Data-driven load disturbance rejection

Data-driven direct methods are still growing in popularity almost three decades after they were introduced. These methods use data collected from the process to identify optimal controller's parameters with little knowledge about the process itself. However, most of those works focus on the problem of reference tracking, whereas many of the problems faced in real-life are of disturbance rejection or attenuation. Also, the vastly majority of those works identify the parameters of linearly parametrized controllers, which amounts to fixing the poles of the controller's transfer function. Although the identification of the controller's poles is not prohibitive, as hinted by some of the papers, there is little effort on presenting a data-driven solution capable of doing so. With all that in mind, this work proposes a data-driven approach which is able to identify the zeros and the poles of a linear controller aiming at disturbance rejection. Two different one-step ahead predictors are proposed, one that is linear on the parameters and another that is non-linear. Also, two different techniques are employed to estimate the controller parameters, the first one minimizes the quadratic norm of the prediction error while the second one minimizes the correlation between the prediction error and an external signal. Simulations show the effectiveness of the proposed methods to estimate the optimal controller parameters of restricted order controllers aiming at disturbance rejection.

==> images/plots/data/exp-cl-r.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/exp-cl-u.dat <==
3.6931 3.3793 3.5189 3.7664 3.9047 4.0948 3.7199 4.1939 4.5891 3.7345 3.4578 3.5477 3.7712 3.5161 4.1451 4.0221 3.4883 4.1785 4.2375 4.0581 4.2635 3.7818 3.8369 4.4105 3.712 4.0115 3.9785 3.9531 3.6729 4.1505 3.533 3.7288 4.6941 3.7077 4.0855 3.2004 4.0112 4.3219 3.6401 3.9821 3.8831 3.5933 3.9022 3.8057 3.8139 3.7629 4.1122 3.5318 4.0098 3.5534 3.973 3.209 3.3308 3.9711 3.3772 4.5687 4.0669 3.4716 3.8251 3.7733 3.9526 3.9325 4.0464 4.5215 3.7849 4.8396 3.6336 3.6687 4.4773 4.5089 3.2258 4.2619 4.0608 3.8518 4.1534 3.581 3.4362 4.3883 3.8619 4.1432 3.8825 3.336 3.7555 3.5872 3.4467 3.3033 4.4451 3.3776 3.0326 3.9152 3.587 3.8909 4.0384 3.2949 3.2651 3.5259 3.8599 4.2156 3.9708 4.3111
0.57017 1.8941 1.3699 1.3478 1.3088 0.74462 1.4388 1.4258 0.4666 1.4249 1.0886 2.2316 1.3354 1.2175 0.85072 1.0762 1.5491 1.4468 1.5237 1.5796 1.4218 1.0487 1.5852 0.49892 1.4559 0.73799 1.2528 1.1504 1.1264 0.14334 1.1369 1.4069 1.2973 1.4391 0.97728 1.1237 0.68892 0.60983 2.5827 0.89353 1.6124 0.68062 1.5139 1.1912 0.8993 1.4797 0.98693 1.8192 1.3858 1.3433 1.2621 1.8637 1.4312 1.8951 1.9606 0.012723 0.77832 1.1233 0.76972 0.9365 1.4189 1.3636 1.0942 0.12573 1.089 0.70944 1.7494 0.86381 0.73735 1.0963 1.5127 0.57377 1.4146 1.427 0.83379 1.8825 1.2378 0.42846 2.103 1.0444 0.97382 0.92976 1.5169 1.6411 1.5555 1.8629 0.97555 1.4144 1.896 1.0872 1.4412 0.63872 0.94812 1.8553 0.97169 1.6208 0.20734 0.85226 1.4905 0.40911
2.0417 -0.28885 0.84532 0.49011 0.3065 0.22166 0.91928 0.024533 0.35408 0.48066 1.1451 -0.15826 -0.045887 1.242 0.59641 0.27183 0.089703 0.3627 0.23431 0.21039 0.11433 0.98053 0.98448 0.88455 0.66398 -0.51976 0.75608 0.31347 1.0333 0.5722 0.7578 0.97877 0.14646 0.45392 0.62198 1.2968 0.61713 0.29588 -0.16586 0.55445 0.3082 0.96353 0.38434 1.1612 0.71992 0.94064 0.60906 0.30369 0.32876 0.78797 0.65363 0.5715 0.46595 0.37419 0.0024434 1.0333 0.62965 1.3999 0.43058 0.51142 0.691 0.3849 0.32473 1.2081 0.92765 0.61282 -0.15164 1.7181 0.65584 -0.091738 0.51468 0.77932 0.15199 0.80323 -0.025697 -0.19774 0.27287 1.056 -0.084757 0.078901 0.70396 1.1077 0.44808 0.80984 0.46777 0.46689 0.92164 1.233 0.1621 0.18019 0.1658 1.2413 1.0773 -0.23149 0.60307 0.44463 1.4432 0.97565 0.61332 0.16618
-0.30888 1.1625 0.75489 0.36869 0.47391 1.5812 1.1835 0.88636 1.0992 0.40524 0.69669 1.271 0.99817 -0.35996 -0.16406 0.90263 0.3139 0.92411 -0.37142 0.082055 0.38461 0.062671 -0.39708 0.29907 -0.028013 1.4982 0.92546 1.1072 0.14771 1.6361 0.21091 0.558 0.46216 1.0225 -0.15913 0.087628 1.4616 0.4287 0.20819 0.71579 0.68009 0.57562 -0.072331 1.1681 1.2927 -0.14409 -0.24246 -0.063967 -0.058834 0.64465 -0.21878 1.0027 0.39883 0.38483 0.34754 -0.068498 0.16139 0.011719 1.0556 1.9819 -0.46522 0.98956 0.94735 1.1752 0.79363 0.18102 0.66135 0.78444 0.55639 0.47381 0.65365 0.80956 0.35505 0.45046 0.72361 0.7587 1.1273 -0.0741 0.56195 0.51273 1.1062 0.69962 0.51324 1.2886 1.0332 0.70965 0.4863 0.03649 0.94004 0.60496 1.2843 -0.15766 -0.52191 0.80551 0.8626 0.41858 1.1127 -0.26265 0.0064203 1.0883
0.57975 1.1163 0.92311 0.603 -0.058942 -0.46069 0.043871 1.2751 -0.0014502 0.53001 -0.15481 0.20414 0.75802 1.6595 1.7493 1.3439 0.99322 0.0014095 1.0599 0.29029 0.6559 0.48539 0.7613 0.83187 0.99672 0.6678 0.78311 1.4081 0.33976 0.14968 0.064514 1.1568 1.7116 0.45029 0.92246 1.1725 -0.20417 0.75449 0.84374 0.045343 1.0255 1.2387 0.8926 0.70393 0.1269 0.62667 1.6625 1.2903 0.81051 0.17171 1.0183 -0.061652 0.4267 0.13388 0.64537 1.156 0.96266 0.672 1.0489 -0.45307 2.0855 -0.71432 -0.085132 0.39249 0.4281 0.48525 0.25094 -0.48791 0.22195 1.3861 0.51192 0.27818 0.8413 -0.046916 0.18771 0.61071 0.54737 1.0321 0.22455 0.80048 0.52772 0.51748 0.24968 -0.12417 -0.21788 0.71144 -0.49956 0.93826 0.49886 0.64012 0.62788 1.1775 1.1323 1.4148 0.41262 0.89823 -0.053627 1.0805 0.63244 1.0081
1.2217 0.43023 0.086568 0.98595 1.6972 0.51534 0.1551 -0.13446 1.0691 0.54409 1.0614 0.97002 0.73692 0.057189 -0.29452 -0.22722 0.9315 0.010289 1.1785 1.8815 0.52495 0.72252 1.222 0.36423 1.2654 0.56293 0.15549 -0.70685 1.0992 0.86971 0.76592 -0.068573 0.055745 0.55945 0.45344 0.51415 1.1459 0.96514 0.88933 1.1544 0.074235 -0.032062 -0.031987 -0.57117 0.80669 0.79135 0.093648 0.80564 0.8545 0.21203 0.97893 0.96048 0.84027 1.4128 0.26213 0.41571 1.3366 0.92259 -0.33354 1.1083 -0.13853 1.5898 1.1959 0.4557 0.5509 0.72799 0.84881 1.3082 0.77493 -0.49081 1.4304 0.72821 1.1448 1.0198 1.3807 0.35814 0.066696 0.74735 0.55081 0.81563 -0.017536 0.85273 0.86113 0.20606 0.96881 1.3513 1.2569 0.18387 0.74415 0.49312 0.47591 1.0471 0.48371 -0.066652 0.67851 0.28134 0.6161 0.46046 0.66276 0.59827
0.45762 0.014846 0.71386 0.67609 0.65362 1.0264 0.76887 0.35393 0.85651 0.90334 0.53199 0.15925 0.62931 0.37651 0.41064 1.1211 0.45679 0.63025 0.51607 -0.41616 0.41097 1.5534 0.41099 0.4907 0.9374 0.99283 -0.41066 0.74166 -0.19237 0.31446 0.74944 0.52731 0.36765 0.033246 0.37228 0.4734 0.58376 0.32927 0.39656 0.84402 1.2503 1.1185 1.5137 1.0666 0.44669 0.4331 0.674 0.69068 0.85232 0.87905 0.72654 0.88927 1.2221 0.47795 0.88631 0.36505 0.27059 0.35153 0.88062 0.11228 0.32603 0.87223 0.35942 -0.078947 0.38802 1.2868 0.84622 0.54582 0.25382 1.8449 -0.45023 0.61316 0.66717 -0.066614 0.4343 1.1227 1.057 0.44983 0.98705 0.69657 1.0416 0.23439 0.44811 0.48638 1.0104 0.019271 0.49358 0.59222 1.1029 0.88411 0.3965 0.52355 0.94648 0.026929 1.0177 0.77912 1.0451 0.066034 0.77874 0.44497
0.34369 0.46249 0.44803 0.88799 0.89444 0.14878 1.1921 0.55791 0.33803 1.5735 0.2558 0.92559 0.55208 0.79123 0.69577 0.21914 0.82352 1.0363 0.49414 0.94616 0.33957 0.38115 1.0115 0.83742 -0.20074 0.41745 1.113 0.51615 1.0805 0.24447 0.83843 0.79667 0.25637 1.2686 1.5946 0.92478 -0.34751 0.99537 -0.16887 0.10558 0.050926 0.39482 1.0096 1.2006 1.0911 0.98052 1.4724 0.45784 0.6353 1.0131 0.054114 0.81265 0.126 0.8083 0.46359 0.69598 0.60175 0.31207 1.0426 0.98702 0.11486 0.36873 0.97398 1.3195 1.0416 0.52735 0.80334 0.73049 1.4004 0.48359 1.1617 0.78981 -0.6625 1.3803 1.091 0.80621 0.87023 0.37241 0.9966 0.46845 0.45945 0.94551 0.5844 0.64621 0.41142 0.69825 0.52305 0.35182 -0.15543 0.68266 0.25427 0.31462 0.57728 1.646 0.32142 0.59904 0.82277 1.4638 0.4769 1.1419
-0.64027 0.96565 1.3401 -0.015699 0.53087 1.0487 -0.047125 0.78853 0.44696 -0.098791 1.0067 0.69389 1.4311 1.1486 0.94715 0.96952 0.65825 0.67272 0.43094 1.0937 1.5569 0.6427 0.028854 1.2284 0.66961 1.0527 1.0661 0.46463 1.0434 0.78634 1.4387 0.22098 0.98162 0.90355 -0.007103 -0.36737 1.5168 1.3623 0.84501 1.2814 0.57833 0.6172 0.22137 0.59742 0.89915 0.84912 -0.1267 0.42837 0.98505 0.25475 0.54212 0.45002 1.0844 0.030735 1.2215 1.4312 -0.075639 1.1391 0.66417 0.12424 0.97516 0.76171 1.1301 0.22719 0.39068 -0.008437 0.085557 0.24594 1.0549 0.14341 0.49608 0.23334 1.1042 0.092203 0.51222 -0.29621 0.5015 1.0721 -0.26451 0.6204 0.33397 0.65793 1.3201 0.98962 1.2027 -0.10947 0.71217 1.2991 1.8665 0.31178 0.67804 0.88094 0.69311 0.17674 0.27878 0.30616 1.3508 0.84503 0.94036 0.96077
0.64974 0.72089 -0.17171 0.9549 0.6946 1.2687 0.64604 0.91548 0.73531 1.0289 1.1645 -0.091196 -0.18688 0.37382 0.48354 0.18207 0.35607 0.94951 1.3828 0.39106 -0.17892 -0.0007135 0.35964 0.51599 1.0771 0.44581 0.81836 1.0551 0.48977 1.0796 0.38941 0.4652 0.42258 0.066239 0.80434 1.3392 0.92013 -0.14268 0.91509 0.58044 0.71739 0.58978 0.85138 0.48343 0.03179 0.36749 0.5782 0.59864 1.0299 1.1001 0.43883 0.56944 0.44166 0.48746 0.80444 0.32195 1.3209 0.51526 0.5988 0.40253 1.2292 0.29129 -0.47145 1.0161 0.8793 1.2654 1.2474 1.1626 0.24051 0.16491 0.57088 1.0721 1.079 0.57011 0.58029 1.051 0.63006 0.69999 1.4339 1.3248 0.71284 1.2315 1.0093 0.68015 0.22644 1.0773 0.90275 0.2447 0.44768 0.3003 0.61817 1.2047 1.4003 1.1004 0.85264 1.8266 -0.56294 -0.48339 0.081285 -0.50169
2.2396 0.60833 0.86879 1.0527 0.75197 0.052216 1.0893 0.727 0.81112 0.28754 0.60614 1.6174 0.9583 0.86238 1.7784 1.6148 0.6289 1.1553 0.3668 0.61757 1.5563 0.69036 1.4341 1.013 0.66776 1.0293 0.67615 0.94881 1.3506 0.76564 1.1252 1.5674 1.1845 1.0789 0.62093 0.86088 0.17376 0.67661 0.45167 0.70792 1.0828 0.68263 0.87522 0.30885 0.91085 0.93655 1.4397 1.1014 0.54973 0.53057 1.1571 0.37302 0.1542 0.6118 0.74803 0.27853 0.3886 1.1009 0.4571 1.0766 0.68695 0.71265 1.4539 1.1008 0.64386 0.97534 0.29775 0.16219 0.30803 1.3213 1.5174 1.2396 0.8435 0.58394 0.88916 1.2197 0.77024 1.1399 1.505 0.38372 1.1984 0.68865 0.15718 0.69604 1.0786 0.91283 1.0403 1.1628 0.5992 1.711 0.87639 -0.17778 0.25549 0.44027 0.82514 0.40026 1.6555 1.4561 0.41164 1.9913
-0.59711 1.5498 1.6013 0.35387 0.82358 0.17034 0.76575 0.080532 0.67755 1.4116 0.20793 0.27992 0.1338 0.65743 0.59173 0.69987 1.5353 0.96969 -0.35566 1.0921 0.83219 1.2843 0.61997 0.29601 0.78441 1.1301 0.61048 1.2994 0.65482 0.55999 0.62074 0.63542 0.91205 0.4482 1.2545 0.95524 1.1681 1.1151 1.042 0.62186 1.2307 0.93085 0.81055 0.45498 0.82718 0.5261 0.37075 0.3901 0.7259 1.0368 0.65771 1.367 1.6446 1.0956 1.1991 0.63162 1.3019 0.43006 1.2981 0.53105 0.78677 0.64202 1.2941 0.068701 0.88344 0.98096 1.0934 1.0016 1.4417 1.6425 0.69816 0.24879 0.47749 2.0769 0.22124 1.128 1.418 0.28242 0.60802 1.2779 0.81932 0.50915 0.25058 1.362 0.65337 0.65611 0.62704 1.0563 0.58241 0.71951 1.3678 0.5764 0.42885 0.62463 0.74667 0.90057 0.55558 1.3485 1.6955 0.46775
1.327 0.67734 0.019842 1.1798 0.87091 1.7796 0.82826 1.3564 1.1321 0.082444 1.3884 1.3338 0.83731 0.9915 0.10612 0.43399 0.94308 0.68217 1.736 0.37416 0.61196 0.18819 0.34204 1.0676 0.39531 0.56322 1.7031 0.62264 0.71106 0.58598 0.31493 0.96414 0.54766 0.99709 0.33601 0.93743 0.90794 1.0362 1.1953 0.92579 0.42431 0.8256 0.44804 1.0228 1.1574 1.4805 0.24696 0.24582 0.26799 0.70188 1.2935 1.0981 0.61816 0.92097 0.73451 1.2308 1.5197 1.0147 0.5564 1.071 1.1669 0.81169 0.62321 1.2793 0.63265 0.92579 1.3345 1.0833 0.82039 0.06759 0.45355 1.3085 0.36425 0.28605 0.54877 -0.40374 1.0109 1.255 0.38301 0.34585 -0.005027 1.1079 1.1415 0.86246 1.0387 0.25033 1.2748 0.38326 0.5987 0.7838 1.0695 1.7373 2.1732 0.89795 1.8281 0.49057 0.71248 -0.040273 0.61366 1.2448
1.2136 1.3337 1.3087 0.57222 0.78578 1.1412 0.8222 1.1147 0.53773 1.4327 0.26455 0.85023 1.7119 0.57607 0.57853 0.66198 -0.014119 0.50603 0.95292 1.0737 1.4252 1.185 0.96549 1.0454 0.67958 -0.2422 0.43251 1.0369 0.48836 0.84456 0.29238 0.77676 0.84746 0.85624 0.59119 0.21892 1.1239 1.2208 1.2588 1.021 0.82113 0.2886 1.3168 0.8618 0.98478 0.39381 1.4655 1.7639 1.5058 0.35667 0.60469 0.36375 0.28987 1.1237 -0.29704 0.5759 0.91419 0.42616 0.98625 0.56136 0.23912 0.80162 1.7204 1.247 0.98396 0.70485 -0.08883 0.24818 0.89059 0.99535 1.3481 1.3098 1.8939 1.2933 1.205 1.4887 0.46806 1.2221 1.3647 1.0073 1.5234 0.50399 1.4919 0.3918 0.33188 1.6658 0.46661 0.56665 1.3923 0.56583 0.18086 1.2451 0.08526 1.0734 1.4389 0.56576 0.83204 1.1937 0.42647 0.43423
0.63342 0.51005 0.6558 0.40028 0.63285 0.12899 0.65187 0.27218 0.82495 0.9442 1.2306 0.26071 0.4212 1.2101 1.671 1.1203 1.3522 1.5898 1.0594 0.53098 0.82387 0.764 1.1381 0.44694 1.2893 0.83611 0.17172 1.2837 1.3465 0.78508 2.3659 0.8245 1.0911 0.60659 1.1431 1.0796 0.43317 0.92648 0.11257 0.6444 0.72759 1.822 0.66373 1.3192 -0.087764 1.4931 0.53347 0.043901 0.64154 1.1796 1.1012 1.1316 1.428 0.75589 1.2165 0.68943 -0.19412 1.4237 0.9791 1.2938 1.6981 1.9065 0.047853 0.5738 0.29414 0.91639 1.0389 1.1033 0.69875 0.92201 -0.054342 0.46921 0.56404 0.53391 1.2036 1.0032 0.86139 0.05379 -0.47242 1.4927 0.90009 0.53315 0.20495 1.1252 1.3175 0.81024 1.3748 0.93473 0.25073 1.4272 0.80917 0.086007 0.72102 1.2379 -0.051687 1.5 0.88384 0.46006 0.46005 0.42396
1.1797 0.32145 0.9016 0.99476 0.59631 1.1687 1.295 0.84109 1.734 0.55187 1.2997 1.0709 1.4442 1.3113 0.42418 1.144 1.0448 0.60482 1.2123 0.80724 0.98576 1.9778 1.0704 0.68915 1.3386 1.3883 1.3359 0.21598 0.66308 1.3318 0.76609 0.75434 0.66558 1.3488 0.69708 1.4004 0.95403 -0.034772 1.3554 1.2235 0.63142 0.54116 1.1851 0.81379 0.95813 0.1067 0.75324 1.4636 1.5272 0.27154 0.73263 0.41493 0.44238 1.3394 1.7128 1.7593 1.2161 1.0467 0.19677 0.65356 1.1846 0.29902 1.0899 1.0472 1.8913 0.79466 0.76257 1.6199 1.2267 0.59214 2.8159 0.11466 1.1799 1.3842 0.88212 1.476 0.10814 1.0683 1.5551 0.10547 1.4122 0.66721 1.1983 0.88592 1.3288 0.15596 1.1189 1.121 1.2861 0.24979 1.23 1.1544 0.99197 1.1307 0.017614 0.78426 0.92688 1.7055 2.1682 0.96889
0.95429 0.89523 1.3735 1.3562 1.4322 1.5072 0.2836 0.67613 0.78239 0.11448 1.0235 0.98545 1.0791 0.21424 1.3283 1.2795 0.18165 0.69075 0.42292 1.2614 1.116 0.6084 0.68835 1.6936 0.62421 1.443 1.5421 0.24203 1.5605 0.47982 0.38692 1.1832 0.54375 0.44332 1.5776 0.91043 1.4004 1.3176 1.0116 1.1216 0.94395 1.0343 1.0637 0.61633 1.3257 1.7403 1.869 1.0909 0.60365 1.2401 0.99125 1.2381 1.3963 0.72787 0.59083 0.31813 0.90671 0.78209 1.9265 1.2892 0.57823 1.413 0.0382 0.53436 0.37979 0.78713 0.45964 -0.14957 1.752 1.2953 0.31433 1.6771 0.082652 1.0783 1.237 0.82731 2.1888 1.1573 1.2281 1.1407 1.2145 0.99627 1.2044 0.28288 0.42659 1.4157 0.17278 1.0815 1.5681 0.63119 1.5285 1.1364 1.6374 0.73758 1.7083 1.0062 0.57471 0.91969 0.69611 0.66176
0.335 0.3349 1.877 1.0439 0.24003 0.11096 1.867 1.1501 0.37789 2.0245 0.32105 0.70227 0.78309 0.78215 1.4743 0.58911 1.0604 0.85486 0.90538 0.40706 0.95027 0.9817 1.1744 0.72904 0.36617 1.4353 0.56684 1.0589 0.038784 1.3141 0.021253 0.78551 1.2476 1.483 0.539 0.88952 0.91406 1.0844 0.60705 0.76467 0.88927 1.3747 0.71098 0.94687 1.3607 0.31783 0.74026 1.0801 0.38431 1.2942 1.3094 0.61663 1.5902 1.2257 0.31068 0.57586 0.98661 1.3109 0.70963 1.3121 0.85485 0.57082 1.7925 1.5883 1.5809 1.0198 2.1103 1.6156 -0.035963 0.66721 -0.028046 0.35562 2.3288 1.0611 0.82335 0.85124 0.66243 1.0479 0.70047 0.87533 -0.085173 1.9272 -0.25579 0.50905 1.9802 0.57109 1.8535 1.0093 0.3036 2.0735 -0.46276 0.79871 0.20889 0.16205 1.4408 0.15608 1.9822 0.53326 0.65661 1.5364
0.84059 1.63 -0.022633 0.22435 1.1792 1.3273 0.9113 1.1596 1.3728 0.18738 1.0727 1.6018 1.4244 0.99302 -0.11874 1.499 0.81241 0.9078 1.2603 1.326 1.0879 0.80082 0.84372 0.75728 1.4703 0.67033 0.35475 2.2018 0.83715 0.95004 2.5067 1.2588 1.4291 0.67873 0.8763 1.0952 1.1886 0.88049 1.3503 0.49083 1.3247 1.0076 0.73689 1.2737 0.43017 1.5058 0.46712 0.43226 1.7694 1.1006 0.77782 1.1048 -0.076166 0.12359 1.7873 1.4223 1.5506 0.78152 1.1341 0.73911 1.51 1.2588 1.1677 0.79249 0.93679 0.92299 0.33043 0.76866 1.5284 1.2413 1.2958 1.1406 0.99349 0.97344 0.99495 0.20803 0.95343 1.1751 0.84044 0.9172 1.4691 0.56281 1.7866 1.7637 -0.22653 0.98581 0.64647 0.44338 1.1504 1.23 1.3426 1.3222 0.82807 1.0245 0.33539 1.4939 0.95012 1.2882 1.1768 1.2066
0.92844 2.0595 1.1804 1.636 0.91021 1.3461 1.2297 0.71551 1.2279 1.3277 1.0622 1.0198 1.0584 1.9604 1.5519 -0.1895 1.6333 0.41545 0.86458 1.5064 0.90605 0.83239 1.407 1.2194 1.1842 0.84293 2.0219 -0.063805 1.1619 1.5405 0.57749 1.0819 1.4654 0.67611 2.0889 0.27591 1.1428 0.73631 0.47271 1.513 0.77606 -0.36227 1.2501 1.2482 1.7532 1.2654 0.57426 1.2119 1.2287 0.98421 1.2407 1.4767 1.1761 0.58463 0.78083 0.49318 0.93402 1.1039 0.48598 0.56833 0.50469 0.19437 1.2574 1.4306 0.67049 2.0655 1.4101 1.3979 0.89338 0.7133 0.66586 1.2777 1.3958 0.28653 0.42288 1.6069 1.2932 0.42849 0.92421 1.1072 1.1938 0.36967 0.74763 1.5297 1.4471 1.0956 0.52166 1.364 1.385 0.68411 1.4374 0.67841 1.24 1.0049 1.2171 1.8862 1.0085 1.1604 1.1113 0.66812
1.26 -0.15338 1.2287 1.0031 1.8606 1.065 1.0959 1.5526 0.99495 1.6517 1.7461 0.8613 0.62713 0.51215 0.70162 1.7521 0.35719 1.9479 1.3694 0.76028 1.0328 1.1181 0.99853 0.36397 1.1069 1.1962 0.72455 1.8327 1.7495 0.18354 1.0109 1.5323 1.2663 1.0242 -0.41464 0.90328 0.72768 1.3486 0.79167 0.18242 0.82664 2.3119 0.8294 1.5066 1.5798 1.1852 2.2271 1.2924 0.27249 1.4117 0.54548 0.24676 1.1703 1.9161 1.1443 1.3701 0.2939 0.90807 0.7642 0.3545 1.0086 2.2068 0.49508 0.12712 0.71941 0.20554 1.4964 0.0065286 0.98657 1.0547 0.76101 0.82274 0.50864 1.1303 1.5654 0.96713 2.0308 1.0509 0.81678 1.3601 0.68148 1.8267 1.161 1.4055 1.125 1.2156 2.2957 0.71424 0.68791 0.92148 1.0434 1.34 1.1649 2.0109 1.0827 0.88309 1.2334 0.6394 1.3118 1.2888
1.8153 0.96081 0.77581 1.0609 1.622 1.0792 1.5288 1.2364 0.63949 0.60297 0.23984 1.1205 1.5891 1.5753 2.0278 0.94441 1.7031 0.85743 1.1983 1.3661 1.247 1.5296 0.5617 1.7321 1.6114 0.71646 0.99305 0.67331 0.3005 1.0757 0.45953 0.49503 0.55944 1.4994 1.2035 1.7255 0.87098 1.2624 1.6278 1.8087 1.9726 0.61286 0.66723 0.23749 0.53427 0.68148 0.83222 1.146 1.5536 1.3578 1.1395 1.6358 1.896 1.3321 1.4411 0.77044 1.0103 0.48563 1.8042 2.4014 1.2881 0.83077 1.3717 1.1657 1.2971 1.5961 0.13047 2.0485 0.89406 0.76031 1.5725 1.1201 0.26544 1.5786 1.1565 1.1868 0.31717 1.2566 2.0848 1.2343 1.4299 1.6531 1.4297 0.85249 1.1021 1.1002 0.26827 1.3017 1.7369 0.75477 1.7587 1.279 0.92414 0.20968 1.0693 0.93209 1.3598 0.72864 0.78893 0.89835
0.53179 1.7823 1.5041 0.87051 0.46194 0.57724 0.1914 1.3561 1.8655 1.2211 1.4356 0.8638 1.4037 0.49498 0.60601 1.0794 1.032 1.9176 0.8747 0.9594 1.6902 0.20169 2.0936 0.92887 0.74445 0.69153 1.041 1.5884 1.49 1.8227 1.42 1.2354 1.2696 1.425 1.525 2.1069 0.65554 1.339 1.883 1.5919 0.39608 1.2807 1.2372 1.6731 0.065599 1.266 0.92211 0.97955 0.68942 -0.26527 1.5018 1.3157 0.40104 1.0041 0.88881 1.8949 2.1965 2.4394 0.44527 0.51022 0.3878 0.69831 1.0719 0.72836 0.48385 1.0655 1.5361 0.24271 1.476 1.3114 1.0887 1.4876 1.8551 1.1514 0.44405 1.4111 1.1252 1.4535 0.27615 0.34137 0.9316 0.72155 0.74073 0.65555 0.68987 1.5073 1.3329 0.9757 0.37562 1.3414 1.6343 1.7744 1.6747 1.4264 0.69073 1.2311 0.51284 1.5815 1.4002 1.42
0.63119 0.9903 0.74622 1.3443 1.0181 1.8275 1.3776 0.23116 0.55987 1.4422 1.0083 2.1251 0.11924 0.98805 0.26915 1.0433 1.5053 0.38702 1.9212 1.2941 -0.076498 1.3121 0.5627 1.8108 0.97597 1.3723 0.82358 0.61238 1.703 1.4212 1.5592 1.4364 0.7625 0.95357 1.0828 0.46438 1.3267 0.67946 0.22618 0.91224 1.4289 0.70419 1.3598 1.3763 1.524 1.4487 1.4683 0.90937 1.5137 1.232 1.0876 1.1668 1.0912 0.86742 0.085921 0.65909 0.94643 0.82108 0.60802 1.11 1.4529 1.358 1.1658 1.396 1.8756 1.0878 1.1775 2.0881 0.23195 1.5301 0.95331 1.5112 1.2394 1.5366 2.0845 0.98787 1.1167 0.59767 1.4037 2.0972 0.59476 1.1174 1.4578 0.59753 1.1566 1.0791 1.7112 1.3637 1.2932 1.8293 0.068117 0.56185 1.0816 0.18428 1.5827 0.75481 1.6733 1.2939 0.58297 0.71104
1.4399 0.92724 1.3063 1.1483 1.9534 0.7196 1.3239 0.69342 1.0427 1.2511 0.77978 1.1151 1.1037 1.097 1.7091 1.6554 0.88207 1.5824 0.108 1.0273 2.2519 1.2791 1.6239 1.1649 2.4292 1.0804 2.1035 1.4012 0.69779 0.24233 1.6012 1.0486 1.455 1.0116 1.4894 1.346 1.5042 1.6591 1.4046 0.96713 1.0959 0.73359 0.4813 0.789 1.2637 0.79414 0.51767 1.1899 0.13521 1.6305 0.72112 0.5524 0.61404 1.0322 1.2941 0.99253 0.95844 1.1103 1.8393 1.7202 1.2844 1.6671 1.5099 1.7916 1.499 0.73182 1.2619 1.5014 1.2089 1.6658 0.87675 0.7682 -0.1772 0.86552 1.0021 1.3881 0.0094666 1.752 1.469 1.2141 2.3684 0.89156 0.67757 2.2824 1.4459 1.3851 1.2421 1.4801 1.2518 0.42169 1.7172 0.60983 0.98156 1.8683 1.0655 1.9812 0.36638 0.90581 0.60917 0.87387
1.0006 1.288 1.6988 1.2028 1.3528 0.89365 1.1768 1.5381 1.2778 1.8796 2.062 1.3842 1.1441 0.84884 0.88067 0.47622 1.3178 0.8226 1.2761 0.69462 0.39913 0.91858 0.90729 0.80225 1.0733 1.357 1.4786 1.3016 0.74 1.4461 1.0731 1.7311 1.4523 1.2821 0.73552 0.83447 1.5144 0.73806 1.061 2.1242 1.3166 1.6164 1.9055 1.7022 1.7847 1.239 1.4792 1.8971 1.6752 2.0116 1.3553 1.649 1.5162 1.8834 1.6108 0.95957 1.3886 1.369 1.7408 0.55556 1.6352 1.0254 0.89654 1.1276 0.77785 1.5282 1.882 0.29769 2.5167 0.77844 1.74 0.47802 1.7448 0.48705 0.94902 0.71168 1.8173 0.9568 0.64286 0.62283 0.95302 1.5843 1.7468 1.1972 1.9787 1.0815 0.66908 2.1423 1.0108 0.59077 0.63054 1.7492 1.9092 0.90271 1.9159 0.27802 1.7491 0.80172 2.21 1.6649
1.2487 1.118 0.68079 0.29572 0.62088 1.8655 1.5643 1.8761 1.6945 0.71878 0.82545 1.4486 1.4413 2.3697 1.8552 1.6228 0.97255 0.37808 1.6399 1.0688 1.0279 1.7309 1.3481 1.0728 0.53668 1.9853 0.79479 1.3108 1.8238 1.8209 0.44164 0.77192 1.6559 0.88865 1.7158 1.7707 1.9091 1.4918 2.0063 0.96494 1.0976 1.4958 1.2838 1.1858 0.85329 1.9014 0.79197 0.90596 1.7121 0.37896 1.6444 0.90561 1.184 1.3555 1.9733 1.1941 1.0094 1.0364 0.90942 1.2887 1.0891 0.65096 1.2963 1.149 1.0225 1.1266 0.39765 1.9248 1.17 1.4356 1.3049 1.5771 2.0384 1.4829 1.512 1.8728 1.9108 1.7376 1.1494 1.6145 1.2398 0.72444 1.2949 1.2934 0.9618 0.54951 0.93651 0.15943 1.9375 1.2824 1.3865 0.59162 1.3235 1.6376 0.52385 1.6138 1.0151 1.5023 0.48818 1.3438
1.6103 1.5316 1.2932 1.6826 0.88567 0.95082 1.244 1.6338 1.5735 0.91714 1.8573 0.5529 1.5377 0.8312 0.76531 1.3547 1.824 2.4078 1.551 1.3677 1.9056 1.279 0.77004 1.3642 1.343 0.7733 1.3612 1.4108 0.79894 0.50443 1.303 1.2273 0.57574 1.0805 1.2966 1.3643 1.7816 1.1748 0.74937 0.32852 1.8994 1.0323 1.5082 1.3784 1.8262 0.32231 1.9454 0.55718 1.0355 1.7417 0.69199 1.515 2.2312 1.5805 1.0324 1.908 2.2028 1.2992 1.325 1.7857 1.0156 2.2849 0.85773 0.9959 0.87511 1.2484 1.716 0.86033 0.53552 0.51546 1.345 1.4195 0.69486 1.2069 0.6627 1.4078 0.70279 1.1786 1.4921 1.5076 1.1342 0.95428 2.1414 0.93833 1.3726 1.284 1.1918 1.3081 0.92162 1.7425 1.8246 2.4863 1.6844 1.6843 1.1995 0.4453 1.7984 0.97669 1.6624 1.7532
1.1043 1.3181 1.001 2.0121 1.0747 1.9937 0.83075 1.276 0.60888 1.3261 1.6914 1.5594 0.82261 0.73164 1.6672 1.2935 1.4431 1.363 0.95055 1.5121 1.75 0.69213 1.6839 0.58042 1.3495 1.1501 1.1818 1.4261 1.3568 1.4636 1.6832 1.558 0.69607 2.2436 1.2149 0.57348 0.4994 1.1379 1.6058 1.8035 0.92837 0.65902 0.60208 1.2788 1.0717 2.3883 0.83377 1.7899 1.6206 1.4443 2.1982 0.73256 0.73446 0.87612 1.0318 0.95953 0.45674 0.8544 2.0033 0.95302 0.88051 0.63577 1.4925 1.5525 1.3866 1.5363 0.94151 1.6162 1.4762 1.6122 0.8135 1.4591 1.0889 1.5962 1.8934 1.1753 1.8169 1.3293 1.8167 0.90381 0.7556 2.226 0.40438 1.2418 1.461 1.264 1.2501 1.5913 1.355 1.0004 0.8591 0.37102 0.84829 0.057411 1.1167 1.2064 1.9863 2.0831 1.8748 1.318
1.661 1.2748 2.0753 1.6101 2.1303 0.59955 1.5959 0.96352 1.3602 1.5645 0.22085 1.6514 1.0591 1.7568 0.97778 0.97431 1.3042 0.53583 0.52941 1.8023 0.46423 1.2294 1.0414 2.1552 1.2603 2.0784 1.1502 1.2556 2.2534 1.1878 1.9133 1.6213 1.3026 0.87574 1.9418 1.2309 0.88346 1.3327 0.40262 1.5887 1.8492 1.9232 1.7109 1.2103 1.55 0.97439 1.65 0.64446 1.5657 1.3391 1.7055 2.2746 0.76195 1.6322 1.2216 1.6586 1.5052 1.9727 0.82986 1.2373 2.2627 1.1344 2.0767 0.75796 1.8211 0.80796 1.7788 1.3786 1.3212 1.3314 1.693 0.82912 2.2349 1.4867 1.2774 1.2539 1.3353 0.89361 0.91753 1.3409 1.8711 1.6319 0.62478 1.8589 0.74721 1.704 1.8232 1.1733 0.7514 1.1129 1.577 2.4954 1.0362 1.9723 1.6283 1.7096 1.2904 1.1858 1.3478 1.1169
0.75516 1.6751 1.5469 1.5904 0.95652 1.8925 1.1982 1.7893 1.4615 0.87538 1.5676 1.1404 2.1 1.4301 1.5752 1.2203 1.3158 1.2682 1.8467 1.1729 1.4828 2.3783 2.0578 1.5563 1.8424 0.87481 1.6588 1.0587 0.91976 1.6376 0.37113 1.2655 2.2049 1.954 0.67866 1.3811 0.89418 1.4089 1.4836 0.9799 1.4109 1.4187 1.5518 0.932 1.3274 1.5261 1.5311 1.579 0.75502 0.4717 0.39811 0.99619 1.8407 1.1728 1.5268 1.1428 1.1153 1.5298 1.2133 1.4751 1.6242 2.0737 0.65903 1.5753 0.96313 1.8656 0.71505 1.1956 1.8738 1.0122 0.83725 1.7435 0.97529 1.1038 1.9331 1.5324 1.5234 1.4481 1.828 1.2256 1.3303 0.047389 1.6546 1.8841 1.7505 1.273 0.83391 0.6422 2.0633 2.5699 0.88295 0.6534 1.2719 1.915 1.4038 2.1863 0.34025 1.0171 0.30505 1.8762
1.9874 0.6008 0.99433 0.12264 1.284 0.76973 1.2888 1.6007 1.3763 1.8256 1.2815 1.9668 0.55346 1.6696 1.2244 1.836 1.4393 1.6949 2.0627 1.371 2.0505 0.219 1.2149 0.81626 1.0506 0.94992 0.64231 2.0858 0.84739 1.5868 1.853 1.9591 1.5489 0.50406 1.6728 2.0549 1.9556 0.76924 2.1636 1.2823 0.60793 1.8218 1.2254 1.3466 0.64257 0.98294 1.1381 1.401 1.7006 1.8521 1.6135 0.86092 1.7569 1.3379 1.0337 1.8124 0.92877 0.88165 1.3564 0.91347 1.039 0.54392 2.0194 1.4687 1.9023 0.98574 1.5438 1.3225 0.8471 1.7652 2.4336 1.4215 1.3688 1.2523 0.91451 1.1605 1.2258 1.5875 1.2525 1.5592 1.4517 1.8198 2.0095 1.2427 1.8319 1.2743 2.1379 1.8369 0.39404 0.50918 1.3313 1.4798 1.3363 0.83152 1.34 0.78077 1.5733 1.8143 1.4654 0.63709
1.4979 1.7473 1.198 2.1182 1.6226 1.4001 1.2309 1.4776 1.3119 1.118 1.9313 1.4052 2.6149 0.77353 1.2548 2.2169 1.335 1.7808 0.45566 1.1686 1.1421 1.78 1.5376 1.9821 1.1083 2.5016 1.6867 1.2427 1.8544 0.93284 1.0915 1.5151 1.7451 2.0967 1.5261 1.0304 1.8586 1.3393 1.6539 1.1864 2.1706 0.96247 1.8937 1.6983 1.637 1.5351 1.4676 1.7036 0.61223 1.6686 1.467 1.5949 1.3497 0.49744 1.5513 1.2217 1.7015 1.1102 1.0297 1.5598 1.1375 2.2771 1.5628 1.3601 1.9856 2.4358 1.7798 1.3589 1.3972 0.48061 1.4511 1.3386 1.3332 2.1885 0.73033 1.3763 1.0664 1.6189 0.84485 1.5669 1.0257 1.0989 1.1517 0.5437 1.0278 1.9134 1.0221 1.5535 1.4242 2.3887 1.9282 1.4813 1.5796 1.5907 1.9677 0.79338 1.095 0.93486 2.049 1.4079
1.3524 1.2224 1.3191 0.87815 1.8772 1.7396 1.9794 0.72961 1.4156 2.0503 1.0399 0.90278 1.7005 1.5888 1.9059 1.2268 1.8513 1.6579 2.1433 1.5863 2.0804 1.8018 1.1895 0.38749 2.1339 0.96365 1.1037 1.0754 0.91898 1.4201 1.3294 1.3195 1.1612 0.79597 0.91016 1.446 1.5543 1.8116 0.68541 1.6806 1.4072 1.9083 1.0954 0.93948 1.2877 1.3582 1.292 1.1296 2.0269 0.89562 0.99032 1.5739 1.49 1.5555 1.7694 1.2765 1.4085 2.2748 2.0006 1.8544 1.169 1.3188 0.75953 1.2199 1.0844 1.0956 1.2477 1.2983 1.3857 2.7601 0.87809 1.2049 1.2114 1.2017 1.879 1.7369 1.2047 1.5061 2.3284 1.537 1.594 2.2628 1.1731 2.3348 1.2668 1.3009 1.6476 1.1881 1.9222 1.2888 1.3951 1.5365 1.3305 0.84937 0.61993 2.3274 1.8527 1.4911 1.4361 0.90099
2.2722 1.9812 1.7381 1.4757 1.6077 1.9435 1.6732 2.2702 1.1154 1.2484 1.8141 2.167 1.1775 1.0983 1.2003 1.783 1.3263 1.6148 1.6666 1.2858 0.28493 1.4319 1.5398 2.2529 1.0386 1.2593 1.8395 1.5378 2.3869 1.0975 1.2795 1.006 1.9936 0.85874 1.1568 2.1544 1.0601 1.4939 1.6512 1.6028 2.4091 0.58581 1.0076 1.6544 1.481 0.87895 1.7843 2.002 2.3923 1.6808 2.3311 1.4066 1.2841 2.2817 1.3489 0.88753 1.2304 1.6559 0.7481 0.74159 2.3797 0.67109 2.4057 1.8903 1.602 0.61535 1.3461 1.4897 2.1352 1.6076 1.1503 2.075 1.5021 1.1495 0.74938 1.6811 2.0335 1.045 1.6055 1.7312 1.0434 0.87058 2.1464 1.5877 0.99122 0.99819 2.416 2.2203 1.2988 1.1597 1.4781 2.1514 1.577 1.3754 1.4699 1.3217 1.5815 1.6794 1.6956 1.418
0.010543 1.6894 1.6418 2.252 0.83924 0.53009 1.1214 0.72281 1.5773 1.2681 1.0845 0.44969 1.4318 2.231 1.6904 1.4904 1.9626 1.4713 1.3137 1.072 1.6853 1.5749 2.0095 1.5532 1.8208 1.1889 2.3735 0.81954 0.25715 2.1908 1.8016 1.2802 1.557 1.7148 1.2983 0.54044 0.72436 1.8382 1.3559 1.8804 0.33653 1.7594 1.6334 1.7604 1.6543 2.1345 1.3799 1.6268 1.0833 1.231 1.1015 0.93971 0.074104 1.1604 1.3648 1.0988 1.4121 1.1872 2.3468 1.8114 0.96307 1.5842 0.084233 1.4456 1.2163 1.8339 1.2793 1.7237 1.7299 1.9239 1.2429 1.0058 1.4206 2.1982 2.033 0.47604 1.9463 2.0009 0.35122 0.96594 2.1279 1.569 0.89817 0.86721 1.7622 1.437 1.0478 0.24591 2.4327 1.9897 1.2414 0.98195 1.2981 1.5963 1.6063 1.6317 1.5019 0.76234 1.5914 2.3142
1.5776 1.1925 1.2098 0.30918 2.3084 1.73 1.9483 1.3657 1.7197 1.2914 1.9386 2.3793 1.1218 1.5979 0.96686 0.8522 1.5145 1.1043 1.5219 1.1363 2.343 1.5646 1.3392 0.96662 1.1161 0.95789 1.0555 2.2467 1.9535 0.64346 0.74014 1.357 0.80542 2.1631 2.097 1.176 2.1431 1.7057 1.307 1.8753 1.4894 1.7185 1.1428 1.5844 1.0417 2.3143 0.80493 1.7278 1.0881 1.8639 1.6313 2.5857 1.519 1.1849 1.0378 2.5197 2.0304 0.91427 1.3417 1.7427 1.3606 1.6346 1.834 2.05 1.658 1.6367 1.1098 1.4631 0.87472 1.0142 1.6937 1.8398 2.0983 0.74046 2.2552 1.4717 1.5873 1.9366 1.5773 1.7893 1.3013 1.6377 2.2528 2.1035 1.4661 1.2693 1.6539 2.3245 0.52316 0.5992 1.5972 1.0027 2.474 1.6118 0.77568 0.32299 1.8146 1.9499 1.6707 1.8311
1.9282 1.5285 0.94693 1.7797 1.2164 0.96914 0.83472 2.0623 1.2139 1.7342 1.1645 1.2849 1.3658 1.2268 1.7078 1.9065 0.80694 1.4409 1.5378 1.8524 0.59192 0.91337 1.0609 2.1251 1.4281 2.0588 1.4256 1.7103 1.5808 1.622 2.0702 1.7495 1.2744 0.56838 0.86857 2.3736 2.1785 1.387 2.0461 1.5744 1.5161 1.0978 1.7337 1.4029 2.0771 0.80203 2.4854 0.92458 1.7784 1.161 1.1873 1.097 2.658 1.9751 1.8615 1.5107 1.6315 1.9848 1.8481 1.3907 1.7036 1.5913 1.4915 1.3613 1.0348 1.1442 2.0839 0.79182 1.3721 1.048 1.962 1.0957 1.8162 1.9437 0.9833 1.862 1.7052 1.2788 1.2894 2.2995 1.1971 0.48214 0.5693 0.88082 1.8411 1.7424 1.3688 0.91838 1.3403 1.4555 1.8341 1.4938 1.9125 1.7037 2.2581 2.1802 1.2083 1.0313 1.2301 1.575
0.80401 0.99147 1.797 1.067 1.3461 2.0282 2.2639 1.6513 1.0905 1.4779 0.55555 1.7993 2.06 1.4249 1.4893 0.79512 2.0338 0.98873 1.7104 2.2095 2.6406 1.0676 1.8509 1.0207 1.3189 1.7011 0.84903 0.70938 1.3404 1.5152 1.3285 2.0869 1.8811 1.642 2.0073 1.5037 1.7923 1.3273 1.0537 0.67279 1.5042 2.6657 2.0529 1.5249 1.3668 1.818 0.84227 1.8347 2.0209 0.85105 1.1904 1.288 1.5052 1.613 2.0528 1.0765 1.4191 0.94547 1.5029 2.0982 1.6855 1.5461 1.8527 0.50645 1.6517 1.722 2.3844 2.2733 1.5183 1.6284 0.94813 1.8012 1.0373 1.4868 1.2329 2.1365 0.58376 0.58227 2.312 1.1158 1.2897 1.9331 2.0562 1.8707 1.7137 1.9185 1.7472 2.1054 1.7803 1.461 1.3274 1.5817 1.2789 1.4136 1.9376 1.7174 1.0895 1.9549 1.2402 1.6072
2.5582 1.6466 1.9074 1.969 1.173 2.358 0.92015 1.4883 2.0483 1.1976 2.0204 1.4659 1.0603 1.9819 1.3452 1.6731 1.3385 2.0352 1.9011 1.7211 1.6451 1.6327 1.0558 1.4898 1.7367 1.5652 2.0056 1.5887 1.8401 2.4685 1.8269 1.8447 1.4791 1.9422 1.4835 1.3177 0.59715 1.4083 2.188 1.6118 1.5396 1.3194 1.1735 1.2502 1.9632 1.8212 1.6684 1.2552 1.1655 2.8144 1.8726 1.4111 2.0037 1.6861 1.653 1.4715 1.567 2.5294 1.9435 0.91087 1.276 2.1556 1.2178 1.831 1.7377 1.9881 1.1761 1.7749 1.6571 1.2709 2.5363 1.5372 1.8675 1.2793 1.7317 1.2784 1.9453 1.5224 2.0195 2.1313 1.9223 2.6821 1.1896 1.3226 1.6351 1.2171 1.382 1.5185 1.109 1.7859 1.8874 2.0291 1.463 1.8604 0.89301 2.3624 1.3807 1.0183 1.1761 0.99438
1.2007 1.6077 1.9198 1.7013 2.06 0.45687 1.2342 1.6306 1.3811 1.4873 2.1584 1.39 1.5703 1.1911 1.4934 2.1064 1.8185 1.4952 1.0113 1.3092 1.0085 1.8054 2.2767 2.275 1.9548 1.2277 2.5004 1.72 1.8566 0.81072 2.2379 1.353 1.2787 1.879 2.1646 1.745 1.8943 1.2978 1.2768 1.743 1.8052 0.96707 1.1893 1.4699 1.0634 1.0808 0.86384 1.7348 1.1982 1.7365 2.186 1.3477 0.86807 1.0063 0.099317 2.6385 1.2589 1.8742 0.83205 1.2645 1.8796 0.41657 1.6953 1.3084 0.98648 1.1867 1.7206 1.6465 1.908 1.5915 0.48907 1.5537 2.1926 1.8909 1.6567 0.98562 1.1058 1.7462 1.3621 1.397 1.3225 1.7985 1.6325 0.97163 1.9086 2.0199 1.87 1.6795 2.5581 1.5948 0.75475 1.5201 1.6958 1.6133 1.1033 0.90304 1.7719 2.1432 1.3013 1.3366
1.5813 2.3686 1.2888 2.0772 2.1394 2.1065 2.6373 1.0786 2.3402 2.2601 1.6509 1.2826 2.4363 1.7757 1.7056 1.511 1.115 2.055 1.5616 1.2416 1.3925 1.5214 1.1385 1.0411 1.4048 2.8139 0.93469 2.5479 1.164 1.2287 1.485 2.1164 2.0067 1.6729 0.31989 2.2022 1.7952 2.1164 2.0838 1.5104 1.0444 1.8908 2.2495 2.2521 2.3031 1.9195 1.4663 1.1333 1.9244 1.6221 1.7454 3.2247 2.1766 1.7436 2.1064 0.94381 2.0593 0.54111 1.7216 2.1247 1.5134 1.8372 1.0615 2.002 2.6099 2.1748 1.3533 1.7534 1.7102 1.6814 1.7962 1.8062 0.64572 1.4352 1.6738 2.6914 1.9893 2.0835 1.071 1.8644 2.2391 1.5759 1.5558 2.0842 1.9313 1.9474 1.0254 0.72997 1.4734 1.4753 2.4231 1.3149 1.377 1.8243 1.6167 1.9414 1.8903 1.6222 1.7043 2.2529
1.407 1.6473 1.9486 1.3335 1.1301 1.2691 0.93215 1.9015 0.93526 1.4768 2.1547 1.5681 1.0664 1.0738 1.4982 1.2517 2.7733 1.4166 1.9394 1.5564 1.8746 2.234 2.1629 1.6869 1.6779 1.3435 1.9123 1.3777 1.2934 2.5076 1.4882 1.3074 1.6573 1.3246 1.2766 0.96872 1.7767 1.7416 0.88994 2.1907 2.833 0.91639 1.2515 1.4012 1.8358 2.0776 2.6473 1.037 1.7573 0.68598 1.4908 0.41711 0.8043 1.5959 2.0183 1.2654 1.6407 2.0357 1.6402 1.3162 1.5046 1.8368 2.0049 1.7741 1.1585 1.0108 1.9808 1.3555 1.6099 1.2391 1.7073 2.2698 1.6369 2.4366 1.0052 1.7086 2.1738 1.6704 1.6979 0.87092 1.0229 1.3465 1.3606 1.7757 1.15 1.3579 2.182 1.9158 1.7426 2.4921 1.7147 2.2584 1.9818 1.1818 2.3876 2.0314 2.7066 1.3834 1.6619 1.7301
1.5926 1.2408 1.4653 1.5439 1.986 2.1961 1.7512 2.0051 2.1428 1.1127 1.1852 2.2761 1.3486 1.9773 2.1792 1.8303 1.0789 2.1621 1.2213 1.6706 0.95911 0.82859 1.3402 2.0059 1.8594 0.88683 1.8062 1.3201 2.4033 0.6404 1.2836 1.8225 1.3345 1.0532 2.7263 1.3343 1.4957 2.0096 1.5414 1.2089 0.86207 2.1621 1.171 1.748 1.6886 1.8372 0.8378 1.9287 1.3794 1.9033 1.1824 1.7355 1.6628 1.3967 2.326 1.8608 1.5094 2.0714 1.4328 1.5093 1.6579 2.0116 1.859 1.7277 1.958 1.4288 1.6599 1.4614 1.7336 2.2806 1.8651 0.94329 2.1796 1.2159 2.0387 1.478 1.4962 1.7153 1.3102 2.3825 2.3738 1.6238 1.6543 1.7395 2.3422 1.8739 1.9088 2.7958 1.8157 1.1682 1.3034 1.5614 1.8443 1.3974 1.3599 1.7258 1.3308 1.4257 2.4795 1.5815
2.1038 1.81 1.4346 2.2858 0.81902 1.2912 1.8497 1.2648 1.6982 2.0613 1.2222 1.7534 2.4117 1.658 0.69338 2.0938 1.0064 1.0629 0.92415 2.2584 2.4694 1.4245 2.1019 1.7978 1.3562 1.7751 1.4287 1.4537 1.2196 2.0452 2.1645 1.3111 1.7582 1.9246 1.3139 1.9914 1.8861 1.2545 1.5482 1.7593 1.729 1.5323 2.2495 1.2873 1.2711 0.85176 2.316 2.3777 1.856 2.1133 1.7891 2.1241 1.4342 2.3061 1.4194 1.2383 1.3721 1.706 2.5657 1.4374 2.1215 1.2541 2.1831 1.8547 1.9683 2.3235 1.7321 2.3025 1.0661 1.1152 2.0734 1.2015 1.6743 2.464 1.8141 1.2417 1.0053 1.259 1.8236 1.7219 1.8089 1.6491 1.9714 2.3505 1.6068 1.0133 0.92465 0.91443 1.937 2.0686 1.8912 1.7849 1.3922 2.057 1.2456 0.80904 2.1386 1.4052 1.4258 2.1186
1.4798 1.1054 1.5793 1.2773 2.5244 1.518 1.881 1.4335 1.3138 1.8261 1.5433 1.5919 1.7134 2.1388 1.5537 0.90189 1.8036 2.42 2.5233 1.864 1.9831 2.7422 1.5499 1.4968 1.6063 1.6788 1.6291 2.138 1.6074 2.3844 1.4521 1.9638 1.8928 2.1216 2.8537 1.0722 1.9586 1.3515 1.4223 1.7601 1.4369 1.6677 2.5853 2.1427 1.3649 1.8416 1.9296 1.4835 1.6565 1.3206 1.9636 0.68283 2.2671 1.5614 1.6283 1.8265 2.3379 1.7661 1.2446 2.4215 1.5739 2.484 1.5829 1.9959 1.4843 1.7002 0.86424 1.468 1.9278 2.016 1.3842 2.6899 1.6649 1.2659 1.0066 1.9307 2.2813 2.2808 1.5048 1.9245 1.2176 1.009 1.7702 1.5224 0.8103 2.1673 2.3161 2.0064 0.95665 0.94836 2.1934 1.6196 1.4429 2.3154 2.3336 0.82381 1.6441 2.2855 1.2094 1.675
1.7257 1.5446 1.8057 1.5616 1.5315 1.5879 1.7595 2.7072 2.0439 1.2083 2.3552 1.1761 1.1558 2.1458 1.3142 2.0766 1.837 1.3018 2.3232 0.85805 1.4305 1.7209 1.3755 1.5995 2.4169 1.5548 1.7115 1.5815 1.9785 1.0179 1.1831 1.8932 1.8916 1.784 0.99441 2.7518 1.5043 1.716 2.1801 2.5427 2.4137 1.838 1.1297 0.95086 2.414 2.0368 2.0031 1.8142 2.3868 1.4352 2.0882 2.0723 1.4126 2.7175 1.7684 1.785 1.6567 1.0759 1.6138 1.4034 1.5079 1.2795 1.3289 1.4224 1.414 0.80974 2.0861 1.5575 1.7886 1.4708 1.4548 1.1948 1.4793 1.3446 2.599 2.3921 2.2031 1.493 2.3154 1.3344 1.366 2.2751 1.5216 1.7221 1.4293 1.8199 1.4149 1.0875 2.7886 1.8399 1.7925 2.1214 2.0811 1.2782 0.94783 2.7283 0.63792 1.4524 1.8028 1.1354
1.4352 2.4127 1.4381 2.0448 0.99356 1.8805 1.3556 0.87288 2.5092 1.8005 1.5042 1.9079 1.1468 2.1461 3.1495 1.2171 2.1965 1.3161 1.3324 1.9875 2.3426 0.859 2.1215 2.1341 1.5028 2.0681 1.7777 1.6277 1.4403 1.6279 2.2779 1.8849 1.9373 0.64635 1.3025 1.8938 1.955 2.6921 2.4799 0.67672 1.4724 1.0661 1.2653 2.1738 0.81463 1.4841 1.5939 1.6736 1.1067 1.4991 1.4492 1.6618 1.9917 0.54516 1.8562 2.0449 1.4526 2.0239 1.5143 1.5396 2.6087 1.4767 1.8425 0.92533 1.8412 1.974 1.3166 1.761 1.4822 2.1775 2.3327 2.2194 2.0832 2.2595 2.1815 0.91245 0.69415 1.0364 2.0788 1.5334 1.6821 2.0183 1.5937 0.72412 2.3622 1.7017 1.5235 1.4592 1.8051 2.3547 1.6998 1.8587 1.1163 1.3013 1.9667 2.0279 2.6657 2.0129 1.4783 2.038
1.4949 1.3497 1.4761 1.4027 1.9518 1.9817 2.2691 2.4427 1.9177 2.3488 1.7352 2.7862 2.5746 0.24818 1.3491 1.8346 0.4208 1.9055 1.2158 1.8527 1.5948 2.1763 1.9084 1.4321 1.8108 2.6666 2.4415 1.6714 2.0274 1.635 1.8016 1.2139 2.373 2.858 1.9839 1.7451 1.2144 1.7162 1.2828 2.1929 2.5188 2.3714 1.4254 1.963 2.1077 2.507 1.7471 2.1046 1.876 1.9506 1.6024 1.6513 2.4223 1.7285 1.516 1.7108 1.7232 2.0135 2.623 1.6206 1.7499 2.4403 1.7848 2.6107 2.3724 2.3607 1.9399 1.7613 2.8266 1.6934 2.3024 1.2358 1.5079 1.8475 1.0117 3.0388 1.5482 2.5964 1.3419 2.0083 2.4332 1.8905 2.2279 1.6533 2.4974 1.9955 2.173 2.7507 1.0542 1.0707 1.0866 1.8021 2.3617 2.3409 2.4422 1.811 2.1847 2.5416 2.46 1.6334
1.6806 1.4719 3.1274 2.3298 2.22 1.755 1.9085 2.333 1.6604 1.6664 1.8731 1.7235 1.9587 1.9827 1.8972 2.1561 2.7905 1.7319 1.6044 2.2779 1.4921 1.9268 1.335 1.8894 1.1535 0.37865 1.4802 1.9406 1.4298 2.8762 1.7287 1.8747 1.0419 1.8267 1.87 1.1762 1.8573 1.8873 1.0287 2.4431 1.725 2.3229 2.6283 1.4983 2.3833 1.5083 1.5567 1.0929 1.5537 2.545 2.0011 2.6567 1.3798 1.6321 1.3988 1.8041 1.9371 1.1508 1.3762 1.3001 1.3529 1.4606 1.3801 1.5499 1.231 1.1247 2.5411 2.1016 1.06 1.8529 1.1258 1.3705 1.6198 0.62608 1.9023 0.78168 2.4498 1.5314 1.7045 1.7118 1.7333 2.0822 1.3399 3.0574 1.392 1.1787 2.622 1.5591 1.6447 2.2783 2.083 1.2668 2.6226 2.3334 2.1252 1.8462 1.4536 1.2798 1.7494 1.8896
2.5072 2.1142 2.0931 1.7054 1.7152 1.7322 0.42613 1.2208 1.0915 2.226 2.1257 2.0103 1.5315 1.4872 1.991 2.0617 1.5921 2.205 2.1965 1.1665 2.1125 2.5965 1.7659 2.1201 2.7407 2.4911 2.0743 1.9405 2.5023 1.4861 1.2083 1.7293 1.5425 1.1338 2.1822 1.2805 1.6063 1.23 1.5086 1.3208 1.9289 1.7937 2.037 2.2635 1.3901 1.5861 1.7367 2.1395 2.2188 0.44094 1.9627 2.016 1.7494 2.188 2.1099 1.6254 2.0841 1.783 1.3103 2.4678 1.724 1.9241 2.0094 1.6336 2.2045 2.4745 1.5238 1.2458 1.7282 1.9679 1.444 2.2399 2.1578 2.3868 1.7328 1.4117 2.1514 2.4356 1.8973 1.7429 1.9669 1.5712 1.4818 1.6412 1.4444 2.3038 1.366 2.2402 1.9572 1.5474 2.3217 2.1404 1.8861 0.55025 2.4103 1.8585 1.3088 1.0472 2.3442 1.3545
1.6198 1.3659 1.6218 1.5647 1.0584 2.2069 2.0463 1.3271 2.0907 1.6134 1.9309 1.8756 2.075 2.357 1.0132 2.16 1.5066 2.7951 2.1157 1.9366 1.7645 1.17 2.082 1.9998 1.8595 2.2474 1.2143 1.7149 2.424 1.3682 1.6722 2.2837 2.0078 2.1377 1.7542 2.4492 2.4045 1.8883 2.3741 2.0491 1.7861 1.613 1.804 2.3487 1.7277 1.7645 1.7945 2.0265 1.5303 2.4615 2.25 0.99996 1.8037 1.4428 1.3164 1.3394 2.18 2.1037 1.8963 1.5316 1.3649 1.7912 1.7253 2.6786 1.2814 2.4618 2.0524 2.2013 2.0119 1.5442 1.5046 2.1741 1.8832 2.1624 1.8598 2.0159 1.2938 1.3072 1.7816 1.9491 1.8767 1.972 1.6366 2.1609 1.9715 1.5048 1.4691 1.9438 1.8495 1.9751 1.6411 1.9148 1.7921 2.1666 0.50793 1.4858 2.0221 1.5231 1.2615 2.1964
2.3026 1.9147 2.2744 2.0735 2.0162 1.4461 2.0393 1.7015 1.8683 1.3755 1.6214 1.2883 2.1549 2.5163 2.0534 1.0323 2.5196 1.2874 2.6434 1.9492 2.1436 1.907 2.4242 1.7559 2.4119 1.7677 1.8716 1.588 1.1476 1.6637 2.3729 2.0846 1.9903 1.3596 1.8632 1.7668 1.9939 1.2897 1.6817 2.0487 1.2836 1.4709 1.7803 1.2674 2.1124 1.7535 2.1535 1.2136 2.241 2.0481 1.3918 1.6919 1.6824 2.6234 2.8572 2.2174 2.5225 2.273 2.0281 2.371 2.4578 1.5108 1.1265 1.4302 1.9181 1.3146 1.8452 1.2968 1.7364 2.0361 2.5496 1.2619 2.2745 1.1312 1.9589 2.4897 2.2154 1.7111 2.1098 2.5245 1.2997 2.251 2.6014 2.1684 2.0759 2.2912 2.4291 1.3304 2.3411 2.5821 1.7905 1.5827 1.2146 2.1621 1.7429 1.542 2.3932 1.6726 1.5821 2.36
1.9587 2.1682 1.4023 1.5385 2.9254 2.4019 1.9229 2.4523 2.1918 2.6054 2.0025 2.2406 2.1275 1.9005 2.8087 1.688 1.9164 1.4556 0.5347 1.3202 1.2151 1.904 1.7293 1.9832 2.0259 1.5541 2.1631 2.2295 1.9335 2.5941 2.4446 2.4805 2.256 2.5924 1.6208 2.131 1.6083 2.993 2.179 2.144 1.781 2.3397 1.7536 1.5736 1.5444 2.2302 1.5445 2.9442 1.788 1.9484 2.047 1.8824 1.8386 1.9122 0.55431 1.9314 0.95243 1.9153 2.561 1.54 2.2904 2.2649 2.605 1.9953 2.2654 1.9968 1.4536 1.4312 2.461 0.91936 2.0521 2.1438 1.854 2.1946 1.8949 1.555 1.5701 1.7193 2.0281 1.9255 1.8195 1.7507 1.1781 1.1614 2.5243 2.3798 1.5766 1.7268 1.6331 1.4129 1.9552 2.2251 1.1896 1.253 2.209 2.1584 1.5165 2.5393 1.8511 2.3282
1.516 1.6742 1.8256 2.1216 1.5628 2.3629 2.2526 1.6193 0.85794 1.1873 1.9485 1.2152 2.165 1.9689 1.0573 2.3355 2.0708 2.5719 2.3104 2.4707 2.2895 2.3009 1.6702 1.2285 0.41752 2.0243 1.7604 1.8072 2.1669 1.415 1.301 2.2167 2.0546 2.0495 0.78134 2.4448 2.417 1.6932 2.3818 1.0265 2.1774 1.7654 2.3344 1.8722 2.2078 1.8085 2.4357 1.8176 2.5486 1.3823 2.0604 2.2248 2.1688 1.9136 3.0164 1.6 2.1358 2.0123 2.0032 2.412 1.2556 2.3575 2.0619 1.4609 1.6231 1.8018 2.4115 2.478 0.88585 2.8081 1.8816 2.1985 1.1623 1.3725 2.6828 1.6722 1.9441 1.939 2.145 1.4126 2.19 1.7012 1.751 2.2439 1.4109 1.3532 2.0964 1.9592 1.7615 1.5859 1.5341 1.8143 2.4424 1.8433 1.7184 1.8207 1.6729 2.1157 2.3491 2.1477
1.2398 2.0947 1.7046 2.1744 1.508 1.27 2.6538 2.1742 2.4872 2.2945 1.5783 2.1821 0.66903 2.4647 2.3887 2.2343 2.2364 1.843 2.204 2.2845 1.3295 1.2529 1.3573 2.6252 2.4305 1.7629 2.007 1.6282 1.778 2.0496 1.5422 1.2188 1.5916 2.1265 3.1719 1.6392 1.3245 1.3052 1.3394 1.8614 2.8356 1.9474 1.9354 2.2746 2.3956 1.8557 0.90284 1.2927 1.2054 2.1286 1.1164 1.6425 1.8852 2.1995 1.9612 2.4027 1.7237 1.9301 1.7404 1.282 2.3452 1.1202 2.5231 2.1122 1.8142 1.8246 1.9347 1.0059 2.6572 1.7101 1.7222 2.1698 1.7956 3.0123 1.9095 2.8954 2.5066 1.812 1.0454 1.8288 1.5323 1.3989 2.2773 1.8568 1.948 2.3174 1.6167 2.1016 1.6977 2.1346 2.2297 1.7233 2.3854 2.3296 2.6173 2.4621 2.1981 1.2648 2.2795 0.64283
2.6448 2.189 1.8918 1.3177 2.8396 1.798 1.5405 2.0373 2.2897 2.1513 1.7917 2.084 2.2163 0.94494 1.0492 1.7516 1.3761 1.0115 1.7819 1.6118 2.7487 0.88257 3.2534 1.637 1.5812 1.9611 2.396 2.6304 1.2288 1.7957 2.6975 2.123 2.4972 2.1547 2.5168 0.78154 1.9677 2.216 2.0235 1.866 1.0618 2.1957 0.94146 1.8875 1.6168 1.4061 2.3255 1.9701 2.3442 2.1695 1.6822 2.037 1.6148 1.647 1.5018 1.449 2.2344 2.1069 1.6324 1.6217 0.81066 1.8256 0.87361 1.8254 2.5458 2.8742 2.0284 2.4505 2.3246 2.1918 1.9962 1.6381 2.3605 1.2735 1.2474 2.4039 2.6472 2.6032 2.1621 2.3131 1.9255 2.4663 1.9382 1.4641 2.198 1.6128 2.2674 2.0259 2.0244 2.0623 2.4232 1.5263 1.9015 1.2798 1.4929 1.9817 1.8749 2.0798 1.4245 1.724
1.6742 1.7074 2.3365 1.9366 1.4848 1.9199 1.5201 1.48 1.6537 2.0453 2.2137 1.3152 2.0522 2.401 2.8172 2.2601 2.1597 2.4268 1.5197 0.6894 2.0754 2.9652 1.0318 1.7609 2.6044 1.9849 1.7958 1.8184 1.9517 2.1512 2.2102 2.2766 1.9842 1.356 1.0846 2.4136 2.2887 2.0302 2.3259 2.3649 2.3392 1.1346 2.6351 2.3244 1.73 2.5163 2.2621 1.606 1.9313 1.5744 2.2432 1.7216 1.7884 1.5274 2.3333 2.0409 2.3348 1.6246 2.3541 1.9381 2.7229 2.0678 1.8498 2.283 1.9251 1.4491 2.2688 2.5711 1.547 2.0483 2.4102 2.4631 2.3444 2.0735 1.4679 0.84501 1.2287 1.4361 2.0354 2.8753 1.8648 1.3683 1.5728 2.5991 1.106 1.7163 2.3232 1.6338 1.552 2.4613 2.1629 2.726 2.3362 2.3876 1.8927 1.8947 2.1202 1.5467 2.2465 2.702
2.1391 2.0304 2.1458 1.9663 2.0241 1.3621 1.9052 2.2181 2.6391 2.5752 1.8963 2.7769 1.9924 1.6356 1.5463 1.933 2.7479 2.0238 2.3633 2.7697 1.9279 1.9984 1.9916 2.5198 1.9117 1.5831 1.9891 1.885 1.7397 2.3433 1.5571 1.584 1.2307 2.2026 2.1376 2.4738 2.2243 2.026 1.8316 1.8636 2.3167 2.2032 1.0223 1.4492 2.3548 2.493 1.7965 2.5536 2.2236 2.0277 2.9558 2.2154 1.6847 2.2657 2.8896 1.9893 1.4299 1.896 1.6403 2.335 2.4652 2.413 2.3344 1.5657 1.978 1.8253 1.6395 1.4117 2.3311 1.3794 1.6971 1.6166 1.6785 2.381 2.8521 2.7434 2.4935 2.6191 2.384 1.2304 1.9795 2.1999 2.8929 1.8001 2.8171 2.3487 1.6833 2.0592 2.1392 1.5861 1.9728 2.5691 2.2392 1.9896 2.4312 1.6558 2.2294 1.4615 1.289 2.9683
1.5111 2.1525 1.4554 1.9328 1.8806 2.0276 1.5993 1.7721 1.7928 1.4111 1.6146 1.9001 2.4467 2.0051 2.06 1.9776 1.5195 2.6409 1.9152 2.5223 1.6996 1.8128 1.567 1.636 2.491 2.3058 1.9607 2.1549 2.8577 1.33 1.951 2.2879 2.0665 0.88349 1.3571 1.408 2.5642 1.1169 1.6883 2.2834 1.8269 2.599 2.762 1.4671 1.7383 1.2713 2.1064 2.0824 2.0384 2.5426 1.7159 1.5643 3.2279 1.3884 1.4484 2.0396 2.3974 1.7824 2.7145 2.1916 1.8353 2.273 2.3246 2.4555 2.0483 1.1617 1.99 2.7707 2.1201 2.6656 1.4516 1.6347 1.7361 1.9671 2.3208 1.6587 1.5971 2.4018 1.3653 1.9724 1.7596 2.1318 1.9575 1.9697 1.5877 2.444 2.1504 2.4259 2.3429 1.5536 2.328 1.4011 0.79381 2.4166 1.173 1.1651 2.4113 3.4377 2.4054 1.0268
2.7409 1.2182 2.3654 1.8552 2.422 1.7326 2.0327 2.1401 1.7768 2.3377 2.6216 1.9193 1.6324 2.3567 2.0554 1.8701 1.5047 1.6534 1.6525 2.0914 2.361 2.3985 2.3535 2.2873 2.6015 1.6789 2.1928 1.9772 1.3186 2.8003 1.9379 1.9735 2.0616 3.4161 2.2087 2.2296 2.1349 2.7697 2.3864 1.6865 2.3945 1.7647 1.4219 2.5541 2.3613 2.9185 2.0844 1.4749 2.571 1.4788 1.7379 2.5505 1.8982 2.1671 2.2414 1.3246 2.3288 2.39 0.89995 1.6119 2.5289 1.9027 1.8078 2.4888 1.9702 2.841 2.4906 1.5944 1.5006 0.89048 2.2862 2.3471 3.1489 2.358 1.1879 2.2419 2.3973 1.4023 2.8421 2.3633 2.6528 2.6779 2.0027 2.5995 2.2268 1.677 2.0491 1.6863 1.694 2.5729 1.9078 2.5056 2.9593 1.6579 1.8823 2.5275 1.9338 1.3846 2.3784 2.2284
1.7786 2.4121 2.5293 1.9768 2.5567 2.5521 2.2946 2.5024 1.2344 2.3684 1.8124 2.5148 1.7053 1.399 1.7329 2.0871 2.4305 1.6069 2.8195 1.692 2.3727 1.6345 2.4572 2.286 0.59371 2.5047 1.8655 1.8901 2.942 1.502 2.4443 2.4082 2.2996 1.3296 2.6828 1.888 1.8736 1.8732 0.88153 1.9849 2.0318 1.7004 1.829 2.3998 1.5983 1.5941 1.3643 2.4706 2.1214 1.7516 1.9605 2.4296 1.7003 2.252 2.2449 2.9152 1.9253 1.9676 2.6535 2.6139 2.1263 1.7865 2.0138 1.3945 2.4006 1.8271 1.5734 2.1197 2.8734 2.6647 1.6733 1.7643 0.83311 1.8839 2.2579 1.9212 0.99629 2.698 1.4129 2.4078 1.9206 1.0703 1.9787 2.2558 2.2809 1.1356 1.8551 2.099 1.8643 2.4352 1.9009 1.936 2.696 2.3525 2.5765 1.9507 1.2989 2.0095 1.931 1.3991
1.8032 1.131 1.6908 2.3817 1.9468 1.8753 2.4804 1.7213 2.5463 1.5548 1.9588 1.8792 3.0676 2.2874 2.5628 1.6389 1.9198 3.0267 2.0543 1.7635 2.3472 2.1653 1.5706 2.3883 2.4732 2.1876 1.7245 1.9432 1.7164 2.2754 1.6331 1.6306 2.5657 1.9854 2.3763 3.0155 1.4231 2.399 3.0036 2.1381 1.8222 2.6724 3.0461 1.429 2.2067 2.6994 1.5574 1.6646 1.9204 2.145 1.9001 1.5874 1.5731 2.1701 1.2511 2.8135 1.7365 2.1081 1.8752 1.9209 1.9688 2.3282 2.5728 1.8443 2.5355 1.8245 2.0664 1.8078 1.6422 2.4206 2.2018 2.1755 2.39 1.1696 2.2587 2.612 2.2479 1.5023 2.5326 2.2372 1.735 2.971 0.95863 1.7981 1.9358 2.4979 2.3539 3.2779 2.3497 0.85195 1.7616 2.4076 1.2974 1.4314 1.5302 2.7109 2.366 2.022 1.46 2.9329
1.7943 2.9633 1.9595 2.3261 0.96541 2.5876 2.0724 2.2843 2.1756 2.2353 2.3402 2.6925 1.5748 2.8554 1.8033 2.722 2.2957 1.8246 1.9092 2.7891 1.5675 2.3322 2.4621 2.0242 2.5369 1.9832 2.2607 2.4136 2.3011 1.7848 2.2269 2.9858 2.5317 1.9099 1.3746 1.9512 2.046 1.4184 2.1862 2.3498 1.5552 1.2945 1.5727 2.814 2.5216 1.0923 2.7065 2.6951 1.9566 2.1543 2.2335 2.5857 2.6689 2.4571 2.3238 1.6234 2.0762 1.8577 2.656 2.0581 2.2147 1.5903 1.8896 2.744 1.7081 2.4934 1.4497 2.1466 1.9941 1.795 1.8789 1.8459 1.8126 3.1434 1.9775 1.9158 2.3636 2.6685 1.8295 2.2558 2.3243 1.834 2.6516 2.0512 2.4262 2.0074 2.9086 1.3375 2.3598 1.4875 2.5954 1.6344 2.2366 1.9544 3.0075 1.9053 2.3495 2.4954 3.0825 2.1437
1.8278 1.9266 2.3373 2.0287 2.6157 2.0715 1.7966 2.5785 1.9424 2.1058 2.1634 1.3446 2.0839 1.7682 1.2917 1.4678 2.9007 2.0627 1.764 1.5821 2.6347 1.9626 2.5378 1.1141 1.9734 1.8892 2.4964 2.5603 1.6624 1.9792 2.248 1.7592 1.9353 2.3941 1.8373 1.8627 2.1752 2.6697 1.3065 2.2084 2.8366 2.4182 1.9391 1.9919 1.9622 2.9663 2.1276 1.6526 2.5736 2.5545 2.2585 1.9374 2.204 1.1471 1.8383 1.879 2.0339 2.6104 1.7589 2.2141 2.1671 2.2787 2.3523 1.5936 2.2628 2.2364 2.7277 2.1878 2.3042 1.932 1.9131 2.8285 2.8368 1.923 1.7775 1.9336 2.678 1.5644 2.3682 1.439 2.724 2.4183 2.2694 2.0879 2.5515 2.6408 1.2945 2.59 2.6045 2.9811 2.5561 2.0763 2.5612 2.7993 2.0872 2.3185 2.2361 2.3692 1.4514 1.8199
2.5734 1.6477 1.7906 1.5824 2.5625 2.7084 2.4235 1.717 1.9749 1.9605 2.0653 1.6291 2.0766 1.9364 2.3803 1.983 1.785 1.8841 2.4442 2.3622 1.4867 1.8046 1.4306 3.1786 1.4298 2.1486 1.6838 1.6407 2.5776 2.2984 1.4359 2.4709 2.5442 2.097 2.6764 1.4119 2.6585 2.5533 2.7655 3.2021 2.6529 2.4616 2.5544 1.9203 2.2192 1.3867 2.0491 2.0728 1.7084 2.2175 2.2961 1.7021 1.2333 2.7873 2.4336 1.5695 1.8205 1.6744 2.1205 1.375 1.8161 2.3053 1.6628 2.7803 1.0487 2.0672 1.8536 1.8839 2.56 2.6555 2.3897 1.9914 2.3017 2.3068 2.4663 2.2181 2.0668 2.5386 1.8381 2.3055 1.7209 1.9481 2.807 2.3385 2.3612 1.9093 2.5482 1.733 0.69205 1.8264 2.1881 2.3427 2.2012 1.7894 0.95539 2.4518 2.3563 1.8009 2.3393 2.6054
2.8322 1.5204 2.2514 2.9387 1.3342 1.6059 2.2047 2.1556 2.7026 2.1187 2.4267 2.6239 2.2608 2.4333 2.6359 2.2959 1.9978 1.7362 2.6053 1.7655 1.9975 2.6827 2.3779 2.0755 2.6037 2.0454 2.6586 2.087 1.4623 1.8472 1.5282 1.6538 1.4644 2.2954 1.818 2.5522 2.0193 1.3304 2.7919 1.9892 2.5653 2.6591 2.1899 2.6 1.6346 2.8664 3.4277 2.2372 2.1781 1.744 2.8294 2.5925 2.8618 2.2666 1.9778 3.1339 2.5595 2.386 2.5646 2.8549 2.1265 2.1653 1.7253 1.882 3.2163 1.6799 2.5469 2.3525 0.45087 1.8356 1.564 2.2477 1.5665 1.7607 2.574 1.8209 2.1953 1.9955 2.7624 2.6407 1.9053 2.3305 1.6453 1.8587 2.1348 2.2766 1.9048 2.4295 2.3381 2.6041 1.3754 3.0589 2.1489 2.7424 2.9624 1.6919 2.0028 1.4156 1.6663 2.2124
2.0499 2.8591 2.3728 2.1101 2.1812 1.7189 1.4479 2.384 1.9544 2.3806 1.3846 3.2421 2.0433 1.9376 2.1937 2.2785 2.6808 1.9192 1.3318 2.2731 2.1687 1.8813 2.3762 2.4002 1.6609 2.5501 2.4647 2.3199 2.2852 2.4175 2.8805 2.3264 2.7127 2.2963 1.9327 2.542 1.7164 2.6217 1.0981 2.0988 2.5023 1.6717 1.5147 1.3979 2.7836 1.9396 1.1944 2.5237 2.4252 2.3429 2.0038 1.5754 2.4699 1.9762 2.0057 1.5123 1.8408 1.8693 0.98672 2.5671 2.4794 1.7726 2.4757 1.7994 2.1486 2.5176 1.9579 2.1834 2.8153 1.9404 3.4382 1.8299 2.7892 2.6115 1.2611 1.759 1.687 1.6054 0.99422 1.5446 2.8 1.7452 2.1856 2.645 1.3319 2.6147 1.5483 1.9301 2.2424 2.1552 2.4471 1.4913 1.7263 1.2525 1.2682 2.2211 2.146 2.3103 2.915 2.66
2.307 2.7006 2.1915 1.564 2.8607 2.8347 2.6078 2.0116 2.9418 2.2407 2.5585 0.90875 2.7468 1.7873 1.6562 2.8091 2.5227 2.562 2.7416 2.1719 2.3039 2.1468 2.2339 1.5569 2.7845 1.3819 2.6146 1.5428 1.6962 1.8302 2.3832 1.8183 1.5609 1.879 2.7948 2.0707 2.5228 2.1533 2.1814 1.56 1.3566 3.4524 2.6129 2.3219 2.7771 1.8733 1.8125 2.2125 2.3667 1.4166 1.5378 2.6576 2.0134 1.9036 2.1138 1.4719 2.1587 2.6483 2.7935 2.1579 1.6499 2.735 2.0038 2.1252 2.1156 2.657 2.3989 2.1168 1.5421 1.6537 1.8113 2.9844 2.1701 2.0593 2.8112 2.9198 2.326 2.956 2.8239 2.8371 1.6522 2.3029 2.0264 1.7729 2.1329 1.9227 2.2248 2.4975 2.5437 1.9365 2.887 1.6835 2.0475 2.4697 3.107 2.4271 2.3725 2.4453 2.1384 1.4286
0.93155 1.6774 2.0366 2.1197 1.6221 2.0396 2.8513 2.5599 1.5797 2.2974 2.5825 3.1453 1.7437 2.4281 2.5032 1.5804 1.3367 1.8781 2.2533 1.733 2.5691 2.5396 2.4951 2.7432 2.5674 2.287 1.8782 2.6441 2.1266 2.6136 2.4183 2.4364 2.9627 2.5345 2.1471 2.4392 2.6374 2.5207 1.8599 2.1203 2.8201 1.5122 2.886 2.8543 1.574 2.287 2.2982 1.5945 1.4939 2.6359 2.0192 2.2177 2.2386 2.5325 2.9462 2.6405 2.4081 2.3468 2.2665 2.1195 2.2306 2.0382 2.8398 2.6508 2.0915 1.4896 2.5726 2.7307 2.8307 2.5209 2.4119 1.568 1.9737 2.5837 2.6093 2.1404 1.8469 2.2272 2.2127 1.6533 2.8422 2.1178 2.229 2.3973 2.7554 2.0904 2.8285 1.8516 1.3667 2.5415 1.4956 2.2236 2.879 1.5332 1.9458 1.599 1.9128 2.2909 2.2626 2.0358
3.0436 2.8877 2.5511 2.6955 2.0687 2.394 2.6434 1.2686 2.7272 2.2307 2.1594 2.4737 2.252 2.0154 1.6118 2.3521 2.206 2.9645 1.6017 2.6214 1.9353 1.5093 1.5352 2.2112 1.4632 3.2133 1.8489 2.3345 3.6518 2.9189 2.3722 2.7513 1.9325 2.1565 1.7935 1.8836 2.9081 2.1573 2.8633 2.7653 1.4535 2.2816 2.1684 2.0804 2.8515 2.6532 2.1754 2.5186 2.9474 2.4383 2.8505 2.3626 2.0202 2.7043 1.9696 2.702 2.1074 1.9191 2.7633 0.95077 2.9302 2.345 2.0227 2.7867 2.3469 2.1278 1.7578 1.8275 2.7245 1.8019 1.7103 2.5561 2.6581 2.3174 2.0395 2.352 3.0254 2.0569 2.4831 2.518 1.7976 1.8342 2.9632 2.363 2.1223 2.62 2.4343 1.8805 2.4339 1.4977 2.9008 2.6231 1.95 3.1025 2.2869 2.6062 3.0294 2.5447 2.2018 2.1691
1.8869 1.9813 2.5885 2.2355 2.9173 2.3361 1.4564 3.3701 2.0208 2.55 1.5559 2.2065 2.4738 1.863 2.3544 2.4566 2.718 2.2859 2.1774 2.9215 2.5598 3.0357 3.205 1.8377 3.4186 2.3278 2.253 1.5396 1.9925 1.84 2.6887 2.216 2.5157 2.0103 2.2581 2.2596 1.4747 2.5807 2.0904 2.8351 2.825 1.4092 1.9424 2.341 2.6653 2.2248 2.3796 2.2298 1.8 2.3413 2.5835 2.5168 2.4443 1.5337 2.7793 2.1097 2.7102 2.3572 2.1616 2.9884 2.0579 2.2793 2.0432 1.0374 2.4825 2.5426 2.6076 1.2033 2.0517 2.6506 2.1885 1.9229 2.7624 2.0126 1.8267 2.4043 1.7966 2.3671 1.6186 2.1464 2.6378 2.9819 1.7368 2.3751 2.3367 2.3586 2.0493 3.3493 2.8815 2.579 1.6767 2.7232 2.2609 1.9389 2.802 2.3633 2.232 2.2502 1.907 2.6399
2.5265 1.9805 2.0456 2.245 1.9185 1.6454 2.39 2.5355 2.1005 2.5348 3.349 2.0868 2.0081 2.2355 2.6452 1.9105 2.7784 2.6386 2.5081 1.1779 2.0973 1.6818 1.5875 2.1121 1.4838 2.6282 3.0342 3.0111 2.2463 2.7532 1.8094 2.1132 1.8238 2.0245 2.759 2.1118 2.4176 2.1197 2.7528 1.6616 2.0159 1.9176 2.3737 2.0708 1.4697 2.2718 2.1182 2.3074 2.4652 1.8157 1.862 2.2187 2.4199 2.0992 2.162 3.007 2.3192 2.689 2.1879 1.8509 2.0744 3.2377 2.312 3.0129 1.8531 2.2293 2.3629 3.1596 2.1963 2.1633 2.4112 2.3211 2.0214 1.8993 2.8118 2.0163 2.1495 2.2849 2.0456 2.5377 1.6649 2.7138 2.4873 2.6641 2.2938 2.5139 2.6609 2.1851 1.5988 2.4327 2.3039 2.4137 2.7252 1.7511 1.8614 1.7421 1.8817 2.5439 2.8605 2.7262
1.9116 1.7149 2.1648 2.3283 2.5606 2.4584 2.3006 1.4005 2.6727 2.3481 1.6668 2.7277 2.6302 2.7395 1.8524 2.174 1.3988 1.103 2.4224 2.5428 1.9059 2.783 2.202 3.043 1.882 1.8602 1.5439 2.4093 2.3278 0.85404 1.9937 2.2863 2.1402 2.5834 1.8234 2.7978 2.456 2.265 1.576 2.0926 3.5344 3.4998 2.3279 2.4851 2.3123 2.0444 2.6077 3.8315 1.7655 2.7284 2.2193 2.1323 2.1927 2.5349 1.8835 1.5338 2.4316 2.3126 1.9694 2.9918 2.437 1.6088 2.6935 2.4047 2.9295 2.6928 2.4104 2.3529 3.2698 2.8088 2.234 2.7811 2.3389 2.7165 2.0746 2.976 2.7083 1.9719 2.7808 2.9644 3.2722 2.0926 2.5407 1.9831 2.4518 1.9916 1.9784 1.8544 3.0218 2.1762 2.2099 1.4566 2.2005 2.768 2.3074 2.7366 2.1463 1.3892 2.5041 2.3389
2.8347 2.1285 2.1565 3.1649 1.7467 2.0735 2.2284 2.8234 1.6002 1.7503 2.0441 0.74251 2.3844 1.887 3.127 1.7112 2.1765 3.6111 3.0005 2.3037 2.4762 2.1646 2.394 2.1719 2.7818 2.5267 1.9325 1.7874 1.5832 3.0519 2.6488 3.0055 2.9565 2.5961 2.0623 1.5686 3.0876 1.9184 2.2696 1.8706 1.406 2.1635 1.993 2.4739 1.9818 2.692 2.4654 0.30275 3.0914 1.5245 2.183 2.6704 1.9618 2.5883 3.2833 2.026 2.1504 1.9492 2.0174 2.2466 2.1763 1.7964 1.9111 2.3246 2.1164 2.4451 1.7646 2.7951 1.9403 2.4573 2.1897 1.9879 1.7958 2.5882 2.2601 1.3958 2.4701 2.3944 2.0976 2.1982 2.0574 2.6097 2.0833 2.0045 1.9155 1.7324 2.2299 2.2036 1.4201 3.1128 2.9896 3.0993 2.3649 2.4741 1.7504 2.3161 2.1114 2.7151 1.9857 2.2484
2.6939 2.7742 2.515 1.7933 3.1576 2.3849 2.2532 2.4226 2.8569 2.4397 2.2903 3.4936 2.0118 3.4227 1.3931 2.867 2.9073 1.7523 2.1589 2.2412 1.9515 1.7971 2.1797 2.1159 2.0915 2.1929 2.714 2.3103 2.3824 2.219 2.1612 1.7764 2.2765 1.9586 2.2984 3.1962 1.7682 2.5189 2.7761 3.8248 1.9866 2.7408 3.037 2.6201 3.2358 3.2082 2.3735 2.8661 2.2506 2.0468 2.0973 1.0833 2.5527 2.1852 2.0011 2.0146 2.6752 2.4485 1.7697 2.2879 1.7676 2.1898 2.2402 2.8716 1.9088 1.7559 2.5165 1.6782 1.9259 2.1168 2.3042 2.5075 2.4065 1.5949 2.2229 2.5971 2.6316 2.6783 2.3559 2.3885 1.9228 1.5939 2.6156 3.0432 3.051 3.0071 2.2013 2.9995 3.0751 1.5622 2.2767 2.3703 2.2569 2.2232 2.8095 2.3226 2.8138 2.0585 2.3456 1.9204
2.4673 2.024 2.5754 1.9719 2.2259 2.1281 2.7489 2.4064 2.5275 2.055 3.1408 1.9244 2.63 2.0018 2.7572 3.1345 2.3086 2.564 2.0955 2.4959 3.1704 2.5172 3.26 2.4743 1.894 1.4081 2.9795 2.2779 2.4929 3.1719 2.4174 1.9124 1.8404 2.4843 3.1336 2.1526 2.2096 2.2203 2.6569 2.2407 3.015 1.788 2.1702 1.9873 1.7682 1.7023 2.5983 2.7214 2.3371 3.3169 2.5164 1.9498 2.2107 2.5503 2.0142 2.5041 1.9101 2.1762 2.8783 2.4779 2.605 2.1035 1.3841 2.2886 2.4425 2.6773 3.222 2.5047 2.7125 1.8911 2.1411 2.5149 1.9847 2.5078 2.7937 3.2852 2.0119 3.0189 1.7208 2.1354 3.8274 2.8789 2.0306 2.4575 2.2082 2.3586 2.9833 1.2087 2.2901 1.9978 3.3475 1.8927 2.6834 2.4743 1.8308 2.9584 1.9055 2.7054 2.1883 1.4078
1.6901 2.7152 2.0408 1.4474 1.8845 3.529 2.1009 1.822 1.9275 2.2013 1.3379 2.3545 2.8872 2.0694 2.1625 2.5594 2.1784 2.113 2.2677 3.0742 2.9319 3.2174 1.6455 1.6879 3.0304 2.6645 2.4764 2.5338 2.363 1.7127 2.4739 2.6982 2.898 2.5508 2.2013 2.5267 1.9312 2.1083 1.5945 1.3727 2.9386 2.689 1.8664 2.17 2.0054 1.9368 1.5335 2.2699 3.4035 2.0671 2.1578 3.4753 2.2498 1.9218 2.0691 2.318 2.8562 2.3716 2.3223 2.8031 2.2353 3.3977 2.8894 2.1817 2.8253 2.7133 1.6417 2.1998 2.1308 2.4824 1.9004 2.4399 2.5215 2.1259 2.3459 1.9897 2.4657 1.5793 3.0345 3.2234 1.2478 2.0534 2.0961 2.4596 2.4604 2.0168 1.5597 2.4132 2.1554 2.0693 1.6852 3.4593 1.9953 2.5504 2.3914 2.2784 2.8625 2.4395 2.6506 3.5865
2.492 2.0411 2.602 3.6431 2.6201 2.2072 3.1906 2.5707 2.0399 3.1001 2.9404 2.9789 2.5815 2.4204 2.6706 2.3578 2.6533 3.1275 2.2782 1.8145 2.0413 2.2119 2.7337 2.4367 2.3957 2.3032 2.3435 1.5592 2.4199 1.5046 2.0017 2.4658 2.0601 2.5954 2.2254 1.8027 2.2733 3.1851 2.9742 1.997 1.673 2.7721 2.5352 2.916 2.5994 2.9079 2.6978 2.4958 1.7019 2.4301 2.7731 2.311 2.4398 2.6594 2.4983 2.1716 3.2665 2.6606 2.7065 1.5211 3.1434 1.4623 3.4397 2.0593 1.9396 1.9961 2.1798 2.2991 2.6484 2.2273 3.0016 2.6456 2.7762 2.3492 2.5492 2.1424 2.0228 2.5838 2.3383 1.1431 2.8752 2.2921 2.6818 2.3502 2.5221 2.2789 3.1993 3.2071 2.1393 2.979 2.3436 1.8164 2.842 2.2797 2.0005 1.5136 2.6904 2.5498 2.3428 1.9221
2.4353 1.7834 2.1156 2.3765 2.2034 2.075 2.1611 2.3075 2.7468 2.7161 2.2921 2.6029 2.2039 2.6392 2.1253 2.4546 2.3345 2.7029 2.5082 2.7212 1.8081 2.4365 1.9988 2.3757 2.4156 2.9894 1.666 3.3709 2.7124 2.8516 3.5762 3.6349 2.5582 2.6079 2.0739 2.7277 2.8693 2.1316 2.1667 2.7731 2.8321 1.4843 2.4094 2.1699 2.5522 2.8841 2.2578 1.745 1.6889 2.8717 2.1056 2.6346 2.69 2.4238 2.7543 2.5838 1.6156 2.1645 2.2412 2.4513 1.9265 2.6823 1.4771 2.0257 3.6054 2.5776 2.4058 2.3578 2.0333 2.9156 2.6272 2.3848 2.285 2.6259 2.1496 2.9217 2.3894 2.4602 3.4631 2.6843 2.5392 2.4806 2.1597 1.8648 1.8033 2.7411 2.0227 2.6061 2.5092 2.2023 2.3348 2.6313 1.8372 2.309 2.8749 3.1888 1.5922 2.2664 2.0443 2.7638
1.8028 2.8762 2.7109 2.3425 1.9158 2.1652 2.2163 3.3243 2.9738 2.8689 2.7464 1.5059 1.4024 3.1963 1.7536 2.2028 1.7668 1.7522 2.5052 1.7207 2.202 2.4744 3.5568 3.7106 2.6888 1.939 2.0241 2.0119 2.1883 3.3903 1.3426 1.9101 3.2145 2.3435 2.3492 2.4923 2.6713 1.926 2.5243 2.8845 2.6928 3.0637 1.8492 2.5348 1.9128 1.9925 2.7406 2.4541 2.8551 2.077 2.7315 2.6849 2.4095 2.303 2.5054 3.2347 2.3601 2.4382 2.9505 2.462 2.654 2.6655 2.5097 3.4236 1.9039 1.6222 2.7469 2.7671 2.9028 1.5581 1.4631 2.335 1.9286 3.1584 1.7712 1.3878 3.4231 1.7483 1.2278 2.3655 2.2585 2.0425 2.9755 2.1926 1.9411 2.8765 2.9081 1.5923 2.7214 2.7588 2.6655 2.2865 2.7154 2.8249 3.1871 3.126 3.1565 2.1694 2.9654 2.8048
2.7052 2.6581 2.4912 2.659 3.1276 2.0698 2.1738 2.6748 1.7813 1.9897 2.3064 2.6014 2.0324 1.8372 3.0917 1.8445 3.0102 1.673 2.3934 3.0465 2.5507 1.9673 1.6233 2.1233 1.3334 2.2051 3.2879 2.7936 2.84 2.2144 2.013 2.8569 2.2097 2.4176 2.6775 1.9291 2.1929 3.3074 2.4362 1.9274 2.3916 2.5953 2.8798 1.6511 2.7405 2.9355 1.8805 2.6327 2.6131 2.5739 2.5362 2.8478 2.0089 2.6576 2.6651 2.5602 3.0298 2.7396 2.5205 1.9868 2.8653 2.7457 1.4866 2.1937 2.4746 3.1335 2.0231 2.1909 2.8177 3.41 2.8108 2.4384 2.9616 2.6441 2.5345 3.3108 1.8458 2.6768 2.7016 3.3026 2.5 3.102 2.3492 2.6862 2.747 1.8305 2.2659 3.2286 2.1946 2.3881 2.2606 2.6728 2.1758 2.33 2.5925 1.634 2.2787 2.6158 1.9473 2.0811
2.5314 2.5473 2.5265 2.4361 2.8726 3.0457 2.4186 1.8151 3.0067 2.0683 2.9554 3.2012 3.2393 2.8512 2.3068 2.9257 2.1053 2.84 2.8379 1.7025 3.3406 2.4492 3.358 2.3912 3.1879 3.0941 2.0649 2.7908 2.1361 1.9286 3.0708 1.8863 2.681 2.3937 2.4647 2.9274 2.7495 1.9496 3.1504 2.964 2.7605 2.2527 1.6906 2.8034 2.44 1.7445 2.9225 2.2163 1.9756 2.0282 3.1798 1.4261 3.2324 2.8077 1.8733 2.0831 1.3345 2.8662 2.0172 3.2443 2.6299 2.6955 3.4786 2.9284 2.4614 2.5632 2.6595 2.3154 2.1109 2.1985 2.7878 2.6064 3.2826 2.4464 1.9502 2.9017 3.1016 2.8739 2.1272 2.3168 2.2965 2.4877 2.4259 3.3375 2.8981 2.6051 1.9897 2.1815 2.3136 3.1713 2.8992 2.3527 2.7401 2.5276 1.5513 2.8162 2.2531 2.4526 2.3255 2.6498
1.9361 1.9972 2.842 2.9933 1.5655 2.6038 2.095 3.1929 3.1209 2.1028 2.2381 2.3664 3.2301 2.3641 2.8164 2.6518 2.5302 2.4952 2.2838 2.9234 2.9424 3.0735 2.032 2.8303 1.9986 2.5428 3.2976 2.4838 2.8454 2.3012 2.0763 2.9209 1.8916 1.8555 2.4069 2.239 2.28 1.7752 2.1435 2.9693 1.9719 2.0035 2.7406 1.9449 2.3615 1.5635 2.6561 2.6589 2.5903 2.8932 2.297 2.5907 2.4926 1.7804 3.4742 2.188 3.8214 2.7238 2.5406 2.6367 2.2942 1.6855 2.5088 1.7998 3.0395 2.5817 2.2522 2.952 2.6215 2.2461 2.2158 2.2359 1.6424 2.3521 3.1799 1.9191 2.0422 2.4485 2.4706 1.8016 2.1001 2.5236 2.5048 2.2524 2.7816 2.5693 3.4325 2.2627 2.9587 1.9825 2.5163 2.2005 2.8174 2.4927 2.4894 2.4828 3.568 2.026 2.7661 2.1589
3.2586 2.094 2.6286 1.9709 3.0471 2.4218 2.2327 1.2603 2.3093 2.962 2.6432 2.4462 2.1092 1.9443 2.3267 2.9138 3.1442 3.0253 2.801 3.1848 1.8504 0.84619 1.9955 2.5171 2.9495 2.543 1.9947 1.3661 2.3023 2.9315 3.0002 2.5155 2.9143 3.187 2.3548 2.8619 2.4084 2.7042 1.9167 2.6338 3.138 2.7144 2.6484 3.2288 2.6501 3.2188 1.9274 2.6302 3.5902 2.5718 1.7603 2.6896 1.2418 2.9417 2.7607 2.4347 2.04 1.9527 2.1554 2.4201 1.4548 2.9142 1.6371 2.541 1.4838 2.3364 2.4298 1.9366 1.8888 2.882 2.7349 2.5227 2.6941 2.9315 2.6191 2.8951 2.2059 2.2707 2.3893 3.2586 2.1301 1.4933 3.0608 2.4054 2.2596 2.4525 1.4998 2.6673 2.3075 1.7677 2.5319 3.1074 2.1754 2.0406 2.6166 1.8824 2.6184 2.1342 2.0778 2.8923
2.0978 2.0379 2.6158 2.5894 2.347 2.1335 2.9006 2.8535 1.546 2.8493 2.377 2.2439 2.1932 3.0465 2.3201 1.8706 1.9073 2.2462 2.0732 1.9997 2.1332 3.3401 2.4507 1.9867 2.6472 2.022 2.7678 3.2336 2.7133 1.9036 2.5984 2.7737 2.0377 2.2478 2.4035 2.7009 3.1666 2.9591 2.296 1.4809 2.3545 2.8988 3.1272 2.0106 3.4144 3.0153 2.9171 2.3338 1.8504 2.1542 2.629 2.4395 3.1257 1.337 2.0862 2.9829 2.8896 2.2008 2.2409 2.8608 2.7919 2.4267 3.5734 1.7632 3.1652 2.2171 3.6907 3.4395 2.7394 1.896 2.6186 2.2119 2.3631 2.4573 2.7391 2.3571 2.7568 2.3373 2.2602 2.6801 3.1299 3.4111 2.3646 2.4501 2.3685 2.889 3.1395 2.5521 2.6658 3.5192 2.2794 1.4461 1.9557 2.6686 2.6892 2.4102 2.3594 2.8254 2.5151 2.2105
2.364 3.1252 1.547 2.1711 2.8443 2.6688 3.101 2.2318 2.1072 2.3833 2.2898 2.3522 1.7315 2.0201 2.5121 2.5345 3.1262 2.8583 2.5514 1.886 3.0359 3.4676 2.9978 3.2634 2.3628 3.0949 3.0408 2.1955 1.9064 3.1326 2.6744 2.073 3.1948 2.4228 3.325 2.3205 2.3454 2.8006 2.7373 3.3569 2.8923 2.3755 2.8763 2.5487 2.2846 2.3797 2.8824 2.5576 3.34 2.4136 2.5951 3.1654 2.5446 3.4167 2.8485 2.2871 1.9349 2.8412 3.0751 2.2497 3.1676 2.7957 2.2945 2.7845 2.3538 3.1036 2.506 2.3379 3.1252 2.7231 1.889 3.005 3.4632 1.0578 2.5868 2.494 2.6653 3.4008 3.5715 1.2642 2.9357 3.0953 1.8734 2.2253 2.3745 2.129 2.7225 2.9231 2.2824 1.7557 2.2301 2.9367 3.7761 2.1711 2.3267 2.7694 1.6278 2.7925 3.3012 2.1915
2.8993 2.5734 3.0993 2.6636 3.0232 2.1809 2.1745 3.6735 3.1296 2.9568 2.6141 2.4959 2.6495 3.0627 2.0821 2.7431 2.3009 2.6789 3.1446 2.6893 1.898 2.1505 2.2571 1.7741 2.3961 2.2954 2.676 3.1059 3.2524 2.8367 2.5763 3.1248 2.3463 2.8838 2.6747 2.1285 2.4357 2.3419 2.0885 2.27 2.4648 3.0884 1.4592 2.7806 2.0138 2.9098 1.2168 2.0982 1.447 2.492 2.3493 2.7054 2.8852 2.064 2.3895 2.6694 2.3997 1.9329 2.6752 2.3898 3.0424 2.3896 2.9606 2.3297 2.3632 2.4313 1.888 1.4968 2.0981 2.3741 1.9862 2.1505 1.8655 3.3432 2.4306 2.3113 2.9565 1.904 2.2492 3.9285 2.507 2.2373 2.88 2.8397 2.5564 2.3953 2.4538 2.7422 2.953 2.1597 2.2971 2.8907 2.7502 3.2092 2.6651 2.8626 3.2775 2.1543 2.5942 2.955
2.4566 2.8298 2.2664 2.2109 2.484 3.2003 2.21 1.9804 2.7352 2.3591 2.2444 2.5559 3.3672 1.6507 2.3866 2.5055 2.7125 2.7275 2.4537 3.1319 3.0301 2.6684 3.0026 2.215 3.1447 2.6897 2.0733 2.1704 2.5159 2.6458 3.0768 2.1353 2.7137 3.0105 1.9537 2.9371 2.9264 2.4988 3.2859 3.1522 2.2814 1.9811 2.9628 3.3755 3.0235 2.4384 3.5319 3.2197 3.0884 2.5223 3.0476 2.2794 2.9854 2.9069 1.7945 1.9961 2.4874 2.5595 2.686 2.818 2.6692 2.2245 2.1284 2.7922 3.203 2.1272 2.5296 3.2503 2.4803 3.1889 4.019 3.456 2.9763 3.1687 2.5301 3.0051 2.8644 3.4325 2.4197 2.0674 2.5747 2.034 2.2748 2.7438 2.3635 2.9256 2.5396 2.2926 2.0673 2.871 3.6225 2.8369 3.0777 2.1396 2.9431 2.1702 1.9138 3.2298 2.7725 3.2665
3.087 1.7382 2.7517 2.276 1.7354 2.2798 2.5331 2.4988 3.3594 2.648 2.8307 2.834 3.0778 2.7002 2.6186 2.7779 2.7678 2.4566 1.9668 2.1647 3.1333 2.7226 2.5228 3.1302 1.9261 1.7521 2.4279 2.5837 1.9539 2.0134 1.975 2.5993 3.3774 1.6223 2.6181 2.7358 3.2846 2.9922 2.2921 2.2702 2.7005 3.3656 3.1954 2.6259 2.8279 2.6392 2.1279 2.4299 2.8462 3.3517 3.0437 2.0909 2.015 2.1402 3.2508 3.3846 3.0355 3.2466 2.7086 1.8224 2.1128 2.6305 1.7814 3.775 2.1898 3.0899 3.2895 2.6735 3.4249 2.4223 2.4042 1.9118 2.4494 2.4853 2.8746 2.2775 2.6639 2.4341 2.6524 3.1497 2.7775 3.4016 3.0554 3.1093 2.4965 2.9017 2.1505 2.6465 2.9375 2.7638 1.8436 2.0727 1.3151 2.7176 2.7436 2.7094 3.1177 3.1523 2.4998 2.8153
2.7301 2.9928 2.0603 3.0812 3.0781 2.5436 2.9639 2.3431 2.8416 3.1099 3.7654 2.1208 2.4809 3.4413 2.9391 2.2559 2.0988 2.1455 3.2693 3.766 2.1746 2.6924 2.3824 2.0396 2.6486 3.0875 2.6812 2.5545 2.6099 3.0892 1.7702 2.9955 2.011 2.6365 2.0053 2.2739 1.7999 1.7523 2.5619 2.6148 3.2941 2.1495 2.4651 2.1603 2.3865 2.1459 3.2099 2.8894 2.2496 1.4698 1.8082 3.1839 2.7347 2.8462 2.549 2.293 2.7894 3.3998 2.0334 3.2597 2.0016 2.6934 2.8922 2.2146 2.9127 2.2048 2.3696 2.7312 2.7964 2.4903 2.1576 3.1121 1.8706 2.6433 2.3561 3.1511 2.68 3.0649 2.4592 3.0208 2.0125 2.2263 1.7833 2.3323 3.5689 2.5122 2.6009 3.0541 2.2566 2.7977 3.0838 2.4748 3.4489 3.098 1.7321 2.7035 2.66 1.7807 2.6502 1.5601
2.1959 2.8085 2.8353 3.2503 2.6383 3.3932 3.3056 3.1396 1.7606 2.4541 2.0902 3.4689 2.881 2.1106 2.7031 1.958 2.7485 1.993 1.7458 0.95586 3.0719 1.8474 2.5261 2.5449 2.888 2.5552 3.151 2.524 3.3521 2.4972 3.2531 2.4535 3.2605 2.664 3.012 2.7226 3.5977 2.7526 2.8988 2.7671 2.3606 3.0765 1.8044 2.0705 2.6615 2.8366 2.1014 2.773 3.3518 3.1498 2.7025 2.527 2.4396 3.0966 2.8253 3.0255 2.3724 1.5037 3.258 2.3413 3.0784 2.2611 2.1563 2.5597 3.2501 3.4951 1.9708 2.6629 2.4297 2.3736 1.3017 2.6403 2.9866 2.1467 2.5258 2.843 2.1466 1.8902 2.5375 2.2923 3.0213 4.1765 2.9009 3.0669 2.9445 2.7761 3.1342 2.6656 2.9628 2.8755 3.1964 2.6626 2.2311 2.5447 3.8274 3.2941 3.2332 2.9229 2.047 3.135
2.3106 1.6101 3.5076 2.2393 2.4856 2.0987 2.7718 3.1778 2.858 2.3501 1.9453 1.7109 1.789 1.9263 2.0041 3.1116 2.9286 3.2205 2.8591 2.7655 2.5724 2.8194 3.1317 3.1821 2.3934 3.364 2.1904 3.1702 2.5405 2.7571 2.7121 3.4619 2.0093 3.157 3.1493 3.3598 1.6218 3.0171 3.3219 2.9454 2.1613 1.9188 3.1173 2.7023 2.3771 2.9324 2.6842 1.7781 2.5581 2.4471 3.3577 2.7188 3.0428 2.8157 3.3695 2.3909 2.8038 2.8531 1.8877 2.2234 2.6288 2.8686 3.0231 2.0582 2.5998 1.9747 2.0579 2.8452 2.0422 3.2269 3.4276 2.7486 2.391 3.2664 2.6419 2.1897 2.6695 2.7502 2.9589 2.5463 2.4607 1.6199 3.8855 2.9026 1.3502 3.068 3.2951 2.2029 2.3653 2.8566 2.1385 3.3929 2.4074 2.8655 2.5821 2.5542 2.1995 2.6152 2.0996 2.6034
1.8379 2.8665 2.5395 2.1326 2.2873 1.9863 2.3852 2.5868 2.9392 2.2513 2.5279 2.9631 3.1461 4.3622 3.3223 2.4683 2.3497 2.9477 3.458 2.2091 2.7996 2.8384 2.6344 2.964 3.0057 1.9162 3.3659 2.8679 2.4844 2.1965 2.3151 1.5182 2.7724 2.0327 2.3609 1.9961 2.7379 2.6864 2.2605 2.1015 3.4436 2.5188 2.2258 2.7464 3.3896 2.3914 3.1092 3.245 2.3383 3.3922 2.9309 3.1748 2.1765 2.616 2.1278 2.0279 2.7265 3.4092 2.7241 2.8252 3.3778 2.264 3.3136 2.7807 2.4571 2.8114 3.7329 1.4945 3.3763 2.182 2.1673 2.7321 2.8736 2.0546 2.8191 2.8184 1.8479 2.8067 2.9494 3.3247 3.4383 2.6709 1.871 2.4948 3.212 2.1584 2.2119 3.0501 3.0664 2.1846 2.6052 2.6576 3.2639 2.2999 1.7779 1.8768 2.5929 2.4387 3.2625 2.6528
3.6845 2.6724 2.21 3.116 2.9712 3.6339 2.3074 2.6444 2.6816 2.9253 2.264 2.4175 2.7076 2.2671 2.3489 2.8583 2.6856 3.2469 1.752 3.9127 2.3918 2.7667 3.2821 2.2778 2.3152 3.2276 2.5624 2.1597 2.8342 3.2428 2.5632 3.2168 2.1128 2.8923 2.8888 2.8413 2.1063 3.4309 2.5768 3.0662 2.398 3.3091 3.2761 2.6941 3.0936 2.7171 3.6289 2.7137 2.7564 2.3077 2.2313 2.143 3.1136 1.9226 2.4932 2.1711 2.7561 2.4854 3.0521 2.1668 2.3929 3.3643 2.504 2.9556 2.4445 2.8389 2.4526 3.7144 2.6227 2.6952 2.6217 2.5621 3.5516 2.7038 2.2993 3.1398 3.8226 3.0049 1.8314 2.8257 2.2678 3.0613 3.2809 3.1807 3.2842 2.2172 2.5436 3.0868 2.6493 3.12 3.7374 2.1113 2.2779 2.9865 2.6065 2.7994 3.1487 2.9194 2.6079 2.1556
2.5712 3.2858 2.8268 2.6029 2.9147 2.7097 3.0536 2.6607 2.7195 2.2148 3.6173 3.2538 2.9953 2.952 2.9166 2.8798 2.6514 2.0067 3.8799 2.204 2.3678 2.6627 2.2944 3.1932 3.506 2.4757 2.2371 2.7278 2.5301 2.4649 3.2837 3.2394 3.8621 3.3146 2.8814 2.2666 3.0069 1.5181 2.4484 3.2711 3.6564 2.6251 2.3411 2.9254 1.4886 2.4035 1.042 2.4322 2.7796 2.5813 3.002 2.3677 3.0179 2.6578 2.4055 3.5232 2.9776 2.3025 2.5928 3.1862 2.5841 2.2239 2.1282 2.5564 2.8791 2.1497 2.5542 2.4734 2.3099 2.5262 3.1163 2.6075 2.5256 3.027 3.0008 2.2262 2.696 2.4159 2.5878 1.9184 3.0314 2.1107 2.3304 2.092 2.264 2.4917 2.399 1.6161 2.8427 2.4194 2.0524 3.1214 2.3994 1.7431 2.7963 2.915 3.1662 2.1617 3.0591 3.1058
2.7763 2.2491 1.9745 3.2159 3.0043 2.8926 3.2024 2.7077 2.6238 3.6083 2.1157 3.0504 2.2217 2.1905 2.1714 1.9204 2.9796 2.6518 1.9024 2.4391 3.0668 2.8954 2.7261 2.6585 2.2281 3.2933 3.2746 2.6092 2.8759 2.8726 2.8783 2.3092 2.5071 2.7755 3.2061 3.2994 3.1984 3.4842 2.7228 2.2342 1.5307 3.5603 2.893 3.2222 3.7134 3.3446 2.9355 2.9125 2.5273 2.3636 2.1848 2.876 1.8869 2.9587 2.8159 2.5433 2.1458 2.9853 2.7103 2.4435 2.399 3.5563 2.8973 3.4116 2.7039 3.0713 3.2273 2.2596 3.1946 2.2281 3.6479 3.1097 2.1222 2.5167 2.8039 2.3828 2.7989 2.0564 3.5651 3.2 2.5606 2.9274 2.6343 2.7177 2.6201 3.0836 3.1998 3.5994 1.6671 2.2074 2.5095 2.9936 3.4118 2.8111 2.6823 2.3882 1.9483 3.3015 2.8201 2.3763
3.4575 2.5386 3.4214 1.905 2.2672 1.9731 1.7735 2.5884 3.1216 2.6158 3.0294 2.3184 3.2461 2.4195 2.7702 4.0282 3.5217 3.2881 2.724 3.3141 2.6475 3.0345 2.1202 2.2048 2.6433 2.4925 1.9739 2.2754 2.8407 1.6128 1.9586 2.7567 3.1946 2.0611 1.9594 2.3116 3.2022 1.8801 2.2563 3.0029 3.0024 2.1452 3.1313 2.2119 2.8787 2.6652 3.2604 2.0781 3.4183 2.9343 2.6429 3.1208 3.0388 2.9352 2.8074 3.0769 2.3455 2.664 3.5432 3.0054 3.7968 1.9122 2.1333 2.6982 2.8565 3.155 2.809 2.9368 2.7311 2.9732 2.2528 2.6749 3.2659 3.1647 3.3276 3.0349 2.364 3.7336 2.4176 2.9489 3.0245 2.2799 2.7444 3.0778 3.0484 2.6796 3.0138 2.8446 3.3364 2.7725 3.3095 2.4766 2.5091 3.335 2.9867 2.9284 3.0021 2.9412 2.7618 2.7502
2.3692 3.2686 3.4825 2.9706 3.6889 3.2255 3.2245 2.0228 2.3832 2.8851 2.5967 2.6793 2.2563 2.9353 2.9398 2.6017 2.1242 2.2321 2.7572 2.7632 3.2894 3.1771 3.1033 3.4797 2.5413 2.9373 3.1515 3.3058 2.5546 2.9328 3.0346 2.8567 1.861 3.7782 2.7053 3.4165 2.1944 3.8144 2.4108 2.7759 2.6576 2.8528 2.2032 3.3158 2.2022 3.6107 3.0346 3.7397 2.5352 2.7986 3.402 2.7329 2.1008 3.4618 2.6462 2.9536 3.7904 2.5951 1.8208 3.0365 1.7312 3.3829 3.3256 2.331 2.9741 2.6476 2.5072 2.9824 2.2508 2.5139 2.8794 2.8161 2.9191 2.9099 2.4465 2.8175 3.9681 2.2404 2.1661 3.2002 3.182 2.924 3.0188 3.1277 2.8073 3.2228 2.0115 3.0551 2.618 3.0376 2.9796 2.874 3.3605 2.6714 2.7852 2.1108 3.0273 2.4645 2.5424 3.1634
3.2326 2.5172 2.1987 3.121 2.6803 2.3757 2.3252 3.7246 2.6882 2.7045 2.8674 2.7354 3.334 2.8794 2.2764 2.0332 2.3277 2.4645 2.1876 3.3845 2.3814 2.153 2.7109 2.8369 2.352 2.8736 2.9333 2.8146 2.5441 2.7221 3.1325 2.5648 3.2487 2.4463 2.7433 1.8702 3.6296 2.1543 4.3382 2.6626 2.5327 3.4439 2.7987 2.7737 2.2745 2.2671 2.4633 3.1266 2.7926 2.9804 2.6098 2.291 3.0239 1.6811 3.0228 2.7345 2.3362 2.8797 2.6978 2.4674 3.0004 2.085 2.8637 2.8861 3.1112 3.3317 2.7606 2.8347 2.8275 3.0138 2.0598 2.4014 2.4261 2.2723 1.8325 3.4654 2.2481 3.1048 2.8951 2.7696 2.3977 2.9596 2.9248 2.4024 2.8443 2.2046 2.6962 1.8365 2.4186 2.819 1.9172 3.3858 2.8566 2.5791 2.8371 3.4248 2.8824 2.8244 3.2627 3.128
1.91 2.7636 3.1999 3.3601 2.0794 3.6216 2.8967 2.9618 2.572 3.2721 2.7497 2.8746 2.45 2.6888 2.6832 3.2275 3.3044 3.4021 3.6882 1.8654 2.6211 2.9044 2.9474 2.2236 3.3893 2.563 3.2113 2.2981 2.6643 3.3243 1.993 3.3824 3.0792 2.1516 3.1906 4.0016 2.3957 2.9111 2.6025 2.477 3.5443 2.3105 2.3969 2.5809 3.6734 2.7794 3.2456 2.6536 3.021 3.085 3.0009 3.3334 3.1528 3.4768 3.0196 2.3436 2.4975 2.1535 3.2701 2.6423 2.821 3.2527 2.4594 2.6108 2.4535 2.4346 3.7862 2.9436 2.7794 3.1993 2.3253 2.51 2.2397 3.2152 2.9081 2.1129 3.0954 3.4749 2.9773 2.12 2.8364 2.3043 2.6457 2.5279 2.9656 2.7026 3.049 2.5311 3.6225 3.4712 3.0534 2.504 2.8019 3.4895 2.5755 3.6999 3.2783 2.7145 2.0174 2.7101
3.2749 2.3997 2.5548 2.5952 2.7668 3.1007 3.5005 1.9432 3.2732 2.5848 2.8606 2.6288 3.0419 3.3247 2.9896 2.5928 3.0035 2.7681 2.5441 3.4393 2.7071 3.04 2.7943 3.7354 2.414 2.6735 1.9512 3.3001 2.7917 3.0353 2.8697 2.2533 2.6224 3.2819 2.6193 2.4748 2.8666 2.5511 2.6242 2.5893 3.1661 2.7203 3.537 3.446 2.9208 2.554 3.1654 2.5398 2.3985 2.5235 2.7738 2.8146 3.2974 2.5753 2.734 2.4883 3.2072 3.6148 3.0239 3.3831 2.5657 3.1269 3.0207 2.4718 2.4596 2.6573 1.7705 2.563 2.9392 2.953 3.4897 3.5326 3.4433 1.7322 4.0335 2.8477 2.4228 2.8641 3.6308 2.8169 2.604 3.4542 3.4852 3.6282 3.0322 2.9767 3.3668 3.3601 2.4438 2.6387 2.5072 2.2614 2.4379 2.2941 2.9384 2.4054 2.2221 2.3964 2.201 2.404
2.5575 3.2722 2.3828 2.945 3.4834 1.854 2.485 2.3358 2.1369 2.8932 3.0829 2.8317 2.424 2.9492 3.7465 3.1398 2.6886 2.2331 2.9331 1.8998 2.9934 2.6815 3.1548 2.0032 3.1656 2.2316 3.4213 2.5364 3.3232 2.4589 2.9473 3.2049 3.0687 3.3274 3.1151 2.4509 3.1493 3.0743 2.7999 2.5172 2.5066 3.2706 2.402 2.5607 2.4746 3.0084 2.3761 3.2222 3.2983 3.0136 2.7099 2.9719 2.8062 2.5973 3.3754 2.7373 2.9369 2.8646 2.4287 2.7186 3.0884 3.1782 2.8025 3.297 3.0952 3.095 2.5774 2.9463 3.9618 2.1842 3.0467 2.7283 2.4363 3.4959 1.843 2.6777 2.5689 2.5826 1.6063 2.3947 3.2415 2.9928 2.1939 2.2288 2.5817 2.8392 2.0039 3.5193 2.4757 2.8717 3.0676 3.2718 3.0411 2.4808 3.0383 2.6313 2.8501 2.6702 3.8237 3.3131
3.0335 2.0957 3.0261 2.7006 2.3194 2.7822 2.5425 3.9219 3.4173 2.9152 3.6606 3.3152 3.3232 2.213 2.5159 2.1822 2.5875 3.3656 3.0873 3.0336 3.5858 2.5645 2.5273 3.0608 2.9576 3.7852 3.1904 2.7166 2.6016 3.529 2.9096 3.0404 2.2616 2.6072 2.619 2.4347 2.1214 3.1426 2.8722 3.9796 3.005 3.1338 2.6257 2.6028 2.3501 3.1335 2.678 2.5188 2.4217 2.6619 3.1132 3.7039 1.5278 3.2802 2.1362 3.3613 3.025 3.4402 3.1465 1.3375 2.6172 1.6772 3.0493 2.6713 3.3614 2.824 3.045 2.6532 2.1703 2.7314 2.2907 2.2217 2.5235 2.1956 2.8265 3.7616 2.7527 2.6884 3.0141 2.915 2.3567 2.5675 2.4578 3.9797 3.3322 2.8187 3.3744 2.5723 2.9548 2.1421 3.483 3.2155 1.8035 3.2758 3.0872 2.8352 3.7066 3.102 2.323 2.4815
2.5815 2.3506 2.8939 2.5303 2.7754 2.954 3.3164 3.57 2.6602 2.9097 2.6604 3.2071 2.9894 3.2308 2.9497 2.8899 2.8734 2.6496 3.3671 3.3735 1.9628 2.9718 3.1406 2.9371 2.8653 3.2754 2.8268 3.4975 3.3383 2.622 3.2974 2.8445 3.4778 2.4095 2.402 2.9264 3.049 2.4193 2.3977 2.8872 2.6317 2.1413 3.4082 3.1775 3.2116 2.8139 3.0023 2.7612 3.1792 2.2559 1.5926 2.2734 3.4266 2.9682 3.381 3.2961 2.2576 2.2341 2.167 3.6053 2.9627 3.5135 2.9549 3.1 1.9979 2.8448 3.0316 3.3524 2.1134 3.2438 3.5969 3.4887 3.5463 3.8854 3.4913 1.8475 2.9844 2.585 2.9714 2.6965 3.9175 2.7799 3.2637 1.9018 3.4168 3.4804 2.3726 2.1297 2.8794 2.8907 2.704 2.4849 3.3914 3.4085 2.6284 2.3982 2.9135 3.1538 2.7029 3.0699
3.1602 3.4722 3.0715 2.6196 3.4983 2.6205 3.0027 2.1594 3.2211 2.8849 3.007 2.2787 3.0514 2.1772 2.4678 3.3987 3.1714 3.1958 1.9318 2.3733 3.2669 2.6349 2.6821 2.9103 2.6558 2.7927 2.4838 2.4314 2.6516 3.2494 2.647 3.4529 2.8544 2.8675 3.5705 2.9464 3.0737 2.5185 2.1261 3.3371 3.5442 2.5726 3.064 3.0303 3.4013 2.4435 2.8247 2.6759 1.725 3.3041 3.1415 2.4963 3.0059 2.7989 2.691 3.4317 3.4307 2.9836 3.5995 2.7193 3.0326 2.2307 2.2994 2.4387 3.6882 1.8461 3.0968 2.049 3.0697 2.6653 1.7381 2.3465 3.3193 3.7471 2.562 2.4511 3.3229 2.8364 2.4895 3.9034 2.7431 3.2068 2.8962 3.4848 2.7719 2.7026 3.5451 3.3409 2.2998 2.9323 2.5667 2.7499 2.948 2.6971 3.2878 3.2297 2.8362 1.8837 2.7417 3.1723
2.5415 2.8479 2.9237 3.0825 2.6339 3.1613 2.5577 3.2218 2.1471 2.8274 2.5672 2.8707 2.6393 2.9015 3.0455 2.9047 2.2175 2.818 2.9362 3.0393 2.525 2.879 2.365 3.008 3.5353 2.7832 2.5422 2.2319 3.4054 2.4609 2.7756 2.7344 2.7738 3.1573 2.525 2.6609 3.3323 2.6393 3.4137 2.5884 3.3131 3.3998 2.6808 2.3745 3.0459 3.3514 3.2927 3.5554 3.9342 1.8357 2.424 3.2521 2.7579 2.8677 3.2298 2.6069 2.6742 2.7946 2.3019 2.7177 2.4266 3.2979 3.3244 3.2365 2.4171 3.2822 2.9757 3.1151 3.2087 2.9572 3.0271 3.7652 2.5476 2.1671 2.7956 3.4447 2.9932 3.352 3.0635 2.7847 2.1174 3.2673 3.0149 2.3305 1.7928 2.4787 2.7963 2.5035 3.3234 3.131 2.8407 3.4216 3.4662 2.6687 3.2064 2.3989 3.0948 3.6514 3.0829 2.1889
2.7231 2.6437 2.9099 2.974 2.221 2.932 3.3743 2.7735 3.5683 2.422 3.6501 2.7717 3.0278 3.6486 3.5937 3.0488 3.8417 3.6908 2.8828 2.7373 3.045 2.8279 3.1612 2.8289 2.6469 2.6299 4.3001 4.0068 2.0114 2.4082 2.9066 2.9806 2.9632 3.0295 2.7094 3.4037 1.9258 3.6985 3.2052 3.0332 3.4337 2.7064 2.7446 2.5289 2.9017 2.7867 3.3369 2.3275 2.6641 3.2408 4.1142 2.7149 2.8361 2.6303 2.7765 1.9071 2.9249 2.9256 3.1402 3.0757 3.0451 3.399 2.7798 3.2489 3.8551 3.3678 2.2837 2.5723 2.9519 2.7229 3.0123 3.0688 3.1189 2.8995 2.372 2.3192 2.7027 2.6452 3.3171 3.4828 3.4281 2.3247 3.1879 3.1825 2.9703 3.7015 2.4946 3.4291 2.7998 2.3059 3.4565 2.2425 2.5673 2.68 2.4305 3.3614 2.3007 3.7588 3.6745 3.2451
2.4792 2.5279 3.9886 2.8265 3.5626 3.322 2.928 2.9311 2.5357 3.4637 2.0779 3.6517 3.0086 2.5894 2.3282 2.4652 3.1896 2.7721 2.6938 2.6595 3.8511 3.123 3.0243 3.0844 2.907 3.0943 2.4241 2.8322 3.1665 3.1379 3.0752 3.3708 3.3139 1.9223 2.3159 2.9453 3.7218 3.5046 3.2462 3.2386 2.0255 2.6059 2.5724 3.1423 2.4274 2.7783 2.1567 3.0369 2.9911 2.3243 2.8886 2.716 2.4741 2.6084 3.1067 3.9383 3.3416 3.6411 3.0319 2.9625 3.29 2.6193 2.3281 2.9334 2.4381 2.4789 3.4451 3.967 3.1773 3.4056 3.8947 2.6945 2.5507 2.3657 3.6008 3.1917 3.2883 3.0006 3.4177 2.964 3.0185 2.892 3.5841 3.2686 3.545 2.8906 1.9526 2.6464 3.4355 2.9022 2.6536 3.2786 2.8144 2.8059 2.5442 2.4753 2.7423 2.7806 2.3083 2.9068
3.5298 3.0295 2.0159 2.024 3.4274 2.708 2.199 2.8025 3.3455 2.9397 2.5403 2.8104 2.419 2.729 3.285 4.0096 1.5421 2.5758 3.3787 2.829 2.38 3.3546 3.4254 3.1316 3.5256 1.518 2.4755 3.131 2.3348 3.0445 2.6165 2.54 2.8211 3.2981 4.2506 2.7501 2.8238 2.468 2.2335 2.5058 2.8012 3.1745 3.3975 2.9908 3.401 2.6938 3.2123 3.0546 2.4758 3.6302 2.9941 2.9729 3.6545 3.6261 2.4525 2.3145 2.8171 2.6354 3.0688 3.7668 3.1864 2.5859 3.0484 3.5472 2.9748 3.7109 2.7947 2.0382 3.1593 2.4907 2.0551 2.8652 2.6539 3.6073 3.2734 3.0947 3.3491 3.6624 2.2655 2.1053 3.3794 3.6698 1.976 2.7734 3.4742 2.723 3.9938 3.1074 2.6163 3.1445 2.626 2.4216 2.9082 3.9107 2.4347 2.3842 2.873 1.9521 3.3622 3.0974
3.8298 2.9463 2.5451 3.5891 2.5262 3.3491 3.4318 3.5761 2.5533 3.624 3.8234 2.6286 2.7031 3.1018 2.5783 1.9796 3.443 3.17 2.818 3.0975 2.302 1.9408 2.269 2.3384 1.9114 3.9096 3.1705 2.6795 3.1513 3.4345 2.8765 2.7101 2.8237 3.6117 2.045 3.6095 3.5687 2.1265 3.5078 2.9354 2.3484 3.1882 2.8252 3.5583 2.6977 2.787 2.3081 3.0075 2.8533 3.5022 3.1681 3.6332 3.0892 3.3353 3.2244 2.7149 3.4356 2.8722 2.4285 2.5799 2.3652 3.0886 3.0519 2.5299 3.3038 2.0809 2.4167 2.8393 3.1309 3.3352 2.6655 2.9641 3.1162 2.5154 2.4305 3.5033 2.6441 2.7161 3.0803 4.1839 2.6114 2.8393 3.1909 2.9384 2.317 2.7563 3.2362 3.3714 3.6849 3.2273 3.3488 3.6396 3.3003 2.7058 3.1005 3.7063 3.6546 2.8944 2.7 3.5074
2.7094 3.2416 3.7644 3.1566 3.1793 3.0144 2.7811 2.5606 2.8147 2.4762 2.6798 2.4602 3.5379 3.3038 2.7219 3.7457 2.7882 3.5105 2.7836 3.0594 3.8529 2.8847 3.3526 3.2288 3.439 2.9831 2.8293 3.3436 3.4498 3.1324 3.2903 3.5673 3.6132 2.8824 2.7305 3.59 2.9279 3.2263 3.0823 3.2984 3.1574 3.6615 3.3144 2.9637 3.517 3.4845 2.5175 3.305 3.8913 2.1144 3.7696 3.207 2.6506 2.2422 2.6449 3.3278 2.2748 3.3692 3.0237 2.5033 3.4989 2.8098 2.621 2.8441 2.8661 3.3475 3.1205 3.3884 3.2062 2.9215 3.7718 2.838 2.3954 3.1508 2.7563 2.5732 2.5581 2.3282 2.555 2.3604 3.2917 2.9718 3.1786 3.5699 3.4273 2.9802 3.6836 2.143 2.9889 2.7312 3.33 2.4955 3.7823 3.392 3.4099 3.1803 3.3576 2.6749 2.8159 2.3504
2.1119 2.9034 3.293 2.4556 2.9875 2.8778 3.3177 3.1796 3.4162 2.9576 3.1092 3.8364 2.2463 2.444 2.3176 3.3761 3.6633 2.2049 3.129 2.5163 2.736 4.0517 3.3669 2.876 3.0706 3.3802 3.3446 2.6179 2.8282 2.6511 2.5507 3.106 3.1098 2.7759 3.721 1.6862 3.2227 3.2406 2.9593 3.1863 3.8134 2.7113 2.4927 2.7402 2.6152 2.3608 3.686 2.8339 2.8091 3.937 2.1746 2.0061 3.2628 3.3105 2.9288 2.5141 3.5022 3.0902 3.1785 3.2812 2.7924 3.0099 3.5496 3.0259 2.3465 3.1053 4.5216 2.4745 2.441 2.7034 2.6812 3.8447 3.8337 2.2979 3.4266 2.5548 3.3328 3.1296 2.7445 2.4762 3.1863 2.6571 3.5667 3.3013 2.5008 2.3252 2.3952 3.4584 2.6387 3.1166 4.0904 3.5218 2.9389 2.3548 2.8919 3.8417 2.8113 3.5082 3.4741 3.6642
3.7325 2.6114 2.3018 3.4195 2.7355 2.7722 3.5131 3.5004 3.1701 3.3111 3.0552 2.6986 3.2224 2.0581 3.9829 2.4494 2.902 3.2768 2.5589 2.637 2.8804 2.7108 3.0716 2.9402 2.175 2.7142 3.7936 2.7769 2.9877 2.7081 3.6854 2.4942 2.745 3.9014 2.2584 3.337 2.9726 2.9661 2.7681 2.9057 2.9911 2.6162 2.5614 3.3671 2.6416 3.6585 3.1867 2.528 2.2557 2.9657 2.9345 4.0008 2.1496 2.479 3.3004 2.9195 3.0098 2.6238 3.1767 2.3383 3.103 2.6345 2.6363 2.8753 3.6269 2.5561 2.4639 3.0011 2.1905 3.716 2.5577 2.4386 2.8416 3.3373 2.439 3.7102 2.7227 3.8921 3.5762 2.9321 3.0931 3.1272 2.8392 1.7493 3.0815 3.6069 2.7536 3.6327 2.9982 3.32 2.2199 3.3331 3.0633 2.5275 3.8324 2.34 3.174 3.3577 3.3335 2.275
2.4085 2.4494 3.7125 3.3891 3.153 2.4117 2.7776 2.6726 3.163 2.7389 2.5737 2.9272 2.7006 3.9085 2.7833 2.3176 2.2722 2.6329 3.9352 3.4159 3.2791 3.7376 2.4049 3.2907 3.3673 3.2131 2.973 3.1682 2.8691 2.7764 2.9612 3.2702 2.659 2.5563 3.4428 2.8528 3.297 3.3659 3.4061 3.5292 3.2592 3.2366 3.2874 2.4898 3.5866 3.3363 2.732 3.0932 3.4934 2.8271 2.8724 2.5455 3.9335 3.1187 2.8747 3.14 3.1444 2.8876 3.4635 3.583 2.8187 3.0537 2.7033 3.1458 3.1099 3.5589 1.9573 3.5348 5.0144 2.9492 3.3534 2.7727 3.3124 3.2386 3.4832 3.0375 3.1232 2.6458 2.8768 3.8419 2.4233 2.1341 3.1242 3.7238 2.668 3.1588 2.7805 2.6641 3.2399 2.5946 2.8016 4.1593 2.4334 3.4521 2.3648 2.1483 3.386 3.0239 2.0174 3.2757
3.2096 3.2418 3.3154 2.5006 3.2096 3.3484 3.0596 3.3562 2.9502 3.257 3.3444 2.99 3.9886 3.0261 2.3913 2.7181 3.5479 3.631 2.6226 2.3754 3.4547 2.0898 2.9026 3.1827 3.321 3.7267 2.9056 2.9812 2.9646 3.1662 2.9228 3.3149 3.4088 3.1156 3.4943 3.8312 2.2004 3.1441 3.6452 2.7221 3.2791 2.9344 2.3015 3.6247 3.4369 2.9791 2.9578 3.0562 3.8367 2.0261 2.7396 3.3233 2.3537 3.7416 3.4593 2.883 2.2805 3.732 1.6926 2.9748 2.7667 3.0975 3.5294 3.6997 2.7083 3.1335 4.0153 2.8437 1.9379 2.0382 3.2864 3.9419 2.6222 3.2346 3.0817 2.47 2.7646 3.6502 2.486 3.1492 3.2032 3.6433 2.8716 3.5218 3.6331 2.3815 2.6616 2.9756 2.7171 2.9115 3.1957 2.0942 3.559 3.3314 2.7132 3.7761 2.7366 3.1121 2.919 3.7127
2.5687 3.7044 2.2307 3.4117 3.3721 3.0959 2.802 1.6579 3.1485 3.1322 3.2789 3.466 3.0867 2.5979 3.4726 3.0526 3.3334 3.7163 3.4961 4.1909 2.8022 3.2708 2.965 2.8012 3.2366 2.8241 3.0825 3.522 3.2194 2.6294 2.7347 3.2223 2.4713 2.8567 3.0911 2.1834 2.9315 2.549 2.0682 2.9221 3.1135 3.2556 3.9572 2.9168 2.4245 3.94 3.5287 2.9608 2.6395 3.5923 3.3019 3.6448 3.9809 2.1684 3.1468 3.7151 4.1229 2.8236 4.0067 3.0234 2.8378 2.7432 3.2244 2.5549 3.5841 2.9215 3.8336 2.6359 3.1823 3.9651 2.8881 2.1479 2.8119 3.4954 3.4858 3.2068 4.0254 2.5422 3.5861 3.2621 3.1655 3.0518 2.4411 3.2842 3.4111 3.3931 3.7596 4.0822 2.8308 3.7112 2.4634 2.5385 2.6139 3.0382 2.6109 3.2759 3.6352 3.4862 2.9742 3.1882
4.2451 2.5405 3.4707 2.9265 3.1056 3.0146 3.3098 3.8194 3.6803 3.4614 3.3632 3.1867 2.5414 3.7218 2.5137 4.1101 2.9194 1.842 3.2804 3.3689 2.5801 3.5206 3.805 3.306 2.2727 1.9446 2.9758 2.5908 3.3074 3.3933 3.3112 3.3359 2.7211 3.2084 2.8704 3.9318 3.5954 3.1918 4.1025 3.5746 3.2449 2.9426 2.3943 2.7333 3.1883 2.6761 3.7259 3.4569 2.2726 3.502 2.636 2.1885 2.622 3.4026 2.7289 2.3058 2.5259 3.258 2.5376 3.1991 4.1021 3.8498 2.9118 3.4607 3.083 2.3315 2.704 3.926 3.4037 3.0445 3.4075 3.5758 4.0525 2.5983 2.3246 3.6273 2.8731 3.4978 2.1624 3.0899 2.7793 3.1696 2.9838 2.9478 2.644 3.5271 3.1863 2.4123 3.2132 3.2309 4.0613 3.2364 3.3611 3.8242 3.6903 3.2917 2.3535 2.3568 3.3863 3.0361
2.6943 3.1132 2.4729 2.78 3.2231 2.8009 2.5818 3.3113 2.6592 2.4533 2.7368 3.0406 3.0624 3.3716 3.4628 2.4223 3.9516 3.567 3.0202 2.0367 3.2103 3.9688 3.1921 2.8365 3.9773 3.5489 4.0171 3.234 2.375 3.3819 2.7767 2.4607 4.2894 2.0288 2.0933 2.5126 2.3663 2.1541 2.6292 2.3325 2.8031 3.0663 4.2099 3.3881 3.5379 3.1842 2.26 2.8932 3.7223 3.7213 3.7603 3.7358 3.017 3.6736 3.3269 3.5629 3.2325 2.413 3.2148 3.0755 2.932 2.7021 2.969 2.5222 2.9152 3.4586 2.6004 3.3886 2.5579 2.6333 2.2424 2.9644 2.584 3.4193 2.9464 2.1066 3.3318 2.8804 3.8585 2.9096 3.4873 3.5239 3.3922 3.3698 3.3249 2.5843 2.5096 2.7966 3.5932 2.7178 2.624 3.616 2.8212 2.1337 3.1378 2.9422 3.2862 3.0314 3.3972 2.9269
3.4259 3.1112 3.9525 3.0281 3.026 3.2467 4.1842 3.2228 2.8256 3.6825 2.9825 2.8811 2.8142 2.7856 3.549 3.5131 2.1414 3.0992 2.5198 3.3906 3.436 3.1362 2.9963 3.6759 2.9346 2.8347 2.5263 2.5114 3.3298 2.4521 3.1011 3.7397 2.2156 3.5359 4.3108 2.5785 4.423 3.534 2.8421 3.5889 4.3437 3.4563 2.9247 3.4041 2.9635 3.5788 3.9742 3.5565 3.9111 2.0132 2.6957 2.5784 2.6019 2.642 2.6616 3.1463 3.0966 3.6295 3.4721 2.4698 3.0471 3.3214 2.7492 2.9149 3.5733 3.4851 3.7101 2.7946 2.8938 3.1118 2.9177 2.8452 2.5697 2.5588 3.3261 3.9853 2.8847 2.1708 2.8992 3.7305 2.5777 3.0215 2.9245 3.1576 3.4097 3.5609 3.2957 4.1299 2.6177 2.7056 3.1593 3.1614 3.4677 3.8187 3.491 2.9194 3.1633 3.4625 3.4366 2.7674
1.6196 3.0609 3.0908 4.0037 2.2272 3.3248 2.4707 3.1282 3.4776 2.8958 3.182 2.919 3.4092 3.9504 3.0428 3.9879 3.4807 3.3821 3.7388 3.618 2.7415 1.5201 3.2972 2.8473 2.9535 3.2865 3.6607 3.3499 3.0372 3.4043 3.3341 2.6218 4.1085 3.3614 3.1695 3.0329 2.7106 2.7909 3.8225 2.7397 2.262 3.0157 3.1648 3.0309 2.8824 1.8129 1.8889 2.8946 2.2129 2.668 3.2237 2.7284 3.6072 2.8928 4.0861 2.6976 3.6689 3.1461 3.8433 3.7668 2.9563 2.905 2.9583 3.6309 2.6149 3.2299 3.1415 3.1767 3.7709 3.0303 3.7203 2.936 2.969 3.4959 3.9313 2.8363 3.1563 4.0444 3.4869 2.5427 3.555 2.3354 3.6752 2.5877 3.2089 2.7533 2.9831 2.1129 2.6359 2.9894 3.282 2.497 3.1872 3.4972 2.674 3.244 3.4401 3.4555 3.1603 2.5388
3.5477 3.3313 2.8436 3.6499 3.5493 3.3626 3.3763 2.6417 3.2054 3.116 3.0703 2.469 3.1705 2.8533 2.4768 1.9735 3.4054 3.1149 2.3836 2.8585 3.192 4.2946 3.1135 3.0604 3.4653 3.9175 1.8883 3.6417 2.9484 2.4869 3.1346 3.2165 3.0287 2.8248 3.1282 3.7065 3.011 3.1177 2.2921 3.1192 3.856 3.2803 3.2746 3.1664 3.8276 3.7046 3.6323 3.072 3.3486 3.5066 3.4141 3.8315 2.461 2.7754 3.3417 3.2688 3.2428 3.0008 2.3015 3.0846 3.4456 3.471 3.7469 2.7616 3.2067 2.9664 2.6715 2.539 2.2869 3.1476 2.692 3.3305 3.7173 3.4709 2.2213 3.7252 2.6911 2.9789 2.8824 3.5425 3.6045 3.9426 2.7797 2.8247 3.4523 3.4918 2.685 3.8566 3.8891 2.824 3.131 3.6095 2.8484 2.5014 3.0425 3.0927 3.8084 2.8224 3.6239 3.2826
2.9776 2.9464 2.9917 2.6821 3.5178 2.8051 2.6555 4.0468 3.1904 2.9411 2.9996 4.3814 3.4093 3.1452 3.5725 3.7632 3.0485 2.507 3.3167 3.1571 2.9546 2.4638 3.3005 2.6547 2.8548 2.3803 3.3925 2.5684 3.3109 3.0719 2.8374 3.5973 3.6845 3.1092 2.3758 2.7899 2.9741 3.8559 3.3154 3.6201 2.5939 2.9932 3.2217 2.6768 2.7669 3.076 2.8603 3.3062 2.9215 3.4104 3.4831 2.9352 4.1275 3.2855 2.5681 3.0285 3.3215 3.362 3.552 2.5476 2.865 3.0145 2.5721 2.7386 2.6978 2.6563 3.6368 3.2821 3.005 3.2264 3.1091 3.2826 3.5607 2.6809 3.077 2.4573 3.7513 3.1814 3.7181 3.0949 3.0738 3.2301 3.2972 3.6639 2.8883 3.8001 3.6452 2.712 2.8523 3.5066 3.5708 3.6095 3.5464 2.5712 2.8264 2.9048 3.1416 2.7085 2.0723 2.7348
4.0225 3.2647 3.1728 2.1797 3.1127 3.9637 3.4063 3.1701 2.9934 3.1223 3.0154 2.4571 3.3163 2.4475 2.502 3.3904 3.1127 3.123 3.6124 3.1462 3.2132 3.5969 3.1319 2.8881 3.5045 3.1514 3.5304 2.9284 2.9443 4.5609 3.482 3.1494 2.2762 3.3443 3.6319 3.4643 3.363 2.9152 3.8322 3.6056 2.8811 2.4122 3.7191 3.3972 3.3933 3.1676 3.4906 3.1243 4.0918 3.5156 2.8491 3.128 3.0542 3.6323 3.3637 3.2514 2.8988 3.1811 3.1354 3.5341 2.9344 3.0796 3.2553 4.0468 4.3382 4.3264 2.5999 2.8947 3.1218 2.3404 3.2733 2.8884 2.933 3.6662 3.4896 2.9409 3.1662 3.2064 2.9981 2.6748 3.4623 3.4607 3.3106 4.6588 3.3949 2.5576 3.2498 3.433 2.8061 2.8697 3.4453 3.2859 3.1776 3.3657 3.036 3.4874 2.8855 3.3516 2.8366 4.1229
3.1451 3.0133 3.2979 3.4796 3.0504 2.7228 2.6359 2.5382 3.4727 3.9926 3.7642 2.9914 2.7646 3.6018 3.791 3.4589 3.3415 3.8615 2.5475 2.8685 3.4818 2.8952 2.9519 3.8428 2.832 3.9917 2.6283 3.4584 3.8471 2.8804 2.86 3.2248 3.165 3.5121 3.4196 3.4098 3.6908 3.389 2.1701 2.5002 3.3904 4.1689 2.1931 3.6417 3.4913 2.5626 3.4557 3.8951 2.9598 3.2308 2.4199 3.9782 3.4101 3.2494 2.609 3.0944 2.5574 3.2794 2.9185 2.8558 3.6804 2.8017 3.138 2.6576 2.699 2.53 3.6377 3.5137 3.3543 4.8101 3.2803 3.8177 2.7471 3.265 3.4148 3.9532 2.9137 3.2843 2.8527 3.3188 3.3487 3.0704 3.1676 2.3569 2.524 3.0638 2.2204 2.9597 3.5433 3.0096 2.9148 2.5578 2.6793 3.54 4.0076 2.8809 3.0232 3.2425 3.3073 2.805
3.1206 2.9388 3.4001 3.3919 3.1706 2.7543 3.8453 3.2697 3.4704 2.401 3.0849 3.5707 3.2706 3.4485 3.2176 2.7833 3.7804 2.9109 3.6925 3.2026 3.112 2.849 3.1358 3.5137 3.2926 3.2045 3.8671 3.2937 2.9438 3.8169 3.507 3.3916 2.9855 3.8672 3.1357 3.3331 2.9366 2.3916 3.7567 3.3669 3.0125 2.9375 2.8655 3.3005 2.1206 3.918 2.9724 2.7534 3.2718 2.5152 3.6193 3.399 2.8183 3.9828 3.5406 3.9432 3.9456 2.8268 2.8603 3.668 3.0806 3.3919 2.7248 3.3602 3.4917 3.1012 3.2045 2.8665 3.3598 2.602 3.1612 3.0012 3.3579 3.598 3.3195 3.6065 2.9707 3.2009 3.3987 3.1929 2.2727 3.2921 2.9991 3.0966 4.1177 3.497 3.2397 2.9969 3.54 4.1192 3.7735 3.0707 4.1147 2.6036 3.098 3.6754 3.2465 2.7352 3.7498 3.9841
2.664 3.0857 3.4195 3.2511 3.1997 3.548 3.3337 3.4891 2.2456 3.3195 3.0608 3.6201 3.3057 3.1421 3.0109 2.5185 2.9486 3.4968 3.2566 3.637 3.0213 3.3147 4.0082 3.4508 2.8945 3.1665 3.0145 3.3049 3.1887 2.9486 2.2704 2.7781 3.6989 2.0985 3.8602 3.799 2.4162 4.0433 3.1642 3.8923 3.7315 3.4688 2.9312 3.1002 3.5181 3.3059 3.1505 3.6727 3.1073 3.5413 2.9359 2.7601 2.8548 2.6089 2.4658 3.2341 3.1004 3.8246 3.3227 2.6843 3.2437 3.6846 3.7223 3.1207 3.0991 3.3441 3.9709 3.0582 2.8224 3.4041 3.524 3.8675 3.0027 3.4627 3.5238 3.0101 4.2298 3.2204 2.5901 3.1607 3.8206 3.5472 4.013 2.4571 3.8507 2.8364 2.8365 3.4791 2.6699 3.457 2.6645 2.8109 3.7923 3.0016 2.9302 2.3845 3.0805 3.508 2.5594 2.7991
3.6088 3.2988 2.8993 2.7686 2.9304 2.985 2.9696 2.705 3.8256 3.849 3.356 3.1089 3.0353 3.2514 2.8909 4.1379 2.9416 3.2725 2.9812 3.2025 3.5364 3.0336 2.7604 3.1377 3.4123 3.4626 3.5905 3.9742 3.2323 2.5182 4.0166 3.1436 3.9015 4.0014 2.5265 3.2174 4.133 2.9523 3.1471 3.1926 3.2953 2.988 3.5773 3.3819 3.1705 2.8957 3.8187 2.2377 3.6587 3.2179 3.2449 2.3554 3.8743 3.273 3.8934 3.6856 3.731 2.7898 3.5633 3.1014 2.4386 3.8008 3.5689 3.3291 2.9094 3.7928 2.952 2.6002 3.8972 2.9842 2.2664 3.353 4.0608 2.7862 3.4626 2.8457 2.9125 3.2274 3.3452 3.3761 2.5154 3.0725 2.7214 4.1555 1.6727 3.4286 3.4223 3.2735 3.2371 2.4932 2.9191 4.1522 2.4518 4.0337 3.3558 3.7664 3.4419 3.4147 3.2255 3.471
2.9345 3.1901 3.5239 3.3846 3.7211 3.3293 2.9656 3.6772 2.9718 3.441 3.1688 3.2322 3.6736 2.5747 3.0116 2.1984 3.5669 3.3636 3.3448 2.744 3.5555 3.4789 3.4131 3.0322 3.6991 2.8795 3.6024 2.7435 2.7585 3.4555 3.2347 3.7821 3.2973 3.679 3.5866 2.6456 3.3317 3.6689 2.5112 4.0672 2.7219 3.0515 3.0411 3.0776 3.0523 3.5429 2.7036 3.6557 3.5611 2.8368 3.7046 4.1279 2.1559 2.6611 3.2796 2.4462 3.1674 3.525 3.1934 3.7508 4.1609 2.5555 3.0364 2.9885 3.4523 2.1722 3.3577 4.1373 3.1127 2.5309 3.3894 3.6101 3.1552 3.1299 2.6953 3.3739 3.1568 4.2831 2.6721 3.3952 3.7242 2.8458 3.2306 3.4199 4.0258 3.3602 3.309 3.8878 3.5609 3.1855 3.8488 2.9597 2.4085 3.8721 3.3091 3.6105 2.9486 3.0968 3.204 3.1427
4.2357 3.1313 3.0351 3.2078 3.1054 3.1033 4.0623 2.9531 3.8749 3.1354 3.7792 2.9164 3.4664 3.7055 3.7781 3.9365 3.2254 3.3331 2.5977 2.5881 2.7113 3.6135 3.036 3.7168 3.0565 2.8196 2.9215 2.9228 3.5447 2.8905 3.3883 3.2401 2.979 2.8414 3.0407 3.8105 3.7701 3.4373 3.7142 2.8897 3.8265 3.5817 3.1507 3.1989 3.4009 2.8832 3.5467 3.382 3.053 3.3226 3.9509 3.4201 3.4594 3.8369 3.0304 3.1284 3.2989 2.5684 2.9412 3.3788 2.8149 3.3285 3.0877 4.0764 3.3822 3.6381 2.371 2.8528 2.9169 3.5888 3.2454 2.7882 3.3383 3.3957 3.4562 3.4213 3.3142 2.7693 3.6362 3.0127 4.1535 3.3252 3.0402 3.3056 2.5842 3.0604 3.5139 2.5674 3.1874 3.3989 2.5824 3.9855 3.7823 3.5341 3.4961 3.2258 2.9356 3.4274 3.693 2.9529
2.8658 3.0327 2.9778 4.2372 3.6247 3.6371 4.0504 3.5656 2.2284 3.3446 2.7848 3.3207 2.6983 3.6162 2.6275 3.306 3.2242 2.4472 3.9522 3.381 3.6739 2.3879 2.9456 3.1215 3.2643 3.2698 4.2209 3.5349 3.7356 3.8095 2.7137 3.0785 3.3618 3.9943 3.1922 3.1042 2.9743 2.8909 3.3571 3.3701 3.4395 2.7701 3.3921 2.6275 3.6808 3.7405 3.4357 3.1564 2.0865 3.1973 2.1091 3.519 3.3916 3.4398 3.4259 3.26 3.1962 3.702 3.155 2.9191 3.0831 2.976 2.6661 2.4127 3.3564 3.3242 3.5204 4.0083 4.5332 3.4826 3.1517 3.2609 2.348 3.0565 2.8967 2.7003 3.14 3.4721 3.0471 3.9461 1.9297 3.8602 3.2124 3.3533 3.6433 3.509 3.3867 3.5709 3.2699 2.7495 3.4857 2.5836 3.5895 3.0738 3.1669 2.9258 4.7626 2.3869 3.2622 3.3598
3.3983 2.8541 4.5147 2.7957 3.8776 2.5262 2.5945 2.6586 3.8006 2.768 3.6188 3.1078 3.2992 2.7288 3.8435 3.0363 3.1253 3.8271 2.664 3.9037 3.3521 3.4042 3.4143 2.8906 2.6722 4.3221 2.1647 3.4762 2.8539 2.8947 3.9619 3.1505 2.5755 3.296 4.1309 2.6844 2.8865 2.8978 4.166 2.1179 3.6638 3.7144 4.1143 4.0441 3.3346 3.9571 2.8473 3.7752 3.7895 3.603 4.1188 2.7399 3.8655 3.0958 3.4022 3.9702 3.6502 3.6559 3.3546 3.014 3.6617 3.566 3.6155 3.3082 3.2428 3.5287 4.2606 3.4508 2.0913 3.5047 3.3815 3.181 3.5715 3.2977 3.1867 3.2366 2.7609 2.9667 3.3721 3.1032 3.2129 3.4546 3.5795 3.0304 3.4651 3.0668 3.2795 3.9877 2.9365 3.7242 3.7875 3.926 3.3241 3.2757 2.6434 3.1688 3.2307 3.7533 4.0735 3.2571
3.6438 3.3788 2.064 3.133 3.0007 3.5838 3.026 3.5011 2.969 3.1775 3.2818 3.5547 4.0914 3.2972 2.7661 2.8163 3.3241 3.0705 3.5167 3.1843 3.0221 4.2311 4.0297 2.8805 3.5424 3.0079 3.3856 3.5668 3.0623 3.489 2.7797 4.0091 3.6937 3.4283 2.6582 3.4456 2.7556 3.5575 2.7959 4.1614 3.1061 3.4575 2.4772 3.2189 3.8733 3.0885 3.4748 3.2696 3.5484 3.6447 3.4228 4.3088 3.0356 3.5837 2.2247 2.9323 2.7364 3.7548 3.1068 4.019 3.257 3.5368 3.3845 3.2472 2.5059 4.0642 2.4982 2.7209 3.9391 3.9473 3.5961 3.5792 3.2797 3.6931 3.5827 4.3954 3.5496 3.3086 3.2997 3.8549 4.2833 2.4255 3.4366 3.5805 3.9702 3.547 3.3479 3.014 3.4109 3.8313 3.1466 3.4081 2.4486 3.2761 3.0402 3.7885 3.449 3.4638 2.6776 2.5676
2.6262 3.6104 3.9844 3.623 2.5239 3.4476 2.7804 3.4026 3.3795 3.6001 2.5059 3.1109 3.1405 3.1606 3.7773 4.131 3.6143 3.4811 3.3046 3.0751 4.1842 3.4976 3.2034 3.3696 3.5742 3.8425 3.7018 3.4292 3.3209 3.3756 4.0835 3.7514 3.8523 2.6015 3.3478 3.5717 4.4979 3.4394 3.2013 2.8958 3.6089 3.0977 3.1602 3.3472 3.5962 2.4959 4.6122 3.3403 2.6771 2.6027 3.2104 2.9584 3.3799 3.3248 3.6839 2.9659 2.8046 2.7444 3.4327 2.5938 3.5372 2.9626 3.4912 4.0767 4.0841 3.0736 3.9856 2.102 2.7975 3.2314 3.4599 3.1212 3.7511 2.6183 3.1932 2.3489 3.9972 3.904 3.8406 3.1923 2.3391 4.2955 2.9323 3.3306 3.1753 3.7012 3.9158 3.2555 3.719 2.7167 3.3347 2.9439 4.1245 3.3388 3.4645 3.6232 3.3444 3.536 2.9693 3.6281
3.2674 3.0007 2.7462 3.0936 3.838 3.8611 3.8889 3.9185 3.6336 3.0881 3.9096 3.5378 3.8189 3.8076 3.2734 2.4764 3.6624 3.2039 3.6507 3.8578 2.3403 2.6628 3.791 3.9473 3.5472 2.0659 3.3557 3.3436 3.5017 2.837 2.743 3.3511 3.1362 3.5881 3.2088 3.1277 2.81 2.4775 2.9809 3.346 2.6088 3.3522 3.9124 4.1843 2.5694 3.2601 3.0461 2.9782 3.5164 3.1783 3.9904 3.2948 3.6069 3.0989 3.9907 2.333 3.4729 3.7428 3.6211 3.8254 3.6464 3.7208 3.5182 3.2819 2.633 2.9448 2.5635 3.7382 4.7191 2.1168 3.4508 3.3591 3.1846 3.878 3.0839 3.3616 3.1876 2.6942 3.2888 3.7293 3.5411 3.3083 4.2009 3.3149 3.4105 3.9902 2.4839 3.1041 2.9319 3.3302 3.9803 3.4356 3.2136 2.7567 3.4484 2.7715 2.9236 2.9229 3.8073 4.1167
3.4201 3.536 3.1131 3.5258 2.9394 3.0943 3.3453 3.3352 3.2917 3.6442 3.3223 2.6525 2.4742 3.7607 4.1185 3.6326 3.5036 3.5221 2.8183 3.1229 3.6318 3.351 2.8699 4.0308 3.135 3.9734 3.2878 3.2747 3.5335 3.9759 3.5965 2.1664 3.9011 3.1614 3.3204 4.237 3.3333 3.4656 4.2814 3.8979 3.6963 2.3462 2.8708 3.3216 3.4601 4.43 2.1476 3.6421 2.834 2.7662 1.9635 3.2776 2.3107 3.1535 2.8074 4.2901 3.5708 3.11 3.5 3.4157 2.8968 3.4117 2.2804 3.1257 4.2116 2.8058 4.0975 3.23 3.1683 3.938 2.7244 3.6392 3.6067 3.1459 3.5128 2.864 3.0531 3.2191 3.0934 3.6312 3.284 2.5687 2.7086 3.8638 3.5078 2.4868 3.4358 3.3333 3.4368 2.9539 3.0601 3.9921 3.4636 4.4075 3.3233 2.8561 3.1825 4.0675 3.3664 3.4429
3.9063 3.9527 4.4544 2.843 3.4255 3.8005 3.1495 3.06 3.7163 2.9632 4.4397 4.1331 3.2617 2.8546 2.6415 4.1518 2.8378 3.5988 3.5911 3.3784 3.1236 3.3975 3.6912 2.9545 3.8175 3.1043 2.9065 2.9559 3.1165 3.3329 2.4829 4.0418 3.4727 3.2766 3.8273 2.76 3.5216 4.1 2.9632 3.5459 3.5982 3.7323 3.0036 2.114 2.8505 3.0199 3.2676 3.2062 4.2937 4.1052 3.834 4.178 4.2413 2.9632 3.9427 3.5093 3.4415 3.8864 2.2362 3.798 3.2641 2.2624 3.4869 3.9846 2.6197 4.3649 2.9709 3.1287 2.2647 3.9495 3.265 2.7841 2.9557 3.8572 3.0055 4.3426 3.7493 3.9359 2.8446 2.5739 3.9605 3.5171 4.4048 3.4434 3.5271 3.2684 3.4188 4.0688 3.1061 3.5698 3.4441 2.6911 3.7204 3.0807 3.5417 3.9261 4.1204 2.8841 3.7384 2.9805
2.5697 3.7263 3.0152 3.8047 3.8488 3.0574 3.8298 3.3478 3.1927 3.3128 2.3768 2.9866 3.4706 3.3999 3.4009 3.6241 3.6334 3.3363 3.4341 3.0671 3.7163 3.3888 3.0553 3.0348 3.8422 3.4213 3.8377 2.6079 3.766 2.5516 3.9889 3.8307 3.179 3.7198 2.7514 3.3088 3.3514 2.9017 3.173 3.3328 4.0479 3.3308 4.3007 3.612 4.1885 4.0947 3.7991 3.2586 3.2053 3.6682 4.3319 2.6526 3.6229 3.9268 2.7731 2.9346 3.4039 2.9694 3.7398 2.8047 3.9309 4.0726 3.6955 2.7281 4.3144 2.4012 3.6643 3.827 4.0347 2.647 3.1029 3.8231 3.3584 2.9951 3.7098 3.2838 3.6025 3.6985 3.3786 3.5726 3.32 4.2258 2.5572 3.2653 3.4509 2.8765 3.7209 2.5828 3.6406 3.4529 2.9716 3.293 3.4165 3.3417 3.7987 3.6001 3.4299 3.1924 2.4148 4.3554
3.4956 3.252 2.0464 2.7613 2.538 3.7033 3.6718 4.0504 3.0732 4.3216 2.8985 2.6891 3.2813 3.4008 3.0261 3.2093 3.0699 2.5365 3.6443 3.3075 3.7931 3.7226 3.6583 3.4439 2.4893 3.1318 4.2348 3.4575 2.6446 3.0241 3.2497 3.363 3.1203 3.6124 4.055 4.1192 3.4034 3.5961 3.9474 3.0726 2.7904 4.3887 3.2557 3.3684 3.0006 3.2534 2.9435 3.0463 3.4974 3.2097 2.8711 3.6283 3.5738 3.2492 3.8805 3.383 3.1607 3.2204 3.9597 3.5843 2.9412 3.2664 3.764 3.3696 2.9122 2.9057 3.5529 4.0275 3.5004 4.2161 2.6678 3.9892 3.6852 3.8484 3.6868 3.5601 3.5187 3.8843 4.4258 3.1955 3.1738 3.1914 2.7945 3.4008 2.9255 3.3922 2.7214 3.1433 2.7022 3.9761 3.0029 3.5876 2.9563 2.7727 3.0177 3.0536 3.1204 2.745 4.3371 2.2272
3.664 2.8253 4.4655 3.7581 3.5867 3.0552 3.2084 2.928 3.8663 2.8274 4.3394 4.285 3.8217 3.5773 3.0325 3.3473 3.3801 3.9314 2.8945 3.193 2.9831 3.1275 3.369 3.6843 3.527 3.4361 2.6219 3.3443 3.8474 3.6323 3.5057 3.1093 3.5268 2.1853 3.3301 2.442 3.285 3.3772 3.3751 3.5784 3.1704 3.2724 3.478 3.6906 4.021 2.6901 4.2112 4.3208 3.0981 3.0867 3.1771 2.6494 2.7377 4.4774 4.0861 3.9074 3.7525 4.087 3.7393 3.3579 3.4538 3.3264 3.129 3.6847 3.123 3.4866 3.931 2.3005 3.2458 2.7431 4.6563 3.1433 3.4048 3.0376 3.6852 2.9647 3.2918 2.7997 2.2869 4.1452 3.3107 3.2823 4.0025 3.5987 3.1476 3.8475 2.8906 4.1676 3.7315 3.5027 4.4621 4.0181 4.0235 3.5903 3.3 3.6163 3.6339 4.5355 3.1334 3.7577
3.3524 3.4288 3.3672 3.1192 3.4193 3.2701 4.0126 3.295 3.5526 3.476 3.2897 3.3465 3.456 3.1523 3.6516 2.4592 3.2738 3.8404 4.1757 3.8495 3.6766 2.6934 3.8456 3.4947 2.6274 4.0737 3.7636 3.4436 3.2569 3.9788 3.6238 3.2966 3.0549 3.8105 2.921 4.3251 4.5649 2.7576 3.2847 4.0352 3.7665 3.7265 3.0413 4.3101 2.185 3.7533 3.6398 3.205 3.7758 3.221 3.0189 3.6217 3.3038 3.3719 3.0454 3.5303 3.7045 3.1345 3.5151 3.2341 3.582 3.7667 3.0019 3.8272 4.2939 3.8929 3.4983 4.2286 3.3234 3.5774 3.3439 2.5264 4.1408 2.997 3.6681 3.9269 3.7095 2.9969 3.2072 3.9402 3.5873 3.0203 2.3812 2.7763 3.9718 3.265 3.6887 3.0367 3.0571 3.561 3.3005 2.5918 3.2638 3.4848 3.4488 3.2494 3.8414 3.2012 2.7178 2.9885
3.5286 3.463 3.4721 2.7946 4.1128 3.6484 2.7452 4.232 3.3494 3.6761 3.6302 3.1335 3.2609 3.4756 3.7189 4.5275 3.5214 3.4158 3.4 3.3342 3.7941 4.0716 3.2458 3.0927 3.2399 3.2522 3.0603 3.5489 3.1411 4.3592 3.5901 4.1558 3.3672 3.246 3.5599 2.7781 3.2126 4.7678 3.0281 2.8491 3.4114 1.9231 3.3323 2.8308 4.3291 3.2133 3.4687 2.605 3.1716 3.9613 4.7231 3.4146 3.5449 2.9677 2.6684 2.6809 3.2907 4.102 3.1175 3.4883 3.1987 3.5713 3.6334 3.8003 3.3641 3.4001 2.7074 3.6037 3.1894 3.9167 3.6953 4.2119 2.5974 4.3288 2.7242 2.8596 3.2248 4.5328 3.7698 3.158 3.4201 4.26 4.2573 3.7989 3.7445 3.1385 3.1486 3.3672 3.9807 3.1028 3.388 4.1718 3.7487 3.9773 3.2971 4.0626 2.7187 3.3231 3.8711 3.4318
4.0548 3.1501 3.0821 4.0961 3.5152 2.6819 3.9207 3.437 3.0747 3.1039 4.0193 3.6147 3.0219 3.5651 2.7463 1.9685 3.8281 2.6509 2.897 3.5551 3.155 3.9904 3.5418 3.0145 3.6622 3.3358 3.6552 3.2742 4.1578 3.1727 3.4251 3.007 4.231 3.7875 3.9135 3.7486 3.3618 2.6872 4.5071 3.2521 4.1572 5.0178 3.7602 3.5974 3.1586 4.0727 2.8323 3.7862 3.66 3.1385 2.3369 3.7823 3.2423 2.9551 4.034 3.5949 3.6928 2.7686 4.0106 3.5799 4.1434 4.0166 3.7782 3.2846 3.3636 3.3433 4.0112 3.2916 4.4003 3.0539 2.832 3.1634 3.5607 3.2706 3.0837 3.9486 3.2805 3.0328 3.275 3.0424 3.4162 3.2348 4.1289 3.8001 3.2294 3.6546 3.3287 3.8997 3.2321 2.977 3.4306 4.011 3.3071 2.8189 3.0379 3.2705 4.1922 3.6951 2.8148 3.5928
3.073 3.6437 3.4161 3.0154 3.0001 3.3557 3.8187 2.4951 4.0546 3.882 3.4095 3.1414 3.5509 3.5646 4.4546 5.3196 3.4339 4.4076 3.356 3.1281 2.6634 4.0512 2.854 3.6373 4.0814 4.2169 3.7805 4.0091 2.9867 3.2247 2.7805 3.8161 3.2017 3.6576 3.4192 3.6245 2.9097 2.6568 2.2041 4.2145 2.8958 3.1844 3.0578 3.3216 3.4571 3.1102 3.7539 3.7135 3.1267 3.6992 3.2635 3.514 3.5128 3.2559 3.8232 4.2171 2.9428 3.4733 2.5054 3.3015 2.9298 2.3038 3.6904 3.2041 3.2109 3.9579 3.488 2.9768 2.8318 3.0756 4.1262 4.4705 3.4831 3.9238 3.2456 3.1247 3.2957 3.8323 3.5734 3.3714 3.5692 3.2242 2.7282 3.3495 4.1001 2.8101 4.0045 3.2567 3.4322 3.5133 3.538 2.8288 3.7803 3.217 3.8268 3.1801 3.3077 3.3632 4.2797 2.8913
3.6272 3.4932 4.2214 4.321 3.1532 3.3831 2.9993 4.0302 3.6648 3.6325 3.0228 3.6214 3.7139 4.3224 3.2917 2.9749 3.4053 3.3019 3.7409 3.3676 4.3283 2.4679 3.539 4.5981 3.4941 2.3907 2.8167 3.519 3.3296 3.2387 3.8381 2.7119 3.7988 3.6468 2.7409 3.5625 4.2307 4.3171 4.6881 3.8056 4.0525 2.7331 3.9917 3.1562 3.3921 4.1743 3.7623 3.6267 4.1429 3.2936 3.5969 3.232 3.3006 3.641 2.7147 3.0159 3.8734 3.1798 3.5417 3.1008 3.0833 3.4193 2.9097 3.0858 3.8895 4.3385 3.4616 3.5743 3.7423 3.2438 2.6891 3.492 4.3334 2.8046 4.2209 3.746 3.3538 3.1819 3.4798 3.1095 4.0605 3.29 3.7667 3.1084 2.716 4.1451 3.7674 3.2958 3.8436 3.5214 3.8019 3.1114 3.1635 4.1851 3.6345 3.4283 2.9397 3.8909 4.354 3.9895
3.6128 3.0028 3.4697 2.5475 3.8662 3.7328 3.2602 3.8585 3.2823 3.1132 3.4005 3.0736 3.0831 2.3241 2.7838 3.4537 3.639 3.7153 3.7291 3.7095 3.6315 3.5244 3.3192 3.2743 2.9812 4.1135 4.4 3.0446 3.1971 3.5293 3.2683 3.9565 3.0405 4.3431 3.8633 3.5083 3.3716 3.0594 3.082 2.7777 2.7026 4.4682 3.1416 3.3391 3.0646 2.8079 3.7033 2.3669 3.5063 3.6407 3.3946 3.7742 3.3498 4.1486 4.0888 3.9438 3.1881 4.028 3.2203 4.0027 4.0371 3.6291 3.5546 3.9328 3.0138 2.7757 3.9156 2.9442 3.2951 3.4217 3.0356 2.7218 2.7144 4.0913 3.1442 3.7429 3.4435 3.3202 3.5428 3.7001 2.8453 4.3666 3.5796 4.002 3.8026 3.2676 3.046 3.5917 3.3902 3.9641 3.4554 3.896 4.2351 2.9231 3.2983 4.0375 3.4648 2.9178 2.6571 4.2727
3.6403 3.2901 3.2108 4.4204 2.9019 3.4439 3.7482 3.329 3.4796 3.6864 3.2467 3.9727 3.8422 3.4249 4.0405 3.2679 3.921 3.9053 3.9009 2.5583 3.5639 3.4269 3.6216 3.6015 3.4163 3.1242 3.4995 3.8868 3.1507 3.8138 3.5563 3.7598 4.4762 2.9707 4.1922 3.8071 3.4436 3.9142 3.6657 3.8621 3.3104 3.3852 4.0491 3.9755 4.3634 3.454 3.9726 4.4259 3.3343 3.562 3.1591 2.7103 4.2985 2.9241 2.9842 3.7069 3.7435 4.2277 4.3293 2.9796 3.6341 3.9905 3.7502 4.1051 3.8264 3.731 3.1254 4.2093 3.735 3.9519 4.1702 4.1907 2.555 3.1358 4.0404 3.9983 4.1491 3.652 3.3816 4.0117 3.6299 3.6943 3.0097 3.4676 4.0413 4.0209 2.8729 4.042 3.7518 3.4687 3.0879 3.9132 2.7009 4.3025 3.0532 2.8471 3.8498 3.9225 3.1142 2.7285
3.3537 2.7709 3.6052 3.2768 4.0558 4.0249 3.3025 2.884 3.1664 3.4918 3.8669 4.1871 3.7995 3.8029 2.9992 3.4102 3.4528 2.7832 1.6228 4.7054 3.039 3.602 3.3472 3.5292 4.1869 3.3194 3.6208 3.1654 3.3821 2.2614 3.4303 3.5556 3.1378 3.1714 2.8871 3.5443 2.5047 3.0146 3.5265 3.9294 4.1114 2.9196 2.8237 3.7914 3.003 3.3643 3.4382 3.8782 3.6256 3.072 3.7925 3.9568 2.3472 4.3046 4.2169 2.9947 2.9273 2.8805 3.6375 3.2385 3.5237 2.9783 4.0929 2.796 3.7999 2.4362 4.1115 3.776 3.7324 3.9843 3.2922 3.3535 3.9177 4.0169 2.9649 3.1102 3.2772 3.581 2.7323 3.5828 3.1517 3.1895 3.6397 3.0698 3.4959 3.43 3.8301 2.7463 2.907 2.4494 3.7833 2.7549 4.43 3.078 3.9857 2.8071 4.3031 3.7876 3.183 4.8781
4.105 4.0949 2.5384 3.5732 3.3081 3.3325 3.4096 3.6966 3.3024 3.1255 3.6284 2.7245 3.0245 2.6701 4.0478 4.0209 2.675 3.3878 4.7459 3.7632 3.3279 4.0878 4.1049 2.6939 3.3054 3.7968 2.9575 3.3786 3.1515 4.7472 3.784 3.3571 3.9162 4.1232 4.1321 3.5469 3.9657 4.3569 3.1643 3.3287 4.0168 3.5906 3.9619 3.507 4.298 4.0371 3.0555 3.4344 3.3307 3.6691 4.3836 3.6659 4.3077 2.8289 3.0421 3.6257 3.7864 3.7977 3.5053 4.2264 3.2611 3.3329 2.7821 4.4402 3.0432 3.8726 3.1892 3.7474 3.5822 3.2298 4.0869 3.3371 4.6192 3.0279 3.863 3.4375 4.4673 2.7247 3.4355 3.1973 3.8375 3.6368 3.7465 3.4655 3.3906 3.0603 3.6642 3.9156 3.833 3.7521 3.1667 3.7775 3.2101 3.7545 3.3429 4.559 2.7525 2.7824 4.5885 2.9246
2.5878 3.6999 4.0741 3.8713 3.7506 3.9783 3.5467 4.6192 4.3111 4.0767 2.8598 3.7919 3.6462 3.723 3.3968 3.173 4.2131 3.4539 3.5827 3.6339 3.8717 2.7323 3.9377 3.7525 3.4786 3.5578 3.4902 3.8449 4.7031 2.6844 3.4595 3.6557 2.8075 3.2141 3.1896 3.0436 4.098 3.6723 3.3492 3.0094 3.4217 3.2408 3.2797 3.2441 3.2495 3.8351 3.7548 4.2068 3.7878 3.4811 2.943 3.4387 3.0971 3.744 3.2779 3.3982 3.3216 3.3471 3.2009 2.9486 3.6682 3.2734 2.6811 2.7568 3.6964 4.2414 3.53 2.823 3.6043 3.6499 3.2738 3.4941 2.9029 3.3726 2.7178 3.292 3.0095 4.5026 3.4999 3.9236 3.3314 3.2991 3.6927 4.2216 3.6794 3.8159 3.8492 4.8061 3.3832 3.5662 3.7181 4.0016 3.7082 3.5163 3.876 4.1629 3.8771 3.7667 3.2508 3.105
-4.2782 -4.0125 -4.1676 -4.0927 -4.6378 -4.6647 -3.9023 -4.6057 -3.7197 -4.4034 -3.527 -4.3612 -3.6866 -3.5743 -4.1337 -3.4906 -3.7925 -4.3125 -4.0311 -4.8398 -3.7633 -4.7958 -5.0218 -4.0686 -3.8367 -4.7068 -4.2217 -4.5609 -4.1841 -4.5 -4.4046 -4.3585 -4.4114 -4.4161 -4.0634 -3.573 -4.0398 -4.3938 -3.65 -3.8598 -4.6224 -4.3119 -4.479 -3.9456 -3.2164 -4.7619 -4.0113 -4.4777 -4.4293 -4.1943 -4.074 -3.757 -4.2909 -3.7543 -3.5949 -3.8202 -4.7665 -4.2203 -4.3272 -4.1062 -4.297 -4.1423 -3.3196 -4.0999 -4.7135 -5.1151 -3.9423 -4.2181 -3.8163 -4.279 -5.1925 -4.3501 -3.9104 -3.9912 -3.9779 -3.4653 -4.3411 -4.6532 -4.4594 -4.6014 -4.4918 -4.2311 -3.6649 -3.8099 -4.0261 -4.5718 -4.8917 -5.0864 -4.5423 -3.7015 -3.7996 -4.7512 -4.5949 -3.6121 -4.2669 -4.3152 -3.6119 -3.7326 -4.3669 -4.3048
1.4991 1.1775 1.7854 0.60328 1.7303 0.84601 1.2091 1.6714 1.3556 1.0634 1.5131 1.03 1.4455 1.8574 1.3558 1.183 0.94932 1.7758 0.98944 1.4792 1.5322 1.8082 1.8941 1.4056 0.57002 1.2251 1.8888 1.8831 0.87891 1.4334 1.3523 1.6714 2.1495 1.4425 1.3451 0.99902 1.2809 0.52493 1.254 1.2424 1.8949 1.3117 1.0553 1.9109 0.79114 0.75465 0.75162 1.0803 0.93408 0.8404 1.2482 1.3658 2.3818 0.50406 0.90311 1.4109 2.6641 1.3989 1.6285 1.8956 1.3358 1.7764 0.88387 0.93423 1.2377 1.4464 0.78552 1.5963 0.91195 1.4395 2.3203 1.8675 1.3829 1.6081 1.8119 0.62691 1.6622 1.8006 1.8494 1.0727 1.7208 1.9414 0.33697 1.3847 1.3987 2.1611 1.3243 0.91749 1.2991 0.59913 1.6029 1.5819 1.651 1.0876 1.1594 0.64695 1.0003 1.6293 0.93104 1.2665
2.3947 2.2246 2.6345 2.9623 2.3084 3.0698 2.6481 2.1039 2.2788 3.0245 1.9127 3.2464 2.2664 2.3014 2.251 1.4336 2.4903 2.1259 2.395 2.5689 1.3078 2.3729 1.8927 3.0729 3.2993 3.1056 2.4467 2.3578 2.9187 3.3349 2.3506 1.9381 2.0262 2.7132 2.2014 2.2133 2.6546 2.1235 1.5629 2.3711 2.5427 2.5162 1.9555 1.9397 2.3308 2.6333 1.9556 2.683 2.6543 2.3802 2.5438 1.4565 1.9022 2.5618 2.5619 1.5558 1.7123 2.3368 2.107 1.8662 2.4821 2.4065 1.8038 1.7361 2.7607 2.6427 2.6171 2.6975 2.7045 1.7928 1.9861 2.0565 2.3433 1.6652 1.5967 1.9865 2.4847 1.7513 2.1535 2.4336 2.4443 2.2382 2.3185 1.8275 1.8691 1.5763 1.8988 2.6067 2.1488 3.1862 2.3115 2.5499 1.8178 2.8303 1.963 2.3586 2.7932 1.9102 2.5626 2.554
2.8143 3.0988 1.769 2.6362 3.0551 2.3135 1.7873 2.9938 2.5828 2.1806 2.3882 2.1059 1.8713 2.5551 1.9976 2.5008 1.7851 3.1414 3.1253 1.9917 3.4098 2.5904 2.6096 2.0962 2.5009 2.7053 2.3294 2.9207 2.5329 2.1591 2.9109 2.1612 2.4 2.0377 2.551 3.1631 2.0849 3.0913 3.884 3.1737 2.1771 2.4615 2.9464 2.8283 2.0611 2.8321 3.2543 2.3309 2.7702 1.6255 2.4475 2.8056 2.409 1.767 2.4378 2.6972 3.1002 2.3377 1.6521 2.1607 3.279 2.0131 2.9447 3.1474 2.6034 2.3586 2.7442 1.898 1.8655 3.273 2.3056 2.0129 2.538 2.7611 2.6736 2.4576 1.6095 2.0353 2.9947 2.3909 1.7515 2.2523 2.7812 3.4367 3.2447 2.9132 3.1519 2.8731 2.269 2.1294 2.1039 2.0952 2.3146 2.082 3.1588 2.3857 2.0691 3.0424 2.2136 2.5653
1.872 2.0377 2.6866 1.5835 1.9277 2.9283 3.1726 1.6662 2.0984 2.527 2.6839 2.0308 2.4452 1.8804 3.2989 3.224 2.6971 2.9403 2.5846 2.8437 2.6487 2.3225 2.409 2.5545 2.0826 1.1608 2.4418 1.8354 1.6293 2.4705 1.81 2.8892 2.8635 3.1604 1.8272 1.5296 2.3885 2.9048 1.3898 2.4213 2.3358 2.9328 2.7325 1.8007 2.3205 2.4197 2.2683 1.9562 2.5442 3.3262 2.3857 2.8774 2.7422 3.7262 2.1637 2.2327 2.5137 3.0854 2.5698 2.8141 1.991 2.8663 2.7853 2.9515 3.0927 2.4424 2.2173 1.9332 2.4643 1.9422 2.0086 3.6439 2.2779 2.3204 2.2149 2.5722 2.8965 2.3671 1.7251 2.7264 2.4768 3.1733 2.4903 2.3382 2.3289 2.6325 2.2334 1.8688 3.4268 2.5417 2.9847 2.5347 2.7752 2.0327 1.7126 2.7908 2.1664 1.9814 2.8666 2.369
2.7369 1.9273 2.1398 2.649 2.3897 1.7529 2.7772 2.1342 2.5141 2.2098 2.4667 3.4271 2.6176 2.4727 1.8694 1.621 2.5093 1.8313 2.1248 2.4634 2.3739 2.7096 2.1272 2.3155 2.2755 3.3423 2.5073 2.5206 2.7048 2.0894 2.3029 2.7735 2.384 1.7354 3.7834 3.5806 2.8536 1.7168 3.5114 2.0156 2.6142 2.6288 2.7783 2.8621 2.6176 2.8445 2.5688 2.8516 2.249 2.7817 3.0396 2.464 1.9795 1.8959 2.4885 1.99 1.8061 2.3057 2.2982 2.3091 2.0854 1.9571 2.2629 1.6597 1.1508 1.9774 2.4716 3.2841 2.4743 2.7156 3.1928 2.2948 2.662 2.8133 3.0083 2.8175 2.8555 3.6125 2.594 3.0738 3.3342 2.5706 2.4067 1.5987 2.3387 3.0545 2.2219 2.5326 2.7071 2.3755 2.4953 3.1187 3.0605 2.8918 1.7943 3.283 2.5654 3.0047 2.2936 3.1386
2.6808 2.7346 2.8673 2.2661 2.1906 1.9723 2.3011 2.3791 1.6504 2.4031 2.673 2.1894 2.5052 1.8476 2.8872 2.8395 2.8371 1.6305 1.5171 2.0906 2.1689 2.7074 3.0522 2.6322 2.8455 2.7489 1.9948 2.0191 2.1697 2.0159 3.3358 2.7465 2.813 2.2855 2.011 1.9466 1.799 1.9147 1.5484 2.2969 3.2655 2.6307 2.1436 2.0654 2.6408 2.2118 2.2679 2.4563 2.3781 1.9564 1.4777 2.1852 3.0665 2.3342 2.8153 2.9926 2.2332 2.1784 2.0763 2.9473 3.1841 2.3962 2.6055 2.95 2.9656 2.4586 3.0408 1.9705 3.1433 1.7066 1.46 1.8155 2.4723 2.3756 1.8726 3.2476 2.3278 1.7121 2.454 2.5164 2.2816 1.6155 1.6368 3.0299 2.6797 2.0641 2.6047 2.109 1.7652 1.7274 2.4943 2.2928 2.0141 2.0519 2.6657 1.5597 3.2026 1.8191 2.8848 1.5361
1.6168 1.9667 1.7691 2.7824 2.3382 2.2261 2.3818 2.257 2.4908 2.4197 1.6808 2.2056 2.2133 3.2097 2.023 2.3412 1.8155 3.2889 2.8777 2.2138 2.0511 1.8383 2.8751 1.86 1.5811 2.21 2.8276 2.6036 2.4561 3.0936 1.472 2.1464 2.0853 2.7515 2.4786 2.8386 2.2344 3.1911 2.4401 2.2376 2.6435 1.6781 2.537 2.7727 2.4435 2.7102 2.0019 2.599 2.5969 2.6174 3.1346 2.5124 2.0774 2.1215 2.0288 3.3079 2.2314 2.4022 3.1218 1.6625 1.7952 2.1771 2.1181 1.5616 2.6758 2.4711 1.6668 2.6699 2.0572 2.3637 2.6096 2.485 1.5331 2.93 1.9663 1.6717 1.7159 2.1716 1.9262 2.4894 2.5033 2.7454 2.3092 2.3109 1.6739 1.5791 2.3195 2.5714 1.9062 3.096 2.3482 1.9687 2.3162 2.6364 2.0932 2.3737 1.2124 2.0073 1.0346 2.7759
2.7135 1.9583 3.1824 2.1136 2.6502 3.0463 2.5619 2.1479 2.6009 2.6304 2.5166 2.1474 1.7946 1.9095 2.1297 2.1128 2.8509 2.1461 1.9978 2.5677 2.6455 2.4089 1.6465 2.57 2.5936 2.1248 2.9656 2.2939 2.6682 1.4323 2.2829 1.7894 1.7194 3.1922 2.6514 1.8806 2.8376 2.0786 2.9899 3.1013 1.8343 2.2922 2.3285 1.8896 2.0773 2.1605 2.2846 1.7567 2.5943 2.1628 1.6807 2.5657 2.5238 2.7038 2.3013 1.1142 2.9953 2.6651 2.9593 2.5752 2.2121 2.8597 2.1799 2.406 1.9883 1.9264 2.6249 2.0354 2.7288 2.175 2.9404 2.6287 2.7507 2.2108 2.9659 1.8566 2.0018 2.2583 2.4755 1.633 1.9446 2.898 3.1449 3.2448 2.5227 2.0488 1.8289 2.5315 3.0508 2.859 1.9596 3.1719 3.1089 2.3962 2.8786 3.1729 2.6444 2.7318 2.4917 2.5083
2.4686 2.0559 1.1396 1.9962 1.7929 2.2729 2.3507 2.9723 2.7823 1.6491 2.0636 1.7649 2.3125 2.181 1.6755 2.2982 1.5923 1.4 2.1043 2.5644 1.8714 2.1434 2.6715 2.0907 2.5495 2.0377 2.1265 1.8186 2.2931 2.0387 2.1112 2.4877 3.0549 1.4244 2.0654 2.3579 2.5391 1.8673 1.5876 2.1324 2.2166 2.0991 1.4765 2.4526 2.7567 1.333 2.1584 2.48 1.5246 2.2688 1.8554 2.3884 0.88571 2.007 2.1296 2.5064 1.5013 1.8089 1.0262 1.7565 2.3859 1.9946 2.2627 2.9379 1.3035 2.8034 1.5615 1.8699 1.3632 2.4242 2.5078 2.4499 2.6231 2.6696 2.4481 2.3344 2.1333 3.4515 1.7842 2.3628 1.9843 1.9783 1.6972 1.3374 3.0889 3.1374 2.267 2.8696 2.4439 1.8937 2.3145 2.4257 2.5886 1.3713 2.3067 2.0194 2.5473 2.0513 2.6755 1.526
2.1361 2.1781 2.1781 2.1649 1.297 1.9583 1.0987 2.2428 1.8037 1.8118 1.9813 2.8341 2.661 2.3967 2.9137 1.3482 3.3572 1.7759 1.9174 2.2651 2.2508 2.7092 2.5984 2.0328 1.8823 2.4031 1.3942 1.83 1.4469 3.2029 2.9746 1.903 1.2889 1.5828 2.1632 2.2685 1.5273 2.4121 3.1565 2.3187 2.278 1.4786 3.1573 1.6981 1.6943 2.2405 2.3546 1.9579 2.3044 1.6308 2.2922 1.8504 3.2428 2.8855 2.2147 2.6741 2.2592 2.1988 1.7009 2.2862 2.8266 2.1709 2.8996 2.5429 3.1629 2.6475 2.2932 2.4279 2.5833 2.6006 2.4827 2.2284 1.934 1.7931 1.4864 2.2631 3.4097 1.3032 2.4209 1.8995 2.0562 2.6262 1.9249 2.4383 1.954 1.8731 2.1115 1.2622 1.3118 2.0439 2.5334 2.0053 1.5229 3.1111 2.0892 1.1271 2.2508 1.9249 2.2898 2.0478
2.3519 3.2368 2.3688 1.474 3.1128 2.1863 2.5255 2.5115 1.9934 2.3912 2.2125 1.8271 2.093 2.5109 1.9596 2.7539 1.0076 2.206 2.1679 1.1298 2.4877 1.4107 1.6897 2.3075 2.2968 1.9777 1.8195 2.1804 1.6831 1.6001 1.7044 2.8137 2.7978 2.8902 2.0463 2.3262 2.5526 2.1871 1.981 1.9553 2.3188 2.0638 2.7337 2.4621 2.4708 2.3979 1.8694 2.3637 2.1982 2.4291 2.6947 2.0758 1.3968 1.6624 1.9902 2.1266 2.9888 2.3479 2.9761 1.9857 1.3121 1.9276 1.8025 1.9049 1.6135 1.153 2.4694 1.9364 1.8318 2.9525 1.1969 2.3247 1.7835 2.1732 2.5932 2.6364 2.0534 2.8783 1.9466 2.8916 1.8059 2.0465 2.3653 2.0387 2.0677 1.6739 2.2084 2.9882 2.0452 1.08 2.1354 1.6285 2.0134 1.8505 1.6498 2.317 2.3477 2.3383 2.4997 1.6364
2.2642 1.667 2.5986 2.8104 1.6573 2.1383 2.5578 2.4414 2.0173 1.968 3.1539 1.7206 1.7859 1.3014 1.498 2.1607 2.6699 2.3649 2.1201 2.6278 2.548 2.1658 1.3325 2.1263 2.664 2.1199 2.2547 2.6079 2.8028 2.5881 1.7105 2.7912 1.6635 1.3023 1.7535 1.7256 2.1838 1.5328 1.1035 2.5566 2.3329 2.3937 0.74029 2.0553 2.4142 2.6885 2.6411 1.4405 2.3393 2.6384 1.6736 2.152 1.9308 2.5223 2.8457 1.587 1.7786 2.1283 1.2408 1.7634 1.4529 1.9349 1.3103 1.511 2.1569 2.6621 2.2484 1.7468 2.349 1.0507 1.6883 1.8149 2.4525 1.9243 1.8047 1.4005 1.3069 2.414 2.1486 1.8249 2.4097 2.1781 1.9058 2.91 2.487 2.4895 2.1116 1.8027 1.5696 2.1441 2.0957 2.5422 2.3278 1.7269 1.4242 3.0454 2.2515 2.11 1.8481 1.8773
0.68885 1.3516 1.8554 1.989 2.4781 2.8215 1.3953 1.7835 2.3312 2.2781 1.0826 1.9904 2.2956 1.4464 2.7534 2.1939 1.9734 2.4811 2.0156 1.8721 1.5077 2.3117 2.9402 1.7043 2.2543 1.69 2.028 1.7112 2.0156 1.2791 2.9285 0.8056 2.9007 2.2868 2.6247 2.306 1.1799 2.0768 3.1189 2.24 1.7739 2.4103 2.3985 2.1768 1.8246 0.90187 1.1525 1.5304 2.1111 1.0074 2.178 1.2962 1.7242 1.8836 1.7964 1.9024 2.0514 1.702 2.3054 3.0063 1.9197 1.9972 2.7217 2.8979 2.5557 1.7058 1.8221 2.0023 1.0443 2.7319 2.2158 2.1522 1.8519 1.7728 2.2864 1.6399 1.5447 1.7561 2.3791 1.8107 2.0801 1.8203 2.6103 1.3848 1.697 1.3757 1.2625 2.0384 2.3791 2.3081 2.5829 1.4005 2.2938 1.832 2.4592 1.9366 1.6419 2.0585 1.94 2.8581
1.969 1.9659 1.6876 1.573 2.1913 0.97684 2.6222 2.1305 2.3108 2.1868 2.3857 2.1013 1.4432 2.2289 2.3825 2.4555 1.9649 1.6643 2.0663 2.2457 1.9453 2.3711 1.772 1.885 1.2209 1.4386 2.7653 2.1968 1.5851 1.9623 1.9121 1.8766 1.824 2.9185 1.7631 2.0272 2.5238 2.8311 1.2065 1.0212 1.4803 2.4791 1.6116 2.0476 2.2431 2.5792 3.219 3.0168 1.5296 2.7917 2.288 3.0137 1.8245 1.9689 1.2925 2.8841 1.4177 2.4704 1.6323 1.7008 3.0719 2.1542 1.5359 1.5498 1.1971 2.0743 2.0352 1.4929 2.9968 1.369 1.4809 1.8046 2.2249 1.9114 1.715 1.863 2.8876 1.5412 1.1679 2.4223 1.7779 2.1898 1.2682 2.7573 2.2108 1.6591 1.9769 1.7221 2.4994 1.5937 2.2048 1.768 1.9352 2.7872 2.3139 1.6215 2.2596 2.3051 1.636 1.7926
2.3895 2.0156 1.4732 1.7527 2.0631 2.0379 1.1302 1.4931 1.0399 1.7474 1.7774 1.7448 2.0692 2.0135 1.131 1.3517 1.7591 2.3036 1.0888 1.3849 1.7514 1.2913 1.8377 2.7386 2.0911 2.8754 1.2781 1.9901 2.1636 2.2384 1.296 2.4447 1.8421 1.0742 2.0959 1.4352 2.0391 1.6739 2.4003 2.3174 2.2056 1.1148 2.5851 1.8309 1.069 1.8824 1.2334 1.917 2.3256 1.5337 2.7953 1.6249 2.2581 2.0507 2.3556 1.1568 1.8931 2.0073 2.1961 1.2348 1.8078 2.019 1.6689 2.7232 2.1247 2.0569 2.0943 3.0803 2.0184 1.8182 1.3968 2.9905 1.7744 2.2928 1.7235 2.6296 2.5445 1.8805 1.5686 0.99916 1.6261 1.5041 2.3364 2.0497 1.7264 2.6842 1.9375 1.1868 1.331 2.1533 1.4052 2.7244 1.6258 2.5735 2.0672 1.7084 1.6831 2.1602 3.2673 2.5182
2.5605 1.677 2.6011 2.9261 1.2618 1.5333 2.3923 1.9803 2.4867 2.5015 1.8153 1.4103 1.4518 2.5862 2.0776 1.6762 1.8469 1.293 2.287 1.9681 2.3577 1.892 2.3631 2.0906 2.2716 1.6566 1.9954 1.9149 1.7441 1.8801 2.056 1.5632 1.8806 1.709 1.461 1.6983 2.3527 0.75729 2.0207 1.5678 2.0549 1.3359 1.2024 2.0686 2.1259 1.7083 1.3574 1.2111 0.99539 1.5438 1.285 1.7129 2.2111 1.9176 2.1192 1.8676 2.5878 2.2719 1.9614 2.6101 2.3126 1.6965 2.3139 1.3109 1.7715 1.6295 1.7831 1.1846 1.8009 1.7739 3.0036 1.1052 1.802 1.7605 1.7533 1.392 0.81554 1.6352 1.8535 2.7607 2.2235 1.9416 1.7455 1.1801 1.3006 1.7618 2.2715 2.3965 2.5084 1.5082 1.9224 2.0564 2.0046 1.0761 1.3982 1.8012 2.4728 2.0577 1.175 1.8197
1.8473 1.4521 1.0779 1.4639 1.879 1.8892 2.1359 1.5667 1.7457 0.74284 2.542 2.2286 2.3247 1.2831 1.0301 1.7607 1.2978 2.0146 2.1808 1.412 1.4106 1.6251 1.2814 0.89746 1.1297 1.4862 2.3062 1.7151 2.8675 1.9918 1.6292 1.7538 2.6388 2.1883 1.3293 1.9811 1.6927 2.6092 1.2119 1.2215 2.2968 2.6052 1.088 2.0286 1.6495 2.3967 2.6373 2.3967 2.2082 2.0254 0.98828 1.7753 2.5096 1.2257 1.6148 2.3277 1.8373 1.5979 3.0612 1.1426 1.4952 1.8478 1.6635 2.0694 2.0094 1.4649 2.2213 1.9654 2.0391 1.4449 1.4989 1.5231 1.9023 2.2558 2.6977 2.3042 2.0674 2.0589 1.9271 1.6514 1.8325 1.5271 1.5341 1.5153 1.882 1.5772 1.2301 1.7398 2.1207 2.4633 2.0222 2.3858 2.3277 2.1972 1.9084 1.7147 1.6203 1.3931 1.184 1.5974
1.5407 1.9925 0.98991 1.8131 1.4387 3.0309 1.0625 2.267 1.5175 1.7813 0.71798 1.247 1.925 1.2855 2.5949 1.7038 2.2805 2.2338 1.8667 1.6971 1.4148 1.8346 2.4488 2.1949 1.7255 1.8246 1.1455 1.1329 1.6214 2.097 2.1265 1.1847 1.1741 2.4116 2.7848 2.165 2.4735 1.2894 2.3263 2.7074 1.8996 1.562 2.814 1.437 2.6349 1.1438 2.3648 2.0931 1.4135 1.7201 2.1471 1.9014 1.1521 2.0597 1.7441 1.3819 0.83173 1.8797 0.98472 1.9381 1.1868 1.6236 0.94716 1.9941 1.959 1.1623 1.4317 2.0099 1.4188 2.0346 1.5248 2.5597 1.7487 0.84692 1.7906 1.8136 2.0767 1.7188 2.116 2.4689 1.2013 1.7643 2.3679 2.2581 1.9334 1.5224 2.1248 2.2562 1.7181 1.3785 1.8723 1.0361 1.2637 1.3514 1.3067 1.5652 1.546 2.0998 1.9434 2.2732
1.309 2.0669 2.7232 1.4848 2.0245 1.0242 2.2853 1.382 1.9227 2.7614 1.9387 1.4766 0.81208 1.8031 1.4922 1.5274 1.6978 1.432 1.0625 1.6786 2.0441 1.2087 1.031 1.6537 2.2205 1.7013 1.8098 2.1861 0.83989 1.6676 1.185 1.6727 0.88542 1.6396 1.574 1.5925 2.0673 1.8275 1.64 1.7829 2.4358 1.3582 1.5763 1.4985 0.75403 2.2491 0.61547 1.2173 2.1339 1.612 1.5694 1.2173 0.99356 1.5939 1.8173 1.725 2.3983 1.3674 1.3169 1.7893 1.8676 1.8703 1.8382 1.3963 2.1656 2.2339 1.9922 1.3039 2.1859 2.3861 1.617 1.9958 1.9107 1.3776 1.7234 1.7899 1.3961 1.106 1.8051 1.4001 2.2214 1.9525 0.81194 1.5405 2.6821 2.2098 1.2427 1.2897 1.3927 1.9317 1.2633 0.93049 2.1706 0.83857 2.4982 2.5379 2.5636 1.8156 2.165 1.1051
2.3953 1.4941 1.4871 1.4092 2.1066 1.1217 1.5974 1.6778 2.035 1.7329 1.5547 2.4298 2.7993 1.9239 1.4809 2.2808 1.542 1.2997 1.682 1.6924 1.2854 2.2408 2.1019 1.6417 1.0112 1.4674 1.7913 1.7566 1.395 1.4525 2.3678 2.2339 1.9695 0.89225 1.225 2.1082 1.278 1.7014 1.5797 0.95244 0.77039 1.8298 1.4614 2.3154 2.2987 1.1628 2.0255 1.1598 1.5875 1.833 2.0529 1.8642 2.6961 1.4337 1.7504 1.3952 0.94388 2.133 1.5852 1.3812 1.5414 1.5062 1.9451 0.86475 1.2647 2.209 1.359 2.3902 1.4259 0.8959 1.5935 2.1593 1.3906 1.8366 0.95209 1.8316 2.1799 2.6044 1.2948 1.5196 1.643 1.3841 1.27 1.436 1.6666 1.8414 2.5653 2.0304 1.1382 1.6915 1.9554 2.1288 1.9201 2.2113 1.5434 0.73785 1.6091 1.1639 1.741 1.5664
2.2066 1.5609 1.9881 1.5706 1.3556 1.3859 1.3453 2.3611 0.7999 0.94504 1.9046 1.7329 1.5606 1.8208 1.7035 1.2391 1.6987 1.2389 2.0941 2.4933 1.9839 1.7399 1.8479 1.8067 2.155 1.6914 1.7323 1.1765 1.3959 0.55662 1.4789 1.8039 1.3197 2.4876 2.514 1.6477 1.6731 2.03 1.6731 2.9429 1.9674 1.4748 2.0693 1.5599 1.2811 1.3643 2.1519 1.4693 2.3865 1.687 1.3845 1.4156 1.3856 1.8112 1.9171 2.2141 2.5418 1.9589 2.1871 1.6968 1.6468 1.7707 1.474 1.4644 1.7109 1.6779 2.2637 1.4655 1.6784 0.94412 1.1361 0.87768 1.6364 2.6149 1.4172 1.0903 1.7083 1.2444 1.0275 1.2706 1.7584 2.4792 2.0242 1.7249 0.99734 1.458 1.264 0.91552 1.652 1.2242 2.0529 1.303 1.6001 2.2373 2.1374 1.9761 1.9628 1.5408 0.7166 2.1954
1.4392 1.0959 2.0635 1.266 1.4705 2.0202 1.6818 1.9326 3.0965 1.7108 1.3787 1.2014 0.95692 1.2671 1.6381 1.4522 1.7812 2.6089 1.5243 1.3547 1.1416 1.4309 1.6507 1.487 1.4997 2.1429 1.1421 1.3994 2.2393 2.6754 1.3821 1.5391 2.1938 1.5404 0.47321 1.9312 1.4537 0.95857 1.4205 0.97591 1.5246 2.2022 0.88046 0.8888 1.9164 2.0498 1.4079 1.978 0.95948 1.5162 1.6537 1.6767 1.2467 1.6618 2.043 1.9795 1.1 0.9663 1.2655 1.8323 1.9408 1.6339 1.4853 2.4165 1.9042 1.2279 0.24293 0.93795 1.5829 1.9786 2.3201 1.4256 1.6195 2.0342 1.963 1.0577 0.80616 1.0075 2.119 1.856 1.4553 1.0614 0.70456 2.0184 2.0306 1.2316 0.99897 1.6217 2.0695 1.2404 1.133 2.255 0.90809 0.88025 0.99433 1.271 1.2407 1.5623 1.7109 0.68196
0.8734 1.5472 0.4252 1.6838 1.2326 1.2958 1.9166 1.8496 0.67151 1.5107 1.6889 1.945 1.1829 2.0552 1.8964 1.8802 1.2511 1.508 1.7796 1.5146 2.5602 0.92771 1.066 1.7238 1.6018 1.8352 2.193 1.8727 1.4996 0.89387 1.1737 2.2234 1.9649 0.93404 1.9175 1.4443 0.97144 1.9612 1.7087 1.7712 1.2295 0.58577 1.9228 1.8313 0.955 1.329 0.8322 1.3185 2.3322 1.2284 1.3256 1.4137 1.5003 1.4464 1.2883 1.2257 1.6949 1.424 0.50873 1.3898 1.5452 1.1463 1.8539 1.3743 0.45135 0.97069 2.3406 1.2917 1.1923 1.529 0.80823 1.5349 1.3026 1.3836 1.1928 2.4378 1.8643 2.8025 1.0559 1.5582 2.0504 1.6518 2.9789 2.088 1.4402 2.2679 1.7288 2.0945 1.6573 2.7036 2.3697 1.4041 2.7174 2.158 1.3391 2.5323 1.266 1.6541 2.0106 2.1338
1.3364 1.3724 1.5014 1.5323 2.1032 1.5241 2.1693 1.0147 0.91353 2.0945 1.6082 1.9253 2.3157 1.7532 1.3727 1.3931 2.0045 1.0746 1.3425 0.9359 1.0557 2.0107 1.6437 0.97443 1.2739 1.0972 1.0022 1.5221 1.0791 2.1229 1.6037 0.49662 1.447 2.0286 1.4863 1.651 2.0548 0.3564 1.8417 1.0766 1.9968 2.2011 1.3286 0.9787 1.6582 2.5835 1.9339 1.9109 0.7919 1.0059 1.7349 1.245 2.1253 1.5402 1.46 1.585 1.1503 1.1934 2.4358 1.5347 1.6219 1.5623 1.8243 1.9776 1.4131 1.7002 2.1826 2.0191 1.7524 1.453 2.02 1.9581 1.786 0.95571 1.0892 1.8679 1.7501 -0.057022 1.5745 2.1325 1.744 1.5916 1.3082 1.144 1.8219 0.73976 1.2267 1.2202 0.78107 1.4789 2.0961 1.8378 0.80585 1.1812 1.156 0.65585 2.0322 1.3678 1.114 0.96913
1.3863 1.5047 1.868 1.1727 1.8393 1.1647 1.1498 1.1258 1.9288 0.94362 0.95144 0.81655 0.84879 1.6456 0.93662 1.7168 1.3658 1.1552 1.1766 1.7056 1.6078 1.3837 1.0728 1.5098 1.0444 0.67765 1.7997 0.91953 1.0076 1.1928 1.3154 2.099 1.6519 0.73634 1.7931 1.5904 0.9555 2.3817 0.72506 1.9129 1.8847 1.8998 1.8944 1.9498 1.8653 1.3356 1.378 1.191 1.461 1.8683 2.0629 1.7638 1.1587 2.0892 1.3436 1.0446 0.69398 1.3068 1.2967 1.817 1.4669 1.1933 1.2079 0.42014 2.0453 2.3358 1.6565 1.1873 2.1585 1.5345 1.9292 1.1489 0.98509 2.0157 1.8863 1.0623 1.7342 1.6628 0.11673 0.73151 1.1705 1.6267 0.89392 0.88539 0.959 1.3132 2.3058 0.9299 2.1401 1.0702 0.32411 0.55087 1.8748 1.3898 1.8616 1.6887 0.78889 2.5021 1.2432 1.2317
1.6071 1.5517 1.2334 1.4903 0.63404 0.89309 0.81665 1.2072 1.5003 1.2759 1.7004 1.1854 1.2368 0.9415 1.1065 0.99785 1.0501 1.5077 1.627 1.7013 1.1364 1.2967 1.8597 1.9148 1.6441 1.9617 0.83481 1.4684 1.3697 1.2894 1.5916 0.9297 1.3815 1.7224 1.2333 1.1557 1.9917 1.2246 2.1577 1.1851 0.82913 1.5648 0.75936 2.0792 0.92331 1.6219 1.4223 1.7788 1.5339 1.8428 0.25298 1.4723 1.9829 0.45923 0.61417 1.347 2.1786 1.7222 0.98553 0.86777 1.6202 1.4373 1.3451 2.2215 1.1149 0.24323 1.2837 1.5612 1.0991 1.1825 0.94902 0.75518 1.7731 1.0864 1.4128 1.0996 1.4999 1.5442 2.0868 1.1992 0.6963 1.3079 1.749 1.2467 1.4465 1.3641 0.83908 1.415 1.1445 0.27158 1.8802 1.9433 1.4097 1.1775 1.2562 1.5978 1.7581 1.1946 1.7008 2.6632
1.2858 1.1806 1.4303 2.017 1.6637 2.2924 1.082 1.9261 1.5858 1.1478 1.8113 1.3726 1.0665 1.4816 1.6125 1.5345 1.4555 1.6045 1.3734 0.80148 1.9488 1.4398 1.2673 0.93366 1.4101 1.2643 2.9696 1.5959 2.3003 1.7739 0.15491 1.1709 1.9978 0.51587 1.3777 0.75726 0.95475 1.5423 1.4034 1.6979 1.6297 0.053255 1.6262 0.86987 1.8726 1.5394 1.1051 1.3487 1.4409 1.3379 1.6934 1.2503 1.1266 1.4794 1.566 1.7494 1.8748 1.7218 1.4727 0.86696 0.50297 1.0263 1.7589 0.36396 0.79161 2.144 1.0355 0.87438 0.94058 1.4797 1.2961 2.5417 0.99926 1.5204 1.3682 1.5903 1.4264 1.5775 1.4656 2.0044 1.2293 1.1414 2.0452 1.8589 1.5647 1.489 1.5146 1.6801 1.1577 2.1831 1.681 1.7029 1.2415 1.1893 1.227 0.82557 1.089 1.1142 1.7791 0.50822
1.5572 1.164 1.7942 0.90613 1.2821 0.33632 1.5606 1.2763 0.20036 2.071 0.78809 1.7419 1.3993 0.56088 1.2537 0.46504 1.0922 -0.21241 1.4994 1.853 1.4876 1.3185 1.7587 1.9823 1.3666 1.4943 0.56781 1.4064 0.89619 1.5522 2.4856 1.367 0.43038 1.934 1.5758 1.8612 2.2742 1.0675 1.46 1.0045 1.3243 2.3405 1.2353 1.1308 0.60522 0.23537 1.4158 0.82649 1.3625 0.7333 0.79557 1.3063 0.30882 0.77531 1.5555 1.2313 1.1233 1.4007 0.93856 0.77629 1.2635 1.5375 1.0945 1.9822 1.4466 0.75215 1.7541 1.9294 1.248 1.452 1.0882 1.0891 1.6617 0.88111 1.7323 1.2969 1.269 0.88576 0.5097 1.6121 1.9909 1.1746 0.63037 1.4477 1.5078 1.8039 1.0628 1.1321 1.0625 1.6661 1.5241 1.6194 1.0689 1.7639 1.3994 1.3437 1.3334 1.1999 1.1763 1.379
0.82094 1.8125 1.9524 1.8544 0.87057 1.7216 1.0578 2.0396 1.2897 0.49921 1.667 1.1483 1.3928 1.6072 1.1507 1.5866 1.6519 2.9294 0.76478 1.1505 1.0463 1.4879 -0.18604 1.398 1.6329 1.6855 1.2974 0.62668 1.5434 0.63075 1.4124 1.7659 0.51119 1.1013 1.129 0.80204 0.67179 1.0643 0.14005 1.4322 1.3182 0.41033 1.5804 1.282 2.458 0.8962 1.083 1.6872 1.3576 0.95326 1.079 1.5305 1.7262 1.5282 1.6581 0.86862 0.55469 1.2358 1.4337 2.1708 1.8297 2.1492 0.8142 0.6795 1.946 1.329 0.82202 1.2383 1.4804 1.5318 1.4952 1.1283 0.70802 1.1884 0.70576 0.35454 1.8783 1.3455 1.8374 1.3232 1.2864 1.3602 1.5947 1.1386 1.3607 0.89669 1.2878 1.9517 1.3649 0.27383 0.51429 1.6024 1.8152 1.9408 1.039 0.98531 1.6787 1.4257 0.94787 1.5711
1.9854 0.72058 0.34705 0.30478 1.3337 1.6841 1.4018 -0.076649 1.8231 1.8555 1.2701 0.64779 1.6644 0.90038 0.59676 1.5565 1.4439 0.24078 1.3201 1.5563 1.4991 1.3296 1.5078 1.3198 1.1305 0.3347 0.42614 1.637 0.79264 0.71807 0.80018 1.3523 1.9935 1.4142 0.50089 1.3816 1.5223 1.8853 1.8156 1.2253 1.4455 1.039 0.84363 1.6045 0.91876 1.8469 0.45598 0.92147 1.1286 1.95 2.265 1.4928 0.67365 2.1935 1.4167 1.1955 0.97631 1.5989 0.87258 1.1062 2.0783 0.93937 1.1972 2.3348 1.3169 0.47098 1.6507 0.081965 1.4309 1.04 1.7919 0.55374 1.2348 0.84106 2.0753 1.9066 -0.029658 1.5969 0.37687 1.1295 0.81374 0.69504 0.63504 1.332 1.8213 1.7817 1.2364 0.99571 0.74438 1.5709 0.57604 0.75134 0.7206 1.2576 0.98125 0.97539 1.1278 1.5602 1.0612 0.75562
0.68445 0.74328 1.1717 2.2063 1.1453 1.2906 0.77985 1.9166 1.3918 0.9129 1.1927 1.3526 0.4495 2.2782 1.9813 1.4089 0.9274 1.6469 1.6821 0.49295 0.85547 1.0723 1.6818 0.87428 1.5535 1.0981 1.8788 2.1335 1.064 1.6933 1.3459 1.6207 1.3714 1.0749 1.2906 1.396 1.3193 0.77761 1.6904 0.29706 1.7644 1.6891 1.0448 1.3749 0.96861 1.7278 1.8123 0.32697 1.4304 0.84124 0.99986 1.0152 1.3133 0.42699 0.89655 1.3578 1.6545 1.1114 1.8633 1.9749 0.49713 0.62265 1.3416 1.0703 1.1602 2.2084 0.88879 0.94734 1.3032 2.0788 0.42925 1.0972 1.9966 0.90221 0.045547 1.4247 1.5566 0.83663 2.3635 0.90214 1.0299 2.3981 1.418 1.2553 0.13355 0.89449 0.46224 1.0281 1.2738 1.1105 2.2165 2.21 1.2837 1.0758 1.0924 1.6664 1.6947 0.73844 0.67846 0.61787
1.552 1.385 1.1995 0.79928 0.73038 0.81826 1.0057 0.9087 1.4182 0.52877 0.51985 1.3011 1.1484 0.80726 1.1057 1.9574 1.1922 1.6404 0.52739 1.4043 1.2936 0.98018 1.3312 0.8348 0.411 1.4384 0.66017 0.16694 1.2976 0.65387 0.93965 0.37218 0.76927 1.2204 1.139 1.3268 1.5732 0.94807 0.6879 1.2915 0.73525 1.4481 1.0087 0.9188 1.1719 0.93004 1.17 1.7052 1.2945 1.5038 1.0508 1.3417 1.1417 1.0974 0.7605 1.1694 1.3312 1.094 1.3113 0.59329 0.63119 0.96007 2.0085 0.90241 0.73421 0.64427 1.6538 2.611 0.25549 1.3212 1.4552 1.3947 1.3243 2.0699 0.81584 1.0326 1.1673 1.7081 -0.03713 1.8197 1.1531 1.3719 1.4315 1.7297 1.6693 0.36805 0.50092 0.96918 1.952 1.5369 0.45667 0.74294 1.4248 0.54995 1.4308 1.3873 1.3587 0.81672 1.798 1.9146
1.0285 0.45361 1.2395 0.79716 1.0235 1.0169 1.8437 1.864 0.27423 1.0068 1.3269 1.2759 1.701 1.189 1.5201 0.2241 1.6131 0.90494 0.8042 1.2724 0.85447 0.87442 0.86953 0.87866 1.3998 1.3446 1.0803 1.4099 1.2182 1.3976 0.68541 1.1979 1.4241 1.118 1.6846 1.0887 0.11708 1.5016 1.2622 1.6578 1.8815 0.054607 1.1082 1.1399 0.45287 0.92923 0.39819 1.6412 0.31474 0.78763 0.8396 1.4085 1.5154 1.1043 2.1636 1.4269 1.0267 1.4717 0.81809 -0.16624 1.7518 1.6991 0.19675 0.41134 1.1868 1.5275 0.98149 0.65582 1.4861 0.645 0.69242 1.6076 0.66992 1.0965 1.2906 1.162 0.74481 1.3083 1.2313 1.1671 1.4731 0.9457 0.83996 1.1407 1.2492 1.2183 1.9602 0.92214 0.84313 0.29479 2.2888 1.3053 0.79217 1.6604 0.94629 1.331 0.51088 1.8719 1.8405 1.3058
0.73247 1.2298 1.502 1.0466 1.4196 0.92528 1.002 0.88709 2.0808 1.3676 1.5951 1.0241 0.57574 0.43309 1.0518 1.2755 0.67253 0.45082 1.8299 0.99222 1.3895 1.7089 1.0884 1.5902 1.5501 0.51218 1.0813 1.3193 1.1655 0.98878 0.90568 1.1777 1.0378 0.8856 1.446 -0.27165 1.336 0.38719 1.1128 0.97891 -0.0097404 1.0894 1.6444 0.27277 1.5205 1.0214 1.5933 0.67169 2.428 1.1156 1.1696 0.11171 0.57557 1.7846 0.45364 0.72822 1.1728 1.1742 0.4307 1.9062 0.29319 1.1657 0.39108 1.5175 0.35998 1.0955 1.1898 1.3767 1.1388 0.63668 1.3882 0.5438 0.80101 0.58518 1.0467 1.6243 1.2835 0.95213 1.0752 0.76133 0.72173 0.8224 0.77094 0.75208 1.3005 1.4645 1.1992 1.0525 1.5198 1.9409 0.30662 0.39501 1.5253 1.2791 1.64 0.63556 0.95504 0.74483 1.0368 0.74868
0.76861 1.3728 0.67689 0.26803 1.2977 0.81042 0.79504 0.49508 1.0009 0.80875 0.86881 0.86739 1.4222 0.99804 0.63354 0.69771 0.98326 0.92924 1.0595 1.1099 1.229 0.036722 1.458 1.257 0.40483 1.7915 1.4539 0.97793 0.52363 1.3418 1.7255 0.87056 1.5375 1.3333 0.36596 1.5989 1.0684 1.0117 1.086 1.4064 1.0146 1.5009 0.56598 2.3699 1.4298 0.13826 1.5981 1.7501 0.25321 0.54059 0.92686 1.0188 1.4942 1.0711 1.6047 1.3126 0.81147 0.36811 1.0995 1.1346 0.66917 0.51986 1.8147 0.99769 1.5974 0.95183 0.64798 0.56163 1.1946 1.162 0.53318 1.8031 1.5776 0.75684 1.1498 0.33808 1.9111 1.4933 0.98268 0.76885 1.1128 0.52955 1.0427 0.68635 0.57487 0.50488 1.1406 0.916 -0.17399 0.51526 1.678 1.5279 0.58103 0.45515 -0.20793 0.97883 1.3853 1.1448 0.45096 1.5332
1.7574 0.91932 0.6814 1.477 1.3138 1.0852 0.6638 1.7497 0.85857 1.7707 0.61823 0.83958 1.2964 0.032526 0.75854 1.5936 1.5692 2.0264 0.91994 0.8549 0.85986 1.4498 1.6304 0.69941 1.0249 0.78035 0.64835 1.146 0.78003 1.7965 1.0334 1.3384 0.89394 0.98117 1.2857 1.2344 0.84333 0.78049 0.84439 0.99129 1.9008 0.80649 0.64896 0.39211 0.77609 1.7443 1.4816 1.2466 0.93351 0.71065 0.62548 1.7821 0.98252 0.21054 0.90041 0.26575 1.2953 1.5869 1.2201 0.81309 1.3437 0.81205 1.1401 0.88298 0.63141 1.4092 1.389 0.52498 0.89638 0.31558 1.7818 1.2341 0.93315 1.2359 0.18562 0.85199 0.7583 0.22785 1.6461 1.2705 0.53616 1.0747 0.64126 1.1054 0.52117 1.0687 0.87913 1.2173 1.5497 0.69134 0.80532 0.60019 1.0458 1.0713 1.2768 0.75034 1.1296 1.5951 1.3253 0.60605
0.22864 0.94417 1.3728 1.2947 0.46648 1.4837 1.291 0.52827 1.209 0.37354 1.1667 1.2941 0.69247 1.011 0.85334 0.23275 1.3464 0.135 1.831 0.93829 0.75148 1.0177 0.12462 0.7272 0.85228 0.57069 1.2755 0.20267 1.5495 0.32334 0.65675 1.2824 1.1368 0.74342 1.0921 0.84669 1.3682 1.016 1.2219 1.1382 1.1349 1.3783 1.1654 0.76959 0.69937 1.1977 0.041911 0.98428 0.84933 1.565 1.3881 0.47977 1.2463 1.2122 1.5282 1.0564 0.66725 0.81897 1.2181 1.1658 0.68321 1.0829 0.48113 1.1343 1.1174 0.73157 0.43146 1.5051 0.55974 1.3247 0.60627 0.92547 0.34708 1.4494 1.6974 0.35077 0.48413 0.57693 0.27603 0.84293 1.0234 0.90333 1.2534 0.47105 1.3496 1.5355 1.0765 0.69843 0.93612 0.74727 1.4527 0.98613 1.1403 1.3057 1.172 1.1913 0.78433 0.76413 1.6688 0.68065
0.97734 0.67658 0.45625 0.52467 0.028607 0.91174 1.2385 1.5226 1.0709 0.73741 1.0906 1.1125 0.67226 1.0453 0.90072 1.3148 0.48025 0.86473 -0.023049 0.11305 0.54892 0.37308 1.3225 1.5615 1.0511 1.3352 1.3442 1.1773 -0.15632 1.0071 0.60549 0.44023 1.2794 1.0134 0.74054 1.3447 1.3907 1.1604 0.80346 0.56559 0.5221 0.72545 1.2293 0.91197 1.1574 0.4612 1.3769 0.27203 0.53017 0.5474 0.78412 1.0224 0.18536 1.1448 0.098855 1.1722 1.3583 0.55763 0.89272 1.4446 1.461 1.7602 1.8493 1.3953 0.76727 0.61587 0.55753 0.47678 1.2834 0.81556 1.237 1.1098 1.4165 0.11178 1.3968 1.8517 0.27682 0.93666 2.0235 1.876 1.3543 0.66834 1.1738 1.1095 1.6618 0.59112 0.44162 1.3152 0.6725 1.7756 0.79669 1.2276 1.3011 1.6713 0.6315 0.56436 0.82976 0.5701 0.10997 0.87617
1.1636 0.57845 1.0671 1.4712 1.1124 0.91896 0.77597 0.3799 0.2191 1.5677 1.5853 0.54087 0.37055 1.5726 1.3917 0.56495 -0.0036702 0.59711 0.48797 0.90018 1.3105 1.3326 0.33277 0.78327 1.3649 0.73377 -0.1915 1.8094 1.406 0.60917 0.94944 0.93022 -0.10338 0.6677 0.69086 0.32333 0.22348 1.459 0.88312 0.79635 0.78392 0.80777 1.1961 1.3238 1.2476 1.6024 1.0494 0.36151 1.1013 1.3823 0.73014 0.70761 1.1769 0.95561 0.76257 0.68576 0.53105 1.4544 0.11298 0.035904 0.72402 0.52416 -0.042617 0.77398 1.199 1.0313 1.4966 1.204 1.7942 1.3955 0.23736 1.1865 0.50178 2.5181 -0.065579 0.65938 1.2218 0.78278 -0.45313 0.29161 1.1912 1.3513 0.28751 1.4467 0.30412 1.4646 0.80542 1.5597 1.1829 0.35154 0.80025 0.77373 0.90368 0.30633 0.57706 0.40147 1.2452 0.7292 1.0818 1.1023
0.96225 1.1202 0.83466 0.3096 1.1632 0.80406 1.3384 0.83608 1.0112 0.55741 0.70077 0.72396 1.2307 1.8768 0.3494 1.2275 1.1071 0.4887 0.52056 1.3315 1.0496 0.5841 0.46093 0.66843 1.1901 0.38654 1.3944 -0.6374 0.56874 0.73405 0.54091 1.6199 0.85009 0.8982 1.1966 1.0642 1.2012 0.46375 0.86775 1.0138 1.0785 0.98983 0.25418 1.2709 0.63794 0.99116 0.93953 1.4612 1.6616 0.74563 1.3335 0.36288 0.31754 1.4159 0.73457 0.45767 0.27124 1.1355 1.6972 0.70382 0.35654 0.21773 0.18243 0.33028 0.38124 0.37007 0.59739 0.3265 0.4577 0.67677 1.5724 1.0841 0.58474 -0.1006 1.4405 1.0026 1.298 0.40812 0.66219 0.72939 -0.3653 1.4124 0.80446 0.99845 0.73749 0.81245 1.1378 0.14301 0.61434 0.97424 1.0245 0.66614 1.0174 0.53118 0.49934 1.7162 0.68097 1.2526 1.0415 1.1092
0.85865 0.53377 1.3403 0.79108 1.3679 0.44597 0.64797 1.0814 1.0238 -0.31438 0.37882 0.82387 0.73831 -0.19168 1.1061 0.64308 0.24875 2.27 0.49132 0.88296 0.61057 1.1939 1.6942 0.99898 0.51513 0.62812 0.71925 1.3396 0.41813 1.0306 0.42971 0.81639 2.0293 0.66216 0.79763 0.99286 0.90275 1.1261 0.86216 0.91934 1.4372 0.77605 0.8181 -0.10436 0.66581 0.66114 0.32369 0.78922 0.58067 0.35862 0.63319 1.6456 1.4111 -0.25182 1.244 1.9113 1.2386 -0.00089603 0.83446 0.99978 1.2617 0.89146 2.042 0.92368 1.2149 0.65458 1.5961 0.64692 0.92485 0.57563 0.0071879 0.68201 1.0169 0.86067 0.33209 0.46328 1.5712 0.7563 1.0486 1.344 1.2258 0.29818 1.4341 0.78165 1.3829 -0.085361 0.91236 -0.1194 0.86488 0.85919 1.0635 0.72135 0.95327 1.1705 1.4626 0.63258 0.52661 0.24579 1.0572 0.83283
0.83657 0.15093 0.68367 1.0033 0.96269 0.68897 0.89922 0.1332 0.76148 1.1869 1.4094 1.0231 0.64708 0.80619 0.76296 0.24874 1.7736 -0.32795 1.6602 0.89994 0.9889 1.2425 0.22308 0.76846 0.24657 0.93692 0.57397 0.93173 0.71152 0.90771 1.6202 0.11891 0.33897 0.80961 1.1855 1.3198 0.25281 0.3058 0.54957 0.8232 0.42913 0.53693 1.1947 1.3482 1.4037 0.23926 0.68859 0.65069 0.76606 0.99698 1.208 0.89776 0.13745 0.64897 0.31611 0.27838 0.34101 0.39568 0.8224 0.85067 1.5513 0.43381 0.8568 0.77829 0.22975 0.74197 0.092055 1.2143 0.63243 0.26733 0.62289 -0.038798 0.76213 1.2965 1.5032 0.73054 0.097747 1.1869 0.50471 0.26196 0.75432 0.71168 1.0037 0.93763 1.0682 1.194 0.54319 1.4996 0.48936 0.47839 0.63442 1.4944 0.58908 0.75739 0.37726 1.0217 0.44249 0.87712 0.66641 0.93171
0.64774 0.82662 0.30789 0.87871 0.54249 0.92431 0.40003 1.924 0.70635 0.66469 0.43027 1.2125 1.2735 0.82642 1.5033 1.0419 0.56894 1.2463 1.1584 0.62554 1.229 0.20336 0.79766 0.88201 1.3975 1.0308 0.77122 0.39869 1.4001 0.40102 0.22378 0.89666 1.1095 0.89606 0.061309 0.73787 1.5494 0.89945 0.55532 0.75096 0.74546 0.73626 0.33914 0.39581 0.36813 1.6636 0.85412 0.97489 0.70623 1.0691 1.2146 0.75279 1.2213 1.2481 1.6345 0.46458 1.1437 2.109 0.2434 -0.0070041 0.54575 1.4079 0.42096 0.57139 0.96028 0.80498 0.98256 0.069369 0.083393 1.0968 1.2037 0.94411 0.47838 0.39573 0.80989 2.0017 0.60032 0.23164 0.68493 1.0689 0.169 0.4165 0.14853 1.3575 0.083708 0.33067 1.0311 0.39824 1.328 1.0918 0.76738 0.39459 0.97944 0.32203 0.49022 0.10669 1.205 0.67667 -0.050277 1.0325
0.68823 0.67724 1.0921 0.96901 1.936 1.0422 0.81132 0.2046 1.0501 0.881 0.69939 0.27444 0.49188 -0.046447 0.44792 0.66346 1.1541 0.82764 0.56025 0.21833 0.59645 0.77862 0.57906 -0.066523 0.2666 0.60723 0.9966 0.55529 0.58317 1.0528 0.89877 0.56415 0.40629 0.64841 0.23266 0.52396 0.63976 0.55757 0.69548 0.04806 0.73059 0.78835 1.0595 0.98483 1.2904 0.024748 0.43856 0.89017 0.23657 0.42115 -0.10017 -0.16051 1.2287 -0.33331 0.73207 1.1875 0.56785 0.89583 1.2166 0.88689 0.87031 -0.012355 1.3898 0.94694 0.96545 0.76238 1.3796 1.3303 0.6966 0.59376 -0.028877 0.65635 1.2925 0.48934 -0.074733 0.39707 1.0052 1.0191 0.9675 0.40661 2.0167 0.28085 0.53094 -0.64186 1.5765 0.88656 0.44506 0.96946 0.36906 0.91594 0.5424 0.6957 0.957 1.3083 0.64192 0.72969 1.5872 1.5025 1.7507 0.27183
0.37626 1.221 0.42199 1.0292 -0.57429 0.50364 0.17077 0.11567 0.50531 1.3564 0.78075 0.18892 0.63801 2.3071 0.96238 0.28996 -0.28626 0.75686 -0.10196 1.2859 0.19725 0.19763 0.72367 1.8327 0.45847 1.0477 0.61567 0.66602 0.34984 0.47251 0.18205 0.71475 0.63491 0.53271 1.2634 0.83548 0.78546 0.59364 1.1365 0.11009 0.63103 1.0048 1.1068 0.72865 -0.175 0.92715 1.244 0.3745 0.69557 0.63761 0.38141 0.60908 0.20718 1.5729 0.53731 0.46953 0.90127 0.50679 0.54404 0.71965 0.52411 1.3875 0.17554 0.85416 0.47222 0.36247 0.8534 0.67781 1.2435 0.62164 0.97246 0.79968 0.49655 1.1086 0.89446 0.10813 0.5781 0.81548 0.35354 0.731 -0.14569 1.2277 1.0273 1.5031 -0.40433 0.21897 0.572 0.54864 0.32573 0.16754 0.6153 0.6313 0.92003 0.86803 1.0448 -0.19896 0.43564 0.41215 -0.17282 0.75159
0.28766 0.61 -0.10719 0.20698 0.063886 0.25146 0.87975 1.0824 0.88794 1.0872 0.80982 0.14296 0.77941 0.065056 0.17497 1.178 1.5464 0.24615 0.78079 0.43005 1.6507 1.4386 0.1665 0.20298 0.75179 -0.37497 1.1711 1.3967 1.3096 0.42026 0.77157 -0.099912 0.025334 0.51392 1.1434 0.80461 1.2011 -0.2469 0.44377 1.788 0.88275 0.40699 0.37137 0.92689 0.24129 0.82766 0.38884 0.9913 0.99572 0.74217 0.54123 1.3159 0.16964 1.3318 0.55968 0.48105 0.90235 0.68628 0.49447 0.60378 0.3744 0.22133 0.39678 0.87632 -0.23747 1.0222 0.20979 1.2874 0.95069 1.003 0.65269 1.186 0.46444 0.68436 0.27846 0.65581 0.085105 1.296 0.15496 0.0077989 0.55652 0.67711 0.48183 0.69057 1.4342 0.42388 1.3961 0.67393 0.8228 0.53578 1.2316 0.40892 0.69354 0.51727 0.30211 1.4909 0.97048 0.46223 0.58415 0.21054
0.9019 0.26237 0.86435 0.069148 0.89412 0.78554 1.172 0.56503 0.055936 0.039928 0.0033551 0.94291 0.82777 1.1212 0.75472 0.37045 0.29679 0.73166 1.036 0.73127 0.0050947 -0.11925 1.1777 -0.11432 0.34229 1.1745 0.24401 -0.086445 0.52125 0.89503 0.67499 1.0492 1.4456 1.2352 0.3975 0.39915 -0.23036 1.4507 1.0841 0.34006 1.4194 0.47284 0.028552 0.34868 1.4504 0.24342 0.619 -0.22749 0.86017 0.59051 0.44966 0.54206 0.54149 0.89885 0.57502 0.41247 0.25597 0.15402 -0.2697 0.78083 0.43693 1.0974 0.31507 -0.059298 1.2924 1.0829 1.096 -0.4003 -0.24658 0.47246 0.55978 0.94362 0.88778 0.19016 0.77117 0.57578 1.2615 0.21501 0.22317 0.79497 0.75153 1.3872 0.62756 0.63967 0.84207 1.0662 -0.013054 1.2463 0.61236 0.61641 0.52307 0.65463 0.92422 0.10282 1.1483 0.41283 1.4174 0.55774 0.63273 1.1407
0.88059 0.57785 0.50975 1.0225 0.79642 -0.0077776 0.11842 0.92468 0.58251 0.8212 1.441 0.68094 0.61294 0.43619 0.4495 0.26917 0.40137 0.31718 1.0298 0.64646 0.1503 0.95177 0.28056 1.2196 0.68406 0.7723 0.52819 1.0473 0.4502 0.27101 0.85519 0.75454 0.31285 0.44639 0.36375 -0.48251 0.75982 0.062135 0.36007 -0.12845 0.12296 0.45593 0.51463 0.96795 0.90617 0.88477 0.56283 0.88962 0.11773 1.0402 0.94761 0.50152 1.2536 0.53281 0.45019 0.63717 1.217 1.3153 1.0542 0.58229 0.26236 0.93238 0.5206 0.7047 0.84152 0.37904 0.58275 0.77426 1.2506 0.52232 -0.30537 0.043141 0.22605 0.36281 0.1811 0.38263 0.52659 -0.011677 1.3652 1.6588 0.73616 -0.018428 0.26683 0.38148 -0.26222 0.91399 0.57613 0.024994 0.93843 0.51783 -0.12136 0.88111 0.20337 0.37314 0.12854 0.68749 0.51 0.7583 1.6333 0.34479
0.28363 1.0865 -0.019736 -0.24371 -0.060355 1.2463 1.004 0.23401 0.87008 0.78486 -0.14598 0.48829 0.27788 -0.09192 0.25489 0.40703 1.105 0.91251 -0.25765 -0.050204 0.55216 0.16754 0.6138 0.48015 0.80396 0.1359 0.43972 0.070663 0.72536 0.80347 0.02435 0.93036 0.33784 0.34009 0.32209 1.2721 0.88361 0.94998 0.37854 1.5422 0.80219 0.35459 0.59566 0.39725 -0.040998 -0.34743 1.2184 0.71235 0.54175 0.44197 0.54863 0.46124 -0.4145 0.71594 0.46863 0.64619 -0.1151 0.52886 1.0056 0.62019 0.48663 0.47485 0.69645 0.81738 0.19779 0.33646 0.5366 1.5504 0.34738 0.68857 1.7193 0.38267 0.64622 0.98724 0.091424 0.23855 0.17051 0.58825 0.61896 -0.52311 0.42951 0.53391 0.55206 0.32993 0.99613 0.90801 0.33124 0.32123 0.28514 0.34911 1.4172 0.65538 0.47798 0.61637 0.338 0.19312 -0.20596 0.97136 -0.75741 0.1401
0.60819 0.57881 0.77656 1.2602 1.0342 0.22958 0.17391 1.4945 0.3382 0.092924 0.77448 0.60656 0.58311 0.14238 1.0901 0.62846 -0.19423 -0.36176 0.7539 0.3304 0.64581 0.42715 1.57 1.3747 0.98269 0.72182 0.35758 0.18115 -0.063881 0.57116 0.63745 0.4801 0.73964 0.60922 1.3375 -0.11466 0.65385 0.92554 1.2195 -0.044415 -0.18772 0.31603 1.2617 1.0521 1.0314 1.1456 -0.19183 0.27757 0.086309 -0.081113 0.66017 0.23491 0.5479 0.11628 0.76445 -0.0028014 -0.31442 0.055793 0.82536 0.36769 0.81268 0.04393 0.2338 0.25201 1.0428 1.5871 1.3509 -0.93925 0.44945 0.39502 0.068582 0.66632 0.43511 0.59849 1.4655 1.468 0.61415 0.76491 -0.49183 0.80616 0.87518 1.4394 0.327 1.2381 0.4804 -0.19273 0.59678 0.3772 -0.12481 -0.062089 -0.085507 -0.67452 0.90972 0.42381 0.98251 1.0009 1.0368 1.2065 0.14032 1.0024
0.96101 -0.49447 0.78443 -0.53174 0.64859 0.064792 -0.46109 0.50728 0.90977 0.17331 0.55467 0.83627 -0.31745 0.87744 -0.19143 -0.33503 1.0226 0.81812 0.86839 0.54097 0.39782 0.57257 0.33823 0.58185 1.051 0.16579 0.80807 0.19861 1.2786 0.001014 0.5666 -0.22811 0.8259 0.25177 0.15209 1.1247 0.11519 -0.36084 -0.1389 0.53602 1.8693 0.75477 -0.30988 0.25265 0.1505 0.80492 -0.86165 -0.10652 0.72257 0.59991 0.17389 0.82591 1.3451 0.19001 0.51965 0.41558 1.4273 0.55045 0.19522 0.49053 0.59189 0.46132 0.91358 0.4492 0.22392 -0.23585 -0.44535 1.2539 0.057856 -0.14942 0.37247 0.81553 0.15512 0.75893 -0.042168 0.10102 0.4902 0.54214 0.47936 1.1305 -0.028159 -0.26316 0.62819 0.17557 0.45103 0.36055 1.0552 0.2793 1.1092 1.5116 0.53761 1.4736 -0.36642 0.70882 0.55702 0.42467 0.51085 -0.39541 1.5426 0.67377
-0.19732 0.86704 -0.12447 1.2686 -0.093051 1.0933 1.3028 0.51108 0.48279 -0.34647 0.14285 0.45077 1.0762 0.74219 0.22218 1.7125 0.84506 0.99319 -0.02712 0.94298 0.91158 0.52213 0.39603 0.48817 -0.20679 0.83743 -0.40677 0.60817 -0.21572 0.53355 0.10065 0.76846 0.17718 0.97202 1.1446 0.45618 -0.053385 1.3412 1.1689 0.5752 0.036699 0.65664 0.75226 0.25687 1.0735 -0.33023 2.0354 1.5846 1.0283 0.75126 -0.022896 0.81794 0.09048 -0.013468 -0.20618 0.80815 0.34468 0.99031 0.4722 0.25764 -0.00046999 0.2751 0.29397 -0.063145 -0.16654 0.037524 0.59879 0.74588 0.33463 0.43131 0.26473 -0.31177 0.63404 0.16841 0.78971 0.026887 0.23662 0.53132 0.084731 0.27888 0.60521 -0.36993 -0.0087102 0.63451 0.6083 0.46085 0.32014 1.018 0.15677 0.16923 1.5795 0.40294 -0.22859 -0.065931 -0.22265 0.080476 0.36581 0.28801 0.59127 0.12585
0.50198 -0.63254 1.3336 0.27974 0.628 0.24125 0.34749 0.52488 0.4647 1.2254 0.4096 0.63346 0.26095 -0.46881 0.76262 0.51694 -0.011837 0.022881 0.6239 -0.080736 0.43892 0.74258 -0.39237 -0.68568 0.72116 -0.21995 1.1259 0.2406 -0.13536 0.82785 -0.1251 1.2917 0.079399 0.7237 -0.039521 0.5542 1.7022 -0.24656 0.55465 0.059821 0.16983 0.34386 0.086697 0.19827 0.28029 1.1997 0.19216 -0.40892 -0.16344 0.14484 0.47143 -0.030637 0.21192 0.6623 1.2996 0.36216 0.26989 -0.21401 0.48261 1.0472 0.36177 0.25869 0.10693 0.65729 0.9083 -0.13191 -0.30551 -0.20892 0.49853 0.69705 0.71174 0.7859 0.42843 0.21924 0.11676 0.17977 0.77909 0.56845 0.60795 0.85399 0.13792 0.39864 0.80834 0.66125 0.55637 0.48771 0.63728 0.16313 0.57323 0.26232 0.36417 0.92666 1.603 0.86768 0.22823 0.39506 0.66794 0.39907 -0.019017 0.38819
0.45037 1.7296 0.49247 -0.17982 0.66523 0.7871 -0.0072031 -0.89651 0.10988 0.32785 -0.64223 0.063929 0.49507 0.60892 0.46063 -0.030916 0.44258 0.40763 0.086945 0.54097 0.20944 -0.1291 0.55809 0.44577 -0.12281 0.45639 0.70333 0.71422 0.53257 0.073184 1.1509 -0.30378 1.1246 -0.65431 -0.33212 -0.069423 -0.30762 0.80814 0.45083 1.2573 1.4913 0.5801 0.7603 0.52314 0.51994 0.22516 1.131 1.1043 0.61215 0.57276 0.57869 0.059717 0.88765 0.54199 0.33693 0.73441 1.0623 0.42615 -0.46649 0.0034639 0.71403 0.62314 0.32373 0.66221 0.22406 0.73292 1.1219 0.74959 1.312 0.35404 0.20735 0.72043 0.044072 0.77561 0.53182 0.34241 0.55814 0.20183 0.67173 0.50669 0.57379 0.76117 -0.10734 0.078899 -0.44839 0.23591 -0.36003 0.40875 0.38103 0.82402 0.00060727 -0.087189 0.03681 0.61557 1.0478 -0.52512 0.039329 1.155 0.19543 0.48191
0.20415 -0.4004 -0.67081 0.25431 -0.16212 0.34866 1.0737 0.30969 0.3684 -0.66108 1.8174 0.15483 -0.3913 0.19034 0.35895 0.53131 0.27873 -0.1238 0.78294 0.41204 0.5965 0.38762 1.1592 0.86134 -0.088719 0.48585 -0.40304 -0.13067 0.48989 0.43143 -0.36846 0.48404 0.10077 1.1754 1.164 0.20947 0.084735 -0.046771 -0.24079 0.30465 -0.07736 0.084091 0.35272 0.17883 0.31187 1.3987 -0.51244 -0.03942 0.52856 -0.13313 -0.44786 0.88714 -0.11483 0.25155 0.19789 0.76586 -1.0663 1.0131 0.42553 -0.24563 0.012969 0.62336 0.97458 0.61833 -0.023439 0.48822 0.29241 -0.074909 -0.63767 0.11561 -0.38455 0.033403 1.0053 0.52105 0.065699 0.26932 0.73562 0.10154 0.58766 -0.61384 0.28809 0.62938 0.36262 0.14117 1.4501 0.60637 0.82305 0.73328 0.082292 0.56655 1.1862 0.32451 0.64473 0.65758 -0.53375 0.27155 0.862 0.093484 1.0244 -0.30171
0.36279 0.28105 0.64138 1.0152 0.70151 0.54217 -0.39233 1.1953 1.1504 1.4308 -0.18607 0.0071306 0.15846 0.17477 0.021539 -0.017807 0.51616 0.85522 -0.3371 0.43971 -0.19151 -0.14309 -0.086338 0.15078 0.76329 0.52911 1.5166 1.1551 0.39824 0.48401 1.0246 0.33312 -0.11594 0.014983 0.11819 0.54784 0.35793 -0.59973 0.13292 -0.14035 0.02322 0.54678 -0.096881 0.19515 0.93115 -0.29382 0.41157 0.082448 -0.63033 0.78816 0.32961 0.074791 0.088674 0.031253 0.41933 -0.26706 0.53813 0.30621 0.21133 1.0035 0.31503 -0.41799 0.46112 0.079482 0.097108 0.90401 0.54621 0.85554 0.90587 1.1479 1.0828 0.52359 0.37796 0.29385 0.24093 1.0014 0.20944 0.43204 -0.027329 0.6414 -1.072 0.43215 0.65273 -0.1873 0.54252 -0.45882 -0.78906 0.37688 0.63611 0.101 0.17748 0.10241 -0.091018 -0.14037 1.3915 0.47607 0.74937 0.62776 0.12639 0.1673
0.74634 0.52492 0.50807 -0.15205 -0.39955 0.17475 0.74508 0.093035 0.13356 0.016687 0.052381 0.67084 0.96746 0.11647 0.40394 0.91223 -0.25458 -0.23142 0.86797 0.6859 0.80851 0.8399 0.25733 -0.37752 0.78381 0.99526 -0.68889 0.42576 0.099705 0.48819 0.18644 0.49462 1.2224 0.49699 0.33355 -0.48742 0.11389 0.085722 0.31103 0.26541 0.67196 0.27702 -0.55967 -0.16308 -0.14371 0.31761 -0.3529 0.96027 1.3952 0.21237 1.3149 0.27464 0.57417 0.75117 -0.24552 0.053713 0.80634 -0.9359 1.3729 0.36548 0.61764 0.8173 0.38238 0.30988 0.87464 -0.23261 0.33286 0.37428 -0.15029 0.092227 0.2528 1.0572 0.55397 -0.11355 0.23494 0.39007 0.50587 -0.0094387 -0.12578 0.72988 1.4794 -0.83514 0.2625 0.60012 0.59625 1.2269 1.1693 0.45628 -0.021854 0.057577 -0.11178 0.25594 1.7286 0.63776 -0.90284 0.77149 0.58899 -0.8731 0.35247 0.57518
0.066166 -0.17306 0.084094 0.84748 0.88314 -0.24618 -0.12718 1.0455 0.092195 0.37566 0.34001 0.54602 -0.11197 -0.32311 0.59684 -0.1595 0.51829 0.26562 0.028581 0.025083 0.27999 -0.20645 0.20585 1.1527 0.60728 0.14091 -0.29507 -0.34096 0.013849 0.15746 0.34388 0.34803 0.075274 0.42117 0.24574 0.085203 -0.19275 0.69312 0.77721 -0.0089139 0.031653 -0.49516 0.57575 0.69556 -0.23318 -0.20283 0.35774 -0.2864 -0.5601 0.0071341 -0.41698 1.0387 0.14308 -0.34222 0.84454 0.25104 0.61664 1.1726 -0.65178 -0.601 -0.66845 0.19444 -1.0029 -0.11695 -0.20318 -0.26478 -0.2398 -0.16889 0.82003 -0.52475 -0.035884 0.22749 -0.51457 1.0129 0.82176 0.13245 0.29146 0.6628 0.54641 -0.16471 0.03479 1.264 0.56354 0.90056 -0.60309 -0.17301 0.11718 -0.94919 0.47772 -0.0077378 0.62756 0.95893 -0.5913 0.22828 0.4973 0.034305 -1.1566 0.52371 0.53258 0.37321
0.17882 0.54441 0.43396 0.59238 0.34233 0.34521 0.64639 0.095302 0.12843 -0.38172 0.40854 -0.1989 0.63845 0.70691 0.32973 -0.18038 0.074549 -0.316 0.43558 0.17672 -0.19307 -0.38363 -0.13167 -0.080651 -0.29299 -0.47453 1.1165 1.0329 0.2875 -0.10604 -0.16395 0.22756 -0.0836 -0.69784 0.18857 0.9974 1.346 0.25743 0.12088 1.1779 0.35813 0.55707 0.4872 1.0154 -0.15311 0.57732 0.94455 0.096643 0.45573 -0.15433 0.47667 -0.094008 0.038353 0.30723 0.37291 0.27825 0.093265 0.22221 -0.46957 0.11379 0.93475 -0.31741 0.59835 0.78756 -0.27397 0.86865 0.85232 0.85319 -0.026138 1.0693 0.47842 -0.38122 0.64836 -0.70468 0.41403 0.17777 0.052437 -0.051531 0.18749 -0.33958 0.20446 -0.61841 -0.0054766 -0.017348 0.25009 0.054909 -0.29596 0.52733 0.36326 0.55344 0.70166 -0.31582 0.57888 0.06827 -0.10538 0.064362 0.6774 0.37063 0.55061 0.292
0.33218 -0.41002 0.23132 -0.61241 0.23876 -0.10188 -0.59627 0.061502 0.32359 0.47527 0.063117 0.77442 -0.33329 0.25033 0.11863 0.79133 0.95823 0.71933 -0.29918 -0.61095 -0.10428 0.98408 0.79941 -0.0022864 0.20995 0.54603 0.44246 -0.52636 0.085608 0.73266 0.23978 -0.15049 0.24458 0.93048 -0.19561 -0.26161 -0.15792 0.48217 -0.093925 0.18803 -0.54961 0.18026 0.26618 -0.372 1.1485 0.39497 0.041293 0.38334 0.34112 0.54064 0.019566 0.13698 0.71977 1.0619 0.43074 -0.093961 -0.24612 0.016343 0.87935 0.80553 0.42002 -0.33106 0.17186 -0.54625 0.41927 0.014129 0.41198 0.35435 0.88075 -0.030059 0.51021 0.89957 0.11465 0.7056 -0.74204 0.33579 -0.43421 0.2673 -1.207 1.0528 0.081181 0.21874 -0.77724 0.56896 -0.066641 0.46297 0.40352 -0.24082 0.40881 -0.081575 -0.38952 0.48764 -0.07865 0.4118 0.8379 -0.45592 0.44676 1.0315 0.0074448 -0.35598
-0.66338 0.27336 0.19395 0.90001 -0.20185 -0.097555 0.14573 -0.055997 -0.22466 -0.26441 1.4454 0.1625 -0.48255 0.25021 0.20578 0.033897 -0.65739 -0.32229 0.52738 1.5672 0.66631 0.32419 0.040912 0.90061 -0.248 0.78257 0.27892 -0.42577 0.85709 -0.28202 -0.39126 0.16808 0.4918 -0.044001 1.0254 0.17038 0.23899 0.22353 -0.17564 0.35449 1.3713 0.3468 0.19004 0.55926 -0.61145 -0.29722 0.17603 0.61802 0.40069 0.1632 0.26476 -0.35235 -0.53109 -0.40396 -0.57474 -0.62883 0.96621 0.1994 -0.40508 -0.10558 -0.00062775 0.90541 -0.1216 0.9515 0.28214 0.27607 0.044425 -0.063556 -0.55131 -0.0097625 0.2317 -0.078884 -0.21417 0.22745 0.2147 0.09491 0.79488 0.30464 0.56995 -0.046656 0.71805 0.05248 0.97854 -0.088878 0.54382 0.15758 0.075935 0.62547 0.52496 0.66638 -0.23838 0.012542 0.6109 -0.24036 0.11552 1.037 -0.32788 -0.15572 0.50498 1.2941
0.89762 0.7655 0.19372 0.48407 -0.33432 0.29253 0.80432 -0.24364 -0.19451 0.31009 -0.90781 0.3797 0.88267 0.014798 0.098245 0.75464 0.60432 0.57227 -0.48173 -0.049902 -0.27516 0.0024425 -0.63582 0.32963 0.47714 -0.78884 -0.18589 0.71441 -0.66781 0.018584 0.33727 0.44738 0.36278 -0.13625 0.16858 0.89831 0.42039 -0.37131 0.30335 0.27825 -0.28499 -0.69991 0.11152 0.022786 0.69567 0.96247 0.32905 -0.81585 -0.26988 0.17758 0.31074 0.3312 -0.077684 0.42226 0.31965 1.0695 -0.57388 0.52803 0.45446 0.0024403 -0.2047 -0.035981 0.30053 -0.64257 -0.022887 0.27035 -0.21776 0.34761 0.16564 -0.14925 -0.16818 -0.016708 0.17606 0.2739 0.36071 -0.073087 0.12669 -0.03874 0.55427 0.24417 0.38892 0.54623 0.083553 0.063159 -0.32028 0.14428 -0.15014 -0.016239 -0.547 0.8374 0.50553 0.22726 -0.22481 0.046085 -0.047955 -0.23389 0.59593 0.159 -0.36694 0.14433
0.11695 0.54075 0.26239 -0.57314 0.31481 -0.055576 -0.7407 0.23905 0.12282 -0.044802 0.037882 -0.44818 0.39729 0.26383 -0.12134 -0.18502 -0.47327 -0.27355 0.853 -0.66945 0.82542 0.055457 0.60452 -0.41699 -0.22605 0.32225 0.98358 -0.075785 0.14439 0.048346 0.21635 0.094329 0.041547 0.33966 -0.54803 -0.16857 -0.00083182 0.64068 0.3662 -0.57361 0.77054 0.17049 0.29254 -0.37149 0.6796 -0.36642 -0.8711 0.46482 0.58963 0.054881 0.32694 -0.1775 0.21542 -0.04454 0.22894 0.34204 0.84576 -0.38534 0.79678 0.82972 0.3705 -0.14459 0.80939 0.39308 0.20956 0.65297 0.65544 -0.42017 0.23345 0.12381 0.33548 -0.56245 -0.23352 -0.39006 -0.79213 -0.11486 0.056878 0.18257 0.39441 0.43798 -0.047403 -0.011652 -0.53652 0.24989 0.64405 -0.24178 0.16143 -0.050609 -0.57039 -0.3447 -0.11438 -0.13116 -0.045419 -0.59603 -0.67649 -0.45493 0.19169 -0.43945 -0.14913 -0.73156
0.16875 -0.63616 -0.23055 -0.63003 -0.07763 0.0037223 0.64471 0.34581 0.29561 0.93023 -0.17126 -0.14817 0.29312 0.057083 0.31491 -0.41371 0.81814 0.7662 -0.69559 0.90072 0.011652 0.26193 -0.78309 -0.13267 0.11977 -0.4939 -1.0248 0.19168 0.6721 -0.054103 0.12071 0.86946 -0.76547 -0.42053 0.60426 -0.36543 -0.42051 -0.13259 0.35263 -0.47489 -0.66621 0.91814 0.67021 -0.086456 -0.29728 0.17323 0.90906 0.28381 -0.097544 0.11981 0.57662 0.3145 0.56167 0.46709 -0.37172 -0.57383 -0.96 0.24425 -0.42007 -0.020012 0.21924 -0.75965 -0.58451 -0.17966 0.094151 -0.36801 -0.44174 0.54168 -0.21837 -0.55104 -0.14545 0.17715 0.32408 0.70039 0.2996 -0.28831 -0.099145 0.70238 0.27842 0.75019 -0.47284 0.29377 0.24095 0.37749 -0.79732 -0.64783 0.48323 -0.077639 -0.10833 0.12118 0.29578 1.381 0.17392 0.61988 0.59554 0.73433 0.44706 0.38724 0.48765 0.58709
0.25513 -0.6865 0.16327 -0.090708 -0.22596 -0.64459 -0.28256 -0.3781 -0.18935 -0.13021 0.45602 0.50084 -0.81718 -0.09032 -0.4656 -0.46464 -0.23818 -0.12116 0.25331 -1.1784 -0.058554 -0.40091 0.82542 0.78421 -0.29737 -0.032595 -0.37884 0.11276 -0.54936 0.10694 -0.2032 -0.16814 0.55454 0.27744 0.083145 -0.34594 0.51305 -0.98484 0.61034 1.1527 0.8021 0.20186 -1.2163 0.40013 0.12474 -0.50897 -0.0051574 0.20096 -0.21286 0.32379 -0.98379 0.91138 -0.5366 -0.46708 0.45027 0.26974 0.17471 0.72885 -0.2167 -0.17643 -0.13813 0.94882 -0.21878 0.49272 0.058756 -1.3438 0.38318 0.30279 0.026482 0.52127 -0.31348 0.52868 0.15268 -0.1514 -0.37744 0.48886 0.16584 -0.56717 -0.81587 -1.1918 -0.65086 0.182 -0.48642 -0.54012 0.89037 1.3088 0.19425 0.65297 -0.46893 -0.16053 0.2568 0.011808 0.090167 -0.46329 0.28277 0.50792 -0.27818 -0.053552 0.17284 0.29392
-0.29731 0.16064 -0.75358 0.98471 0.42834 0.39151 0.14056 0.45739 -0.10408 0.20399 -0.053557 -0.17255 -0.0034035 0.923 0.32918 -0.13746 0.95929 -0.236 -0.014486 0.31687 0.051868 0.12046 -0.28275 -0.76003 0.14936 0.35179 0.10705 -0.4075 0.33513 0.97538 0.68247 -0.16365 0.64787 -0.61725 0.026641 0.63542 -0.6689 0.53679 -0.72592 0.04548 -0.36927 -0.61197 -0.042317 -0.073128 -0.34982 0.4751 -0.49257 -0.62217 -0.11347 -0.10537 0.64879 -0.34734 0.97789 -0.92517 0.53962 0.61548 -0.16031 -0.027598 0.039479 -0.438 -0.13849 -0.45592 0.18536 -0.34096 0.35331 0.99464 -0.063076 -1.1177 0.39623 -0.30392 0.96037 -0.045803 -0.67782 -0.24558 0.36368 0.81969 -0.31535 -0.51494 0.55469 0.56108 0.50054 0.02058 0.39671 0.51262 -0.64573 -0.15019 0.080636 -0.35357 0.56597 -0.18217 -0.086416 -1.1264 0.3534 -0.41105 -0.59961 -0.53204 -0.058798 -0.21079 -0.52077 -0.96679
-0.048429 0.006966 0.226 -0.38944 -0.38089 0.87567 0.045711 -0.23873 0.16484 0.1123 0.018956 -0.39715 -0.18119 -1.1542 -0.21757 0.27337 -0.45931 -0.32455 0.49824 -0.30202 0.25641 -0.17665 0.054333 0.38544 0.66726 0.19495 0.64375 -0.15196 -0.40378 -0.84312 -0.79742 -0.41747 -0.46613 0.443 -0.10223 0.24134 0.25114 0.24006 0.66272 -0.50124 0.52195 0.016665 0.65051 0.12911 0.52128 0.37903 -0.094984 0.9267 0.1864 -0.33388 -0.75431 0.050501 -0.51406 0.2373 -0.41569 0.23647 0.76729 -0.08724 0.080542 -0.2855 -0.40125 0.54269 -0.28359 0.048174 0.37702 -0.041401 0.12495 0.20068 0.53679 0.48771 0.57096 -0.24514 0.046345 0.054881 0.10347 -0.087241 -0.24952 0.51171 -0.78235 -0.12827 -0.040924 -0.82448 -0.11924 0.34991 0.97016 0.15849 -0.20174 0.47603 0.20558 0.0053751 0.31766 -0.24448 -0.3622 0.27312 -0.072671 -0.35627 0.48306 -0.01854 -0.69514 0.60126
-0.75716 -0.34071 -0.34412 -0.43693 0.23536 -0.54808 -0.85719 -0.64156 -0.59478 -0.93873 0.5004 0.0077594 0.27423 -0.14982 0.19945 0.30888 -0.65531 0.39351 -0.46352 0.20091 0.23692 0.13181 0.35062 0.60403 -0.42669 0.091545 -0.53331 0.2907 0.28255 -0.36751 0.39528 -0.25802 -0.66153 0.35019 -0.87741 0.23578 0.11931 0.60647 -0.38262 -0.15042 -0.64609 -0.80122 -0.024173 0.18664 -0.38015 -0.16642 0.21396 0.063034 0.054126 -0.20355 0.11565 -0.2829 -0.48986 0.34317 0.0091486 -0.96901 -0.68104 -0.073474 -0.86541 0.0023696 0.37458 -0.15955 -0.22543 -0.17705 -0.63265 0.26334 0.11678 -0.22863 0.079387 -0.89455 -0.8157 0.34503 -0.023288 -0.23314 -0.11365 0.22018 0.8502 -0.23428 -0.061682 0.11674 0.14387 0.25401 -0.45037 -0.48981 -0.49953 0.022187 0.79786 -0.15402 0.5635 0.20138 0.31158 -0.070637 0.14773 0.093915 -0.74393 -0.36068 0.058467 0.0025236 1.0624 -0.36955
0.41114 0.60232 0.24925 -0.2675 -0.91832 -0.36069 1.0533 0.99042 0.61631 -0.36127 -1.1305 0.1129 0.21695 -0.010677 -0.44782 0.3101 -0.017038 -0.14382 -0.76397 -0.79637 -0.3992 -1.2494 0.034398 -0.68157 0.67314 -0.76505 0.80987 -0.14158 -0.72609 -0.58951 0.0019534 0.23262 0.097745 -0.247 0.97157 -0.41832 0.08751 -0.64096 -0.39662 -0.54962 0.32661 1.1353 -0.57784 0.54087 0.38027 -0.78977 -0.62896 -0.50376 0.18741 -0.46244 -0.17132 -0.55247 0.49824 -0.4185 0.41461 -0.15063 -0.4235 -0.090212 -0.26813 -0.024529 -0.078274 0.089185 -0.27464 -0.59004 -0.67065 -0.42008 0.050563 -0.19897 -0.51646 0.15305 -0.79714 -0.71052 0.82393 -0.022491 0.30892 -1.2709 -0.30748 -0.050189 0.21487 0.28582 -0.35828 0.097255 0.048274 -0.26495 -0.78429 -0.70785 -0.43916 -0.72451 -0.35047 -0.97512 -0.18577 0.14378 -0.45484 0.74394 0.64642 -0.27819 -0.1092 0.57303 -0.025049 -0.30036
0.30068 -1.0743 -0.094812 -0.43015 0.33492 -0.3254 0.12854 -0.19896 -0.20526 0.23186 1.057 -0.20554 -0.1765 -0.34532 0.54782 -0.87265 -0.45192 0.14049 -0.00038808 0.57515 -0.84689 0.26241 -0.86908 -0.64087 -0.2451 0.043687 -0.99182 0.13964 -0.088833 1.0357 -0.56211 0.20502 0.065547 0.24983 0.42225 0.0094254 -0.21931 -0.19177 -0.65958 -0.50958 -0.57589 -0.9032 0.058261 -0.95421 -0.30625 0.1193 -0.085878 -0.61466 -0.18961 0.49566 0.0075618 -0.1513 -1.1603 0.12265 -0.56668 0.63296 0.76779 -0.090259 0.47412 -0.14084 0.010443 0.19298 -0.049456 -0.27791 0.041178 -0.28945 -0.15698 -0.018027 -0.2459 0.47594 0.12885 0.11816 -0.73779 -0.1237 -0.76122 0.63371 -0.32378 -0.06449 -0.34995 -0.28689 0.14182 -0.12439 -0.19875 -0.57135 0.33884 -0.094029 -0.81611 -0.50705 -0.72673 0.50898 -0.37787 -0.28443 -0.53347 -0.3395 0.43205 -0.56117 0.4158 -0.36782 -0.57455 -0.40357
-1.0738 0.4774 -0.68847 -0.2923 0.2148 -0.19881 -0.97406 0.1338 0.13573 0.23624 -0.65832 -0.079954 -0.15305 0.27697 0.12384 -0.17816 0.017605 -1.5923 0.34323 -0.080215 -0.163 -0.075853 0.49032 0.3268 -0.28305 -0.56742 0.18981 -0.30122 -0.53109 -1.0329 -0.26019 -0.40294 0.12623 -0.17973 -1.5005 -0.48018 0.11387 -0.17367 0.45928 0.55562 0.50188 0.13566 -0.29752 -0.0080939 -0.15534 -0.5002 0.43309 0.29313 -0.51791 0.28111 -0.71034 0.73462 -0.12046 -0.22588 -0.065167 -0.34488 -0.58452 -0.089532 -0.016572 0.16661 -0.47348 -0.79791 -0.53267 0.26139 0.14446 0.55708 -0.1862 -0.010801 -1.0008 -0.52876 0.56931 0.45814 -0.12353 0.91749 -0.084479 -1.143 0.09098 -0.28731 -0.81677 0.42793 -0.15714 0.5521 0.66802 0.5403 -0.74222 -0.60398 0.12949 0.19096 0.21419 -0.24517 0.083969 -0.42479 0.15369 -0.36093 -1.22 0.68395 -0.45867 -0.42705 0.074065 0.52251
-0.27846 -0.42946 -0.43773 -0.00041991 -0.37033 0.26535 0.77396 0.15879 -0.03584 -0.88243 0.035209 0.27158 -0.077632 0.053383 -0.37963 0.15226 0.51408 0.76248 -0.52364 -0.38653 0.11811 -0.1918 -0.26166 -0.71467 -0.068353 -0.033221 -0.37735 -0.37079 -0.53035 0.3803 0.011362 -0.61463 0.11401 -0.67989 -0.026818 -0.083276 -1.0364 -0.1821 0.077037 0.10345 0.30383 -0.33158 0.036091 -0.71199 -0.45288 0.79425 -0.075848 -0.35284 -0.51498 -0.82396 -0.37132 -0.29627 -0.07329 0.26542 0.072403 -0.10162 0.052332 -0.81429 -0.40802 -0.48423 -0.17474 -0.14908 0.066816 0.50553 -0.021584 -0.65056 -0.41055 -0.53328 0.1758 -0.13116 -1.1441 -0.76014 -0.66169 -0.7787 -0.22944 0.7326 -0.70954 0.31858 -0.18047 -0.4299 -0.53404 -0.63882 -0.62064 0.024499 1.1195 0.59068 -0.15867 -0.28574 0.32214 -0.63536 0.17642 -0.052606 0.80113 0.13736 0.075657 -0.45488 0.21215 0.54746 -0.26782 -0.4328
0.28963 -0.1431 0.21811 0.66039 0.045956 -0.33537 -1.126 -1.0644 -0.021846 -0.70897 -0.71498 -0.77458 -0.53056 -0.77416 -1.3797 -0.26379 -0.67521 -0.24685 0.21042 -0.50708 -0.43298 0.20464 0.1373 -0.097208 -0.59194 -0.52836 0.20061 -0.53365 -0.068401 -0.32434 -0.61002 0.22343 -1.0765 0.29467 0.47537 -0.70317 0.43499 -0.41697 -0.60249 -0.29958 -0.44556 -0.14158 -0.87644 0.10635 0.1494 -0.43881 -0.45971 -0.326 0.085173 -0.20098 -0.15133 -0.86567 -0.48072 -0.2596 -0.35032 -0.78051 -0.25568 -0.44753 -0.029781 0.16436 0.12628 0.22744 -0.58583 -0.50674 -0.6144 -0.61934 0.40343 0.48415 0.11912 -0.39006 -0.20854 -0.82594 0.62228 0.24187 -0.99203 -0.8593 0.44479 -0.53835 0.34386 0.10053 -0.43569 -0.31863 -0.86377 -0.48519 -0.12973 -0.55241 0.092945 -0.35861 -1.37 -0.096238 0.27395 -0.0052352 -0.6005 -1.0554 -0.012382 -0.56839 -0.64046 -0.41024 -0.34409 -0.99911
0.35431 -0.45307 -0.83628 -0.61323 0.11785 -0.41614 -0.6516 0.14612 -0.24825 0.01087 -0.097995 -0.47315 -0.20816 -0.61839 -0.32266 -0.37973 -0.15388 0.32848 -0.33842 -0.5479 0.12032 -0.65227 -0.94661 0.58667 0.26306 -0.076405 0.10987 0.65634 0.032184 0.21771 -0.5399 -0.19661 0.27923 0.23948 -0.67113 -0.11541 -0.060918 -0.79671 0.082196 -0.51765 -0.46521 0.18376 -0.88364 0.22708 -0.12394 -0.12431 -0.65069 -0.90323 0.014597 -0.31077 0.031693 0.41131 -0.73818 -0.40595 -0.38557 0.14217 -0.92514 0.41067 -0.32065 -0.5727 -0.87825 -0.70794 0.83985 -0.011573 -0.58143 0.24838 -0.8108 -0.84449 -0.27252 -0.14278 0.13036 0.87349 -0.73712 -0.74953 -0.32354 0.29049 -0.74182 -0.34378 -0.49214 -1.0014 0.2195 -1.016 0.68518 -0.27767 -1.1688 -0.80513 -0.33711 0.17212 -0.11242 -0.41567 -0.357 0.34161 -0.037632 -0.025987 0.10836 0.26381 0.086311 -0.56034 0.070797 0.75921
-0.52118 0.46177 -0.0058372 0.18889 -0.90062 -0.2934 0.67626 0.32741 -0.033201 0.32197 0.63747 -0.14073 -0.81408 -0.19348 0.022279 0.012949 -0.96313 -0.37981 -0.80187 -0.29135 -0.35529 0.27088 -0.54968 -0.24927 -1.4208 -0.34034 -0.81853 -1.5736 -0.43507 -0.34494 -0.1964 -0.24841 -0.021881 -0.30186 1.2063 -0.43222 -1.0332 0.46443 -0.56508 -0.033397 0.36499 -0.16553 -0.52634 0.33139 -0.44119 -0.41332 0.21591 0.46545 -0.78173 -0.45928 -0.59013 -1.0647 -0.18083 -0.47013 -0.67225 -0.03769 0.031474 0.28919 -0.21943 -0.012731 0.65075 0.28933 -1.0256 -1.0874 -0.09451 -0.79187 -0.47121 -0.052344 -0.46607 0.24832 -1.3169 -0.55565 -0.41115 0.080198 -0.025316 -1.0847 -0.33311 -0.34923 -0.35963 0.64845 -0.99813 0.0019597 -1.1869 -0.57167 0.1283 -0.16477 -0.99322 -0.52973 0.071618 -0.04099 -0.91443 -0.87073 -0.61459 -0.35844 -1.1377 -0.65827 0.49503 0.04965 -0.42293 -0.91199
-0.44976 -1.4764 -0.25942 -1.1988 -0.41234 -1.0478 -0.6454 -0.36244 -0.58089 -0.32701 -1.4211 -0.32524 0.15517 -0.00089807 0.079311 -0.26313 0.00090772 -0.74287 -0.050526 0.43102 -0.17825 -1.4202 0.42537 -0.56531 -0.0041583 -0.47595 -0.44127 -0.51895 -0.26173 -0.69896 -0.40154 -0.70397 -0.52559 -0.87028 -1.5604 0.32236 0.56991 -0.63015 0.093716 -0.32594 0.76401 -0.23868 0.71495 -0.51513 -0.13494 -0.53994 -0.18563 -0.39782 -0.12696 -0.036559 0.41255 -0.12869 0.54457 -0.35308 -0.16762 -0.69387 -0.37788 -0.35277 -0.10466 0.016296 -0.79919 -0.85155 -0.052865 -0.61377 -0.51598 -0.2977 -0.26636 -0.18617 -0.45667 -0.89886 0.61032 -0.4344 -0.50637 -0.70399 -0.19448 0.40404 1.0416 -0.14716 -0.12421 -0.7582 -0.1909 -0.38613 -0.11512 -0.68307 -0.46055 0.37995 0.2935 -0.38146 -0.069792 -0.28481 -0.38384 -0.41263 -0.72404 -0.59846 -1.1417 -0.54435 -1.4263 -0.97836 -0.60567 -0.0201
-0.52485 -0.26785 -1.0834 -0.76647 -0.54739 0.83821 -0.18948 -1.0618 -0.2035 -0.7933 0.24269 -0.36846 -0.75161 0.1825 -0.14511 -0.46343 -0.46617 -0.095396 -0.62544 -0.77559 -0.43603 -0.20169 -1.434 -0.84982 -0.36348 1.0734 -0.27605 -0.16643 -0.14864 -0.017289 -0.067381 -0.35779 -0.22325 -0.84097 -0.9618 -0.50481 -0.34299 -0.37875 -1.01 -0.045918 -1.3126 -0.90441 -0.81175 -1.1749 -0.61191 -0.1538 -0.71016 0.24461 -0.26848 -0.47319 -1.1905 0.27627 -1.222 0.025216 -0.47981 -0.748 -0.43473 -0.83622 -1.2151 -1.3469 -0.60729 -0.0798 -0.50293 -0.071045 -0.27585 0.18939 -0.45821 -0.16448 -0.084182 -0.54193 -0.10483 -0.18001 -0.29557 -0.18318 -0.95125 -0.22359 -0.72368 0.68445 0.18275 0.2495 -0.4384 -0.045703 0.076566 0.13981 -0.22866 -0.14313 -0.5881 -0.26421 -0.0058718 -0.49451 0.16223 -0.15463 0.67931 0.10128 -0.31213 -0.474 -0.36429 0.067288 0.5071 -0.16645
-0.20072 -0.9762 -0.36924 0.93149 0.13517 -1.0651 -0.92133 -0.37813 -1.1801 -0.24957 0.057365 -0.36575 0.21271 -1.1936 -0.40012 -0.27399 -0.22816 -0.75274 0.02162 -0.25942 0.025126 0.73451 0.34492 -0.22432 -0.50674 -0.94648 -0.97799 0.13143 0.14095 0.10842 -0.39409 0.47062 -0.073959 0.17932 -0.12213 -0.45797 -0.69232 0.059394 -0.12923 -0.1868 -0.73265 -0.0077775 0.0092432 -0.28158 -0.15973 -0.48652 -0.15075 -0.54031 -0.34812 -0.67058 0.22475 -0.5211 0.04234 -0.96705 0.10127 -0.34561 -0.35953 -0.093043 -0.047126 -0.40552 -0.83304 -0.25052 -0.58055 -0.13048 -1.0149 -0.68361 0.089537 0.16733 0.0017558 0.20883 -0.64638 -0.75339 -0.59001 -0.51741 0.29009 -0.46954 -1.0843 -0.78209 -1.4359 -0.69677 -0.23465 -0.56923 -0.22576 -0.58445 -0.98751 -0.030932 0.1773 -0.18677 -1.3537 -0.07777 -0.26107 -0.69765 0.069682 -0.32946 0.30588 -0.53859 0.24179 -0.12418 -0.67004 -1.0733
-0.6265 -0.39195 -0.24544 -1.1938 -0.30158 -0.71729 0.0653 -0.18238 -0.19254 -0.77119 -0.50591 -0.09767 -1.4071 -0.48699 -0.58741 -1.1224 -0.020001 -0.797 -0.26817 -0.33898 -0.84488 -1.1178 -0.27296 0.37365 1.1628 -0.53465 0.26917 -0.76092 -0.40085 -1.2565 -0.51113 -0.38358 -1.0045 -0.26097 -0.5716 -0.1725 0.41528 -1.3883 -0.19347 -0.48899 -0.36342 -0.23023 -0.56504 0.2558 -0.89036 -0.54211 -0.5288 -0.76655 -0.18397 -0.19608 -0.82813 -0.88559 -0.1197 -0.66459 -0.22931 0.1617 -0.79274 -0.31999 -0.30301 -0.02457 -0.21095 -0.94688 -0.87922 -0.72661 0.63537 0.0033775 0.067654 -1.3618 0.055183 -1.128 -0.83686 0.43028 -0.089454 0.13107 -0.65547 -0.45316 0.42654 -0.38337 -0.36256 -0.93369 -0.59788 0.48457 -0.36819 -0.24471 -0.18383 -0.6363 -0.92514 -0.74536 -0.29108 -0.63234 -0.49078 -0.7204 -1.0495 -0.96774 0.3806 -0.16828 -0.38529 -0.76997 -0.87053 -0.2299
-0.46391 0.032013 -0.27355 -0.16623 -0.51677 0.13531 -0.88145 0.30415 0.56986 0.22732 -0.93613 -0.68471 -0.025884 -0.79479 -0.96009 -0.17041 -0.78569 0.027136 -1.1226 -0.87706 0.36284 -0.32806 -0.89937 -1.292 -0.97334 -0.12618 -1.0861 -0.63267 -0.40028 -0.074755 0.028567 -1.0235 -0.23821 -0.90598 -0.62074 -0.6075 -0.96352 -0.64983 -0.94968 -0.73254 -0.2911 -0.71525 -0.71883 -0.63237 0.98655 0.12109 -0.14146 -0.70454 -0.95843 0.039596 0.086251 0.035664 -0.47584 -0.472 -0.61035 -0.68089 0.27763 -0.39411 -0.315 0.36111 -0.55319 -1.0305 -0.02492 -0.22874 -1.0894 -0.14194 -0.32818 -0.12883 -0.012318 -0.28647 -0.18649 -0.29349 0.011151 -0.88122 0.014982 -0.30115 -0.70993 -0.57696 -0.68818 -0.17833 -0.38123 -1.2257 -0.73733 -0.35282 -0.12355 0.20868 -0.805 -0.68138 -0.38356 0.013252 -0.88558 0.19914 -0.15816 0.07516 -1.5982 -0.73803 0.031278 -0.2724 -0.050991 0.16675
0.16603 -0.037465 -0.11565 -0.35398 -0.26786 -0.77591 0.030964 -0.63945 -1.3865 -1.2952 -0.18214 -0.55699 -0.32771 -0.28118 -0.28827 -0.55308 -0.57732 -0.97273 0.061216 -0.22828 -0.43985 -0.75995 0.48289 -0.1939 -0.72642 -0.79311 -0.25555 -0.7025 -0.7259 -0.85197 -0.989 -0.58082 -0.68261 -0.24632 0.47067 -0.66309 -0.56845 -0.28911 -0.14891 -0.47071 -0.1777 0.27841 -0.26846 -0.74256 -1.281 -0.75362 -0.42965 -0.42759 -0.13798 -0.3779 -0.57285 -0.33857 -0.83 -0.35953 -1.2132 -0.51778 -0.90749 -0.81644 -0.73815 -1.3691 -0.20858 -0.55858 -0.61189 -0.62039 -0.042809 -1.0075 -0.54682 -0.36208 -1.1144 -0.63522 0.37298 -0.99759 -0.52119 0.4325 -1.3441 -0.54137 0.063288 -0.13269 -0.35818 -0.20148 -0.72928 -0.4981 -0.58881 -0.32984 -0.68095 -0.85866 -0.0064292 -0.5482 -0.54432 -1.1063 -0.14583 -1.1196 -1.1421 -1.2821 -0.56756 -0.57993 -0.18822 -0.3735 -0.34397 -0.53059
-0.43312 -0.097357 -0.60573 -0.30034 -1.8657 -0.36411 -1.0883 -0.29453 -0.027338 -0.012692 0.55186 -0.8671 -0.33141 -0.14684 -0.78157 -1.1469 -0.59038 -0.64554 -0.58254 -0.63477 -1.0874 -0.42989 -0.98817 -0.68837 -0.74351 -0.33996 0.11031 0.041324 -0.21559 0.19158 -0.019805 -0.10481 0.2874 0.02474 -0.00046389 -0.42528 -0.12938 -0.10651 -0.60822 -0.073933 -0.73532 -0.63985 -0.14498 -0.68286 -0.13927 -0.38157 -0.63235 -0.73772 -0.97641 -0.54388 -0.48912 -0.37061 0.12553 -0.52865 0.54246 -0.194 0.11619 -0.24336 -0.42051 0.26682 -1.2317 -0.33261 -0.12987 0.21997 -1.058 -0.91724 -0.4621 -0.42696 -0.966 -0.78036 -1.2105 -0.031871 -0.60167 -1.4673 -0.72143 -0.56294 -0.43867 -0.89639 -0.68688 -0.33777 -0.18448 -1.1475 -0.93863 -0.7341 -0.47413 -1.167 -0.70249 -0.39589 0.16237 -0.36176 0.13 -0.12444 0.54623 0.042098 -0.6238 -0.52229 -0.36545 -0.33144 -0.85762 -0.41514
-0.54378 -1.0967 -1.3293 -1.2969 0.011704 -0.14566 -0.40307 -1.3028 0.018349 -0.26769 -1.8375 0.55592 -0.43695 -0.80196 0.38404 0.25502 -0.11375 -0.84569 -0.73826 -0.74241 -0.39298 -0.78609 -0.79734 -0.0044184 -1.0681 -1.2099 -0.40748 -0.49941 -1.2082 -0.85063 -0.9299 -0.22823 -0.83517 -0.59962 -0.97506 -1.0016 -0.87074 -0.1441 -0.54823 -1.0316 0.71306 -0.68717 -1.0239 -0.35819 -0.59813 -0.43778 -0.23582 0.38675 -0.19558 -0.81079 -0.34191 -0.12271 -0.96646 -0.40524 -0.36457 -0.94978 -0.69517 -0.30965 -0.67061 -0.89714 -0.068353 -0.19067 -0.072684 -0.77259 -0.31256 -0.14889 -0.53699 -0.46223 -0.78424 -0.54021 -1.0544 -0.88805 -0.92756 -0.34961 0.040182 0.043623 -0.70922 -1.2741 -0.885 -0.87207 -0.073535 0.079529 -0.75836 -0.31829 0.09108 -0.81915 -0.49809 -0.76701 -1.0231 -0.65464 -0.81705 -0.31049 -0.86548 -0.52212 0.29656 -0.50719 -0.83559 -0.48886 -0.61751 -0.61381
-0.6037 -0.76899 0.69076 -0.40909 -0.070785 -0.90156 0.064691 0.072697 -1.186 -0.3082 -0.13024 -0.33758 -0.54581 -0.55123 0.074695 -0.42075 0.0067693 -0.24238 -0.31241 -0.44875 -0.48528 -0.37865 -0.44225 -0.24228 -0.11126 -0.045189 -0.1441 -1.4133 -0.57813 -0.89646 -0.64249 -0.35326 -0.92397 -0.053628 -1.3231 0.087871 -0.26027 -1.1048 -0.15457 0.15611 -0.36768 -0.21302 -0.64942 -0.16241 -1.0329 -0.8438 -1.3373 0.28036 -0.83515 -0.1116 -1.0541 -1.0925 -1.0061 -0.031669 -0.74806 -0.77047 -0.7505 -0.45755 -0.59121 -0.38214 -0.014418 -1.1658 -1.272 -0.77345 -0.30901 -0.46645 -0.74576 -0.51482 -0.0016703 -0.063138 0.022348 -0.40315 -0.84153 -0.2595 -0.34569 -0.49108 -0.77449 0.11689 -0.2171 -0.076963 -0.79028 -1.027 -0.13483 -0.57052 -0.63209 -0.37955 -0.32922 -0.43311 0.3378 0.084091 -0.60538 -0.2179 -1.3794 -0.24256 -0.59829 -0.30125 0.066316 -0.5896 -0.31211 -0.16071
-0.62704 -0.97903 -0.83886 -0.37683 -0.89327 -1.2807 -0.43142 -0.98236 -0.96653 -1.293 -0.9713 -1.3282 -0.6218 0.031659 -1.0976 -0.14933 -1.2155 -0.34003 -0.29587 0.10677 0.016201 -0.23764 -0.62583 -0.47573 -0.39534 0.014832 -1.7014 -0.25709 0.14818 0.16067 -0.97342 -1.29 -0.063029 -0.80495 -0.14152 -0.59022 -0.42039 -0.76028 -0.75932 -0.86099 -0.55505 -1.5838 -0.45012 -0.54204 -0.66696 -0.32797 -0.75924 -1.0802 -0.24713 -0.75716 -0.56063 -0.82642 -0.41554 -1.0342 -0.46853 -0.22703 0.088883 -0.59823 -0.75706 -0.26782 -1.1408 -0.61389 -0.18088 -0.43546 -0.94072 -1.0595 -0.40655 -0.50702 -0.79881 -0.28574 -0.17478 -0.12578 0.18752 -1.0227 -1.1025 -0.36169 -0.0024828 0.38117 -0.68709 -0.035661 -0.54423 -0.0375 -0.073375 -0.54482 -0.8736 -0.37185 -0.55149 -0.54371 -0.82964 -0.40622 -0.24151 -0.14833 -0.17338 -0.50977 -0.32897 -0.66446 -0.89267 -1.3643 -0.85441 -0.77153
-0.71708 0.027346 -0.8411 -0.7811 -1.0088 -0.017757 -1.0067 -1.0053 -0.3388 -0.32288 -0.72578 -0.95447 -1.2532 -0.86225 -0.34255 -1.1754 -0.29475 -1.342 -0.53345 -1.3162 -0.65332 -0.86787 -0.76849 -1.3322 -1.0224 -1.7523 -0.53886 0.25355 -0.3085 -1.0121 0.11274 -0.36122 -1.2323 -1.2489 -0.20304 -0.6656 -0.8111 -0.45956 -0.23372 0.00018949 -0.3726 -0.65433 -0.42583 0.11514 -0.38812 -0.6213 -0.1667 -0.36089 0.013756 -0.91531 -0.53635 -0.71592 -0.48834 -0.14765 -0.56799 -0.70058 -0.83921 -0.89339 -0.67235 -1.2077 0.28595 0.34143 -0.97368 -0.6072 -0.80705 -0.31984 -0.14217 -0.16422 -0.46612 -1.0729 -1.3473 -0.53317 -1.3468 -0.70162 -0.92697 -1.2511 -1.4134 -1.6211 0.0045679 -0.41017 -1.0245 -0.85728 -1.1005 -0.06458 -0.851 -0.68616 -0.79057 0.12624 -0.14263 -0.6352 -0.46364 -1.4 -0.58147 -0.68997 -1.3252 -0.08076 -1.1767 -0.56463 -0.31614 -0.78139
0.54795 -1.1878 -0.8353 -0.92592 -0.55536 -0.92857 0.082111 -0.59736 -0.61581 -0.6031 -0.4276 -0.419 -0.52291 -0.60081 -1.1101 -0.39147 -1.2282 -0.37683 -0.35234 -0.29672 -1.36 -1.1 -0.31145 0.424 -0.34378 -0.13926 -0.057586 -1.3471 -1.1397 -0.44462 -0.70576 -0.53725 0.0039559 -0.49047 -0.7399 -0.95393 -0.56511 -0.063537 -0.37944 -1.0436 -1.1153 0.16339 -1.0906 -1.1376 0.26897 -1.041 -0.23522 -0.86993 -0.90031 -0.034763 -0.52312 -0.85161 -0.59944 -1.369 -0.91269 -0.44241 -0.61469 0.2869 -0.15682 -0.031984 -1.3203 -0.98475 -0.74226 -0.74027 -0.091629 -0.7052 -1.3287 -0.87519 -0.56639 -0.72837 0.59788 -0.47093 -0.47561 0.42109 -0.21411 -0.94764 -0.30534 -0.72442 -0.54941 -0.91163 -0.39845 -1.1433 -1.2085 -0.69814 -0.48745 0.083722 -0.2027 -1.597 -1.6772 -1.2268 -0.66004 -1.1612 -0.76643 -1.1498 -1.068 -1.0812 0.11803 0.22607 0.001514 -0.60985
-1.3049 -0.54701 0.017046 -0.032774 -0.78069 -0.083233 -1.5751 -0.39243 -0.18479 -0.61753 -0.47252 -0.038002 -0.46752 -0.69906 -0.12563 -0.49553 -0.14552 -0.35343 -1.0817 -0.70273 -0.33171 -0.38263 -0.69128 -1.1593 -0.41283 -0.15432 -0.74989 -0.81221 -1.1554 -0.25646 -1.2513 -0.17478 -0.43851 0.2577 -0.73663 -0.64002 -1.1852 -1.7331 -1.312 -1.5974 -0.90567 -1.5367 -0.94996 -0.25561 -1.2269 -0.49917 -1.1146 -0.96565 0.016559 -0.7412 -0.72188 0.064638 -0.69899 -1.0644 -0.7232 -0.59524 -0.34444 -0.57566 -0.5755 -0.79086 -0.69635 -0.73537 -0.66077 -0.12191 -0.78529 -0.027976 0.91443 -0.56159 -1.0625 -0.34403 -1.9388 -1.4566 -0.87892 -0.31576 -0.15569 -0.33783 -0.52905 0.22056 -0.34452 -1.4397 -1.3274 -0.62401 -0.59943 -1.284 0.043352 -1.6575 -0.71358 -0.052535 -0.065335 -0.40578 -1.0362 -0.61643 -0.23876 -0.36372 -0.42268 -0.13239 -0.47012 -0.62613 -0.94172 -0.70462
-1.4367 -0.3718 -1.4237 -0.57708 -0.59448 -0.63703 -1.1136 0.11469 -0.80164 -0.41983 -1.1542 -0.76539 -0.27066 -0.79169 -1.2304 -1.1794 -1.306 -0.51991 -0.65437 -1.0149 0.25019 -0.49036 -0.18487 -0.52572 -0.33268 -0.48957 -0.70901 -0.84891 -0.37796 -1.3825 -0.8279 -1.3637 -0.64508 -0.74732 -0.27626 0.066516 0.073248 0.24217 0.23545 0.2935 0.31241 -0.32359 -0.79835 -0.79341 -0.62468 -0.37691 -0.5061 -1.3805 -1.7657 -1.3812 -1.1064 -0.96647 -1.0786 0.48375 -0.38623 -0.73791 -0.35642 -0.88211 -0.7414 -0.56585 -0.23654 -0.7841 -0.46752 -1.3054 -0.8834 -0.87636 -0.73866 -0.9638 -1.3137 -0.38821 -0.59874 0.13705 -0.3902 -1.0013 -1.2808 -1.0501 -0.74811 -0.72379 -1.2567 -0.070122 -0.24861 -0.45016 -0.82568 -0.011904 -1.2125 -0.40021 0.070965 -1.0932 -1.2738 -0.70056 -0.51777 0.022012 -0.98747 -0.52228 -0.68486 -1.1309 -0.7839 -0.64891 -1.7629 -1.0474
0.017394 -1.2625 -0.98465 -1.2557 0.039304 -0.56985 -0.53228 -1.8952 -0.73324 -0.76549 0.27835 -1.325 -0.3431 -0.48645 -0.46416 -0.044016 -1.0388 -0.77821 -0.7065 -0.18106 -1.2952 -0.97802 -1.1607 -0.68889 -0.30662 -1.1402 -0.41996 -0.5036 -0.24637 -1.6136 0.079602 -0.0033714 -0.71486 -0.69383 -0.85377 -0.64251 -0.72933 -1.2153 -1.4095 -0.78974 -1.3583 -0.43091 -0.68755 -0.80721 -0.23004 -0.53075 -0.46882 0.2986 -1.0512 -0.27702 -0.4252 -0.43971 -1.2519 -1.2251 -0.75664 -1.4711 -1.833 -1.0017 -1.4265 -1.1719 -1.0941 -0.37463 -0.71119 -0.94226 -0.27257 -0.80951 -1.285 -0.14074 0.4159 -1.6542 -0.22538 -0.59948 -0.97882 -0.29059 -0.63969 -0.033988 -0.89358 -1.1075 -1.7702 -1.1468 -0.55955 -0.54345 -0.70859 -1.371 -1.1607 -0.97986 -1.0456 -1.3528 -0.40069 -0.33016 -0.90254 -1.1748 -0.90383 -1.074 -0.15303 -0.9788 -1.3626 -0.85239 -0.18999 -0.072852
-1.3202 -0.71191 -0.19976 -1.2348 -0.85321 -0.61157 -0.027063 0.39169 -0.67168 -0.96532 -0.78207 -0.98065 -1.9914 -1.1424 -0.98276 -0.095212 0.21483 -0.76163 -0.9513 -0.67192 -1.2456 -0.393 -0.86359 -0.64661 -1.0419 -1.0742 -0.8281 -1.0385 -0.60566 0.35396 -1.3143 -1.6005 -0.89126 -1.0895 -1.1395 -1.299 0.36006 -0.61863 -0.83247 -1.1074 -1.4955 -0.8084 -0.58701 -1.1648 -0.70471 -1.0526 -0.85784 -1.5463 0.16437 -0.60158 -1.1803 -0.8107 -0.25784 -0.29465 -0.2102 -0.52516 -0.5541 -0.58213 -1.3663 -0.38604 -1.041 -1.3399 -0.91817 0.29465 -0.22561 -1.0705 -1.2323 -0.93721 -0.61772 -0.46896 -1.2235 -1.1957 -0.73978 -0.96251 -0.66697 -0.90599 0.1753 -0.38047 -0.42786 -0.59064 -0.505 -0.06616 -0.060514 -0.84426 -0.62666 -0.68694 -0.95336 0.21091 -0.71768 -0.60899 -0.48754 -1.3234 -0.73776 -0.52498 -1.7577 -0.029439 -0.6862 -0.3289 -0.52889 -0.6967
-0.66769 -0.61248 -0.92554 -0.80717 -1.4916 -0.8992 -1.1325 -0.72427 -1.1047 -1.7097 -0.48764 -0.65669 -0.32524 -0.90762 -0.63252 -2.2084 -1.1638 -0.58263 -0.84369 -1.2788 -0.99279 -0.87715 -1.0613 -0.81882 -0.77926 -0.12328 -1.0713 -0.62756 -1.6289 -1.2413 -1.1138 0.38515 -0.62237 -0.27097 -0.31444 -0.89132 -1.7839 0.23412 -0.74261 -0.44085 -0.15103 -0.4599 -2.0374 -0.18455 -1.1271 -0.47272 -1.221 -0.55366 -0.92292 -1.5332 -0.68175 -0.44661 -0.28836 -1.4669 -1.1843 -0.19046 -1.0981 -0.29508 -0.05553 -1.3849 -0.1266 -1.0611 -1.6537 -1.3711 -1.5725 -0.92494 -0.43992 -0.63791 -0.794 -0.71006 -0.15638 -0.84216 -1.1779 -1.3378 -0.74002 -1.3813 -1.3729 -1.597 -0.38358 -1.0613 -1.5159 -1.1974 -1.0273 -1.5281 -0.10744 -0.56469 -0.77327 -1.1381 -0.97005 -0.78983 -0.64933 -0.30716 0.042044 -0.88927 -1.0905 -1.1514 -0.30377 -1.6059 -0.72405 -1.3538
-0.62279 -1.617 -0.4739 -0.33552 -0.50264 -0.81624 -1.6569 -0.99807 -0.28265 -0.07568 -0.98993 0.046405 -0.72099 -0.55988 -1.3637 -1.0005 -1.0648 -1.0535 -0.90413 -0.86118 -0.36198 -0.80604 -0.80512 -0.97234 -0.79966 -1.0985 -0.36309 -1.2 -0.65227 -0.422 -0.86665 -1.6532 -1.9345 -1.3912 -0.71092 -0.86438 -0.54595 -1.6709 -0.5528 -0.55683 -0.13224 -1.2485 -0.063323 -0.99125 -0.042578 -1.2814 -0.31477 -1.3286 -0.96793 -0.57315 -1.0642 -1.1425 -1.1192 -0.48905 -0.66571 -0.72418 -0.87387 -1.6296 -0.99599 -0.63227 -1.2084 -0.1506 -0.83443 -1.1733 -1.5334 -1.4082 -0.62036 -1.5363 -1.308 -0.91956 -1.059 -0.97374 -0.19574 -0.39617 -1.3029 -0.81422 -0.57589 -0.7182 -0.749 0.031361 -0.013049 -1.4371 -0.9623 -0.12579 -0.74354 -0.39016 -0.78078 -1.0641 -0.36341 -1.5575 -0.0062443 -1.1046 -0.49579 -1.4451 -0.38683 -0.93395 -1.0341 -0.46986 -1.128 0.33863
-0.85359 -0.5942 -1.8508 -0.27611 -0.95646 -0.98264 -0.6944 -1.1328 -0.85344 -1.1417 -0.42324 -1.3606 -0.43087 -0.78459 -0.00596 -0.65399 -0.66586 -1.1436 0.23865 -0.35248 -0.68229 -0.81627 -0.2318 -0.46515 -0.99507 -1.0456 -1.3164 -0.67118 -0.94568 -0.85821 -0.81254 -0.4833 0.22293 -0.83368 -0.43599 -0.64739 -0.98939 -0.60418 -1.1222 -1.4996 -1.2061 -0.74268 -0.71684 -0.67184 -1.0853 -0.91228 -1.2217 -0.37252 -0.65736 -0.10925 0.17295 -1.1324 -1.0578 -0.11649 -0.62686 -0.4743 -0.41979 -0.31784 -0.91635 -1.2135 -1.0097 -0.46002 0.643 -0.53219 -0.38388 0.084997 -0.88315 -0.47979 -0.54215 -0.67234 -1.1882 -0.62189 -1.1413 -1.0608 -1.056 -1.0317 -0.28256 0.043013 -1.4406 -1.1011 -1.2404 -0.79452 -1.2102 -0.23003 -1.0088 -0.8478 -1.233 -0.73246 -1.4314 -1.3714 -1.1485 -0.19703 -0.5183 -0.32487 -1.0745 -1.2606 0.0036306 -1.3232 -0.62431 -1.5459
-0.16385 -0.58792 -0.64822 -0.32028 -1.0205 -0.40406 -0.60239 -0.72698 -0.77684 -0.27684 -1.7864 -0.038937 -1.4265 -1.7331 -0.95033 0.1352 -0.34792 -0.68762 -1.1498 -1.5834 -0.55068 -2.0339 -1.2493 -0.64043 -1.2852 -1.5182 -1.1064 -0.84482 -0.45903 -0.94916 -0.52027 -1.4703 -1.0346 -0.49836 -1.6955 -1.4183 -1.3421 -1.5299 -0.63357 -0.53954 -0.83829 -1.0301 -0.76537 -0.92661 -1.64 -0.18503 -1.1398 -1.3798 -1.7123 -1.1725 -1.0643 -0.73826 -1.1624 -1.0829 -1.6825 -1.3893 -0.78728 -1.2873 -0.5315 -0.3392 -0.62506 -1.2542 -1.57 -0.23733 0.088651 -0.97862 -1.1387 -0.91098 -0.21136 -0.82924 -0.72233 -0.5869 -0.82982 -0.8186 -0.46148 -0.66658 -1.3095 -0.90418 -0.68381 -0.37961 -0.31482 -0.23502 -0.5751 -1.3889 -1.032 -0.886 -0.88555 -1.3577 -0.98842 -0.79195 -0.97713 -0.62956 -1.6727 -1.6506 -0.77334 -0.68351 -1.3961 0.11353 -1.0357 -1.2061
-1.2457 -1.0153 -0.6369 -1.2559 -0.33573 -1.1791 -0.98912 -0.41859 -1.1634 -1.4542 -0.63058 -1.4954 -0.43106 -0.95833 -0.43794 -1.1813 -0.59371 -0.50564 -1.3415 -0.77072 -1.3224 -1.075 -1.257 -0.55899 -0.28232 -0.12257 -1.4771 -0.86916 -0.97337 -0.70243 -0.50132 -1.1064 -1.0692 -0.55371 -0.8373 -0.73983 -0.76582 -0.93636 -1.0215 -1.6923 -0.83368 -1.0457 -0.92523 -1.1004 -0.12192 -0.50856 -0.36074 -0.16224 -0.29825 -0.97583 -1.6499 -0.9178 -0.78021 -1.4792 -1.0472 -1.1956 -0.86645 -0.68704 -0.72781 -0.4289 -1.0929 -0.17389 -0.84537 -1.7843 -1.808 -0.7052 -0.90361 -0.68181 -0.94239 -1.0671 -0.067901 -1.0577 -0.1662 -0.42361 -0.53332 -0.49534 -1.2445 -0.63725 -0.97056 -0.72677 -0.90435 -1.3506 -0.29834 -1.5551 -1.5364 -0.59102 -0.03899 -0.29787 -0.69934 -0.94189 -1.3144 -1.4702 -1.3336 -0.86585 -0.64344 -0.78511 -0.49116 -0.89039 -0.81375 -0.87857
-1.6109 -0.9087 -0.61429 -1.7559 -1.254 -0.84177 -1.1549 -0.6861 -1.2845 -1.0714 -0.97947 -0.89545 -1.4945 -0.023398 -0.68375 -1.9993 -1.8058 -0.98523 -1.5361 -1.1214 -0.28424 0.20239 -0.18991 -0.91734 -0.46464 -0.71883 -0.21959 -0.60314 -1.4744 -0.43178 -1.1483 -0.5452 -0.22538 -0.84871 0.15959 0.24543 -0.31654 -0.048693 -0.7427 -0.948 -1.669 -0.20849 -1.3327 -0.33517 -1.5896 -1.0251 -0.38704 -0.96624 -1.1367 -1.1756 -0.2833 -1.0922 -1.3616 -0.77617 7.5457e-05 -0.81792 0.06464 -0.97989 -1.1457 -1.356 -0.93496 -1.9959 -0.78989 -0.782 -0.92563 -0.66676 -0.25472 -0.93555 -1.2315 -1.3602 -1.5113 -1.3184 -1.5377 -0.63669 -1.0572 -1.2206 0.19218 -0.83175 -0.96361 -0.73991 -1.446 -1.4081 -0.35979 -0.48614 -0.47959 -1.1874 -1.587 -1.5711 -1.2667 -0.11286 -0.073895 -1.2757 0.19569 -0.40563 -1.0913 -1.3918 -0.84252 -0.92397 -1.0343 -0.82839
-0.52 -1.0107 -1.268 -0.4915 -0.78055 -0.88305 -0.59599 -0.62743 -1.235 -0.94176 -0.96647 -1.2655 0.17692 -1.4027 -1.9686 -0.6562 -0.82249 -1.3835 -0.89451 -0.80833 -0.6537 -1.1293 -1.4871 -1.8019 -1.2967 -1.0602 -0.64651 -2.0917 -0.48546 -1.5106 -1.243 -1.4733 -0.62853 -0.86647 -1.9301 -0.48276 -1.0658 -1.2007 -0.86198 0.13423 -0.75079 -1.3679 -0.17893 -0.673 -0.59779 -1.251 -1.4918 -0.73199 -0.28996 -0.29971 -1.3531 -0.48826 -1.0276 -1.224 -0.5647 -1.3863 -0.92841 -0.76537 -1.3112 -0.81217 -0.56843 -1.2844 -1.2081 -1.3741 -0.97503 -1.5492 -1.2741 -1.2031 -0.81131 -1.0592 -1.3499 -0.75939 -1.8064 -1.807 -1.4411 0.19237 -1.7453 -1.3879 -1.0052 -1.6499 -0.93598 0.26847 -2.0747 -1.0312 -1.0535 -1.2181 -0.19084 -0.62265 -1.359 -1.3503 -0.71427 0.008715 -1.3664 -1.0671 -1.0007 -0.67915 -0.81825 -0.30366 -0.13808 -0.37012
-0.84202 -1.1307 -1.6714 -1.1865 -0.52447 -1.1031 -0.80138 -1.2509 -1.191 -0.86972 -1.3875 -0.70298 -1.7505 -0.67164 -0.54863 -0.33916 -0.19537 -1.1856 -0.61139 -1.0229 -1.1553 -0.74477 -1.4097 -0.44098 -0.71653 -1.8626 -1.5762 -0.53234 -0.9634 -1.0304 -0.33334 -0.63127 -0.29041 -1.0293 -0.22021 -1.3881 -1.2619 -1.2449 -0.83774 -1.3293 0.42291 0.068471 -0.48358 -0.83683 -0.8583 -1.3573 -1.5023 -1.5007 -1.4089 -1.588 -1.3514 -1.2937 -0.63298 -1.0704 -0.793 -1.3892 -1.6966 -0.49272 -0.99012 -1.0032 -1.3796 -0.93569 -1.0492 -0.83842 -0.76558 -0.058592 -0.53082 -0.60222 -0.74783 -0.42598 -0.36914 -1.0679 -1.2665 -0.74365 -0.67707 -1.7934 -0.85376 -1.6143 -1.0092 -1.0551 -1.4778 -1.0757 -1.5371 -0.45251 -0.73856 -0.54886 -0.97386 -0.27867 -0.36531 -0.69683 -1.2848 -1.583 -0.92294 -0.58737 -1.1207 -1.2468 -0.4646 -1.3043 -1.31 -1.6105
-0.64428 -0.66421 -0.66185 -1.0208 -1.59 -1.5778 -0.90471 -1.0309 0.11072 -0.14275 -0.19543 -0.57509 -1.0678 -0.97195 -1.0387 -0.9068 -0.96078 -1.081 -0.55402 -0.88492 -1.541 -2.009 -0.33117 -0.38948 -1.8568 -0.19382 -0.22979 -0.95236 -0.48527 -0.88109 -1.5893 -0.56485 -1.6459 -1.0659 -1.6686 -1.743 -0.48912 -1.0749 -1.0074 -1.4418 -1.5521 -1.4448 -1.9264 -1.1621 -0.66863 -0.5586 -0.95755 -0.64471 -0.92904 -0.60283 -0.058924 -0.58143 -0.66699 -0.68688 -1.1357 -0.69411 -0.64272 -0.64366 -1.2336 -1.0883 -1.2612 -1.0093 -1.2584 -1.07 -0.70782 -1.336 -1.4534 -1.3906 -1.2685 -0.59266 -0.83836 -1.0348 0.27448 -0.36122 -1.6423 -1.1614 -0.22401 -0.41999 -0.3752 0.02281 -0.8586 -1.3407 -0.36297 -0.90746 -1.2283 -1.281 -0.25479 -1.6482 -0.778 -1.1653 -0.32715 -0.84288 -1.675 -1.1119 -1.1401 -0.73241 -1.6391 -1.5239 -1.6921 -0.14111
-1.1752 -0.89273 -1.0178 -0.092621 -0.67314 -0.70636 -1.1713 -1.0328 -0.86133 -1.4549 -0.53069 -1.1783 -1.1641 -0.8712 -0.73401 -1.0571 -1.8049 -0.47116 -1.628 -0.66694 -0.41862 -1.3339 -1.2318 -1.0739 -0.99167 -0.76815 -1.1518 -0.80615 -1.2455 -1.1183 -0.90295 -1.4716 -1.4652 -1.5032 -0.89039 -0.9418 -1.3935 -1.5265 -1.2334 -0.69692 -1.4581 -1.1512 -0.91331 -1.7272 -0.58173 -1.4378 0.15566 -1.0025 -1.3538 -1.5456 -1.5534 -1.131 -0.51933 -1.8309 -0.69919 -0.76304 -1.6222 -1.3021 -0.92801 -1.5962 -0.26913 -0.83493 -1.0425 -0.29891 -1.3499 -1.5923 -0.79026 -0.89145 -1.3141 -1.2949 -0.98959 -1.0453 -1.5708 -1.1632 -0.73889 -0.28857 -0.80007 -0.96994 -1.4608 -1.0746 -0.60987 -0.88707 -1.539 -0.96519 -0.6658 -0.67821 -1.8918 -1.1758 -1.4879 -0.73419 -1.2747 -0.97402 -0.43346 -1.362 -1.7255 -1.8218 -0.24407 -1.0476 -0.25048 -1.9215
-1.1524 -1.4766 -0.47512 -2.1333 -1.0857 -1.1418 -0.93754 -0.90789 -2.0162 -1.4228 -0.97959 -1.1244 -0.76838 -0.71428 -1.3144 -1.0581 -0.58794 -1.0515 -0.90088 -1.6033 -1.3078 -0.44711 -0.96854 -1.4423 -1.6494 -1.2919 -0.49971 -1.1556 -1.8065 -0.63761 -1.3186 -0.37556 -1.525 -1.0541 -1.3212 -0.85334 -1.7469 -0.26255 -1.0718 -0.8092 -0.074138 -0.53964 -1.325 -0.34336 -1.5596 -0.35953 -1.9799 -1.0064 -1.0346 -1.1478 -0.54506 -1.0095 -0.91864 -0.25392 -1.8114 -1.371 -0.95969 -1.8647 -1.382 0.36319 -0.95856 -0.61215 -1.2477 -1.6824 -1.8085 -1.1836 -0.13034 -0.54432 -0.82638 -1.1184 -0.97004 0.0092195 -0.3597 -1.2841 -1.2916 -1.3254 -2.3651 -0.99588 -1.1257 -0.85474 -1.3415 -1.3614 -1.1976 -1.329 -1.1741 -1.8694 -0.82833 -0.34061 -0.47294 -0.90847 -0.91637 -1.1529 -0.037479 -1.3468 -0.79624 -0.158 -1.1546 -0.90363 -1.0608 -0.55604
-1.1518 -1.7956 -1.4721 -1.6299 -0.73815 -1.5522 -0.84446 -1.3346 -0.70556 -0.2336 -1.6381 -0.53466 -0.19358 -2.0062 -0.91931 -0.79308 -1.5749 -0.77628 -1.3764 -1.6791 -0.67729 -0.60145 -0.82097 -0.949 0.11716 -1.1639 -0.72822 -1.3695 -0.33316 -1.3865 -0.44703 -1.0737 -0.33317 -0.78393 -0.2606 -1.3785 0.3417 -1.2903 -1.1926 -0.83262 -1.0029 -1.2392 -0.84659 -0.98976 -1.0554 -2.1796 -0.35539 -1.5024 -1.3397 -1.4136 -0.74892 -0.88011 -1.2251 -0.99357 -1.7728 -0.94888 -0.7657 -0.58928 -0.6692 -1.891 -0.64157 -1.5637 -0.87611 -0.86657 0.20157 -0.84927 -1.5342 -1.2427 -0.13013 -0.83825 -0.93914 -1.2619 -1.4113 -0.9091 -0.91017 -0.82417 -0.40755 -1.2508 -1.196 -1.1388 -0.90348 -1.5699 -0.59317 -0.99615 -0.59048 -0.42446 -1.4729 -1.744 -1.5261 -1.3789 -0.54164 -1.3602 -2.3241 -0.64047 -0.35358 -0.85474 -1.276 -0.43625 -1.6234 -1.1502
-0.79294 -0.4861 -1.4397 -0.47721 -1.272 -0.89168 -0.96946 -0.87471 -0.66616 -1.417 -1.0498 -1.6292 -1.4025 -0.11288 -1.1716 -2.1648 -1.2289 -1.3467 -0.75776 -0.50492 -1.9652 -1.2616 -1.101 -1.0923 -1.43 -1.3944 -1.6193 -1.1602 -1.493 -1.6697 -1.3148 -1.5731 -1.1571 -0.69772 -1.3307 -1.5445 -2.1827 -1.1921 -1.3683 -0.75348 -1.5484 -1.0874 -1.6793 -1.0497 -0.93722 -0.82356 -1.6059 -0.86323 -0.50817 -1.3157 -1.8122 -1.656 -1.9906 -0.77796 -0.47174 -2.1008 -1.1892 -1.0775 -1.4092 -1.4068 -1.468 -1.7296 -1.3388 -1.1413 -1.0163 -1.2481 -1.0243 -1.662 -1.4208 -0.96902 -1.4327 -1.5586 -0.78833 -0.70694 -1.2901 -1.4284 -1.0586 -1.6619 -1.287 -0.82259 -1.281 -0.55851 -1.2373 -1.6496 -1.6185 -1.6615 -1.4638 -1.1174 -0.91631 -0.70972 -1.5037 -1.4363 -1.249 -0.37841 -1.6609 -1.8517 -0.85419 -1.6513 -0.24046 -0.8862
-1.0803 -0.75417 -0.39671 -1.4117 -1.5404 -0.88886 -1.6709 -0.86036 -1.7706 -1.8042 -1.1317 -0.75838 -2.576 -1.5735 -0.70521 -0.99907 -0.49314 -0.91595 -0.91029 -1.3642 -0.82721 -1.729 -0.99806 -0.91402 -1.1332 -0.88565 -1.2892 -0.74501 -0.86532 -1.2653 -0.81127 -1.2454 -0.68142 -1.8532 -0.9623 -0.56697 -0.5425 -0.75089 -0.56341 -1.0699 -1.0319 -0.93544 -0.58437 -1.136 -1.0067 -1.5908 -0.68365 -0.85979 -1.4362 -0.066579 -0.81608 -0.5201 -0.94634 -1.6537 -0.74454 0.87758 -1.1046 -0.91592 -0.78294 -0.28736 -0.75453 0.22331 -0.71451 -0.80734 -2.1794 -0.51497 -1.766 -0.99625 -0.95425 -1.6119 -1.1893 -0.91493 -1.591 -1.1004 -0.39699 -1.3173 -1.6837 -0.39046 -0.89262 -1.2581 -0.95758 -1.2655 -1.4768 -0.11852 -1.7328 -0.75206 -1.4391 -0.80667 -0.86607 -1.5891 -1.4697 -0.94501 -0.62763 -1.5886 -1.3917 -1.1238 -0.83423 -1.2289 -1.7555 -0.95863
-1.9902 -1.3775 -1.9563 -0.56351 -1.6856 -1.48 -0.82561 -1.1564 -0.16258 -0.87455 -1.1097 -1.8089 -0.84747 -1.3726 -1.2396 -0.92737 -1.7443 -1.0299 -1.3558 -0.46194 -0.41121 -1.1101 -0.79238 -1.705 -0.75374 -1.4877 -1.5538 -1.3616 -1.4114 -0.43385 -1.2684 -0.38988 -1.2974 -0.79108 -1.1883 -2.2766 -0.70062 -1.8401 -1.238 -1.6988 -1.4258 -1.9035 -1.4317 -0.91227 -0.92331 -0.82049 -0.84363 -1.4409 -0.68249 -1.1708 -0.82151 -1.1189 -0.70862 -0.97748 -1.7785 -1.3899 -0.37033 -0.82682 -1.1857 -1.6776 -2.0884 -1.6779 -1.5691 -1.1986 -1.2117 -2.0625 -0.47214 -0.63076 -1.8055 -0.61965 -1.4869 -0.94378 -1.2435 -0.8879 -2.009 -1.2263 -0.59525 -1.8234 -1.1328 -1.6282 -1.2699 -0.72352 -1.0913 -1.68 -1.3254 -1.2222 -0.6458 -0.50579 -1.2142 -1.7198 -0.9382 -0.78481 -0.77524 -1.0173 -0.40019 -0.40999 -2.0428 -0.61449 -0.56857 -0.45205
0.28072 -1.1476 -1.9138 -1.5686 -0.28142 -1.725 -0.94984 -1.872 -1.3407 -1.6438 -0.94341 -1.0826 -0.45694 -0.49488 -1.8717 -1.5941 -1.198 -1.8585 -1.0041 -1.478 -1.8503 -0.45259 -1.261 -0.48822 -1.6581 -0.8247 -0.93168 -0.62564 -1.5441 -1.2741 -0.74385 -1.5723 -1.4561 -1.3273 -0.73777 -0.41671 -0.42169 -0.37187 -1.262 -0.90151 -1.3931 -0.93447 -1.0913 -1.0196 -1.1784 -1.6028 -1.5719 -0.58746 -1.0667 -1.3227 -1.3198 -1.3192 -1.9063 -1.4385 -0.85174 -1.6262 -2.0955 -1.1609 -1.4908 -0.71861 -0.87044 -1.6664 -1.5611 -0.43233 -0.63474 -0.75425 -1.2209 -1.8142 -0.68179 -1.9939 -0.49647 -1.4566 -1.3327 -2.0494 -1.0296 -1.1231 -1.2493 -0.26441 -1.5692 -1.1206 -1.1714 -1.0337 -0.65225 -0.61707 -1.5253 -1.2925 -0.89774 -1.7982 -0.88844 -0.43234 -0.73129 -1.5247 -0.98687 -1.4246 -2.3794 -1.5899 -0.71911 -1.2694 -1.5484 -2.1474
-2.5644 -1.2697 0.11339 -1.9014 -1.5623 -0.32037 -0.95796 -0.74072 -1.0176 -0.68677 -0.56086 -0.80131 -1.5326 -1.9863 -1.0774 -0.37441 -0.32214 -0.30303 -2.107 -1.554 -0.39318 -1.6678 -0.9097 -0.96185 -0.85727 -1.4023 -1.7366 -1.2706 -0.90564 -1.0417 -2.4252 -0.38623 -0.66616 -1.3165 -1.5117 -1.1699 -1.9886 -1.7677 -0.50266 -1.0696 -0.37275 -1.0597 -1.151 -1.0817 -0.98085 -0.50664 -0.85902 -1.3634 -1.3508 -1.3197 -2.0387 -1.5432 -1.1459 -0.17096 -0.64835 -2.3607 -1.1172 -1.7754 -0.86008 -2.3379 -1.1304 -0.85577 -0.98073 -2.8096 -0.92389 -1.0366 -0.76209 -0.51255 -1.5537 -0.68687 -1.9488 -0.92644 -0.91043 -0.96728 -1.4343 -0.088371 -0.78017 -0.92016 -0.62528 -1.2403 -1.3427 -1.5553 -1.1365 -1.6713 -0.96625 -1.4206 -1.305 -1.5288 -1.4252 -1.5103 -1.4317 -0.84393 -0.7301 -1.901 -0.61869 -1.9104 -0.62186 -1.2251 -1.4021 -0.87482
-0.81274 -1.5703 -0.73886 -1.1325 -1.3782 -1.5745 -1.1281 -1.4893 -1.9431 -1.7374 -1.7568 -0.87595 -1.3006 -1.157 -0.99278 -1.4221 -1.7252 -1.6525 -0.56209 -1.0571 -0.89139 -1.4807 -1.9123 -0.69191 -0.8531 -1.3005 -1.2916 -1.5232 -0.89595 -1.3866 -0.38478 -1.9706 -1.0474 -1.029 -1.6676 -0.66842 -1.4645 -0.79398 -1.6426 -1.3711 -1.3032 -1.5706 -1.6194 -0.93923 -1.6394 -1.3608 -0.55142 -1.6891 -1.6988 -1.0143 -0.4964 -0.61265 -0.48768 -1.9478 -1.3213 -0.21656 -0.79156 -0.79631 -1.3397 -0.97332 -1.717 -1.6057 -1.534 0.090288 -1.5048 -0.98539 -1.1 -1.7041 -1.7539 -1.3598 -0.84861 -1.3632 -0.887 -1.2771 -0.64699 -2.0546 -1.2035 -1.119 -1.3934 -1.0464 -0.73487 -2.514 -1.4349 -1.583 -0.20906 -1.2474 -1.0409 -1.6119 -1.0165 -0.87882 -0.54486 -1.7309 -1.316 -0.84122 -1.1234 -0.54788 -1.8616 -1.1151 -0.26736 -1.1941
-1.423 -1.1285 -1.8789 -0.50954 -1.5034 -0.70761 -1.9825 -0.74209 -1.7429 -0.98442 -1.8773 -0.90506 -0.13857 -1.0995 -0.78055 -1.3148 -1.5484 -1.677 -1.0007 -1.2352 -1.9436 -1.4683 -1.7719 -1.6928 -1.5984 -0.99289 -1.5191 -1.5686 -0.82221 -1.486 -0.88317 -0.54061 -0.69805 -0.52792 -0.87604 -1.5133 -1.3261 -1.6731 -1.2617 -1.0353 -0.9366 -1.2456 -0.99332 -1.4412 -1.5102 -0.82284 -1.2541 -0.85453 -1.5627 -0.96361 -1.8216 -1.3682 -2.3212 -1.6174 -1.4043 -1.4257 -1.3909 -1.5425 -1.4874 -0.95502 -0.94567 -1.4733 -0.67155 -1.299 -1.2104 -1.5134 -1.205 -1.4978 -0.18336 -0.95552 -1.018 -1.8838 -1.2823 -0.75193 -1.8348 -1.5167 -1.3105 -2.1562 -1.6957 -1.0441 -1.4167 0.31368 -1.1604 -0.87992 -1.8121 -0.51169 -1.5981 -0.97451 -1.8314 -0.56551 -1.4783 -0.61959 -1.8669 -1.6204 -1.2622 -0.88111 -1.1465 -1.7552 -1.9283 -1.21
-0.29021 -1.0959 -1.7363 -0.99665 -1.4499 -0.9773 -1.0287 -1.0025 -0.95745 -1.4437 -0.33718 -2.1333 -1.8059 -1.1117 -1.5653 -0.79793 -1.4116 -1.1328 -0.93954 -0.94845 -0.96025 -0.65787 -0.70889 -1.2331 -0.89465 -1.8677 -0.18729 -1.5974 -1.6396 -1.0762 -1.916 -1.5431 -1.8174 -1.4548 -1.5421 -1.5066 -1.2557 -0.81379 -0.94397 -1.4629 -1.4778 -0.54401 -0.67775 -1.9484 -0.716 -1.0055 -1.534 -1.3193 -0.4599 -1.7923 -1.4849 -1.2786 -0.4115 -0.96421 -1.4039 -1.1795 -1.4908 -1.0337 -0.81417 -1.81 -0.76975 -0.24042 -1.5823 -1.075 -1.0124 -1.5595 -1.3119 -0.77111 -1.3962 -1.5961 -1.4588 -0.82696 -1.1385 -1.0138 -1.4773 -1.1945 -1.1784 -0.80229 -1.0251 -1.0463 -0.87306 -1.867 -2.0519 -0.88771 -1.8451 -1.0141 -1.4888 -1.2293 -0.99786 -1.3825 -1.4944 -1.2908 -0.6544 -1.1705 -1.0649 -1.6847 -1.6715 -1.5747 -1.3432 -1.4595
-1.4511 -1.3317 -1.1061 -1.641 -0.46285 -1.4237 -1.6188 -2.0032 -1.5534 -0.54346 -1.9021 -1.6441 -0.71942 -1.3371 -0.42361 -1.8861 -0.82218 -1.3643 -1.694 -1.0378 -0.98671 -1.2913 -1.0509 -1.5688 -1.2361 -1.2761 -2.2314 -1.8887 -1.604 -1.127 -1.2062 -1.8983 -1.8872 -1.408 -0.9876 -0.83382 -0.66349 -1.6712 -2.2351 -1.9692 -1.9274 -1.064 -1.5641 -0.98512 -1.63 -1.5386 -1.9175 -1.3098 -1.5385 -1.5656 -0.55801 -1.5579 -1.318 -1.7229 -1.2943 -1.5752 -1.1523 -1.1067 -0.63819 -0.53647 -1.1316 -1.7562 -0.69884 -1.7332 -0.91689 -0.84455 -1.3577 -1.2781 -0.89551 -1.2165 -1.309 -1.0431 -1.7417 -2.246 -0.71389 -1.3023 -0.93932 -0.87887 -0.90432 -1.7175 -1.7281 -1.0326 -0.75248 -1.1983 -0.31114 -1.5652 -0.66898 -1.6682 -1.5515 -1.8184 -0.40743 -1.6732 -2.4557 -1.46 -1.3089 -1.304 -0.66716 -0.81279 -0.99548 -1.6615
-1.436 -0.99965 -1.2718 -1.2916 -1.5837 -1.5612 -1.6392 -1.1726 -1.4516 -1.1224 -1.5933 -1.0121 -2.3745 -1.6888 -2.2702 -1.1242 -1.755 -1.3926 -0.69554 -2.0469 -2.0118 -0.97389 -1.663 -0.91656 -1.4874 -0.72846 -0.44627 -0.47848 -1.3271 -2.0231 -2.0773 -1.0806 -0.29296 -1.2763 -1.1988 -1.4572 -1.6041 -0.46075 0.048271 -0.80165 -1.238 -1.0478 -2.0749 -1.3583 -0.89734 -1.442 -1.801 -1.3672 -0.99239 -1.3012 -1.2764 -1.6424 -1.0085 -0.84317 -1.7551 -1.5365 -1.4637 -1.2266 -2.6861 -1.7897 -1.7385 -1.6625 -1.6446 -1.132 -1.6092 -1.3339 -0.47136 -1.4333 -1.3616 -1.1075 -1.7612 -0.48246 -0.9627 -1.0079 -1.4852 -1.3341 -1.7227 -1.6626 -1.6878 -1.1315 -0.64224 -1.6919 -2.4463 -1.0319 -1.6679 -1.2182 -1.696 -0.94721 -1.1892 -1.4833 -1.7402 -0.87306 -0.29144 -0.61172 -1.7679 -1.1924 -1.0239 -0.65268 -0.80695 -1.3593
-1.6144 -1.4438 -1.4153 -1.4134 -1.8637 -0.656 -0.87586 -0.83535 -1.0939 -2.0324 -0.56053 -0.94865 -1.503 -0.45883 -1.0518 -1.8785 -0.59328 -2.4246 -2.4161 -1.0177 -0.57778 -1.9943 -1.3896 -0.96146 -1.406 -1.8671 -1.1457 -0.47699 -1.2282 -0.3273 -0.92084 -1.2845 -2.0278 -1.3174 -1.3914 -1.7872 -1.2445 -1.3531 -1.8136 -1.6633 -1.1253 -0.84478 -0.73482 -0.62321 -1.0676 -2.185 -1.5473 -1.8069 -2.2587 -0.2525 -0.58167 -1.7642 -2.1043 -0.4772 -0.84298 -1.1245 -1.0553 -2.0649 -0.94547 -0.5448 -1.4975 -1.465 -1.1396 -1.7827 -1.5639 -1.216 -1.745 -1.6623 -1.6926 -0.91163 -0.93276 -1.8162 -1.781 -1.662 -1.4682 -1.1098 -1.3783 -1.1045 -1.1203 -1.8932 -2.2183 -1.5095 -0.56412 -2.2092 -0.88849 -1.1233 -1.2054 -1.2376 -1.685 -1.1816 -1.3219 -1.6739 -1.8232 -1.7283 -1.8169 -1.4932 -0.99853 -1.2775 -1.7569 -0.8673
-0.60424 -1.1669 -0.98631 -1.9152 -1.2576 -1.3067 -1.6602 -1.9925 -0.88353 -1.2004 -1.4831 -1.6754 -1.6404 -2.0463 -1.4083 -1.3014 -1.2979 -0.28272 -1.4876 -0.79996 -2.5891 -1.5495 -0.91742 -0.88636 -1.0872 -1.4373 -2.4043 -2.7092 -1.1747 -1.3285 -1.8134 -1.7817 -1.5228 -1.5811 -1.3157 -1.1133 -1.5321 -1.6402 -2.106 -0.24688 -0.67882 -2.4091 -1.5115 -1.4264 -1.2701 -0.75325 -0.90917 -1.2969 -0.67322 -2.0216 -1.9462 -1.0878 -0.71732 -1.9468 -1.4537 -0.86821 -1.6138 -1.0843 -1.4715 -1.6443 -1.3157 -0.42494 -0.95931 -0.9075 -1.7491 -1.5762 -1.7755 -0.85389 -1.1178 -1.1611 -0.78554 -1.6784 -1.2734 -0.91584 -1.2951 -1.0361 -0.4481 -1.5929 -1.7395 -0.78213 -0.95966 -0.62586 -1.3684 -1.7481 -1.4511 -1.8121 -1.4824 -0.92816 -1.0624 -0.68528 -1.5438 -1.1591 -1.1507 -2.3527 -1.2634 -1.3501 -1.3114 -1.881 -1.3905 -1.7062
-2.0024 -1.675 -1.0738 -1.1523 -1.7377 -1.9218 -2.3293 -0.90895 -1.8418 -0.78516 -1.5062 -1.2942 -1.7187 -0.80473 -2.2005 -0.91924 -1.7906 -1.6455 -0.98004 -1.8441 -0.67781 -1.7663 -1.5242 -3.0576 -0.99018 -0.72162 -0.88822 -1.4851 -1.5928 -1.8213 -2.2134 -0.66941 -1.0625 -0.66403 -1.6341 -1.6839 -1.3087 -1.7426 -0.31927 -1.3344 -1.3404 -0.4166 -1.9781 -1.2886 -1.3888 -0.88326 -0.56709 -1.4254 -1.2447 -1.6794 -1.9988 -1.5048 -1.8832 -1.5012 -1.6263 -1.4648 -0.94329 -1.0717 -2.2101 -1.5618 -1.3077 -1.5797 -2.1684 -1.1606 -1.1255 -1.9862 -1.129 -1.4476 -2.0895 -1.709 -1.7501 -1.4496 -1.5878 -1.2576 -2.0863 -1.7421 -1.6379 -1.1246 -1.5624 -1.356 -2.1308 -1.5494 -1.7173 -0.892 -1.3398 -1.0917 -1.0786 -2.5545 -1.7758 -2.3059 -1.2113 -2.0056 -1.2609 -0.69885 -1.1462 -1.6949 -1.8731 -0.98691 -1.1743 -0.58217
-0.87749 -1.2511 -2.5706 -1.96 -1.4794 -1.7699 -0.4543 -1.3558 -1.3214 -1.7757 -1.7549 -1.4752 -0.79442 -1.768 -1.0296 -2.0975 -1.3862 -0.81475 -0.99735 -1.7059 -1.0705 -0.081536 -1.8412 -0.82952 -1.9909 -2.1396 -0.69099 -1.5945 -1.4418 -1.818 -0.5062 -1.51 -1.2824 -1.1222 -1.2158 -1.3864 -1.5912 -1.4769 -1.6052 -2.1158 -1.3971 -2.3722 -0.86599 -2.0653 -1.8056 -1.6961 -1.3665 -1.5665 -2.4291 -1.2239 -1.3083 -0.73103 -1.4912 -1.3431 -1.2023 -1.681 -1.2312 -2.1247 -0.96393 -1.8731 -1.4794 -2.1839 -1.5492 -1.6666 -0.8793 -0.90925 -1.0587 -1.4486 -1.041 -1.3963 -1.3678 -0.35543 -1.2016 -0.93938 -1.1526 -1.361 -1.2847 -1.4467 -1.9299 -1.5008 -1.1377 -1.9457 -0.48772 -1.1684 -2.0595 -1.5697 -0.90534 -1.7817 -1.1826 -1.325 -0.87536 -1.2643 -1.4422 -1.7591 -2.1518 -1.4948 -0.91561 -1.1804 -1.5549 -1.7141
-1.7721 -1.5344 -1.2364 -0.9626 -1.9569 -1.5999 -1.5611 -1.4084 -0.87925 -1.5374 -1.5267 -2.0196 -1.095 -1.9808 -1.5968 -1.5317 -1.3197 -2.1413 -2.215 -2.0993 -2.349 -2.0346 -1.5746 -1.9441 -1.9653 -0.61621 -2.5859 -1.4645 -1.5787 -1.0265 -1.0837 -2.0754 -1.4649 -2.1142 -1.4033 -1.162 -1.332 -1.382 -1.5882 -1.6442 -2.0129 -2.203 -1.43 -1.0378 -0.84332 -1.9478 -2.2318 -0.49256 -1.2833 -0.93937 -1.0991 -1.8089 -1.6968 -2.3585 -0.48718 -1.0434 -1.2936 -0.67627 -0.62286 -1.109 -0.78565 -0.93489 -1.0984 -1.1821 -2.182 -1.6208 -1.5878 -1.6217 -0.86065 -1.0261 -1.9265 -1.7915 -1.9511 -1.8319 -1.6442 -1.5338 -1.6889 -1.3351 -1.1618 -1.2779 -1.7073 -1.1114 -2.2059 -1.4572 -1.4182 -2.1864 -1.6551 -0.22241 -2.1442 -1.8808 -2.0924 -1.4101 -0.95852 -0.72043 -1.2919 -1.3804 -1.2268 -2.3315 -1.0416 -1.6102
-1.7407 -1.6309 -0.87653 -1.3587 0.26221 -1.3873 -1.2255 -1.3912 -1.5437 -1.2795 -1.1288 -0.88068 -1.7092 -1.581 -1.4672 -1.4398 -1.9652 -1.5496 -0.84897 -1.1237 -1.1913 -2.3788 -1.3867 -0.95614 -1.1603 -1.788 -0.56112 -1.6405 -1.001 -1.5176 -2.1401 -1.1126 -1.1848 -1.2371 -1.5093 -1.798 -1.3647 -1.1198 -1.4237 -0.8935 -1.1278 -0.94299 -2.2375 -1.0289 -1.5665 -1.2827 -1.0702 -2.0743 -2.1141 -2.1342 -1.3668 -1.1668 -1.8964 -0.91067 -1.3677 -1.7688 -1.6332 -0.96823 -2.1683 -1.1854 -1.9049 -1.8641 -1.9856 -1.5644 -1.4536 -1.0432 -1.7218 -1.9451 -1.8698 -1.9343 -0.77174 -2.3274 -1.1886 -0.67152 -1.1281 -1.3906 -2.1094 -1.4547 -1.5736 -1.8023 -1.3465 -2.0736 -1.4307 -1.2459 -1.3851 -0.74407 -2.244 -2.9493 -1.0029 -1.2363 -1.1201 -1.341 -1.1233 -2.7871 -1.5716 -2.2002 -1.3925 -1.4584 -1.3245 -1.6417
-1.4203 -1.1731 -2.2323 -1.8486 -1.9744 -1.2496 -2.0007 -1.6152 -2.293 -1.2707 -1.4176 -1.488 -1.5262 -0.79927 -1.0018 -1.525 -1.5665 -1.6499 -1.7092 -0.91171 -0.86159 -1.1012 -1.0637 -0.63434 -0.92469 -1.3951 -2.4427 -1.0043 -1.7923 -1.1591 -1.3328 -0.81715 -1.6905 -2.3319 -1.4785 -0.98881 -1.1789 -1.5412 -1.9695 -2.0915 -1.6881 -1.5009 -1.3309 -1.739 -1.7825 -2.1452 -1.96 -0.73431 -1.272 -1.599 -2.1162 -1.9574 -1.8289 -0.58593 -2.5901 -1.5725 -1.8334 -1.9543 -1.2471 -1.8384 -1.9427 -1.4481 -2.3406 -1.7596 -0.43418 -1.5856 -1.767 -0.84878 -1.02 -1.5392 -1.9772 -1.4478 -1.7688 -1.4199 -2.2367 -0.85231 -0.60548 -1.9662 -1.5349 -1.2678 -1.1896 -1.1778 -1.352 -1.5248 -1.2376 -1.8617 -1.1127 -1.0156 -0.78401 -0.68017 -1.4693 -1.2424 -1.9374 -0.69242 -1.9098 -0.71087 -2.3153 -1.3388 -1.9422 -1.2911
-1.7887 -1.88 -0.78794 -1.4927 -1.6129 -1.7383 -1.0759 -0.85391 -0.69817 -1.9973 -1.226 -1.0081 -1.3861 -1.8171 -1.5152 -1.0801 -1.0084 -1.0536 -1.6014 -1.609 -2.002 -1.3715 -1.2128 -2.214 -2.0856 -1.6771 -1.7653 -1.4382 -2.1851 -1.4798 -0.94275 -1.8173 -2.2845 -0.36353 -1.4186 -1.387 -1.7317 -1.1051 -0.86593 -0.96529 -1.0425 -1.1983 -1.0403 -1.8233 -1.3809 -1.5514 -0.62786 -1.7464 -1.2816 -1.7355 -0.73272 -1.0271 -0.47152 -2.1904 -1.7591 -1.3241 -1.6279 -0.9198 -1.6826 -1.4653 -0.76973 -0.92675 -0.58723 -1.5164 -2.0202 -0.96648 -0.82594 -1.1884 -2.3276 -1.8484 -1.6412 -0.8807 -1.4681 -2.1122 -1.2606 -1.9144 -1.1712 -0.79719 -1.3601 -1.3545 -2.4591 -1.1762 -2.4488 -1.2694 -1.917 -0.71081 -1.8462 -1.6858 -2.3465 -1.5148 -1.6557 -2.2341 -1.382 -1.3759 -1.7921 -1.3857 -0.26587 -1.2017 -0.8808 -1.9193
-1.5845 -1.7574 -1.8238 -1.3253 -1.1386 -2.368 -1.4458 -2.1028 -1.9204 -1.6811 -1.7334 -1.5659 -1.509 -0.99125 -1.5713 -1.0357 -1.4265 -1.4413 -1.2531 -0.85236 -1.125 -1.5521 -1.9011 -1.1169 -1.2012 -1.3967 -0.89021 -1.6661 -0.76501 -1.9537 -2.4499 -2.271 -0.85781 -1.3203 -1.9686 -1.3068 -0.46361 -1.4837 -1.7791 -1.6063 -1.2253 -1.6272 -1.0526 -1.515 -1.3734 -0.79191 -1.6111 -2.394 -1.0982 -0.50569 -1.6955 -1.5812 -2.0688 -1.5537 -1.1701 -1.2114 -1.6012 -2.0527 -1.1208 -1.4834 -2.1265 -1.41 -1.5066 -1.9991 -1.6779 -2.0059 -1.7081 -1.9694 -1.4219 -1.6417 -1.268 -1.555 -1.0362 -0.98066 -1.4221 -1.7744 -2.3188 -1.4248 -1.5653 -0.773 -1.2841 -1.7484 -1.0206 -1.4333 -2.0967 -1.7937 -1.4339 -1.0679 -0.64526 -1.9192 -1.2497 -1.2183 -1.2955 -1.3621 -0.75804 -2.5314 -1.7467 -1.0437 -1.4516 -0.97399
-0.94707 -1.1165 -1.9634 -0.99911 -1.7988 -1.6175 -1.9632 -0.49009 -1.2306 -1.1546 -0.82715 -2.2138 -1.2288 -1.88 -1.4038 -2.2613 -2.2602 -2.0573 -1.5422 -2.2138 -1.8635 -1.5522 -1.7872 -2.0626 -2.1849 -1.5042 -1.6722 -1.311 -2.293 -1.7544 -1.5578 -0.95885 -1.57 -1.9173 -1.2566 -1.7823 -1.8151 -0.94915 -1.5849 -1.8575 -2.3408 -1.7288 -1.888 -1.6458 -1.1694 -1.7673 -2.1433 -0.88133 -1.0736 -1.0984 -1.4704 -1.6717 -0.64286 -2.3585 -1.095 -1.0003 -1.5777 -1.2711 -1.8837 -1.4147 -1.3152 -1.6834 -1.7114 -1.3266 -2.0661 -2.2133 -1.0603 -0.58472 -1.6996 -1.5506 -1.5547 -1.8593 -1.8291 -2.4002 -1.5872 -1.6436 -1.6085 -1.5761 -2.5538 -2.6443 -1.3405 -1.7133 -1.0025 -1.7452 -0.80721 -1.6093 -1.4426 -2.261 -1.874 -1.5659 -1.951 -1.0654 -1.3921 -1.533 -1.819 -1.0893 -2.1233 -1.5585 -2.004 -1.7553
-1.7834 -2.2818 -1.0873 -1.6238 -2.3828 -0.88415 -1.4333 -2.2083 -2.014 -2.3032 -2.2557 -1.124 -1.9048 -2.1667 -1.5877 -1.8448 -1.4639 -1.5814 -2.0729 -2.1439 -1.7818 -1.7514 -1.2853 -1.6153 -1.2724 -2.1405 -1.4592 -1.8393 -1.1611 -1.3015 -1.1426 -2.1957 -1.2852 -1.0771 -2.119 -1.9825 -2.0296 -2.4588 -1.5772 -1.3997 -0.82431 -1.2967 -2.4438 -1.3957 -1.8435 -1.0816 -1.2567 -1.7767 -1.8109 -2.0069 -1.4309 -1.7302 -2.6643 -0.82631 -0.92903 -2.3247 -0.64711 -1.5304 -2.174 -1.1591 -1.6211 -1.3608 -1.968 -1.9071 -1.1536 -1.2161 -2.0103 -2.2056 -0.9858 -1.0711 -1.9937 -1.5752 -1.8996 -0.99474 -1.7062 -1.5969 -0.92964 -2.1834 -1.6765 -1.4044 -1.4136 -1.6516 -1.7761 -1.8862 -1.3898 -1.1814 -1.5443 -0.9562 -2.2823 -1.6979 -0.76412 -2.048 -1.8084 -1.9084 -1.7183 -1.0702 -1.7718 -1.9803 -1.8611 -1.3487
-1.1744 -0.73878 -1.6867 -2.2699 -1.2965 -2.0591 -1.3331 -1.2633 -1.1146 -1.0871 -2.433 -0.98371 -1.1316 -0.54411 -0.95292 -1.7589 -1.2183 -2.055 -1.5015 -1.8362 -1.2526 -1.6582 -2.176 -1.4746 -0.87566 -1.442 -1.1268 -2.184 -0.98484 -1.6432 -1.9515 -1.7312 -1.9006 -2.2158 -1.2516 -1.2605 -1.8385 -1.7471 -2.6391 -1.1223 -1.9847 -1.1828 -1.5668 -1.294 -0.66551 -2.1531 -1.9597 -1.5239 -1.5293 -2.1303 -1.5341 -0.95285 -1.7879 -2.1499 -2.0921 -2.3045 -1.9876 -1.6698 -1.5573 -1.1587 -1.6473 -2.382 -1.1788 -0.83778 -0.973 -1.6358 -2.0636 -1.7863 -2.2216 -2.1588 -1.0073 -1.5028 -0.98709 -1.5467 -1.0665 -1.7499 -1.2179 -1.3202 -0.77477 -1.321 -2.154 -0.76512 -2.5451 -1.0973 -1.4928 -1.5055 -1.1343 -2.0233 -1.0494 -1.4879 -2.027 -1.577 -1.0109 -1.8757 -1.2129 -1.9009 -1.4037 -0.85617 -1.4538 -1.2795
-1.3511 -1.8777 -1.7947 -1.771 -1.9398 -0.99265 -0.9875 -2.1049 -1.3976 -0.9281 -1.4007 -2.3707 -2.122 -2.7632 -2.181 -0.91414 -1.2218 -1.5162 -1.9975 -0.95192 -1.5394 -1.2177 -1.6069 -1.474 -1.7527 -1.8568 -2.4092 -1.3567 -2.5627 -1.903 -1.2719 -0.61178 -2.3672 -1.2762 -1.4628 -1.5111 -0.97036 -1.6752 -0.62374 -2.5861 -1.5537 -0.95443 -1.4123 -1.344 -1.3537 -0.97953 -1.177 -2.1424 -2.3977 -1.642 -1.6616 -2.0239 -0.67281 -1.3632 -1.3121 -0.99707 -1.308 -0.97102 -1.4774 -2.7123 -1.5892 -1.2384 -1.4631 -1.8854 -2.2795 -1.5777 -1.7139 -1.424 -1.2715 -1.8232 -1.7648 -1.2482 -0.98829 -1.5822 -2.2914 -2.0485 -1.766 -1.3289 -1.6739 -1.6903 -1.1605 -2.2246 -1.6035 -2.6744 -2.4515 -2.3039 -1.3462 -0.80702 -1.9405 -2.6509 -1.8677 -1.6678 -1.6018 -1.5824 -1.7151 -2.467 -1.5863 -2.3818 -1.4954 -1.6235
-2.4115 -1.2664 -2.4499 -0.93467 -2.0298 -1.9035 -1.7557 -1.1547 -2.1417 -2.2232 -0.61873 -1.8108 -1.8992 -1.5412 -1.6691 -1.678 -2.1276 -2.3934 -1.4332 -1.6257 -1.917 -2.2033 -1.3266 -1.3889 -2.4109 -1.7603 -0.88664 -1.9161 -1.8298 -1.8056 -1.8189 -2.6041 -1.2274 -1.7297 -2.0737 -1.9888 -1.8801 -1.0915 -2.2206 -2.1901 -2.0353 -2.6424 -1.212 -2.619 -3.0248 -2.6502 -1.9695 -1.1625 -0.80858 -1.1047 -1.5262 -1.4198 -1.994 -1.6634 -2.2026 -1.7961 -1.7561 -2.3198 -1.2212 -1.4721 -1.6875 -1.947 -1.0223 -1.2622 -1.2663 -1.7663 -1.2036 -1.5336 -1.4838 -1.1504 -1.4601 -1.9289 -2.3714 -1.4592 -1.1976 -0.34852 -1.7421 -1.9385 -2.129 -1.4414 -2.5064 -2.069 -1.5809 -1.3115 -0.86938 -1.7648 -1.8002 -2.3515 -1.6256 -0.97844 -1.7483 -1.6145 -2.0201 -1.814 -1.7031 -1.6156 -1.4818 -1.5441 -1.2648 -2.0604
-1.4796 -1.9946 -1.3352 -2.1209 -1.0793 -1.6747 -1.9886 -2.2398 -1.3478 -2.0906 -2.5005 -1.694 -1.7699 -0.88264 -1.092 -2.2211 -1.4818 -1.4951 -0.81425 -2.268 -1.3993 -1.6887 -1.8458 -2.3844 -1.7911 -1.9232 -2.3243 -1.5105 -1.0495 -1.4408 -1.0674 -1.1761 -0.81933 -1.2014 -1.1835 -1.4518 -1.3039 -2.0983 -1.1998 -1.0796 -1.1768 -1.3965 -1.4366 -1.1874 -1.2914 -2.25 -1.4025 -1.1319 -1.3385 -1.8353 -1.9659 -2.2715 -1.1843 -2.101 -1.1397 -1.4005 -1.9823 -2.0567 -1.5992 -2.0283 -1.6176 -2.0011 -2.2802 -1.9997 -1.6233 -2.7623 -1.3663 -1.3419 -0.74919 -1.208 -1.6935 -1.1292 -0.94075 -1.4047 -1.9981 -1.3909 -1.9283 -1.5788 -1.0197 -2.1779 -1.1353 -1.7361 -1.9383 -0.89999 -2.4176 -1.3341 -1.5537 -1.6641 -1.3136 -1.7389 -1.7413 -1.4655 -1.0631 -1.2974 -1.5721 -1.6787 -2.4006 -1.7842 -2.3267 -1.7567
-1.6234 -1.3665 -1.3332 -1.9664 -1.5494 -1.9633 -2.261 -1.1921 -2.4592 -0.74568 -0.74112 -1.8328 -1.8364 -2.7123 -1.9212 -1.8256 -1.4173 -0.64958 -1.6923 -1.757 -2.0547 -1.806 -1.711 -1.1087 -1.0332 -1.1044 -1.7541 -1.3078 -1.6849 -1.7892 -2.5191 -1.7715 -1.9911 -2.6415 -0.92705 -1.5192 -2.0939 -1.7883 -1.971 -0.61221 -2.2429 -1.5953 -2.1131 -1.781 -1.6781 -1.1446 -1.316 -1.9827 -1.9429 -2.1502 -1.9153 -1.788 -1.7519 -1.3844 -2.0354 -2.0664 -1.1044 -1.1093 -2.1747 -1.6447 -1.5034 -1.0038 -2.1659 -1.996 -1.8456 -0.81247 -1.2005 -1.8627 -2.1997 -2.314 -1.6831 -1.6332 -2.2336 -2.8013 -2.0415 -2.4316 -0.95183 -1.3399 -2.0973 -1.6837 -1.7116 -0.89687 -1.7047 -2.3428 -1.0381 -1.7319 -2.3863 -1.7931 -1.2225 -0.87103 -0.52965 -2.0918 -2.1774 -2.0335 -1.5757 -1.6197 -1.1921 -1.4413 -1.4052 -1.0374
-2.0666 -1.8989 -1.7233 -1.1448 -1.3465 -1.0477 -1.8273 -1.4689 -1.61 -2.9336 -2.6091 -1.1871 -1.6445 -1.5469 -1.4292 -1.8408 -2.014 -1.4476 -2.1463 -1.5815 -1.0309 -1.1985 -1.2355 -1.1525 -1.8911 -1.5733 -1.4552 -2.4459 -2.271 -1.0604 -1.5649 -1.4468 -1.4335 -1.5192 -3.1418 -1.6559 -1.4813 -1.6619 -2.3376 -2.6078 -0.53912 -1.6457 -1.9293 -1.4248 -0.90226 -1.3256 -2.4963 -2.2662 -1.0888 -1.1133 -1.8315 -0.60671 -2.1683 -1.7628 -1.853 -1.0138 -1.988 -1.8495 -2.1637 -0.86467 -2.1091 -1.6527 -1.1353 -1.7039 -1.4459 -1.25 -1.6986 -1.0853 -1.6383 -1.4029 -2.1061 -2.5402 -2.0404 -2.0995 -1.3547 -1.9584 -1.828 -1.3215 -1.6686 -1.2252 -1.3369 -1.4838 -1.6036 -1.1505 -2.3244 -2.0785 -0.42764 -1.8879 -2.0607 -2.2705 -1.7194 -2.011 -2.2649 -1.5052 -2.2033 -0.94434 -0.97921 -2.1573 -1.7085 -1.8005
-1.7069 -1.6885 -1.7336 -1.6745 -2.0495 -2.3049 -1.7353 -2.0985 -1.4074 -1.1959 -1.4798 -2.0101 -1.8957 -1.8396 -2.2118 -1.1476 -1.8339 -2.0664 -2.3255 -1.9998 -1.8856 -2.5294 -1.5692 -1.5474 -1.5236 -2.0976 -1.8798 -1.3912 -1.4046 -1.6037 -2.2505 -1.6515 -1.789 -0.23224 -2.0013 -1.515 -1.4272 -2.6151 -0.97475 -1.8668 -1.8611 -2.3822 -1.1774 -1.7077 -1.8502 -1.8669 -1.3963 -1.4423 -2.4936 -2.6483 -1.0626 -1.9197 -2.3231 -1.6658 -1.4788 -1.866 -1.7546 -1.9921 -1.7257 -2.2762 -2.0042 -2.0518 -1.1974 -1.3687 -2.3577 -2.3503 -1.6199 -2.8207 -2.4272 -1.3136 -2.1063 -1.6671 -1.6557 -0.26268 -1.8446 -1.8497 -2.2426 -2.4231 -2.2716 -2.2194 -1.4636 -2.4776 -1.6716 -1.5919 -1.3123 -1.7745 -2.4721 -1.4014 -1.8259 -1.6025 -2.288 -0.71081 -1.3826 -2.426 -1.8989 -2.1945 -2.2746 -2.2256 -1.9584 -1.7537
-1.6738 -1.5491 -2.3916 -2.5859 -1.6633 -1.7384 -1.9796 -1.5598 -1.6897 -1.437 -1.1045 -1.5867 -1.4917 -1.5942 -1.3649 -2.3073 -1.8222 -1.5271 -1.744 -1.6468 -2.1407 -1.3277 -2.6626 -2.2039 -1.3086 -1.8591 -2.0801 -1.486 -1.8556 -2.1841 -1.6306 -2.2111 -2.5625 -2.5997 -1.9414 -2.4038 -1.5278 -0.69038 -1.9227 -1.4241 -1.867 -0.99303 -2.6794 -1.5198 -3.1718 -1.5283 -0.72222 -1.8567 -2.0627 -1.4415 -1.9094 -3.0198 -0.98286 -1.7916 -1.5471 -2.1911 -2.2071 -1.2581 -1.5162 -2.2491 -1.1055 -1.5749 -1.5223 -1.258 -1.9988 -1.6304 -1.8584 -0.95509 -1.8793 -1.9225 -0.88472 -1.4278 -2.0268 -2.3552 -1.4866 -1.9951 -1.8042 -1.9337 -1.8547 -1.3195 -2.0183 -1.6716 -1.8962 -2.0302 -2.1667 -1.4528 -1.6735 -0.96426 -2.1019 -1.976 -1.236 -2.6208 -1.9547 -2.1775 -1.2563 -1.6839 -1.4079 -0.63517 -1.6458 -2.9263
-2.1247 -1.3513 -1.3562 -0.85488 -1.9524 -1.8706 -1.3982 -1.6348 -1.1189 -2.1213 -1.7489 -2.0078 -1.6038 -1.6424 -2.2246 -1.7768 -1.5106 -2.1143 -1.1489 -1.7434 -1.8951 -2.0225 -1.5936 -1.4729 -1.5516 -2.3132 -1.3799 -1.7399 -1.3687 -2.2218 -1.5586 -1.5929 -0.8099 -1.7153 -1.216 -0.77254 -2.9392 -1.8121 -1.096 -1.2214 -1.5934 -1.8593 -1.9347 -2.0577 -1.1612 -1.8052 -1.6373 -1.4069 -1.482 -1.1738 -1.944 -1.6735 -2.1132 -2.2255 -1.7359 -0.99619 -1.6242 -2.5305 -1.3892 -1.4158 -1.2493 -2.4119 -2.7875 -2.254 -1.4356 -1.9258 -1.9959 -1.993 -1.4123 -2.5642 -1.8563 -1.8167 -1.5109 -1.9626 -2.2047 -1.8614 -1.7623 -1.402 -1.2865 -1.9541 -1.7231 -2.1598 -1.6679 -1.6986 -2.0683 -1.5263 -1.9144 -2.506 -1.2879 -1.5587 -2.4339 -2.1319 -1.5124 -1.4863 -1.7878 -2.1969 -2.5175 -1.5762 -1.7232 -1.5416
-1.789 -2.6644 -1.5388 -2.4366 -1.8475 -1.3286 -1.9651 -1.7127 -2.3825 -1.5588 -2.2567 -1.3511 -2.4685 -2.2648 -1.6671 -1.9759 -2.0202 -2.4499 -2.0247 -2.2764 -1.2192 -2.3534 -1.6883 -1.3803 -3.0742 -1.5587 -1.8651 -2.4098 -2.1029 -2.3789 -1.6039 -1.125 -2.6406 -2.1351 -1.0303 -2.4194 -1.5198 -1.3405 -2.9189 -1.9049 -1.6415 -1.4211 -2.2283 -1.6406 -1.6574 -1.3524 -2.915 -2.3941 -1.9502 -2.3504 -1.3819 -1.4201 -2.1856 -1.0477 -1.8068 -1.9051 -1.3986 -1.7263 -2.0957 -2.6786 -2.2116 -1.675 -2.1045 -1.992 -1.5187 -2.3078 -1.7531 -2.2454 -1.4753 -1.3081 -1.6498 -2.0336 -1.9016 -1.2327 -2.2707 -1.3957 -1.9276 -1.643 -2.5118 -2.0092 -2.0761 -1.4658 -2.3551 -1.5182 -1.4556 -1.4527 -1.8251 -1.1917 -2.1102 -2.036 -0.76617 -2.1299 -1.712 -2.6678 -3.1733 -2.0017 -0.5468 -2.6132 -1.7887 -0.58067
-1.5886 -2.5653 -2.1735 -2.1897 -1.6502 -1.9683 -1.715 -2.3017 -2.7964 -2.3391 -2.2093 -2.1511 -0.76142 -1.0758 -2.035 -0.67321 -1.8522 -2.0546 -1.4673 -0.82695 -1.8733 -1.7148 -1.6636 -2.1545 -1.4812 -1.7196 -1.8843 -1.3837 -2.2961 -0.97216 -2.4795 -2.3607 -1.5878 -1.2285 -1.8174 -1.9849 -2.0865 -2.6893 -2.1782 -1.8769 -2.1927 -2.1359 -1.3988 -1.9187 -1.7758 -2.7269 -1.805 -1.1125 -1.9839 -2.2719 -2.1638 -1.1321 -2.3178 -1.6191 -1.9999 -2.2573 -2.056 -1.7164 -1.3745 -1.7817 -2.2731 -2.1126 -1.4454 -1.7768 -1.7754 -1.2348 -2.0665 -1.2393 -2.0969 -1.9599 -1.9538 -0.8709 -2.466 -1.8335 -1.8588 -1.7313 -1.6769 -1.4009 -1.6815 -2.3794 -1.9986 -2.1135 -1.6255 -2.0365 -1.1477 -2.2236 -1.1202 -2.3738 -2.4065 -2.3212 -1.9425 -1.6621 -1.512 -0.85793 -1.769 -1.3569 -2.2233 -1.1973 -1.7015 -3.0693
-1.4502 -2.1463 -1.8177 -0.8918 -1.6437 -1.4349 -2.0406 -1.4154 -1.3881 -2.1301 -1.2731 -1.7347 -1.8799 -1.4609 -1.9829 -2.1706 -1.8017 -1.2358 -1.7958 -1.4217 -2.0765 -0.913 -1.508 -2.2517 -1.9372 -1.8489 -1.2625 -2.6213 -2.0309 -2.1106 -1.2087 -1.7756 -1.5001 -2.5744 -1.4933 -2.1619 -1.7418 -2.2213 -0.50733 -1.8975 -2.1484 -2.0833 -1.5309 -1.0983 -1.4322 -2.0945 -1.5565 -1.5212 -2.2506 -1.1338 -1.5215 -1.9809 -1.8488 -1.8824 -1.8279 -2.4033 -0.92872 -1.0941 -2.6802 -1.9301 -2.1027 -1.4146 -2.138 -1.9654 -1.5705 -2.1408 -1.5981 -2.3214 -1.8032 -1.1194 -2.5945 -2.467 -1.9278 -1.8255 -1.4353 -1.5901 -1.3491 -1.3537 -2.1085 -0.86246 -2.1941 -2.1428 -2.2903 -2.0793 -2.0999 -2.6973 -2.3115 -1.8149 -1.7712 -1.198 -1.5589 -1.9781 -2.3501 -2.2877 -1.8858 -2.2149 -2.0562 -1.7661 -1.9625 -1.5429
-1.7847 -0.94984 -2.2313 -2.2841 -2.1042 -2.0693 -1.6934 -1.8834 -1.2789 -1.6287 -1.5846 -2.6778 -1.9731 -2.3378 -1.1959 -2.8799 -1.9289 -2.5421 -2.3566 -2.8074 -1.9433 -2.3554 -2.4072 -2.0689 -1.2774 -1.4521 -2.3903 -1.6457 -1.503 -1.7863 -1.892 -2.422 -2.0781 -1.683 -1.6185 -1.7726 -1.0442 -0.73071 -2.4577 -1.7211 -2.0732 -1.7813 -1.573 -2.1418 -2.0476 -1.7411 -1.161 -2.8146 -1.8391 -2.0162 -1.9112 -2.1481 -1.6519 -3.3235 -1.4379 -1.6057 -2.3352 -2.0913 -2.0728 -1.2938 -1.2512 -1.834 -1.6853 -1.3072 -3.138 -2.1577 -1.3526 -2.0981 -1.8586 -2.1567 -1.217 -2.1552 -1.4939 -2.3883 -2.0241 -1.954 -2.4384 -2.1322 -1.4375 -1.7961 -1.2357 -1.7136 -1.0843 -1.3968 -2.6421 -0.99395 -1.8833 -2.1247 -1.209 -1.9848 -2.2548 -1.8946 -1.151 -1.5849 -1.8249 -1.9877 -1.6688 -1.5902 -1.3548 -1.928
-2.5714 -1.8728 -2.081 -1.5745 -2.0909 -1.8284 -2.3436 -1.6689 -2.2766 -1.6936 -1.9653 -1.3168 -2.4351 -2.048 -2.073 -2.0032 -1.7327 -1.8179 -1.6774 -1.9535 -2.1377 -2.1061 -1.7133 -1.5315 -2.6044 -2.1485 -1.899 -1.8531 -1.856 -2.2668 -2.3374 -2.6819 -2.2117 -1.8728 -2.9353 -1.8653 -2.7406 -2.1693 -2.305 -2.0081 -0.73476 -2.3102 -2.2161 -2.1049 -1.9721 -1.7398 -2.2649 -1.4002 -1.9348 -1.8465 -1.8386 -2.5714 -2.0199 -1.1447 -2.3177 -1.769 -2.3077 -2.0768 -1.6149 -2.159 -1.8367 -2.1509 -2.2759 -2.2223 -1.3516 -1.9949 -2.0539 -1.6837 -2.239 -1.8643 -1.6416 -1.7114 -1.6667 -1.479 -1.8415 -2.4591 -0.98672 -1.4403 -2.0313 -1.9944 -2.0814 -2.051 -2.578 -1.7714 -1.6812 -2.2386 -2.0166 -2.378 -2.4226 -1.8033 -1.3158 -0.82419 -2.4634 -1.7499 -1.1772 -1.8535 -1.9643 -2.3266 -2.5464 -1.4195
-0.99556 -1.7482 -2.0625 -2.3152 -1.6109 -2.122 -1.045 -1.9783 -2.1601 -1.2188 -2.4401 -2.0113 -1.2888 -1.5819 -1.3312 -0.91086 -2.5336 -1.6765 -1.7308 -1.7589 -1.9405 -1.9067 -1.6163 -1.5617 -1.4984 -2.2965 -1.6184 -1.9966 -1.9119 -1.7098 -2.2073 -1.3269 -1.9163 -1.1025 -1.4306 -2.3492 -1.4259 -2.7759 -2.1065 -1.6954 -2.5268 -1.3713 -2.7091 -1.391 -2.0288 -1.3268 -1.7389 -2.9713 -1.555 -2.0112 -1.8181 -1.2872 -1.5947 -1.817 -1.4917 -1.8 -1.8653 -1.6914 -1.7364 -1.6593 -2.2405 -1.7085 -1.7518 -2.1598 -2.1327 -1.33 -2.7059 -1.6907 -2.1404 -1.153 -2.3199 -2.5168 -1.6546 -1.7241 -1.7626 -2.0179 -1.5984 -2.6363 -1.5575 -1.9586 -2.2104 -2.0842 -1.2729 -2.2068 -1.644 -1.3569 -2.2237 -2.2101 -1.6631 -1.5081 -2.1688 -2.4558 -1.4512 -2.2355 -2.1558 -2.1582 -2.2389 -1.4258 -1.7398 -2.1866
-2.3173 -2.1004 -1.8624 -1.8275 -2.3428 -2.1777 -3.2582 -1.6679 -1.2155 -2.1091 -2.1134 -1.9891 -2.2917 -2.3246 -2.0638 -2.0748 -1.7986 -2.2954 -1.6607 -2.1213 -1.1109 -1.562 -2.9483 -1.9056 -1.5951 -1.9883 -1.6103 -2.306 -1.9453 -2.6411 -1.551 -1.8095 -1.5056 -2.5023 -2.5993 -0.85854 -2.293 -1.473 -1.7716 -1.2565 -2.3165 -2.0674 -1.711 -2.4581 -1.1443 -2.5004 -2.0571 -1.6205 -2.0589 -2.5374 -2.127 -2.1978 -1.7122 -1.309 -1.7401 -2.2215 -0.80292 -2.6799 -1.0737 -1.7254 -2.2176 -2.202 -1.8056 -1.5819 -2.3398 -1.2925 -1.4636 -1.7446 -2.1373 -2.9171 -1.9131 -1.2446 -2.2757 -1.9821 -2.3474 -1.7227 -2.5548 -2.3959 -2.5508 -2.567 -2.3554 -1.4107 -2.0129 -1.9989 -2.0157 -1.5244 -1.3933 -0.83331 -1.7623 -2.0215 -2.5436 -2.2814 -2.55 -2.4253 -2.1579 -1.1626 -2.0552 -1.9087 -1.7254 -2.4421
-1.2773 -1.6058 -1.9932 -1.4508 -1.8666 -2.2868 -1.2917 -2.349 -2.496 -2.2705 -1.6955 -1.6142 -2.2467 -2.2353 -2.2767 -1.3483 -1.4294 -2.3186 -3.3036 -1.3285 -2.1089 -2.4726 -1.6058 -1.5211 -1.5888 -1.7021 -2.2463 -1.3971 -1.7862 -1.7927 -1.8975 -1.7764 -2.128 -2.6472 -1.4726 -1.9681 -0.71672 -1.8211 -1.6541 -2.0731 -2.1308 -2.055 -2.2961 -2.3272 -2.0369 -2.5413 -1.9493 -1.4578 -1.68 -2.2399 -1.9861 -1.3574 -1.8381 -2.7821 -1.571 -1.9185 -2.8593 -1.5103 -3.2643 -2.0306 -1.6492 -2.7762 -2.2976 -2.0957 -1.3897 -3.2203 -1.7343 -2.1618 -1.6208 -1.5705 -1.8261 -1.9612 -2.8201 -2.8463 -2.4225 -2.3455 -1.9667 -2.078 -1.5843 -0.82024 -0.66376 -1.8655 -2.9038 -2.0546 -1.8036 -3.1101 -1.637 -2.3801 -1.9713 -3.0187 -1.9945 -2.3506 -1.5777 -1.3383 -2.7868 -2.1494 -0.79555 -1.8281 -2.5796 -1.5536
-2.929 -1.487 -2.5388 -2.7123 -1.9213 -1.3383 -1.4844 -1.9391 -2.4587 -1.2513 -2.4576 -2.5567 -1.7359 -2.1736 -1.7889 -2.7896 -2.762 -1.4818 -1.2565 -2.6786 -2.1603 -1.8169 -1.9588 -2.4741 -2.2352 -2.7524 -2.4025 -2.2344 -2.8694 -1.4891 -2.1683 -2.2777 -2.0428 -1.9123 -2.3135 -1.8901 -2.1574 -2.1715 -2.1358 -1.9266 -1.4775 -1.5904 -1.8451 -1.76 -2.4736 -2.0068 -1.836 -2.1637 -1.9158 -1.4915 -1.866 -2.6607 -2.5067 -1.6719 -1.8494 -1.7505 -2.156 -2.4126 -2.0526 -2.565 -2.1799 -1.8185 -2.1247 -1.6111 -1.3796 -2.1264 -1.2476 -1.6725 -1.6417 -1.52 -1.6447 -1.6247 -1.3199 -1.7839 -1.6441 -2.4029 -1.5848 -1.1582 -2.2314 -2.3388 -2.0606 -2.8859 -0.9938 -1.8369 -2.0592 -1.8254 -1.9036 -2.0508 -2.7841 -0.55465 -1.838 -1.2221 -1.6883 -1.5788 -1.3663 -1.9728 -2.7932 -2.0647 -1.3366 -2.317
-2.1538 -2.5665 -1.0202 -2.1622 -2.4475 -2.3809 -1.9119 -2.1939 -1.6833 -2.1509 -1.5267 -1.8586 -2.3441 -2.2229 -2.4782 -2.0583 -0.8944 -2.0499 -2.2839 -1.7687 -1.8549 -2.0403 -1.5425 -1.6857 -2.232 -0.83124 -1.9697 -2.617 -1.5088 -1.9548 -2.104 -1.6272 -1.5118 -1.4919 -2.2743 -2.142 -2.2169 -2.0855 -1.5629 -2.9887 -1.9044 -1.9626 -2.0844 -2.2248 -2.4636 -2.0376 -1.9622 -2.0487 -1.8016 -1.2166 -1.9181 -1.4188 -2.112 -1.9647 -2.3116 -1.702 -1.9037 -1.0555 -1.8318 -1.586 -1.852 -1.4043 -2.5676 -3.111 -2.1908 -1.2493 -2.4929 -2.9701 -1.6277 -2.3203 -2.159 -2.133 -2.5775 -2.0086 -1.6675 -1.713 -2.5998 -2.4671 -2.3995 -1.7726 -2.5416 -1.5238 -3.308 -1.5738 -1.951 -1.3845 -2.6268 -2.6612 -2.7735 -2.7472 -2.0925 -1.992 -2.367 -2.7453 -1.4572 -2.3085 -1.0257 -2.5684 -2.956 -1.9839
-1.7425 -1.6608 -2.1437 -1.607 -2.6971 -2.4273 -2.4088 -1.8245 -1.77 -2.4748 -2.211 -2.2585 -2.1076 -1.5519 -1.3119 -1.8183 -2.2798 -2.1516 -1.9788 -2.6043 -1.7596 -2.5023 -2.485 -1.9515 -2.5165 -2.1909 -1.535 -1.8529 -1.8391 -1.8883 -2.2608 -2.1887 -1.8526 -1.9382 -1.8091 -1.73 -2.0416 -1.3661 -2.3923 -1.8227 -2.3827 -2.3351 -1.6922 -1.9836 -1.8416 -1.88 -1.9219 -2.7752 -2.1232 -2.5203 -1.4906 -2.2485 -0.97757 -2.1033 -2.4116 -2.502 -1.4993 -1.8381 -2.098 -2.1724 -1.7733 -2.6852 -1.6731 -1.3266 -1.7564 -2.7961 -2.1205 -1.4061 -2.2119 -2.4543 -2.7879 -2.2587 -1.4862 -1.1738 -2.4578 -1.7578 -1.9727 -1.5017 -1.5142 -1.4939 -1.728 -2.2629 -1.3895 -2.2098 -2.2999 -2.6225 -1.2556 -1.5945 -1.1111 -1.9248 -1.634 -1.715 -2.2206 -1.9717 -2.8427 -2.9276 -2.0731 -2.2018 -0.60589 -1.7469
-1.9575 -1.656 -1.564 -2.3933 -1.704 -2.1253 -2.654 -2.0103 -1.7126 -1.5885 -1.4846 -1.4704 -2.777 -1.8464 -2.0547 -1.9169 -2.5772 -1.9065 -2.5019 -1.939 -2.1421 -1.6309 -1.8822 -2.0342 -1.5055 -2.3905 -2.5753 -1.9366 -2.082 -2.2296 -2.0912 -0.9612 -2.9056 -1.9078 -2.2843 -2.8393 -2.651 -2.4103 -2.3085 -2.0819 -2.314 -2.0106 -1.9332 -1.9961 -1.1837 -1.8424 -1.8562 -1.1994 -2.2204 -2.9565 -2.7185 -2.1404 -2.7852 -2.1877 -2.2274 -2.5848 -2.488 -2.4906 -0.99879 -1.452 -2.2591 -1.2408 -2.2642 -1.6391 -2.76 -1.6619 -1.7471 -2 -1.7517 -1.6596 -1.3412 -2.6668 -1.5187 -2.3777 -2.1908 -1.7331 -1.8696 -2.5141 -2.5229 -2.9571 -2.5737 -2.2496 -2.1339 -2.1735 -1.4907 -1.4945 -2.0882 -1.9965 -1.7475 -2.0518 -1.3065 -1.6103 -1.7349 -2.1181 -1.6545 -1.7342 -2.6316 -2.276 -3.6234 -1.5424
-1.0992 -3.5771 -2.962 -1.427 -1.968 -1.1328 -1.3685 -1.9853 -2.3923 -2.1002 -2.3949 -1.8865 -0.82749 -2.1535 -2.876 -2.0286 -2.5697 -2.3968 -1.9858 -2.0346 -1.7755 -1.9703 -2.219 -2.0873 -1.5579 -2.5936 -1.9133 -2.12 -1.7745 -2.5943 -2.2757 -2.9502 -1.5084 -2.4185 -1.9661 -1.8379 -1.7001 -1.8342 -1.7738 -2.4034 -0.69719 -1.9455 -2.1261 -1.9606 -3.0151 -1.4903 -2.3793 -2.4345 -1.9374 -1.0873 -2.0066 -2.023 -3.0873 -2.0109 -1.5937 -2.0458 -1.4486 -2.4618 -2.5124 -2.9034 -2.1664 -2.1202 -2.1142 -2.6243 -2.1185 -2.293 -2.3933 -1.7583 -2.9111 -2.3906 -2.4877 -1.0361 -2.0321 -2.0573 -2.2496 -2.1949 -1.7768 -1.8253 -2.9912 -2.0061 -1.929 -1.9655 -1.7536 -1.4736 -1.6377 -1.6713 -2.322 -2.1676 -2.0961 -1.992 -1.9635 -2.9496 -1.4991 -2.6077 -1.9559 -1.0312 -1.9656 -1.3191 -1.7947 -2.1218
-2.9976 -1.4376 -1.974 -1.9597 -1.8621 -2.7681 -2.4618 -2.5759 -1.7342 -2.4701 -2.1353 -2.5565 -2.1504 -2.0069 -1.9787 -1.7016 -1.3336 -2.216 -1.7768 -1.6052 -1.8947 -2.0107 -2.2318 -2.2939 -2.7268 -2.04 -2.5451 -1.6504 -2.2651 -1.4245 -2.2661 -2.0008 -1.8404 -2.4165 -1.3327 -2.0128 -1.7469 -1.648 -2.1589 -1.9841 -3.045 -2.0653 -2.8125 -1.9222 -2.0584 -2.5026 -1.6797 -1.1312 -1.3506 -2.51 -2.1212 -1.764 -2.0291 -2.3268 -2.5199 -1.702 -1.9459 -0.72354 -2.4441 -2.0747 -2.9316 -2.3219 -2.2987 -1.2427 -1.8055 -1.9855 -2.1871 -3.4224 -1.9323 -2.0741 -1.505 -2.7193 -2.3858 -2.1445 -1.6161 -2.3939 -2.0552 -1.4181 -0.69555 -2.4544 -2.056 -1.8402 -2.5984 -2.5942 -3.4164 -2.1739 -1.4494 -1.926 -1.5825 -1.9025 -2.4648 -2.4171 -2.6959 -1.7988 -2.3326 -2.7929 -1.9444 -2.2074 -0.95709 -2.9005
-1.2133 -2.2123 -1.9916 -2.0697 -2.1334 -1.927 -1.7232 -1.5765 -2.2687 -2.1351 -1.8486 -2.2802 -2.7046 -2.2193 -1.0442 -2.1068 -2.9915 -2.4948 -1.6511 -2.1754 -2.2936 -2.4679 -2.5123 -1.9575 -1.8741 -1.6433 -1.46 -2.4007 -2.3092 -2.7199 -2.0219 -1.751 -2.3705 -1.9502 -2.8708 -2.2024 -2.153 -2.0828 -2.0831 -1.8425 -2.2424 -2.0534 -1.7919 -1.9879 -1.4272 -2.6909 -1.7916 -2.6827 -2.9582 -2.3259 -1.6744 -1.7519 -1.6986 -1.5088 -1.715 -2.0785 -2.2017 -2.5467 -2.2604 -2.2695 -1.3119 -2.2041 -1.8909 -3.0838 -2.1645 -2.7589 -2.2493 -1.4637 -1.7147 -2.2234 -2.4638 -1.651 -2.6714 -1.5858 -2.3625 -1.6408 -1.3275 -2.9639 -2.965 -1.6501 -1.8896 -2.4959 -1.8983 -2.4651 -1.9271 -3.0178 -3.2057 -2.6167 -2.3526 -2.8316 -2.4491 -1.857 -2.3353 -2.1095 -1.7542 -2.222 -2.3957 -1.9958 -2.9262 -1.5715
-1.8118 -2.4635 -1.5702 -2.483 -2.3348 -2.7038 -2.7306 -1.9024 -2.1145 -2.0993 -2.0916 -2.1675 -1.8517 -2.5906 -2.5444 -2.819 -2.1756 -1.8317 -2.9625 -1.6813 -2.7429 -2.0326 -1.2701 -2.5553 -2.1961 -2.5119 -2.1635 -2.5274 -1.7436 -2.2137 -1.7177 -2.22 -1.9959 -1.4705 -2.1287 -1.7613 -2.4035 -2.5501 -2.0174 -1.9884 -1.9285 -2.8623 -1.7013 -2.4174 -2.4086 -2.1053 -2.3203 -3.0341 -1.9951 -2.2725 -2.2763 -2.7993 -1.8589 -2.4044 -2.6371 -1.4315 -2.2367 -2.3007 -2.3769 -1.8639 -1.72 -1.9876 -2.4552 -2.4763 -2.2102 -1.8853 -1.5463 -1.6527 -1.9635 -0.92082 -2.3198 -2.7114 -1.319 -2.4901 -1.7875 -1.8704 -2.5767 -1.5233 -2.4746 -2.6507 -2.1936 -1.7296 -2.0634 -1.5737 -1.9227 -1.7851 -0.96898 -2.6595 -2.8321 -2.9676 -1.7371 -2.3731 -1.5795 -2.7486 -2.5716 -2.1027 -1.6247 -2.8165 -1.325 -1.938
4.8855 6.6766 5.0575 5.7594 6.0175 5.658 6.0805 5.4917 5.5322 4.7648 5.2875 5.4757 5.7441 5.9479 5.5376 5.6106 5.8173 5.999 5.6907 5.5919 6.021 6.3934 5.8279 6.1936 5.3443 5.6747 5.2071 5.1935 5.3055 6.1983 5.0475 5.2717 5.3268 5.1346 5.9252 6.2215 5.8708 5.7143 5.2759 5.973 6.1334 6.2873 5.465 6.0448 6.0188 5.3508 6.4826 5.4906 4.8396 5.6316 5.9343 5.569 4.6064 5.6765 6.1522 5.2375 5.7428 5.4168 5.9871 5.5848 5.9773 5.5162 6.1513 6.0067 5.6805 5.6465 6.0017 5.6748 5.7287 4.6067 5.3695 5.936 4.7262 5.6916 4.9118 5.1438 5.8702 5.0528 5.7513 6.2888 5.1476 5.7295 5.4511 5.124 5.8353 5.6043 5.559 6.5893 5.7757 6.5559 6.1044 5.7285 5.4989 5.993 5.3789 5.289 5.4541 6.7798 5.7984 5.5332
0.37549 -0.44847 0.12918 -0.80013 0.54134 0.55417 0.29068 0.35552 -0.11582 0.54242 -0.077983 0.37706 0.29419 0.11616 0.60277 -0.25911 0.52311 -0.11035 0.98246 -0.56929 -0.44744 -0.26262 -0.6268 -0.10685 0.3789 1.0405 -0.33672 0.68026 -0.24432 -0.42003 -0.05878 1.0911 -0.21538 -0.028768 0.15345 -0.30929 -0.080247 0.46058 0.80615 -0.24318 -1.1414 -0.03752 0.071457 0.43114 -0.31123 -0.22345 -0.95061 0.58762 -0.13389 1.1507 0.44982 0.25608 0.64551 -0.74488 -0.25606 0.29341 0.17674 -0.1351 0.28864 -0.24473 -0.52342 0.33471 0.01007 0.28027 -0.71494 0.45559 0.61907 0.038681 -0.60392 0.19111 0.025237 0.23335 0.65444 0.54146 0.73514 0.31397 -0.064454 0.24636 0.27333 0.059929 0.019189 -0.055862 -0.42316 0.18563 -0.29864 -0.19714 -0.66507 -0.47629 -0.42583 0.8421 -0.57758 0.70949 -0.3731 -0.085944 0.11792 0.47999 0.51142 -0.833 -0.52701 0.5607
-1.359 -1.0897 -0.52231 -0.40679 -1.5677 -1.0972 -2.0458 -0.48779 -0.65158 -0.34667 -0.19104 -0.8309 -1.619 -0.39732 -1.9791 -0.81948 -0.95843 -1.0136 -0.82761 -0.41269 -0.60482 -1.4388 -0.97021 -0.31305 -1.0545 -1.322 -0.39258 -0.74577 -0.35395 -1.0984 -1.0664 -0.76536 -1.5005 -0.24179 -1.4241 -1.0593 -0.65312 -1.4711 -0.77374 -0.78226 -0.063862 -1.289 -1.0321 -1.2537 -1.0297 -0.61058 -0.95255 -0.95848 -1.0831 -1.5708 -1.607 -0.33414 -1.2884 -0.59517 -0.83652 -1.3281 -0.61104 -0.55377 -1.5513 -0.76862 -1.0586 -1.283 -0.85904 -0.65489 -0.84803 -1.1069 -1.2968 -0.63052 -1.1017 -0.36114 -0.011344 -0.93318 -1.2924 -1.1245 -1.0132 -1.3685 -0.71596 -1.1989 -1.3368 -0.66122 -0.54559 -0.83432 -0.57951 -0.6879 -0.57361 -0.42973 -0.70144 -0.94748 -1.1954 -1.249 -0.78179 -1.1082 -0.35637 -0.64883 -1.2239 -1.1391 -1.7322 -0.48705 -0.61056 -1.658
-1.2771 -0.97912 -1.07 -1.2398 -0.81347 -1.2523 -0.66788 -1.2196 -1.2199 -1.2408 -1.1524 -0.72166 -1.1333 -1.1534 -0.32989 -0.84287 -1.8093 -1.0203 -1.7749 -1.7369 -1.0885 -1.0231 -0.74129 -0.87231 -0.88567 -1.4367 -0.78469 -1.0877 -1.3565 -1.5892 -0.61568 -2.4203 -0.19437 -1.806 -0.68338 -0.96875 -0.5686 -0.67844 -0.86509 -0.75503 -1.6098 -0.42348 -1.306 -0.58895 -0.14069 -1.1176 -0.32864 -1.0951 -0.039271 -0.88604 -0.78226 -1.5606 -0.49338 -0.75975 -1.1605 -1.3697 -1.8164 -1.4479 -0.56623 -1.5535 -0.6259 -0.25094 -1.2877 -1.1749 0.25789 -0.89739 -1.3128 -0.86912 -0.7829 -1.5064 -1.7706 -0.17095 -0.56548 -1.3949 -1.113 -0.6364 -1.2003 -1.0014 -1.2152 -0.91675 -0.52801 -1.4587 -1.4873 -1.4016 -1.5124 -0.93645 -1.0186 -1.1679 -0.96505 -1.5704 -0.95002 -1.6481 -1.3535 -1.4509 -0.25669 -1.105 -0.74226 -1.1864 -1.0332 -0.98366
-1.1992 -1.0959 -1.2176 -1.1439 -1.4535 0.0024024 -1.4353 -1.0764 -0.42041 -1.5503 -1.8217 -1.4366 -1.1801 -2.2021 -1.4625 -0.96648 -1.1511 -2.2846 -0.91799 -1.4628 -1.3234 -1.1187 -1.0768 -0.68825 -1.5051 -1.1926 -1.6414 -1.364 -0.94989 -0.33495 -0.90545 -0.57909 -1.1158 -0.47822 -0.66166 -2.2744 -2.1598 -1.743 -1.7536 -0.68946 -1.5559 -0.62686 -1.0566 -2.1604 -1.166 -1.2119 -0.69794 -1.1734 -0.95659 -1.7191 -1.1573 -1.1289 -1.0314 -1.3267 -0.84915 -0.85337 -0.72777 -0.84916 -0.7113 -0.2571 -1.355 -1.4141 -1.8914 -1.1583 -1.8078 -0.80692 -1.5191 -2.3675 -0.92283 -0.72823 -0.52297 -1.7044 -1.5923 -1.0554 -1.3772 -0.89097 -1.5971 -0.88077 -0.78992 -1.4361 -1.4352 -0.34163 -1.7187 0.045154 -1.1979 -1.1197 -1.396 -1.5362 -0.51121 -0.58763 -0.90202 -1.5457 -0.93956 -1.138 -2.0962 -1.4333 -1.6919 -1.2071 -1.8247 -0.70578
-0.47959 -0.78684 -1.2648 -1.0051 -0.67403 -1.4849 -1.048 -1.396 -1.9154 -1.4329 -0.93565 -1.3164 -0.85446 -0.40928 -1.2267 -0.61179 -0.71834 -0.27237 -0.53895 -1.0107 -0.32633 -1.9842 -1.4191 -1.3988 -0.61763 -0.44633 -0.337 -1.5533 -1.461 -0.54271 -1.2201 -0.92437 -1.1431 -1.781 -1.9293 -0.27713 -1.3162 -1.0984 -0.71073 -1.9888 -0.21649 -1.5523 -1.2438 -0.58752 -1.1519 -0.60493 -2.0007 -1.1352 -1.3216 -1.1247 -0.88592 -1.4862 -1.1251 -0.70221 -0.91312 -0.34607 -1.4254 -1.132 -1.8378 -0.96716 -1.1586 -1.0542 0.053063 -0.86451 -1.1821 -2.0488 -0.59354 0.24367 -1.1931 -1.3015 -0.45291 -1.0568 -1.2137 -0.98485 -1.4182 -1.145 -0.63292 -1.0874 -1.2159 -1.6607 -1.1084 -1.1653 -0.3801 -2.1496 -0.80339 -1.7348 -1.545 -0.9701 -0.81014 -0.76374 -0.8163 -0.62812 -0.84119 -0.68037 -1.1385 -1.3701 -0.80111 -1.4665 0.13364 -1.0997
-1.2962 -1.4202 -0.50839 -0.9437 -0.75273 -1.1648 -0.7709 -1.0825 -0.4291 -0.70869 -1.5566 -1.3583 -0.21801 -0.17788 -0.86262 -1.1564 -0.9296 -1.0496 -1.6075 -0.11448 -1.6813 0.17587 -0.80459 -1.1959 0.077281 -1.5694 -1.0826 -0.90569 -1.2692 -1.0452 -1.6172 -0.41724 -1.6449 -0.529 -0.24462 -0.65702 -0.79907 -0.55883 -1.1732 -0.97077 -1.7128 -1.1018 -0.38406 -0.99537 -0.77282 -1.1647 -1.0046 -1.2641 -2.2788 -0.46417 -0.94306 -0.80654 -1.4924 -1.5425 -0.79007 -1.3593 0.15325 -1.1964 -1.0145 -1.1057 -0.34716 -0.88007 -2.0468 -1.0618 -0.59826 -0.52199 -0.98086 -0.6367 -1.3745 -1.2636 -1.9158 -1.0344 -0.73228 -0.8823 -0.47802 -1.0519 -1.2653 -0.90819 -1.0287 -0.36927 -1.0404 -1.7157 -1.0181 -0.77485 -0.86656 -1.2751 -0.27024 -1.0854 -1.4702 -1.1734 -1.417 -0.11453 -1.0153 -1.3135 -1.0985 -0.67914 -0.52177 -0.81611 -1.5436 -0.51845
-0.87895 -0.45096 -1.3895 -1.3707 -0.82021 -0.69414 -1.3928 -0.67537 -1.0859 -0.36184 -0.21241 -0.3151 -2.2877 -1.5097 -0.79962 -1.1444 -1.5152 -0.7393 -0.60731 -1.9598 -0.6806 -1.3656 -1.6292 -0.87155 -1.7294 -0.78479 -2.046 -1.1016 -1.0736 -1.5837 -0.7252 -1.651 -0.1755 -0.78183 -1.6718 -1.7617 -0.73562 -1.3481 -1.6666 -0.9081 -1.1426 -0.75849 -0.81374 -0.35066 -1.6157 -1.5171 -0.052995 -0.47399 -0.32656 -1.6964 -0.9112 -0.56358 -0.94597 -1.0984 -1.0528 -1.1773 -1.4721 -0.87046 -0.55286 -1.5938 -2.2197 -1.9941 -0.094703 -0.76153 -1.5357 -1.7755 -0.6962 -0.85944 -0.17705 -0.81288 -1.5455 -1.208 -0.85045 -0.79362 -1.7286 -0.69408 -1.1405 -0.66514 -1.5917 -1.3018 -0.92281 -1.0554 -0.78984 -0.70583 -0.35656 -0.775 -0.48151 -0.85611 -0.90094 -0.81498 -1.1983 -1.7851 -1.3499 -1.0898 -0.43652 -0.86671 -0.26416 -1.0599 -0.75642 -2.034
-1.1687 -0.80366 -1.3148 -0.1073 -1.5042 -0.405 -0.50246 -0.99537 -1.1008 -1.3474 -0.82811 -1.2503 -0.127 -0.63896 -1.0255 -0.86925 -0.75932 -1.1463 -0.84154 -0.28309 -0.68316 -0.41052 -0.73308 -1.0812 -0.95391 -0.41615 0.12707 -0.27282 -0.47653 -1.2888 -1.2163 -1.6224 -0.59633 -0.39863 -0.70094 -0.39706 -0.70691 -0.75512 -0.16957 -0.68131 -0.20109 -0.6924 -1.5347 -0.92072 -0.17415 -0.60397 -0.45685 -1.5788 -0.63361 -0.61371 -1.3084 -1.4153 -0.61261 -1.0224 -2.1225 -0.79401 -0.81979 -0.55448 -1.4882 -0.54232 -0.58811 -0.96214 -1.0269 -1.164 -0.59855 -0.5083 -1.1324 -2.0388 -1.4371 -1.368 -0.21602 -0.61153 -1.4025 -1.5498 -0.081305 -0.95101 -1.4491 -1.1329 -0.33609 -0.23064 -0.80751 -1.5323 -1.1598 -0.40464 -1.5034 0.41843 -1.9146 -0.77753 -0.9144 -1.5225 -0.36269 -0.29091 -0.94989 -1.4779 -1.4358 -0.60741 -1.6009 -0.264 -1.1708 -0.70531
-0.82054 -1.4096 -0.59487 -1.7704 -1.6567 -1.8924 -1.0715 -0.42749 -1.191 -0.93956 -0.83878 -1.0701 -1.2366 -0.96716 -0.28044 -0.27414 -0.65718 -0.81844 -0.96186 -0.40347 -0.98038 -0.86251 0.069442 -0.8405 -1.6814 -1.3599 -1.4928 -1.1442 -0.82934 -1.2771 -0.55167 0.33077 -1.0811 -0.54813 -1.0699 -1.1614 -0.98185 -0.69024 -0.87662 -0.7532 -1.285 -0.83757 -0.64834 -1.1034 -0.56681 -1.1489 -1.8253 -0.80587 -0.96876 -1.0023 -0.63533 0.2568 -1.5107 -0.37247 0.87096 -1.1875 -1.6676 -0.79831 -0.95338 -0.99488 0.053297 -1.0914 -0.79758 -0.70935 -1.6533 -0.19901 -0.97478 -1.0372 -0.61099 0.031412 -1.087 -1.0388 -0.5738 -0.7508 -1.3135 -1.426 -0.44087 -0.53191 -1.6945 -1.2087 -0.75548 -0.83172 -1.5571 -0.7054 -0.67981 -0.77139 -0.95174 -0.92086 -1.1936 -0.75155 -1.2068 -0.49242 0.099261 -0.43176 -0.41477 -1.3457 -0.81746 -1.252 -1.4206 -0.80247
-0.9624 -1.3281 -0.64487 -0.6981 -0.37649 -0.4894 -0.093769 -0.98752 -0.25564 -0.85022 -0.83154 -1.0459 -1.3404 -1.2858 -0.65584 -1.0175 -0.87511 -1.0189 -0.25333 -0.97001 -1.0202 -1.1813 -1.1994 -0.26199 -1.0001 -0.7497 0.02363 -1.4116 -0.96135 0.18151 -1.2005 -1.4738 -1.0893 -1.6768 -1.2312 -0.59469 0.039705 -1.0134 -0.61978 -1.2111 0.11147 -1.2858 -0.95236 -0.5293 -1.6896 -0.49769 -1.036 -0.85689 -0.68348 -0.7797 -0.89415 -1.6922 -0.047414 -0.80782 -0.90878 -0.86141 -0.47412 -1.2099 -0.22379 -0.9833 -1.0217 -0.14163 -0.99398 -0.79202 -0.63295 -1.4172 -0.68975 -0.79686 -0.67843 -1.1287 -0.60998 -0.63965 -0.44585 -0.91046 -1.0172 -0.43518 0.25967 -0.70541 -0.47002 -1.1646 -1.752 -1.1637 -0.17239 -1.2679 -1.0224 -1.8682 -0.30888 -1.3057 -0.7428 -0.073431 -0.51617 -1.7189 -2.117 -1.2948 0.038883 -1.3806 -0.94403 -0.72034 -0.36874 -0.874
-0.42615 -0.13027 -1.1222 -0.075431 -0.82843 -1.3918 -0.73834 -0.69802 -0.96113 -0.5877 -1.2893 -0.40261 -0.39769 -1.2588 -0.96706 -0.67984 -0.97115 -0.93569 -1.3036 -1.2297 -0.6578 -0.42291 -0.82965 -1.6338 -0.017457 -0.80962 -1.4792 -0.33375 -0.82297 -1.4887 -0.66952 -0.84796 -0.89144 -0.61802 -1.1142 -0.31669 -1.479 -0.56024 -0.82904 -0.7222 -1.5342 -0.95273 -0.79815 -0.90843 -0.34546 -0.41676 -0.13709 -0.70574 -1.2062 -0.95325 -0.80836 -1.0289 -1.6649 -1.1959 -1.3083 -0.91776 -0.75715 -0.46985 -0.96204 -0.17365 -0.8904 -0.46936 -1.0724 -0.92475 -1.2574 -0.77688 -0.080494 0.28164 -0.63542 -0.70855 -0.75429 -1.5299 -1.2316 -0.71755 -0.82372 -0.87332 -0.64186 -0.86029 -0.50535 -0.68389 -0.56548 -0.81513 -0.97344 -0.92069 -0.41783 -0.38719 -0.80537 -0.77975 -0.31726 -0.89414 -0.73134 -0.59108 -0.72396 -0.49868 -1.849 -0.43234 -0.73007 -0.40049 -0.74701 -0.41968
-0.64529 -0.55051 -1.1348 -1.4496 -0.64399 -0.069217 -1.4821 -1.068 -0.52889 -0.64216 -0.83395 -0.30753 -0.58773 -0.79943 0.026176 -1.2227 -0.38715 -0.60303 -0.45156 -0.92433 -0.48205 -1.0902 -1.2864 -0.70861 -1.3963 -1.1196 -0.68282 -0.94208 -1.2233 -0.85923 -1.1318 -0.10221 -0.41671 -0.24805 0.087019 -1.5639 -1.1653 -0.25692 -1.0901 -0.094431 -0.50112 -0.60569 -0.91762 -0.35894 -0.26931 -0.75194 -1.0176 -0.86289 -0.4614 0.05236 -0.76148 -0.38865 -0.81538 -0.51249 -0.83073 -0.030433 -0.73948 -1.3496 -1.218 -0.78356 -1.0769 -1.2783 -0.69138 -0.83441 0.2158 -1.0901 -1.3633 -0.97963 -1.1404 -0.81826 -0.082839 0.35216 -0.78025 0.016092 -0.73629 -0.50114 -0.53823 -0.27373 -1.3553 -0.39895 -0.29263 -0.38442 -0.61607 -0.59107 -0.97846 -1.2603 -1.1661 0.1012 -0.59093 -1.4128 -0.65799 -0.79093 -0.38727 -0.60892 -0.65123 -0.22871 -0.74993 -1.4583 -0.72116 -0.84908
-1.1079 -0.99413 -0.21662 -0.90988 -0.72924 -1.276 -0.44955 -0.81843 -0.43039 -0.79749 -1.9455 -0.84548 -1.0063 0.36993 -1.1748 -0.62361 -0.70169 -0.92547 -1.2069 -0.81892 -1.2617 -0.95171 -0.46755 -0.54266 -0.60104 -0.68121 -0.3161 -0.32546 -0.19183 -0.23544 -0.0065511 -0.94405 -1.1033 -1.6091 -0.75647 -0.22102 -0.27486 -1.4092 -1.4509 -1.1505 -0.34487 -0.33591 -0.42883 -0.8047 -1.3294 -1.1361 -0.92091 -0.42593 -0.58287 -0.92005 -0.96036 -0.1251 -0.38325 -0.57657 -0.34274 -0.95336 -1.0253 0.99251 -0.86084 -1.1011 -0.62766 -0.66276 -1.3755 -0.68826 -0.2577 -0.019389 -0.14096 -0.68396 -0.65891 -1.0721 -0.75835 -1.0682 -0.63533 -0.72419 -0.71924 -1.2602 -0.83624 -1.584 -0.39041 -0.72918 -1.6061 -0.63991 -1.1324 -0.27573 -1.2888 0.010583 -0.80582 -2.032 -1.035 -0.31026 -0.96086 -1.0064 -0.84116 -0.99428 -0.69664 -1.3239 -0.39363 0.074783 -0.65973 -0.75809
0.46796 -0.98045 -0.54258 -0.95078 -1.5132 -0.70152 -0.58698 -0.124 -0.95982 -0.40861 0.019121 -0.53224 -0.34691 -1.7342 -1.8065 -0.43352 -0.52871 -1.6821 -0.66114 -0.35767 0.096781 -0.81942 -0.039773 -0.18406 -0.6266 -0.58416 -0.68301 -0.46585 -1.0122 -0.73611 -1.5907 -0.90511 -0.22104 -0.57437 -0.75886 -0.77616 -1.3751 -0.61595 -0.12714 -1.3145 -0.72606 -1.0672 -1.3847 -1.0439 -0.19761 -0.15134 -0.36756 -0.88591 -0.66512 -1.2634 0.37626 -0.99199 -0.99145 -0.22292 -1.248 -1.0232 -0.08595 -0.85456 0.060607 -1.0206 -0.27063 -0.71649 -0.43559 -0.4361 -0.64089 -0.54499 -0.93379 -0.31195 0.00054569 -0.34683 -1.1342 -0.20903 -0.38963 -1.1472 -0.74323 -0.52924 -1.2197 -0.16154 -0.82824 -0.10959 -0.49067 -0.3433 -0.8082 -0.89348 -0.12411 -0.2751 0.10342 -0.47078 -1.1852 -1.4489 -1.0502 0.041201 0.095335 -0.62954 -0.57116 -0.90414 0.25533 -0.56212 -0.92475 -0.66181
-0.92798 -0.668 -0.19796 0.089027 0.35064 -0.58814 -0.90705 0.085273 -0.60125 -1.0083 0.81081 -0.86674 -0.40848 0.4479 -0.076382 -0.33316 -1.0223 -0.36797 -0.56842 -0.78614 -0.87152 -1.0406 -0.93023 -1.1745 -0.32122 -0.55493 -0.57286 -1.0606 -0.26773 -1.6214 -0.4396 -1.2899 0.07049 0.14282 -0.23997 0.17508 0.11572 -0.21243 -0.025222 -0.17764 -1.2509 -0.29945 -0.0063317 -0.61473 -0.94253 -2.04 0.7844 -0.47289 -1.0526 -0.33513 -1.4239 0.077478 -0.45802 -1.4731 -0.49404 -0.19239 -1.1293 -1.0604 -1.4168 0.11236 -0.40138 0.19126 -0.37655 -0.44744 -0.85193 -1.078 -0.5571 -1.5072 -1.4385 -0.24493 -0.24125 -1.1039 -0.84702 -0.27092 -0.56152 0.048268 -0.25684 -0.10416 -0.6212 -0.65155 0.17714 -0.7699 -0.3247 -0.827 -0.52184 -1.41 -0.93062 -0.98454 0.22656 -0.43364 -0.21021 -0.69068 -0.14735 -1.0296 -0.78656 0.10949 -1.1612 -0.7963 -0.58058 -0.20359
-0.28897 -0.33901 -0.6141 -1.2318 -0.60935 0.040542 0.52356 -1.1013 -0.59356 -0.4155 -0.79286 0.012227 0.068284 -1.6208 -0.42567 -0.46449 -0.47613 -0.44362 -0.56132 -0.39759 -0.021791 0.089523 -1.2977 -0.38879 -0.31699 0.21024 -0.64056 -0.57555 0.026223 0.34865 -0.30085 0.36267 -0.797 -0.8083 -0.60799 -1.6884 -0.91089 -0.81741 -0.72062 -0.18865 -0.098327 -0.66402 -0.74645 -0.73348 -0.36028 -0.10371 -1.3794 -0.56706 -0.25542 -0.43319 0.44635 -0.6915 -0.32296 -0.48371 -0.58129 -0.66181 -0.42366 -0.84618 -0.35099 -0.40808 -1.3411 -1.2059 -0.38555 -0.77203 -0.9315 -0.15496 -0.54638 0.70554 -0.89984 -0.81926 -0.75441 -0.56844 -0.2935 -0.32505 -0.32187 -1.2892 -0.60537 -0.74813 -0.6012 -1.0438 -0.56676 -0.42896 -0.54646 -1.0257 -1.0775 -0.58457 -1.0007 -0.25591 -0.58499 -0.76461 -0.10441 -0.70889 -0.70482 -0.92068 -1.4184 -1.5853 -0.85655 -1.2433 -0.36907 -0.96814
-0.74409 -0.13552 -1.1122 -0.18974 -0.33882 -0.70218 -1.1114 -1.0223 -0.12436 -1.0332 -0.91592 -0.73613 -1.1171 0.22815 -0.29 0.046444 -0.7781 0.097796 -0.4074 -0.73341 -0.9782 -0.85751 -0.056337 -0.66356 -0.4617 -1.644 -0.46811 -1.2957 -0.53159 -0.85718 -0.033123 -0.32286 -0.96856 0.0055788 -0.38288 -0.34078 0.4698 -0.47432 -0.70324 -0.29116 -0.2861 -0.53309 0.058697 0.58173 -0.31469 -0.91105 -0.55801 -0.47525 -0.46153 -0.93518 -0.61847 -1.5762 -1.0854 -0.31889 -0.74751 -0.98135 -0.25102 -0.82026 -0.83854 -0.53569 0.22396 -0.13563 -0.90968 -1.157 -0.71427 -0.98364 -1.0101 -1.532 0.38227 -0.36605 -0.13776 -0.39546 -0.44373 -0.98669 -1.0864 -0.0058256 -0.71636 -1.3446 -0.32415 -0.051871 -0.88149 -0.72134 -0.80892 0.49407 -0.72031 -0.19424 -0.27111 -0.17935 -0.82197 -0.26523 -0.80464 -0.13204 -0.87551 0.21222 0.27873 -0.42166 -0.49711 -0.44626 -0.95497 -0.17672
-0.88387 -0.87418 -0.33194 0.23293 -0.97337 -0.39209 -0.30704 -0.55982 -0.54844 -0.40256 -0.19072 -0.52327 -0.73754 -0.55119 -0.44159 -1.674 0.089751 -1.0026 -0.41325 -0.32663 -0.5058 0.18028 -0.10081 0.23155 -0.75638 -0.038998 -0.36165 -0.23565 -0.31703 -0.19354 -1.116 -1.2072 -0.15663 -0.76797 -0.67171 -0.9491 -1.1527 0.15681 -0.51077 -1.0388 -0.53926 -0.48275 -0.81927 -1.0703 -0.99599 -0.14925 -0.4295 -0.85081 -0.93462 -0.2051 -1.268 -0.01081 -0.012189 -0.98188 0.28442 -0.40273 -0.33138 -0.69583 0.36825 -1.5204 -0.66729 -0.66653 -0.18564 -0.10643 0.18217 0.040184 0.29458 -0.027025 -0.27921 -0.24474 -1.073 -0.78749 -0.76619 0.0035049 -0.021114 -0.22162 -1.405 0.5241 -0.56584 -0.56146 -0.38969 -0.83956 0.091348 -0.33301 -0.18656 -0.73169 -0.084959 -0.65871 -0.72968 -0.025903 -0.3681 -0.68408 -0.58978 -0.21666 -0.56152 -0.68265 -0.51338 -0.44 0.15482 -1.0216
-0.5811 -0.25929 -0.74334 -0.52833 -0.39188 -0.20783 -0.97377 -0.26763 -0.74277 -0.25276 -0.50874 -0.95177 -1.0309 -1.5884 -0.15897 0.22555 -0.4932 -0.78172 -0.22424 -0.25585 -0.33259 -1.0652 -0.82425 -1.0013 -0.54364 -0.75239 -1.2716 -0.16246 -0.61589 -0.33829 -0.71901 0.15741 -0.33452 -0.69334 -0.25578 0.1923 -1.127 -0.0015737 0.077505 -0.85983 -0.90819 0.19564 -0.40527 -0.46845 -0.11851 -0.77988 0.48109 0.10634 -0.12095 -0.41604 0.14718 -0.2484 -1.2449 -0.34545 -0.69716 -0.63841 -0.73222 -0.084897 -0.88007 0.12678 -0.80006 -0.68763 -0.81299 -0.55265 -0.28403 -0.69684 -1.0534 -0.75395 -0.71607 -0.98441 0.12825 -0.42064 -0.88143 -0.54968 -0.94183 -1.1249 0.12779 -0.82573 -0.51635 -0.52699 0.097634 -0.48188 -1.0469 -0.33818 -0.37896 0.43992 -1.5235 -0.84247 -0.45209 -0.73095 -0.28095 -0.99641 -1.2993 -0.66219 -0.76057 0.35808 -0.15637 -0.55442 -0.71888 -0.24314
0.29067 -0.92524 -0.44278 -1.0619 -0.18062 -0.5102 -0.34695 -0.49452 -0.58727 -0.8063 -0.49296 -0.60208 -0.25581 0.086438 -1.1072 0.38902 -1.0614 0.77795 -1.2214 -0.51066 -0.71066 -0.22264 -1.0024 0.03363 -0.36593 -0.50055 0.2977 -0.23295 -1.2112 -1.3168 -0.10358 0.090902 -0.58136 -1.5314 -1.422 -0.41957 0.94299 -0.97756 -0.37111 0.4081 0.27007 -0.67881 -0.58715 -0.71258 -0.12623 -0.26585 -0.68174 -0.37414 -0.71772 0.12452 -0.33105 -0.73467 0.22133 -0.043505 -0.12722 0.14218 -0.61162 -0.41168 -0.52294 -0.16939 -0.70087 -0.48216 -0.63792 0.15134 -0.62035 -0.78391 -0.59212 -0.093839 -0.028915 0.17271 -1.1788 -0.60917 0.098889 -0.72746 -0.34938 -0.38117 0.29939 -0.56401 -0.60647 -0.47063 -0.35194 -0.00088359 -0.21155 -1.0031 0.54921 -1.2749 0.13644 0.24058 -0.46208 -0.58012 -0.21632 0.27918 0.26194 -0.61588 0.072574 -0.54748 -0.20424 -0.36375 -0.14381 -0.90695
-0.37011 0.57917 -0.27142 -0.86535 -0.72948 0.10771 0.2616 0.37222 -0.0204 -0.31079 -0.23326 -0.25068 -0.49935 -0.77775 0.16304 -0.89512 -0.27744 -1.0772 -0.41574 -0.56642 0.27106 -0.30458 -0.011118 -0.025735 -0.42489 -0.32141 -1.5711 -0.62673 -0.023615 0.058144 -0.43402 -1.0369 0.088834 0.12671 0.77316 0.25246 -1.3864 0.45117 -0.60885 -0.74424 -0.79744 -0.77901 -0.40687 -0.20865 0.12741 -0.46986 -0.75341 -0.57175 -0.47634 -0.35931 -0.18522 -0.47899 -1.013 0.18855 -0.46413 -0.4935 -0.32576 -0.75521 0.2516 -0.43597 -0.10009 -1.0053 0.3774 -0.52626 -0.40206 -0.03563 0.0066285 -0.36331 -0.46503 -0.84582 -0.069614 0.52359 -0.25847 -0.90356 -0.63259 -0.20666 -0.017183 -0.46685 0.69301 -0.62677 -0.48527 -0.30227 -0.30621 0.016309 -0.90002 0.042848 -0.50826 -1.6926 -0.080975 -0.74024 -0.70707 -0.75515 -0.73323 -0.26433 -0.96879 -0.00077981 -0.9675 -0.034554 -0.28937 -0.47959
-0.5092 -0.68531 -0.46336 0.66956 0.2567 -0.72367 -0.69734 0.020058 -1.1017 -0.14189 0.25859 0.14855 0.096429 0.15433 -0.44117 -0.73636 -0.78125 -1.4269 -0.39239 -0.90098 0.12406 -0.257 0.33475 -0.073481 0.23165 -0.33172 0.032244 -0.3628 0.0038847 -0.38512 -0.73612 -0.13743 -0.37648 0.14171 -0.58968 -0.65407 0.2961 -1.0838 -0.50787 0.10118 -0.24924 -0.033311 -0.29518 -0.54349 -0.94186 -0.64721 -0.43401 0.1553 -0.14474 -0.27699 -0.95 0.13625 -0.14375 -1.1925 -0.50207 -0.9313 -0.12002 0.56002 -0.74931 -0.56003 -0.50871 0.33028 -0.41541 -0.32125 -0.56886 -0.5794 -0.15879 0.062945 -0.29311 -0.3081 -0.14037 -0.47821 -0.30873 0.47412 0.2678 -0.16552 -0.31266 0.54928 -1.0461 0.53377 -0.36851 -0.7306 -0.71524 0.0041447 -1.3859 -0.8522 0.21014 0.35223 -0.045683 -0.15959 0.31628 -0.15329 -0.68661 -0.98672 0.029639 -0.38863 0.20846 -0.36299 0.028028 1.0491
-0.12082 -0.79766 -0.62709 -0.47206 -0.57609 -0.31718 -0.29316 -0.79843 0.69091 0.22283 -0.81021 -0.18867 -0.82882 -1.0531 0.19092 0.22871 -0.28125 0.77852 0.030645 0.087661 -1.2693 -0.25915 -0.97422 -0.2648 -0.032059 -0.010602 0.0839 -0.77149 -0.3259 0.18492 -0.027527 -0.27804 -0.41432 -0.48625 -0.18877 -0.00018478 -0.36599 0.24472 0.10026 -0.088685 -0.13937 -0.21406 -0.73393 0.6091 0.32697 -0.11623 -0.12192 -0.38985 -0.20619 -0.85975 0.45958 -0.32744 0.17616 -0.56707 0.10347 0.61225 -0.23585 0.086823 0.23792 -0.44086 -0.42497 -0.045855 -1.1877 -0.77224 0.43008 -0.54714 -0.019617 0.056927 -0.34536 -0.32315 -0.52832 -0.76793 0.27871 -0.17858 -0.75772 -0.46817 -0.5417 -0.72643 -1.1204 -0.085618 0.028314 -0.0093773 0.0056568 0.38511 0.061383 0.40299 -0.72615 0.017617 -0.69783 0.72255 -0.55907 -0.61426 0.64743 0.19426 0.0034556 -0.31147 0.14467 -0.34142 -1.0435 -0.3476
-0.39685 0.31372 0.0070398 -0.069054 -0.33885 0.027593 -0.51937 -0.077977 0.13291 -0.9917 0.05862 0.247 -0.22597 0.36892 -0.09095 -0.30075 0.11788 0.010802 0.36276 0.4247 -1.2092 -0.63918 -0.84918 0.17934 -0.38481 -0.85392 -0.19021 -0.48044 0.25659 -0.6423 -0.46477 -1.0815 -1.504 -0.19868 -0.34516 -0.38339 -0.0044596 -0.73262 -0.89352 -0.54878 0.46218 -0.076688 -0.6096 -0.95287 -0.77553 0.092841 -0.66117 -0.47801 -0.20734 -0.31547 0.26267 -0.42522 -0.49455 0.077201 -0.21841 -0.20401 0.21908 -0.081088 -0.78459 -0.53833 0.17145 -0.93423 0.33634 -0.11553 -0.86138 -0.34912 -1.0455 0.31556 -0.35871 -0.23807 0.46458 -0.022024 -0.57675 0.2195 0.5257 0.15416 -0.4331 -0.53551 0.074619 0.56301 -0.027642 -0.81547 -0.25083 -1.1449 -0.68307 -0.72076 0.11926 -0.51677 0.15976 -0.22028 -0.2237 -0.52536 -0.68876 -0.11812 0.19434 -0.12053 -0.44272 0.28299 -0.53354 -1.0579
-0.24797 -0.020757 -0.11741 -1.1411 -0.769 -0.67063 0.18169 0.27889 -1.2181 0.16593 -0.59716 -1.2189 0.2494 0.12368 -0.21483 -0.30249 -0.36026 -1.1033 -0.20192 -0.55615 0.99085 0.3031 0.099727 -0.40386 -0.084478 0.97065 0.023471 0.11832 -0.95927 0.37676 -0.48592 0.75624 0.46229 0.2186 -0.013462 0.0091331 -0.076701 0.3409 0.59987 0.26159 -0.72212 -0.23518 1.004 0.90669 0.083697 0.00090664 1.0219 -0.36037 -0.0012935 -0.45204 -1.1756 -0.33461 -1.0343 -0.53417 -0.54235 -0.43338 -0.95702 -0.51271 -0.025249 0.13796 -0.085767 0.38683 -0.0002951 -0.17339 -0.24246 -0.14502 0.92684 -1.0243 -0.58833 0.75178 -0.90948 0.2594 -0.47884 -0.66703 -0.49584 0.16703 0.47335 0.77805 -0.43059 -1.1616 -0.50485 0.69817 -0.29421 -0.038874 -0.1525 -0.042321 -0.0086533 0.045024 -0.91002 -0.88427 -0.69016 0.71248 0.23225 0.14691 -1.2926 -0.25362 -0.49305 -0.78336 0.48564 0.26126
0.36417 0.020318 0.01689 0.66018 0.065487 0.40171 0.22438 -0.7231 0.60232 -0.0076657 0.858 0.83809 -0.25019 0.59863 -0.087709 -0.13601 0.00034767 0.70087 -0.31243 -0.33564 -0.2094 -0.55777 -0.24552 0.0071145 -0.6836 -0.49017 -0.19874 -0.43797 0.011174 -0.048893 -0.53807 -0.38282 0.20441 0.19002 -0.80232 -0.4099 -0.60531 0.014278 -0.59559 -0.40908 -0.02064 -0.6507 -0.6195 -0.42143 -0.40273 -0.57284 -0.36051 -0.43328 -0.91045 -0.021182 0.65072 1.1341 0.064296 0.079933 -0.029848 -0.19296 0.50362 -0.72177 -1.055 0.25837 -0.30126 -0.0059864 -0.62774 -0.055307 0.096897 0.36323 0.055399 0.10253 0.58344 0.079053 0.33063 0.15667 -0.19253 -0.40685 -0.80169 -0.19372 -0.53675 -0.14423 -0.016553 0.57041 0.23157 -0.40846 -0.76338 0.19642 0.43525 0.46538 -0.52967 -0.57669 0.085691 0.26908 -0.46061 -1.132 0.12346 0.24153 0.10471 -1.055 -0.52109 -0.25718 -0.40266 -0.25079
-0.25097 -0.30446 0.37458 -0.81216 0.085929 -0.2682 -0.48825 -0.48163 -0.20896 -0.2398 -0.85634 -0.89486 0.44389 -1.263 0.27405 -0.48813 -0.022844 -0.35734 -0.241 -0.29689 -0.21652 -0.18814 0.44609 -0.73033 0.36103 -0.55422 -0.13868 0.33449 0.53038 -0.6644 0.020788 0.74492 0.30464 0.5173 -0.16127 -0.53635 -0.066516 -0.98406 0.33987 -0.23847 0.33866 0.57775 -0.43665 0.31502 1.0867 0.44926 -0.63366 0.24698 -0.13145 -0.15616 -0.47599 -0.67828 -0.0058169 -0.1303 0.45847 -0.46689 -0.32674 0.23254 -0.22227 -0.72835 -0.23684 -0.76907 -0.54867 0.072446 -0.17293 -0.27649 -0.93645 -0.53801 -0.4062 -1.1448 -0.25052 -0.70052 -0.14249 -0.15329 -0.57726 -0.85832 0.35602 -0.51016 0.35267 -0.47947 -0.35082 -0.13402 0.39155 -0.098034 0.6266 0.17016 -0.15709 -0.65495 0.1854 0.076767 1.2521 0.45843 0.33195 -0.72541 0.22431 -0.10837 0.22214 -0.18764 -0.58559 -0.053123
0.68937 -0.13537 -0.23696 0.48121 0.47574 -0.38653 -0.36989 0.2675 0.23772 -0.52518 -0.094577 0.51418 -0.1685 -0.043381 -0.47621 0.86913 0.17646 -0.47186 -0.17611 0.38251 -0.19281 0.17564 0.036674 -0.43248 -0.49177 -0.02835 -0.52219 -0.48798 -0.84553 0.082433 0.053003 -0.97981 -0.7824 -0.91369 0.10733 -0.15248 0.23729 0.2544 -1.2934 1.0549 -0.58323 -0.33937 0.81809 -0.17334 -0.30676 -0.66915 1.5878 -0.084146 0.2078 0.12885 0.12421 0.20463 0.5144 -0.04394 -0.63083 0.1372 0.20333 -0.11768 0.7036 -0.48914 0.87424 0.19014 -0.18276 -0.040365 0.11262 -0.015688 0.54836 -0.77146 -0.017311 0.45738 -0.19465 0.32261 0.37237 -0.055488 0.52398 -0.030006 -0.12046 -0.21679 -0.23436 -0.24131 -0.57941 0.097222 -0.0021859 -0.68934 -0.78325 -0.77865 -0.22806 0.52726 -0.49746 -0.80992 -0.78186 -0.55876 -0.92117 0.12948 -0.59898 0.16405 -0.64613 0.092835 0.68343 0.11462
-1.0669 -0.17692 -0.38825 -0.47807 0.14595 0.014032 -0.059391 0.035617 0.14206 0.18484 -0.23958 -0.34716 -0.52309 0.21871 0.46072 -0.84129 -0.60565 0.10026 0.37644 0.11571 0.52344 0.46314 0.11673 0.67367 -0.57246 -0.54798 0.31972 0.20095 -0.58614 -0.59626 0.38252 -0.39574 0.32626 -0.027787 0.12286 0.67639 0.48523 0.48012 0.54496 -0.57431 0.89581 0.78557 -0.082648 0.07005 -0.30143 0.022277 -0.90742 -0.24034 -0.75673 -0.20636 0.15781 -0.7887 -0.72234 0.17875 0.13069 -0.57615 0.84979 0.90681 0.3987 0.3977 -0.23356 -0.50721 0.21103 -0.03603 -0.38344 -0.1387 0.00099731 0.42351 0.67468 0.11941 0.084767 0.0041475 -0.053745 -0.13943 0.057047 0.48102 -0.43371 0.1862 -1.1487 -0.15538 0.052318 -0.32204 0.22515 0.33384 -0.12314 0.16791 -0.0031943 -0.33511 0.10123 0.16632 -0.50259 0.65765 -0.79249 -0.38056 -0.26395 -0.1671 0.97936 -0.56997 0.58367 -0.090452
0.47284 0.36062 0.4659 0.67878 -0.73652 1.0276 -0.13867 0.084974 -0.066236 0.5035 0.3004 0.04894 0.32587 -0.72865 -0.42336 -0.25739 -0.19752 -0.10134 -0.32706 -0.57839 0.034214 -0.53555 -0.12339 0.03557 0.84121 0.50854 -0.17124 0.48311 0.81037 0.49499 0.35059 0.41383 0.23088 -0.60743 -0.93548 -0.36621 -0.52175 -0.33854 -0.073567 -0.59932 -1.0452 -1.2229 -0.4589 -0.21869 -0.28476 -0.018988 -0.22388 0.75286 -0.042432 -0.94352 -0.087138 0.036244 0.18274 -0.11331 0.44007 0.84721 -0.94707 -0.39372 -1.1285 0.41258 -0.50948 0.32727 -0.070419 -0.30977 -0.79091 -0.25398 0.42489 0.41909 -0.21306 -0.063995 -0.17575 0.85521 -0.59875 -0.99457 -0.26568 -0.42295 0.40126 0.12642 0.44315 -0.37425 0.17499 -0.53029 -0.75482 -0.95882 -0.40172 -0.39919 1.0034 -0.44699 0.074658 0.0091276 0.7619 -0.03772 0.16448 -1.463 0.076866 0.11842 -0.04194 0.84917 -0.37842 -0.53682
0.39606 -0.24428 -0.46445 -0.91329 0.35428 -0.30311 0.60139 0.3908 -0.17342 -0.1839 0.3342 -0.3444 -0.13195 -0.20676 -0.18256 0.31063 0.30087 -0.10748 0.32377 0.60688 -0.256 -0.70202 0.058638 0.38805 -0.3431 -0.47966 -0.078026 -0.18181 -0.34958 -0.56995 -0.66218 0.29306 0.077349 1.0226 0.98132 1.4636 0.20129 0.21122 0.35405 0.24766 0.11745 0.80828 -0.42922 -0.10927 -0.62894 -0.097278 0.19458 -0.24746 0.58769 0.95251 -0.34983 0.5964 0.086027 -0.30971 -0.38855 -0.14101 0.65762 0.32158 0.69691 -0.32978 0.32534 -0.42798 -0.19155 0.49997 0.69219 0.15406 -1.1391 0.34652 0.53562 0.39393 0.0017033 -0.12298 0.1589 0.96616 0.48245 -0.46978 -0.31255 0.11475 0.10302 0.98855 -0.15408 -0.22278 -0.2126 0.74239 0.44782 0.64688 -0.11058 0.36587 -0.087438 -0.051749 -0.17123 0.047701 0.68384 0.69766 0.76753 0.13422 -0.14137 0.044267 0.10547 0.54175
-0.16428 0.27563 -0.0022505 1.2485 -0.041756 -0.099087 0.17436 -0.10043 0.16118 0.21923 -0.1908 -0.27244 -0.53678 0.98508 -0.041583 0.69395 0.064412 0.22743 0.00021241 -0.16274 0.41443 0.38394 -0.50079 -0.56562 0.21886 0.83116 0.20299 -0.55607 -0.046105 0.35768 -0.3754 -0.30972 -0.12554 0.27845 -0.1106 -0.78981 -0.44396 0.16942 0.32635 0.046244 0.55743 0.023175 0.49229 0.42819 0.91398 0.17018 -0.20311 0.36496 0.65435 0.48358 -0.15036 -0.73643 -0.02776 0.90101 -0.8084 -0.12769 -0.58061 -0.55178 -0.4403 0.46121 -0.051163 0.95166 0.16447 -0.40699 0.59387 -0.13307 0.63317 -0.30422 -0.7436 0.16339 0.09577 -1.0539 0.32071 0.41961 0.46914 0.88914 0.45569 0.038891 0.068678 -0.083003 0.22771 0.20481 0.17147 0.75539 0.051483 -0.30861 -0.54827 1.0354 -0.73178 0.3901 0.33846 0.15169 0.53167 0.5001 -0.071559 -0.25715 0.062828 0.18228 -0.76441 0.17097
0.54954 0.069513 0.14854 -0.59885 0.31627 0.15624 0.078692 -0.23698 -0.36062 -0.068327 -0.088312 0.62653 0.66848 0.010331 0.0019551 0.39243 -0.065435 -0.08694 -0.42046 -0.12045 -0.38597 0.62357 0.30954 0.91039 0.24061 0.31695 0.20538 -0.092445 0.13229 0.31668 0.05931 0.36239 -0.39003 -0.12963 0.1882 -0.30654 1.2629 0.1159 0.12401 -0.50086 -0.51052 -0.49634 0.35691 0.65681 0.19289 0.051053 0.72869 -0.58948 -0.078328 0.19827 -0.11228 0.81619 0.15138 -0.22716 0.37502 -0.56354 0.053659 0.12599 0.82072 0.61863 -0.022006 0.24692 0.47474 -0.14488 0.36035 0.66328 -0.050018 -0.05651 -0.027253 -0.63796 0.20771 0.31512 0.55095 -0.19757 -0.75834 0.61491 0.12556 -0.20533 -0.70536 -0.27044 0.78363 -0.089181 0.31824 -1.2402 -0.27105 -0.030926 0.79236 -1.2497 0.43922 -1.0984 0.25185 0.11172 -0.70078 0.50189 0.37907 0.39118 1.0845 -0.072923 0.50442 0.18966
-0.24842 0.32308 0.045562 -0.074885 -0.21897 0.49315 -0.34894 0.83673 0.53002 0.4748 0.53351 -0.37798 0.019882 0.48954 -0.22515 -0.027853 -0.17837 0.47961 0.22273 -0.18848 -0.15649 0.29935 -0.3145 -0.69513 -0.32713 -0.48642 -0.21835 0.18722 0.36685 0.063324 0.12401 -0.19289 -0.18436 0.43338 0.23272 0.1652 -0.54969 0.92808 -0.36679 0.43022 0.61475 0.158 -0.35117 -0.063034 0.54165 0.30408 0.38719 1.1057 0.31314 -0.030639 0.34888 -0.6897 -0.58771 -0.73075 1.0534 0.50076 0.91471 0.24036 0.3497 -0.11355 0.47942 -0.56528 0.30917 0.40339 -0.82216 0.072257 0.73839 0.12251 0.13726 0.98836 -0.23447 0.53939 -0.40592 0.42083 0.39041 -0.21296 -0.25178 0.53661 0.23599 1.0773 0.0055335 0.042375 -0.0011016 0.28466 0.66936 0.65329 -0.5229 -0.06941 0.16889 0.5117 -0.55737 0.26735 0.076924 -0.26046 -0.052702 -0.14589 -0.97709 0.3969 0.99646 0.38571
0.33234 0.016723 0.22987 0.57196 0.057214 -0.20768 0.17915 -0.4538 -0.38559 -0.36547 0.36327 1.0887 0.50173 -0.62846 1.0626 0.15588 0.85723 0.60256 0.44355 0.27436 -0.065197 0.002699 0.32178 0.26998 0.4026 0.52749 0.43909 0.6615 -0.21662 -0.6687 0.30726 0.82422 0.54496 0.053303 0.14311 -0.54519 -0.13423 0.20296 0.59372 -0.098321 0.22606 0.39526 0.23117 -0.38657 -0.88752 0.081487 -0.94905 -0.54331 -0.092433 0.086124 0.14064 0.67178 0.67847 0.37684 0.18825 0.33384 -0.37374 0.16939 -0.58451 -0.61933 0.087026 0.2173 -0.50723 0.29406 -0.065535 0.57856 0.2397 0.3688 1.046 0.1382 0.92955 -1.015 0.54958 -0.20108 0.50629 -0.12189 0.32437 -0.52288 0.23558 -0.082758 0.61152 0.088037 -0.60914 1.4609 -0.54242 -0.38405 0.0086187 0.34224 0.89228 0.20686 0.77864 0.35211 0.049378 -0.80255 -0.35634 -0.093403 1.0632 0.29081 -0.50733 -0.43802
-0.78852 -1.3231 0.20996 0.34109 -0.43987 0.19479 0.16164 -0.056129 0.87319 0.3396 0.031549 0.39012 -0.42491 0.45481 0.42448 -0.044234 -0.10567 -0.9106 0.88851 0.81845 1.1238 -0.28853 0.31637 1.2208 0.27703 0.33127 0.35221 -0.39731 0.72997 0.32891 0.17088 0.40849 -0.41429 0.9205 0.33143 0.22381 -0.22549 0.18661 0.18152 0.30006 -0.039843 0.30514 0.63645 0.08846 1.3082 -0.19175 1.2598 0.092617 -0.23995 -0.67228 -0.20738 0.34721 0.0025098 -0.29345 -0.10798 0.67139 -0.32442 0.75573 -0.52482 0.5807 0.028789 0.32412 -0.20449 0.40496 0.93355 -0.81532 -0.30632 0.8251 -0.58407 0.060941 -0.20359 1.3815 -0.078824 -0.068374 -0.21771 -0.04936 -0.14326 0.59874 0.26039 -0.39626 -0.74771 -0.0018967 0.87438 -0.068482 0.10825 0.34941 0.15286 -0.084211 0.37981 0.63233 -0.22368 -0.24216 -0.49967 0.88951 0.71034 1.1656 -0.40419 0.46195 0.99526 0.51723
0.39025 -0.13669 0.20928 -0.34331 -0.0063355 -0.31076 -0.054471 0.67427 0.68985 0.46446 0.71767 -0.46756 0.13113 0.014575 -0.45538 -0.055137 -0.11686 1.1229 -0.12642 0.3497 -0.5284 -0.034227 0.85404 -0.0030167 -0.17781 0.19586 -0.24743 0.50233 0.043463 0.045924 -0.4551 0.47339 1.389 -0.87282 -0.084462 0.23679 0.79299 -0.40721 -0.5063 0.49688 0.71623 0.31088 -0.44471 0.54364 -0.032829 -0.094913 0.57149 0.61904 0.44349 1.0604 1.1421 0.53166 0.48318 1.3704 0.44467 -0.37614 0.90873 -0.49854 0.63434 0.26237 0.095736 0.64917 -0.1394 -0.43615 0.14448 0.79728 0.29289 -0.5007 0.54412 -0.59885 0.46445 0.31802 0.43464 0.63408 0.0029854 0.77664 0.15669 0.045714 0.65712 0.44586 0.51926 0.80214 0.22684 0.43245 0.73242 0.37452 0.66217 0.85604 0.15281 1.5 0.46352 0.17012 0.29538 -0.82228 -0.12746 -0.26032 -0.16312 -0.030712 -0.41303 0.61792
1.6906 0.93432 -0.1279 0.74867 0.41875 0.58114 0.29439 0.37503 -0.30338 0.2059 0.48143 0.13952 1.0016 0.48639 -0.0021828 0.18291 0.13492 -0.087522 0.29224 -0.37076 0.88105 0.62654 0.17652 0.21199 0.58976 -0.058334 0.93273 0.054803 0.40039 0.021268 0.29189 -0.3091 0.26537 0.50986 0.34226 0.85889 0.43773 0.39497 0.37211 0.76407 0.42177 -0.29089 0.76865 -0.074668 0.7953 -0.0023156 -0.41216 0.16352 0.36063 0.044719 -0.072654 0.1357 -0.80276 0.39786 -0.36794 0.44519 0.53214 -0.059119 0.95542 0.16197 -0.26745 -0.10098 0.49732 0.27976 0.30058 0.13353 0.34389 0.79482 0.088951 0.77535 0.15142 -0.34758 0.27902 0.88723 0.66969 0.36009 0.70248 0.60345 0.54263 0.11547 -0.027769 0.19116 -0.68698 0.066006 -0.52333 0.504 0.050378 -0.046669 0.45822 -1.2687 -0.27233 0.57186 0.85246 0.33434 0.4193 -0.049176 0.5387 -0.35855 0.053247 0.14134
-0.46451 0.50035 0.55942 0.01057 0.2451 0.13201 0.59621 -0.2493 -0.21478 -0.43384 0.44186 0.39631 0.21863 -0.21991 0.93308 0.2387 0.12232 -0.63007 0.23423 0.59806 0.52832 -0.070304 -0.4578 -0.034338 0.60395 0.64949 0.065193 0.59118 0.11939 -0.093213 0.42255 0.23626 -0.37053 0.35991 0.47885 0.69564 0.39161 0.19718 0.68203 0.48224 0.39835 0.53055 0.27131 0.93543 -0.32055 0.17488 0.55456 0.54938 -0.031812 0.27543 0.10173 0.088364 0.30506 -0.20401 0.39245 -0.11314 0.66659 0.44025 -0.14735 0.34492 1.2684 0.53577 0.70394 0.65645 0.46194 0.21151 0.35668 0.36139 0.84449 -0.11272 0.018715 0.3602 0.34413 -0.57541 0.45818 -0.11757 0.19533 0.20976 0.35776 -0.20619 0.89584 -1.1027 1.008 0.61428 0.34257 -0.01759 0.78149 0.016313 -0.045679 0.2493 0.51255 0.11706 0.64575 1.6343 0.34272 -0.63099 0.78818 0.60149 0.2616 -0.10236
0.89984 1.1154 1.3505 1.3383 1.1196 0.60287 0.24534 0.52724 0.79345 1.0825 -0.41802 1.0312 0.19971 0.42213 0.56708 0.70305 0.41402 1.5617 -0.041393 0.00040728 -0.18118 -0.22053 0.39521 -0.0072872 -0.086239 -0.064994 0.36619 -0.11288 0.18913 0.485 0.29171 0.22919 0.24454 0.62851 -0.35082 -0.089684 0.5646 0.77604 0.79204 -0.66095 -0.5331 0.91137 -0.43978 -0.24691 0.62453 0.73751 0.36845 -0.76517 -0.17182 -0.36084 0.81871 0.44503 0.34784 0.17513 -0.18108 0.88717 -0.013935 0.84575 0.46069 0.76052 -0.23626 -0.36609 -0.39183 0.31348 -0.52572 0.39976 0.46948 -0.099494 0.42048 0.91329 0.13612 0.6431 0.68275 0.39379 -0.40129 0.13013 -0.13298 -0.16896 -0.6904 0.49093 -0.19729 1.0104 -0.37475 -0.078626 0.53247 0.41245 0.25647 0.12372 0.59866 0.093239 0.34477 0.017393 -0.35449 -0.59354 -0.21374 0.92266 0.10873 0.53241 0.5398 0.33219
0.093803 0.25811 -0.21223 0.34833 -0.4383 1.0829 -0.48724 0.39355 -0.11112 -0.12732 0.27885 -0.39939 1.1478 0.27406 0.3717 0.47882 0.55507 -0.29635 0.12522 0.095589 0.5939 0.86508 0.41193 0.78208 -0.1413 0.27238 0.18918 0.086699 0.55276 0.60484 0.35943 0.1997 0.45238 0.15456 0.26244 0.22814 0.12639 0.84921 0.28414 0.84759 0.93348 -0.012484 0.33469 1.0943 1.0432 -0.045933 0.091365 0.22193 0.62619 -0.52782 0.25763 -0.07028 0.00034275 -0.21632 0.82662 0.21698 0.043865 -0.13134 0.57585 -0.82979 0.31992 1.3106 0.61284 -0.066474 1.0438 -0.084987 0.86327 1.0527 0.34831 -0.22723 0.42657 0.30396 -0.59153 0.83834 0.093164 0.57861 1.0207 1.3005 0.26468 0.35362 1.4261 0.83325 0.29279 0.27562 0.19144 0.1945 0.093049 0.29172 -0.37139 0.97614 0.4705 0.67557 0.67251 0.23559 0.17445 -0.11054 0.53449 -0.32169 0.79739 0.056951
0.20296 0.37655 0.0075136 -0.34776 1.0127 0.46467 0.42865 0.61084 0.83092 0.37992 0.42939 0.027205 0.08088 -0.053093 0.78717 0.30418 0.49841 -0.11663 1.537 0.3275 0.56657 0.29847 0.25937 0.69125 0.70029 0.33118 0.017746 0.42656 0.7809 0.64523 -0.59489 0.29362 0.80012 0.02939 -0.14235 0.56329 0.33412 -0.23234 -0.10514 0.51018 -0.078291 0.32023 0.87914 0.4737 -0.40029 0.6748 0.48101 0.76526 0.8127 1.5429 0.83748 0.60149 1.4171 0.20098 0.2443 0.088244 -0.017834 0.85644 0.51575 0.30376 0.30753 -0.27855 1.1543 0.31514 0.21193 0.59843 0.6314 0.099227 0.020553 0.20364 0.29484 -0.21034 0.132 -0.43839 1.0163 0.18126 0.42785 0.41576 0.21557 0.34843 0.29831 0.29459 0.93249 0.79546 0.39146 0.55455 -0.01908 0.22625 -0.37052 0.47008 1.5132 0.30567 1.034 -0.13743 1.0031 1.0171 -0.13019 0.19604 0.010228 0.45218
0.1683 -0.037775 0.017815 -0.18971 0.7907 0.21465 1.0846 0.72556 0.66461 0.921 -0.79648 0.70647 0.20224 0.81796 -0.10625 0.28548 -0.32802 -0.068014 -0.86371 0.10378 0.040926 -0.22748 0.84137 1.3072 0.69072 0.4072 0.25473 0.34835 -0.17058 -0.19186 0.57184 0.80585 0.17449 1.0263 0.94214 -0.11633 0.59007 0.028341 0.69723 0.078739 0.49159 0.45535 0.37862 0.061738 0.963 0.57064 0.37671 0.51578 -0.6895 0.53102 -0.27646 0.92386 -0.1968 1.0752 0.73568 0.074814 1.0262 0.17225 -0.031496 0.91205 0.9092 0.47906 -0.5379 0.62065 0.26022 0.76525 -0.63438 0.50491 0.20374 0.71342 0.5072 1.0761 0.61551 0.3563 -0.26884 0.97027 0.32084 -0.081963 0.2493 0.80261 0.032571 0.23553 0.10039 -0.065484 0.54082 1.0884 0.79731 0.22797 1.3515 -0.21182 -0.61276 0.26822 0.16032 1.3263 -0.10527 0.0083709 0.7439 0.71505 0.87552 1.0386
0.78783 0.33412 0.14732 1.3546 -1.3191 0.32366 1.1171 0.39384 0.75459 0.086986 1.1891 0.60769 -0.10002 1.3057 0.18988 0.97554 0.47157 0.97224 0.52493 1.3297 0.7795 1.7156 0.15988 -0.034419 1.2034 0.66738 0.55624 -0.096119 0.69848 1.2781 1.004 0.24088 0.28325 0.23466 0.71352 0.79613 0.16143 0.86599 -0.23475 0.50612 1.0269 0.51762 0.88238 0.1839 -0.41077 0.061812 0.5562 0.29043 1.9865 0.8937 0.83345 0.57647 -0.0046165 0.066589 0.83852 1.0251 0.22911 0.30583 1.2411 0.51364 0.11524 0.15612 0.0033441 0.42265 0.7314 0.65019 0.81715 0.27357 0.8098 1.4711 0.54744 0.39333 0.80406 1.1671 0.72875 0.79535 -0.050257 1.0156 0.91085 0.7706 0.66766 0.51963 0.93509 -0.10449 0.094968 0.35927 1.0655 0.46535 0.28088 1.4108 0.080286 0.52157 0.28078 0.084885 0.070612 0.35826 -0.13978 0.81301 0.37319 0.036003
-0.15291 0.55581 1.247 -0.20958 1.0893 0.087443 0.073286 0.14376 -0.31824 0.76246 0.53772 0.83605 0.64213 -0.56629 -0.23498 -0.03646 0.29676 0.59807 1.3881 -0.48519 0.26649 0.12683 0.65662 -0.24161 -0.92946 0.29906 1.0691 0.8634 0.30681 -0.27242 -0.31854 0.48982 -0.14023 -0.061496 1.1247 0.22318 0.40724 0.081757 1.1518 0.68406 -0.062391 0.40807 -0.37994 0.5071 0.53586 0.90402 0.69898 1.3292 -0.1976 -0.71018 1.3567 0.23173 0.88275 0.21949 0.55864 0.28687 0.52153 0.796 0.43837 0.40811 0.22247 0.36274 1.1536 0.63476 -0.05717 0.044554 0.84687 0.13597 -0.040268 -0.083526 0.17187 0.84453 0.75315 -0.1818 -0.062889 -0.005815 0.5122 0.35066 0.79598 0.30564 -0.23078 0.39269 0.65265 1.0945 0.37874 -0.16716 -0.052032 -0.073449 0.90539 0.28283 1.0842 0.13069 0.15698 0.32053 1.5644 0.35995 1.1176 0.43315 0.14902 0.93288
1.1417 0.66322 -0.0033994 0.40522 0.95209 0.97165 0.21143 0.94659 1.2367 -0.1108 0.8191 0.27309 0.88735 0.40563 1.3345 0.66686 0.20905 1.1905 -0.10836 1.2396 0.40248 -0.34455 0.555 1.0754 0.248 0.60215 0.28822 0.91644 0.32458 0.10179 1.31 0.6106 0.21009 1.1082 0.3152 -0.33682 0.64492 0.79272 0.094087 -0.26597 0.82714 0.51984 0.17415 0.44263 0.10034 0.22684 1.1353 0.17821 0.15456 0.87691 -0.65635 0.27654 0.28353 0.41478 0.1661 -0.32555 0.51892 0.73087 0.27853 0.47687 0.16391 0.69776 0.40815 0.61053 0.66866 0.71716 0.059868 0.39835 0.16974 0.65312 1.0238 0.54717 0.15094 0.12753 0.52223 0.15061 0.094088 0.46877 -0.38615 0.53703 1.1762 0.19714 -0.42608 0.55425 0.75002 0.56165 -0.31768 0.35298 0.041137 0.97969 0.89029 0.02755 0.41131 0.39071 0.92001 0.3672 0.51462 -0.3381 0.64597 -0.48012
0.37101 0.77648 0.58213 0.90361 0.3383 0.58661 1.2801 0.30734 0.34636 0.47627 1.1625 -0.0065327 0.29522 0.43334 0.63073 1.2409 0.86531 -0.20264 0.1857 0.32269 0.63132 0.80395 0.0013338 0.18002 0.6519 0.97825 0.38405 0.0043725 0.56535 0.85496 0.12518 0.14327 1.338 0.70172 0.056904 1.2832 0.65435 0.19998 0.4957 1.6988 0.25641 0.35704 0.2885 0.80285 1.0623 0.58461 0.37488 0.59999 0.93466 0.86261 0.32293 0.4044 0.54212 0.74338 1.2758 0.33748 1.0096 0.7649 -0.73344 0.29312 1.5298 0.55415 -0.007916 -0.12478 0.4478 0.13249 0.18547 0.053835 1.1107 0.24696 0.75233 0.073724 0.20111 0.34873 0.43185 1.0174 0.73674 0.50253 0.47716 0.88745 0.011908 0.059842 0.5723 0.97619 -0.013835 1.0531 1.0254 0.7801 -0.065617 -0.25813 1.0446 0.76524 0.23093 0.074292 -0.55744 0.97309 0.072982 1.0993 0.283 0.78593
0.3974 0.25189 0.70668 0.41944 0.45568 0.26277 -0.52969 0.79536 0.71695 0.77149 -0.39729 0.77304 0.12295 0.47094 0.38002 0.31212 0.73582 0.78128 0.39796 0.41728 0.47276 0.29287 0.25618 0.5779 0.49014 -0.73379 0.20083 -0.049389 -0.439 0.71361 0.43681 0.53406 0.64528 0.69814 0.89875 0.56753 0.27937 1.2385 0.39472 0.32783 0.45655 0.51654 0.75953 1.1106 1.0588 -0.35696 0.63218 0.62132 0.3543 0.26065 1.0667 0.7448 -0.29658 0.08301 -0.014011 0.7063 0.38573 -0.49688 1.1995 0.80125 0.42513 0.15466 0.49208 0.9212 0.84166 1.318 0.71498 1.0741 1.0613 0.12934 0.47047 0.67399 0.69567 1.2213 0.68786 0.42462 1.1195 0.86183 1.1508 0.28591 0.37616 1.1627 0.33377 0.42276 0.28306 0.3876 0.68873 0.83852 0.91301 0.47626 -1.2183 1.0224 0.53745 0.63324 0.56079 0.32023 0.96391 0.65626 0.70415 1.581
0.76899 0.060343 0.50418 -0.31663 1.3576 0.85453 0.2634 0.90019 0.65016 0.95436 0.41588 0.64766 0.80762 0.39169 0.57627 0.30038 0.36302 0.6081 0.86874 -0.025156 0.49434 1.2721 0.58149 1.3508 1.2546 1.1266 0.73053 0.4695 2.0644 0.85724 0.50621 0.74065 0.45205 0.66207 -0.56021 1.0215 0.48852 0.73003 0.5634 0.70632 0.81046 0.71805 0.6328 -0.22331 0.31737 1.1946 0.053672 -0.2476 -0.31128 1.1028 0.64263 0.68639 1.3247 1.1952 0.51144 0.82998 0.4572 0.13403 0.4698 0.51785 0.74985 1.334 0.79962 0.019208 0.39041 -0.18076 1.0285 0.69788 0.33707 1.3777 0.24495 0.24456 0.85567 0.33372 1.2086 0.76085 0.41521 0.65322 0.41644 0.9794 1.0775 0.49863 0.94995 -0.046813 1.2312 0.29165 0.57602 -0.13788 0.33059 1.1437 0.62864 0.68499 0.98329 0.38776 0.36652 0.49573 0.5351 0.62165 0.14649 -0.37192
0.34657 0.72296 0.59037 1.7455 0.27252 0.96266 1.0362 -0.42829 0.47225 0.52168 0.82063 0.38601 1.1159 0.34666 -0.16962 0.42254 0.35659 0.18472 0.63999 0.84228 0.80814 -0.33836 0.28996 0.33942 0.34189 0.62655 0.82978 0.19233 0.19073 0.38214 0.073432 1.8972 0.58277 0.42279 1.236 0.19966 0.30083 0.26408 -0.056069 0.11716 0.94383 0.68536 0.95471 0.65013 0.72001 0.59523 0.76255 1.4512 1.9599 0.70691 1.2103 0.6641 -0.19818 0.1784 0.71052 0.38909 0.65282 0.59075 0.60964 0.50378 0.30326 0.39193 0.27012 1.0708 0.88909 0.40479 0.91224 0.92441 0.52788 -0.06953 0.25431 0.41034 0.54831 0.4677 0.00061287 0.16628 0.43448 0.41611 -0.52247 -0.30768 0.42542 -0.11636 0.59208 0.81957 0.92963 1.097 0.23363 0.63795 0.55079 0.35548 1.4791 0.027759 -0.16588 0.83239 0.30957 0.79392 0.87792 0.90484 0.11404 1.4973
0.78407 0.7161 0.545 0.16293 0.080618 0.50861 0.84831 0.68295 0.4675 0.61929 1.638 1.079 -0.90873 0.93014 1.1578 0.52628 1.4495 0.69937 0.37191 0.84704 -0.0029249 0.56107 1.0657 0.20363 0.64785 0.38043 0.15075 1.3636 0.45117 0.98532 0.1968 0.10037 1.6825 0.52342 -0.083157 0.6826 0.57989 0.28076 2.1365 -0.081288 -0.18169 0.86894 1.2286 0.65767 1.0228 0.028925 1.3495 0.46504 0.33337 0.72251 -0.36734 -0.18459 1.6784 -0.074969 0.75958 0.53957 0.71253 1.4318 0.99494 0.47237 1.3911 0.88904 0.83459 0.32715 0.12308 0.66063 0.30325 0.94004 0.3139 1.0024 0.97021 1.1238 0.44395 0.59671 0.20782 0.91613 0.7115 0.10584 0.8344 2.1249 1.4086 1.1859 0.45875 0.89094 0.52579 0.19828 1.3867 0.7206 0.21912 0.45223 0.074583 0.74497 0.52982 0.60615 0.82829 0.19334 0.61289 1.1894 0.63353 0.3071
1.1243 0.46246 0.57979 0.64954 0.69935 0.73223 0.25263 1.0688 0.6035 0.34046 -0.12347 0.61777 1.3251 0.9818 0.09474 0.73247 -0.19014 0.82663 -0.30506 1.2674 1.2745 0.59743 1.0106 0.72245 0.18617 0.63436 1.0919 0.95213 0.32286 0.11273 0.57527 0.49038 0.3824 1.2208 1.5325 0.41217 0.80471 0.99915 0.61617 0.50075 1.1468 0.29725 0.51411 0.6221 0.12647 1.507 -0.39471 0.41798 0.61557 -0.50157 0.65898 1.0202 0.15794 1.5138 0.59307 0.69753 0.23918 0.97624 0.11892 0.64107 -0.41796 0.10023 -0.094725 1.1513 1.4413 1.1334 1.0818 0.47838 0.68224 0.59795 -0.30039 0.6041 0.96864 1.0555 0.88587 0.21308 0.96837 0.64945 1.0563 -0.15826 0.26906 0.75234 0.52973 1.2344 0.6048 0.86026 -0.058798 0.63851 1.3569 1.2822 1.2112 0.22157 1.6764 0.23206 1.4731 0.84307 0.41268 -0.14402 1.6179 0.18579
1.2193 0.63101 0.99731 0.62466 1.3292 0.21926 0.57069 0.25533 1.1056 0.25534 0.65774 1.0192 0.30525 -0.038674 0.94913 0.53997 1.443 0.95392 1.6984 0.40587 0.086604 1.1732 0.46832 0.65448 1.1197 0.63702 0.93237 0.20278 1.1022 0.88433 1.1464 0.019645 0.35823 0.13483 -0.2672 0.60982 0.91125 0.40115 0.45668 1.4234 0.8621 0.92937 0.26876 0.61058 1.1105 0.99071 0.96315 0.45053 0.063018 0.8604 1.0547 0.88269 1.2111 0.7619 1.0376 1.0533 0.99361 0.32108 1.3422 0.75266 1.7646 0.99401 0.54629 0.48968 0.74482 0.139 0.089437 0.37267 0.84772 0.19375 0.95865 0.37078 0.36683 -0.018914 0.86018 1.2502 0.77674 0.70721 0.59596 0.69496 0.13945 0.58176 1.028 -0.26756 1.1621 0.71505 1.0344 0.5567 0.48598 0.89947 0.86993 1.2687 0.55529 1.438 -0.1963 0.27625 1.372 0.85715 -0.3176 1.1401
-0.52857 1.5171 0.92508 0.8095 0.41733 0.80936 0.98073 1.0116 0.38058 0.76762 0.005476 0.95296 0.11608 1.1568 0.49347 0.87789 0.26517 0.26759 0.55811 -0.027289 1.1668 0.49992 0.88816 0.94587 0.38542 0.298 -0.0042365 0.45992 0.55205 0.067874 0.92802 0.87916 1.2679 0.8172 0.73181 1.2038 1.6383 1.0985 0.59276 0.94199 0.94505 1.1642 0.58855 1.8212 0.15681 -0.101 0.46475 1.553 0.29399 0.994 1.3139 0.72449 0.43625 0.35222 0.60093 0.11727 0.64991 1.0121 0.25743 0.66531 0.038961 0.19633 1.1255 1.2209 -0.0049214 0.51593 0.59377 0.31072 1.3319 1.563 0.3608 1.3515 0.561 1.2219 -0.27282 0.75223 0.036854 0.91671 0.59906 0.695 1.2442 1.2029 0.078436 1.557 0.11341 0.90116 0.1678 -0.041409 0.25131 -0.60775 1.4378 0.66741 0.049844 0.55483 0.80911 0.98156 0.95325 -0.017187 2.0877 0.69248
1.4109 0.29574 0.018131 0.63865 0.54567 0.65194 0.94443 0.65053 0.61298 1.1835 1.3399 0.36176 1.0767 0.98202 1.5983 1.0224 0.66397 1.0083 1.7528 0.94302 0.94081 0.75447 0.70054 1.1989 0.80255 0.9751 0.99712 1.439 0.54831 1.2806 1.2757 0.64757 -0.013116 1.4563 1.3098 0.62125 0.21219 1.5056 0.23885 0.12471 0.72005 0.66781 0.5887 0.085816 1.3411 0.37969 1.4175 -0.14164 0.51528 0.44421 0.75126 1.1262 0.47353 0.72685 0.49318 1.0638 0.47246 0.66007 0.54109 1.0482 1.2615 1.1989 1.3399 -0.035844 1.251 0.84448 1.1365 0.67166 0.23739 1.1162 1.3928 0.75017 1.0514 0.40856 1.3042 0.93232 1.0501 1.2521 0.71875 0.81491 0.77326 0.086569 0.53271 0.62522 0.42098 0.55753 0.20672 1.8084 1.2975 1.6332 0.0046568 0.8077 1.0013 0.43738 0.69415 0.79536 0.43947 1.0918 0.11195 0.41991
0.66072 0.83413 1.0379 0.93627 0.62417 1.1485 0.49062 0.75546 0.99615 1.4206 1.1803 0.22757 1.2973 0.10549 -0.022911 0.27135 1.3936 0.79384 -0.18173 1.4542 0.39707 0.16093 0.47289 0.37406 0.22739 0.6626 0.097277 0.17651 1.658 0.56965 -0.23519 1.0762 0.88573 0.051746 0.65902 0.44459 0.12229 0.81328 0.55799 1.7017 0.59471 0.17752 0.9295 1.2397 1.0385 0.25681 1.0352 0.31789 1.7596 1.0376 -0.21688 1.0711 -0.082165 0.72531 0.93075 1.0076 1.3012 0.5304 1.3924 0.17173 0.38871 0.082801 0.35625 0.76708 0.017289 0.75215 0.61877 0.89568 1.0137 0.020459 1.021 0.63767 0.65825 1.4025 0.988 1.2054 -0.31608 0.33966 0.34922 0.35546 0.97276 0.49754 0.71582 0.10006 1.0195 0.24779 1.521 0.31231 0.72354 0.31739 0.65256 1.476 0.39377 0.67297 0.44421 0.92721 0.82489 0.45071 0.34108 0.95228
0.60716 1.432 0.19998 1.3901 1.4301 -0.0953 0.08648 0.83091 0.89365 0.53478 0.99987 1.162 1.6355 0.55541 1.5209 1.0611 0.36925 0.35153 0.73275 0.15691 2.1373 1.5782 0.89079 0.8451 0.94372 1.3266 1.1023 0.49688 0.059028 0.28573 0.49509 0.093003 0.60959 0.708 1.0332 1.4648 2.1757 0.1173 1.2597 0.49692 1.4891 0.90449 0.65963 -0.049083 0.067645 1.3848 0.27311 1.8084 0.51924 -0.12434 1.201 0.49744 0.78322 0.86931 0.35327 0.010692 0.68458 1.1927 0.52715 0.69157 0.66458 0.99205 1.5026 0.49232 0.68379 0.17386 1.0514 0.98849 -0.033517 1.1066 0.16306 1.2222 1.1021 -0.19279 0.50856 -0.16466 2.051 -0.034838 1.0769 0.71631 0.96031 0.84745 1.0763 0.79681 -0.023762 0.90715 1.0183 1.4344 1.2935 0.83432 0.19253 0.34755 0.74387 0.97889 1.3541 0.48283 0.73099 1.7844 0.64345 0.70364
0.95543 0.7289 1.5477 0.5592 0.23296 1.3768 1.8888 0.93401 1.2479 0.36869 0.65338 0.3982 0.83981 1.2754 0.12245 0.92861 0.35049 0.35122 1.059 0.61478 0.26642 0.55537 0.078867 1.0385 0.70546 0.33768 0.64273 0.71975 1.0249 1.2343 1.4237 0.78034 1.0129 0.9509 0.99581 0.37561 0.67135 0.66363 1.3577 0.73312 0.97892 -0.30624 0.7041 1.3936 1.9255 0.52192 1.1936 0.92159 0.63728 0.89226 0.57485 0.39636 1.5842 0.5467 0.6195 1.1309 0.18483 0.79846 0.13005 0.72936 0.65348 0.59622 0.21618 0.82186 0.09769 0.63394 0.064199 1.0421 0.96607 0.064614 1.5335 0.02231 1.4354 0.59688 1.1447 0.9976 0.57154 0.90643 0.44719 1.1729 0.4988 0.65487 0.72462 0.83286 1.4172 1.4768 0.51235 0.12895 0.33168 0.59222 1.7447 0.81227 1.1275 0.49982 0.65009 0.84004 0.33408 0.50416 0.87751 0.66194
1.2819 0.47412 0.87453 0.49516 0.21061 1.373 -0.15147 0.88234 0.39959 1.2959 0.88589 1.4074 0.47684 0.28624 1.6261 1.2999 0.57517 1.3328 0.38429 0.81751 -0.1523 1.3776 1.608 1.4228 0.8016 1.0481 1.3371 0.85026 0.37586 0.91407 0.59081 1.4362 0.28419 0.78441 1.026 0.93612 1.0599 1.1214 0.12793 0.86491 0.38267 1.7824 0.14557 0.38152 0.90806 1.7329 0.81341 0.6617 1.2305 1.2848 0.7416 1.2493 1.0856 1.2724 1.4275 0.99157 1.9173 0.44229 1.1734 1.2537 1.513 1.3726 0.60221 1.8275 1.9873 1.258 1.2344 0.45132 1.9358 1.5477 0.46723 0.90157 0.86664 1.184 0.46768 0.53698 0.64923 1.0514 0.90206 1.493 0.75294 0.72222 0.64745 0.55661 0.82574 1.004 1.0558 0.47554 0.49697 0.99459 0.22237 0.44077 0.69584 0.53641 0.59694 0.7592 1.173 0.43064 2.2015 0.69494
0.8366 0.3586 0.096838 0.78504 1.895 1.1874 1.9822 1.1633 0.2734 0.58636 0.31463 0.7267 0.56804 0.99144 -0.47003 0.24582 1.4603 0.75389 1.1936 1.8649 1.0862 0.23552 0.52985 0.46562 1.1864 0.5429 0.83454 0.99933 0.86174 0.11868 0.52425 0.57773 1.074 1.496 0.0067055 0.82638 0.026624 1.0623 0.41042 1.3786 1.0299 1.2716 1.7719 1.8725 0.62643 -0.27704 1.1007 1.6457 0.71646 1.43 1.4197 0.70061 1.036 0.62603 1.0208 1.2025 0.47958 0.51348 0.72693 0.386 0.46181 0.60171 0.57116 0.18788 0.67805 1.3607 1.142 1.2075 0.044979 0.4988 0.93796 1.2523 0.38819 0.58977 1.2799 1.139 1.5046 0.44543 1.246 0.29253 -0.36355 1.1333 0.70926 0.6908 0.47246 1.2655 0.52447 0.88402 0.59542 1.8657 1.5754 0.54706 0.18759 0.7453 0.84418 0.82925 0.82075 1.3781 -0.54859 0.89047
0.79374 1.174 0.68467 0.73607 0.34664 0.47749 0.77175 0.2461 1.0906 0.26757 0.29744 1.1232 0.17349 0.24909 1.3255 1.3706 1.1505 1.0981 0.04236 0.31376 0.86745 0.61166 1.1375 1.1991 0.39186 1.0265 0.51454 0.45651 1.1348 1.1699 0.7865 1.1433 0.84761 0.83623 0.54393 0.86253 1.0311 0.66991 1.3991 0.83933 0.60014 0.54838 1.6877 1.0103 0.62292 1.0872 1.3736 -0.15734 1.1085 0.32362 0.96496 0.97885 0.43838 0.77685 0.54205 0.9269 0.50314 1.1894 0.90119 1.8338 1.1586 1.2937 1.0446 0.81587 0.45487 0.81013 0.68491 1.0272 0.8787 1.0665 0.61094 0.3299 0.5789 1.1311 0.56119 1.3374 0.53478 1.6741 0.093602 1.4674 2.459 0.59383 1.2015 1.2775 0.74067 0.38981 1.0268 1.2719 1.8779 0.29631 0.63824 1.1543 0.78351 0.98602 0.99759 1.3475 0.91777 0.082456 1.0848 0.62373
0.30288 0.78801 1.7631 0.2371 0.43349 1.0629 0.36346 1.3376 1.2873 0.6882 2.0919 0.53269 0.48175 1.4208 1.1475 0.41999 -0.047378 0.76939 1.5336 0.63862 1.5792 1.266 1.0263 0.087696 0.60755 1.4627 1.1301 1.2737 1.2086 -0.31877 0.83468 1.4203 1.7786 0.95735 1.572 1.508 1.6486 1.3747 0.97689 0.21494 1.9699 1.0221 0.63031 0.70202 0.57826 0.67431 0.20426 1.5148 0.34989 1.708 0.73055 0.48299 0.85498 1.2979 2.0161 0.70608 1.1498 1.5161 1.6201 0.45516 0.27213 1.1595 0.28732 1.6415 1.7668 0.97613 1.3847 0.40752 1.7935 0.99063 0.52112 1.5264 1.813 1.2705 0.35293 0.32339 0.78116 1.3976 0.67078 1.0938 0.9407 1.3316 0.19246 2.3802 0.79116 0.84452 0.52536 0.685 0.29373 0.60483 0.73606 0.96829 1.9038 1.1297 0.93407 0.46239 1.0811 1.4599 1.5316 1.5953
1.7075 1.3605 0.64896 2.2419 1.1661 1.3887 0.59684 0.94782 0.76965 1.4068 0.82116 0.81659 1.3622 1.0129 1.1266 1.6701 1.1821 1.2937 1.0074 1.4257 0.8702 0.92499 0.86981 1.22 1.6391 0.32651 1.5414 0.61822 1.189 1.8459 1.1862 0.91899 0.47756 0.50856 1.1891 0.6555 0.43007 0.80632 0.83701 1.3418 0.3328 0.723 0.094883 0.77202 1.4568 1.2891 0.80143 0.5606 1.56 1.138 0.75737 0.88539 0.44868 0.89739 0.14932 -0.013621 1.0913 0.89845 0.86426 0.89376 1.5803 0.21891 0.17676 0.2716 0.979 0.79872 0.57915 0.72546 0.98437 1.2741 1.2817 1.2313 1.0805 0.24651 0.85321 0.82487 0.65083 0.4458 0.38269 0.58018 -0.38347 0.79558 0.65289 -0.17573 1.0959 1.1486 1.0235 1.6304 1.0747 1.048 0.82512 1.0259 0.51961 0.82533 1.0623 0.7618 1.0046 0.68819 1.1327 1.6706
0.53073 1.5749 0.44851 0.36966 0.90524 0.79638 1.6209 1.3866 1.0866 0.42978 0.97163 1.3661 1.8285 0.90384 0.90996 0.58398 1.2664 1.025 1.5247 0.97051 0.96637 0.31495 0.68849 0.52034 0.5292 0.60773 0.23988 1.1007 0.99073 1.2372 0.86986 0.9589 1.0607 1.0964 0.01789 0.37739 0.62325 1.4774 0.36417 1.1154 1.1132 0.62599 0.59159 1.5734 0.40856 0.86517 1.4646 0.63676 0.40307 0.64987 2.0817 0.67755 0.64931 0.28284 1.4418 0.71218 0.62898 1.4777 0.61704 0.61311 1.3604 0.86243 1.55 1.0263 0.10822 0.76353 0.91709 1.3716 0.37395 0.74186 0.63375 -0.056134 0.42059 0.9888 1.5156 0.99911 1.4879 0.31644 1.4158 1.0255 1.5717 1.0262 1.3061 1.4855 0.70794 0.61937 1.6643 -0.26257 0.36578 1.0399 1.3809 0.85265 0.33138 0.83734 0.63049 1.0788 1.6223 0.97772 0.26171 -0.1266
1.0904 0.31752 0.83384 1.0656 1.3633 1.4684 0.87732 0.69838 0.8786 1.2901 1.6291 1.2242 0.78061 0.10338 0.94577 1.1775 0.93331 0.83142 0.79675 1.046 1.1984 1.3654 1.7377 1.5436 1.5066 1.1617 1.0414 0.98423 0.8391 0.62186 0.061806 0.56976 0.79442 1.4128 1.381 1.9575 0.72512 0.52409 1.4723 1.1676 0.86167 1.0987 1.6669 0.85302 1.4034 0.86793 1.214 1.1046 1.3221 0.68924 0.64946 1.5377 0.82805 0.20752 0.59047 1.7336 0.93516 0.56203 1.621 0.5328 0.60551 0.53028 1.3236 1.0603 1.0031 1.1118 0.72743 1.5058 0.69902 0.57302 1.3743 1.2456 1.1122 0.90596 0.99386 0.9169 1.1265 1.9874 0.8577 0.45539 1.6319 -0.14513 1.3027 0.32677 1.4427 0.97666 1.1564 0.95693 0.87768 1.0223 0.59273 0.7524 1.0456 0.67161 0.78096 1.0192 0.36763 0.97525 0.38781 1.5082
1.2622 1.3014 1.9451 1.0966 0.98378 0.31132 1.2421 0.40446 1.1707 0.99656 0.45778 1.9016 0.02483 1.7763 0.99921 0.96957 1.1206 0.29831 0.55549 1.5034 0.76461 1.4256 0.50656 1.3113 1.221 1.7219 1.061 1.0453 1.0042 0.87611 0.71291 1.2463 1.4752 1.0735 1.2914 0.26234 0.8141 1.6977 0.80539 1.1584 0.96089 1.5377 0.61275 0.60095 0.96431 1.2847 0.63963 0.93003 1.1114 1.3357 0.74295 1.1472 1.2963 1.8069 0.85073 0.97229 1.7123 1.2124 0.63792 0.8924 1.1071 1.7024 0.99331 1.0689 1.4325 0.59027 1.2815 0.97987 1.4286 1.5891 1.2715 1.136 1.0263 0.44566 0.74473 1.6199 0.79206 0.069117 1.529 1.6961 0.65345 0.67469 0.90096 1.4791 0.11912 1.3429 0.29355 1.0556 2.169 0.58247 1.4906 1.6562 0.88848 1.0594 1.9204 1.3489 0.98488 1.3044 1.1902 1.1933
1.4455 0.31691 0.12269 1.3175 1.409 0.4332 1.3949 1.906 1.1327 1.0671 1.2126 0.78711 1.6195 1.0704 0.94761 1.5715 0.71738 1.6947 1.7036 0.49247 1.1287 0.9234 1.2321 1.266 0.85274 1.1961 1.1651 1.2219 1.1073 1.0562 1.4877 1.88 1.4545 0.78909 0.64944 0.45827 1.4677 0.53678 1.837 0.63948 1.2296 1.3411 0.92237 1.3819 1.5914 0.50317 1.3007 0.83872 0.52399 0.17713 1.4073 1.1064 0.71782 0.78681 1.0849 1.3463 1.3154 0.78864 1.3922 1.6515 0.42338 1.3611 1.5449 1.4713 1.3049 1.6531 0.92278 1.0968 1.37 0.63594 0.8575 1.697 0.52047 2.0284 0.98092 1.2375 1.5908 1.2646 1.1443 1.1753 1.4789 1.8996 0.81994 0.8603 1.1455 1.1434 1.7482 1.1319 0.24147 1.2872 0.92247 0.58341 1.3884 1.6931 0.84214 0.97061 0.68556 1.4019 0.54052 1.3565
0.9107 0.67775 1.1891 0.9296 0.77587 1.3902 0.14537 0.5782 0.48884 1.4558 1.1821 0.18389 1.1994 0.82477 1.5761 0.92096 0.83065 1.1006 0.83062 0.44167 1.5056 1.0708 1.0735 1.1683 0.57532 0.21996 1.5598 0.38413 0.93466 1.1054 1.117 0.38267 0.48701 2.1966 1.3937 1.765 0.54708 0.59183 0.4442 1.1929 0.91016 0.94493 1.0158 1.1205 0.7973 1.6351 1.3667 1.2916 1.1963 0.94037 0.87998 0.69226 1.3474 1.1012 1.4817 0.90474 0.66511 0.37948 0.82772 0.72129 1.1655 0.98568 0.27786 1.2553 1.005 1.2567 1.361 1.0333 0.49366 0.90793 0.45187 0.72721 1.0995 0.44497 1.4271 0.057446 0.78073 1.454 0.47162 0.60066 0.32468 1.7476 1.0159 0.91441 1.981 1.0348 0.104 0.48445 0.63316 1.3204 0.76544 1.5021 0.91051 0.72053 1.6441 0.55353 1.5671 0.37821 1.9543 0.44952
1.0256 1.7864 1.2459 0.76075 1.2057 1.5821 1.5061 1.8426 1.5137 0.91184 0.46052 0.4695 1.4666 0.92781 0.97453 0.52175 1.9135 0.38018 0.64483 1.5918 1.3752 0.64772 0.53082 1.1052 0.64565 0.98666 0.88534 1.5581 0.50298 1.0106 1.3318 0.97289 1.1549 0.30396 0.50377 0.82572 1.6694 1.2589 1.1526 1.0289 1.3842 1.4248 1.7032 1.436 0.39755 0.003713 1.7565 1.2122 1.1322 1.232 0.64617 1.8408 1.0749 1.8586 0.88891 1.2817 1.432 1.4089 1.308 1.7139 1.5858 1.3615 0.96399 0.61628 1.4609 0.6936 1.4045 0.41058 0.7916 1.0452 1.8855 1.2127 1.6882 1.7209 0.95528 1.3048 1.2933 1.3499 2.3251 1.1156 2.0007 0.7544 0.6736 0.97921 0.69704 1.299 1.1582 1.145 1.9182 1.3523 1.0778 0.62146 1.4441 1.0393 0.60979 0.91514 2.0257 0.91108 1.1124 0.96604
1.6789 0.66449 1.2994 1.133 1.2 0.60552 1.0173 0.55628 1.0115 0.94536 1.1783 1.5741 0.69658 1.6493 0.76837 0.47613 1.4473 1.8752 1.3086 1.2177 1.0351 1.2729 0.69806 0.47811 1.5411 1.6283 -0.097658 1.1218 1.423 0.99671 0.87643 1.101 0.90078 1.0365 1.3841 2.1243 1.6729 1.6904 1.3832 0.85778 0.83886 0.46048 0.79351 0.61021 1.5219 1.2129 1.1355 1.4062 1.1656 1.2644 0.58586 -0.37304 1.378 0.49913 1.9822 1.3827 0.95725 2.1602 0.36702 1.1525 1.496 0.69009 1.7639 0.51402 0.92073 0.75637 1.073 1.734 1.1999 1.7991 1.1813 1.0561 0.63368 1.44 1.0914 1.5061 0.99457 0.75244 0.01431 1.1513 1.344 0.56609 0.73262 1.1814 0.94901 1.5378 1.3563 1.3019 0.68458 0.35135 1.2429 1.5326 0.70036 0.69828 0.99874 1.282 0.73465 1.1678 1.4795 1.2646
0.69086 1.1123 1.4592 1.9276 0.36207 1.4468 0.31138 0.6445 1.0606 0.82502 1.6924 1.384 1.384 1.0289 1.2164 1.589 0.52351 0.69428 1.7622 0.7464 1.2958 0.70704 2.3133 2.0063 1.3956 0.91762 2.0724 1.466 1.2717 0.95475 0.93932 1.2532 0.42717 0.99476 1.2853 0.22762 0.8685 1.3779 0.96268 0.49926 1.1262 0.92486 1.0658 1.2197 1.6778 2.1118 1.2103 1.1032 0.90362 1.7978 1.6596 2.0172 0.9498 1.269 0.056144 0.11021 2.05 1.1376 1.0287 0.67755 1.1768 0.7275 0.934 1.6986 0.80374 2.0045 1.2459 1.4691 1.3486 0.44768 1.3242 0.19236 1.451 0.99018 1.1702 0.48684 1.1379 1.4686 0.98362 1.2688 0.97023 0.99845 1.3051 0.93054 0.94628 1.1741 1.366 1.1125 1.0173 1.9251 1.1296 0.062846 1.9027 1.2167 1.3809 1.0669 0.63111 1.0254 0.56048 1.2257
1.5045 2.0573 0.83648 0.40459 1.5741 2.2304 1.62 1.5863 0.92395 2.5225 0.6994 1.0398 0.84328 1.5542 1.3521 2.2457 1.1818 1.6059 0.59212 0.71809 1.0533 1.4724 1.0261 0.68916 0.7958 1.2837 0.33418 0.97267 1.4875 1.1072 0.93734 0.57599 1.9852 0.55679 1.2932 1.9394 0.89548 1.1096 1.0824 2.5396 1.0837 1.7195 1.0454 0.61103 0.82414 0.82655 0.74212 1.4844 1.4196 0.75877 1.4697 1.0612 0.72692 0.61862 2.1746 1.1877 0.080816 1.3301 1.7196 1.1309 1.6184 1.6778 -0.1175 0.99819 1.3444 0.78021 1.0775 1.5793 1.2751 1.0455 0.75572 2.0246 1.395 0.048968 1.0636 1.5786 1.6437 0.63047 0.76464 1.2364 1.546 0.88756 1.6597 1.2775 0.17377 0.89913 1.0637 1.5662 0.9171 1.3068 1.0121 1.5946 0.82486 0.81248 0.67893 1.5307 1.0153 1.8077 2.0091 1.3159
1.0412 0.88469 1.2499 1.2745 0.98359 0.70762 1.4088 1.7865 1.6877 0.87523 1.5733 2.0245 0.83107 0.97403 0.81317 0.95292 0.50725 1.0087 1.6096 1.2223 1.486 1.2324 0.88812 1.4403 1.4471 1.5277 1.3841 1.0586 0.92357 0.7961 1.0496 2.0146 1.4091 1.8586 1.4586 0.6988 1.3244 0.097608 1.2959 1.2876 0.73834 0.88707 0.68963 1.6122 1.1899 0.89758 2.2801 1.2476 0.82048 1.2244 0.85485 1.7453 1.6975 1.779 0.74172 1.7327 1.0436 1.033 2.0653 0.54627 0.6254 1.1808 1.7548 2.011 0.91044 1.2584 2.1189 1.447 1.2696 1.107 0.71769 1.0466 1.4733 1.209 1.1044 1.2511 0.69979 1.4642 1.3098 0.64113 0.76624 1.0611 1.4151 1.3323 2.1695 2.5417 1.879 1.3561 1.9776 1.1188 1.6892 1.9203 1.0467 1.1278 1.9944 1.3963 1.7869 1.8003 0.71018 1.5498
1.0619 1.0527 0.22502 0.58864 1.2515 1.0814 0.96565 0.27235 1.0243 0.31236 1.423 0.4021 0.84982 0.9295 1.0411 0.8693 1.6654 1.075 1.2408 2.2034 0.92041 0.99909 1.1889 0.68717 1.137 0.37254 2.0616 0.82709 1.4767 1.6146 0.99222 1.3551 0.79759 1.7106 0.47665 1.3923 1.4966 1.2323 1.5026 -0.22471 1.9943 1.4991 1.529 0.85429 1.4532 1.2444 1.0642 1.2719 1.7392 0.98897 2.2131 0.77005 0.99298 0.46404 1.6359 1.8392 1.3536 0.35235 0.76057 2.036 0.91363 1.5425 1.3103 0.68621 1.2815 1.0756 0.68133 0.40523 1.2933 1.8403 1.7861 0.88915 1.06 1.3902 1.4407 1.0653 1.6584 1.4437 0.98573 1.8614 1.3047 1.4421 0.5734 0.88916 1.574 0.31315 -0.12298 0.51063 1.4061 1.6892 1.3383 0.36179 0.67242 1.7321 1.019 0.69304 1.3882 0.41664 1.3113 1.0799
1.7224 1.108 1.7789 2.2277 1.7751 1.0653 1.3504 2.0949 1.4117 1.3027 1.0912 1.4093 1.788 1.3285 1.6563 1.6192 1.3583 1.0377 1.3319 1.7304 1.3217 1.3947 1.0212 2.2404 1.0409 1.7171 0.66566 1.4323 2.2019 1.5933 1.965 1.352 1.1635 0.9319 0.71492 1.2581 1.1014 1.8157 1.038 1.012 0.62509 0.8919 1.3765 1.1584 0.79616 1.1344 0.82516 0.91222 1.6282 1.1287 0.76705 0.4121 1.0882 1.0757 1.6943 1.0764 1.8147 1.9046 1.0529 1.211 1.1746 0.48852 2.1037 0.7491 0.78314 1.3318 1.5261 1.3139 0.99999 0.71387 0.31049 1.4478 0.72324 1.8564 1.4262 1.3384 1.1877 1.4546 1.8163 1.3656 1.1756 1.8073 1.9515 1.961 1.1221 0.88438 1.8893 1.6865 0.14219 0.95689 0.53866 1.0089 1.1769 0.93149 1.9766 1.5766 0.83059 1.0592 1.05 1.2115
1.192 1.1706 1.4899 1.3493 1.7475 1.5359 1.8393 1.3423 1.5213 1.4224 1.6514 1.7141 0.39041 1.9175 1.6168 0.32076 1.594 1.5267 0.93961 0.34417 1.3526 1.3576 1.4071 0.89812 0.94363 1.2387 1.5357 0.53941 0.54477 1.1602 1.0377 0.85134 1.2373 1.1743 1.8516 0.60294 1.3328 1.4403 1.1118 2.3886 1.8118 1.651 0.9633 2.0122 2.1061 1.4706 0.64835 1.2791 -0.068997 1.6986 0.8509 1.571 1.5526 1.1818 0.55825 1.2775 0.89521 1.8098 0.83057 0.83498 1.133 1.4351 0.53552 1.6557 1.6303 1.052 1.3346 0.9348 0.5373 1.6158 1.615 1.7164 1.7017 0.92054 0.97069 0.84835 1.137 1.4425 0.98699 1.0716 1.3363 0.54428 0.18726 1.5356 1.3564 1.4477 1.7972 1.0904 1.2335 1.7875 1.0817 1.1012 1.9229 1.1476 1.3853 1.4784 2.0028 1.2958 1.1391 0.59874
1.0791 1.2566 1.2623 1.7406 1.2783 0.86733 0.68656 0.91757 1.2205 1.1914 1.1903 1.1029 1.2665 0.7159 0.59357 1.8874 0.41196 1.5367 1.164 1.3675 1.0284 1.2396 1.7091 1.7716 1.3523 1.6561 1.6484 1.4314 0.79365 1.1784 1.1943 1.6499 1.6055 1.7541 1.399 1.0365 1.5832 1.282 0.74375 1.0721 1.4028 1.5929 1.5918 0.80659 1.2221 1.0314 1.5691 1.4957 1.8295 1.238 1.7177 1.7905 1.4826 1.8512 1.554 0.74827 1.2419 0.7929 1.5493 2.1528 2.1011 1.6821 1.1645 1.5714 1.4461 1.4826 -0.23713 1.787 1.637 1.4475 1.8749 1.8454 1.2798 1.9151 0.66816 0.79768 0.9608 0.9951 1.16 1.8877 1.5038 1.5114 1.7332 1.6084 1.1194 1.7449 1.3431 1.8558 2.234 0.20109 1.8707 2.4852 1.1183 1.2227 1.1641 0.80392 0.89241 1.8741 1.4794 2.0261
2.1561 1.2889 1.5285 0.79051 0.70585 2.2054 1.4531 1.2733 1.0416 1.0151 1.3818 1.2795 2.2566 1.5624 1.6574 0.93376 1.228 1.2126 2.0806 1.7722 1.5312 0.7197 0.96953 1.2967 1.8059 1.3852 0.68681 2.073 1.1307 1.8046 0.37294 0.74532 1.3345 0.51005 1.8752 1.6904 0.54804 0.69315 2.124 1.8429 1.0276 1.0492 2.2299 1.9601 1.1995 1.2044 1.47 2.0216 0.50408 1.1063 1.1844 1.5001 1.1524 0.81233 1.7445 1.0222 0.9753 1.0889 1.4591 0.38289 1.1457 0.76257 1.2853 0.45718 1.7045 0.79703 2.7028 0.62447 1.3899 1.2156 1.2125 0.86133 1.4358 1.025 1.8577 3.0531 1.928 1.8358 1.6936 1.7808 1.021 1.0147 1.2961 1.1919 1.3044 1.7633 1.3468 0.12554 0.93828 1.0649 1.7802 1.0281 1.6607 1.4505 0.53299 1.267 1.2284 0.30371 1.1861 1.587
0.49308 1.7012 0.34166 0.86235 1.4466 0.1219 1.4028 1.5155 1.8037 2.063 1.3096 1.3412 0.54732 1.3606 1.5511 1.632 1.843 0.78314 1.447 0.65526 1.4752 1.6706 1.873 1.2067 0.58939 0.97969 1.2332 0.48802 1.6036 0.99123 1.6634 1.2543 0.15852 2.6951 1.8745 1.6639 1.4553 1.8207 1.2732 0.59172 2.016 1.0364 0.76725 1.6514 1.3987 1.318 1.535 1.0669 2.1421 0.84398 1.914 1.8368 1.4756 1.552 1.5717 1.0778 1.9595 1.6448 1.0082 1.2748 0.83063 1.1059 1.0636 1.8747 1.6741 1.1692 1.2023 2.1352 2.4407 1.6801 1.2994 1.3859 1.1513 1.0183 1.4062 0.4868 0.54462 0.72853 1.0173 1.4819 0.94517 1.334 1.2648 1.1554 1.9618 0.37367 0.52591 1.5159 0.94053 2.7269 1.2438 1.4201 1.0216 1.3983 1.4687 1.2355 1.1359 1.8941 1.8175 0.61387
0.66428 1.1799 1.6387 1.8214 0.99246 1.5065 1.0463 1.2933 0.58409 1.0037 1.3358 1.0525 1.5834 0.98758 0.50844 1.5149 1.4839 0.92652 1.032 1.4579 2.0999 2.2188 1.2082 1.5673 1.6201 1.7614 1.2653 2.1104 1.6198 0.80792 1.1489 1.7342 2.6474 1.3084 0.96269 1.4944 1.0761 1.7378 0.9464 1.54 1.8034 1.2495 1.0992 1.3881 1.0241 1.4615 1.5472 1.6182 1.2528 1.9429 1.305 0.97722 0.99846 0.92356 1.1772 1.5578 1.2087 1.2177 1.6629 1.824 1.5692 2.025 1.8919 1.9566 0.16802 2.0189 1.0604 1.4149 0.83296 1.2665 0.77977 1.6373 1.5547 1.1409 1.5597 1.4591 2.4401 2.001 1.1761 0.72075 2.2146 2.0872 1.6943 0.19442 0.0093905 1.2937 1.4474 1.7422 1.5341 0.80097 1.3811 1.3244 1.1198 0.34715 1.4721 1.4495 2.0076 1.4612 0.89971 0.97458
1.7762 2.3701 1.6193 1.5208 1.7428 2.0231 1.5179 1.3141 1.0724 2.1923 0.60096 1.6401 1.9338 1.4046 1.4257 0.74863 0.99096 1.8495 1.7765 2.1154 0.91565 1.2456 0.77706 1.1574 1.1833 1.3614 1.4197 0.90959 1.8978 1.8114 1.7274 0.9727 1.7701 1.3502 1.043 1.2677 1.7178 1.9658 1.6001 1.3436 0.99878 1.8778 1.2226 0.77477 1.6653 1.1482 1.2639 0.65472 2.1682 1.1603 1.036 1.1956 1.6948 1.8447 0.49763 1.5894 0.86232 2.487 1.0427 1.1075 1.8543 1.0779 0.85666 0.96656 1.7832 0.17092 0.93726 1.2497 0.86773 1.0657 1.7719 1.2729 1.5993 1.4938 1.2252 2.1164 1.4078 1.5789 0.41229 1.2654 1.8409 0.86909 0.90067 1.4888 1.5872 2.4031 2.471 0.89123 1.5701 1.3449 1.5691 1.771 1.1447 1.4677 2.164 1.7508 1.5701 1.666 1.1877 2.0789
1.9864 1.2692 1.0257 1.3809 1.8723 1.3664 1.7179 1.6386 2.3087 0.84885 1.6853 1.4813 0.67041 1.3702 2.1547 2.4251 2.0569 1.1735 0.26837 0.6246 0.49698 0.9523 1.8637 1.5378 1.7763 0.18469 1.7311 1.2837 0.99691 0.63029 1.0758 1.3463 0.61959 1.2812 0.607 2.2121 2.1907 0.37957 1.8535 1.548 1.754 0.80839 1.373 1.677 1.2744 1.4152 2.1242 2.1136 0.75587 1.7964 1.9556 1.4714 1.8149 0.81562 2.0143 1.9916 1.9859 0.92266 1.8937 1.0842 1.136 1.5535 1.5037 1.3555 0.76328 2.09 1.0974 1.0064 1.9248 1.3377 2.0977 0.75813 0.89559 1.2847 1.0796 1.1846 0.45573 0.31839 2.1393 1.1682 0.52812 1.2623 1.4157 1.7742 1.4736 1.231 1.0763 1.5279 0.92819 1.5326 0.97756 1.0448 1.9202 2.4154 0.90556 1.5823 0.78696 1.0376 1.3234 0.98468
1.3034 0.53746 1.7505 1.4014 1.0317 1.8998 1.7709 1.3367 1.4931 1.3356 1.9795 0.94851 1.3439 1.3253 0.58004 1.4198 1.3113 2.1009 1.5332 1.3506 1.8831 0.81583 0.97221 1.387 1.4627 1.6788 1.7199 1.1548 1.6847 1.6706 1.1762 1.7537 1.8485 1.1047 1.7587 1.0441 0.23395 1.8622 0.57262 1.3301 1.3095 1.6961 1.8118 1.7275 1.8063 1.6469 1.6642 1.5194 1.0262 1.6782 1.6721 1.0861 0.89732 1.7377 1.3172 0.85755 1.0227 1.5246 1.1406 1.5463 0.97099 2.0856 1.3817 1.7574 1.9584 1.214 2.3564 1.2135 1.2252 1.909 0.64313 2.5756 1.4128 1.3454 1.5943 1.7201 2.6278 1.7132 1.7319 1.9273 1.3074 1.3653 1.5787 1.8015 2.0125 0.97845 1.0978 1.6818 2.2184 1.9496 2.0604 1.8668 0.90498 0.67482 1.0118 1.0032 1.6809 1.8075 1.1616 2.3808
2.0246 1.9807 1.5258 1.0107 0.99892 1.6358 0.84423 1.6992 1.1743 0.98305 1.0494 2.7825 1.5183 1.4215 2.5622 1.914 1.492 1.1748 1.9082 1.887 1.5073 2.7095 1.4531 2.1795 1.9362 2.8802 0.43769 1.8781 1.6883 2.2666 0.92512 1.5044 1.4697 0.96816 2.3479 0.45202 2.4275 1.4065 1.2264 1.5383 2.0387 1.7575 1.6152 1.5129 1.7528 1.5809 1.4532 1.2553 2.1543 0.77745 1.4404 1.8557 1.6857 1.0404 1.9353 2.4065 2.2116 1.2982 1.5637 1.5073 1.795 1.18 1.408 1.1178 0.97314 2.2103 0.71094 1.6486 1.9154 2.5983 1.3057 0.61793 1.8976 2.2197 1.2217 0.79168 1.2066 0.87526 0.91034 1.402 1.9945 1.6832 0.60901 0.67562 1.0789 1.4182 1.2452 1.5226 1.339 1.1473 1.4232 1.0449 1.5783 1.7163 1.5914 1.0068 0.91356 1.0842 1.596 0.76732
0.52969 1.2353 1.6579 1.7651 1.6922 1.1925 1.2887 1.6225 1.4409 2.1222 1.4395 0.80447 1.6321 1.7593 0.87238 0.93183 1.3425 1.0735 1.8997 0.71025 2.3162 1.3109 1.6544 1.2947 1.0702 1.2278 2.4993 1.7895 1.1687 0.77744 1.5153 0.99372 1.3721 1.6695 1.141 2.5696 0.80878 1.3248 2.642 1.5232 1.4465 1.0802 0.95853 1.1814 1.3397 1.052 1.0537 1.147 1.4903 2.2827 2.0043 1.8543 1.1155 2.4879 1.9659 1.451 1.5331 0.71863 1.337 1.273 1.8979 1.1327 1.1036 1.6382 1.8565 1.8347 1.7557 1.9607 0.92635 0.25784 1.6707 2.1174 2.0041 1.3118 1.0599 2.1317 1.1268 2.1445 1.9165 1.9721 1.7414 1.0154 1.5849 2.2196 1.0534 1.3052 1.9683 1.5793 0.98724 1.6053 0.51731 1.1463 1.2587 1.5876 1.7505 1.6787 1.5158 1.5106 0.97839 2.0372
1.6537 0.99813 1.5646 1.7677 1.7248 1.128 1.669 1.5713 1.107 1.1569 1.4402 2.0976 1.9615 0.92776 1.1865 1.3556 0.45857 1.7908 1.2666 2.6375 1.1145 1.846 1.3383 1.6002 0.48952 0.59562 1.8229 1.4002 1.6999 1.5996 2.1948 1.0035 1.6205 1.897 1.2147 0.70091 1.8842 2.3887 1.22 0.94526 1.0225 1.9468 2.1487 1.4286 1.7954 1.1525 1.7992 1.7374 1.5486 2.1676 0.93649 1.2963 2.0282 1.2895 1.1511 1.263 1.6955 2.3519 1.7253 1.9225 1.3945 2.3257 2.1357 1.462 1.365 0.99053 1.9353 0.91922 1.3283 2.058 1.5043 1.6595 1.5968 1.6434 1.763 1.8726 1.6759 1.216 0.75594 1.8761 1.0045 1.8749 1.0695 1.0767 1.6673 2.4543 1.5941 1.4574 1.5953 1.596 2.4373 1.9042 1.6644 1.7187 1.179 2.0477 2.5497 0.94983 2.2448 1.3349
1.6163 2.3218 0.68012 1.1751 1.6817 1.4784 1.5974 1.3549 1.9747 1.2809 1.8559 1.0749 0.26927 1.0172 1.9348 1.4706 2.7112 1.7554 1.0919 1.2943 1.8986 0.95687 1.6933 1.429 1.958 2.1422 1.0041 1.3251 1.0997 1.2151 0.96674 2.1759 1.707 0.61675 1.8963 1.3928 1.4401 0.81964 2.1388 2.6963 2.0768 2.1789 1.7275 1.6891 1.646 1.6664 1.3547 1.7351 1.8036 0.46479 1.7476 1.2989 1.1993 1.4276 0.93478 1.4025 1.3711 1.1061 1.6119 1.2845 1.4998 0.018142 0.97041 1.5174 1.8495 1.9998 1.4183 1.9489 2.1033 1.4379 0.8238 1.0056 1.7308 1.4865 1.3215 1.6925 1.2584 2.4927 1.9355 1.5612 1.546 0.95492 2.3251 1.5291 2.251 1.8577 1.0709 1.0797 1.894 2.3073 1.097 1.4893 1.4999 0.99597 2.1078 1.8134 0.20899 2.0427 1.5655 1.841
2.22 1.7766 1.638 2.2542 0.95057 1.071 1.6332 1.9662 0.9954 2.1164 2.1779 0.96115 1.6246 2.66 2.1733 1.3401 1.9218 1.9296 1.7738 1.3991 1.2277 1.5554 1.3875 1.6006 0.84678 1.65 1.0036 1.7328 1.3675 2.1194 2.0029 2.1771 2.0449 2.7747 0.90035 1.8693 1.4631 1.6062 0.24573 1.5406 1.1102 1.5592 0.94896 1.8255 1.3604 1.6691 1.8245 1.3413 1.8243 2.2838 1.3465 2.7018 1.0422 1.3496 2.386 1.6282 2.0269 1.9317 1.6429 1.5864 1.3991 2.2997 0.90391 1.6534 1.1545 0.9398 1.8501 2.1298 1.1092 1.2244 2.7027 1.4828 1.3874 1.6615 1.2669 0.93144 0.93559 1.7596 1.7244 1.4296 1.7099 2.003 1.01 1.9687 0.59669 1.1927 1.3745 0.76607 1.6978 0.45194 1.5481 1.0416 1.1386 1.1896 0.69018 1.36 2.4302 2.5242 0.58665 2.0724
1.3009 1.4843 1.8107 1.0107 1.5619 2.3917 1.606 1.5984 2.359 1.3119 1.0019 2.7022 1.35 1.8025 1.3801 2.4363 0.47789 0.52657 1.4995 1.5029 2.3033 1.1396 1.5377 1.2997 2.0637 1.0872 1.7237 1.42 2.3785 0.94249 1.6277 2.0446 2.1337 1.4295 2.0122 1.866 2.1776 1.0242 2.4283 0.59116 2.0559 1.0922 1.5251 1.9199 1.0849 1.2543 1.855 1.9531 1.191 0.80418 1.8073 0.54357 1.6273 1.8477 1.63 1.1072 1.7279 1.4872 2.1174 0.84768 2.0156 1.5828 2.2478 1.4858 2.3205 2.1628 1.3 1.2276 2.4522 2.073 1.2782 2.4446 1.4536 1.1111 2.1247 2.0721 2.5081 1.234 1.4356 0.85703 2.038 1.6089 1.976 1.4024 1.8262 1.5132 1.529 1.7164 0.98843 2.0913 1.7733 2.9491 2.0523 2.4149 1.8709 1.0053 1.395 0.83257 2.6043 1.1906
1.9073 1.2489 0.9892 1.7972 2.0963 1.7551 1.6455 1.4324 1.4256 1.6375 1.5876 1.1998 1.9277 1.2788 1.5555 0.77524 1.9878 1.9236 1.8392 2.3761 0.80019 2.5489 2.3337 1.8379 1.81 1.535 1.7647 2.3493 1.4256 1.7263 1.2415 1.2131 1.2242 1.4827 1.2535 1.3613 2.1158 2.4077 1.315 2.0487 1.2333 1.4879 1.8567 2.1114 1.8724 2.7189 1.5174 1.9765 1.8821 1.8041 0.99649 1.9453 1.7861 1.5381 1.2802 1.6802 1.7333 1.937 1.1071 2.5262 1.6039 0.97812 1.2407 2.2586 1.6299 1.2857 1.5795 1.2168 0.88941 0.78312 1.6478 1.2753 1.2426 1.3272 1.992 1.2085 1.8116 1.1561 2.2131 2.0936 1.1979 1.4852 1.5086 1.5966 2.0036 1.6295 2.0533 1.3034 1.8302 1.407 1.6518 0.7985 1.2856 1.4985 1.9717 2.178 1.9053 1.8998 0.60493 1.0634
1.6374 1.8046 2.074 0.76839 2.1002 2.6665 0.99851 1.4379 1.4925 1.7134 2.1603 1.9126 1.9784 2.3347 1.1722 2.711 1.4347 1.4459 1.4773 1.947 2.4257 1.0042 1.0867 1.2896 1.8627 1.7234 2.0675 0.9475 2.1707 1.6553 1.5459 1.6432 1.5786 1.5832 1.126 0.88235 1.5042 1.8718 1.6343 1.6112 2.0016 0.86949 1.6169 1.5305 1.4533 1.3754 1.7351 1.2134 0.60647 1.3246 2.1363 1.6879 2.2053 0.6036 1.3424 1.7616 0.43111 2.3865 1.2903 0.84084 1.3273 2.0482 1.9595 1.309 1.1157 1.2539 1.5594 2.0337 2.153 2.3796 1.4195 1.3312 2.2026 2.0369 0.77357 1.6305 1.979 1.7212 1.2656 2.1951 2.2652 2.3084 0.93904 2.1022 1.3995 1.7959 1.9703 1.8576 2.0223 2.3889 1.8984 1.5526 1.3536 1.3285 2.4215 1.2926 1.2985 1.4885 2.7598 2.356
1.7928 2.0043 1.6031 2.5023 1.6283 1.0312 1.5778 1.8458 2.1138 1.7949 0.6892 1.1315 1.0649 1.245 1.811 1.0153 2.2538 1.2238 2.0048 1.4813 1.6395 1.5567 2.2237 1.6076 1.1944 1.8077 1.2125 1.8808 1.2523 1.8203 1.9434 1.3978 1.3352 1.6586 2.04 2.3786 2.1498 0.46721 1.2628 2.1141 1.8113 2.4095 1.5958 1.0282 2.6769 1.7196 2.1025 2.0141 2.6881 1.5931 1.9751 1.4607 1.4271 2.0273 1.6635 1.8929 1.8087 0.97967 1.5947 2.2579 1.8227 1.9577 1.6586 1.7646 1.8819 2.0693 1.7113 1.1141 1.0227 0.95033 1.1027 2.2475 1.9439 1.3203 1.5524 1.1324 1.2985 2.8115 1.4091 1.5073 1.4404 0.92963 1.9275 1.06 1.6437 1.2284 1.6211 1.3929 0.95464 0.87107 1.8704 2.023 1.5183 1.4889 0.98152 2.0394 2.0603 2.1196 1.2928 2.1756
1.929 2.0216 2.2911 1.4511 1.2247 1.4165 2.2077 1.6655 1.3972 1.7796 2.3013 1.7671 2.4744 2.2827 1.6851 2.5167 1.6914 2.2269 2.59 1.1826 0.96339 1.1983 1.1118 2.6687 1.8654 1.4409 1.5367 1.3692 1.7538 1.0864 1.708 1.8974 1.784 2.233 1.7127 1.0239 0.69864 2.2401 2.3111 0.40004 1.8085 1.9363 1.4041 2.0994 0.86667 2.0126 1.5105 1.2491 0.74763 1.673 1.375 1.7314 1.9786 1.7412 2.7578 1.4946 1.986 0.99057 1.9744 1.5714 1.0799 1.6324 1.2953 1.7162 1.9069 1.3423 2.0393 2.7927 1.8718 2.4651 1.6833 1.5259 2.3313 1.8201 1.6655 1.9878 1.4005 1.0488 1.4985 1.2298 2.0678 1.5313 1.0485 1.0531 1.7718 2.3767 1.4416 1.5692 2.1798 1.8145 1.0746 1.72 1.7326 1.0166 1.8621 1.3424 2.0517 1.1403 0.74027 1.6999
1.7689 1.3667 1.1006 1.7635 2.1634 1.714 1.3704 1.9652 1.7672 1.9361 1.3855 2.3189 1.1407 1.3802 1.332 0.88311 1.3715 2.0447 0.97408 1.618 1.8664 2.0226 1.406 1.8843 2.1478 1.774 1.5636 2.1187 1.1571 2.2981 2.0568 1.9107 1.7403 1.9192 2.0424 2.0295 1.9617 1.7339 1.1784 1.8585 1.462 1.8472 1.4631 0.81149 2.3485 0.96877 1.9384 1.7303 2.5344 1.8316 1.9787 1.999 1.12 2.0933 1.1013 1.9373 1.0015 1.5661 1.7124 2.2691 1.7642 1.4544 1.8372 1.6029 1.1373 2.0919 1.4463 0.67225 1.5335 0.7247 2.1985 1.9753 0.86586 1.1389 1.4519 1.249 2.0064 2.0263 1.1483 2.0109 1.6421 1.0345 0.76375 1.7081 1.3291 1.3704 1.163 2.1258 1.6205 1.7038 1.5364 2.0342 1.6559 2.1499 2.3632 1.3937 1.6791 1.7908 2.0724 1.0859
1.5272 1.6277 2.3098 2.2018 1.5855 2.019 2.1339 2.1686 1.3052 1.5336 2.3647 1.1976 2.0126 1.8495 2.2439 1.7747 1.8877 1.5072 2.248 1.4295 2.4666 1.7735 2.0653 1.7082 1.1538 1.7231 1.4255 1.4751 1.4755 1.7284 1.1069 1.48 1.1394 2.0889 2.0013 1.9631 1.5254 1.619 1.8135 2.1948 1.7925 1.8342 2.5718 2.5134 1.763 2.1822 2.1702 1.5003 1.9463 1.7468 1.8048 1.6293 1.7584 1.3037 1.8605 1.188 2.7503 2.9498 1.7831 1.1882 1.9179 1.7927 2.0086 1.8673 1.722 1.7291 1.5189 1.8178 1.9356 2.3511 1.4552 1.0876 2.2378 2.0145 2.6712 1.89 2.0886 0.94991 2.0219 1.5401 1.4928 1.8337 2.9785 2.1208 1.8199 1.6983 1.4742 1.619 2.0641 1.2394 2.1426 1.8741 1.9872 1.5186 1.0162 2.0066 1.2642 1.2125 2.1356 1.6617
2.3282 1.8731 1.706 1.1189 1.6394 2.1041 1.8874 1.5554 1.7519 1.9074 0.97291 1.5679 1.4898 1.2122 1.9333 1.3929 1.0108 2.3071 0.14012 1.3551 0.89445 1.4568 2.1958 1.4304 0.96261 1.7219 2.5236 1.3999 1.9786 1.4656 1.2449 1.7581 1.303 1.1222 1.7456 1.1564 2.5143 2.4501 2.1203 1.7764 2.0207 1.6872 2.0686 1.8707 1.1904 1.4562 0.95384 1.6801 1.8209 1.941 2.1339 1.1007 2.0696 2.3445 1.6973 1.5777 1.0094 1.7171 2.0506 0.75409 2.1489 1.8409 1.8752 1.4706 2.13 1.2404 1.8734 2.4375 2.6835 0.80668 2.2319 1.8583 1.5882 1.9497 1.8958 1.8818 1.9265 1.7226 1.8267 2.1403 1.916 2.2747 2.2166 1.7955 1.7738 3.1105 2.5514 1.6584 1.6074 1.8462 1.6238 1.29 1.5696 1.7311 2.1747 1.6882 2.0806 1.62 1.1053 2.4189
1.0774 1.722 1.0161 2.8295 1.972 1.5726 1.5787 1.7774 1.2343 1.4903 2.2315 2.4059 1.4258 1.9192 1.6256 1.8781 1.9549 1.6474 2.1831 2.7711 2.5738 2.0373 2.0557 2.2862 2.2261 2.0611 1.7712 1.5606 2.0915 0.95358 2.0124 2.1146 2.146 1.7031 1.2677 2.4722 1.9236 1.1703 2.4463 2.5962 2.0331 1.3365 1.0763 2.6457 1.6347 1.5034 2.7277 1.2865 1.4814 2.1885 2.1676 1.9055 1.6708 1.6383 1.8942 2.0418 2.3358 1.2492 1.0912 2.2747 1.5928 1.4927 1.4289 2.0854 1.2062 1.8035 1.5619 1.776 1.1802 2.5445 1.6601 1.89 1.4344 1.5894 1.099 2.2537 1.2363 2.891 1.5127 1.6599 2.0304 2.4478 0.855 2.5092 1.2879 0.032928 1.8288 1.2826 1.1629 2.8747 1.261 1.5459 1.3065 2.2806 2.0067 1.5356 1.5201 1.8465 2.1784 0.56919
1.9524 2.1335 1.8196 1.9756 1.8517 0.78023 1.6199 1.055 1.9459 1.1125 2.0017 1.8259 1.5521 1.5612 2.1883 1.5637 2.1908 1.3477 2.0349 1.572 1.4301 2.1957 1.0127 1.4191 1.967 1.8875 1.544 2.5008 1.9259 2.5094 1.6265 1.158 2.9237 1.489 1.9672 1.6719 0.97952 1.5558 1.8702 0.88219 1.6701 2.0337 1.9307 0.49049 1.9224 2.0633 1.3748 2.331 1.8484 1.6747 1.4299 2.0895 1.4186 1.7141 2.3355 1.9373 2.2498 2.8601 2.7925 2.7663 1.8231 2.0253 1.7384 1.6145 1.8584 1.553 2.5243 1.3295 0.95422 2.0594 1.333 2.2607 1.8643 1.1622 2.3215 1.6239 1.89 1.3975 2.2162 2.0976 2.421 1.4641 1.8466 1.1294 1.8819 2.8986 2.4558 2.0711 1.914 1.1352 1.932 2.0508 2.2809 1.4635 1.577 1.446 2.4264 1.7891 1.9937 2.3129
1.5645 1.2964 2.2584 1.6833 1.7047 2.7873 2.0642 1.8054 2.1438 2.3516 1.3439 1.0858 2.1885 1.59 1.8806 2.4685 1.9833 1.8378 2.1575 1.3029 1.7664 1.6056 2.6017 1.7194 1.4696 1.6481 1.4331 1.7756 1.3434 2.1251 1.3117 1.9944 0.96154 2.4057 2.2204 1.6901 2.4941 2.5829 1.2181 1.7942 1.3832 2.2372 1.7737 2.8885 1.1568 1.3821 1.9908 2.1335 1.5842 1.7152 1.3165 1.6875 1.9902 1.7703 1.2476 1.7908 1.3217 1.288 1.6431 0.91606 2.0473 1.9739 1.2131 2.2929 1.8775 2.7503 1.368 2.2079 2.2231 1.8837 1.6648 1.6382 2.1397 2.7732 0.82771 2.4906 1.8027 2.1704 1.789 1.27 1.2682 1.4256 1.9388 1.4772 1.877 1.6375 1.1878 2.2969 1.8275 2.0466 1.2824 0.92682 1.9871 1.4507 2.0931 2.0292 0.90414 2.2374 1.143 1.9506
1.9622 2.797 1.7441 0.85359 1.9626 1.7229 2.2367 2.0231 2.6713 1.4553 2.1457 2.3448 1.8535 1.719 1.5311 2.3831 1.7744 1.1013 1.2475 2.2791 1.1308 1.8251 1.2737 2.0595 2.9858 1.7814 2.5548 1.4021 2.0622 1.7068 2.3281 2.0607 2.2026 2.0217 1.3877 1.8254 1.4573 1.261 1.1967 2.1824 2.0965 1.1549 1.7798 1.0924 2.5277 2.0405 1.6171 1.5149 1.8482 2.3219 2.2879 1.6685 1.5975 1.6572 2.1714 2.479 0.99624 2.1573 1.8559 1.7935 1.4551 1.2373 1.4632 2.1863 1.6654 1.099 2.0443 1.3799 2.1744 1.3825 1.6869 1.8818 2.3477 1.5113 1.815 1.1278 2.2484 1.5306 1.1534 2.0903 1.1166 1.5146 1.2798 1.7947 2.6035 1.7484 1.7655 1.6307 2.2134 2.1363 2.7526 2.1065 1.6406 2.2404 1.0653 2.1851 2.1758 2.205 2.298 2.4037
1.8161 1.24 1.5758 1.7611 2.2255 2.3165 1.1073 1.6201 1.3815 1.9348 1.1788 1.5017 2.6925 2.6313 2.0223 2.1975 1.4251 1.9982 2.1895 2.1551 2.1588 2.5761 2.0497 2.0589 1.271 2.302 1.2282 2.0758 1.8752 1.2958 1.7963 2.0864 2.3166 1.453 1.9398 1.3552 2.378 2.6986 1.5393 1.5431 1.7284 1.2004 1.497 2.5168 2.9331 1.6682 1.9095 1.2796 2.2838 1.5674 1.9615 2.1701 1.8393 1.8489 1.9736 1.035 2.3891 1.3769 2.1632 1.5597 1.7442 2.5572 2.479 1.2864 1.7476 2.1467 2.3818 2.4787 0.93362 1.6956 2.5137 2.3417 1.5405 2.0651 1.6328 1.9629 2.591 2.5052 2.4492 1.8834 2.5183 1.9667 1.9514 2.6487 1.582 2.1787 1.7595 1.7385 2.0109 1.3803 1.96 2.0361 2.2357 1.1639 2.3761 1.5435 2.359 1.4276 2.5211 1.6199
2.6552 1.573 1.8072 2.711 1.2052 1.1345 2.1851 2.2542 2.0326 1.5362 1.6399 1.5583 1.6864 1.1596 1.9867 0.46234 1.8057 2.0956 1.3744 2.0074 2.3749 1.8056 1.7961 1.1711 2.4122 1.4727 2.7473 1.8116 2.2886 1.9223 2.5138 1.7557 1.3782 2.3983 1.5052 2.0034 1.2325 1.347 2.3769 1.648 2.1726 2.4099 3.0634 2.328 2.035 1.7587 2.0479 1.9293 1.1482 2.3328 2.0995 1.9569 2.0037 1.946 1.5168 2.4333 1.8672 1.8891 1.1154 2.3665 2.617 0.72721 1.0783 1.5613 1.8143 1.002 1.0877 1.7285 3.2543 2.1544 0.85541 1.5508 1.4507 1.8579 2.8412 1.8148 0.78606 1.8177 1.5666 1.939 1.6878 1.5028 1.4983 1.5484 2.0482 1.7286 1.7295 1.3175 1.2291 1.7884 2.1011 1.8977 1.4095 2.4552 2.0449 2.1714 1.7815 1.2514 0.80256 2.149
1.9568 2.4327 2.6105 1.7037 2.4069 1.8913 1.7882 2.2438 0.72058 2.3085 2.4583 2.0159 0.49927 2.2742 1.7813 1.9198 1.7778 1.8117 2.4564 1.3693 2.123 1.3139 1.9874 2.5006 2.2961 2.3811 1.5911 1.3162 1.3478 2.3778 1.0464 1.8238 1.7865 1.1803 1.8412 2.2031 1.9639 1.7228 1.6048 3.0162 1.6798 2.0735 1.3382 1.5501 1.6076 1.8278 2.1515 2.6143 2.3324 0.85889 2.0475 1.7788 2.0012 1.7864 2.038 1.7992 2.8138 2.0756 2.321 1.1187 1.7771 2.3351 2.7515 2.5308 1.938 2.0242 2.8901 1.6051 0.96295 2.0718 1.7822 2.548 2.4164 1.448 1.6633 1.9004 1.7489 0.75948 2.0024 1.6305 1.6803 1.8741 2.4811 2.2154 1.7932 1.8066 1.4237 2.9471 2.8634 2.1517 2.3892 2.1392 1.6413 1.712 2.5912 1.5899 1.7148 2.3865 1.8846 2.4401
1.7815 1.7714 1.9056 2.1257 1.3097 2.1643 1.6754 1.4723 2.5012 2.0307 1.1049 1.7387 2.2089 1.4099 1.2787 2.0448 2.6183 1.9149 2.0906 1.5941 3.0104 2.0192 1.898 1.7081 0.77296 2.1253 1.8829 2.458 1.9315 1.9239 2.3686 1.9723 1.947 2.4754 1.7153 2.293 1.1752 2.8133 2.3829 1.3124 2.2813 1.5886 1.3013 1.5431 1.4358 1.7004 1.87 1.5508 2.0552 2.5972 2.1185 2.3641 2.3329 2.4413 2.6343 2.0081 1.3892 2.0032 1.1336 2.6178 1.701 2.0524 1.9256 1.3514 2.4625 1.9323 1.0253 2.2865 2.366 1.6916 2.4394 1.8087 1.5849 2.0425 1.3193 2.2741 1.7962 2.9801 2.5577 3.2271 1.933 2.4675 1.139 2.2329 0.85458 1.9019 3.0536 0.66617 1.1475 1.6293 1.7076 2.3263 2.7383 2.6432 1.0313 1.6948 1.7991 1.7896 2.404 1.4985
1.7527 1.8049 2.1901 1.6461 2.3426 2.0928 2.0646 2.444 1.9273 1.9815 2.8911 2.5869 1.8725 1.8843 1.798 2.0447 1.8133 1.9314 1.5974 2.9564 0.77409 2.3737 1.215 2.4059 1.9519 1.8407 1.3052 2.0193 1.9547 0.81831 1.482 2.2018 2.6955 1.8802 1.8664 1.9128 1.8629 1.5598 2.2457 1.7425 1.7539 2.9414 2.0442 2.6865 2.3785 2.4127 2.3374 2.3345 1.4459 2.0794 1.1641 1.2258 1.5246 1.1373 1.5161 1.9076 1.5268 1.9177 2.3582 2.2753 1.8229 2.6266 1.0809 1.8837 1.2123 1.9589 2.1557 1.733 1.6554 1.8903 1.7155 1.6084 1.8818 1.8316 2.2557 2.3753 2.7166 1.9723 1.5166 1.2891 1.8848 1.6275 1.4123 1.4819 2.4801 2.2971 1.5467 2.0274 1.2468 1.593 1.7931 1.9252 1.1719 1.708 1.9426 2.0438 1.9975 1.5542 1.7541 2.1053
1.5642 2.3057 1.4031 1.1872 2.0584 1.4265 2.0031 2.1466 1.9296 2.3877 2.2581 1.589 2.6054 2.5147 2.2962 2.5637 1.3576 2.048 1.7583 1.5045 2.7311 1.4977 2.0629 1.4328 1.9146 1.3083 2.7209 1.3785 1.7132 2.1739 2.185 1.5273 1.1732 2.2396 2.5111 1.3263 2.2803 2.282 1.4588 1.6292 2.3346 1.6931 1.4215 2.2799 2.2406 1.2138 1.078 2.7265 2.5555 1.7422 2.2416 2.3157 2.0082 1.9327 2.4723 1.5819 1.7861 2.3441 2.3124 0.95086 1.8165 1.9633 2.093 2.2663 2.6792 2.5354 1.8629 2.579 1.5044 2.3445 2.2361 1.8462 2.8619 1.9667 1.9607 0.25341 1.9795 2.0647 1.9762 1.5857 2.4552 2.5139 2.727 2.0804 2.6415 2.1827 2.1314 2.0614 2.1822 2.9277 1.3768 1.8172 2.3939 1.4329 2.2988 1.6036 1.7874 2.5231 1.6639 1.7336
2.4573 1.8654 2.5152 2.9354 1.4074 2.204 1.8559 1.5551 2.1518 0.84029 2.2403 1.6408 1.7839 1.2179 2.0597 1.7137 2.8415 2.3186 2.4177 1.8414 1.7396 1.819 1.918 3.0963 2.0715 2.2288 1.4762 2.741 2.3325 2.1426 1.9157 2.3767 2.2568 2.2503 2.3544 1.7075 2.342 1.4352 1.9971 2.205 1.3358 2.2529 2.0147 2.1765 1.6174 2.0889 2.9395 1.5437 1.9227 2.4741 2.4204 2.0048 2.7811 2.2918 1.9163 2.2287 3.3898 1.3803 2.8771 2.6345 2.2382 1.5445 2.0003 1.911 1.286 1.8185 2.3673 1.6722 3.0366 2.9146 2.0729 1.8916 2.3774 1.9542 2.3988 2.7394 1.2081 1.8573 1.0884 2.1448 2.5061 1.7498 2.6039 1.6891 1.1752 1.4501 1.6125 1.8983 2.3266 1.8823 2.1183 1.7679 1.6263 1.716 2.148 2.4975 2.8083 1.6955 2.0829 1.5765
1.5393 1.8439 1.2226 1.1344 2.2677 2.2779 1.8878 2.3644 2.7022 3.0557 2.0882 2.0279 2.5789 2.0538 2.4034 2.1192 1.4624 1.4312 1.5214 1.8703 1.519 1.7921 2.0443 1.7887 1.743 2.434 1.6416 2.2285 2.5808 2.2607 1.4206 2.1302 2.4246 1.8552 2.0233 1.7359 1.4796 2.0053 2.3408 2.5014 2.5825 1.7918 3.1177 1.4117 2.0178 1.7999 1.5884 1.7329 1.8225 1.7852 2.1425 1.7354 1.6603 1.5805 2.1621 1.8287 2.1829 2.557 1.2835 2.1543 1.7216 1.3745 2.1594 2.0255 2.47 1.8969 1.8153 2.3029 1.9221 1.4788 1.6924 2.5777 1.3341 1.7881 1.928 2.3672 2.947 1.8254 2.6207 2.1395 1.3641 1.6372 1.4083 2.3203 1.3879 2.0324 2.5406 1.4696 2.0223 2.4039 1.7933 2.692 1.9512 2.1099 1.8223 2.2457 1.5886 2.0171 2.4124 2.2104
2.2317 2.5336 2.5131 2.7409 2.3429 2.0478 2.4168 2.321 0.69159 1.7708 1.443 1.7333 2.0205 2.3264 2.244 1.7912 2.4793 2.077 2.3355 2.5021 2.1554 2.2453 2.3903 1.8483 2.0055 1.748 2.6059 1.5924 1.7461 1.7956 2.5647 1.7665 1.4778 2.3073 1.2519 2.7278 2.5093 2.1312 1.9715 1.9421 2.0686 1.739 1.9582 1.7587 1.8748 2.8289 2.414 2.5846 1.7824 1.874 2.6702 1.5447 1.9789 1.4926 1.6286 1.7576 1.658 2.2604 1.7652 1.7868 1.9889 3.1074 2.3097 1.9034 2.1303 1.9651 1.6856 1.2709 2.4152 1.6508 1.9527 2.4427 1.8272 1.946 1.4318 2.2819 2.1984 2.194 2.2496 1.7101 1.973 2.1048 1.3815 1.767 3.2318 1.5383 1.0926 2.423 1.8347 1.7418 3.073 1.6532 2.065 1.4106 2.2958 2.1403 1.8623 1.8455 1.4502 2.0535
1.8302 1.5161 2.2172 2.2875 2.3053 1.522 1.7763 2.0688 2.3807 2.0949 2.2497 3.2929 2.0579 2.3675 2.0031 2.3979 1.4406 2.5653 2.2074 0.90072 2.1294 1.8844 2.3883 2.839 1.7808 1.8033 1.471 1.4088 1.8969 2.2832 1.5757 1.9743 2.6795 2.0166 2.0978 2.284 2.2136 2.2264 2.286 1.7685 2.4592 2.6407 1.8188 2.5408 1.7758 1.6882 2.0869 1.3402 2.1728 2.3045 1.0259 2.5407 1.931 3.1236 2.0861 2.9332 2.0238 1.259 2.0543 1.4974 2.2051 1.7359 1.449 2.2411 1.8302 1.3904 2.2256 2.2547 1.4029 1.6578 2.4508 1.5785 1.9962 2.5425 1.9776 2.1001 1.757 2.1028 1.6825 1.9051 2.3891 2.1435 1.9787 1.7997 0.87136 2.9954 3.2755 1.7812 2.2669 1.9733 1.3742 1.9948 2.0802 2.2458 1.8989 1.863 1.9857 2.5094 2.4815 2.3359
2.4223 1.8608 1.0127 1.6587 2.0452 2.3383 1.898 2.0708 2.561 1.9183 1.6709 1.3919 2.2537 1.8479 1.4018 0.98646 2.3725 2.0344 2.1836 2.7382 2.4384 1.8187 1.6248 0.36028 2.197 2.3181 1.657 3.0487 1.5905 1.5835 2.1865 1.5632 1.6971 2.0525 2.623 1.312 1.9115 2.2723 0.89919 2.2905 1.672 1.8574 2.0658 1.9124 3.0482 1.5804 1.8329 2.3807 2.1995 1.6659 2.4365 3.036 1.9466 1.8268 1.6223 1.5607 2.2938 2.7022 2.6856 2.8242 1.9471 2.4151 2.52 1.6956 1.8701 2.4071 2.6683 2.4606 2.2676 2.3668 2.2986 2.416 2.2643 2.2061 2.3303 1.8145 1.8591 2.2074 1.7241 2.6693 2.2186 2.2619 2.4802 2.7301 2.7548 2.0918 1.2772 2.3315 2.123 1.1289 1.4665 1.7506 2.1112 2.3274 1.9681 1.8802 2.4139 1.9559 1.8039 2.2686
2.4878 2.3358 1.6744 1.961 1.7649 2.23 2.1268 2.4293 1.9835 2.6442 2.167 2.1647 1.9824 1.5117 1.9973 3.2515 1.3406 1.9268 1.6201 2.1725 2.2789 3.3491 3.125 2.9846 2.2779 1.4174 2.6914 1.7983 2.4973 2.2263 1.8935 2.5757 1.9756 2.2009 1.3857 2.5814 2.007 2.246 3.1428 1.7722 1.9963 2.0433 2.3063 2.4494 2.6205 3.055 2.6477 2.0925 1.9421 2.5024 2.5224 1.1854 1.7541 1.9116 2.5837 2.4067 1.9818 1.954 2.4042 1.8286 2.7582 1.8604 1.4891 2.7185 2.1805 2.1859 1.1577 2.4048 2.7502 1.6848 1.8262 1.8111 2.2166 2.3319 1.8676 2.3024 2.2617 1.8714 2.5965 2.0459 1.5226 2.2331 2.7774 1.664 1.8231 2.5742 2.3874 1.4672 1.9674 2.9555 2.6672 2.0361 1.5614 2.1879 2.8057 1.7268 1.926 2.2104 2.5719 1.9638
2.5622 2.2885 3.1103 2.2379 1.8774 2.0273 2.8289 2.013 1.3792 1.4091 2.4839 2.0943 2.0756 2.8775 2.112 1.5999 2.6616 2.3197 1.8767 2.6793 2 1.104 0.82365 1.3854 1.7593 2.4063 2.2532 1.5945 2.5516 2.6201 2.5811 2.2376 3.1268 2.161 1.7771 1.518 2.7438 1.9089 1.9597 1.8112 2.0191 2.4573 2.7127 2.3178 0.85827 1.4633 1.7687 1.8124 2.3366 1.9564 1.0391 2.1242 2.4592 1.6904 1.9523 1.8893 1.6258 2.3092 0.83253 3.169 1.8676 2.0501 1.7679 0.92383 2.1962 2.5213 2.4046 1.0571 1.5368 2.9703 2.3886 2.3058 2.4062 2.2537 2.0011 2.3216 2.6188 2.2873 1.8883 1.7704 2.2596 1.2166 0.79455 1.694 1.9369 2.2585 2.6061 2.2079 2.7425 2.8725 2.9701 2.444 2.5612 1.9586 2.7361 2.1792 2.1411 1.1845 1.4846 2.0226
1.6655 2.6471 2.0437 2.8369 2.3843 2.3698 1.2779 1.6784 2.4827 2.2887 2.1572 1.7542 1.988 2.3511 2.5857 2.0626 1.9006 1.7548 2.0695 1.8102 1.7366 2.6962 2.3498 2.5595 2.0544 2.6101 2.8548 1.5825 1.6494 2.5841 2.7378 2.1351 2.4812 2.0436 3.1099 3.6224 2.1411 2.3288 2.0017 1.684 2.7198 2.3163 1.93 2.8727 2.841 1.4819 2.4748 1.8765 2.1419 1.9825 2.4979 1.5605 1.0559 2.5586 2.4877 2.1357 2.8083 1.9497 2.5289 0.58607 2.1192 1.8954 3.1914 2.875 2.5162 1.8985 2.0961 1.9702 1.9709 2.2447 2.3712 2.0852 1.9817 1.9586 2.2621 1.8128 1.4718 2.9451 1.2478 1.8926 2.6912 2.2677 2.5334 2.1512 2.1601 1.9952 1.1361 2.1951 2.4161 1.5346 1.9931 2.4849 1.8677 1.4037 1.2264 2.756 2.4151 2.8176 1.6635 2.4844
1.83 1.6697 1.3496 2.0502 2.4264 2.5631 2.7919 1.4399 2.1938 2.2575 2.3384 2.4792 1.3633 1.7217 1.729 2.4893 2.7739 2.1081 2.5328 1.6741 2.6713 1.8664 1.9709 2.5427 2.328 2.0419 1.7098 3.0036 1.7064 0.97833 1.5726 1.6464 1.7973 1.9503 1.5665 1.258 1.4149 2.818 2.1183 2.3107 1.956 1.8081 1.3586 1.2496 2.0091 2.5961 2.8039 3.1521 2.4542 2.3477 2.1186 2.7738 3.051 1.5772 1.751 2.3997 1.3317 2.23 2.0372 2.4465 1.9227 1.8247 2.3234 2.6771 1.6952 2.2593 2.1512 3.0719 2.19 2.2919 1.5949 2.2439 2.1281 1.06 2.2022 2.0668 2.4922 0.54713 2.5348 1.9506 2.2244 2.2348 1.8228 2.1302 2.0147 2.0213 3.1302 1.8477 1.8137 1.6435 1.9766 2.1921 1.8662 2.0494 2.1997 2.1816 1.7666 1.8977 2.6901 2.3558
2.5457 2.7516 2.9138 2.2599 1.9364 1.7753 1.164 3.0599 2.3632 1.5579 1.8304 1.9886 1.671 2.0311 2.4313 0.95145 2.0436 2.5897 2.323 2.3404 2.0105 1.8223 2.2095 2.8234 2.0437 1.9636 2.1989 2.1788 2.3641 2.3479 1.6975 2.7739 1.534 2.5279 1.7026 1.8371 2.0353 2.0505 2.2953 2.4838 2.3219 2.2811 2.1661 2.3556 1.371 2.0004 1.6529 1.1399 2.3642 1.8817 2.7349 2.0525 2.4712 2.1562 2.28 2.0987 2.3665 2.1057 2.7768 2.3195 1.8549 2.2696 1.8374 2.1363 2.041 1.9382 2.4566 2.0628 1.5487 1.273 1.7774 1.7705 1.6985 2.4135 2.6359 2.0199 2.8357 2.9064 2.7358 2.5027 1.5575 1.7246 1.8232 3.5829 1.7653 2.1183 2.4904 1.3217 2.435 2.0533 2.4139 1.9663 2.2711 1.9669 1.8354 1.4109 2.5591 2.73 2.4934 1.5824
2.4041 1.2789 1.466 2.1182 2.0196 2.8953 2.936 1.9522 2.6936 2.3121 2.3014 2.7122 3.1062 2.002 2.6993 3.2127 1.8834 1.1784 1.6964 2.7688 2.4099 2.7442 2.5618 2.0392 1.8615 2.0163 1.4872 1.6938 2.9677 2.2133 2.2356 1.7531 1.7624 2.2818 2.8233 2.3361 2.3091 1.9757 2.5286 2.8953 2.4103 2.1344 2.7531 1.8816 2.565 2.438 2.6674 2.712 2.0406 2.6416 2.2984 2.2057 1.7091 2.579 2.3496 2.2887 2.491 2.2806 1.872 2.3757 2.2608 2.2566 1.9492 1.5242 1.9922 2.1812 1.8718 1.6923 2.9933 2.3536 1.7303 2.8632 3.3694 2.658 2.516 2.3757 1.466 2.1822 2.5944 2.3756 2.7116 2.4273 2.9157 1.8802 2.8128 1.9218 2.0009 2.3502 2.227 2.6619 1.7745 2.1187 2.2818 2.6123 3.3266 2.6741 1.6113 1.6386 1.7335 2.4178
2.2149 2.4163 2.348 2.3398 2.5961 2.0651 2.2009 1.7105 2.0385 1.8006 1.8348 1.9237 1.9888 2.224 1.504 2.3078 3.2697 3.4391 2.6419 1.9309 2.4731 1.9012 2.8113 1.9405 2.3182 2.6248 2.7297 2.5779 1.5925 2.3928 1.1592 2.0966 2.7298 2.3007 1.96 2.6618 2.843 2.5231 1.4565 0.9845 2.4364 2.6769 2.2232 2.6717 2.7289 1.6724 1.929 2.1925 2.1309 1.8537 2.4616 2.5052 2.7463 2.4932 2.6396 2.5115 1.8524 1.9574 1.6897 3.0968 2.6096 2.4706 1.729 2.2278 2.3309 2.4086 2.2185 2.414 2.1867 2.6249 2.8792 2.117 1.3547 1.427 1.6021 2.6223 2.4454 2.0974 1.132 2.399 2.0797 2.1498 1.0973 1.6139 2.3878 2.2832 1.9411 2.7001 1.7604 2.0089 1.4323 2.2078 1.8542 2.3581 1.7207 2.3368 2.4647 2.5729 3.6456 1.789
2.585 2.3765 2.5136 1.834 1.6094 1.5671 1.7202 2.7956 2.2805 2.241 3.6415 2.0081 2.3503 2.8205 2.7477 1.3538 1.523 1.9357 2.4537 1.6635 2.3899 2.136 1.4557 3.0964 2.6638 2.3775 2.6345 2.0966 2.1064 2.0851 3.1601 3.4244 2.3485 2.3881 2.9893 1.9889 2.4403 1.6597 2.9562 2.5861 1.6219 1.8843 1.6413 2.5497 2.1098 2.6566 2.1233 2.2222 1.2584 2.6495 2.1265 1.6808 2.6376 2.0282 1.6048 2.0295 2.8817 3.25 3.4348 0.83709 1.4833 2.2008 2.862 2.4135 2.3097 2.7012 2.4955 2.7669 2.1746 1.5211 2.2912 2.3086 3.2066 3.4528 1.7921 1.7682 2.168 2.5684 2.5281 2.5564 1.6996 1.3052 2.8516 2.534 1.1083 2.4117 2.437 2.1333 1.988 2.4462 2.282 2.1952 2.1754 2.2385 2.776 1.3747 2.2899 2.1708 0.63925 2.4203
2.1605 2.5475 2.4496 1.9507 2.7971 2.7901 3.0604 2.5268 1.9246 2.9223 0.75191 2.3877 2.6711 1.1489 2.3512 2.1924 2.4067 1.698 2.4233 3.4261 1.982 2.5378 2.9829 1.9675 2.012 2.5817 1.3253 2.5681 3.0361 2.1942 2.422 1.9623 2.284 1.9584 1.94 1.9241 2.5209 2.5998 2.6388 1.4255 3.1579 2.1607 2.072 2.504 2.8519 2.3871 2.0413 2.4214 3.2679 2.1341 1.8544 2.419 2.0631 2.2919 2.785 1.662 2.1797 1.7153 1.9465 2.1114 2.6697 2.6177 1.502 2.4725 2.2652 1.3102 2.6377 1.0565 2.0428 2.681 2.1116 2.3065 1.8211 2.4142 2.9818 2.5671 1.9293 1.9689 1.9928 2.1995 3.2309 2.4974 1.6636 2.1388 2.717 2.5318 1.9692 2.4313 2.4493 2.311 3.2826 2.3156 2.9053 1.8604 2.2276 2.9987 2.3327 1.4415 2.5926 2.5006
2.1876 3.0594 1.5104 2.6874 1.9106 2.047 1.7606 2.1319 2.1718 2.2972 3.0787 2.4805 2.3326 2.5203 2.3208 3.4358 2.2229 1.8 1.4774 1.8762 2.088 2.4173 2.1298 1.8332 2.1383 2.1619 2.7175 2.2486 1.8812 2.5625 2.0319 1.617 2.4656 2.4138 2.6506 2.4903 1.4457 1.9304 2.4597 1.7628 2.3553 1.8194 2.0578 1.4137 1.9057 2.2841 3.7952 2.3486 2.294 2.2409 1.9166 1.6888 1.1965 1.951 2.4337 3.2475 1.9845 2.326 2.0117 2.4552 2.658 2.0032 2.201 2.7656 2.2402 2.5864 1.9507 2.8789 2.18 2.3496 2.0318 2.153 2.8019 1.9506 2.5233 2.0698 2.0161 1.7456 2.299 1.9313 1.8581 2.7388 2.0819 1.6964 2.5855 2.5128 2.9276 1.6987 2.0987 1.609 2.7928 1.856 1.7538 2.5359 2.1339 1.7515 2.1783 2.3552 1.7618 2.2784
2.2318 2.1646 2.4494 2.0845 2.1722 2.4491 2.0632 2.2807 2.3974 1.709 1.7404 1.7766 2.6748 2.4282 1.6485 1.5493 2.0507 3.194 2.0851 2.0779 3.0465 2.5949 1.9458 2.1532 1.5997 2.0216 2.2147 2.2321 1.9532 1.818 2.0589 1.7132 2.3593 2.3117 2.447 1.916 2.862 2.776 1.1927 3.8064 1.7793 3.0133 2.8389 2.115 1.7898 2.752 1.44 2.0554 2.641 2.8223 2.6292 3.4828 2.8138 2.5712 2.3872 1.5414 2.1582 2.3386 1.9018 2.1614 1.9825 1.9136 2.4318 1.5058 2.1264 1.7667 1.8048 3.5958 2.184 2.3204 2.0486 2.7704 1.635 2.1333 1.9992 2.1048 3.0284 2.8953 2.4859 2.753 2.7937 2.3801 1.9684 3.0836 2.4663 2.0391 1.2714 2.6801 2.1337 2.616 1.7963 3.0875 2.6923 2.8951 2.8622 2.4266 2.2355 2.6341 2.3586 1.7263
2.3792 1.7486 2.8221 2.1871 2.6172 2.1791 2.3103 2.7267 1.9811 2.7911 3.2348 1.9366 1.3817 2.2561 3.0879 2.3901 1.6179 2.3438 2.6994 2.5791 2.2536 1.5243 2.3632 2.6542 2.6458 2.3686 1.6722 2.1795 2.6996 1.7359 2.3952 3.0555 2.4098 2.6436 0.81563 2.2225 1.7747 2.2682 2.7371 1.5924 2.2411 3.0204 2.8614 2.8525 2.4369 0.97741 2.4391 2.1406 1.8034 1.2069 2.7503 1.6865 2.157 2.4337 2.2726 2.4636 2.4959 1.5223 2.865 3.321 2.8127 2.2951 1.9381 2.6637 2.7177 1.9507 2.6899 1.4514 1.8402 2.5374 2.8078 2.3559 2.9648 2.4398 2.3621 2.9208 2.2298 2.3857 1.729 2.506 1.9654 2.0974 3.4638 2.0154 1.4496 2.2472 2.3701 2.4745 2.7732 2.7766 2.9187 2.2231 2.7673 1.8451 2.0084 2.3718 2.906 1.9643 2.4576 3.4448
2.1211 1.4382 2.0342 2.5374 2.4505 2.2594 2.7962 2.1 2.6593 2.2943 1.6102 2.625 2.4779 2.2654 1.937 2.2778 3.3226 1.4163 2.5083 1.8277 1.8549 2.5457 2.3282 2.8716 1.9298 2.5994 3.3085 2.4273 1.9731 3.1557 2.9365 2.037 1.6082 1.4533 3.0584 2.3999 2.2692 2.3793 2.1951 2.1155 2.0719 2.45 1.4735 3.1797 2.6947 3.0819 1.7119 2.8021 2.3767 2.9591 2.8052 2.508 1.9765 1.4607 2.9195 2.4066 2.7534 3.6838 2.5929 1.6432 1.7323 2.5012 2.5907 2.8446 1.5625 3.5626 2.3495 2.6167 3.0564 2.4258 2.8347 2.7358 1.6402 2.0392 1.4934 1.3161 1.8971 2.0932 2.7383 1.5587 2.2096 1.4027 2.2089 2.3603 2.5026 2.0864 2.6714 2.0317 2.5976 2.0487 2.2 2.8495 2.6945 1.1409 2.644 2.3483 2.6099 3.3545 2.4533 2.7159
2.5203 2.7668 2.7556 2.5574 2.0102 2.7023 1.9975 2.6016 2.1977 2.4807 2.931 3.0214 1.9533 2.1769 2.3246 2.7422 2.2484 2.66 2.0388 2.6182 2.7934 2.3349 1.6131 2.5904 3.4198 1.8366 2.282 2.0806 2.2123 2.1866 1.5293 2.1356 3.4612 2.5634 2.2611 2.5268 2.5019 2.1432 2.9985 3.0893 1.9169 1.5315 2.8148 1.9974 2.0567 2.2823 3.2499 2.6337 2.5985 2.8012 2.1097 1.9396 2.6072 2.0592 1.5953 2.5431 3.0934 1.501 3.252 2.6113 2.1261 1.9946 1.7966 1.6897 2.6483 2.4916 2.7392 2.2475 2.3913 2.5256 1.5018 1.8592 2.0295 2.6121 3.0164 3.1299 2.7808 2.8718 1.676 2.7686 2.7627 2.2033 1.2366 2.367 2.9341 2.7277 2.4062 1.5327 1.6811 2.3704 1.7321 2.1005 1.9583 3.1023 1.8581 2.3682 2.8547 1.0044 1.8641 1.8956
1.7695 2.6126 2.0622 2.5386 3.322 3.1107 2.8363 2.6625 2.7597 2.0632 1.1593 2.0572 2.9691 2.3841 2.1686 2.7545 2.4574 2.9143 2.745 1.787 2.0678 2.5709 3.0414 1.9715 2.1225 1.4727 2.5291 2.5051 2.3015 2.1309 2.5442 2.4266 1.8309 2.5055 2.3242 2.6166 2.3792 2.6282 2.4905 2.1797 2.9622 2.4245 2.67 2.0001 3.3568 2.1085 1.8538 2.3619 2.5418 2.3775 2.0877 2.5689 2.397 2.1699 3.121 1.8329 1.0065 2.8353 1.8453 2.3704 2.1272 1.8572 2.7793 2.6635 2.5065 2.1249 1.9219 2.0624 2.0368 2.6931 2.6694 2.009 2.9203 1.8712 1.5831 1.5581 2.9887 1.8905 3.1149 2.2961 2.4374 2.7054 2.9207 2.5168 2.2326 2.6378 2.3176 3.162 2.133 2.425 2.1904 2.7059 1.7554 1.9638 2.8137 2.0187 1.8783 2.7803 3.3019 2.9789
2.8255 2.7758 1.7673 2.6982 1.9302 1.4068 2.0096 2.039 2.5406 2.0475 2.9833 2.3657 2.4019 2.7552 2.3697 2.5259 2.3881 2.0365 2.3876 2.81 2.2227 1.7046 1.9795 2.3186 2.2652 3.4839 1.6487 2.4537 2.0855 2.9141 2.5562 2.7007 2.3978 2.7486 2.6129 2.4457 1.6481 1.9983 1.0942 2.1939 2.5688 2.4314 2.2506 2.5742 2.273 2.6059 3.2155 2.2893 1.8743 2.5306 3.2233 2.7419 2.6034 2.8354 2.2592 2.5212 2.591 1.989 1.7563 2.4905 3.5072 3.6019 2.5046 1.9762 2.3784 2.1395 1.9862 2.1357 2.2698 1.8517 2.093 2.9453 2.1456 2.3783 2.0242 2.9034 2.0027 2.6088 1.8163 2.8282 2.4238 1.9306 2.469 2.4698 2.2325 3.0173 3.2088 1.8702 2.7767 2.7491 2.8965 2.163 2.261 2.6139 2.3943 2.6532 2.0122 2.1983 2.2226 2.141
1.9295 2.2623 2.6031 2.1803 2.3132 2.8217 2.6494 2.0598 2.2064 2.9483 2.5108 3.3468 2.0625 2.6102 2.2255 2.4079 2.1255 3.0488 2.3208 2.0388 3.1156 3.4342 2.5406 1.8005 1.9605 2.6809 3.3699 2.5388 3.647 2.7209 2.8489 2.292 2.3629 2.3274 1.7312 1.4345 3.0776 3.7166 3.076 2.8524 2.6362 2.3648 2.4593 1.905 2.0048 2.3538 2.3914 1.928 2.8284 2.0513 2.7201 2.9606 2.3053 2.5528 1.7914 2.7701 2.663 2.7285 2.9783 2.0859 2.3299 1.6603 2.5065 2.2821 2.2202 1.654 2.4469 1.9817 3.0265 2.1928 1.9225 2.5106 2.7494 2.902 2.4078 2.3613 2.3543 2.525 3.2475 1.6993 2.2503 2.7159 1.9158 2.2081 2.0049 2.6702 2.728 2.3416 3.1522 2.1028 1.1806 2.8027 2.6493 2.5156 2.4777 1.905 2.4647 2.5535 2.8615 2.0157
3.2818 2.0855 2.9285 2.2428 2.3003 2.2248 2.1998 2.4718 1.9663 2.5005 2.805 1.8183 2.5595 2.7423 2.3445 2.2504 2.1956 2.5969 2.5342 3.1445 1.9826 2.6183 2.1952 2.8105 2.6305 2.2734 1.9766 1.6285 2.7412 2.2468 1.9131 2.6476 2.8307 2.6059 2.0806 3.446 3.0096 1.6328 2.9519 1.8369 2.4648 2.4562 2.5064 3.2403 2.7522 2.9503 2.7595 3.0583 2.6958 2.0237 2.4103 1.8104 2.7715 2.4631 2.0483 2.1495 2.0638 2.3197 2.2681 2.8428 2.731 2.2388 2.0587 2.5963 2.515 2.5511 3.4856 3.2923 2.8923 2.4256 3.4657 2.611 3.0503 1.9099 2.3074 2.1929 2.9649 1.9356 2.1506 2.8065 2.933 2.7458 2.3596 2.3329 2.6696 1.3562 0.73697 2.2272 1.8638 2.7404 3.1661 2.2003 2.2672 2.6662 2.8059 2.8323 1.8766 3.2636 1.5469 2.8932
2.1767 2.8371 2.1176 2.559 2.9054 2.1548 2.7826 2.691 2.5762 1.8997 2.4011 1.9775 1.9067 2.3424 2.9549 2.6626 2.6469 1.6933 2.5782 2.2287 2.6851 1.5275 2.7172 2.7096 2.5816 2.5192 2.1828 3.5109 1.8805 2.2039 1.7042 2.9283 2.3115 2.2625 3.3483 2.5171 2.61 1.7639 1.831 3.0045 2.7201 2.2731 1.4891 2.5701 2.3957 2.5691 2.2369 2.3894 2.6511 2.7522 1.6487 2.21 1.9023 2.8944 3.0952 2.5964 2.653 2.5068 2.1279 2.2432 1.9269 3.5281 1.9812 2.1406 2.7806 2.6522 1.6382 2.4155 2.3577 2.8375 2.311 2.5451 2.729 2.8494 3.5744 2.4318 1.9927 2.8506 2.0733 2.6285 1.7529 2.1733 2.3737 2.9239 2.7396 2.8716 2.2849 2.6125 2.8407 2.7809 2.5998 2.5134 2.0569 2.6779 2.3507 2.0936 3.2997 2.4793 2.8975 2.4563
2.7261 1.7298 2.7756 2.3552 2.8014 3.198 2.0769 2.2631 2.4454 2.0175 2.3233 2.3199 3.21 2.3577 2.0071 1.704 2.9284 3.2422 1.7077 2.2853 2.3722 3.2859 3.0179 2.5298 1.8253 2.825 2.4008 2.0921 2.4892 2.1239 2.2762 2.5829 2.0871 2.9904 2.3835 2.3154 1.4262 2.9374 2.0565 2.4968 2.1279 2.9942 3.5126 3.573 2.2021 1.7349 2.1313 1.9866 1.6973 2.9371 3.1017 2.7234 2.7344 2.4682 2.5957 2.5142 2.681 2.5688 3.2723 2.3001 2.6231 1.901 2.5634 2.4616 2.0887 3.0636 2.5294 2.6595 1.553 1.9869 2.2131 2.0402 2.3934 2.831 2.7498 3.1723 2.8464 2.9732 3.0682 2.6001 3.4917 2.24 2.561 1.8599 1.7002 2.7115 2.8387 2.185 2.2859 1.8966 3.1988 2.2561 3.0443 2.0557 2.0826 2.6648 3.0237 2.4183 2.0568 2.2459
2.2339 3.5009 1.489 2.5406 3.0926 1.7774 2.7434 2.2949 2.8643 2.6158 2.4749 3.4901 1.7404 1.5803 2.7353 2.604 2.5141 2.1351 2.2016 3.073 3.0572 2.8112 2.3233 2.6743 2.2715 1.912 2.8045 2.1299 2.2942 3.5061 2.9814 2.4725 2.8075 2.8737 2.1534 1.8338 2.7007 2.7043 3.5613 2.1021 2.8134 2.579 2.6531 1.112 2.5245 2.6304 3.4618 2.3714 3.045 2.3694 2.7476 1.9877 2.0213 2.3148 2.413 2.1394 3.5797 2.6423 1.8985 2.5103 2.5063 2.9519 2.9653 2.8158 3.275 2.4684 2.6021 1.9493 2.5162 2.7458 2.8614 2.5225 2.8129 2.476 2.3111 2.4961 2.6293 2.483 2.5805 2.2958 2.2807 2.263 2.2509 3.263 2.4601 2.9135 3.0786 2.7525 2.2025 2.8607 1.4598 2.4821 2.4209 2.7989 2.4066 2.3979 1.6972 2.1539 2.5097 2.4312
2.4596 2.4291 3.7017 2.287 1.4927 2.544 2.7088 2.9231 2.5961 3.383 2.5932 2.0886 3.0131 2.5007 2.1088 2.532 1.9428 1.8353 3.8364 2.6616 2.1502 1.652 2.1916 2.7371 3.1581 2.0649 2.6642 2.5661 3.0144 1.5327 2.5739 1.2411 2.9517 1.6719 3.2335 2.981 2.8098 2.6488 1.6062 2.0428 2.6055 2.8742 2.2839 1.9319 2.702 2.0033 2.0526 3.4164 2.0724 2.5852 1.5835 2.6747 2.6129 1.9697 2.7676 2.6001 1.135 2.9634 2.3799 1.6202 2.1825 2.028 2.6035 1.6562 1.8998 2.0555 2.7873 2.3237 3.1468 2.5281 2.625 3.3935 2.2562 2.1714 2.5789 2.1936 2.2954 2.075 1.8104 2.0301 1.4315 2.4607 2.345 2.4551 2.5616 1.4375 1.974 2.6439 2.5864 1.7211 2.8414 3.3211 1.9682 2.2794 2.9008 2.2173 2.5453 1.685 2.4897 2.9702
3.5999 2.3685 2.3553 2.9801 2.1179 2.7652 3.12 2.7002 2.0767 2.2157 3.0144 2.0256 2.557 2.5786 2.3474 3.0875 2.7472 3.1794 1.8573 2.7557 2.8079 2.4245 2.6593 2.0203 2.0957 3.3031 2.315 3.0734 1.3233 3.1841 1.8655 3.1345 3.1775 3.5157 2.6906 2.8179 2.3098 2.3001 2.8332 2.6424 2.2275 1.8945 3.2894 2.7476 3.0976 2.4767 2.2466 2.7215 2.5676 3.5955 3.0251 2.2186 2.8567 2.8097 2.0341 3.0202 1.6215 2.351 2.7458 3.355 2.5421 2.4903 2.5852 3.077 2.2587 2.983 2.3678 2.4432 2.8155 2.7478 1.4099 1.9109 1.7583 2.8554 2.1215 1.4305 2.1156 3.0529 2.8464 3.0809 2.8835 2.0947 2.313 1.866 2.2742 3.2168 1.8146 2.0659 2.3602 2.3248 3.0485 1.8504 3.3488 1.9209 1.8026 2.5169 2.497 2.9244 2.7289 3.0109
2.5197 3.3073 1.9538 2.4696 3.0356 2.7907 1.6951 2.2003 2.4869 2.3175 2.639 2.9816 2.6691 2.2385 2.6248 1.9407 2.4159 1.4412 2.6856 0.46252 2.3517 2.7718 2.6575 2.8878 2.6273 2.791 2.9306 2.3159 3.0644 2.3164 3.4112 2.2223 1.7284 1.6757 2.3634 2.6273 3.3296 2.6738 2.5202 3.2729 2.8803 2.4844 2.0272 3.0331 2.3563 2.3178 2.3144 1.8786 2.8396 1.1662 2.3021 2.0598 2.6172 2.268 2.4647 2.3145 4.0667 2.3438 1.8757 3.053 2.428 2.2869 2.505 2.9501 2.6487 2.7205 1.9721 2.5244 2.7621 2.1767 2.896 2.6917 2.8235 2.0349 2.5257 2.8585 2.5438 2.4826 1.5587 2.1397 2.7228 2.876 2.8581 3.0672 2.2603 2.2236 3.1752 2.5711 2.2554 2.9018 2.2967 2.859 2.2696 2.6642 2.9232 3.0569 2.3238 2.3754 2.9942 1.8222
2.6772 1.8142 3.0187 2.4263 1.5869 2.03 1.8876 2.7663 3.2267 2.5825 2.0165 2.1545 2.6332 2.6167 3.0194 3.6873 2.289 2.7098 3.1076 3.6026 2.966 2.8563 3.6035 2.5037 2.3868 1.9447 2.3996 2.8062 3.0099 2.4842 2.7985 2.6479 2.0956 2.8861 2.0396 1.9247 2.603 2.347 2.6833 2.3816 2.1245 2.0646 2.514 2.3258 1.9401 2.8798 2.4066 2.9466 2.0958 2.9987 2.6158 3.4963 1.9087 2.6037 2.5911 3.0569 2.0452 2.6468 2.7232 1.3391 2.6073 3.0975 2.2712 2.1308 2.728 2.3305 2.928 3.3064 2.398 3.9947 2.4581 2.7696 2.5182 2.4591 2.5096 2.6401 2.4253 2.9987 3.3745 2.8049 1.6474 2.6736 2.2713 2.3183 2.9821 2.8689 3.7492 2.5022 2.9595 2.4806 2.5367 2.7758 1.561 3.4334 2.128 1.8678 2.6787 3.1179 2.2333 2.6677
1.9672 2.6219 2.3506 2.8015 3.4946 2.7456 3.2814 1.9031 2.8276 2.7979 2.4799 3.1457 1.743 3.031 2.4366 2.1692 2.5973 3.6473 2.1816 2.9429 2.9958 2.7606 1.4426 2.5675 3.0952 3.0181 2.3209 1.5806 2.2101 2.7598 2.0003 2.8458 2.9676 2.7814 2.5456 2.3581 2.8334 2.4275 2.6434 2.0438 3.6514 3.5084 2.83 2.9275 2.6586 2.7323 3.3697 2.9495 2.494 2.4849 2.554 2.6601 2.7324 2.7653 3.0168 2.5237 3.1924 3.1178 3.2164 2.9693 2.6691 2.43 2.4965 2.5336 2.4685 1.802 2.5116 2.5714 2.554 1.5186 3.0539 2.1913 2.8895 2.9853 2.3887 3.2051 3.3877 2.9737 1.955 2.2935 3.4709 3.3781 2.8533 2.0493 2.6543 2.3642 1.4635 2.3693 3.1965 3.5612 2.0272 1.5713 3.268 1.2225 2.9481 3.4326 2.983 3.1103 2.2594 2.1132
2.0803 2.6196 2.2844 2.4145 3.0712 2.5951 1.9755 3.6465 1.7248 3.1212 3.0786 1.9709 3.339 2.9565 2.6211 2.0701 3.4436 1.8399 2.8452 2.246 2.3067 2.5937 2.8013 3.0935 2.4792 2.3803 3.9516 2.3379 3.1573 2.8967 1.9761 2.6448 2.8013 2.1566 3.0562 3.036 1.6326 3.5367 2.0706 2.5361 2.74 2.3534 1.9488 3.0787 3.7764 2.6324 2.2742 2.7217 3.4789 2.807 2.5364 2.5612 3.5032 2.0771 2.7726 1.935 2.0389 2.2836 2.8049 2.0124 2.5696 2.3729 2.116 3.0605 2.4368 2.4925 2.3692 2.3672 1.9499 2.5154 2.2643 3.0864 2.674 3.0652 3.3007 2.1017 2.1631 2.1669 2.4417 3.2516 2.3878 2.0322 2.0212 2.7364 2.351 3.3314 2.6509 2.3314 1.6092 1.8932 2.8922 2.584 2.6293 2.5665 2.6259 2.4167 2.6151 1.5401 2.7377 3.1831
3.1939 2.3556 2.2754 3.3881 2.3133 1.7663 3.0736 2.9569 2.8234 1.6114 1.7559 2.2795 1.9699 2.0134 2.5474 1.9556 1.9118 3.3891 2.2777 2.8021 2.8255 2.39 2.3209 2.8381 2.6177 2.3382 1.3527 3.2183 2.078 1.7096 2.5609 2.3347 2.2929 3.207 2.9481 2.1578 2.626 2.1187 3.1807 3.2745 2.4427 2.5086 2.6755 2.666 2.5555 2.6765 3.132 2.0736 1.789 2.9069 2.8068 2.78 2.9241 2.3939 2.8805 3.1491 2.4907 1.8119 2.7221 3.0265 2.5643 2.4135 3.0278 2.465 2.5465 2.1593 2.9499 3.1061 2.3563 2.4544 2.2995 2.7056 2.163 2.0165 2.4557 2.5629 3.4084 2.2959 3.0333 2.2689 2.9677 2.9755 2.5415 1.7856 2.2065 1.9296 2.9313 2.3481 2.3637 2.3624 2.6763 2.9368 3.1678 2.6367 2.9331 1.7226 2.6819 2.5794 3.4841 3.1538
2.3426 2.4729 3.3519 1.9955 2.497 3.2144 2.9709 2.6025 2.7334 2.4384 3.0875 2.747 3.0107 2.0906 2.9362 3.3859 3.0033 2.6987 2.5286 2.5713 2.3089 2.375 2.5779 2.5709 2.7756 2.0372 2.5191 2.5647 2.8441 2.8414 2.866 2.7529 2.273 2.2117 2.1122 2.918 3.0593 3.1417 2.0725 1.6427 2.1666 2.721 2.5284 2.9128 1.9157 2.4971 2.5304 2.9391 3.3563 2.1207 3.1323 2.0614 1.5254 2.9445 2.493 1.9049 3.0875 3.2194 2.3346 2.22 3.0577 3.016 3.0813 2.014 2.8379 2.8988 2.615 1.6287 3.2366 1.9407 2.375 2.9963 2.674 2.8318 2.1436 2.6217 1.3567 2.5386 2.8823 2.3564 2.8035 1.5537 3.5924 3.3 3.1321 3.6282 2.7612 2.9569 3.1541 3.8957 2.6423 3.2888 2.3879 2.6725 2.5697 2.7419 2.0688 3.3212 2.1098 2.0606
2.6973 2.6899 2.5068 2.5295 2.4118 2.507 2.3952 2.2353 2.4727 2.692 2.1937 3.0259 2.6942 3.7393 2.4397 2.3203 2.3117 1.5134 2.5005 3.1883 2.9418 3.0244 2.6578 3.3379 1.9222 2.7744 2.9622 2.9777 2.9586 2.3256 2.8809 2.8192 3.0649 2.4986 2.5391 2.3042 2.7874 2.4559 2.9459 3.354 2.9921 3.3287 2.6052 2.2767 2.8826 2.8236 2.9244 2.9063 2.5933 3.0403 2.1477 3.079 2.8045 2.9644 2.7895 3.1305 2.5938 2.704 2.5799 2.5633 2.2462 2.0928 1.6181 2.9528 3.1439 2.4406 2.8009 3.0285 2.8869 3.3869 2.8292 2.4375 3.1534 2.2968 2.3773 2.48 2.6464 2.4468 2.4901 2.9035 2.4071 2.6827 1.4588 3.4008 2.3277 2.4376 2.8793 2.6521 2.8015 2.1145 2.5645 2.5465 2.5647 3.0293 3.6816 2.6219 2.8382 1.9009 2.8745 2.9922
3.3078 3.1545 2.7438 2.8288 2.8318 3.08 2.807 2.6819 2.8165 3.0632 3.3842 2.6908 2.588 2.6629 2.6504 2.0426 3.0559 2.7312 2.086 2.4393 2.2681 3.1821 2.3593 1.8496 2.6911 3.7132 3.536 2.3227 2.4821 2.7833 2.6779 2.8656 3.7084 2.9937 1.9132 3.1854 3.1925 2.8048 2.9713 2.6143 3.1598 2.3364 3.5352 3.1024 2.0512 2.1702 2.6976 2.5283 2.1945 2.1885 2.8009 2.356 2.199 2.4431 2.4302 2.3597 3.3458 3.1374 3.129 3.0043 3.0225 3.6512 2.91 2.7536 2.3735 3.2646 3.1412 3.2404 2.3999 2.8275 2.3574 2.7158 2.6524 3.2992 2.5864 2.9906 3.2275 2.1521 2.593 2.7342 2.978 3.0286 3.1434 2.5214 2.6101 2.2812 1.358 3.1592 3.2778 2.1326 2.7365 2.6636 2.5856 2.4559 2.1376 3.0953 3.5846 1.8601 2.4021 2.1918
2.3106 2.6441 2.5595 2.874 3.0734 2.047 2.2983 2.7837 2.6006 3.1251 1.9672 2.9195 2.7441 2.9756 2.1427 3.6077 2.4196 2.2605 3.713 2.9238 2.8843 2.2247 2.6227 2.4763 2.3484 2.1109 2.165 3.0327 2.6855 2.9349 3.0492 2.8271 1.8372 3.1503 3.3766 1.7176 1.8255 2.4783 2.2883 2.5083 3.0759 2.1236 2.018 2.7708 3.5175 2.9054 2.679 2.1305 2.2118 2.4337 3.0328 2.9051 2.785 2.9166 2.5122 2.9848 2.6663 2.6852 1.7009 2.8982 2.3069 2.1907 3.0225 2.8319 2.7859 2.9017 2.1245 2.9521 2.5989 2.818 2.9171 2.3624 2.3106 2.5682 2.7239 3.2034 3.0301 3.0274 2.3769 2.6207 2.4516 2.8826 1.8962 2.526 2.9714 3.4359 3.5446 2.4615 2.2521 2.9771 2.8033 2.0264 2.1006 2.4958 2.8291 2.3561 1.9821 4.1213 2.8895 2.7653
3.0929 2.5529 2.4767 2.804 3.1188 3.2542 3.21 2.296 2.5861 2.0815 3.0427 2.6908 3.1998 2.4644 2.9768 2.9381 3.2742 2.8422 2.3579 2.3687 3.0437 2.9291 2.7627 2.4713 2.9607 2.916 3.2991 1.9932 2.3922 3.5078 2.4897 1.9033 2.6779 2.4077 2.9955 3.0214 2.5767 2.0356 2.9503 1.3566 2.1271 3.349 3.3323 2.4948 2.0076 1.6386 2.8319 2.3405 2.9745 3.9965 2.8622 2.8644 3.304 3.4453 2.3067 2.4112 2.2117 2.5517 3.0777 3.106 2.9889 1.8957 2.4582 2.8938 1.9861 2.7874 2.9063 2.1282 3.3051 2.8232 3.0746 2.8587 3.5481 2.1492 2.3235 2.6805 2.462 2.402 2.9911 2.8307 2.887 2.5983 2.8632 2.8144 2.9986 1.7526 2.842 2.3124 1.9269 2.0889 2.905 3.4288 3.3151 2.6389 2.7881 2.6214 3.1448 2.7637 1.9058 2.3424
1.9682 3.3193 3.0316 3.2736 2.5107 3.1812 2.4663 3.0544 3.5004 3.1296 2.6334 2.3192 2.7326 2.7929 3.5175 1.6193 1.7791 3.0727 1.9021 2.89 2.6124 2.4037 3.8263 3.8152 2.0465 2.9283 2.571 3.1741 2.9711 2.2424 2.3316 2.8741 2.9161 2.5573 2.8455 2.9915 3.3778 3.204 2.9558 3.552 3.2126 2.5367 2.2834 2.4601 2.8571 3.4256 2.4703 3.1064 3.0714 2.1198 2.4985 2.6806 2.9568 2.4559 3.4389 2.8569 2.588 2.3531 2.2221 2.2004 2.7731 3.4489 2.1282 3.0361 3.1085 2.4794 3.072 3.0122 2.0748 3.218 2.9945 2.8891 2.5183 3.0388 2.619 1.4156 2.9994 2.9847 2.7558 2.9792 2.2641 2.1802 2.3173 2.8368 1.8819 3.3814 2.5245 2.2985 3.2141 3.3007 3.1761 2.8137 2.2834 2.2924 2.8317 2.7548 2.5981 2.4941 2.7661 3.0267
3.1695 2.828 2.251 1.8389 3.0442 2.4821 2.6246 2.5688 2.32 2.5949 3.4599 2.8479 2.2152 1.7021 2.6179 3.2996 3.6801 2.2876 2.6184 2.9092 2.7073 3.6678 2.4876 1.976 3.4031 1.974 2.4478 2.0332 2.7207 2.9572 2.0927 2.8561 3.002 3.2423 1.8703 2.6749 2.3395 3.391 2.9797 2.7983 2.1608 2.8486 1.5189 3.5046 2.9341 2.8883 2.8526 3.0455 2.2831 2.7287 3.1082 2.5332 2.8456 3.1764 2.7074 2.9984 3.2645 3.02 3.0152 3.1906 2.7585 2.8238 2.8627 2.7384 2.9587 2.4081 2.4543 2.6105 3.3766 2.9346 2.8541 2.1401 2.9027 2.6003 3.6022 3.6402 2.494 3.4837 2.6283 2.3144 3.2765 2.9633 3.6247 2.1336 3.1598 2.8023 3.1786 3.199 3.3069 3.0405 2.5895 2.8533 2.8882 3.1719 2.5852 3.0779 3.15 2.7959 3.0116 2.5123
2.2162 2.5899 2.7608 2.7451 2.0754 3.3711 2.7879 2.2904 2.7039 2.145 2.4218 2.7461 2.9164 3.4131 2.3064 2.4617 2.9999 3.8598 3.4757 2.7047 2.6123 2.4994 2.1285 3.6445 2.4911 3.2241 2.0361 2.5151 2.322 2.1211 3.048 2.1638 2.6529 3.3471 3.7262 3.1828 3.4091 2.5824 2.0231 3.044 2.4616 2.3278 3.2403 2.1887 3.2121 3.0299 3.0234 3.1371 3.3161 3.5845 2.2501 2.5406 2.7872 1.5984 2.92 3.2533 3.316 2.7111 3.5203 2.8373 2.9271 2.6236 2.2969 2.1269 2.5008 3.1972 2.6179 2.8503 1.8947 2.2538 2.6106 3.3814 2.6349 3.2717 2.6217 2.9963 2.8659 2.7407 2.7132 2.6201 2.9771 2.4312 2.2289 3.1794 2.3169 2.81 2.3348 2.7247 2.2966 2.0058 2.9695 2.661 2.3543 2.1047 2.7876 2.8109 2.5587 2.0293 2.9843 2.8606
3.4369 2.5784 3.0915 3.4432 2.9632 1.7989 2.7141 2.8239 2.6021 2.71 2.0157 2.4848 2.6323 3.0186 3.2295 2.9976 2.7202 2.1678 3.1749 2.2386 3.047 2.2711 2.8226 2.7209 2.181 3.269 3.1323 3.0736 3.1942 3.0626 3.1272 3.6515 2.4372 2.3296 2.3123 2.9974 2.3165 3.2903 2.7425 2.3437 3.3248 3.4993 3.4292 3.4512 2.7221 2.4626 3.2117 3.2975 2.6296 1.9988 3.4503 2.7289 2.869 3.2212 1.7798 2.4396 1.7641 3.509 3.3216 2.3887 2.2169 2.9446 3.4509 2.8055 1.6561 2.9282 2.1354 2.5935 2.8308 2.4986 2.9601 2.5791 2.9791 2.0708 2.9305 1.6725 2.9127 2.7733 2.451 2.9993 2.3129 2.4027 2.8142 2.4928 3.4639 2.5781 2.9487 2.6482 2.5519 3.1242 2.2085 3.0277 2.6156 3.1785 3.0195 2.5238 2.9533 2.8193 3.1304 3.1005
2.5616 2.1007 2.5597 3.1356 3.5393 3.5128 3.0466 3.4141 2.7904 3.233 3.3084 2.8107 2.5628 2.2174 2.5869 2.647 2.4385 3.0103 1.9081 2.8087 4.0721 3.2715 3.2095 2.6847 4.0181 2.5402 3.056 3.0447 2.9612 2.9557 2.5775 2.3696 3.2462 2.6138 2.8589 2.9677 2.5564 2.5649 2.5698 3.1241 2.3391 2.8694 3.0268 2.1493 3.1486 2.7865 2.6421 3.1846 3.1674 2.6484 2.574 2.8767 3.0323 2.9497 3.0952 3.8079 3.2267 2.1288 2.302 2.3853 1.9908 2.8889 2.6476 3.0532 3.9522 3.7379 3.3126 2.8981 3.3734 3.3601 1.7527 3.3656 2.3601 3.295 3.2467 3.607 1.615 2.8822 2.9169 2.8231 2.9604 3.4509 2.2263 2.3565 1.972 2.3924 2.7569 3.1903 2.6466 3.09 2.8701 2.562 3.2002 2.7362 2.495 2.9093 2.2693 2.766 2.4224 2.6829
-4.788 -4.7929 -5.3472 -5.2776 -5.6236 -5.3817 -4.5201 -5.9035 -4.3968 -5.1865 -4.9142 -4.883 -4.8639 -5.3198 -5.5877 -5.0227 -5.408 -5.1471 -4.5766 -4.5752 -6.0746 -5.7757 -5.3812 -4.3841 -6.2729 -4.8394 -5.0234 -5.1572 -5.0999 -5.1937 -5.3527 -5.1606 -5.558 -4.8538 -4.5944 -4.3639 -4.1851 -4.8955 -5.0933 -5.4649 -5.24 -4.2618 -5.1301 -5.3563 -4.6993 -5.4086 -4.4918 -5.9919 -5.0394 -4.9263 -4.5753 -4.8774 -5.3423 -4.4899 -4.5575 -5.5298 -5.0377 -6.4595 -5.4799 -4.3866 -3.8698 -5.7375 -5.0733 -5.0211 -4.5766 -5.8561 -4.5006 -5.747 -4.8803 -5.5811 -3.5027 -4.8485 -4.6437 -5.2026 -5.1637 -4.4691 -4.2446 -5.0435 -5.3285 -4.6726 -4.6842 -6.0496 -4.9047 -4.404 -4.5441 -4.172 -5.0176 -5.6214 -5.1258 -5.7503 -4.4719 -4.8094 -4.4663 -5.4888 -5.0656 -5.7489 -4.2569 -4.7165 -4.7492 -4.8333
1.3796 1.0587 0.42445 0.12262 0.94725 0.22421 -0.0083159 0.79036 0.18546 0.88712 0.23428 0.26313 0.7948 1.3751 0.58533 0.60109 0.79113 0.091569 0.70849 0.30029 0.35717 0.64188 0.59797 -0.084913 0.70998 1.4473 0.76073 0.88958 -0.033582 0.98775 0.95808 1.239 0.47137 0.23291 0.53806 -0.43817 0.19092 -0.415 0.77785 0.79736 1.4683 -0.1793 0.059154 -0.19526 -0.0027686 0.77675 0.88575 0.60439 0.75445 0.45778 0.84875 0.51778 0.35713 0.029832 0.22193 0.36904 0.61351 2.2552 0.22363 1.0147 1.2091 0.60209 -0.1717 0.373 0.69412 0.085142 -0.32676 1.2422 0.71028 0.73945 0.17489 0.65452 0.27779 0.98588 0.48663 0.043333 1.542 0.54354 0.3866 -0.28924 -0.54206 1.225 0.095669 0.2909 0.11595 0.69723 0.98618 0.44695 0.36871 0.79775 0.75437 0.26666 -0.31079 1.1514 0.75087 0.86066 0.74693 0.3793 0.85529 0.21324
1.4444 1.7915 1.6361 1.4523 0.84515 1.667 1.9763 1.8976 1.9675 1.7141 1.5922 1.8508 1.5136 1.5815 1.962 2.8369 1.5466 1.2568 1.6159 1.8533 1.7898 2.2205 1.89 1.7057 2.3633 1.2713 1.9686 2.1682 1.3337 1.6483 1.3349 1.0087 1.9821 1.7127 0.47427 0.71317 2.5468 2.2929 1.9959 1.9354 1.5354 0.91331 1.9393 2.9257 2.0948 1.509 1.404 1.6364 1.6654 2.1823 1.3643 1.7988 1.1257 1.4627 1.9225 1.59 1.0814 1.2574 1.9672 1.3914 1.3928 2.824 2.1548 1.8965 0.28268 1.284 1.0468 2.2033 2.0115 1.4965 2.074 1.3103 1.0638 1.4061 1.615 1.4391 0.53332 1.9835 1.677 2.5576 2.4653 1.3719 2.208 2.1626 2.4144 1.4708 0.6715 1.4317 1.5326 2.0592 1.2786 2.048 1.5994 1.9403 1.1536 1.4606 1.3416 1.9348 1.3314 1.7533
1.1624 0.98095 1.9968 1.8348 2.0911 1.7915 1.0615 2.3109 1.6194 1.5613 2.0356 2.3176 1.1703 1.738 1.3887 1.2068 2.2282 2.4244 1.9314 1.7603 2.1546 1.5602 1.4794 1.8605 0.84503 1.1744 1.3969 1.2001 2.3934 1.7296 1.7666 1.4383 1.722 2.632 2.6843 2.6168 1.6958 1.627 2.5461 1.8367 2.1914 1.8317 0.83616 1.1432 1.8863 1.4804 1.9576 0.85794 1.3278 2.3669 0.88635 1.7006 2.4473 1.0723 2.0359 1.132 2.344 1.1568 2.4417 1.4417 1.5291 0.95943 1.1191 2.2761 2.6991 2.9175 2.5921 1.596 0.59735 1.7494 1.2412 1.7599 2.5075 2.168 1.2321 1.4879 2.0622 1.524 1.8406 0.97161 1.8564 2.4449 1.6783 2.2246 0.57638 1.7989 2.1231 1.9986 2.0531 0.81229 1.231 2.0708 1.5232 1.855 2.5253 1.7746 1.389 1.5324 1.3052 1.2335
1.8906 1.0766 1.9807 1.6676 1.7605 2.2161 2.1238 0.81075 1.5593 2.1229 1.6468 1.4202 1.8389 1.6559 2.1557 1.6202 1.6329 2.0437 1.5141 1.8913 1.7722 1.779 1.9755 2.3621 1.8331 1.3035 1.8359 1.8079 1.615 1.678 1.8559 2.3554 1.7804 1.7039 1.766 1.6063 0.92825 1.4825 1.7062 0.89048 1.5503 2.1369 3.3269 1.786 2.3196 1.7387 1.7469 2.6063 1.4615 1.4191 2.2056 1.5693 1.7053 2.1962 1.3808 1.8077 1.9018 1.4332 1.1472 2.6051 1.9803 1.7756 2.4947 0.57931 1.4447 1.0884 1.6711 1.2226 1.5042 1.5322 0.67919 1.3877 1.7992 1.3029 1.4591 1.4425 1.6472 1.4051 1.2991 2.1787 1.4193 0.64036 1.413 1.0033 2.5766 1.523 2.174 1.2049 1.3417 1.9164 2.1351 0.64946 1.5623 0.85307 1.6159 1.5564 1.8285 1.4024 2.4274 2.8973
2.1697 2.475 1.4117 1.2894 2.1137 1.5043 1.3286 2.1648 1.3381 0.56897 1.4946 0.86278 1.632 1.5773 1.9243 1.8566 1.3669 1.483 2.12 1.6284 1.7947 2.235 1.4519 1.1503 1.9293 1.6872 1.4993 1.0078 1.369 1.3295 1.9583 1.5085 1.592 1.3385 1.5859 1.9933 1.82 2.3428 0.60528 2.01 1.6711 1.8348 1.3508 1.8085 0.8347 2.4774 1.5222 2.1398 1.583 1.1717 1.639 1.5598 1.6738 1.5984 2.127 1.837 1.8197 2.4769 1.7515 1.3357 2.385 1.5037 1.3604 2.0038 2.272 1.477 1.2301 1.1641 2.4106 1.8791 1.9121 1.8066 1.6391 1.1517 1.2565 1.1623 2.0484 1.5768 1.771 2.2735 1.758 1.2877 1.7294 1.4805 2.1257 2.3289 1.7868 1.6079 2.0636 2.1149 1.3668 2.8961 2.0341 1.7076 1.4016 1.5611 1.8359 1.9727 1.5051 1.0937
1.6167 2.0475 1.8304 2.8718 1.2721 1.2291 1.211 1.7458 1.746 1.8902 1.8661 2.2299 1.5555 1.6597 1.0781 1.6731 0.89397 1.2274 1.7223 2.1341 1.3998 1.2412 1.3846 1.9323 1.4629 1.9324 1.8922 1.9266 2.2121 1.9146 0.96111 1.8895 2.3372 1.2135 0.76343 1.5645 1.6949 1.6536 2.2055 1.1089 2.3328 1.8916 1.9271 1.8942 1.5125 1.0265 2.3215 0.81098 1.4274 1.2737 1.206 1.9789 1.36 2.5197 1.4802 1.7194 1.3677 1.9894 1.9366 1.4266 0.9337 2.226 1.5936 1.5478 1.1193 2.5609 1.4381 2.6717 1.6497 1.7969 1.6686 1.44 1.4207 2.2592 1.6845 2.4447 1.8495 2.1461 2.4212 1.2587 1.4117 2.0251 1.6308 1.4408 1.6579 1.7009 1.4409 2.0113 1.2372 1.6271 2.1102 0.99013 1.859 1.7458 2.3809 1.8405 1.7759 1.2252 2.2704 1.2323
1.3045 2.0609 1.5771 1.0681 1.7121 2.1457 2.256 1.5685 1.688 2.1098 2.0396 2.0799 1.5155 1.5622 1.3482 1.5314 2.4839 1.8134 1.501 1.5088 1.8784 1.4469 1.8992 0.99033 1.1647 2.3476 2.0392 1.2698 1.3408 1.4031 1.9505 1.6925 1.4462 2.3757 2.5908 1.2116 1.8659 2.214 0.76273 1.2365 1.7894 1.2737 1.9296 1.5372 1.5051 2.5489 0.66396 2.2794 2.096 2.226 2.4314 2.0472 1.8549 0.75316 2.1801 2.6565 1.2966 2.2679 1.5025 1.5265 1.5647 1.2875 2.0966 2.3734 1.8317 0.88902 1.3373 0.66146 0.74149 1.5455 1.8248 1.9741 1.202 0.72084 1.77 1.5539 1.2474 1.3878 0.7051 1.3116 1.7482 1.6968 0.83273 2.4786 0.80577 0.97592 1.2231 1.2285 0.74426 1.5644 1.6848 1.276 1.7914 1.7275 1.7853 0.99023 2.2954 1.901 1.057 2.764
2.0006 0.76534 1.0473 1.6533 1.5373 1.8702 1.7908 1.4696 2.2261 1.3709 0.82956 1.1437 2.1579 1.4308 2.5916 1.8337 2.145 1.558 0.98085 1.6286 1.8779 1.2043 1.8814 1.4607 2.194 0.92429 1.9787 1.6605 1.9175 1.9127 1.5708 1.2973 1.0946 1.3088 1.4772 1.4334 2.103 1.4665 2.867 2.0502 0.21167 1.1431 1.4372 1.7008 1.8143 1.2058 2.1537 1.8917 1.8163 1.1077 1.9067 0.69801 1.0892 1.9777 1.1175 0.39854 2.4568 0.89542 1.7276 1.1149 1.8582 1.6153 1.6304 1.0955 1.0803 1.9895 2.3982 2.1099 2.2034 1.8606 1.1965 1.9996 1.6431 2.9115 1.329 1.314 1.544 1.5287 1.6483 1.3294 1.7188 1.6009 2.0761 0.34832 1.505 1.9381 1.1334 1.655 2.4675 1.6595 1.0896 2.5493 1.9168 1.3 1.8012 2.2156 0.78202 1.3336 0.99367 1.2782
0.89077 1.5881 1.1462 1.8145 1.7271 1.404 0.90102 0.70575 1.0969 1.0793 1.6756 1.6585 0.3615 1.5231 0.73898 1.1225 1.5114 1.1657 1.8328 1.6844 1.3843 1.5201 0.48192 2.0741 1.038 1.7294 1.4191 1.6139 1.4318 0.80751 1.4153 1.3087 2.2702 1.6039 0.74465 1.1509 0.88449 0.94803 0.39949 1.5996 1.8592 1.9067 1.3276 0.90785 1.2178 0.89657 1.5647 0.76195 1.8726 1.3626 1.4174 1.2744 1.7359 1.1972 2.0808 1.871 1.3841 1.3109 1.4879 0.77559 0.62295 1.9224 1.5622 1.3212 1.6699 0.68696 1.5691 1.2158 1.7658 1.0379 1.9743 1.0115 1.3581 0.72162 2.3418 1.2149 1.7968 2.324 2.0641 2.0861 1.9292 1.2759 1.005 2.312 2.1484 1.7136 2.2769 1.6325 1.311 1.5922 0.96451 1.5001 0.87974 1.546 0.81958 1.6074 1.8006 1.2357 1.5861 0.91526
1.963 1.1244 1.641 0.99046 1.1596 0.86154 1.6055 1.5542 0.96876 1.7683 1.5395 0.99128 2.1572 1.4774 2.1675 1.7157 0.87105 1.8963 1.3671 0.75542 1.707 2.4951 2.2419 1.4942 1.9254 1.1552 1.0276 2.5933 1.8679 2.0644 1.6939 1.5834 1.2642 1.2136 2.0275 2.5127 2.0335 1.2885 2.1522 1.2218 2.3505 1.6335 1.2672 2.6984 1.647 1.247 1.1125 1.5492 0.63652 2.3711 1.2419 1.5081 1.3918 1.455 1.2638 1.6133 1.6955 1.6196 1.134 2.3544 2.3504 1.1997 1.3898 1.4166 1.6683 2.045 1.2248 1.4002 1.6937 1.9219 1.1423 1.3864 2.2546 1.5754 1.4164 1.6589 1.4116 0.87032 1.952 1.0984 0.94756 1.1737 1.8756 1.7307 0.41107 2.0377 1.1801 1.9446 1.4787 1.6932 2.2543 0.79648 1.6866 1.6123 1.5479 0.8293 1.3909 1.7883 2.132 2.3421
0.60491 2.1128 0.82588 1.5921 2.5541 1.7079 1.5304 1.9309 2.5632 1.4835 1.0008 1.1386 1.4533 1.1111 0.84963 1.4857 1.0731 0.87949 1.1696 1.584 1.345 0.81293 1.101 1.0626 0.21214 1.2338 1.8785 1.2087 1.1354 0.34898 0.87327 0.54248 0.85173 1.42 1.1551 0.8486 1.9174 1.7952 1.0522 1.6206 0.90088 1.2993 0.93912 1.9527 1.7406 2.1845 1.541 1.5759 1.0038 1.0217 1.5414 1.785 1.5869 1.1 0.31855 1.559 0.60225 1.707 2.1476 1.3555 1.5695 0.64103 0.91638 1.138 1.2018 1.3977 1.7707 2.3726 1.3418 0.93722 1.0134 1.6279 1.3124 1.987 1.1012 1.7617 1.4536 1.8261 0.68144 1.0872 1.2897 1.7656 0.70003 1.2813 2.0657 2.2673 1.7063 1.0872 1.393 0.66078 0.77806 1.2941 1.3307 1.2188 1.5511 1.8369 1.5239 1.5021 0.81346 0.91611
2.2943 1.0837 2.539 0.94358 0.68181 1.2399 1.3366 0.80467 0.66631 0.97683 2.3746 1.757 1.9502 1.7866 0.7398 1.755 1.1662 1.2881 2.0837 2.1569 1.9021 1.0122 1.4308 1.2391 1.6208 1.7281 1.1078 0.60696 1.4061 2.2503 2.0574 2.0773 1.5878 1.2486 1.5322 0.96141 1.0291 1.6395 1.6554 1.5003 1.3991 1.7033 1.2883 0.091094 1.1162 1.7653 2.092 1.5971 1.4902 1.3136 1.4359 1.5122 1.3627 1.7193 1.6541 0.72127 1.44 1.6876 0.66016 1.5594 0.27014 1.9066 1.2432 2.4419 1.2391 1.547 0.65758 0.93323 0.86495 2.4856 1.9052 1.8736 1.8984 1.3872 1.7867 1.871 1.453 1.3494 1.662 1.4241 1.6801 1.5527 1.56 1.1924 1.1546 -0.019472 1.0907 1.2493 0.91513 0.89341 1.8252 2.0787 0.66274 1.6842 0.73173 0.46972 1.6376 0.88772 1.2705 1.7467
1.0622 1.6013 0.95982 2.0755 0.85885 2.0541 1.6411 1.8933 2.313 0.92303 0.4009 0.95979 0.4526 1.117 1.6871 0.48363 1.3142 1.6134 1.0963 1.128 0.87001 1.8506 0.81027 1.7567 1.5325 0.62257 0.59245 0.72831 1.2414 1.3227 0.84732 0.72794 1.465 1.484 1.3187 1.8384 0.43293 1.0559 1.529 0.93465 1.8129 1.5224 1.7804 2.0814 1.2135 0.080954 1.0817 1.0631 1.7435 1.068 1.0589 0.72171 1.3182 1.1443 2.2487 1.7561 1.6488 0.99261 1.8762 0.80723 1.2856 1.2664 1.1782 0.43475 1.3749 1.1627 1.3813 1.2778 1.9723 0.7687 0.31483 1.6811 0.98687 0.97242 0.63956 0.39563 1.7252 1.1182 0.90395 1.7737 0.90555 0.73106 0.0037237 1.2963 1.5575 0.82686 0.54442 1.6767 1.7755 1.8321 1.4517 1.5183 1.3119 1.261 1.9126 1.7292 1.0318 1.782 1.8902 0.62007
1.9086 0.59498 1.1367 1.3935 1.6495 1.1005 0.65278 1.6576 0.72295 1.3558 1.4441 1.6637 1.2402 1.2653 1.077 2.1513 1.5427 0.51366 0.86259 1.294 1.5631 1.5326 1.8564 0.51419 1.2626 1.6968 1.3384 1.4281 0.98818 1.1005 0.90985 2.303 0.8284 1.8127 1.7128 0.82224 1.2555 1.2498 0.46666 2.2305 1.4193 0.36266 0.78415 0.59406 1.5069 1.2383 0.84019 1.0651 0.82748 1.6807 0.6547 2.1123 0.84045 2.0648 1.4845 0.81171 2.2031 0.86117 0.42107 0.99556 1.8212 1.2535 1.6486 0.37757 1.2745 0.55812 1.4115 0.89373 1.4498 1.3219 2.3636 0.52612 0.57952 1.6049 1.6784 0.52245 1.249 1.296 0.77541 1.2775 1.0469 1.5391 2.4264 1.0081 0.8993 1.9276 1.7647 -0.26615 1.2344 1.404 1.2978 1.6812 1.5178 0.87514 2.093 0.84624 1.5926 0.85604 1.2851 1.7553
1.117 1.7553 0.56618 0.79052 1.0251 1.1954 1.6439 1.0836 0.86669 1.4696 1.1096 1.3582 1.3204 1.9688 1.7122 0.44243 0.90333 2.3969 1.0832 0.50047 0.3547 0.85158 1.1426 1.604 1.262 0.88445 1.0695 1.1205 1.5756 1.0008 1.2908 0.36961 2.2696 1.6846 1.7904 1.7425 2.2621 1.3739 1.679 1.0863 0.76957 1.1643 1.3008 0.78523 1.6641 1.0658 1.7965 2.0689 2.6554 1.9084 2.0745 1.0741 1.7913 0.56144 0.84387 1.4209 0.14272 1.2106 2.0584 1.6829 0.98167 1.1622 0.74573 2.5424 1.1572 1.4515 1.2539 1.7861 0.67323 0.70154 1.0162 1.5928 1.6844 0.74914 0.71631 2.3871 0.040425 1.1617 1.7193 0.8741 1.8636 0.12418 0.99787 0.5149 1.6734 0.86307 0.54114 1.6839 0.65501 1.3077 1.1708 0.59838 1.3165 1.2822 1.2857 1.2725 1.2521 1.439 1.3081 0.931
1.1591 1.115 1.3872 1.6046 1.5944 1.4253 0.65116 1.2116 1.9268 1.0386 0.94812 1.5691 0.99571 0.53682 1.4161 1.3206 1.2605 0.15456 1.7939 1.2659 1.2465 1.3595 0.63226 1.0607 0.77136 1.2356 1.0736 1.6674 1.5545 1.5817 0.86763 1.7741 0.31693 0.90486 0.24922 0.67862 1.0514 0.85176 1.4211 0.36404 1.7868 0.89997 1.3467 1.9698 0.25396 1.887 1.3638 0.84428 0.8984 0.91157 1.3714 0.79933 0.7645 1.5154 0.84466 1.1662 2.3523 1.228 1.2033 1.0965 1.7151 1.2964 1.5727 0.96723 1.2419 1.3287 0.90268 0.73115 0.74766 2.0273 1.6169 0.90649 0.94682 1.544 1.4855 0.3755 2.0386 1.3352 1.2 1.4237 0.73144 2.6652 0.86669 1.65 0.39061 1.1802 1.5805 0.87364 1.9335 0.58829 1.0624 1.306 0.31573 1.3299 1.1521 0.60687 1.1305 1.4021 0.71097 1.5277
0.78944 1.2188 1.4347 0.86482 0.952 0.28231 1.5975 0.95874 0.39012 1.2538 2.0307 0.85523 0.94787 1.3546 1.442 0.92107 1.2384 1.4291 0.87396 0.85433 1.3883 1.2601 1.6227 1.7683 0.89755 2.0085 2.1738 0.92185 1.4817 1.9147 1.196 1.1082 1.7364 0.65231 0.64159 1.5844 0.75649 1.7208 0.91779 1.0453 0.54449 1.5226 0.97552 1.1659 1.7132 0.79919 0.8056 1.5437 0.66071 1.0363 0.70799 1.1216 1.7667 0.051798 1.7531 1.3098 0.017195 1.0828 1.3518 1.0522 0.8081 1.5786 1.0427 1.1998 1.3497 0.4308 1.214 1.745 1.5294 1.0652 0.59218 1.2265 0.29982 1.0298 0.68827 1.8243 1.963 0.8764 1.4156 1.0716 0.2456 0.60058 1.1388 0.75213 0.90995 2.0243 2.3034 1.2336 0.52402 0.90336 0.98158 0.79032 1.9933 1.9684 0.57783 2.0855 0.95773 1.6902 1.4925 1.4431
0.82118 0.58651 0.77132 1.2452 1.3569 0.93838 0.42072 1.0221 1.1438 1.2623 -0.071204 0.30331 1.1848 0.83536 0.2373 1.5324 0.85689 1.5954 0.85241 1.9129 1.6904 1.0991 1.4119 1.6217 0.94451 0.75054 1.2228 1.0412 0.8298 -0.28243 0.83676 0.72354 0.49315 0.6919 1.2627 1.3419 1.2769 0.99132 0.99307 0.45952 0.64916 1.0349 1.4111 1.2927 0.60987 1.0045 1.4903 1.0886 0.84212 1.3735 1.6396 1.0284 0.71427 1.3913 0.010932 1.3352 1.65 1.1956 0.84052 1.0578 0.96535 0.52611 1.1635 0.2825 0.97402 2.1961 1.2326 0.79038 0.63179 0.90808 1.0006 0.47942 1.772 1.0344 1.441 1.1795 0.76152 1.4756 0.39345 1.677 1.8977 0.45157 0.86806 1.0142 1.2218 0.74677 0.81181 1.8611 0.76018 1.9027 1.4565 1.3146 1.0204 0.57742 0.54953 1.0671 1.4163 0.59919 1.6181 1.1928
1.2302 1.1212 0.88134 0.5126 0.45665 1.9965 1.2926 0.66844 0.76067 1.1429 1.5329 1.2618 2.1399 1.2432 1.3612 0.69529 1.6936 0.53894 0.46576 0.88554 1.0295 1.1139 0.72024 0.23411 0.60526 1.0405 0.34377 0.86936 0.14546 1.0991 1.3398 0.80361 1.3512 0.9596 1.2082 0.52608 1.7884 0.93771 1.8577 1.3028 1.7625 0.84676 0.84798 1.1301 1.0242 0.47518 1.9273 0.56075 1.7665 0.48154 0.45418 0.54538 1.3122 1.3847 1.0117 0.77792 1.229 1.2519 0.46368 1.1788 0.80234 0.92736 0.53934 1.8309 1.2926 0.68929 0.65423 0.82444 1.768 1.0946 0.88955 2.1058 2.0435 1.2356 0.88521 1.0244 1.0908 0.85772 1.1896 0.38604 0.86589 1.2771 1.3188 1.2508 0.62965 1.1768 0.27917 -0.034154 1.4949 0.70867 1.3162 1.0838 0.85925 0.579 2.0527 0.18818 0.8388 1.0352 0.49662 0.4855
1.3071 1.546 1.0758 1.1202 1.1192 0.53441 2.3406 1.4764 1.0991 1.0599 1.9115 1.3726 0.32515 0.43201 0.51119 0.75926 1.0804 1.4356 1.2601 1.3879 1.1232 1.685 0.84072 0.99984 1.9388 0.32071 2.1191 1.0697 0.72862 1.5603 0.55919 1.0403 0.74076 1.3017 1.0564 0.31692 0.65688 0.098179 1.0559 1.1528 0.75633 0.82035 1.1489 0.83152 0.80177 0.87162 0.1253 1.4495 0.88579 1.1213 1.0114 1.8129 0.67256 1.2666 1.5727 1.2 0.81856 0.89076 1.9187 0.91588 0.83135 0.93493 1.4204 1.1715 0.78433 1.2379 1.5215 1.4685 0.32799 0.74205 1.3273 1.3789 0.27242 0.1115 0.8916 0.86222 1.0841 0.65713 0.66566 0.63735 1.517 1.02 0.91847 0.70629 1.5842 0.41487 1.4419 1.4612 0.87628 1.3361 0.69851 0.91667 1.4145 0.53734 -0.10167 0.51222 1.4513 0.90168 0.66496 1.5368
0.58351 0.94132 1.7766 1.2961 0.61753 1.3327 0.16917 0.39015 1.3238 0.98935 0.9497 1.0098 0.81935 1.5697 1.1454 1.1556 0.66524 -0.34641 0.92093 0.20889 0.43444 0.77958 0.75757 0.90522 0.74199 2.1229 0.19432 1.1227 1.6269 1.0076 1.104 0.73917 1.2316 1.1857 1.4692 1.362 0.47099 1.1686 -0.1114 0.41073 1.1686 1.4482 0.64026 0.029314 1.3905 1.2522 0.15124 -0.076195 0.16353 1.0238 1.6086 0.33584 1.1683 1.1961 0.44972 0.72686 0.8687 0.68473 0.50157 1.1296 1.7523 1.3031 1.138 0.95121 1.5928 0.66634 0.74652 1.037 1.1613 0.55713 0.76611 0.5977 0.5234 2.611 0.67241 0.62002 0.41433 1.3344 0.87532 0.85669 0.8696 0.71017 0.69115 1.5068 0.8163 1.1838 0.70338 0.72613 0.78267 0.49548 0.81291 0.85173 0.55162 0.93159 1.7329 0.73044 0.98332 0.63565 0.32252 -0.073744
0.83358 1.0831 -0.092515 1.0863 1.3554 0.71198 0.18586 1.2562 0.70057 0.58595 -0.18176 0.87139 0.62611 1.086 1.4147 0.96678 1.0191 1.2271 1.0549 1.3284 0.64112 0.33844 0.44037 1.486 0.6613 -0.059899 0.6487 1.6613 0.98235 1.2909 1.0753 1.1523 0.35489 1.3755 0.22325 0.2999 1.2188 1.3986 1.0906 1.4553 1.247 0.3065 1.513 1.8104 0.71316 1.5406 1.628 1.4879 1.4773 0.39685 0.66816 1.2847 0.85864 1.007 1.0933 0.68028 0.70671 1.3905 0.92525 0.43643 0.43441 0.4732 0.36454 0.111 0.43619 0.5634 0.59482 0.77569 1.4437 1.3308 1.2646 0.6853 1.2612 0.48991 0.72302 0.70483 0.77932 1.453 1.4033 1.4801 0.43776 1.1212 0.64154 0.66079 0.23435 0.89764 0.79155 0.27028 0.22811 0.85588 1.0681 1.1246 1.3129 1.2325 1.2691 1.6124 0.47596 0.48056 1.3678 0.75154
1.1044 0.32683 2.3521 0.83867 0.96739 0.75842 1.2805 0.6077 0.95251 1.4018 1.0223 0.33165 1.0536 0.76994 0.21783 0.92493 0.99829 1.8544 1.981 0.55582 1.0938 0.92233 1.4556 0.93724 1.2844 1.1893 1.3347 1.302 0.78133 0.39458 0.59012 1.0075 1.4266 0.58804 0.75907 0.55291 0.66328 1.1345 0.46541 0.64129 0.24039 0.80412 0.25063 0.61292 0.85049 0.80104 0.99941 0.29582 0.63129 1.1227 1.1002 1.0351 1.6769 0.44686 1.1933 0.90307 1.0973 0.57411 1.0405 1.3166 1.4957 0.85892 0.72556 1.4271 0.35628 0.89117 0.80621 1.6557 0.8206 0.23051 0.78611 1.5628 1.2578 0.24272 1.2611 1.1194 0.9905 0.24922 0.47434 0.69876 0.8109 0.61336 2.0584 1.3542 1.8836 1.1546 1.5074 1.9933 1.2524 1.0046 1.0241 0.035063 0.90716 1.5118 0.61005 1.5701 1.2227 0.89224 1.6582 1.2529
0.70527 0.76328 -0.20524 -0.2518 0.70578 0.15916 1.029 0.21866 1.574 0.39275 0.92575 1.0039 0.66823 0.75429 0.80451 0.89874 0.1385 0.60204 0.38756 0.74142 0.79537 0.5567 1.2712 0.20387 0.1378 0.60469 0.9345 -0.13894 0.46931 0.82086 0.61669 0.6729 1.1898 0.88917 1.4596 1.5395 1.0778 1.1805 1.4922 0.60219 1.1843 1.4817 1.1589 0.87802 0.52182 0.67357 0.72046 1.1092 0.74554 0.86401 0.56463 0.48493 0.15209 0.58337 1.1499 1.0555 1.3815 0.41347 1.0754 0.15868 0.77212 0.80331 0.6388 1.5846 1.0045 0.49237 1.1266 -0.24882 1.0445 1.7354 1.4789 0.1292 0.92475 1.0412 0.68366 0.5249 0.84559 1.0602 1.3819 0.88639 1.6651 0.91086 -1.3125 0.56536 0.52017 0.81733 1.2046 0.45179 1.4586 1.0171 1.0281 1.3401 -0.00064408 1.0119 0.10216 0.13891 0.062611 1.3379 1.0282 0.30797
0.81436 1.5203 1.1904 1.444 0.30985 1.1182 0.40077 1.2408 0.13367 1.2224 0.64751 0.72849 0.7362 0.39764 0.89673 0.68709 1.201 0.44418 -0.53091 1.2057 0.41841 1.8927 0.43772 1.2235 0.97354 0.54856 1.158 1.0577 0.94734 0.63472 1.0194 1.0899 0.38184 -0.19417 0.45228 0.72139 0.65327 0.33896 0.22282 1.373 0.52535 0.39411 0.28515 0.77123 1.6005 0.77571 0.23728 0.96957 0.8691 0.84014 0.68555 0.89774 0.36124 1.5656 0.23017 1.1539 0.83333 1.4025 0.92173 1.2455 0.63993 0.61681 1.1101 0.46842 0.30043 0.72616 1.0794 1.218 0.62066 0.10895 0.13497 1.1926 1.094 0.23992 0.64593 0.16309 1.0968 0.53778 0.12285 1.2486 -0.074102 -0.0028043 1.1363 0.7402 0.4852 0.42779 -0.064254 0.23788 0.64825 0.59141 0.32124 1.4366 0.91297 0.20613 1.2679 1.2252 0.91043 1.1863 0.49877 1.9706
1.2917 1.046 0.37751 0.93318 2.0975 1.1961 0.2388 0.65915 0.61072 0.37752 1.1918 0.71193 0.80536 0.95868 1.1059 0.9217 0.37954 0.82498 1.3921 0.36288 1.2221 -0.48109 0.3049 0.089979 0.92131 0.23652 0.21685 -0.2821 0.82504 1.0679 0.54686 0.26999 0.92869 1.9411 0.63708 -0.053895 0.43779 1.1302 0.91288 -0.11749 1.1101 1.0227 0.79486 1.1886 0.67665 0.287 1.0838 1.2073 0.50671 0.50811 1.4149 0.71235 0.89878 0.74717 1.5131 0.52315 0.14233 0.64341 -0.43216 0.91171 0.889 0.85087 0.43201 1.1487 0.85954 1.0147 0.00080963 0.71318 0.31745 0.89338 0.43164 0.30247 0.3638 1.5411 0.72117 1.4459 0.59361 0.57441 0.95668 0.88092 0.51568 1.1724 1.4175 0.084442 0.71092 1.3524 1.6805 1.1172 0.38214 0.13302 1.5577 -0.024899 0.92178 1.5107 1.4227 -0.41432 1.1764 1.1891 0.54983 1.109
0.17594 0.10156 -0.07162 0.74504 0.77743 0.23484 0.81379 1.1087 0.63691 0.87806 0.2876 0.7766 0.35918 1.3872 0.97869 1.2864 1.5582 0.32244 0.14571 0.96079 1.3059 1.5079 1.4114 1.4359 -0.22181 0.69985 1.0884 1.2952 0.34133 1.1928 1.2393 0.93685 1.0534 0.77673 1.158 1.5074 0.5517 0.55328 0.4672 0.97979 0.79125 0.34417 0.46678 0.23043 0.8119 0.68203 1.5245 0.58497 0.3678 0.83548 -0.18109 1.0701 0.90526 -0.1442 0.94547 -0.16797 0.89037 0.51936 1.7372 -0.33943 0.39099 1.4081 0.78495 -0.27469 1.2635 0.73198 0.8828 0.65489 0.54437 1.6622 0.77797 1.0468 0.24565 0.14294 0.66641 0.6436 0.73725 0.65511 -0.28382 -0.011394 1.4556 0.37658 0.53488 1.5446 0.70748 0.20831 0.41919 -0.71937 0.64896 1.3976 0.034743 1.4777 0.47471 0.53816 0.042866 0.93101 0.71928 0.028653 1.0364 -0.17988
1.0984 0.26179 1.1751 0.010293 -0.40241 0.52502 0.88094 0.38087 0.76129 0.29897 0.89707 1.2568 0.77133 -0.34487 -0.16221 -0.2495 -0.13361 1.4997 0.37613 0.75997 0.5684 0.2539 0.46027 -0.22502 1.2535 0.53925 0.094278 0.6263 0.93027 -0.11964 -0.051913 1.0122 0.71345 1.1925 -0.35522 0.38381 1.205 1.7157 0.42084 0.8197 0.83876 1.6292 0.91141 0.0036471 -0.54895 0.7566 0.83017 0.79013 0.93406 0.65145 0.22491 0.57646 0.0052568 -0.0086254 0.30918 1.1481 0.35627 0.48748 0.58281 0.9614 0.97422 0.098373 0.29913 -0.16793 0.40652 0.76619 1.1252 0.0382 1.017 0.30024 1.4765 0.60388 0.72718 -0.04801 0.74926 0.45018 0.8017 0.54832 1.2365 0.57084 0.068595 -0.10366 0.042936 -0.39195 0.35852 1.0907 0.71047 1.7513 -0.24367 0.86853 0.74316 0.3084 0.67555 -0.24627 0.48194 0.46673 0.93919 0.43374 0.17455 0.13725
0.72487 0.72884 -0.23961 1.7091 0.13501 0.85229 0.48227 0.93521 0.73348 0.2106 0.37449 -0.39341 0.30169 0.9826 0.50965 1.0782 0.97854 -0.32834 0.92627 1.0343 0.44178 0.86389 1.1424 1.8222 1.3207 0.406 1.1775 0.89003 1.3475 0.84699 1.0936 0.14569 0.5539 0.32616 1.6835 0.65985 0.75254 -0.4711 1.0152 0.4694 0.71409 -0.39914 0.20541 0.54124 1.489 0.84221 0.72527 0.50679 1.6219 0.95474 1.9608 0.79752 0.39973 1.6314 0.23953 1.2598 1.0561 0.67249 0.70986 0.71977 0.90945 -0.29465 -0.1455 1.4667 0.59154 0.41866 -0.37807 0.99139 0.10128 0.26366 0.25987 0.82223 0.72186 1.1297 0.79652 0.36982 0.50595 1.1458 0.70483 1.0454 1.0159 1.9 0.83541 0.71882 0.23138 0.27133 0.49672 0.72507 0.56951 0.43976 0.21806 0.088831 0.96787 0.84029 0.91404 1.0172 0.015254 0.86604 0.61116 0.47204
0.33721 1.2695 0.75701 -0.25005 1.246 -0.19809 0.5145 0.41208 1.6179 1.4899 -0.0067007 1.4712 1.0338 0.52307 -0.0101 0.49019 1.3227 1.3632 0.53729 0.9121 1.3725 0.63808 -0.47697 1.1619 -0.32822 1.2347 0.46358 0.096015 0.044423 0.40557 0.19735 0.72205 0.48562 -0.13361 1.1627 0.56441 1.4347 0.69826 0.22332 0.053681 0.91709 1.0416 1.5736 1.3956 -0.012673 0.20237 0.73403 1.1792 0.027667 0.15224 0.39306 0.32148 1.6523 0.18348 0.63579 0.36973 0.076815 0.82586 1.2261 1.0509 0.39378 1.1128 1.4286 0.040447 0.41019 0.53451 1.3972 0.079796 0.60732 0.49866 0.077159 0.955 0.89444 0.47405 0.26419 0.33866 0.38339 0.93748 0.78756 -0.2987 0.47874 -0.50698 0.24312 0.96017 0.57145 0.89 0.32799 -0.093376 1.3019 0.060526 0.8357 0.69211 0.58363 1.2215 0.94832 0.54568 1.1006 -0.15074 1.358 0.70382
0.69792 0.7435 0.91496 1.0608 0.078702 1.2491 0.7636 0.70955 -0.7977 0.4076 0.73915 1.1689 -0.22713 0.73378 0.74271 0.5637 0.12451 0.53619 -0.10698 -0.31752 0.11967 -0.027674 0.63043 -0.27353 0.24723 0.40251 -0.06441 0.72917 0.49928 0.62186 -0.075081 -0.2871 0.3144 1.2244 0.5368 1.109 -0.60437 0.4977 0.6484 0.44595 1.0261 0.5036 0.49865 0.71136 0.67044 0.10426 -0.071216 0.31968 0.86171 1.2331 0.48821 0.059821 0.54798 0.8807 0.29266 -0.061579 0.70282 0.3706 0.18431 -0.075798 -0.89993 0.48967 0.20848 0.83088 0.78443 1.0263 -0.22168 1.1856 0.67769 0.61765 0.57602 0.38364 0.5928 0.64688 0.69465 0.84624 -0.00052635 -0.21063 -0.06809 0.4319 0.3942 0.89713 0.2534 0.76444 0.72495 0.31574 0.39671 0.31369 0.32583 0.33886 1.4204 0.99664 -0.046304 0.57766 0.13553 0.14519 1.3309 0.32431 0.18592 1.1511
0.49898 -0.33103 0.80933 0.46446 0.052838 0.76038 0.30987 0.23868 1.1679 0.50035 0.20769 -0.13559 1.2232 0.21356 0.97405 0.2133 0.31011 0.39473 0.98236 0.95325 0.16576 0.82228 0.060207 -0.27161 0.82046 0.78766 0.94674 0.66486 -0.21848 0.364 0.0723 1.1242 0.48473 -0.53267 -0.48149 0.046095 0.84999 0.68105 0.53161 0.54672 0.094841 1.1305 0.037764 0.91751 0.94908 1.0944 1.2553 0.43733 0.097846 -0.31644 0.043429 0.39446 0.64367 0.62819 1.0664 -0.17078 0.71355 0.78328 0.81662 0.55448 2.064 0.94146 0.36616 0.43223 0.87553 0.066627 0.97688 1.1649 0.80449 0.81291 0.79691 -0.52674 0.84968 0.58711 0.22947 1.0794 1.0907 0.58286 1.238 1.0353 0.0048333 0.020596 0.61385 0.68284 0.56946 0.39887 0.90156 1.0439 0.40201 0.10718 0.17234 0.60781 1.1458 -0.40154 1.4758 0.50029 -0.029379 -0.13625 0.87638 0.45983
0.21013 0.68357 0.37017 0.10735 1.0763 0.14107 0.55736 0.78085 0.56686 0.37954 0.43415 -0.09874 0.39188 0.66142 1.1055 0.060666 -0.063489 -0.82714 0.50272 1.3549 0.64603 0.65701 0.45738 0.5795 0.68024 0.081215 0.56324 -0.0097712 1.5338 0.26377 0.91704 0.16968 0.58491 1.2063 0.45747 0.32426 0.42085 -0.09202 0.55235 0.61391 0.33432 -0.74228 0.72954 0.37102 -0.025483 -0.083292 0.030099 0.31721 0.65554 0.67653 0.1238 0.79628 -0.24168 0.048739 0.51788 1.2991 0.13922 -0.030346 0.90243 0.17703 0.20388 0.56819 0.74471 0.7216 0.3829 0.56993 0.77834 0.20788 0.38629 -0.091436 0.63918 0.32476 -0.56244 0.030359 -0.24791 -0.15318 0.51362 0.63773 0.21713 0.30374 0.53183 0.24675 0.98837 -0.29176 0.20279 0.92311 0.51477 0.25076 1.5185 0.23249 0.41595 0.79603 0.06614 0.13246 -0.53836 -0.40458 1.3101 1.4009 0.40297 0.42481
0.20595 0.58794 0.063421 0.97553 0.79475 1.0695 0.15298 -0.1626 -0.11123 0.32749 0.78749 0.59052 0.86941 0.66496 0.15533 1.7456 0.53646 1.2386 0.7472 -0.16775 0.58603 1.3342 0.82678 0.3969 -0.50006 0.8199 0.26949 0.029889 -0.4443 1.0977 0.29943 0.084865 1.231 0.94183 0.32054 0.558 0.80278 0.88191 0.57127 0.89672 0.73312 1.3632 0.46345 0.63576 0.71674 1.0124 0.10231 0.14586 0.23078 0.61739 1.3103 0.86354 1.1185 0.69345 0.73692 0.76027 1.1602 0.94918 -0.4127 0.67092 0.2785 0.22165 0.30261 0.32186 -0.16157 1.1803 0.3461 0.4557 0.49888 0.6134 0.23768 0.96059 0.98373 0.46691 0.71024 0.18003 0.28118 -0.11353 0.21968 0.46622 1.2488 0.13238 -0.14113 0.41428 0.93178 0.0096797 0.42151 0.60308 -0.056948 0.65188 0.094326 -0.19629 0.33644 0.99903 0.42118 1.55 -0.73457 0.53456 -0.066364 0.14744
0.82054 -0.20785 1.3562 0.01431 0.49219 0.22188 0.32985 0.47267 0.82508 0.67199 0.55107 0.51859 0.18777 0.39574 -0.59954 -0.22433 0.77131 -0.14086 0.45833 0.44977 0.49373 -0.10718 1.1691 0.88333 1.4411 0.50081 1.1708 0.9475 0.45085 -0.48554 0.61881 1.5612 -0.41478 0.47081 1.2931 -0.16925 -0.14922 0.25415 0.72552 -0.1609 -0.0063247 -0.29576 0.34073 -0.58193 1.1858 0.087447 0.90449 0.13057 0.9504 0.087539 -0.041757 0.11301 -0.55019 -0.045431 0.24407 0.18754 -0.24951 -0.23022 0.77813 0.93584 0.26882 0.63653 0.23222 0.60361 0.41406 -0.37956 0.31894 0.3114 0.5681 0.54595 0.15575 1.085 0.63008 0.22056 0.12888 0.85772 0.15157 1.0695 0.4496 0.79054 -0.061069 1.0115 0.56214 0.24916 -0.19213 0.43342 0.4866 -0.058199 0.15265 0.91012 0.68891 0.42493 0.31644 0.93507 1.2231 -0.39273 0.58564 0.72529 0.77697 0.82583
0.26561 1.0356 -0.55315 0.47753 0.31341 0.39702 1.1065 0.96144 0.65297 0.19046 0.037924 0.35285 -0.41908 -0.76021 0.69193 0.51332 0.17678 1.1122 0.53856 0.3488 -0.14927 0.69758 -0.18874 0.31312 0.38675 -0.58469 -0.40149 0.54794 0.22389 0.77856 0.96057 0.17505 0.69437 0.54224 -0.16134 1.4268 0.47564 0.4866 -0.13805 0.746 0.19819 1.0578 0.57912 0.51166 -0.073105 -0.31268 0.22044 1.087 -0.51155 0.23622 1.0266 0.19122 0.69562 1.1824 0.77619 0.54577 0.89562 1.0529 -0.035817 -0.31258 0.5895 0.19 0.52905 1.1225 0.10634 0.74464 -0.45824 0.0095823 0.2284 0.52732 0.057117 0.11873 -0.13348 0.72483 0.084236 -0.19607 1.0825 -0.39386 0.73465 0.050391 1.2247 0.48153 0.47658 0.96699 0.64489 0.56667 0.79405 0.29114 -0.092074 0.44074 0.227 0.45404 0.11731 0.37122 0.5911 0.026751 0.84398 -0.0079029 0.57929 -0.040589
0.5369 0.13869 0.23817 0.88024 -0.080506 -0.38399 0.16307 0.74762 -0.1993 -0.17834 0.95605 0.12002 0.42127 1.007 0.36194 0.76138 0.45997 0.13915 0.13472 0.31769 0.47105 0.10077 0.36487 0.28502 0.76891 0.27192 -0.088726 0.42999 0.5924 1.0072 -0.41694 -0.13834 0.33304 0.5515 0.28698 -0.020419 0.48805 0.34924 0.031523 -0.55505 1.2349 0.12424 0.56294 0.07304 -0.31886 1.8127 0.39592 0.078793 0.96432 1.3121 0.084455 0.48085 -0.014198 -0.65508 -0.51896 0.1347 0.08439 0.76704 0.30474 0.023631 0.074397 0.15397 0.77883 -0.12045 0.72512 0.38203 0.85462 0.77204 0.24998 -0.19781 0.32853 -0.32542 0.33259 0.48098 1.0232 0.2588 0.10876 1.2478 -0.81233 0.242 0.4177 -0.39334 0.18661 0.72515 -0.11297 0.37324 -0.21939 0.043415 0.10743 -0.40143 0.51989 0.90295 0.57163 -0.0314 0.21285 0.88499 0.27178 -0.24211 0.21702 1.033
0.18004 0.15758 0.035883 -0.15588 0.5673 0.36829 0.53389 0.26684 0.53848 0.49608 0.039145 0.23751 0.83368 0.56347 -0.21462 0.048887 0.26044 -0.40726 -0.52454 0.2785 0.60626 0.57404 0.016471 0.8826 -0.58808 0.011531 0.46206 -0.54651 0.85096 -0.67456 -0.010025 -0.087295 0.79117 0.10714 -0.13547 -0.24705 0.27581 0.27363 0.68467 0.56016 0.16679 0.35842 0.10385 0.58255 0.8372 -0.30952 0.48089 0.055733 -0.31075 0.17876 0.079592 0.39808 0.10009 0.56083 0.50059 0.47978 0.5687 -0.12285 0.068254 1.6194 0.61226 -0.53244 0.37239 -0.21637 0.18731 0.039682 0.092185 0.18783 -0.37198 0.92954 0.81139 0.92632 0.89781 0.38486 -0.0094194 0.59378 0.27874 -0.98725 0.97151 0.30254 -0.029098 0.089236 -0.089324 -0.80268 0.48356 -0.28973 0.42596 0.5862 0.68171 0.63041 0.12686 -0.17468 0.23516 0.38232 -0.17153 -0.2237 0.64419 1.2184 0.096432 -0.043415
0.16762 0.077472 -0.32002 0.029275 -0.53846 0.29084 -0.17695 0.090056 0.67721 0.55001 -0.05857 0.085603 -0.18831 0.40971 1.0784 0.16669 -0.090218 0.87222 0.93229 0.97152 0.61254 -0.16486 -0.28946 -0.68083 0.33664 1.0001 0.42422 1.0934 0.18976 0.24383 0.78075 0.39641 -0.49952 -0.22607 0.57409 -0.21853 0.95029 0.65471 1.376 0.078806 -0.62649 0.17568 -0.027513 0.47318 0.041333 -0.2629 0.16638 0.29543 0.29126 -0.0052304 0.24026 0.12143 0.18195 0.70276 0.32036 0.65886 0.37117 0.094191 1.1015 -0.3239 0.54483 0.37466 0.23591 0.39141 1.1301 0.47414 0.80683 0.66171 0.16737 -0.74479 -0.16326 0.94195 -0.48575 0.34157 0.32537 0.26297 0.3705 1.5423 0.15683 -0.041303 -0.29434 0.66719 0.74738 0.48833 0.2049 1.0941 0.19924 0.2233 -0.26439 0.54075 0.20105 0.15323 0.40992 0.64178 0.003179 1.2041 -0.020327 -0.38102 0.65096 0.086415
0.62526 0.82998 0.94115 0.15348 0.92664 0.090377 1.0564 -0.12453 -0.70844 -0.0069219 0.12808 0.76497 0.58328 -0.12795 0.24812 -0.69909 0.18784 -0.16354 -0.42488 -1.1414 -0.98623 0.41045 -0.73071 0.77993 -0.042243 -0.3603 0.27781 -0.11128 -0.83979 0.41369 0.15946 0.97789 0.4045 0.20363 0.18387 0.57227 -0.32815 -0.3483 -0.25892 0.07822 1.057 0.45934 0.21648 0.73112 0.19871 0.43043 0.41667 0.51165 0.42616 -0.40551 0.18605 -0.5436 0.69456 -0.30644 0.38342 -0.21011 1.0314 0.77931 -0.025984 -0.025656 -0.3396 0.78053 -0.35149 -0.016605 -1.049 0.58529 0.20068 0.19076 1.0215 0.26997 0.086819 -0.46871 -0.18705 -0.51629 -0.29566 0.58054 0.19515 0.1904 0.79289 0.2266 0.65336 1.0648 0.29645 0.66817 0.33256 0.11842 0.4646 -0.1062 0.49565 0.12654 0.62349 0.012093 0.079009 -0.0079338 0.9398 -0.69085 0.53867 1.2273 -0.16645 -0.25295
-0.033325 -0.11473 0.57575 0.64032 0.48952 0.14172 -0.40906 -0.017929 0.73825 0.050788 0.59749 0.40126 0.81711 0.41351 0.46453 1.3927 1.0425 0.0623 0.84697 1.4386 1.2719 0.69513 0.37747 -0.00054161 0.27019 0.49181 -0.49347 0.53184 0.93557 0.40578 0.26845 -0.4042 0.048511 0.48749 -0.11467 0.027005 0.34234 1.3796 0.4842 0.60022 0.30174 -0.047735 -0.077369 0.21511 0.14995 0.77552 -0.19732 -0.51302 0.22751 0.089736 0.39263 0.51991 0.62642 0.49732 0.077486 0.21013 -0.75944 -0.21165 0.70928 0.47879 1.1335 -0.54276 0.10363 0.32447 0.39825 -0.31019 0.33157 -0.13148 0.60013 0.46685 0.50592 0.87115 0.96209 0.68763 -0.0014084 -0.31163 -0.25003 0.042003 -0.40081 0.61111 -0.22368 -1.4995 -0.0084936 -0.26418 -0.097093 -0.18623 0.11673 0.8602 -0.29588 0.59519 0.59079 1.2113 0.069875 0.041648 0.10327 0.19222 1.0275 -0.45371 0.17561 1.1857
0.0014641 -0.82812 -0.59495 0.068609 -0.24519 0.45467 -0.41153 0.73834 0.4834 1.0257 -0.075453 -0.45181 -0.26332 -0.14277 -0.67742 -0.86066 -0.71719 0.21445 0.2779 -0.20489 -0.14201 0.0058061 0.4382 0.43855 0.048653 0.15727 0.27427 0.13241 -0.2769 0.089574 -0.21868 -0.37845 0.75099 1.0616 0.19519 0.27354 -0.045813 -0.48724 -0.33911 -0.2703 0.046974 0.34484 0.92821 -0.0034415 0.35635 -0.38065 -0.14407 0.6862 0.46326 0.35949 0.17605 0.2958 0.68558 0.53472 0.31694 0.80433 -0.27919 -0.24792 0.13042 -0.22099 0.33861 0.37504 -0.30334 0.2078 0.27226 -0.21419 0.040636 0.081568 -0.47406 0.64487 0.78309 -0.081495 -0.63266 0.30089 0.5855 0.42992 0.26358 0.12027 0.33298 -0.39865 0.43257 0.52683 -0.58327 0.20811 0.099674 1.2738 0.087723 -0.22699 1.3828 -0.04437 0.71341 -0.67166 0.80608 0.76357 -0.2138 0.39652 -0.43263 0.68785 -0.028276 -0.10526
0.29594 1.5133 0.027806 -0.12198 0.1537 0.74757 0.22091 0.52482 0.47038 -0.25458 0.15063 0.4284 -0.92751 0.17724 -0.3254 0.61933 0.027223 0.67761 -0.13787 0.08282 0.20094 -0.14409 0.9393 -0.64944 0.43221 -0.35959 1.015 -0.62419 0.44369 0.68227 0.45378 1.1353 0.22237 -0.45695 0.71192 0.12231 0.55248 0.25636 -0.71169 0.23361 0.70366 0.16373 0.40754 0.39878 0.14286 0.29329 0.095935 -0.16087 -0.32815 0.090308 -0.14709 0.039737 -0.20595 0.19932 0.79559 -0.25229 0.68914 0.19693 -0.58751 0.78955 -0.51357 0.41507 0.5313 0.033428 0.022627 0.66391 -0.88869 -0.63409 -0.11975 -0.0174 -0.49698 0.024257 1.5327 -0.21374 0.14878 -0.41448 0.1232 -0.020139 -0.2911 0.39179 -0.24537 0.17442 0.66161 -0.88477 0.019621 -0.72644 -0.32027 -0.33414 -0.031967 -0.55868 -0.95903 -0.034663 0.047861 -0.25737 1.501 -0.055821 0.0026698 0.24321 0.20579 -0.15161
-0.49207 -0.32569 0.4259 0.075863 0.007486 0.37206 -0.28386 -0.24954 -0.16112 -0.80323 0.54595 0.32378 0.50469 0.28666 0.1999 -0.10769 0.47689 -0.02843 -0.5386 0.8299 0.33866 0.32262 0.45094 0.019356 -0.62457 0.42287 -0.35374 1.351 0.68127 0.065493 -0.80519 0.46792 -0.10418 -0.042475 -0.14622 -0.069551 0.019124 -0.090555 1.0362 0.46041 0.15465 0.30479 0.24275 0.18419 -0.035393 0.17608 0.7385 0.72053 1.0477 0.47841 0.093606 -0.39249 -0.70998 -0.91286 -0.11436 -0.45219 -0.69516 0.087965 0.48407 -0.12505 0.3127 -0.10247 -0.4353 0.49034 0.10347 0.010147 0.13114 0.1477 0.34767 -0.45823 0.2289 0.03063 -0.80039 0.6122 0.53757 -0.1671 0.18131 0.66971 0.22896 0.11752 -0.45926 -0.28718 -0.48098 0.54912 0.36014 0.076218 0.57155 0.53112 -0.4004 -0.86427 0.29783 -0.2415 -0.82728 0.14353 -0.38105 -0.062309 0.28213 -0.87562 0.090269 0.23177
0.81916 0.24018 0.28613 0.41669 1.0313 -0.48623 0.49188 0.50888 -0.67613 0.58109 0.094006 0.31689 0.98566 0.40841 0.98705 0.50126 0.45555 -0.32239 0.87068 0.086987 -0.15025 0.42411 0.037641 0.32064 0.40692 0.12144 -0.11981 -0.95278 -0.36219 -0.60794 -0.14212 -0.42929 0.16892 -0.23035 -0.30074 0.70702 -0.23131 0.13563 -0.48681 0.17345 -0.19334 -0.21235 -0.93983 -0.15297 0.18512 -0.7397 -0.13483 -0.39223 0.23828 0.65431 -0.0010159 0.61642 0.36135 0.62072 0.11457 0.84158 1.0087 0.17393 -0.20841 -0.29712 0.076067 0.89543 0.75742 -0.67975 0.47431 -0.15086 0.63792 0.50536 0.046644 0.79985 -0.26507 0.36574 0.033933 0.021562 0.068183 -0.040365 0.38998 0.010578 0.13093 0.50242 0.75412 0.36086 -0.23518 0.65755 -0.47678 0.49845 0.19902 0.02207 0.32148 0.90659 -0.55336 0.7661 0.39054 0.37459 -0.22407 0.57248 -0.48123 0.69378 1.0481 -0.19389
0.27076 0.32406 -0.25305 0.47579 -0.45527 -0.70168 0.31574 -0.36692 0.22348 0.094439 -0.11963 0.090472 -0.7726 -0.55146 -0.57085 0.39138 -0.11933 0.30521 0.71876 -0.17326 0.79647 -0.40057 -0.53631 0.49911 -0.25269 0.17988 0.39644 0.33485 -0.090442 0.02117 0.33102 -0.90412 0.70773 0.1073 0.16681 -0.17127 0.16429 0.26901 0.046383 -0.35906 0.23406 -0.0099887 0.83413 -0.2424 -0.0035132 0.86774 0.89929 -0.27477 0.004325 -0.27212 0.80696 -0.22022 0.68274 0.54948 -0.15183 -0.3594 -0.0041793 -0.75392 0.47364 0.12831 -0.62413 -0.79331 0.71298 -0.078935 0.59148 0.054486 -0.19371 0.065661 0.1836 0.10125 -0.30358 0.23052 0.3245 0.032447 -0.114 0.36765 0.68851 0.37134 -0.19752 -0.14295 -0.096694 0.45661 -0.15005 -0.37237 -0.08192 0.17377 -0.46275 -0.77117 -0.27034 0.6836 1.2189 0.19582 0.45723 -0.75638 -0.17858 -0.4637 0.48488 -0.62644 -0.4695 -0.015788
0.49061 0.10765 0.4544 -0.45013 0.57872 0.13013 0.57851 0.31844 0.68975 -0.53133 -0.59889 -0.19131 -0.67203 -0.083584 0.31552 -0.54158 -0.17562 0.070406 -0.56067 -0.047663 -0.31204 -0.0010132 0.31241 0.4602 0.64979 -0.32467 -0.79209 0.62927 -0.10632 0.95204 0.23293 0.15008 -0.13253 1.1331 0.075553 -0.18043 0.67187 0.67823 -0.011629 0.5579 -0.18001 0.20757 -0.088425 0.21872 -0.26226 0.1235 0.13866 0.53872 -0.67061 0.21351 0.38836 0.22806 0.14337 -0.46843 -0.10267 -0.19533 -0.12793 1.1462 0.42027 -0.055957 1.2313 0.26789 -0.33064 -0.15193 -0.7004 0.34823 0.16781 0.63441 -0.44834 -0.5855 1.2356 0.0087888 0.026642 -0.46424 -0.049142 0.30958 -0.53365 -0.93576 0.27532 -0.55471 -0.66217 -0.47823 0.33737 -0.1154 1.0662 -0.38252 0.27879 -0.053438 0.15579 -0.1258 -0.31565 -0.099844 -0.31783 0.24352 -0.025803 -0.2686 0.13667 0.91499 0.14128 -0.040649
-0.88425 -0.47753 -0.38543 -0.12433 -0.62489 -0.11509 -1.595 -0.51986 -0.15225 0.90148 -0.051741 -0.40643 0.54389 0.33967 -0.22642 -0.19057 0.60054 -0.93136 -0.24389 -0.82483 0.058871 0.4617 -0.77324 -0.49894 -0.65071 -0.79623 0.56141 -0.74824 -0.14084 -0.55508 -0.40521 -0.232 0.060846 -0.17061 -0.18561 0.24722 -0.72469 -0.37792 0.45555 -0.49817 0.2646 -0.86656 -0.33132 0.31873 0.80772 -0.28635 -0.30692 -0.50747 -0.24139 -0.3507 -0.72666 -1.2043 0.24658 0.80766 -0.28343 -0.20449 -0.069889 0.24285 -0.82975 -0.046982 -0.28559 -0.49817 -0.25237 1.0914 -0.17323 -0.83665 -0.18025 0.7859 0.98829 0.19597 -0.25 0.45678 0.24469 0.23573 -0.44973 -0.12089 -0.51745 0.7926 -0.38684 0.57608 0.85958 0.052818 -0.12033 0.41127 -0.62954 -0.66783 0.62083 0.17467 -0.18501 -0.32644 -0.10985 0.24095 0.041985 -0.25514 -0.17189 -0.64072 -0.20257 0.34865 -0.19286 -0.00078484
-0.21646 -0.85409 0.12623 -0.53069 -0.3931 -0.40483 0.45404 0.28299 -0.46191 -0.63193 -0.32731 0.51284 0.087255 0.36461 0.18243 -0.15586 -0.29156 0.16045 0.33098 0.2573 -0.27083 -0.12814 0.53736 -0.47415 0.28359 0.60678 -0.27376 -0.64673 -0.32295 0.028098 0.44869 0.046336 -1.2818 -0.71382 0.076225 -0.68766 -0.29847 -0.1561 -0.15656 -0.19637 -0.065946 -0.002579 0.12478 -0.42981 -1.0389 -0.40595 -0.81048 -0.25903 0.10782 0.11806 -0.096348 0.818 -0.84118 -0.51078 0.38045 -0.3218 -0.027694 -0.63746 0.068193 -0.4863 0.37997 -0.69618 0.4513 -0.62189 -0.21532 -0.047629 0.37665 -0.98107 0.016462 -0.4937 -0.68348 -1.4339 -0.334 -0.028269 0.11528 -0.71422 1.339 0.063901 -0.23567 -0.27278 0.47756 0.035571 -0.89842 0.5151 5.3053e-05 0.62656 -0.16039 -0.16082 -0.64947 0.66018 0.49367 0.27642 -0.26545 0.28231 -0.10274 0.55115 0.075637 -1.0403 0.034915 0.91308
0.24158 0.9015 0.024388 0.97259 -0.32977 0.66408 -0.30668 -0.2435 -0.44297 0.22659 -0.022949 -0.94466 -0.35957 -1.0776 -0.59254 0.32351 -0.26891 0.059086 -0.2791 -0.48584 -0.43341 0.084213 -0.48634 0.29493 -0.98759 -0.42188 -0.0033758 0.40347 0.28503 -0.28294 -0.092109 0.069776 0.71324 1.1577 0.051346 0.053811 0.12557 0.41783 -0.33206 -0.451 0.69626 0.66148 -0.78994 -0.57622 0.13188 0.73212 0.13302 0.86754 0.10981 -0.98148 0.012763 -0.16964 -0.21655 0.33594 -0.31283 0.17545 0.19397 0.075646 0.35727 0.49807 -0.83475 0.29423 -0.54903 0.50111 0.91677 -0.50635 0.057541 0.6223 -1.1352 0.65734 0.20709 1.3626 0.10062 0.7987 0.083728 0.14573 -0.67837 -0.30863 -0.26235 -0.0039798 -0.75835 -0.2561 -0.070211 -0.40602 -0.46422 -0.77631 -1.4607 -0.61106 0.5865 -1.0488 -0.71867 -0.55339 -0.35482 -0.32233 -0.33501 -0.44146 0.34122 0.36885 0.75536 -0.79706
-0.41185 -0.40469 -0.77939 -0.30729 -0.03112 0.097677 -7.9016e-05 0.28249 0.43876 -0.25819 0.064561 -0.31173 0.35796 -0.20576 0.45519 -0.49809 -0.37818 0.37766 -0.062206 1.0847 -0.13857 0.14643 0.25218 0.48633 0.77419 -0.035824 -0.70155 0.038342 0.34032 -0.10012 -1.1215 -0.024072 0.40275 -0.55693 0.0078375 0.36496 0.272 -0.33943 0.077431 0.11241 -0.95316 -0.062754 0.67846 -0.47565 -0.0030465 -0.61181 0.038741 -0.47998 0.082236 -0.34634 -0.66402 0.3137 0.50771 0.40692 -0.13223 0.25877 -0.33406 0.13433 -0.40244 -0.01396 -0.20273 1.2817 -0.58042 -0.28906 -0.12334 0.59823 -0.37027 -0.71735 0.17168 -0.5735 -0.38904 -0.56046 -0.6441 -1.3055 -0.26196 -0.66903 -0.66673 -0.14776 0.011218 -0.34149 -0.10199 -0.32294 -0.088791 -0.54781 -0.29112 -0.03605 0.28558 0.42068 0.13686 0.049702 -0.17022 -0.70958 0.36761 0.50362 -0.24921 -0.59691 -0.61512 -0.58873 -0.15143 -0.47262
0.060654 0.21821 0.038476 -0.46161 -0.0459 -0.76524 0.20595 -1.0567 0.25535 -0.31867 -0.018025 -0.13416 -0.48024 -0.11328 -0.55088 0.21653 -0.34421 -0.61403 -0.70053 -0.30448 0.47519 -0.051353 -0.47193 -1.3238 0.24591 -0.023694 0.12935 0.18538 -1.1778 -0.20055 0.31689 -0.014571 -0.30567 -0.14795 -1.0167 -0.018256 0.55775 -0.29918 -0.15284 -0.12636 0.84772 -0.52995 -0.4055 0.15365 0.092747 -0.31097 0.82198 -0.65275 -0.25298 0.35256 -0.11839 -0.24653 0.1435 -1.0855 -0.4698 -0.43921 -0.16927 -0.28762 -0.1964 -0.51813 0.1958 -0.952 0.094625 -0.15086 -1.1727 -0.74969 -0.56886 0.53244 -0.097021 0.1097 0.17055 -0.13001 0.145 -0.38607 -0.37326 0.50309 0.10703 0.3343 0.5329 0.18721 0.22792 -1.0872 0.22066 0.19126 -0.43592 0.7148 -0.44957 -0.12803 -1.0166 -0.2318 0.4183 0.22808 0.11361 -1.57 0.43506 0.24857 -0.6791 -0.36515 -0.28845 0.40435
-0.16751 -1.0632 -0.67472 -0.027113 -0.28348 0.36682 -0.13096 0.25654 -0.47883 0.08625 -0.23412 0.23161 -1.1392 0.25416 -0.77528 -0.68271 -0.34022 0.56454 -0.10453 0.21233 -0.65371 0.38549 -0.28559 0.8071 -0.27234 0.0017243 -0.038452 -0.21977 0.074623 -0.88058 0.017924 -0.138 -0.67384 0.11804 0.48206 -0.03547 0.28113 -0.49103 0.034204 -0.18779 -0.724 0.15987 0.11914 0.21977 -0.51702 0.070761 -1.545 0.35325 0.31688 0.78207 0.77691 -0.34809 -0.9773 -0.28644 0.68102 -0.31742 -0.050528 -0.56166 0.17348 -0.20025 -1.0353 -1.2573 -0.30058 -0.49884 -0.28195 0.27217 0.37843 -0.036569 0.14593 0.24942 -0.2117 0.10415 -0.60937 0.46163 -0.18315 0.4839 0.23875 -1.1215 0.013789 -0.29634 0.019493 0.4136 -0.45972 -0.37453 0.39488 0.40606 0.45912 -0.15055 -0.20724 -0.61486 0.26892 0.70976 -0.53067 1.1964 0.38964 -0.45001 0.31792 0.35987 -0.0061241 -0.28595
-0.12931 0.11757 0.57918 -0.98777 0.072656 -1.2189 0.66525 0.044019 0.30081 0.020882 -0.66825 0.079879 0.84069 -0.68669 0.64695 0.1114 -0.48373 -0.97433 -0.55366 -0.44436 0.6646 -0.90915 0.082682 -1.0714 -0.33212 -0.23479 0.19092 -0.44483 -0.17355 0.97642 -0.39771 0.63192 0.45286 -0.18753 -0.029587 -0.31156 -1.4752 0.13474 -0.88673 -0.62787 0.14623 0.42419 -0.89232 0.76023 -0.29979 -0.99733 0.40424 -0.48804 -0.63026 -0.58282 -0.42014 0.031394 -0.28605 -0.17275 0.17243 -0.13736 0.10387 0.41364 -0.085956 0.2456 0.18321 0.60527 -0.47382 -0.55348 0.95657 -0.040246 0.41099 -0.24093 -0.47254 0.054803 0.082605 -0.023155 0.29176 -0.39259 -0.45004 -0.50567 0.18419 0.5495 -1.0944 -0.1673 -0.70669 0.11791 -0.94965 -0.44143 -0.2564 -0.76751 -0.48406 -0.42294 0.23069 -0.20995 -0.56503 -0.84277 -0.099239 -0.093898 -0.14443 -0.20767 0.69907 0.54695 -0.76024 -0.56389
-0.33674 0.080059 -0.58123 0.48769 -0.1841 -0.010094 -0.57219 0.2598 -0.85792 -0.66518 0.016871 -0.73741 -0.38801 -0.32991 -0.98367 -0.0211 0.67091 -0.38142 0.43761 0.0088647 -0.39226 -1.2976 0.10207 -0.13079 -0.6317 0.46281 -1.0345 -0.80998 -0.054292 -0.94175 -0.78173 -0.26232 0.053013 0.088822 0.050942 -0.40017 -0.3228 -0.13224 -0.09148 -0.68625 -0.28585 -0.36698 0.57445 -0.2501 0.36196 -0.072441 -0.18873 -0.50309 0.18061 -0.81048 0.16213 -0.73042 0.018057 -0.0052847 -0.30423 0.29025 -0.06214 0.21489 -0.57021 -0.61361 -0.21902 0.14514 -0.21393 0.028059 -0.96665 -0.89369 -0.86694 -0.50616 0.31778 -0.68141 0.054596 -0.24025 0.056813 -0.64302 -0.10182 -0.80144 -0.25841 -0.47525 -0.19281 -0.40864 -0.31707 0.13397 -0.23162 0.21984 -0.10441 0.12176 0.3842 -0.64235 -1.1564 -0.13381 -0.5113 -0.4515 0.069916 0.10065 -0.66207 -0.3174 -0.32828 -0.55054 0.25185 -0.55488
-0.15378 -0.48939 0.14164 0.6803 -0.66438 0.33001 -0.52171 -0.74185 0.31772 -0.071629 -0.53768 0.003383 -0.4466 0.036195 0.56754 0.3529 0.011575 -0.15519 -0.47193 -0.37428 -0.52843 0.47048 -0.30985 -0.07013 -0.36268 -0.81552 0.62951 0.26174 -0.67397 -0.5119 -0.016845 -1.2353 -0.75934 -0.15933 -0.3285 -0.41355 -0.32244 -0.058346 0.10994 -0.085034 -0.74044 -0.98544 -0.50973 0.423 -0.75773 0.10534 -0.41842 0.035594 -0.68583 0.034407 -0.28665 -0.057741 0.087617 -0.0075353 -0.092867 -0.38421 -0.21743 -0.54457 -0.083169 0.013314 0.18782 -0.12936 -0.3724 0.20769 -0.35727 0.41325 -0.81629 0.37014 -0.38067 -0.12792 -1.3913 -0.54633 -0.18436 -0.012659 -0.29866 -0.13308 -1.0092 0.036253 -0.16544 -0.093878 -0.45329 -0.76103 -0.38718 -0.20315 -0.28103 -0.48415 -0.44595 0.82944 0.2405 -0.13681 -0.4661 -0.68573 -0.61183 -0.9779 -0.093477 -0.6642 -0.40584 -0.27794 -0.95505 -0.11726
-1.3104 -0.11235 -0.84479 -1.2167 -0.43378 -0.27043 -0.23437 0.19061 -0.24881 -0.34159 0.0091835 -0.34285 -0.37176 -0.16467 -0.11312 -1.6619 -1.1312 -0.83254 0.20545 -0.15794 0.43554 -0.27271 -1.0777 -0.20679 -0.5184 -0.25617 -0.45767 -0.70591 0.308 0.13644 -0.031927 -0.52554 0.222 -0.03985 -1.129 -0.24698 0.89444 -1.1148 -0.36091 -0.43196 -0.046307 -0.22154 -0.49641 -0.68708 -0.57179 -0.5682 -0.29844 -0.13807 -1.1913 -0.62343 -0.70138 0.70571 -0.86078 -0.48576 -1.2962 -0.43854 0.37479 -0.79014 -0.09523 -0.89301 -0.55834 -0.64282 0.012418 -0.89887 -0.43811 -0.87394 0.30021 -0.44018 -0.25682 -0.85496 -0.44253 -0.11439 -1.0994 -0.72026 -0.80834 -0.54735 0.39575 -0.22684 0.097864 -0.0080031 -0.10061 -1.2706 0.30233 -0.40471 -0.56341 0.052185 -0.58094 -1.8165 -0.23335 0.10016 -0.06858 0.65279 -0.90258 -0.32677 -0.3551 0.23874 -0.81228 -0.99554 0.31573 -0.022044
0.93069 -0.71888 -0.73839 0.31845 0.21686 -0.66626 -0.82638 -0.12932 0.26763 -0.52639 0.5195 -0.64842 -0.53939 -0.089734 -1.0785 -0.052281 0.56628 0.41302 -0.59327 -0.45851 0.03766 -0.58904 -0.20736 -0.42261 0.31257 -1.2422 -0.80078 -0.51703 0.025197 0.39415 -0.77531 0.23013 -0.56437 -0.6894 0.22058 -0.093951 -0.79768 0.70981 -1.2051 -0.35445 0.0024608 0.077198 -0.64079 -0.2496 -0.65286 -0.00024006 0.090473 -0.63781 0.78803 -0.81544 -0.48817 -0.69555 -0.046933 -0.98355 0.0040961 -0.39109 -0.69889 0.015066 0.012456 -0.36607 0.14155 -0.028988 0.35905 -0.15907 0.40194 0.37 -1.0158 -0.82932 -0.58669 0.34589 -0.43191 -0.62714 0.059157 0.67881 0.37121 -0.29993 -0.3825 -1.3541 -1.1647 -0.98958 0.23404 0.26614 -0.25315 0.10483 -0.090918 -1.6753 -0.77272 0.24688 -0.060001 -1.1043 0.40477 -0.65371 -0.046485 -0.18317 -0.92085 -0.46001 0.061872 -0.20912 -0.16991 -0.20348
0.21049 0.036364 -0.39058 -1.2172 0.28552 -0.52418 -0.36815 -0.41805 -0.54203 -0.53329 -0.82239 0.65372 -0.02113 -0.31086 -0.066069 0.11897 -0.37944 -1.2209 -0.47625 -0.50251 -0.20424 0.60643 0.099423 -0.062816 -0.45694 0.27151 -0.39184 -0.30288 -0.96256 -0.37839 0.0043689 -0.30828 -0.75195 -0.4002 -0.80257 -1.1689 -0.54028 -0.9375 0.71822 0.11217 0.40727 -0.54079 0.084952 -0.90461 -0.25928 0.0085819 -0.025211 0.079301 -0.41282 0.14557 -0.24691 -0.70534 -0.95416 -0.23289 -0.39573 -0.36745 -1.1305 -0.7594 -0.54115 0.57852 -0.36857 -0.61423 -0.53662 -0.35662 -0.78562 0.13272 0.18128 -0.46141 -0.20339 -0.94759 -0.61918 0.68941 -0.70142 -0.5222 -0.97411 0.022469 -0.83833 -0.021674 -0.99076 -0.10366 -1.1115 -1.0173 -0.31339 -0.39576 -0.74316 0.94089 -0.36927 -1.0306 -0.64954 0.040829 -1.0447 -0.67543 -0.51425 -0.15584 0.3488 -0.71231 0.36755 0.28229 -0.74129 -0.33423
-0.47157 0.066531 0.77599 -0.2238 0.0034538 -0.6314 -0.024145 -0.34877 -0.82375 -0.0036656 -0.65069 -1.2668 -0.118 -0.037932 -1.1477 -0.51488 -1.0888 0.07877 -0.21305 -0.5625 -0.43675 -0.33247 -0.98847 -0.67625 -0.75958 -0.67802 -0.1956 -0.055402 0.059554 -1.0115 -1.0339 -0.37817 0.13416 -0.039004 0.28509 -0.12642 -0.413 0.08882 -0.66722 -0.73745 -0.26161 -1.0558 0.16901 -0.76429 0.4696 -0.86623 -1.0477 -0.41616 -0.53923 0.18143 -0.33774 -0.88019 -0.42843 -0.0077771 0.070536 0.31012 0.14429 -0.00067782 -1.0443 -0.62319 -0.51776 -0.39209 -0.79063 -0.23043 0.48094 -1.0881 -0.70164 -0.20698 -0.18287 0.56766 0.79005 -1.5775 0.20772 -0.86373 -1.1824 -1.3031 -0.92092 -0.055399 0.51713 -0.50453 0.32623 -0.080835 -0.76477 -0.91191 -0.35493 -0.36893 0.93269 0.41935 -0.49771 -0.4421 0.53382 -0.3199 -0.20209 -0.095603 -0.30866 0.10771 -1.011 -0.83421 -0.89748 0.33126
-0.38912 -0.81451 -1.2216 -0.086324 -0.50776 -0.19354 -0.056759 -0.35885 -0.83965 -0.048856 -0.16924 0.026785 -0.61738 -1.502 -0.19006 -0.23951 0.4552 -0.15544 -0.88761 0.08593 -0.67577 0.19173 0.17192 -0.49187 -0.46363 -0.21536 -1.1136 -0.84793 -0.8049 0.27372 -0.89986 -0.71302 -0.89158 -0.59332 -0.53696 -0.75964 -0.0071785 -0.59498 0.030918 -0.69302 -0.45506 -0.076656 -0.44815 -0.3154 -0.91804 -0.55573 -0.15249 -0.42046 -0.64825 -0.75259 -1.3635 -0.70992 -0.66005 -0.054333 -0.55475 -0.92886 -0.40405 -0.68651 -0.43456 -0.47491 -0.21715 -0.43446 -1.1644 -0.16283 -1.6816 -0.34291 -0.015554 -0.18179 -0.076387 -0.32555 -1.063 -0.32176 -0.54914 -0.68276 0.55562 -0.7279 -0.17234 -0.8533 -0.40777 -0.7053 -0.72195 -0.85543 -0.51766 -0.42755 -0.50139 -0.078026 -1.5817 -0.69058 0.032939 -0.59912 -1.0535 -0.43725 -0.2321 -0.48382 -0.48109 -0.92061 -0.72188 -0.52626 0.094323 -1.321
-0.63347 -1.037 -0.37927 -0.099949 -0.62955 0.10199 -1.0919 -1.2584 -0.50058 -0.88233 -0.62165 0.13642 0.23708 -0.34216 -0.59633 -0.27231 -1.1196 -1.2352 -0.56177 -0.86758 -1.2827 -1.2667 -0.43369 -0.6196 -0.28749 -0.67056 0.65146 0.69381 -0.38445 -0.94863 -0.34409 0.028946 0.096065 -0.10965 -0.15384 0.12487 -0.70674 -0.37542 -0.20853 -0.52817 -1.0092 -0.40983 -0.589 -0.273 -0.6929 -0.11099 -0.20122 -0.53518 0.17055 -0.5291 0.46114 -0.13301 -0.8299 -0.32122 -0.21746 -0.15979 -0.85734 -0.055625 -0.32547 -1.0784 -0.53151 -0.85764 -0.52799 -0.66973 -0.017231 -0.52028 -0.3308 0.082164 -1.6433 -0.30389 0.26855 0.24315 0.25892 -0.84422 -1.5638 -0.025341 -0.14933 0.045604 -0.27612 -0.10025 -0.79917 -0.43103 -0.61315 -0.32727 -0.1326 -1.2513 -0.35204 -0.78102 -0.86499 -1.0967 -0.072117 0.20828 -0.20758 -0.60329 -0.30749 0.21336 0.59053 -0.2241 -0.55997 -0.13032
-0.57201 0.4359 -0.60383 -1.4567 -1.0169 -0.77463 -0.28355 -0.25554 0.5693 -0.91692 0.055615 -0.85759 -0.95047 -0.30664 0.19134 -0.33412 -0.74576 0.66236 -0.3672 0.31031 -0.034977 -0.080527 -0.90955 0.23807 -0.92501 -0.0053788 -1.2027 -0.82311 -0.47502 -0.50207 -0.42437 -0.13075 0.11666 -1.2236 -0.74719 -0.25995 -0.25172 -0.43846 -0.92917 -0.72072 0.3133 -0.20553 -0.72616 -0.61654 0.15497 -1.0319 -1.0282 -0.5532 0.074927 -0.39815 -0.7266 -0.49746 0.92279 -1.2742 -1.0151 -0.94904 0.14838 -0.36727 0.14734 0.16785 0.27096 -1.0686 0.47719 0.3025 0.51865 -0.73521 -0.41426 -0.25122 -0.27207 -1.2573 -0.92086 -0.92902 -0.80967 -0.2807 -0.13074 -0.66823 -0.97346 -0.58067 -0.58218 -0.28373 -0.84072 -0.72202 -0.42511 -0.85351 -0.87234 0.43111 -0.94867 -0.50415 -0.57314 -0.55791 -0.53233 -0.45251 -0.087062 -1.7223 -0.98326 -1.3417 -1.0933 -0.4744 0.076686 -0.56389
-0.46895 -0.64945 -0.21179 -0.13681 -0.12512 0.06107 -0.6168 -0.7216 -0.69893 0.11768 -0.67354 -0.30333 -1.5504 0.30569 -0.46362 -0.14861 0.26522 -0.51315 -0.64657 -0.56818 0.0024698 -0.56597 0.21784 -0.83249 0.29593 -0.53169 -0.39803 -0.43519 -0.44737 -0.56258 0.39542 -0.8776 -0.70406 -0.62064 -0.22906 -0.73875 -0.67933 -0.11978 -0.78771 -0.50202 -0.62913 -0.86684 -0.47631 -0.69421 -0.09451 0.13168 0.24214 -0.91706 -0.94013 -0.946 -0.35173 -0.44487 -0.50437 0.10082 0.32087 -0.30482 -0.66845 -0.49117 -0.29746 -0.69478 -1.0137 0.39808 -0.78257 -0.36863 -1.1673 -0.20438 -0.36256 -0.74579 -0.39442 -0.11868 0.022624 -0.043736 -0.61323 -0.14652 0.4395 -0.050903 -0.080648 -0.44573 0.298 -0.36776 -0.015116 0.31429 -0.67199 -0.94423 -0.71288 -1.1649 0.53605 -0.42332 -0.50377 -0.47498 -0.97781 -1.2814 -1.2534 0.25309 -1.0645 -0.67778 -0.28746 -0.62369 -0.1636 -0.63399
-0.78589 -1.0314 -0.039418 -0.1416 -0.67652 -1.1978 -0.56322 0.98656 -0.65801 -0.82514 -0.49197 -0.46556 0.2662 -1.4693 -1.5882 -1.537 -1.0922 -0.93388 -0.46245 -0.78132 -0.9075 0.33653 -0.55586 -0.45519 -0.25487 -0.68923 -0.21091 -0.87958 -0.65898 -1.1016 -1.1731 -0.43293 -0.87762 0.27903 -0.70079 -0.44748 -0.063628 -1.0421 -0.38784 -0.64795 -1.2545 0.34381 -0.41338 0.21459 -1.5391 -1.6252 -1.1084 0.58982 0.075554 0.10394 -1.142 0.19169 -1.3811 -0.83043 -0.6017 0.54627 -0.10063 -0.27771 -1.1513 -0.46894 -0.25163 -0.27464 -0.95162 -1.2702 0.00086971 -1.1281 -0.88621 -0.3411 -0.47365 -1.1748 -1.434 -0.74379 -0.18302 -0.54209 0.093311 -0.66094 -1.2327 -0.56304 -1.1105 -1.4508 -0.76892 -0.17902 -0.60418 -0.34255 -1.0564 -0.45298 -0.70309 -0.78758 -0.28462 0.20351 -1.1902 -0.1023 -0.15802 0.25981 0.39273 0.33638 0.38639 -0.90649 -1.1335 0.04095
-0.54295 0.45362 -1.4092 -0.3681 -0.73928 -0.7152 -0.39072 -1.0684 -0.54664 -0.99276 -0.74553 -0.46882 -0.75997 -0.24812 -0.27995 -0.59466 0.32629 -1.1919 -0.41828 -0.97555 -0.48578 -1.6707 -0.90138 -1.3362 -1.4555 -0.39307 -0.21348 -0.44186 -0.74556 -0.0053493 -0.87427 -0.97061 0.32804 -0.26606 -0.4832 -0.77169 -1.2214 0.058107 -0.51997 -0.1017 -0.28079 -0.62185 -0.28627 -0.66762 -0.4504 0.062253 0.096443 -0.90312 -1.0101 -0.78578 0.26352 -1.3667 -0.40045 -0.27002 -0.24303 -1.1839 -1.2002 -1.0093 -0.3588 -0.80697 -0.65083 -1.5262 0.23069 -0.21668 -1.4026 -0.14303 -0.82038 -0.8221 -0.45869 0.64038 0.55466 -0.046191 -1.01 -0.9092 -1.2215 -0.6784 0.042645 -0.10203 -1.0444 -0.44418 -0.64627 -1.063 -0.58104 0.14337 -0.34147 -0.082837 -0.14351 -0.39278 -0.71978 -1.3521 -0.050858 -0.514 -0.41791 -1.2987 -0.086746 -1.17 -0.99082 0.010409 -0.66317 -0.9644
-0.715 -1.3075 -0.25089 -0.70717 0.071354 -0.48053 -0.87125 -0.6872 -0.64035 -0.1464 -0.88244 -1.1339 -0.70936 -0.71753 0.25309 -0.20156 -0.77395 -0.47177 -0.77734 0.095105 -0.868 -0.54309 -0.8907 0.63198 0.1954 -0.373 -1.788 -0.33739 0.25388 -0.80301 -0.73734 -0.37639 -0.72955 -0.48757 -0.93399 -1.091 -0.2217 -0.39266 -0.45238 -0.38385 -0.29006 -1.9199 -0.76196 -0.39775 0.016298 -0.73851 -0.094495 -0.46094 -0.4829 -0.068943 -0.89785 -0.81836 0.29408 -0.35302 -1.1495 -0.34066 -0.038341 -0.5162 -0.23118 -0.81502 -1.089 -0.57783 -1.1133 -0.98934 -0.52143 -0.66227 0.14044 -0.080456 -0.57286 -1.533 -0.93537 -0.48403 -0.071976 -0.57887 -0.2512 -0.71637 -0.2103 -0.66818 -0.45923 -0.9838 -0.04583 -0.55896 -1.2415 -1.1573 -0.39446 -0.78473 -0.93489 -0.22207 -1.1663 -1.0746 -0.79212 -0.33548 -0.5812 -0.58549 -0.9998 -1.0871 -1.0663 -0.62141 0.020078 -0.94076
-1.0458 -0.82057 -0.61276 -1.1732 -0.62286 -0.19063 -0.50207 -0.52233 -0.58541 -0.68995 -0.72995 -0.19769 -0.62852 -0.95795 -0.4143 -0.45153 -0.86149 -0.60309 -0.53043 -0.31705 0.10296 -0.089803 -0.085458 -1.2568 -0.51163 -0.95385 0.13851 -1.8885 -1.0497 -0.41678 -1.0821 -1.3546 -0.80093 -0.64094 -0.35481 -0.10185 -0.3328 -0.98483 -0.63932 -1.1952 -0.54736 -0.55621 -0.84552 0.27208 -0.99912 -0.16614 -1.0333 -1.0115 -1.0639 -1.0567 0.36249 -0.53396 -1.0244 -0.41452 -0.52224 -0.70243 -1.5957 -0.7876 -0.42551 0.18875 -0.25551 0.083614 -0.45267 -0.77195 -0.96576 -0.8482 -0.57346 -0.55866 -0.18808 -0.12373 -1.254 -0.51341 -0.77875 -0.38067 -1.5487 -0.80175 -0.59527 -0.71004 -0.68487 -0.59096 -0.60384 -0.72626 -0.84604 -0.29043 -0.9702 -1.0565 -0.68171 -0.76305 0.0525 0.050896 -0.27757 -0.39389 -0.32931 -0.32323 -0.31426 -0.51516 -0.052945 0.0566 -0.39906 -0.39132
-0.55622 -0.4941 -0.83671 -1.0349 -0.62759 -1.3936 -0.55603 -1.3433 -0.33768 -0.50424 -0.87414 -0.58709 -0.54696 -0.6194 -0.48651 -1.131 -0.56947 -0.32888 -1.045 -1.2669 -0.32594 -1.7836 -0.23535 -0.3088 -1.3041 -1.0768 -0.38946 -0.20474 -0.16356 -1.8375 -0.40653 -0.16113 -0.65193 -0.35273 -0.089474 -0.95546 0.0044345 -0.062786 -0.85093 -0.53977 -0.025083 0.35531 -0.51878 -1.6478 -0.045413 -1.0234 -1.2478 -0.22544 -0.16131 -0.67281 -0.61077 -0.4812 -0.54932 -1.6193 -0.47338 -1.2495 0.34018 -0.44034 -1.1414 -1.2115 -0.50562 -0.56871 -0.51804 -0.053246 -0.74897 -0.2749 -1.1126 -1.0944 -0.30286 -0.3928 -0.23754 -0.75688 -0.77097 -0.75761 -0.13509 -0.31093 -0.78432 -0.88098 -0.57261 0.48079 -0.29913 -1.4718 -0.23751 -1.016 -0.90452 0.046188 -0.22345 -0.69005 -1.3059 -1.545 0.040708 -1.2599 -1.0832 -1.1283 -0.37492 -0.45694 -0.91752 -1.3467 -0.031351 0.16362
0.29413 -0.26156 -1.6506 -0.068051 -0.59248 -0.76121 -0.21995 0.015147 -0.66942 -0.32887 -0.74226 -0.90255 -0.38706 -0.9954 -1.1523 0.31842 -0.88498 0.45345 -0.7381 -0.6012 -1.2428 0.7009 -1.3093 -0.39523 -0.70619 -0.33602 -1.0103 -0.10162 -0.58918 -0.191 -0.16459 -1.0083 -0.54848 -1.2135 -0.92781 -0.13488 -1.3221 -1.2728 -0.82375 -0.96518 -1.2198 -1.321 -1.0897 -0.96879 -0.6033 -0.80843 -0.94208 -0.6812 -0.63853 -0.10767 -0.79208 -1.0558 -0.89142 -0.0906 -0.38764 -0.67808 -1.4319 -1.1435 -0.17853 -1.0804 -0.8075 0.076554 -0.35738 -1.3803 0.27875 -1.0798 0.084863 -0.38568 -1.3374 -0.97764 -1.2487 -0.98744 -0.67153 -0.45617 -1.4833 -1.3579 -0.82861 -0.1846 -0.86081 -0.35778 -1.3878 0.39396 -0.62639 0.025996 0.1084 -0.96018 -1.2338 -0.49245 0.19234 0.084526 -0.80669 -0.31769 -0.72858 -0.7735 -0.50834 -1.076 -1.0066 -1.2631 -0.84714 -1.4903
-0.041834 -0.88421 -0.90203 -0.72797 -0.76596 -0.10063 -1.0001 -0.39702 -0.47926 -0.6523 -0.19169 -0.14062 -1.0307 0.35582 -1.9237 -0.036836 -0.66538 -0.98725 -0.098448 -0.5695 0.54335 -0.36135 -0.67059 -1.5245 -0.57253 -0.41661 -0.62816 -1.3196 -0.97815 0.15265 -0.71035 -0.37019 -0.64996 0.11036 -0.73273 -0.43824 -0.61783 -0.021622 0.30335 -0.98462 -0.27135 -0.13874 -0.42289 0.18057 -1.0318 -1.3895 -1.0615 -0.82838 -0.94989 -1.1997 -0.89352 -0.18474 -0.30779 -0.13208 -0.79236 -0.71938 0.12439 -0.44724 -0.41482 -0.6989 -0.39121 -1.0017 -0.80263 -0.27644 -0.083183 -0.76047 -1.212 -1.1163 -0.80896 -1.2361 -0.2081 -0.76767 -0.81614 -0.044337 -0.95859 -0.10834 0.52481 -1.2399 0.1861 -1.0629 -1.3338 -1.561 -1.0894 -0.96085 -0.47755 -0.56238 -0.25888 -0.74203 -0.39272 -0.87645 -0.75228 -0.83271 -0.88034 0.35693 -0.68932 -0.11478 -0.71839 -0.39582 -1.1013 -0.96922
-1.7559 -0.79583 0.53873 -0.69788 -1.1708 -0.35349 -1.1242 -1.0428 -0.627 -0.52354 -1.3878 -1.4316 -0.77553 -0.12807 0.68077 -1.2582 -0.98961 -1.3934 -0.5255 -0.83009 -1.4314 -1.3761 -0.51146 -0.78896 -1.329 -0.49319 -0.85795 -0.56815 -0.78046 -0.46664 -0.49317 -0.5313 -0.12385 -0.50933 -0.72858 -1.3023 0.01647 -0.87789 -1.2822 -0.54022 -0.52303 -0.66036 -1.0703 -0.93653 -1.3127 0.22598 -0.034958 -0.97511 -0.56211 -0.93396 -1.1147 -0.56254 -1.0649 -0.55306 -0.92306 -0.63214 -1.445 -0.081715 -1.4011 -0.26671 -0.29363 -0.69248 -0.84222 -0.19548 -0.60531 -0.81312 -0.54218 -0.75312 -0.4238 -0.43539 -1.1457 -0.052386 -0.89704 -1.8136 0.02055 -1.0783 -1.2854 -0.33881 -1.2079 -0.3882 -0.064509 -0.45245 -0.96493 -1.901 -0.86045 -0.4613 -0.16606 -1.5674 -1.1358 -0.9397 -1.3183 -0.7191 -0.91654 -0.48388 -1.0209 -0.92155 -0.77969 -0.096449 -0.55972 -0.56337
0.10253 -1.0938 -0.81287 0.017933 -0.33301 -1.5552 -0.34389 -0.18101 -1.3048 -1.0846 -0.38449 0.47445 -0.75649 -1.2112 -1.1947 -0.76577 -0.027867 -0.86527 -0.90366 -1.0976 -0.24182 -0.9149 -1.1065 -0.77216 -0.13526 -0.79666 -1.1381 -0.53078 -1.801 -1.509 -0.46505 -0.22767 -0.37204 -1.1285 -0.38564 -0.11882 -1.2493 -0.46409 -0.51844 -0.83374 -0.44726 -0.78921 -0.089129 -1.1852 -0.18979 -1.0642 -0.012401 -0.8559 -0.74133 -1.3066 -0.58356 -1.0029 -0.20799 -0.99039 -1.1326 -0.59819 0.29917 -1.0499 -0.37622 -0.16494 0.18958 -1.6488 -0.36174 -1.6413 -1.4481 -0.049157 -1.4038 0.26123 -0.4043 -0.45185 -0.72643 -0.94456 -0.52169 0.10565 -0.82231 -0.20401 -0.78289 -0.038924 -0.82108 -1.1121 -0.13472 -1.3453 -0.42746 0.34159 -1.1317 -0.18399 -0.7943 -0.40031 -1.4947 -0.95039 0.029947 -0.40459 -0.6203 -1.3869 -0.59301 -0.96302 -0.22527 -0.3834 -1.3113 -0.14803
-1.2672 -0.77125 -1.3676 -1.2594 -1.1198 -0.82835 -1.0001 -1.7085 -0.051123 -1.6071 -0.30092 -1.3059 -0.97891 -1.2434 -1.575 -1.6495 -0.85261 -1.2536 -0.72706 -0.15783 -0.50654 -0.23772 -0.77101 -1.3335 -0.99546 -1.1524 -0.24146 -0.43138 -0.3046 -1.3175 -0.90484 -1.3996 -1.4535 -0.55157 -1.4205 -1.3633 -0.22204 -1.0283 -1.1672 -0.26012 -0.65298 -1.1665 -1.3471 -0.78061 -1.1711 -0.82873 -0.31586 -0.40988 -0.41048 -0.66937 -1.2458 -0.73267 -1.4233 -0.93877 -0.0096021 -0.9589 -0.80645 -0.80514 -0.52361 -0.91351 -2.0873 -0.74288 -1.3396 -0.95368 -0.94474 -0.49297 -0.19552 -1.3527 -0.75273 -1.4888 -0.45332 -1.2387 -0.52845 -0.58764 0.0035724 -1.4408 -0.73506 -1.2532 -1.3003 -1.0466 -0.89004 -0.093373 -1.7158 -0.96024 -1.0619 -0.71675 -0.85607 -0.38768 -0.19296 -0.84789 -0.92021 -1.1305 -0.85151 -0.89311 -0.42491 -1.4819 -0.18731 -1.7401 -0.18348 -1.4202
-0.86842 -0.43309 0.21417 -0.64572 -0.7322 -0.62698 -0.95492 -0.77152 -0.91748 -0.42286 -0.70607 -0.78871 -0.57693 -0.39643 -0.67646 -0.12506 -1.5368 -0.71267 -0.5172 -0.71625 -1.7226 -0.72676 -1.1013 -0.40704 -2.1316 -0.86248 -0.17458 -0.67528 -0.65893 -0.46542 -1.3384 -0.59891 -1.4272 -0.92064 -0.3236 -0.88856 -0.58929 -0.3338 -1.2464 -1.597 -1.3432 -0.7997 -0.96166 -1.1859 -0.18789 -0.78649 -2.0416 -1.2131 -0.22855 -0.35386 0.085699 -0.64505 -1.1335 -0.85727 -1.2775 -0.064721 -1.3733 -0.98294 -0.61521 -1.2355 -0.59954 0.13083 -0.21863 -0.76738 -0.60887 -0.86296 -0.42759 -0.39822 -1.2468 -0.18046 -0.56633 -0.56981 -0.78496 -1.7204 -1.7324 -0.98686 -1.903 -1.1898 0.021309 -1.0264 -1.4029 -0.5375 0.46272 -0.26185 -0.52718 -0.92737 -0.57523 -1.5837 -1.7653 -0.58738 -0.81269 -1.5641 -1.0954 -0.74112 -1.091 -0.88337 -1.1745 -0.88817 -1.0818 -0.6324
-1.6791 -1.5175 -1.8756 -0.8006 -0.74739 -0.89894 -1.9387 -1.3487 -0.48587 -1.3166 -0.7829 -1.2959 -0.40288 -0.96527 -1.3343 -0.31433 -0.64378 -0.95943 -0.78739 -0.62431 -0.90405 -0.72036 -0.46638 -0.05517 0.66104 -0.87798 -1.2909 -0.69574 -0.47619 -0.61956 -0.93119 -0.99385 -0.32123 -0.66219 -0.90532 -0.26123 -1.3485 -1.0328 -0.40761 -0.32603 -0.74802 -0.94987 -0.72553 0.31624 -0.63053 -0.44862 0.074774 -0.64412 -2.0944 -0.67041 -0.51853 -1.3064 -0.52943 -0.74229 -0.82362 -0.79066 -1.0223 -0.21247 -1.0127 -0.90292 -0.72029 -1.1392 -0.65882 -0.94322 -0.40605 -1.2101 -0.80924 -1.5484 -0.69694 -0.54634 -1.2486 -1.0634 -0.79633 -1.1141 -0.94434 -0.79679 -0.73345 -0.31333 -0.89754 -0.94368 -0.82386 -1.2593 -1.1262 -1.207 -0.85875 -0.8923 -1.4788 -0.8 0.25275 -0.64083 -0.62649 0.66014 -1.4091 -0.98079 -1.0505 -0.64129 -0.50561 -0.13115 -0.10476 -0.95539
-0.19014 -0.40281 -0.52077 -0.93471 -1.1314 -1.0689 0.37678 -0.32746 -1.4254 -0.036128 -0.69225 -0.83377 -0.91558 -0.92642 0.47708 -0.74746 -0.7529 -0.77049 -1.9831 -0.97534 -0.081081 -0.72668 -0.10019 -1.1382 -1.2528 -0.82231 -1.2432 -1.5749 -1.1328 -0.23992 -0.94676 -1.0683 -0.84065 -0.38839 -0.77345 -1.7441 -0.92942 -1.8741 -0.67746 -0.96512 -0.92229 -0.2996 -0.74876 -1.4282 -1.403 -0.84351 -0.71564 -1.4333 0.27607 -0.64086 -1.3254 -0.68236 -0.4424 -1.2811 -0.726 -0.86947 -0.81678 -1.2354 -0.028171 -0.93856 -0.84012 -0.97236 -1.3534 -0.19686 -0.91234 -0.83831 -1.5118 -0.34677 -1.1421 -0.65555 -0.81797 -0.66505 -1.542 -0.52427 -0.6232 -0.80918 -0.74415 -1.7032 -1.397 -0.37056 -0.53115 -0.97345 -0.76059 -1.4144 -1.2677 -0.35788 -1.2022 -0.68969 -0.36839 -1.3755 -0.52924 -1.5556 -0.16818 -1.7406 -1.0843 -1.0135 -1.2821 -1.2475 -1.4772 -0.60588
-0.56683 -0.50321 -1.5003 0.18555 -1.4072 -0.52794 -0.83157 -0.647 -0.30642 -0.85903 -1.8178 -0.94805 -1.4639 -1.2783 -1.238 -1.187 -0.76523 -0.60489 -0.94571 -0.62878 -0.4454 -0.88644 -2.1039 -0.55881 -1.0569 -0.78273 -0.44218 -0.42362 -0.94393 -1.5491 -1.1302 -1.1667 -0.32718 -1.2297 -1.4458 -0.68199 -0.3171 0.038461 -1.1518 -1.7 -0.3042 -1.364 -0.095628 -0.1245 -0.49073 -1.252 -1.1291 -0.65608 -1.1225 -1.1821 -1.0159 -1.1659 -0.023242 -0.76923 0.10421 -1.6922 -0.82275 -0.85463 -0.78176 -0.50351 0.010586 -1.0307 -0.31673 -1.3471 -1.3172 -0.12278 -1.1902 -1.5566 -1.213 -0.67882 0.35998 -0.60649 -0.39731 -1.1179 -0.64369 -0.54763 -0.33406 -0.28708 -1.1717 -0.14088 -0.93581 -1.133 -1.328 -0.12692 -1.2502 -1.1127 -0.91525 -0.2334 -0.93375 -0.67501 -0.79664 -0.7286 -0.48733 0.094854 -0.15254 -0.24474 -1.5162 -0.72665 -1.0799 -0.71317
-1.1068 -0.95912 -0.21802 -1.4253 -0.81176 -1.6185 -0.81772 -1.26 -0.48517 -1.77 -0.53614 -0.4979 -1.1983 -0.54451 -0.76737 -1.3901 -1.4541 -1.182 -0.66825 -0.76958 -0.69706 -0.90675 0.075615 -1.3484 -0.36537 -1.2662 -0.62842 -1.0248 -0.62009 -0.65859 -0.72033 -0.54393 -0.56779 -0.75099 -0.69784 -0.31304 -1.3763 -0.66638 -0.13517 -0.72179 -0.97055 -0.23109 -1.425 -2.0101 -1.2779 -0.78745 -0.76091 -0.91815 -1.0034 -0.49798 -0.93689 -0.8831 -1.7326 -0.51852 -1.6768 -0.49961 -1.3721 -1.2631 -2.2847 -0.41818 -2.1959 -0.47938 -1.4261 -0.53591 -0.69871 -1.0084 0.077752 -0.63895 -0.17037 -1.6596 -1.8903 -0.3976 -0.63211 -0.74056 -1.5783 -1.0925 -0.88666 -1.1233 -0.62048 -1.4403 -1.2635 -0.99849 -1.5545 -0.88995 -0.87615 -1.0707 -1.376 -1.4765 -2.1752 -2.0664 -1.7568 -0.75005 -0.6578 -0.97964 -1.7377 -1.2073 0.20705 -1.0061 -0.8873 -0.65878
-0.97399 -1.4412 -0.78044 -1.5745 0.2304 -0.68 -0.48471 -0.6063 -0.91336 0.027837 -1.3587 -1.7424 -0.39281 -0.94168 -0.96165 0.24744 -1.348 -1.0934 -0.31018 -0.90509 -1.6198 -1.2476 -1.3094 -0.87822 -1.3241 -0.71549 -1.4081 -1.446 -0.43434 -1.0749 -0.74658 -0.22578 -1.093 -1.1206 -0.49116 -0.45671 -0.55275 -2.3269 -1.4865 -0.20139 -0.51334 -1.6483 -0.86206 -1.268 -1.4214 -1.0824 -0.7961 -0.57094 -1.2094 -1.9047 -0.95404 -0.81198 -0.75056 -1.3282 -0.89395 -0.53286 -0.76827 -1.0614 -0.47373 -1.6241 -0.72132 -1.3386 -1.4163 -0.037165 -0.80655 -1.9042 -1.1533 -0.58172 -1.2056 -1.6092 -1.0639 -1.8297 -1.251 -1.2304 -0.94842 -1.5024 -0.66067 -0.33977 -1.221 -0.58151 -0.44848 -0.42048 -0.97515 -1.5777 -0.3723 -0.9014 -0.70406 -1.1046 -0.36402 0.48648 -0.6215 -1.6667 -1.6196 -1.1318 -0.067702 -0.41547 -1.5352 -0.5106 -0.88583 -0.49989
-0.89784 -0.83866 -2.1876 -0.8489 -1.4934 -0.51361 -1.4988 -0.83239 -1.5864 -0.7599 -0.49486 -0.26335 -0.57603 -1.1241 -1.679 -1.4109 0.17757 -0.63284 -1.3494 -0.83011 -0.12367 -1.106 -0.93272 -1.2094 -0.65634 -1.0261 -0.91128 -1.0686 -1.4761 -1.2995 -1.3124 -0.91352 -0.94821 -0.43015 -1.4193 -1.3836 -1.3959 -0.30849 -1.2623 -2.0389 -1.2389 -1.1011 -1.3296 0.19405 -0.82985 -1.1599 -0.91021 -2.1672 -0.72498 -0.96617 -0.62237 -0.46711 -1.4486 -0.48389 -0.42207 -1.2409 -0.75922 -0.30038 -1.2159 -0.95698 -0.77309 -0.64904 -0.41303 -1.4774 -0.89826 -0.3036 -0.94401 -0.23627 -1.1828 0.47052 -0.79554 -0.3022 -1.1287 -0.3507 -1.2986 -0.62689 -0.78791 -1.0899 -0.43438 -1.4694 -1.6894 -1.0487 -1.2273 -1.0798 -1.5525 -0.66479 -0.13023 -0.9117 -1.0103 -1.3627 -0.89548 -0.10618 -0.23597 -1.0293 -1.2487 -1.9805 -1.0024 -1.5886 -0.37713 -2.0393
-0.70211 -1.2493 -0.66506 -0.70667 -0.40756 -1.0026 -1.1633 -0.59211 -1.7084 -2.1999 -1.6468 -1.0098 -1.0071 -1.1434 -0.46165 -0.93033 -1.3061 -1.2028 -0.59166 -1.9422 -0.86826 -0.73878 -1.2655 -1.1581 -1.3766 -0.82811 -1.3171 -0.64114 -0.67011 -0.036629 -1.6449 -1.2221 -0.4742 -1.3613 -1.0619 -1.1496 -0.31913 -0.14753 -0.4735 -0.77584 -0.44335 -0.66151 -0.56568 -1.9332 -0.63587 -0.69235 -1.5112 -0.038206 -0.72497 -0.79158 -1.1306 -1.9808 -0.68333 -1.1107 -1.5997 -0.59009 -0.56175 -1.4026 -0.29028 -0.72457 -0.66588 -0.65912 -0.36437 -1.2052 -0.6044 -1.6516 -0.64003 -1.2432 -0.68558 -1.3467 -2.2547 -1.2516 -0.36999 -1.1709 -0.50996 -1.3575 -1.3224 -0.93854 -1.2929 -0.80684 -0.14919 -1.1795 -1.0568 -0.5977 -0.91227 -1.0805 -0.68974 -1.8083 -1.1714 -1.2328 -1.5653 -1.4161 -1.2598 -0.20272 -1.4265 -0.10408 -0.70915 -0.49671 -1.3403 -1.0528
-0.68508 -0.78667 -0.65389 -0.9939 -0.54644 -1.8002 -0.80088 -0.95875 -0.13591 -0.9388 -0.7843 -0.73428 -1.8022 -0.55257 -1.2551 -1.6972 -1.4877 -1.3244 -1.2705 -0.78994 -1.5671 -0.88513 -0.71782 -1.4146 -1.094 -1.0756 -0.95845 -1.1792 -1.0007 -1.5606 -0.86199 -1.278 -1.0321 -1.329 -0.31591 -1.1619 -1.2583 -0.26336 -0.98883 -0.91023 -1.3429 -1.0758 -1.6008 -0.63954 -1.3198 -1.4851 -0.95107 -1.6474 -0.90866 -1.3285 -0.60027 -0.66994 -0.4099 -1.0005 0.023575 -1.2194 -0.5638 -1.2245 -1.6347 -1.4169 -1.646 -0.96099 -1.8106 -0.80275 -1.3366 -0.77255 -1.3144 -0.91071 -1.2546 -1.3202 0.23468 -0.68764 -1.4081 -1.2292 -1.2524 -1.0038 -1.3517 -1.4145 -1.3763 -0.93979 -1.5316 -1.1793 -0.47213 -0.57591 -0.8307 -0.68076 -0.91791 -1.2073 -1.4108 -1.055 -0.57844 -0.87603 -0.38955 -1.6044 -1.124 -1.7792 -0.81261 -1.3979 -0.51039 -1.3882
-1.5185 -1.9526 -0.70915 -0.71963 -1.173 -0.42949 -1.1189 -1.2766 -1.3607 -0.78356 -0.51819 -1.7167 -1.2103 -1.0406 -1.4785 -1.537 -0.8622 -0.69054 -1.6285 -0.57313 -0.92063 -0.67505 -0.94492 -0.34587 -0.5711 -0.98505 -1.2399 -1.7858 -0.72472 -0.45285 -1.4513 -0.90771 -1.4441 -0.25601 -1.1157 -1.1593 -0.4542 -1.5979 -0.95875 -1.4235 -0.73692 -1.6983 -0.27722 -0.94692 -1.1559 -0.91013 -0.82752 -1.0747 -0.78643 -0.15345 -1.0513 -0.99659 -1.7768 -1.0766 -1.6575 -1.4618 -1.4188 -0.31482 -0.18238 -1.3563 -0.99479 -1.3627 -1.1564 -1.4588 -0.54086 -0.38466 -1.0089 -0.8478 -1.5935 -0.74539 -1.6934 -1.3404 -0.55558 -1.1849 -1.4164 -1.6929 -1.685 -0.10025 -0.68442 -0.85419 -1.2265 -1.8604 -0.94179 -1.133 -2.0241 -1.4657 -1.9228 -0.39527 -0.49657 -1.4454 -0.69502 -0.8232 -1.6491 -1.7613 -0.10595 -0.60194 -1.5445 -0.47407 -1.6889 -0.55087
-0.50805 0.27226 -1.8288 -1.0962 -0.64933 -0.78654 -1.0668 -1.3703 -1.4327 -0.97465 -1.624 -0.36195 -1.0994 -0.89105 -0.95573 -0.61431 0.15606 -0.80958 -0.35705 -0.75627 -1.2837 -0.65829 -1.3403 -1.4058 -2.0044 -0.6295 -0.96822 -0.62008 -1.0766 -1.8572 -0.4445 -1.4959 -0.7873 -1.7293 -1.3065 -1.6647 -1.4321 -1.7105 -1.3673 -0.94794 -0.71533 -1.086 -1.5211 -1.1896 -1.1216 -1.2428 -1.8612 -0.32811 -1.0416 -1.8196 -1.5905 -1.2471 -1.0936 -0.42626 -0.52294 -0.64426 -1.5639 -1.6471 -0.83252 -0.63325 -1.1594 -0.78013 -0.89535 -1.1996 -1.1049 -1.7915 -1.0531 -0.83205 -0.57084 -0.91546 -0.35531 -0.31478 -1.2268 -0.60703 -0.48418 -0.88755 -1.1895 -2.088 -1.4342 -1.2236 -0.91468 -0.49117 -1.322 -1.1708 -0.28747 -1.189 -1.0431 -1.005 -1.2584 -1.312 -1.2994 -0.80057 -0.83538 -0.92575 -1.8099 -1.8835 -0.85884 -1.9808 -0.99701 -0.66703
-1.0392 -1.2737 -1.0142 -1.0973 -1.3173 -1.8848 -1.0197 -1.2864 -1.037 -1.5045 -1.1676 -0.72301 -1.2229 -0.83186 -1.4626 -1.0775 -1.5081 -2.1269 -1.4857 -1.2331 -0.53627 -1.4049 -1.7643 -0.5017 -0.074169 -1.1894 -0.25686 -1.3279 -1.4673 -0.81841 -0.84883 -1.3658 -0.90151 -0.74448 -1.5788 -0.30602 -1.1103 -0.7994 -1.6136 -1.6336 -0.52343 -1.2858 -1.0819 -0.91929 -1.5429 -0.81981 -0.16562 -1.5788 -1.3952 -0.44327 -0.77497 -0.81552 -0.86962 -2.2714 -1.5376 -0.70619 -0.62527 -1.4754 -1.8862 -1.4065 -1.725 -1.275 -1.0226 -0.4895 -0.89557 -1.2691 -1.4874 -2.1791 -0.97183 -1.4399 -1.3308 -1.6338 -1.6524 -1.6104 -1.2004 -0.89233 -1.0121 -0.44968 -1.0478 -0.98077 -1.5101 -1.408 -1.1125 -1.9004 -1.2905 -1.2171 -0.6505 -1.163 -1.4301 -1.3537 -0.91513 -0.65861 -1.8784 -0.3902 -1.0579 -1.3229 -1.1288 -0.015318 -0.38164 -1.4461
-1.9729 -1.2802 -0.13006 -1.2308 -2.0623 -1.0091 -0.88634 -0.54392 -1.2808 -1.0758 -0.32527 -1.4163 -0.80408 -1.7747 -0.47631 -0.58351 -1.296 -0.3331 -1.3094 -1.6159 -1.2737 -0.84632 -0.0086273 -1.8275 -1.55 -0.95443 -1.5412 -0.22475 -1.2231 -1.1339 -1.707 -0.89591 -1.4298 -1.3833 -1.1592 -1.3408 -1.1168 -1.0166 -0.84285 -0.96211 -2.5105 -0.35786 -1.1301 -1.3288 -0.3375 -1.6504 -1.5217 -1.5396 -1.3998 -1.5941 -1.2218 -1.0416 -1.0375 -0.21914 -1.2283 -1.3996 -0.67887 -0.38191 -0.62339 -0.0069453 -0.77385 -1.4095 -0.97414 -1.311 -1.5883 -0.90402 -0.9702 -0.87037 -2.5201 -1.0257 -1.5254 -0.86728 -0.25978 -1.5051 -1.164 -1.2543 -0.23656 -0.7623 -1.0722 -0.94226 -0.94383 -0.86025 -2.053 -0.75974 -1.1588 -1.1975 -1.6823 -1.5719 -0.49585 -0.56612 -0.65904 -1.2909 -0.40603 -1.6047 -0.17216 -1.2609 -1.1662 -0.80872 -1.17 -0.65736
-0.65623 -1.2511 -1.4295 -1.4381 -0.63421 -1.8919 -1.1271 -1.0702 -0.3482 -1.2197 -1.0103 -2.0984 -1.1805 -1.0582 -1.6276 -0.8439 -1.2417 -2.4641 -1.0668 -0.39301 -1.0327 -0.81886 -1.1149 -1.3054 -0.90816 -1.4827 -1.0221 -1.6721 -1.5555 -0.85342 -0.91713 -0.88191 -0.87671 -0.56305 -0.57588 -1.105 -1.4968 -1.3576 -0.84561 -1.3082 -0.40684 -0.91473 -1.1578 -1.7036 -0.93901 -0.66148 -0.89175 -0.27596 -0.58122 -0.41921 -0.98551 -1.2518 -1.3394 -1.9757 -0.61955 -1.0732 -1.0822 -1.2885 -1.1755 -2.0053 -0.96747 -1.4518 -1.1144 -1.7503 0.024215 -1.5081 -1.036 -0.93341 0.56793 -1.5078 -0.83378 -0.82051 -1.7667 -0.85886 -1.6363 -0.97046 -1.2326 -1.5639 -1.3833 -1.5938 -0.94095 -0.80435 -0.10591 -1.3478 -1.3915 -0.85125 -0.70608 -0.60186 -2.0762 -1.3994 -1.5238 -1.4246 -1.4434 -1.2425 -0.82818 -0.3999 -0.78882 -1.8217 -1.102 -0.96412
-1.1498 -1.7378 -2.729 -0.98798 -2.2586 -0.45641 -1.0677 -0.96701 -1.6124 -1.501 -1.7012 -0.50824 -1.4307 -1.396 -0.37991 -1.4176 -1.7728 -0.45512 -0.65352 -1.1545 -1.8016 -2.0697 -1.4576 -0.5811 -1.8408 -1.3252 -1.8776 -1.5163 -0.59196 -1.3213 -1.2011 -0.78989 -1.158 -1.9345 -1.6147 -1.2099 -1.4141 -0.74544 -0.9413 -0.46901 -1.1289 -1.4549 -1.5807 -0.68635 -2.1893 -0.98295 -1.0852 -1.6111 -1.3377 -1.5992 -0.76121 -0.67189 -1.7551 -0.46481 -1.5395 -0.90539 -1.7448 -1.8576 -1.163 -1.4406 -0.62068 -0.83033 -1.5448 -0.73966 -2.0879 -0.79916 -0.66101 -0.71532 -1.1 -0.84691 -0.53613 -1.5172 -0.84748 -1.2278 -0.9134 -1.5262 -1.5455 -1.7935 -0.92746 -1.0999 -1.4155 -1.4082 -1.845 -0.55539 -0.48099 -0.80377 -1.3675 -1.1932 -1.4907 -1.3688 -1.4431 -0.6304 -0.61003 -0.27625 -2.0453 -1.7172 -0.74001 -0.73585 -1.3483 -1.2581
-1.5736 -0.88849 -0.46986 -1.1143 -0.58818 -1.4281 -1.7749 -0.96891 -0.79811 -1.2782 -0.98285 -0.85513 -1.3789 -1.1117 -1.8068 -1.5434 -1.6586 -0.72077 -1.6064 -1.8505 -0.47187 -1.0339 -1.7821 -1.3684 -1.1482 -1.2296 -0.74719 -0.54037 -0.61139 -1.0403 -1.0856 -1.7512 -0.7841 -0.75659 -0.79357 -0.65504 -0.74097 -1.5625 -1.0524 -1.6708 -1.6082 -1.2711 -1.0023 -0.7251 -1.1881 -2.22 -0.94084 -1.0394 -1.8688 -1.6138 -1.2627 -1.7033 -1.6871 -0.61183 -1.2294 -0.89 -1.2187 -0.95827 -0.50183 -0.40752 -0.748 -1.1739 -1.3031 -1.0685 -1.7096 -0.97937 -1.2457 -1.1451 -1.3075 -0.98045 -1.4518 -0.9619 -1.6382 -1.0471 -0.70055 -1.0436 -0.88637 -1.0473 -0.99635 -1.5847 -1.1652 -0.75443 -1.0757 -1.3697 -1.8066 -1.0209 -1.4955 -0.98858 -0.91712 -1.1607 -1.405 -1.7675 -1.4575 -2.0154 -1.5607 -0.74921 -1.3689 -1.5348 -0.96462 -1.3482
-0.84112 -1.0529 -0.33348 -0.88524 -1.3375 -1.0613 -1.0778 -1.7171 -0.63104 -0.90352 -1.2307 -1.4116 -1.9664 -1.819 -1.3474 -1.8612 -0.78187 -1.2072 -1.4615 -1.1095 -0.84815 -1.7206 -1.2456 -2.0104 -1.0209 -0.62022 -0.80868 -0.91832 -1.7958 -1.4971 -1.2989 -0.55877 -0.44899 -1.0701 -0.76856 -1.9822 -1.4345 -1.0708 -1.5028 -0.9424 -1.178 -1.3611 -1.2952 -1.1844 -0.96757 -0.95896 -1.5462 -1.0928 0.50325 -1.3651 -1.6205 -1.6153 -1.0241 -1.5616 -0.93784 -0.93901 -0.9391 -1.2888 -2.4751 -1.3562 -1.1634 -0.84532 -1.5945 -1.5947 -0.60918 -1.137 -1.8748 -0.9528 -1.865 -1.87 -1.7957 -1.5588 -0.31508 -1.1773 -1.3185 -1.5277 -1.2828 0.0083369 -1.0103 -0.76519 -1.4695 -1.8381 -0.62738 -2.1611 -1.2217 -1.3022 -1.2361 -1.6022 -1.6383 -1.358 -1.0971 -2.0024 -1.5415 -0.67189 -0.79568 -1.5148 -1.9314 -1.3202 -1.1235 -0.91011
-1.6632 -1.2955 -1.4626 -1.8352 -0.84067 -1.4194 -1.3578 -1.1058 -1.4964 -0.60295 -1.7349 -1.3534 -0.11745 -0.49475 -0.99521 -0.67144 -1.3618 -1.1522 -1.4074 -0.30708 -1.4817 -1.1166 -0.48293 -0.18743 -1.4672 -2.1843 -1.287 -1.0768 -1.4673 -1.0567 -1.8391 -1.8758 -1.1653 -0.52995 -1.7874 -0.61171 -1.0144 -1.3929 -1.2453 -1.4437 -1.2361 -0.88201 -0.32166 -1.1882 -0.92703 -1.4075 -1.046 -0.80897 -2.0514 -0.25064 -1.1182 -1.1207 0.10295 -1.0367 -1.5659 -1.973 -1.286 -0.67599 -0.66464 -1.6197 -1.9439 -1.4909 -0.70585 -1.4727 -1.4377 -1.7779 -1.2 -1.9057 -0.77172 -1.0516 -2.3255 -0.92824 -1.4573 -1.343 -1.8407 -1.9158 -2.2141 -1.8074 -2.232 -1.4629 -0.61749 -1.5503 -1.5427 -1.6023 -1.8031 -0.92951 -0.66376 -1.6788 -0.57695 -0.74026 -0.97454 -1.0885 -1.77 -1.1712 -1.3981 -1.0929 -0.50863 -2.0645 -0.61126 -1.9445
-0.83774 -1.5643 -1.4878 -1.1085 -1.1202 -0.56055 -0.90619 -1.8538 -1.5604 -2.1868 -1.2172 -1.0838 -1.4776 -1.2564 -1.63 -0.66521 -1.4594 -1.7198 -0.7437 -1.1817 -1.1771 -0.49776 -1.7416 -1.7182 -0.97516 -1.2509 -1.361 -1.3922 -0.99568 -1.1115 -1.2785 -1.3267 -2.1048 -1.9585 -1.404 -1.0873 -0.52022 -1.1959 -1.9037 -1.4571 -0.87845 -1.1334 -1.7811 -1.5495 -0.12914 -0.54796 -0.89258 -1.7818 -1.4195 -2.9122 -1.3746 -0.84278 -1.5233 -1.1837 -0.80623 -1.7437 -1.1685 -1.1961 -1.8087 -1.7088 -0.32971 -0.93078 -1.5984 -0.83754 -0.65121 -1.2949 -0.89114 -1.0891 -1.494 -0.54179 -0.91342 -0.88628 -1.7501 -0.99747 -1.5962 -1.3687 -0.24334 -0.74188 -0.33006 -1.125 -1.803 -1.7256 -1.497 -0.42447 -1.1068 -1.766 -1.2495 -1.1103 -1.7851 -1.2427 -1.1597 -0.33056 -0.88772 -1.0329 -1.6402 -1.4325 -1.475 -0.50093 -2.1883 -1.6385
-1.7143 -0.8334 -1.7796 -1.3805 -1.045 -1.845 -0.63015 -0.75302 -1.9189 -0.62662 -1.597 -1.5381 -1.5035 -1.9505 -0.25384 -1.1273 -0.70841 -1.1672 -1.2402 -1.6264 -0.77171 -0.85637 -1.4229 -0.90233 -1.0544 -1.0745 -1.3708 -2.2779 -1.3153 -1.9059 -1.2799 -0.98965 -1.5052 -1.5344 -1.0426 -1.0146 -1.2633 -0.7301 -0.88551 -0.9281 -1.3842 -2.0145 -2.0139 -1.4126 -1.4657 -1.6486 -1.1805 -1.5509 -0.80663 0.094062 -0.95498 -1.9262 -1.4266 -1.2542 -1.5882 -0.43888 -0.5914 -1.9961 -1.1065 -1.2743 -1.1333 -2.1274 -1.0565 -1.2218 -1.6947 -1.8044 -1.4272 -1.3287 -1.7239 -1.8965 -1.5253 -1.8368 -1.1832 -1.2916 -0.74046 -1.1142 -2.1718 -2.318 -2.0813 -1.5356 -1.9114 -0.64253 -2.0536 -0.39319 -1.3039 -1.3481 -1.5251 -1.3689 -0.8883 -1.7653 -0.89286 -1.7632 -0.75398 -2.3222 -1.333 -1.334 -1.0977 -1.2913 -1.1321 -1.2953
-1.2759 -1.6659 -1.1273 -1.2025 -1.5955 -1.6624 -1.9761 -1.6948 -1.1221 -0.59975 -1.1307 -0.58231 -0.774 -1.3432 -2.6972 -1.175 -1.1336 -1.2742 -1.3983 -1.2271 -1.5175 -1.2295 -0.90208 -1.2752 -1.8683 -1.7615 -0.49047 -1.533 -1.9799 -0.82763 -1.6585 -1.4451 -1.2254 -0.60641 -1.677 -2.4116 -1.9733 -1.4829 -1.279 -1.5467 -1.2586 -1.5326 -0.58377 -1.4345 -2.6361 -1.4157 -1.0309 -0.81003 -2.0793 -0.78745 -1.7385 -0.63235 -1.4755 -1.6579 -1.0837 -1.6922 -1.619 -1.2247 -1.5152 -0.71907 -1.3428 -0.53915 -1.4498 -1.7405 -2.1627 -1.2706 -2.0527 -1.26 -1.2149 -1.2972 -0.73183 -1.4411 -1.9493 -1.4128 -1.4723 -1.1575 -0.91976 -0.60794 -0.56921 -1.4999 -1.1342 -0.81742 -1.1831 -1.5095 -1.3535 -0.64365 -1.6904 -2.0158 -1.6446 -1.2773 -1.1775 -1.9631 -1.4889 -1.4877 -0.64383 -1.5484 -1.4316 -1.7825 -1.168 -0.39284
-1.0194 -0.65721 -1.4273 -1.5412 -0.74589 -1.1656 -1.6955 -0.89626 -1.0708 -2.2592 -1.7835 -1.1736 -1.0972 -0.055926 -0.62419 -1.9433 -1.6203 -1.4459 -2.0631 -0.96087 -1.3947 -1.4001 -0.87127 -1.9937 -1.0631 -0.72714 -2.2609 -0.87066 -0.68833 -1.6421 -0.81882 -1.2649 -0.37736 -1.1137 -0.69413 -1.2778 -1.0036 -1.1818 -1.0202 -2.2365 -1.1333 -1.1816 -1.9602 -1.0249 -0.91655 -1.1704 -1.186 -1.4871 -0.36243 -2.2178 -1.0943 -2.2435 -1.9872 -0.99972 -1.4717 -1.1224 -1.03 -1.9006 -0.91328 -1.2475 -1.7258 -1.5368 -1.3187 -0.87272 -0.66772 -0.72052 -0.40497 -1.2207 -1.0537 -1.4177 -0.87752 -1.67 -0.54918 -1.5873 -1.1834 -1.6574 -1.79 -1.6427 -1.3668 -0.62832 -1.9626 -2.1279 -1.1931 -1.1125 -1.1439 -1.3152 -1.3324 -0.56974 -0.91698 -1.9143 -1.8384 -1.2445 -1.3608 -0.87009 -0.93341 -1.6659 -1.4365 -0.89145 -0.8141 -1.7683
-1.0333 -1.7722 -1.3654 -1.6953 -1.427 -1.2235 -1.659 -1.6272 -1.5968 -1.4916 -0.81445 -0.43766 -1.9503 -2.3219 -1.7547 -1.3847 -1.5966 -1.7559 -0.92795 -1.7383 -1.8539 -0.99579 -2.4782 -1.4147 -1.5321 -1.1018 -1.363 -0.83396 -0.74361 -1.2938 -2.0557 -1.2472 -0.8978 -1.6136 -1.4854 -1.1315 -1.1922 -0.73264 -1.718 -1.3375 -1.2492 -1.44 -1.0387 -1.3274 -1.5876 -1.3291 -1.585 -1.6816 -2.0468 -1.4032 -1.2977 -1.1471 -0.73233 -2.9754 -1.1564 -1.5215 -1.4501 -0.937 -1.6943 -1.4558 -1.3383 -1.4473 -1.0333 -0.70994 -1.0179 -1.2383 -1.7495 -1.5276 -2.018 -1.517 -1.5625 -1.3952 -1.3844 -1.2634 -1.7405 -1.9237 -0.78299 -1.7536 -1.8007 -0.96956 -0.34978 -1.4057 -1.7768 -1.8635 -2.0278 -1.3683 -0.84896 -1.3067 -1.548 -1.3439 -1.9408 -1.214 -2.0067 -1.3789 -1.8532 -1.5209 -1.2186 -1.3843 -1.7729 -1.2995
-1.2161 -1.1438 -1.0473 -0.73982 -1.2669 -1.5298 -0.33349 -1.7523 -0.87707 -1.1558 -1.4803 -2.4779 -1.1927 -1.8696 -1.5816 -1.2983 -0.79459 -1.5945 -2.1868 -1.4226 -0.45293 -1.8562 -1.2492 -1.6343 -1.5575 -1.7773 -1.8328 -1.5456 -2.4298 -0.72585 -1.3858 -1.6131 -2.8512 -1.9469 -1.8928 -1.4029 -1.9408 -2.678 -1.3975 -1.5866 -1.0721 -0.51695 -0.83953 -1.9587 -1.213 -1.7028 -1.7914 -1.0685 -1.4346 -1.114 -1.2138 -0.78062 -0.86286 -0.45742 -1.6705 -1.521 -1.3327 -1.2296 -0.70812 -1.7702 -1.875 -1.5557 -1.5912 -1.8342 -2.0307 -1.2364 -1.875 -1.7931 -0.61179 -0.54294 -1.8012 -0.63546 -1.5233 -1.6145 -1.9924 -0.66681 -1.6732 -1.5815 -1.1138 -1.3931 -1.4309 -1.325 0.072642 -1.9488 -1.7018 -1.7499 -1.819 -1.9674 -1.2006 -1.9723 -1.0447 -1.2532 -0.86706 -1.6504 -1.6509 -1.0338 -1.282 -1.7642 -0.82743 -1.4699
-1.633 -1.4574 -2.1696 -1.6432 -1.8131 -0.64636 -1.9706 -0.9698 -0.97683 -1.6584 -1.3746 -2.1346 -1.6584 -1.0226 -0.62839 -1.5154 -2.0413 -0.85726 -1.2527 -1.4817 -1.1443 -1.0085 -1.2083 -1.6623 -0.81451 -1.6072 -1.0684 -0.97674 -0.73043 -1.9519 -1.0019 -1.698 -0.62941 -1.2237 -1.2083 -1.6 -1.1234 -1.2065 -0.74448 -1.3626 -2.4832 -1.7794 -1.4768 -0.7767 -1.8433 -1.3173 -1.2225 -1.4484 -0.76969 -2.066 -1.954 -1.5264 -1.5797 -1.7811 -1.2272 -1.7008 -1.5467 -1.9031 -1.8619 -1.4774 -0.49068 -1.182 -0.94268 -1.6409 -0.71556 -1.8047 -1.1941 -0.99443 -1.5841 -2.5188 -1.2223 -0.76522 -1.1906 -1.4464 -1.484 -1.5177 -1.1768 -0.8003 -2.1416 -2.5952 -1.0216 -2.0944 -3.2293 -0.76213 -1.2901 -1.6671 -1.3504 -1.2278 -1.4399 -0.94574 -1.0975 -0.38916 -1.2646 -1.826 -1.284 -1.6438 -2.0134 -1.3345 -2.2098 -2.1685
-1.3925 -1.7985 -1.0524 -1.5477 -2.0258 -2.5394 -1.5033 -1.4968 -1.5385 -1.9967 -1.5226 -1.1365 -1.1327 -1.2085 -1.7062 -1.2361 -1.214 -1.0225 -0.90082 -1.6525 -0.97354 -1.1743 -1.1602 -0.51689 -2.3871 -1.3442 -1.142 -1.3434 -1.2245 -1.7332 -2.0411 -1.1655 -2.6473 -0.76855 -1.668 -0.92163 -1.5503 -1.1207 -1.6025 -1.0933 -0.97046 -1.7775 -1.8501 -1.4055 -0.79055 -1.822 -1.1308 -1.2568 -1.9895 -1.8765 -0.81533 -1.8881 -1.6482 -0.56521 -1.527 -1.6278 -2.3622 -0.35566 -0.72422 -1.3555 -1.8835 -1.5453 -1.881 -1.755 -1.4585 -1.017 -1.5688 -0.43585 -1.7186 -0.74152 -1.6553 -1.1732 -1.5175 -1.3393 -1.2 -1.4038 -1.2476 -1.0733 -0.85377 -1.5108 -1.9556 -0.70846 -1.1656 -2.1991 -1.0268 -1.3369 -1.5116 -1.7018 -1.0981 -1.9649 -1.425 -2.2427 -1.5404 -0.33948 -0.61734 -0.82788 -1.1422 -1.0032 -1.0084 -1.1386
-1.4349 -1.0031 -1.3609 -1.2329 -1.8625 -1.396 -1.4368 -0.36354 -1.2494 -1.2402 -1.0231 -1.3458 -1.7342 -1.6518 -1.0648 -1.2318 -1.2765 -1.501 -1.3434 -0.75726 -2.3955 -1.9696 -1.366 -1.4534 -0.88574 -1.6834 -0.97132 -2.3509 -1.6482 -1.5215 -0.77815 -1.3198 -0.71394 -2.0531 -1.5396 -1.4754 -1.0588 -1.1731 -2.1455 -1.8208 -0.9613 -1.5068 -1.4701 -1.4622 -1.8857 -0.38121 -2.1554 -1.709 -1.1937 -0.22251 -2.2561 -1.7411 -1.2878 -0.97781 -1.6224 -0.81653 -1.1248 -1.6459 -1.0983 -0.88192 -0.88041 -1.4422 -1.5663 -1.2931 -2.0073 -1.5495 -1.6253 -1.9259 -1.3387 -1.3595 -0.98725 -1.9603 -1.9631 -1.733 -0.95154 -1.8598 -1.6381 -1.8009 -1.9021 -1.089 -1.9754 -1.4628 -0.99325 -1.6545 -2.2628 -0.86075 -0.98697 -1.3222 -1.9847 -1.6762 -1.7803 -1.3704 -1.7651 -1.9774 -2.0763 -2.27 -1.5425 -1.9851 -1.2748 -0.87973
-1.9944 -1.4175 -1.7309 -2.185 -0.10091 -1.5939 -1.4219 -2.0113 -2.232 -1.2359 -2.0745 -1.7301 -1.639 -0.9721 -2.318 -1.7883 -2.0752 -1.5451 -1.9589 -1.3376 -1.5368 -1.5953 -1.8359 -1.4105 -1.0885 -1.4829 -2.6839 -1.3048 -0.96536 -1.0189 -2.0281 -1.5303 -1.9095 -1.2722 -0.48727 -1.5409 -1.8443 -1.3846 -0.49054 -2.2138 -1.2047 -1.7354 -1.9363 -2.1924 -1.0049 -2.1972 -0.57566 -1.2886 -0.68002 -1.2397 -1.2673 -1.0152 -1.1605 -1.4518 -1.3354 -1.0754 -1.3975 -1.4203 -1.5871 -1.6999 -1.4475 -2.2159 -1.4461 -2.0011 -1.2871 -1.7211 -1.08 -1.4058 -1.3725 -1.8396 -2.043 -2.1519 -0.63162 -1.3898 -1.4319 -1.7615 -1.147 -1.06 -1.4709 -1.6208 -1.0911 -2.0725 -2.2119 -1.4694 0.17025 -0.81553 -1.2623 -1.5866 -1.3079 -1.4509 -1.4097 -1.6048 -0.45061 -1.2045 -1.9418 -1.3904 -0.97796 -1.3537 -1.5523 -1.4013
-1.1306 -1.2608 -1.4862 -0.58439 -1.9838 -1.6198 -2.2958 -1.844 -1.2388 -1.6313 -1.1445 -1.1068 -0.64288 -2.0215 -1.4482 -1.6284 -1.3197 -1.6286 -1.9835 -2.1643 -0.66772 -1.3896 -1.017 -1.9204 -2.0583 -1.4803 -1.5241 -1.5583 -1.8493 -1.6496 -1.3058 -1.4426 -0.70755 -1.163 -2.3639 -2.0916 -1.3119 -1.7502 -1.7379 -0.26179 -1.792 -1.6312 -0.88138 -1.1008 -1.8083 -2.3131 -1.851 -2.0015 -1.4771 -2.2872 -1.1054 -1.5953 -1.696 -2.5524 -2.0536 -1.1641 -1.0109 -2.2956 -1.5521 -2.1242 -1.7262 -1.1033 -2.0502 -1.4696 -0.9036 -1.5442 -1.8638 -1.7063 -1.9189 -1.0792 -1.7644 -1.8893 -2.2106 -1.7933 -1.604 -1.2436 -1.8215 -1.3152 -0.57991 -1.0653 -1.7867 -1.3153 -1.7789 -1.5565 -2.7244 -2.044 -1.5645 -1.1826 -1.1949 -1.198 -1.3946 -1.1163 -2.3487 -1.7131 -1.3956 -2.0349 -1.9545 -1.5582 -1.2794 -1.9225
-1.9986 -1.1541 -1.3727 -1.5083 -1.2336 -1.4651 -0.54909 -1.5567 -1.0496 -0.89974 -1.3089 -1.3215 -2.4901 -0.94539 -1.9893 -0.93448 -1.3428 -1.3178 -0.52311 -1.2941 -1.434 -1.7963 -2.1436 -2.1597 -1.3385 -1.4587 -1.0326 -1.1656 -2.0472 -1.6283 -1.8848 -1.8706 -1.5042 -2.2728 -1.6535 -1.1241 -1.834 -1.2028 -1.5305 -1.9428 -0.91719 -1.1882 -1.8822 -2.0422 -2.0289 -0.72317 -1.8409 -2.0834 -1.7382 -1.3517 -1.4838 -0.93776 -1.0647 -1.7677 -1.2195 -2.0881 -1.9843 -1.3951 -1.8425 -1.476 -2.0244 -1.3295 -0.95861 -1.2878 -0.90262 -1.0622 -1.9752 -1.442 -1.3223 -1.3101 -0.29699 -1.3391 -1.1933 -1.4852 -1.2779 -2.064 -1.4129 -1.689 -1.6353 -1.209 -0.87939 -1.9613 -1.3993 -1.5884 -1.5892 -1.6895 -1.8945 -2.1426 -2.501 -2.183 -2.2588 -1.5904 -0.84739 -1.3454 -1.5803 -1.3273 -1.0576 -1.4604 -0.96265 -1.0292
-1.0241 -2.2099 -1.7827 -1.7515 -1.2929 -2.0269 -1.8575 -2.1576 -1.7873 -1.4643 -2.885 -1.8182 -0.68485 -1.8402 -0.85322 -0.88317 -1.5269 -1.7281 -2.2563 -1.1964 -1.5986 -1.3584 -1.2338 -1.2146 -2.1509 -1.1987 -1.3161 -2.0553 -1.7878 -1.4284 -1.6311 -1.7241 -1.4464 -1.1654 -0.99843 -1.5348 -1.3714 -1.4918 -2.1059 -1.3787 -2.0275 -1.8942 -1.5938 -0.66804 -0.49077 -1.8434 -1.4121 -1.294 -1.0252 -1.5205 -1.5667 -1.8929 -1.3531 -0.015185 -0.26357 -1.0421 -0.82245 -2.0551 -1.8906 -2.3185 -0.98438 -1.3414 -1.1893 -1.2017 -1.8323 -2.199 -0.98368 -1.4938 -1.4571 -1.7194 -2.7907 -1.1927 -2.072 -1.6243 -1.84 -0.70103 -2.6066 -1.7853 -2.4418 -2.2486 -2.0642 -1.7058 -1.3198 -1.0124 -1.1733 -1.0322 -1.532 -1.1268 -1.4546 -0.97207 0.023929 -1.168 -2.4066 -2.275 -1.9397 -1.4371 -1.5156 -1.5213 -1.7002 -1.5684
-2.0342 -2.2087 -2.4262 -1.5972 -1.9348 -0.76655 -1.743 -1.231 -1.3512 -1.6922 -0.5427 -1.8001 -2.2579 -1.9958 -2.1674 -1.9996 -1.5682 -1.9479 -0.94602 -1.2976 -1.4672 -1.4482 -2.1455 -1.3535 -1.9403 -1.2091 -1.4813 -1.7316 -1.0189 -1.846 -1.3953 -1.7274 -1.3966 -1.488 -1.412 -1.9427 -1.337 -2.0865 -0.87816 -2.0619 -0.72622 -1.0867 -1.628 -1.2229 -1.656 -1.9203 -1.858 -1.3029 -1.5298 -1.8543 -1.8013 -2.0536 -1.8947 -2.6247 -2.7421 -2.3375 -1.5377 -0.96687 -1.1895 -1.1104 -1.0069 -2.4935 -2.387 -1.6678 -2.0505 -1.5395 -1.1299 -1.3558 -2.0634 -1.8677 -1.3318 -0.70614 -1.1673 -1.921 -2.1658 -1.8839 -1.0307 -2.0861 -0.89181 -1.9221 -1.32 -0.41293 -2.1846 -1.9504 -1.5841 -2.3833 -1.6924 -2.2312 -1.0485 -2.1737 -2.3677 -1.693 -1.5522 -1.3056 -1.8592 -2.0115 -0.90974 -1.8734 -2.4153 -2.1617
-1.1348 -1.2383 -1.2567 -1.5071 -1.4333 -1.8456 -0.71092 -1.4063 -1.7168 -1.5733 -0.88945 -1.786 -1.6668 -1.6159 -1.5233 -1.4446 -2.1305 -1.8465 -1.9848 -2.1475 -1.9357 -1.0198 -1.4275 -1.7627 -1.0117 -2.1773 -1.7645 -1.2831 -1.9576 -1.9429 -2.1516 -0.93509 -2.068 -1.26 -1.668 -1.27 -1.4166 -1.2318 -2.1655 -1.5487 -1.5851 -2.4449 -2.2546 -2.4639 -2.785 -1.2773 -1.2156 -2.0319 -2.0338 -1.8884 -1.7752 -1.3527 -1.6581 -1.939 -1.3563 -1.3601 -1.2493 -1.5151 -2.2319 -0.64718 -2.2342 -1.4565 -1.6909 -1.6596 -1.6734 -1.5918 -1.2091 -2.4551 -1.3258 -2.0142 -2.2537 -2.0732 -1.2635 -2.1155 -0.90228 -1.9652 -1.2969 -1.6274 -1.5699 -1.0009 -1.2 -1.9435 -0.75645 -1.8937 -1.8926 -1.783 -1.0003 -1.9089 -2.0389 -1.9436 -0.69961 -2.2165 -1.7099 -0.87259 -0.77378 -1.2457 -2.2161 -1.4772 -0.9741 -1.3397
-1.7806 -1.5251 -1.1404 -1.496 -1.7615 -2.1554 -2.3252 -1.7856 -2.2958 -2.9002 -2.2 -0.83745 -1.7384 -0.55721 -1.4877 -1.6302 -0.69534 -1.4872 -2.0025 -1.3801 -1.5129 -1.3872 -0.84228 -1.1033 -2.1199 -1.5881 -0.71904 -1.6039 -1.3807 -1.6952 -1.7205 -2.2203 -1.1727 -2.282 -2.0453 -2.0474 -1.7289 -1.0431 -1.1068 -2.3792 -1.8564 -1.1142 -1.0114 -1.1222 -1.6351 -1.3764 -1.8555 -0.95027 -1.6624 -1.4063 -1.2743 -1.9475 -1.2554 -1.4598 -1.2281 -1.5085 -1.1975 -1.6931 -0.52036 -2.451 -1.2072 -1.2932 -1.0166 -1.3292 -1.4792 -1.486 -1.5306 -1.2041 -2.1766 -1.1947 -1.0884 -1.561 -2.2341 -1.6033 -2.2444 -1.359 -2.0076 -0.86817 -1.8188 -1.9283 -1.6859 -1.8358 -2.1692 -1.222 -1.4752 -1.0985 -2.1946 -1.2825 -1.6691 -1.0032 -1.3994 -1.0812 -1.4374 -2.273 -1.5088 -1.8436 -2.0819 -1.9617 -1.9748 -2.1346
-1.9873 -1.3006 -1.4763 -2.1117 -1.9386 -1.396 -2.1991 -0.98499 -1.8395 -1.3533 -1.5316 -1.7823 -2.2108 -2.2202 -2.139 -2.3242 -1.9237 -1.8604 -1.1344 -1.6789 -1.5604 -1.8376 -2.7374 -1.7348 -1.371 -2.155 -2.7038 -1.5926 -1.4403 -0.6895 -1.2355 -1.2931 -1.477 -1.0848 -1.1068 -1.5656 -1.2128 -2.0411 -1.7283 -1.1207 -2.3663 -2.2412 -1.4158 -1.8485 -1.7272 -2.3226 -1.4075 -1.4395 -1.5275 -1.8863 -2.0668 -1.252 -2.2206 -1.3543 -1.5549 -1.2056 -1.2908 -1.7198 -1.8771 -1.4453 -1.1798 -2.244 -2.1925 -1.7724 -1.162 -2.1409 -2.3222 -1.3457 -1.3052 -1.76 -1.4089 -2.0662 -1.4045 -0.83127 -1.2656 -1.9829 -1.8703 -2.6818 -1.9476 -1.9118 -1.8873 -1.8337 -1.7751 -2.1496 -2.5548 -1.9568 -1.2209 -2.3911 -1.2637 -1.9762 -2.249 -2.0085 -1.7865 -1.0843 -1.9152 -2.3814 -0.8134 -1.0944 -1.454 -1.622
-1.2259 -2.5878 -1.88 -1.4437 -1.0738 -1.9132 -1.1534 -1.8106 -0.87678 -1.8162 -2.6741 -1.0329 -0.63409 -1.5978 -0.80452 -1.1365 -1.1459 -1.1662 -1.0027 -1.2632 -1.9478 -2.0385 -0.87298 -2.0121 -1.1091 -1.1202 -1.0585 -1.7951 -2.2563 -1.7455 -2.3303 -2.2616 -1.9986 -0.99303 -1.6502 -1.6853 -1.6469 -1.5276 -0.7666 -2.0705 -1.1863 -0.65362 -1.9942 -1.6203 -1.6951 -0.96358 -1.3502 -2.1229 -2.2886 -2.3408 -2.1777 -1.7421 -1.5512 -2.0479 -1.3746 -2.0736 -2.4092 -2.5025 -1.9096 -1.5874 -2.1086 -1.5517 -1.4844 -1.1442 -1.5913 -1.7421 -1.8402 -1.8503 -1.9931 -1.6183 -1.6353 -1.8562 -1.669 -2.2529 -1.7784 -1.8543 -1.881 -1.2653 -1.4776 -1.214 -2.2981 -1.7614 -1.6575 -1.1498 -2.0534 -1.1381 -1.7313 -0.21153 -2.7572 -1.395 -1.9267 -2.5622 -1.8382 -2.6668 -1.4824 -1.3834 -1.1682 -2.4628 -1.9077 -0.94498
-1.5774 -1.2113 -1.23 -1.355 -1.8324 -0.91725 -1.5857 -2.0718 -1.6447 -1.2811 -1.4578 -2.1424 -1.794 -1.733 -1.8743 -1.7912 -2.6661 -1.6865 -2.7356 -2.561 -0.88194 -1.5711 -1.561 -1.3261 -1.9779 -1.8606 -2.6473 -1.3203 -1.1331 -1.8782 -0.89636 -1.8877 -1.3493 -1.9697 -2.3446 -1.3768 -1.2784 -2.0761 -2.9405 -1.5535 -1.7075 -2.2565 -1.3893 -1.8547 -1.5592 -1.9471 -2.3729 -0.90947 -1.3125 0.039488 -1.0287 -1.9907 -1.6223 -1.2475 -1.9456 -1.7281 -2.2409 -1.9233 -1.2135 -1.4682 -1.2729 -0.72763 -0.77565 -1.6792 -2.1191 -1.9219 -1.7204 -1.3328 -1.7276 -1.7242 -1.477 -1.5515 -1.9612 -2.0253 -1.6413 -2.2418 -1.4975 -1.2404 -1.6599 -1.4031 -1.2924 -2.0841 -1.8281 -2.2665 -0.57411 -1.609 -1.5404 -2.4229 -1.0239 -2.1785 -1.4819 -0.91948 -1.0428 -1.1755 -1.4956 -1.1339 -2.2468 -1.873 -1.4652 -1.8814
-2.6249 -2.214 -2.9198 -2.6028 -1.1163 -2.3092 -1.2349 -1.5146 -1.9921 -1.4755 -1.6119 -1.5546 -1.6967 -1.7996 -1.8143 -2.8715 -1.022 -1.7953 -0.84669 -1.6497 -2.1213 -1.7745 -1.953 -1.5673 -1.3105 -1.4384 -1.9654 -1.9089 -1.0717 -1.4026 -2.6162 -0.6416 -0.87698 -1.3235 -1.0466 -2.4553 -2.3972 -1.7107 -1.1419 -1.6173 -1.2855 -1.7905 -2.1074 -1.626 -1.7276 -1.7138 -1.3024 -2.6442 -1.9816 -1.867 -1.8572 -2.2568 -1.5501 -1.7975 -1.5788 -1.8995 -1.3017 -0.77446 -2.2042 -1.8461 -1.8118 -2.1385 -2.6 -2.1003 -1.2043 -0.9525 -1.9133 -2.1579 -1.4473 -1.0826 -2.2016 -1.1658 -1.527 -1.3238 -1.2957 -1.6629 -1.5884 -1.8197 -1.7375 -2.3746 -2.2324 -1.4501 -2.1574 -1.6273 -1.9705 -1.795 -1.9954 -1.7428 -1.8977 -1.4014 -1.9471 -2.0503 -1.4354 -2.0048 -1.3753 -2.5393 -2.3061 -1.7352 -1.2455 -1.7037
-1.5741 -1.5192 -1.4304 -1.6611 -2.0543 -2.1866 -2.2813 -0.8393 -1.6741 -2.2834 -1.4782 -2.1222 -2.643 -1.5528 -1.5763 -0.93614 -1.7835 -1.5866 -2.6191 -1.3869 -2.318 -1.5493 -1.4633 -3.0214 -2.9443 -1.2128 -0.7425 -0.8297 -2.1303 -2.1419 -1.8268 -2.0071 -1.8649 -2.0792 -0.91966 -1.658 -1.7755 -1.0733 -1.4308 -2.1427 -2.1073 -2.1049 -2.0541 -1.902 -2.1022 -2.2056 -1.665 -1.6575 -1.2096 -2.5004 -1.3258 -1.7395 -1.4865 -1.9273 -1.8578 -1.7458 -2.0793 -2.2512 -1.2622 -1.8306 -1.5763 -1.6635 -2.2103 -2.173 -2.0817 -1.6239 -1.4136 -0.95148 -1.7811 -1.2935 -1.9371 -0.84285 -2.0649 -1.5411 -2.413 -1.7426 -2.0591 -2.0239 -2.3775 -1.1946 -1.7984 -1.6746 -1.5451 -1.3637 -1.5959 -1.3894 -2.0693 -1.7684 -1.5562 -2.052 -2.0159 -1.8813 -1.4189 -1.3276 -2.404 -1.6925 -1.2809 -1.067 -1.7633 -1.9118
-1.2242 -1.49 -1.2009 -2.0077 -2.3218 -0.62491 -2.1652 -2.7039 -1.4964 -1.7661 -1.8464 -1.8397 -1.9159 -1.8388 -1.8718 -1.1925 -1.6808 -1.8885 -1.3977 -1.7498 -1.3148 -2.1506 -2.2015 -1.4913 -1.1613 -2.667 -1.6313 -2.9448 -1.8854 -2.2493 -2.0991 -2.271 -2.1711 -2.5862 -1.7931 -1.3481 -1.3045 -2.5989 -2.1689 -1.5158 -2.1717 -1.2212 -0.79119 -1.3517 -1.3992 -1.5858 -2.3063 -1.7325 -1.2411 -1.3177 -2.1876 -1.846 -2.4815 -2.0988 -1.7793 -1.9762 -1.1426 -1.4999 -1.9413 -1.9997 -2.1537 -2.1104 -1.4035 -0.80466 -1.8441 -1.963 -2.2766 -2.1989 -1.9698 -2.7613 -1.1604 -2.255 -0.44055 -1.6119 -1.6187 -1.9777 -1.3908 -1.6416 -1.9474 -2.5903 -1.2032 -1.753 -1.7851 -1.502 -2.2717 -2.3424 -1.2727 -1.9203 -1.786 -2.3875 -1.6123 -1.7335 -2.4112 -2.7923 -1.628 -1.2311 -1.5161 -1.2878 -2.1755 -1.2107
-2.0866 -2.2488 -2.1587 -1.3013 -0.83957 -2.2958 -1.0072 -1.1634 -2.2991 -1.4963 -1.1293 -1.999 -1.6383 -1.6928 -2.8875 -2.094 -2.5274 -1.8823 -1.9163 -1.9023 -1.8531 -0.85267 -1.2097 -1.1552 -1.5215 -1.1993 -1.9762 -1.4639 -1.8398 -1.2556 -1.3417 -1.6005 -1.3097 -1.1951 -2.3861 -2.4539 -1.9928 -1.6232 -1.3178 -2.2922 -1.8051 -2.0315 -2.5592 -2.2178 -1.4058 -1.6416 -1.1372 -1.7694 -2.1532 -1.9731 -1.1139 -1.4507 -1.1829 -1.3928 -1.3488 -1.1602 -2.2075 -2.3953 -1.2926 -1.1212 -1.3547 -2.7039 -2.3023 -2.4352 -1.8278 -2.2886 -1.381 -2.2912 -1.6121 -2.0163 -2.266 -1.6249 -1.9529 -1.6094 -1.2151 -1.5305 -1.7175 -1.1148 -1.7936 -1.4989 -2.2636 -2.6091 -1.5812 -2.1275 -1.4707 -1.7774 -2.0432 -1.5558 -2.3211 -2.0037 -1.7206 -1.4043 -1.9144 -0.37436 -1.5976 -2.1948 -1.6916 -2.9276 -1.8548 -1.5755
-1.4966 -1.9005 -1.2968 -2.4784 -2.3698 -1.5293 -1.5748 -1.6615 -0.97836 -1.2225 -2.0741 -2.0068 -0.92193 -1.8294 -1.4567 -1.2085 -1.5551 -1.4461 -1.5709 -2.0313 -1.8652 -3.273 -2.5145 -1.6694 -2.0822 -2.3753 -2.3074 -2.2264 -1.4323 -1.9774 -1.8827 -1.9118 -2.2651 -1.9903 -2.2452 -0.7987 -1.8069 -1.0292 -1.7842 -1.8694 -1.4501 -2.7564 -2.2361 -1.8066 -1.1943 -2.0236 -1.4247 -2.6621 -0.95104 -1.9263 -1.6768 -1.52 -1.2757 -2.4084 -1.8872 -2.3319 -1.9944 -1.5083 -2.0275 -2.0873 -1.9335 -0.96013 -1.1914 -1.6444 -2.555 -1.0125 -2.1513 -1.7851 -1.4365 -1.8769 -2.528 -2.4984 -2.3224 -2.8488 -2.5003 -2.0332 -1.9759 -2.0401 -1.1592 -1.5996 -2.1494 -1.5041 -1.7787 -1.9642 -2.0798 -1.0197 -1.7278 -2.2547 -1.4378 -1.3071 -1.2604 -2.1851 -1.8849 -3.0565 -1.79 -2.0555 -1.98 -1.6293 -1.8642 -2.4903
-2.1728 -1.4614 -2.489 -1.6519 -1.248 -1.8424 -2.0265 -2.3948 -3.1503 -3.183 -2.5511 -1.9571 -2.0558 -2.2895 -1.6897 -1.9054 -1.7111 -2.8812 -2.5157 -0.85017 -1.9566 -1.034 -1.911 -1.9933 -1.8208 -1.353 -1.692 -1.3273 -2.0696 -1.4973 -1.694 -1.1762 -1.1341 -2.2142 -1.5856 -1.7579 -1.6429 -2.2484 -2.2096 -1.8026 -1.6782 -1.0831 -1.3624 -0.98191 -2.2832 -2.0454 -2.0029 -0.63655 -1.3621 -1.6041 -2.0122 -1.3309 -2.0484 -1.9172 -2.2618 -1.7774 -1.5518 -1.3612 -2.2213 -1.4154 -1.5902 -1.4237 -1.6471 -1.7345 -0.89462 -2.3138 -1.8966 -1.6719 -2.1775 -0.79631 -1.9382 -0.89187 -1.7009 -0.78718 -2.1413 -1.4374 -2.5114 -2.293 -2.6079 -1.7004 -1.2354 -1.5655 -1.5189 -2.1437 -1.548 -2.3113 -1.9791 -0.99807 -1.9544 -2.7583 -2.5927 -1.7113 -2.3174 -1.494 -1.8885 -1.0336 -1.8815 -2.3513 -1.6759 -1.4201
-2.2226 -2.3314 -1.7226 -0.80009 -2.2758 -2.4724 -2.1355 -1.6956 -1.0554 -2.1825 -1.1414 -0.56232 -2.2882 -1.6384 -1.8306 -1.8991 -1.6824 -1.9364 -1.0493 -1.5723 -0.89264 -1.2806 -1.3825 -1.7039 -2.2986 -1.2453 -2.2535 -1.3937 -1.8358 -2.3521 -2.1764 -2.3317 -2.6469 -1.3847 -1.6935 -1.6744 -1.718 -1.6307 -1.7681 -2.0094 -1.6423 -1.6343 -2.4785 -2.5023 -2.2223 -2.3208 -1.6982 -2.2689 -2.227 -2.3284 -2.6027 -2.7211 -1.6855 -1.9902 -1.8749 -1.5511 -2.117 -2.69 -1.471 -2.6013 -1.9165 -2.7439 -1.7189 -2.1348 -2.0102 -1.7179 -2.0149 -1.3655 -1.4901 -2.6816 -1.8876 -1.7346 -1.0052 -2.5686 -2.5007 -2.6265 -1.3394 -1.4538 -1.1115 -1.6488 -2.4717 -2.1684 -1.8143 -1.842 -2.1838 -1.4383 -1.5624 -2.3187 -1.8393 -1.1775 -1.3939 -1.4211 -1.7722 -1.8299 -1.3977 -2.2843 -1.5743 -1.1437 -1.5402 -2.9598
-0.82253 -2.2115 -1.9488 -1.8281 -1.6752 -2.2316 -2.3269 -1.6046 -1.9921 -0.82794 -1.8637 -2.3318 -1.9249 -1.6036 -1.7243 -2.055 -2.3765 -1.9613 -2.2135 -2.0738 -1.9962 -1.8394 -2.3787 -1.6936 -1.6547 -2.3704 -1.5801 -2.5817 -2.6453 -1.2136 -2.6332 -2.3305 -1.7105 -1.6482 -1.9709 -1.5296 -1.97 -2.3368 -1.1205 -2.3637 -2.2186 -1.6595 -1.076 -2.3852 -1.8433 -1.0477 -2.2443 -1.7476 -2.361 -2.1232 -1.5386 -0.53774 -2.558 -1.1662 -1.8714 -2.0571 -2.0446 -0.92459 -2.4049 -1.7225 -1.3509 -1.1502 -2.3768 -2.304 -1.96 -1.8855 -1.5954 -2.7319 -1.9699 -1.3746 -1.0314 -2.1764 -2.8822 -1.9122 -1.0054 -1.7108 -1.8141 -2.0133 -2.2178 -2.5767 -1.4788 -2.2759 -2.0876 -2.5594 -1.415 -2.1311 -2.0608 -2.2086 -1.9289 -2.306 -1.437 -2.1001 -0.99065 -1.1171 -1.8354 -2.0001 -1.613 -2.0909 -2.2346 -1.5887
-2.6641 -1.317 -2.0561 -2.5712 -1.8794 -1.521 -1.8028 -1.481 -1.4917 -2.5821 -2.373 -1.4581 -1.5355 -1.9363 -2.027 -2.3714 -1.149 -1.7944 -3.0769 -2.165 -1.605 -0.88622 -2.273 -2.9279 -1.1266 -2.9481 -1.4537 -2.3088 -1.4635 -2.1659 -0.82599 -1.868 -1.9934 -1.7904 -1.001 -2.9595 -2.4262 -1.3511 -2.9378 -1.2993 -1.4046 -2.3491 -1.2436 -1.5211 -2.0723 -2.0107 -1.9683 -2.28 -2.1506 -1.944 -1.9463 -2.7207 -0.86711 -1.4978 -1.7414 -1.9851 -1.9309 -1.9861 -1.076 -1.8395 -1.9253 -2.0888 -2.6859 -1.9459 -2.0919 -2.125 -1.8819 -1.1281 -2.01 -2.1733 -2.0617 -2.0386 -1.2523 -2.508 -1.7952 -2.6016 -2.5359 -2.2217 -1.9694 -1.7049 -1.3317 -2.1508 -1.8536 -1.4547 -1.9917 -2.186 -2.3832 -1.8505 -1.8081 -2.3074 -2.2382 -1.6836 -2.5771 -2.2442 -2.4801 -1.3211 -2.016 -1.622 -1.8892 -1.2992
-2.2753 -1.7423 -2.1739 -1.8042 -1.3579 -1.7406 -1.6671 -2.1284 -1.6804 -1.5193 -1.9576 -2.556 -2.7 -2.2789 -2.1979 -1.6193 -2.0068 -1.281 -1.0022 -1.959 -1.8685 -3.0834 -1.1204 -1.7933 -3.2911 -1.3006 -2.2684 -1.186 -1.7264 -2.136 -2.348 -1.9567 -1.236 -1.916 -2.3702 -1.6059 -1.5223 -1.392 -1.6649 -1.5478 -1.2062 -1.9561 -2.6904 -1.7907 -1.083 -2.6549 -1.3937 -1.7241 -1.8046 -1.9217 -2.1022 -1.5952 -2.3415 -2.2959 -1.8924 -2.2211 -1.4608 -2.7453 -2.4481 -1.8569 -2.6128 -2.2922 -0.86824 -2.0745 -1.4832 -1.5999 -2.6703 -1.7848 -2.1065 -1.7081 -1.8513 -1.7384 -2.2864 -2.1331 -2.1684 -1.4019 -1.31 -1.1657 -1.6173 -1.7795 -2.2955 -1.2039 -2.0715 -1.7859 -2.4538 -2.3517 -1.5728 -1.3001 -1.7667 -1.175 -1.7128 -2.3324 -1.7052 -2.4463 -1.4203 -2.7772 -2.0785 -2.2207 -1.8554 -2.0556
-1.5174 -2.1675 -1.3925 -1.9093 -2.0109 -2.8158 -1.5901 -1.3193 -2.6845 -1.7497 -2.1452 -1.5494 -1.3332 -2.0386 -1.7247 -1.7267 -2.4227 -2.2784 -1.7901 -1.5561 -1.3999 -1.9812 -2.1055 -1.7528 -2.329 -2.46 -1.8244 -2.0556 -1.6029 -2.2299 -1.9651 -1.1099 -1.9577 -2.9188 -1.8794 -1.5433 -1.3795 -2.8487 -1.308 -2.2389 -2.2689 -1.7607 -2.1117 -1.2799 -2.3936 -1.7515 -1.79 -1.691 -2.1017 -2.3448 -1.7828 -1.8581 -1.8819 -2.2719 -2.0742 -1.4857 -1.9323 -1.6667 -1.997 -1.9676 -2.1331 -1.3314 -2.377 -1.2496 -1.8674 -2.8386 -1.476 -1.2565 -1.8635 -1.2992 -2.2873 -1.789 -1.9707 -1.7446 -1.7973 -2.4797 -1.5546 -2.6849 -2.6603 -2.8792 -2.0641 -1.9907 -2.0653 -2.3859 -1.7019 -1.2732 -2.221 -2.5395 -2.4594 -2.4325 -2.0395 -1.6474 -2.1442 -1.9419 -2.298 -1.3647 -1.7279 -2.1847 -1.3556 -1.2328
-2.5516 -2.0132 -1.5899 -2.4323 -2.1872 -1.4853 -2.2138 -2.7211 -1.7071 -1.762 -2.0932 -1.8325 -2.2244 -2.0043 -1.4136 -2.0552 -1.2006 -1.9456 -2.6959 -1.5609 -2.637 -1.8953 -1.411 -1.9733 -1.8281 -1.8612 -2.1105 -1.6221 -2.5314 -1.5819 -2.0277 -2.55 -2.324 -0.96893 -2.8069 -2.3143 -2.2316 -1.2584 -1.3317 -1.8941 -2.5294 -1.9985 -1.2083 -2.5767 -2.4765 -2.1463 -2.4061 -2.3044 -1.2861 -1.5276 -1.8155 -2.3288 -2.5472 -1.2772 -1.0988 -1.4707 -2.6431 -1.5685 -1.1093 -1.8365 -1.5997 -2.756 -1.28 -1.3783 -2.0715 -0.98042 -1.606 -2.5438 -1.863 -3.0637 -0.97083 -2.1161 -2.2201 -1.8472 -2.1521 -1.7136 -2.1802 -2.2047 -0.86172 -1.5423 -2.8424 -2.1605 -2.2749 -1.6559 -2.1429 -1.5986 -1.3219 -2.5399 -2.2735 -1.7333 -2.1051 -2.1608 -1.372 -1.7909 -2.5269 -2.1657 -2.4531 -1.3261 -1.7962 -2.5012
-1.5508 -2.1979 -2.4073 -2.3663 -2.0864 -2.0958 -2.2179 -1.9415 -1.9982 -2.1542 -1.5591 -1.942 -2.7099 -1.9871 -2.6696 -1.4291 -2.4104 -2.1491 -2.2488 -2.6902 -1.9505 -2.5414 -2.7712 -1.5331 -0.91837 -1.9866 -1.5341 -1.2846 -1.5135 -1.6274 -2.0689 -1.8019 -1.8707 -1.223 -1.7254 -1.7812 -2.2232 -2.1331 -2.491 -2.4959 -2.0121 -2.286 -3.3349 -1.8251 -1.6562 -1.6526 -1.8769 -2.0142 -1.9587 -1.8624 -1.954 -2.1446 -1.3083 -2.2394 -2.5323 -2.0967 -1.3583 -2.5176 -2.6832 -2.9763 -1.7242 -1.9333 -2.4723 -2.3718 -1.7939 -2.4098 -2.1936 -2.2432 -2.4624 -1.8476 -3.0217 -1.1703 -1.9147 -1.7078 -2.1108 -2.0347 -1.2837 -1.6533 -2.1513 -1.6725 -1.5145 -1.9048 -2.387 -2.5184 -2.2727 -2.4068 -2.0432 -1.7626 -1.6467 -2.0573 -1.6148 -1.3095 -2.5497 -2.0276 -1.4621 -1.9036 -1.6382 -3.3285 -2.4239 -2.0999
-1.395 -1.6764 -1.8181 -1.6405 -1.8876 -1.7829 -1.5752 -1.4791 -1.9636 -2.2832 -2.9738 -1.8214 -2.1351 -1.6257 -1.3683 -2.4579 -1.8872 -2.5059 -1.0044 -1.6925 -3.1381 -1.7166 -2.5408 -2.0128 -2.0075 -2.3748 -1.737 -2.4723 -2.2537 -2.0224 -2.4973 -2.3398 -1.6387 -2.594 -1.8953 -2.5426 -1.7711 -1.8796 -2.6021 -2.9607 -1.4515 -2.3134 -1.641 -2.199 -2.3111 -2.1419 -1.5331 -2.5058 -2.0138 -1.8399 -1.8467 -2.7007 -2.5785 -1.6194 -2.2418 -2.1845 -2.1872 -2.0444 -1.9874 -1.4427 -2.1325 -1.8966 -1.8173 -1.7918 -2.0096 -2.2415 -1.8816 -1.6915 -1.4757 -1.281 -2.0654 -2.68 -1.7505 -1.2136 -1.9953 -2.6126 -2.5154 -2.3078 -2.9543 -1.2453 -1.6148 -1.7691 -2.0813 -2.1631 -2.3771 -1.6118 -1.7922 -2.0529 -1.8993 -2.6017 -2.5226 -2.5776 -2.1542 -2.03 -1.8821 -2.5051 -2.0642 -1.4723 -1.8216 -2.1876
-1.5001 -2.3479 -2.4603 -1.8803 -1.7836 -2.3304 -2.2845 -2.2728 -2.2344 -1.479 -1.3331 -2.148 -1.3714 -2.5143 -2.5394 -1.6983 -2.8424 -1.3443 -2.3217 -2.0892 -1.3075 -2.4182 -2.2307 -2.3292 -2.4616 -1.3681 -1.7192 -3.3033 -2.4489 -2.4767 -1.464 -1.4712 -2.4108 -2.5049 -2.1796 -2.1963 -1.832 -2.1394 -1.5652 -1.0615 -2.266 -1.6401 -1.8315 -1.3121 -1.574 -1.9603 -2.3212 -1.5433 -2.1365 -1.9755 -2.4962 -2.2788 -1.7219 -2.6895 -2.5109 -2.1516 -1.7071 -1.8468 -0.80934 -1.7682 -1.6651 -2.0103 -2.3895 -2.6364 -2.0033 -2.1694 -1.9135 -2.5803 -2.5897 -1.5807 -2.0813 -1.8625 -2.4747 -2.904 -2.8638 -2.3499 -1.8252 -1.7848 -1.8691 -3.4734 -1.5193 -2.4676 -1.7247 -1.259 -0.96133 -2.2545 -2.2946 -1.4109 -1.7298 -1.8236 -1.6366 -2.2531 -1.8538 -2.4838 -2.9054 -1.7228 -2.1878 -2.1002 -2.8951 -1.1439
-2.5972 -2.2831 -1.2704 -2.8671 -2.7076 -1.4762 -2.118 -3.2738 -2.5105 -2.5091 -2.3209 -2.6015 -2.3202 -0.85449 -2.3568 -2.3717 -2.0228 -2.563 -2.3001 -2.1492 -1.6526 -1.6132 -1.637 -1.7092 -1.3906 -1.8886 -2.7454 -1.3705 -1.387 -2.719 -2.4278 -2.4619 -1.9901 -1.5664 -1.7845 -2.222 -1.5962 -1.0121 -2.3438 -2.3452 -2.2699 -2.1617 -1.8758 -2.5335 -2.1606 -1.5762 -1.9957 -2.7503 -1.5743 -2.1528 -2.5536 -1.7646 -1.5894 -1.5408 -1.064 -2.1941 -2.3594 -2.1833 -3.3441 -2.3896 -2.2172 -1.6566 -1.8667 -1.7306 -1.9278 -1.6849 -1.9038 -2.0097 -2.2795 -2.7988 -1.507 -2.067 -1.8688 -2.1283 -1.0081 -1.8472 -2.6369 -1.3227 -1.4437 -1.9314 -3.2067 -1.5869 -2.2126 -1.5487 -2.8381 -2.293 -1.931 -2.8073 -2.3974 -2.1012 -2.6674 -2.4 -1.7255 -1.3985 -1.4286 -3.0437 -1.9129 -1.8813 -1.1294 -2.9265
-2.5741 -1.8317 -2.9194 -1.4448 -1.6141 -2.423 -2.5012 -1.3207 -1.7961 -1.5321 -1.771 -2.0642 -2.5485 -2.5171 -1.7058 -1.7931 -1.6629 -2.0319 -1.8032 -2.4747 -1.0778 -2.1545 -1.6136 -2.7396 -2.1587 -2.5332 -2.2537 -1.7141 -1.9897 -1.1992 -2.0003 -1.7151 -1.9291 -1.723 -2.072 -2.5525 -2.6526 -2.0658 -2.5418 -1.9779 -1.8526 -2.7944 -2.0535 -1.5698 -1.6209 -2.0242 -1.7015 -1.3995 -2.3779 -2.3717 -1.2464 -1.7037 -2.5787 -1.5353 -2.4782 -1.3152 -1.657 -1.4914 -1.5453 -2.019 -2.0575 -1.755 -2.5211 -1.6868 -2.4437 -1.9302 -2.5145 -1.0605 -1.6722 -2.1367 -2.763 -1.8511 -2.0306 -1.7793 -2.2478 -1.8397 -1.4183 -2.8795 -1.9817 -1.5477 -1.7508 -2.9968 -2.4223 -2.6554 -1.1617 -1.138 -2.1229 -1.2788 -2.1699 -1.9391 -2.1448 -1.3588 -1.6721 -2.6849 -2.5422 -1.7604 -1.7705 -2.342 -2.4299 -2.1142
-2.0612 -2.0613 -2.0804 -1.8161 -1.7317 -1.8281 -2.3105 -1.9905 -2.0659 -2.4736 -2.1966 -1.8401 -1.2265 -2.3743 -2.3907 -1.7816 -2.1358 -2.1043 -1.9689 -0.87107 -2.8795 -2.2991 -1.1231 -1.2913 -2.3165 -1.7761 -1.8912 -2.4571 -1.6753 -2.0362 -2.0882 -2.1944 -1.3322 -2.59 -2.2694 -2.0208 -1.9541 -2.8898 -1.6485 -2.1705 -1.5417 -1.1671 -2.4111 -2.3874 -2.3157 -1.9063 -2.4636 -2.2387 -2.0533 -2.1927 -1.8328 -1.8413 -1.7774 -2.0163 -2.2636 -2.424 -2.9536 -1.6269 -2.7379 -1.4356 -2.0836 -2.9484 -2.56 -2.5212 -1.8024 -2.6054 -2.4664 -3.0866 -1.7746 -1.9151 -1.6148 -1.366 -1.3157 -2.0845 -2.2404 -1.7111 -1.8497 -1.733 -2.8936 -1.894 -1.9869 -1.559 -1.6414 -2.7245 -2.6582 -2.8387 -2.297 -2.248 -2.37 -1.8246 -1.3947 -1.7314 -1.5815 -2.3506 -2.2361 -2.0742 -2.224 -2.3602 -1.7239 -1.0107
-2.1572 -1.5826 -1.5769 -2.0039 -1.9831 -2.3194 -0.87831 -2.5504 -2.3448 -1.8819 -1.4883 -1.9042 -2.7036 -2.4954 -2.7003 -1.6722 -1.8951 -1.8999 -1.674 -2.5016 -1.4433 -1.9941 -2.7914 -2.7226 -2.4954 -2.0145 -2.4131 -1.8925 -2.1121 -1.9712 -2.3777 -3.0458 -2.5686 -2.1916 -1.4114 -1.8701 -2.3163 -2.0991 -1.9853 -2.6194 -1.9685 -1.6623 -2.242 -2.6037 -2.3166 -2.3643 -1.5948 -1.2754 -1.6483 -2.0498 -2.5988 -2.4019 -2.0862 -2.2902 -1.7527 -1.9064 -1.6762 -1.8749 -1.925 -1.8752 -2.0099 -1.6107 -1.4875 -2.2324 -2.0321 -1.2992 -1.9846 -1.4289 -2.6299 -2.6591 -2.3102 -3.1365 -2.2552 -2.563 -1.7979 -3.946 -2.6319 -2.1303 -2.3121 -1.962 -3.2627 -1.844 -2.576 -1.9351 -2.6084 -2.2008 -1.4295 -2.1181 -1.3005 -2.3188 -1.9856 -2.9455 -2.3044 -1.737 -1.1696 -1.6173 -1.8901 -1.6737 -2.5439 -2.6487
-1.7732 -2.0345 -2.3066 -2.0515 -2.3073 -2.5284 -2.9806 -1.7723 -2.0903 -2.923 -2.6838 -0.94945 -2.6756 -1.7715 -1.6976 -2.6877 -3.4099 -1.6599 -2.7692 -2.1822 -2.526 -1.6451 -2.6503 -1.7907 -2.2156 -2.4392 -1.546 -2.4074 -2.6303 -2.2462 -2.0815 -1.1251 -2.4962 -1.1591 -2.5567 -1.8006 -1.9365 -2.0235 -2.159 -2.3668 -2.3312 -2.9646 -2.9286 -1.7755 -2.3737 -2.512 -2.3292 -2.923 -2.0739 -3.0449 -1.3236 -2.162 -2.2712 -2.7641 -1.836 -2.1437 -1.7799 -2.6219 -2.128 -2.3576 -2.3623 -2.6729 -1.9032 -2.3805 -2.231 -2.7508 -1.7616 -2.8068 -2.9305 -2.1931 -2.3641 -2.0359 -1.9487 -1.9812 -3.2232 -1.1463 -1.9908 -1.7906 -1.944 -1.943 -1.5619 -2.2683 -1.5768 -1.877 -2.0414 -1.7867 -2.4635 -2.4961 -2.8378 -2.3146 -1.4401 -1.7538 -2.4148 -1.8746 -3.1394 -2.0493 -2.6344 -1.8619 -2.3265 -2.3943
-2.347 -1.9943 -2.6332 -2.4438 -2.5362 -2.7698 -1.6783 -1.9263 -1.3809 -1.5958 -2.0248 -2.7545 -2.0209 -2.1021 -2.0037 -2.3519 -1.2098 -2.3794 -2.607 -2.0205 -2.4007 -2.2029 -1.848 -2.7879 -2.3553 -2.1068 -1.5648 -2.3275 -1.9961 -2.0923 -1.6448 -2.4114 -2.0901 -2.7948 -2.2483 -1.5658 -2.3218 -1.4709 -2.3884 -2.363 -2.0822 -1.5315 -1.4394 -2.3092 -2.5678 -2.1711 -2.7829 -2.6736 -3.0354 -1.303 -3.4706 -1.4531 -1.5797 -2.0504 -1.6702 -2.5128 -1.7889 -2.6809 -1.6966 -2.4761 -2.1457 -2.3984 -2.458 -1.3262 -2.1921 -1.4197 -3.3479 -1.6755 -1.5455 -1.6054 -1.6974 -1.9918 -2.1558 -2.4081 -1.5153 -1.6622 -1.8109 -2.6452 -2.2371 -2.5546 -1.2972 -2.8947 -2.7846 -1.7043 -1.8667 -2.0883 -1.99 -2.4258 -2.549 -2.1554 -2.4293 -1.9163 -2.4487 -1.8263 -2.3088 -2.0086 -2.183 -2.8948 -1.1243 -1.7683
-1.5237 -2.1859 -2.9249 -1.8782 -1.7146 -1.4462 -1.7996 -2.1313 -2.3298 -2.2337 -1.688 -2.6205 -2.3157 -2.38 -2.6977 -1.7886 -1.277 -2.0385 -2.0183 -2.2186 -2.628 -1.8734 -1.9278 -2.0415 -2.2898 -2.6272 -2.4296 -2.1907 -1.8425 -2.3931 -2.8366 -1.8853 -1.5751 -1.8082 -1.6413 -2.3942 -1.9609 -2.8001 -2.1773 -1.6764 -2.785 -2.8184 -2.1287 -1.5338 -1.3371 -2.0533 -1.4717 -1.4941 -1.4823 -2.3176 -1.2709 -2.6318 -1.629 -2.5776 -2.6712 -2.0942 -2.1436 -1.9205 -1.6186 -2.6893 -2.6815 -1.6306 -1.3897 -1.1298 -1.4937 -3.134 -2.0148 -2.3546 -1.4287 -2.208 -2.4668 -1.8401 -2.79 -2.0052 -1.8896 -2.7214 -2.5807 -2.4822 -2.0686 -1.7437 -2.8814 -2.235 -2.0503 -2.9436 -2.1478 -2.7031 -2.0152 -2.3102 -2.0166 -2.0737 -2.5118 -1.6931 -2.3505 -2.189 -1.0993 -3.303 -2.2557 -1.6058 -2.8392 -2.843
-2.3513 -2.5841 -1.3561 -1.7273 -2.557 -2.4451 -2.3474 -2.2618 -1.6843 -2.4593 -2.74 -2.2865 -1.8165 -2.6868 -1.6471 -1.7588 -2.5035 -2.364 -2.1797 -2.6556 -1.7123 -2.0511 -2.9238 -1.7059 -1.6637 -1.7615 -2.1244 -2.4672 -2.5422 -2.8299 -1.1797 -3.1048 -2.5145 -3.0739 -2.6663 -1.8016 -1.8589 -1.2617 -2.3228 -2.6816 -2.6111 -1.8406 -1.7182 -2.5178 -2.3575 -1.9071 -2.0078 -2.3809 -2.0318 -2.3568 -2.0577 -2.3775 -2.4568 -1.751 -2.0167 -1.8747 -2.8441 -2.7468 -1.3791 -1.6293 -1.7171 -2.4556 -2.5252 -3.3054 -2.3689 -2.2488 -2.0508 -2.0607 -2.0221 -2.2487 -2.4615 -2.831 -1.9237 -1.7516 -1.7745 -2.1953 -2.4468 -1.7553 -1.7766 -3.0761 -2.9592 -2.2342 -2.5593 -1.761 -2.2924 -1.2831 -2.4497 -2.5752 -2.3764 -3.23 -1.642 -2.9393 -1.607 -3.1117 -2.4898 -2.0932 -1.9067 -2.1689 -2.159 -2.1128
-2.1916 -1.7206 -2.7294 -2.2874 -2.028 -1.9211 -2.2682 -2.5101 -2.9149 -2.0407 -1.3254 -2.1749 -1.6716 -1.4891 -2.9958 -2.1224 -2.305 -3.0875 -2.908 -1.2459 -1.3943 -1.9294 -1.5724 -2.3522 -1.7622 -2.3256 -2.7258 -2.1677 -2.5275 -1.6897 -2.6502 -2.0082 -2.6894 -1.9793 -1.8316 -2.6135 -2.2871 -2.4131 -1.7517 -1.5279 -1.3909 -2.4037 -3.3876 -2.4905 -1.8847 -2.4049 -3.0452 -3.4139 -2.2502 -1.369 -2.2589 -1.4666 -2.0259 -2.5737 -2.6803 -2.5392 -2.4616 -2.2348 -2.8889 -2.2623 -1.8374 -2.564 -2.5754 -1.3621 -2.5563 -1.8188 -1.8628 -2.4154 -2.5681 -2.4948 -1.4396 -2.2324 -2.2173 -3.069 -2.9147 -2.248 -2.2706 -1.5993 -2.5421 -1.7802 -1.511 -2.5498 -2.0873 -2.4032 -2.0374 -2.2622 -1.7862 -2.0818 -1.7412 -1.1621 -2.3292 -2.1171 -2.3673 -1.6927 -1.7003 -1.7771 -2.2755 -2.3636 -2.0927 -1.9246
-2.7174 -3.5899 -1.5263 -2.877 -1.8629 -2.3989 -2.5299 -2.0101 -2.9037 -2.0562 -3.0356 -1.6748 -2.3459 -2.2958 -2.5674 -2.9939 -1.7871 -1.1821 -1.4553 -1.7827 -2.3292 -2.4895 -1.9069 -2.3474 -2.6138 -2.4856 -2.7007 -1.3156 -2.7344 -2.4847 -2.6622 -1.3132 -1.4339 -1.9376 -2.5684 -2.4027 -2.0288 -2.4972 -1.7323 -2.0975 -1.8959 -2.2599 -1.1862 -1.5811 -2.9028 -1.4902 -1.7593 -1.1368 -2.3155 -3.0859 -1.9557 -2.7979 -2.0006 -1.7409 -2.1877 -2.4145 -2.313 -1.7946 -2.3219 -2.0058 -2.0077 -2.0659 -1.8603 -2.8927 -2.4906 -1.9447 -2.6024 -1.9506 -2.4834 -1.867 -2.9286 -1.6323 -2.0995 -1.841 -2.324 -2.0148 -1.9617 -2.6105 -2.5999 -2.4764 -1.8027 -2.5186 -1.8055 -2.3428 -2.1361 -2.3227 -2.479 -1.4098 -2.2769 -2.5005 -2.4396 -2.3414 -2.2961 -2.6307 -2.9938 -2.6994 -2.1335 -2.0193 -2.533 -1.8368
-2.1532 -2.0166 -2.5189 -2.653 -2.0274 -3.3652 -2.1111 -2.5435 -2.3274 -1.7413 -2.6735 -2.4579 -3.1965 -2.4411 -1.7663 -1.7108 -2.8348 -2.3457 -1.8913 -2.9713 -2.9596 -2.4319 -2.4349 -2.5662 -2.9452 -2.0622 -1.3533 -2.5616 -1.7824 -2.475 -1.9223 -3.3551 -1.8625 -1.8716 -1.9532 -2.5727 -1.7613 -2.3001 -2.8469 -3.2294 -1.9685 -2.5018 -2.4469 -2.0802 -1.445 -2.1917 -1.6275 -2.0274 -1.8839 -1.8348 -2.6698 -2.086 -2.3545 -2.167 -1.5803 -1.9501 -1.6795 -2.9659 -2.3317 -2.6269 -2.5517 -1.7874 -2.2095 -2.4509 -2.0953 -2.1533 -2.1317 -2.412 -1.4482 -2.3189 -1.4592 -2.9058 -2.6394 -2.261 -2.0297 -2.7515 -2.2617 -2.067 -2.4052 -2.5733 -2.3073 -2.2879 -2.3222 -1.7641 -2.1784 -2.0674 -2.4223 -2.455 -2.7186 -3.1872 -2.952 -2.1198 -2.4181 -1.9371 -1.5842 -1.2219 -2.0296 -2.7382 -1.4528 -1.5711
-1.8034 -1.1679 -2.1878 -2.4388 -2.552 -1.6045 -1.7894 -1.8573 -2.0931 -2.6489 -1.7586 -2.0353 -1.9654 -2.3808 -2.373 -2.5032 -2.8235 -2.9296 -2.6006 -1.4282 -1.9465 -1.5978 -2.9968 -1.7706 -1.8542 -1.56 -2.6617 -2.1688 -2.4502 -2.2624 -2.5086 -1.5311 -2.4751 -2.3709 -1.5497 -2.2049 -2.5879 -2.1127 -1.2682 -2.2507 -2.6383 -2.1915 -2.3165 -3.0127 -2.967 -3.1292 -3.0687 -1.6422 -2.4996 -2.5591 -1.8782 -1.9234 -3.1212 -2.2691 -2.6838 -2.4983 -2.0912 -2.4291 -2.468 -1.955 -1.8026 -2.5431 -2.8846 -2.3304 -2.03 -2.2226 -1.5519 -1.5619 -2.3304 -2.4566 -2.4624 -1.9796 -2.2508 -1.9398 -2.7761 -2.2512 -2.7904 -2.6912 -2.3774 -2.2634 -2.3783 -1.7052 -2.4518 -2.5321 -2.9048 -1.8467 -3.0666 -3.3287 -2.0921 -1.9724 -1.8893 -2.6202 -2.1355 -2.5673 -2.6547 -2.5748 -2.4912 -2.2625 -2.5728 -3.2394
-2.6012 -2.3673 -2.4993 -2.8104 -2.2078 -1.8983 -2.5349 -2.5605 -1.5751 -2.9521 -2.5845 -2.9427 -2.5799 -2.219 -1.7433 -2.1948 -1.7019 -1.6187 -1.8255 -2.7065 -2.2636 -2.7885 -2.3642 -2.6921 -2.7516 -3.197 -1.6124 -2.9467 -1.9073 -2.6142 -2.6124 -2.0938 -2.1808 -1.745 -3.0085 -1.8015 -2.1656 -2.3072 -2.5087 -2.4839 -2.229 -2.7654 -2.0666 -2.3902 -2.5279 -2.2226 -1.7635 -3.4247 -2.4119 -2.9437 -3.2106 -2.6428 -1.2733 -2.5349 -2.072 -1.4915 -2.734 -1.1874 -1.6138 -2.6473 -3.1312 -1.6175 -1.9228 -2.0954 -2.4561 -3.1174 -2.9472 -2.7298 -3.3223 -1.8526 -2.8691 -2.1447 -2.1259 -2.7192 -2.5248 -2.1757 -1.6132 -3.1891 -1.9799 -1.5103 -3.242 -2.3373 -2.6276 -2.8508 -2.1186 -2.8306 -2.265 -1.6696 -1.5119 -2.7182 -1.8228 -2.6541 -2.0829 -2.5274 -2.8273 -1.8713 -1.8997 -2.8942 -2.4712 -1.7284
-2.0998 -2.6982 -2.0549 -1.1849 -1.9434 -2.871 -1.7301 -1.8574 -2.2267 -2.2025 -2.3477 -2.5283 -1.7081 -2.4937 -2.5647 -2.6523 -1.8716 -3.1001 -2.5464 -2.1349 -2.4148 -2.389 -1.6272 -2.0451 -1.5374 -2.0377 -2.8405 -2.058 -1.8762 -1.9555 -2.1876 -2.9304 -2.1263 -2.5306 -2.4812 -2.8657 -1.8817 -2.6312 -2.8839 -2.2593 -1.9293 -1.5016 -2.7556 -1.8001 -1.1107 -2.6015 -2.3626 -1.2181 -2.4193 -1.7608 -1.8273 -2.5214 -2.067 -2.6323 -2.0495 -2.6063 -2.3148 -2.4964 -3.1843 -1.6705 -2.3044 -2.7249 -2.5341 -1.7383 -2.4977 -2.1688 -2.0486 -3.3002 -2.8789 -2.667 -2.7243 -1.8744 -2.456 -1.8052 -2.1842 -2.3051 -2.9701 -1.8467 -2.0938 -1.7319 -1.7445 -2.1862 -2.0573 -2.1032 -2.233 -2.6324 -2.5359 -2.4233 -2.8746 -1.6371 -2.9768 -2.0012 -2.5684 -2.1013 -2.1419 -3.63 -2.7801 -2.4156 -2.494 -2.1707
-2.2664 -1.7786 -1.9202 -3.0438 -2.2337 -2.4803 -3.4997 -2.7495 -2.6539 -1.7141 -1.9732 -2.2019 -1.9174 -1.6452 -3.1246 -1.7962 -2.4133 -2.3481 -3.1979 -3.3509 -1.7071 -2.3287 -1.9366 -2.6983 -3.071 -2.2904 -2.3616 -2.4513 -2.6544 -1.6351 -2.1478 -2.719 -2.3414 -2.5639 -2.1865 -1.4173 -2.8988 -1.4687 -2.1756 -1.9857 -1.9692 -2.6609 -2.3239 -2.7127 -3.1225 -2.9008 -2.5072 -3.4576 -2.4813 -3.05 -2.4146 -2.7051 -2.2971 -1.9024 -2.102 -2.7495 -1.9533 -2.1554 -1.8869 -2.8253 -1.5958 -2.7785 -1.8985 -2.4843 -2.268 -2.398 -2.7517 -1.7081 -1.9811 -1.9752 -2.3678 -2.4711 -1.9234 -2.6563 -1.8439 -2.8788 -2.3168 -2.4157 -2.2689 -3.9628 -2.7961 -1.844 -1.8072 -1.8841 -2.6484 -2.155 -1.5157 -3.0393 -2.2348 -2.4462 -2.0488 -2.2254 -2.953 -2.2524 -2.6601 -1.6727 -2.4231 -2.6546 -1.6885 -2.0102
-2.9021 -2.6698 -2.683 -2.0548 -2.7854 -1.4946 -1.7559 -1.6623 -2.3054 -3.0183 -2.5583 -1.9381 -2.1349 -2.5931 -2.0444 -2.4171 -2.7493 -2.5436 -1.6751 -1.882 -2.3133 -2.4796 -2.2347 -2.543 -2.413 -1.8725 -2.159 -1.4911 -3.2959 -3.1136 -2.6556 -2.0454 -2.5314 -2.8588 -2.3743 -2.6455 -2.4814 -2.2224 -3.1057 -2.2925 -2.6005 -2.4474 -2.9821 -2.3476 -2.418 -1.519 -2.224 -2.3857 -1.7582 -1.5909 -1.8615 -2.0762 -2.5763 -2.7406 -2.6838 -1.5097 -2.3964 -2.919 -2.7989 -1.8814 -2.3141 -1.4902 -2.832 -3.3097 -2.2929 -2.3056 -2.1786 -2.1079 -1.9203 -2.5258 -1.6406 -2.7959 -3.1909 -2.131 -2.3865 -2.4301 -2.2837 -2.4175 -3.3071 -1.8582 -2.041 -2.6307 -3.3295 -2.4342 -2.6482 -2.5332 -1.6535 -1.6487 -2.9049 -2.7784 -2.5187 -2.4691 -1.7641 -2.8482 -1.9132 -1.7871 -2.0611 -1.7538 -2.4653 -2.399
-2.2068 -3.0179 -2.7149 -2.1186 -2.4296 -2.5274 -2.7435 -2.4649 -2.7534 -2.1122 -1.9242 -2.5683 -3.2169 -2.2867 -2.1868 -3.0202 -2.2746 -2.7003 -1.6501 -2.1136 -2.2953 -1.5873 -3.6374 -2.8272 -2.6155 -2.2161 -2.6053 -2.9406 -1.5529 -1.7081 -2.2863 -1.7479 -2.2298 -1.7217 -1.9399 -2.8901 -2.3689 -3.0004 -1.7104 -2.4837 -1.7387 -2.4282 -1.6056 -1.7583 -1.5929 -2.4847 -2.1199 -2.3481 -1.9414 -2.4554 -2.5003 -3.3095 -2.2126 -2.3167 -2.2616 -2.3848 -2.8291 -2.4684 -1.1476 -2.822 -2.5921 -2.8161 -2.2856 -1.7949 -2.4722 -2.301 -2.8926 -1.8644 -2.2673 -2.3805 -2.5873 -2.0479 -1.6626 -2.6071 -2.4223 -2.6737 -2.9 -2.3145 -1.7911 -2.5235 -2.8232 -2.5993 -2.2129 -3.3009 -2.0173 -1.8507 -3.5518 -1.932 -2.4944 -2.5492 -2.1233 -2.3216 -2.2311 -1.9264 -1.6302 -3.5187 -1.8288 -2.0538 -2.7978 -1.7548
-2.4651 -2.063 -2.1161 -2.3566 -2.0586 -2.5042 -2.4673 -2.3598 -2.6776 -2.682 -2.9954 -1.838 -1.635 -2.9248 -3.1738 -2.1603 -1.6458 -2.2517 -2.6136 -2.4965 -3.0935 -2.1596 -1.9871 -1.4722 -2.2522 -2.6007 -2.2122 -2.2775 -2.4016 -2.5563 -2.7474 -2.4011 -2.613 -2.8089 -2.5922 -2.6249 -2.1858 -2.2024 -2.9188 -3.3408 -3.1411 -1.9121 -2.1575 -2.3278 -3.2364 -3.1507 -3.0592 -2.7443 -2.2809 -2.1977 -2.3792 -1.9525 -2.5892 -3.0428 -2.3203 -2.613 -2.3295 -2.1176 -1.5373 -2.3181 -1.9037 -2.288 -2.4831 -2.0554 -1.853 -2.3872 -2.1015 -3.186 -2.3485 -2.2456 -2.4145 -1.911 -2.6694 -2.9386 -3.0763 -2.2085 -1.5456 -1.7355 -2.3661 -2.49 -1.2874 -2.7053 -2.2468 -2.623 -2.7051 -2.1543 -1.905 -2.6359 -2.4392 -1.875 -2.3841 -2.1711 -1.6905 -2.2866 -3.0388 -1.6438 -2.6158 -2.6632 -2.0713 -2.8689
-2.6205 -2.3756 -2.4754 -2.9158 -2.7416 -2.521 -1.9249 -3.2733 -1.9122 -2.2692 -2.669 -3.1421 -3.6301 -2.2519 -1.7769 -2.9311 -3.1674 -1.3635 -2.3131 -1.7782 -1.9895 -3.1001 -1.8261 -2.323 -2.72 -2.8005 -2.4564 -2.3794 -2.1959 -2.4678 -2.0927 -2.5514 -2.1259 -1.8404 -2.6403 -1.5221 -2.2478 -1.8729 -1.7933 -2.5398 -2.5246 -3.0416 -3.4767 -2.464 -2.6413 -2.0403 -1.8081 -1.4168 -2.4832 -2.9578 -2.0691 -2.2004 -2.3047 -1.7789 -2.8142 -2.9143 -2.2799 -3.3576 -3.1563 -2.2098 -2.7556 -3.028 -2.4404 -2.5194 -1.6711 -2.1569 -1.7066 -2.0792 -2.6981 -2.3949 -2.5752 -1.9657 -3.0882 -2.1296 -2.6089 -2.3821 -2.1773 -2.61 -2.2757 -1.6915 -3.5214 -2.1517 -2.335 -1.7199 -1.7771 -3.0418 -2.8816 -2.0988 -2.7236 -2.5059 -1.7817 -2.5357 -2.8454 -3.0353 -2.2287 -2.7427 -2.7857 -2.7281 -2.6547 -2.6852
-2.2214 -2.0531 -2.6751 -2.4808 -2.0297 -2.6097 -1.9621 -1.5519 -2.4042 -1.4489 -2.1279 -2.3581 -2.6339 -1.8364 -2.4771 -1.8236 -2.5937 -2.9447 -3.0255 -2.4905 -1.9437 -1.7129 -3.0668 -3.4059 -1.8926 -2.5309 -2.3293 -2.0344 -1.6262 -3.0825 -2.5318 -2.1776 -3.3452 -2.8761 -2.3022 -2.6682 -2.4209 -2.6569 -2.2557 -2.0451 -2.2323 -1.937 -2.2779 -2.6276 -2.8691 -2.0415 -1.7135 -2.3756 -2.9214 -2.0498 -2.7278 -2.9672 -2.2413 -1.6967 -1.534 -1.7295 -2.447 -1.5386 -2.6311 -2.3245 -2.9631 -1.7373 -2.1618 -2.3721 -3.512 -2.6143 -2.6962 -2.2507 -2.0838 -2.6372 -2.3757 -3.1565 -1.6099 -2.2106 -2.5109 -3.0344 -2.8624 -2.4245 -2.503 -2.828 -1.8498 -2.9168 -3.2218 -2.5986 -2.5873 -2.4774 -2.5568 -3.4485 -2.0158 -3.2053 -2.516 -3.5956 -2.9226 -2.1535 -3.0957 -2.1456 -2.5745 -2.2594 -2.3455 -2.4589
-2.5541 -2.5088 -2.5757 -1.5395 -2.4151 -2.2554 -2.2892 -2.1413 -2.9071 -2.6658 -2.2002 -1.994 -2.226 -2.9951 -2.5138 -2.4973 -1.5578 -2.877 -2.4612 -2.2734 -2.5449 -2.8102 -2.4662 -1.6693 -2.1512 -2.1546 -2.2269 -3.052 -2.9863 -1.8012 -2.4884 -3.3891 -1.7156 -2.7214 -2.4043 -2.2208 -2.2373 -1.8135 -2.9927 -3.042 -2.5009 -2.4328 -2.3301 -2.8712 -1.9023 -2.3422 -2.7131 -2.3107 -2.4047 -2.6097 -2.6288 -1.4714 -3.2549 -2.6568 -2.313 -2.9858 -2.2986 -2.2144 -2.416 -2.2626 -2.6608 -2.6945 -2.3911 -2.2731 -2.2152 -2.0851 -2.6098 -3.253 -2.711 -2.2344 -2.154 -1.9186 -2.018 -2.4665 -2.6686 -2.0608 -2.7989 -2.4429 -2.3645 -1.5918 -2.6961 -2.5818 -1.9737 -2.0309 -1.883 -1.849 -2.299 -2.3283 -3.1842 -1.9658 -2.5726 -0.42223 -3.1228 -2.7051 -2.3281 -3.4295 -1.7686 -3.543 -2.1123 -2.604
-2.5556 -2.1421 -2.0276 -3.3441 -2.9493 -2.8245 -3.2781 -2.9377 -2.3719 -3.5093 -3.3881 -2.7465 -2.7562 -2.4304 -3.1273 -2.6468 -2.987 -1.1432 -2.4733 -2.9053 -2.9126 -2.6524 -1.8211 -2.5962 -3.1909 -2.7841 -2.7271 -3.3432 -2.4703 -2.804 -2.3282 -2.5265 -2.639 -1.8613 -1.7096 -3.1376 -2.6919 -3.1547 -1.9573 -1.8881 -2.5508 -2.6549 -1.8407 -1.8771 -2.7935 -2.6101 -2.9393 -3.0031 -3.135 -2.5217 -2.3137 -2.2665 -2.3525 -2.0979 -2.5108 -2.0368 -2.4817 -2.651 -2.8793 -2.7033 -1.5859 -2.4915 -2.5307 -1.7933 -2.5062 -1.9791 -2.8715 -1.3335 -2.8025 -2.341 -2.7245 -2.9093 -3.1784 -2.6182 -1.601 -3.0152 -2.2264 -3.1593 -3.4041 -2.4945 -2.6456 -2.7726 -2.6328 -2.7352 -3.1614 -2.7187 -1.9976 -2.5217 -1.883 -2.2054 -2.7688 -2.9684 -2.3184 -2.2663 -2.6244 -1.9077 -3.0331 -1.2905 -2.8879 -2.1432
-2.7162 -3.0343 -2.568 -2.6298 -1.8996 -2.6132 -2.2952 -1.9979 -1.6524 -2.0488 -1.2957 -2.2743 -2.1646 -2.6428 -2.3945 -2.4949 -2.8104 -3.0026 -2.7435 -2.0039 -2.3425 -2.1375 -2.7983 -2.4441 -2.9744 -2.0919 -2.3627 -2.3088 -2.7589 -2.9467 -2.7247 -1.6827 -1.7118 -2.6236 -2.5235 -2.9469 -2.8823 -2.4986 -1.8689 -2.1605 -1.4394 -2.5918 -2.7226 -2.8014 -2.2221 -2.4208 -2.9094 -2.3064 -1.7359 -2.729 -2.7053 -3.3886 -1.279 -2.7719 -2.9925 -2.3306 -3.4273 -2.0699 -2.2545 -1.907 -3.1429 -2.5784 -2.6314 -3.0707 -2.1407 -3.136 -2.2862 -2.609 -2.3195 -2.0988 -2.5561 -2.5552 -2.4314 -2.4564 -2.7031 -2.0679 -2.4581 -1.815 -2.3443 -3.3368 -2.4165 -2.4796 -2.8563 -2.1832 -2.6786 -2.1521 -2.2486 -3.753 -2.3905 -3.7268 -2.0578 -2.6167 -2.182 -2.4609 -1.986 -2.6001 -3.1459 -2.0876 -1.9336 -3.0108
5.4847 5.5102 4.8389 5.6421 6.053 5.7435 4.8968 5.394 5.1733 5.5568 4.3523 5.0953 6.0069 5.6985 5.6923 6.0227 5.297 4.9858 4.9022 5.2684 5.0412 5.4072 5.4605 4.7863 6.0868 4.9839 5.7564 5.693 5.4219 5.9285 6.0721 5.2334 5.3702 5.5604 4.1795 6.0495 5.4504 5.8145 3.7234 5.2175 5.0113 4.9647 5.2197 5.077 5.2226 4.871 5.65 5.938 6.2241 5.2508 5.6263 4.6863 5.3164 4.9914 5.3661 5.4588 5.902 5.4303 5.536 5.529 6.0596 5.3616 5.5202 4.9599 5.2476 4.7292 5.3122 5.2869 5.2934 5.0948 5.0549 5.6851 6.2306 5.397 5.8223 5.0586 4.3621 4.992 5.7234 5.0029 5.6418 4.868 6.1987 4.0725 4.9879 5.2826 4.5491 6.1379 5.3037 5.8967 5.0231 4.9195 5.5644 5.4411 5.0192 5.3764 6.1746 4.6344 5.4225 6.1758
-0.5985 -0.66338 -0.17218 0.10028 -0.28842 -0.63575 0.24496 -0.76749 -0.27642 -0.5228 -0.2804 0.20983 -0.74473 -0.029023 -0.66504 0.37585 0.12492 -0.35193 0.50938 0.26694 0.28913 -1.0231 -0.58165 -0.16391 -0.21981 -0.18815 -0.33215 0.06385 -0.6498 -0.10853 -0.97213 0.61249 -0.76638 -0.11406 0.81227 0.019875 -0.14709 -0.47375 -0.22623 -0.9412 0.16941 -0.29355 -0.45431 0.54525 -0.003157 0.38423 0.17658 -1.1641 -0.16282 -0.14406 -0.6307 0.18761 -0.6775 -0.58747 0.21877 -1.4647 0.11484 -0.81489 -0.10195 -0.085543 -0.36304 -0.78535 -0.46722 -0.072376 -0.26015 0.021494 -0.023956 -1.0313 0.33505 -0.37679 0.018316 -0.57475 -0.6246 -0.32724 -1.295 -0.078935 -0.036229 0.13413 -0.25598 0.072715 -0.21038 0.20775 -0.59341 0.51747 -0.15905 0.030651 0.35218 0.40735 0.082046 0.2994 -0.32605 -0.036319 -0.037621 -0.70022 0.015313 -0.34152 -0.71174 -0.23743 -0.58864 0.056728
-0.87344 -1.5676 -0.64688 -1.2851 -1.8301 -0.82304 -0.20527 -1.318 -1.0515 -1.4727 -1.4335 -1.531 -1.1972 -1.8551 -0.95979 -2.1089 -1.7131 -1.8379 -1.8596 -2.1584 -0.36035 -0.36655 -2.2809 -0.1461 -1.1481 -0.92083 -1.3881 -0.96416 -0.95722 -1.5459 -1.8721 -1.9449 -1.3852 -1.5627 -1.1061 -1.3082 -1.399 -1.7901 -1.0444 -0.99954 -2.2398 -1.6333 -1.3661 -1.73 -1.1184 -1.8603 -1.5456 -0.97638 -1.1246 -0.84926 -1.6051 -1.1419 -0.41909 -0.17488 -1.2155 0.21335 -1.2531 -1.6532 -0.88787 -2.4155 -1.727 -1.2679 -2.1419 -1.0388 -1.4879 -0.84078 -1.6889 -1.3513 -2.116 -1.4984 -2.0371 -1.0069 -1.637 -1.4437 -0.9387 -2.062 0.012026 -1.281 -1.7471 -1.6832 -1.9967 -1.7114 -1.9123 -1.1191 0.10644 -1.5932 -1.7912 -2.2066 -1.4627 -1.2325 -0.82687 -1.9534 -1.3801 -1.4791 -2.0397 -1.4213 -1.0466 -2.0364 -1.7224 -1.2332
-1.3501 -1.4802 -2.4194 -1.2522 -1.3288 -2.105 -1.8351 -1.8619 -1.8059 -1.001 -1.6049 -1.1317 -2.1939 -1.3388 -2.3407 -1.0536 -0.68983 -0.95442 -1.41 -1.5428 -1.7344 -2.0915 -0.97312 -2.6354 -1.6681 -2.1886 -1.137 -1.3458 -1.3776 -1.3827 -1.4264 -1.917 -1.2561 -2.4461 -1.6574 -2.334 -1.2379 -0.89054 -1.2418 -1.6876 -0.99321 -1.1018 -1.2075 -1.3753 -1.9229 -1.6562 -1.2044 -1.8095 -1.3829 -1.7793 -1.2733 -0.70019 -2.2006 -1.82 -2.205 -2.1996 -2.0046 -1.1219 -2.4628 -1.4595 -0.84781 -0.51656 -0.10514 -1.8337 -1.3632 -1.5573 -1.9076 -1.5167 -1.7679 -1.1292 -2.4454 -1.5164 -1.6499 -1.7751 -1.5221 -1.6618 -1.5711 -1.932 -1.0895 -1.2191 -1.0803 -1.2283 -0.64296 -1.7338 -2.3294 -1.4806 -1.4398 -1.2447 -1.2202 -1.8856 -1.0286 -1.1513 -1.2233 -0.69228 -0.72637 -1.8276 -1.4007 -0.87613 -0.40047 -1.6251
-2.1091 -1.0476 -0.85363 -1.8291 -2.5272 -1.2182 -2.1876 -1.1793 -1.6261 -1.7313 -0.044149 -1.0835 -1.3013 -1.263 -0.12483 -2.4773 -0.97764 -1.3446 -1.0187 -0.41294 -1.7916 -1.5496 -1.4042 -0.66696 -2.1752 -1.2354 -1.8575 -1.8173 -0.69477 -1.2101 -1.6224 -1.7453 -1.877 -0.90582 -1.8828 -0.82301 -2.1025 -1.4698 -0.69114 -1.6913 -1.0726 -1.475 -1.495 -1.956 -0.47697 -1.2844 -1.4748 -0.97668 -1.6809 -1.5838 -1.5954 -2.1745 -1.158 -0.72896 -1.0495 -1.5581 -1.3639 -1.6486 -0.6375 -1.7566 -1.6432 -2.1658 -1.8168 -0.68102 -1.7376 -1.2233 -1.0421 -1.0379 -1.4017 -1.5892 -0.34351 -0.9613 -1.2196 -1.9144 -1.7618 -0.67296 -1.4211 -0.91919 -1.7211 -1.3505 -2.1241 -2.1759 -1.4123 -1.36 -1.8566 -1.5576 -1.1229 -1.136 -1.7381 -1.1417 -2.4911 -1.3697 -0.84587 -2.1404 -1.2167 -1.6566 -1.5211 -1.755 -1.8438 -1.579
-0.73707 -1.1357 -1.2439 -1.3479 -0.048565 -1.7382 -1.3204 -1.7609 -1.933 -0.8537 -2.2151 -1.5187 -1.4394 -1.0217 -2.1492 -1.0421 -2.3878 -1.4054 -1.8167 -1.5828 -1.1731 -0.55466 -1.11 -1.8249 -0.46049 -1.3689 -0.93734 -1.4473 -1.9458 -1.8139 -0.99541 -0.082145 -1.0202 -1.2519 -0.82616 -1.4457 -0.88377 -1.4971 -1.7127 -1.3779 -1.7719 -1.295 -1.9032 -1.3903 -2.436 -1.9073 -0.76088 -1.6899 -1.0049 -1.0534 -0.94229 -1.2835 -1.1636 -2.2093 -1.477 -1.4946 -1.4827 -0.77984 -1.7078 -1.0384 -1.512 -0.93073 -1.7147 -0.50983 -0.49773 -2.0662 -1.2027 -1.8427 -1.222 -1.3259 -1.0866 -0.60935 -2.479 -0.84916 -0.96176 -1.7866 -1.8676 -2.3374 -1.7854 -1.145 -1.6513 -1.0899 -2.0746 -0.75593 -1.4241 -1.0365 -1.125 -1.5554 -2.0979 -1.7462 -1.5671 -1.2358 -1.557 -1.8947 -2.3188 -0.44083 -1.315 -1.5155 -0.87839 -0.76954
-1.4132 -0.9988 -1.0259 -1.3646 -1.4613 -0.80243 -1.9715 -1.2169 -1.2412 -1.4278 -1.3728 -1.4094 -1.0982 -1.3482 -1.829 -1.3525 -1.2147 -1.3962 -1.8079 -1.2774 -1.894 -1.0445 -1.0538 -1.5306 -1.7147 -1.4723 -0.97275 -0.72022 -1.4255 -1.4573 -0.6998 -2.2394 -1.063 -1.2018 -1.4265 -0.8358 -1.0142 -1.4455 -1.6259 -1.9985 -1.3951 -1.1969 -0.67809 -0.56773 -0.92354 -0.51649 -1.8508 -2.0311 -0.99286 -1.1136 -1.5422 -1.8366 -1.4442 -1.0834 -0.34949 -0.86185 -1.1169 -1.7387 -0.75502 -1.4193 -1.1064 -2.0429 -1.4979 -1.4565 -1.4577 -1.3666 -2.603 -0.46088 -1.5 -2.0776 -1.3966 -2.1806 -1.0062 -0.80084 -1.4836 -1.8339 -1.3923 -0.355 -1.0285 -1.1034 -0.86189 -1.5567 -1.373 -1.3685 -1.3925 -1.5145 -1.506 -1.471 -1.725 -1.4752 -0.70984 -1.7255 -2.1118 -1.217 -1.2865 -1.6286 -1.1382 -1.8614 -1.6421 -1.6542
-1.6875 -1.7107 -1.7121 -1.5102 -1.3938 -1.8812 -0.88049 -1.6248 -1.4932 -1.3151 -1.3234 -1.764 -1.0698 -2.0078 -1.0649 -1.3297 -1.4923 -0.68763 -1.5716 -1.5076 -0.37114 -1.9386 -1.1025 -1.4289 -1.1377 -1.9654 -2.0461 -1.7188 -1.8545 -1.6107 -1.7706 -0.63063 -1.5313 -1.0076 -1.0678 -2.0089 -0.86626 -1.6051 -0.78082 -0.9482 -1.4291 -1.0157 -1.3647 -1.3111 -1.8287 -1.6807 -1.4142 -0.76424 -1.9025 -2.1118 -0.71877 -1.693 -1.323 -1.5194 -1.6997 -1.9298 -1.8881 -1.1901 -1.1901 -1.4349 -1.4534 -1.6533 -1.4142 -1.7977 -1.3276 -0.50974 -0.96149 -1.7836 -1.8391 -1.3286 -1.8512 -1.6105 -1.5564 -1.9278 -1.4213 -1.0128 -1.0999 -1.2856 -1.8078 -1.1877 -1.2944 -0.82704 -1.5945 -2.1086 -0.8199 -1.5428 -0.99201 -1.5635 -0.99592 -1.7862 -1.6493 -1.2989 -0.94318 -0.90033 -1.8648 -1.0753 -1.7687 -0.82154 -1.2928 -1.4358
-1.0774 -1.6632 -1.3437 -1.1099 -0.69032 -1.0122 -0.33829 -0.79153 -0.59797 -1.5512 -0.9789 -0.64141 -1.6672 -1.0536 -0.78457 -1.4486 -0.69209 -2.1369 -0.28149 -1.3156 -1.6764 -0.76138 -0.83195 -1.6903 -1.1847 -0.41922 -1.46 -0.77867 -0.45655 -1.4935 -1.7056 -1.1945 -0.8765 -0.73999 -1.4777 -1.6068 -1.9335 -1.1369 -1.8533 -1.8655 -1.2136 -1.7662 -1.8627 -1.189 -0.85965 -1.7371 -1.7199 -0.95151 -1.5604 -1.4692 -1.2769 -1.4702 -2.023 -1.2304 -1.3061 -0.96742 -0.93064 -1.2112 -0.88689 -1.2386 -1.031 -1.5696 -1.0909 -1.4095 -1.6461 -1.31 -1.087 -1.2486 0.00089736 -0.69562 -0.6894 -1.5691 -0.24272 -1.144 -1.378 -1.4626 -1.3596 -1.6241 -0.936 -1.7062 -1.1909 -1.3373 -0.55412 -1.1436 -1.2419 -1.0367 -1.9867 -0.48975 -0.8828 -0.88486 -1.0583 -1.0581 -1.9136 -1.1202 -0.69233 -0.7615 -0.77146 -1.1608 -1.7162 -0.82233
-1.685 -0.81267 -1.1457 -0.63171 -1.9722 -1.2598 -2.6202 -0.26083 -1.4849 -1.9456 -0.79329 -1.6955 -1.0488 -1.0499 -1.9516 -0.71799 -2.0358 -1.114 -0.85782 -0.58279 -1.069 -1.5733 -1.7242 -0.12328 -1.3854 -0.71922 -0.80824 -2.0655 -1.4624 -0.72068 -0.76263 -2.0499 -0.95854 -1.7081 -1.1418 -0.89667 -0.80654 -1.4462 -0.34744 -1.3373 -1.1482 -1.2814 -0.94688 -1.6099 -1.1772 -0.72563 -0.49927 -1.2151 -1.1641 -0.44753 -1.1435 -1.1213 0.048226 -1.6646 -0.989 -1.5893 -1.1146 -1.3812 -2.1734 -1.3964 -1.0095 -0.46886 -1.3047 -0.9241 -1.2622 -2.0692 -0.30965 -1.5586 -1.9895 -1.1414 -1.6531 -0.47212 -0.84839 -1.558 -1.165 -1.2997 -0.92571 -1.7401 -1.0862 -1.9888 -2.1829 -2.2908 -1.5012 -1.1654 -1.732 -1.1885 -0.31219 -1.7581 -0.95352 -0.84406 -1.4053 -1.596 -1.2221 -1.249 -1.0819 -1.8823 -0.94491 -1.1997 -0.68637 -1.4446
-1.1795 -1.1364 -0.94551 -1.4229 -1.1854 -1.1205 -0.96478 -1.4623 -1.7518 -0.86119 -1.2904 -0.65962 -1.8591 -0.77503 -0.8222 -1.1465 -0.51383 -1.2566 -1.41 -1.3517 -0.13856 -0.98157 -0.60458 -1.8172 -1.2093 -1.3437 -1.9668 -0.92302 -1.5079 -1.4569 -2.3929 -1.389 -1.5448 -1.7211 -0.75287 -0.3642 -1.0144 -0.85309 -1.6719 -1.0447 -0.72163 -0.55336 -1.0576 -1.2823 -1.2326 -1.722 -1.2999 -1.3019 -0.64713 -1.4621 -1.2391 -1.1357 -1.8155 -0.7663 -1.4598 -1.2238 -1.3686 -1.2293 -0.57244 -0.78954 -1.6795 -0.63414 -1.2614 -1.3223 -1.0461 -1.3144 -1.0953 -0.47757 -0.55558 -1.4468 -1.1168 -1.7644 -0.72419 -0.57715 -1.3228 -1.2289 -1.4559 -0.76288 -0.94485 -0.52741 -0.78299 -0.37779 -1.0799 -0.46031 -1.0634 -0.61977 -1.0549 -0.60062 -1.9386 -2.0169 -0.43382 -0.40033 -0.38435 -1.3864 -0.79546 -0.49151 -1.2778 -0.87678 -1.3403 -0.75074
-0.88839 -1.4108 -0.73026 -1.1771 -1.4276 -1.4938 -0.11971 -1.3004 -0.41222 -0.49508 -1.6368 -1.7376 -0.64587 -1.7415 -1.5719 -1.2218 -1.4508 -1.0435 -1.1122 -0.93626 -2.5671 -1.5601 -1.8299 -1.3182 -1.2592 -0.94794 -0.63182 -1.5414 -0.67504 -0.31854 -0.53398 -0.58203 -1.2293 -0.45925 -1.025 -1.0821 -1.3313 -0.9512 -1.2269 -1.6136 -1.0299 -1.7361 -0.29105 -0.85586 -1.2156 -0.38258 -0.88289 -1.3243 -1.222 -1.5992 -1.5294 -1.449 -0.68124 -1.2659 -1.3896 -0.56954 -1.3072 -0.53441 -1.4713 -1.2968 -0.78573 -1.4245 -1.0646 -1.8743 -1.1064 -1.0175 -2.1369 -1.4441 -1.3222 -0.99204 -0.52052 -0.52536 -1.4987 -0.5894 -1.0703 -1.1015 -0.7143 -1.6376 -1.269 -0.90689 -0.77675 -1.1515 -1.0826 -2.5174 -1.6137 -0.94392 -0.88092 -1.7155 -0.87851 -1.0143 -1.3595 -2.1048 -1.3904 -1.8147 -0.9769 -1.4151 -1.4305 -1.2238 -1.1913 -0.87901
-0.64187 -1.2447 -2.7621 -0.59781 -0.82447 -1.6372 -1.4704 -1.262 -1.4388 -0.62089 -1.0698 -0.83312 -0.8291 -0.44805 -0.84331 -1.4235 -0.45368 -0.82912 -1.0162 -1.5737 -0.21697 -1.1448 -1.3768 -1.5588 -0.76457 -1.0871 -0.74517 -0.82833 -0.91958 -1.1217 -0.34513 -1.4088 -0.64182 -1.292 -1.9607 -1.2382 -0.98622 -0.6956 -1.8136 -1.4959 -0.57934 -0.74678 -1.2906 -1.1439 -1.0382 -1.3896 -1.8605 -0.99617 -1.7798 -0.80569 -0.42316 -0.51813 -1.0598 -1.0574 -0.68988 -1.2399 -0.6123 -2.2529 -0.050425 -0.47832 -1.2039 -1.3445 -0.95509 -1.1908 -0.21288 -1.3416 -1.0426 -1.3955 -1.1344 -1.0918 -0.91644 -1.2677 -1.7613 -1.7857 -1.1622 -1.2305 -1.2955 -1.0285 -1.7923 -0.90652 -1.0906 -1.1918 -1.2026 -1.2831 -1.4329 -1.8587 -1.4699 -1.8511 -0.7599 -0.52923 -1.8297 -0.19152 -0.75788 -0.71214 -1.4883 -0.90166 -0.94988 -1.1508 -1.1706 -1.6184
-1.4591 -0.19917 -0.87818 -1.882 0.67821 -0.87654 -0.99615 -0.80372 -1.3682 -1.2254 -1.2399 -0.87425 -1.2027 -1.4101 -1.3524 -0.90995 -0.90567 -1.2633 -0.95565 -0.6308 -1.3084 -0.67285 -0.51287 -0.32362 -1.0723 -2.0107 -1.1627 -1.2991 -1.7947 -0.79255 -1.1746 -0.90089 -1.0216 -0.92848 -0.66397 -1.427 -1.0682 -1.3485 -0.67149 0.15106 -1.363 -1.0536 -1.1255 -0.89533 -0.86102 -0.9265 -0.065655 -0.66026 -0.69987 -1.0253 -1.9173 0.11067 -1.0288 -0.80384 -0.70441 -1.5154 -0.15804 -0.55797 -0.89513 -1.3895 -0.93231 -0.38084 -0.8872 -0.79017 -1.8183 -0.20624 -1.1885 -0.66326 -1.1537 -0.78441 -1.664 -0.37919 -0.62402 -1.3792 -1.2847 -0.87314 -1.1269 -0.41926 -0.48881 -0.80607 -1.5202 -1.2927 -0.8942 -0.18797 0.034519 -0.64491 -1.5539 -0.51838 -1.6228 -0.85748 -1.0624 -1.6942 -1.0195 -0.86894 -1.15 -1.2643 -0.55818 -1.3599 -0.4073 0.45739
-0.34389 -1.3961 -0.28887 0.018434 -1.4965 -0.67731 -0.68188 -1.2993 -0.20387 -1.8745 -1.1247 -0.51387 -1.5398 -0.72349 -0.80591 -0.57902 -0.94289 -1.7563 -1.0637 -0.84754 -1.1792 -1.3402 -0.98745 -0.71702 -1.3223 -0.36377 -1.1233 -0.8432 -0.34735 -1.2905 -0.79988 -0.57062 -1.117 -1.5269 -0.63678 -0.4526 -0.85118 -0.020996 -0.81045 -1.5817 -0.90534 -0.98109 -1.0015 -0.91539 -1.3937 -1.3294 -0.47787 -1.0784 -0.59723 -1.1746 -0.96459 -1.5861 -1.1825 -1.4522 -0.87503 -1.0395 -2.0326 -1.2658 -1.1528 -0.74143 -0.68944 -1.5369 -1.1864 -0.47845 -0.68185 -1.3882 -0.92683 -0.91696 -0.46394 -1.0379 -1.489 -1.7912 -1.1821 -1.2127 -0.79192 -1.8507 -0.6865 -1.0161 -1.0629 -1.3657 -0.81868 -0.44915 -1.5576 -0.67736 -1.1991 -1.2569 -0.39529 -1.448 -1.8788 -1.5048 -1.0762 -0.69038 -0.68619 -1.1965 -0.50508 -1.1022 -0.96365 -0.91566 -1.1387 -1.237
-1.413 -1.0169 -0.89285 -1.663 -1.4618 -0.60621 -0.42286 -0.89391 -1.3552 -0.77867 -0.26019 -0.80321 -0.4651 -1.1061 -1.3624 -1.4129 -1.1225 -0.57726 -1.9341 -0.16522 -0.44327 -0.28135 -1.089 -0.95684 -1.2082 -0.90125 -0.74366 -0.74814 -0.35519 -1.495 -1.6757 -1.6512 -1.5439 -0.35979 -0.88996 -1.0352 -1.1228 -1.7564 -0.35062 -0.55722 -1.4069 -1.3297 -1.4763 -1.5459 -0.99302 -1.0472 -1.4642 -1.7091 -1.1012 -1.1771 -1.3627 -2.3521 -0.80251 -0.67283 -1.4298 -0.79183 -1.2521 -1.1172 -1.2796 -1.1517 -1.0483 -0.57911 -1.2136 -1.3328 -0.79901 -0.23123 -0.85711 -1.084 -0.97712 -0.78962 -0.41876 -0.85215 -1.4673 -1.2507 -0.54312 -0.29038 -1.3284 -1.0146 -0.80905 -0.82633 -1.1943 -0.28465 -0.87411 -0.52906 -0.43109 -0.53083 -1.2219 -0.90831 -0.16443 -1.4268 -0.55622 -1.1045 -1.72 -0.86414 -1.5293 -1.0114 -1.8186 -0.71831 -0.99584 -1.0773
-1.2271 -0.77245 -1.0717 -0.75551 -0.52398 -1.1539 -1.0442 -1.5445 -0.45662 -0.24721 -1.1523 -1.1573 -0.98699 -0.67729 -0.46484 -0.75262 -1.1825 -0.6734 -0.53023 -1.7027 -1.3477 -1.3508 -1.2581 -1.0026 -1.0168 -1.7763 -0.23267 -0.98447 -1.9607 -1.0991 -0.50727 -0.25104 -0.91214 -1.4444 -0.76495 -0.81481 -0.91098 0.012518 -1.2895 -0.59289 -0.39409 -0.73236 -0.86958 -0.67096 -0.59493 -1.1224 -0.88149 -0.98629 -0.54256 -0.092184 -0.33464 0.19073 -1.0935 -1.0523 -0.21266 -0.83339 -0.35909 0.087524 -0.98506 -0.35869 -1.3864 -1.0241 -0.32294 -0.53149 -1.8232 -0.60671 -0.64305 -0.54782 -0.66189 -0.87719 -1.1442 -0.13912 -0.67907 -0.29766 -1.3067 -0.7808 -1.4647 -0.95368 -0.9919 -1.57 -1.1144 -2.0271 -0.16105 -2.2975 -1.6414 -0.72601 -1.0771 -1.0341 -0.48858 -0.35207 -1.2091 -1.0442 -0.70582 -1.2977 -0.58598 -1.0006 -0.4941 -0.24631 -0.74741 -0.69303
-0.72321 -1.2187 -0.75728 -0.76854 -1.1316 -0.50603 -1.2948 0.22274 -0.90611 -1.6209 -1.103 -1.4437 -0.34477 -0.40516 -1.9527 -0.32782 -1.1215 -1.398 -0.25999 -0.67783 -0.8042 0.13692 -0.19126 -1.4217 -0.94006 -0.11743 -0.56738 -1.5022 -0.65975 -0.91036 -1.1374 -1.0002 -0.43072 -0.49033 -1.0055 -1.0436 -1.0533 -0.98784 -0.71989 -2.2277 -0.45808 -0.49697 -0.42588 -0.96834 -0.9528 -0.94992 -0.66122 -0.041718 -0.81483 -1.9699 -0.8678 -1.1714 -0.68802 -0.51033 -1.0133 -0.93543 -1.6186 -1.4714 -1.7329 -1.2687 -1.1521 -1.2546 -1.4698 -1.0705 0.46153 -1.4041 -0.74386 -0.7765 -1.7049 -0.93427 -1.5467 -1.4198 -1.0232 -0.6084 -0.93445 -0.43269 0.11628 -0.6631 -1.314 0.0070318 -0.12597 -0.72771 -1.8841 -0.68767 -1.0191 -1.9644 -0.56171 -0.72008 -1.4312 -1.0291 -0.66005 -0.90434 -1.3789 -0.63024 -0.98164 -0.70142 -0.69784 -1.2084 -0.9129 -0.92992
-1.0612 -0.41049 -0.57336 -1.1537 -0.68827 -1.0799 -0.54985 -1.04 -0.72779 -0.14597 -0.35389 -0.46321 -1.2948 -0.87491 -0.71725 -1.0649 -0.86673 -0.70392 -1.4675 -0.48975 -0.119 -1.3463 -1.1077 -0.5025 -0.77832 -0.8484 -0.96883 0.88044 -0.47111 -1.1951 -0.045193 -0.98899 -0.14884 -1.0717 -0.70719 -0.45969 -1.005 -1.0567 -0.80607 -0.51101 -0.57524 -0.67228 -1.2303 -0.60054 -0.72565 0.36223 -0.77946 -0.92402 -1.1339 -1.1822 -1.2338 -1.4131 -0.90764 -1.4082 -1.0325 -0.79486 -0.11128 -0.23477 0.45902 -0.69785 -0.67751 -1.4181 -0.53572 -0.69205 -1.3182 -0.70413 -1.295 -1.0322 0.25029 -0.51365 0.3138 -0.96966 -1.0474 -1.8926 -0.38308 -1.5355 -0.99559 -1.4435 -1.514 -1.5479 -1.2526 -1.5352 -0.26147 -0.60365 -0.18053 -0.41627 -0.74261 -0.86685 -0.40809 -1.24 -0.34003 -0.79581 -0.44411 -0.37649 -1.1216 -0.27152 -1.3723 -1.0008 -0.97427 -0.77242
-1.3093 -0.48266 -1.2855 -0.4639 -0.50251 -1.2337 -0.54511 -0.64937 -0.78709 -0.91009 -1.5353 -0.24991 -0.67847 -0.66778 -0.63855 -0.35126 -0.63542 -0.39176 -0.81761 -1.0242 -1.2159 -0.63615 -0.5706 -0.55797 -0.48085 -0.99672 -1.4506 -0.93777 -0.72129 -0.033689 -1.096 -0.83001 -1.0757 -0.1112 -0.83136 -1.6008 -0.2521 -0.41104 -0.46505 -0.78378 -1.412 -1.163 -0.87619 -0.41757 -0.39093 -0.85042 -0.93206 -1.1299 -0.57819 -0.53477 -0.34948 -0.18822 -0.26511 -0.2847 -0.50895 -0.79823 -1.0012 -1.0413 -0.52666 -0.38094 -0.40995 -0.10727 -0.23135 -1.1409 -0.96114 -0.82129 -1.1577 -0.77587 -1.261 -0.56542 -0.86765 -0.32202 -0.32195 -0.49399 -0.93887 -0.2004 -0.56814 0.17172 -0.60324 -0.57486 -0.68799 0.5054 -1.22 -0.7357 -1.3737 -0.23612 -0.10685 -0.012514 -0.68898 -1.337 -1.7697 -1.3627 -0.56838 -0.38976 -1.1812 -1.6371 0.22048 -2.1278 -1.2665 -0.86882
-0.48064 -1.0538 -0.047922 -0.66125 -0.84119 -0.46289 -0.96783 -1.3045 -0.77885 -0.47674 -0.69404 -1.2934 -0.6754 -2.0598 -0.21697 -0.73873 -0.69419 -0.53374 -0.67914 -0.92018 -0.38128 -0.89148 0.09489 -0.84475 -0.21737 -0.53883 -0.63249 -1.0131 -0.74074 -0.30479 -0.76983 -0.53049 -0.4863 -0.67662 -0.13104 -0.061371 -0.15397 -0.24204 -1.3236 -1.445 -0.50991 -0.36796 0.19027 -1.0111 -1.1774 -0.7429 -0.64894 -0.67115 -0.51616 0.1133 -0.50844 -0.075094 -0.47355 -0.34882 -0.11601 -1.1601 -0.66856 -0.13035 -0.91852 -1.3177 -0.84357 -0.29852 -0.45497 -0.399 0.056611 -0.64999 -0.22536 -0.51644 -1.0802 -0.84119 -1.1097 -0.29312 -0.40015 -0.18711 -1.2623 -1.235 -1.03 -0.41026 0.26471 -0.74845 -0.94299 -1.6898 -0.30792 -0.26257 -0.38671 -0.90257 -1.062 -0.88536 -0.62008 -0.10355 0.12021 0.35809 -0.801 -1.4211 -0.93649 -0.31507 -1.4825 -0.30775 0.18741 -0.97602
-0.4266 -0.81114 -1.7132 -0.38558 -0.82778 -1.1431 -1.6916 -0.53695 -0.46677 -0.86065 -0.2138 -0.39992 -0.89385 -0.34991 -1.1573 -1.1615 -0.34664 -0.58489 -0.5121 -0.95656 0.069781 -0.59608 -0.60331 -0.43857 -1.5254 -0.71319 -0.78296 -1.1795 -0.50518 -0.018434 -0.26031 -0.6019 -0.91545 -0.39839 -1.1313 -1.0011 -1.3841 -1.5003 -0.96573 -0.51138 -1.0045 -0.61581 -0.1316 -0.074809 -0.83265 -0.85213 -0.48859 -0.67351 -0.26724 -0.72651 -0.43438 -1.278 -0.91611 -0.16731 -1.1339 -0.14736 -0.80867 -1.2483 -0.87252 0.52409 -0.094966 -1.1091 -0.88648 -0.4419 -0.66934 -1.0255 -0.53425 -0.26188 -0.28403 -1.1002 -0.20059 -1.1702 -0.77678 -0.30531 -0.16432 -0.95488 -0.89241 -1.6288 -1.4806 -0.77098 -0.16624 -0.71663 -1.2499 -0.49463 -0.8151 -0.01901 -1.2801 -1.0899 -1.3974 -0.51205 -0.17875 -1.2982 -0.17989 -1.5817 0.17428 -0.85023 0.33669 -0.11682 -0.88027 -0.1742
-0.7624 -0.40113 0.54312 -1.3039 -0.88031 -0.12986 0.023928 -0.71834 -0.63845 -0.39392 -0.7156 -0.92469 -0.64576 0.089649 -0.37186 0.24188 -0.41202 -0.63949 -0.40127 -0.47746 -1.3178 -0.39663 -0.5334 -0.82567 -0.4661 0.017618 -0.55579 -0.82698 -0.93619 -1.4888 -1.2592 -0.35092 -0.87755 -0.69488 -0.18587 -0.81934 -0.051973 -0.96813 -0.40845 -0.67505 -0.28955 -0.66474 -0.99283 -1.3392 -0.6853 -0.96621 -0.7091 0.19668 -0.54085 -0.86343 -0.64863 -1.1307 -0.86144 -1.3066 -0.50874 -0.37415 -0.81094 -0.14438 -0.74288 -1.6116 -1.0572 0.15175 -0.5334 -0.81366 -1.0669 -0.41158 -0.34754 -1.8855 -1.2781 -0.89257 -0.75559 -0.29531 -0.086073 -0.90142 -0.75884 -0.44678 -0.78448 -0.9374 -0.81456 -0.3765 -0.83168 -0.92312 -0.66259 -0.81108 -1.6204 -0.82052 -0.29505 0.05517 -0.098591 -0.44826 -1.0334 -0.086381 -0.64437 -0.54411 -1.2757 -0.57231 -1.3118 -0.31871 -0.85839 -0.7823
-0.57811 -0.92354 -0.86254 -0.69009 0.15867 -0.86336 -0.65224 -0.26856 -1.0032 -0.48427 -0.81907 -0.094191 -0.59399 -1.3212 -1.3855 -0.52192 -0.7124 -0.11144 -0.51488 0.080004 -1.1855 -0.10913 -1.2317 -1.0182 -0.38972 -0.73497 -0.74482 0.55318 -0.83001 -0.82962 -1.0485 -0.28621 -0.31233 -0.90277 -0.90646 -0.38877 -1.5003 0.36562 -1.3905 -0.38358 -0.64779 -0.43505 -0.85607 -0.10315 -0.34714 -0.50689 -0.89807 -1.5437 -0.66136 -0.59719 -1.0579 -0.60087 -0.16184 -0.4571 -0.38322 -0.8827 -0.27834 -0.6039 0.032538 -1.0195 -0.95152 -1.0008 -0.93676 -0.78391 -1.289 -0.57782 -1.0429 -0.17153 -0.20835 -0.16441 -1.3074 -0.65181 -1.0202 -0.67652 -0.50605 -0.84922 -0.66742 -0.34051 -0.71476 -0.68313 -1.21 -0.13965 -0.31356 -0.96422 0.18814 -0.80818 -0.18673 -1.6397 -0.71246 -1.4235 -0.041914 -0.74317 -0.93254 -0.082732 0.38722 -0.31093 0.17466 -0.47579 -0.45225 0.23101
0.092539 0.26866 -1.0581 -0.4686 -0.45337 -0.60007 -0.056243 -0.87373 -1.0977 -0.48709 -0.12195 -0.69459 -1.7362 -0.83372 -0.42376 -1.5694 -0.79487 -0.91951 -0.35612 -0.92619 -0.14906 -0.65025 -1.048 -0.0246 -0.4582 -0.81493 -0.4129 -1.414 -0.2266 -0.53155 -0.929 -1.1519 -0.42646 -0.46808 -0.97658 -1.3066 -0.83579 -1.1204 0.47188 -1.1427 -0.54864 -0.86901 -0.95139 -1.3375 -0.04278 -0.69214 -0.079502 -0.0095789 -0.31244 -0.36226 -0.37718 0.13345 -0.58676 -0.16943 -1.2482 -0.74582 -0.23755 -1.2992 -0.14739 -0.11298 -0.45311 -0.50605 -0.42588 -0.38651 -0.35937 -1.1883 -1.5895 -0.11914 -0.30645 -0.35234 -0.816 -0.82993 -1.4436 -0.27718 -0.24684 -0.0059207 0.22924 0.067059 -0.44372 -0.3472 -0.42488 -0.30189 -0.60127 -0.75552 -0.42586 -0.2967 -0.66687 -0.09813 -0.43122 -0.029599 -1.2556 -1.096 -0.10841 -0.6482 -1.5593 -1.0263 -1.0478 -0.1821 -0.52598 -0.92534
-0.70944 -0.45785 -0.34624 -0.44317 -0.36652 0.12016 0.024464 -0.83651 0.58093 -1.5372 0.075725 0.10746 -0.099793 0.27942 -0.81535 -0.35664 -0.118 -0.36848 -0.49492 -0.14693 -0.047706 -0.44279 0.21303 -0.29889 -0.67282 -0.46264 0.22273 -0.0104 -0.313 -0.24813 -0.10018 -0.26682 -0.058645 -0.19967 -0.25828 0.43531 0.20871 -1.2271 -0.74551 -0.28833 0.34299 -0.96693 -1.1349 -0.13206 -0.42139 -1.3469 -0.8199 -0.39405 0.024112 -0.8315 -0.50881 -0.61638 -1.0135 -0.46304 0.57013 0.20467 -0.61737 0.47116 -0.28097 -0.079667 -1.0683 -1.4552 -0.94855 -0.074446 0.10069 0.78985 0.092545 -0.3233 -0.52106 -0.57387 0.2035 0.3029 0.4029 -1.1882 -0.39625 -1.0508 -1.6958 -1.0338 -0.65177 -0.37134 -0.47374 -0.5348 0.26052 -0.69771 -0.55784 -1.0588 -0.94759 0.31703 -0.032047 -0.85808 -0.22731 -0.47976 -1.0615 -0.25257 -0.2173 -0.36373 0.35902 -1.1684 -0.17981 -0.88026
-1.1538 0.37197 0.18843 -0.53952 -0.98088 -0.66141 -0.45293 0.28125 -0.6932 0.84804 -1.1903 -0.49352 -0.69962 -0.17471 -0.021688 -0.52386 -1.2403 -2.2748 0.1126 0.26912 -0.035934 -0.41343 -0.26856 -1.0422 -0.79445 -0.74423 -0.50722 -0.84891 -0.6498 -1.158 -0.84446 -0.020578 -1.0575 -1.2071 -0.24592 -0.33018 0.2815 -0.26277 0.0028818 -0.37004 -0.86791 0.24909 0.25005 0.0075929 -1.6002 0.26361 -0.67334 -0.96385 -0.78609 -0.69432 0.12305 -0.97436 -0.28712 -0.94373 -0.35483 -0.11984 -0.16378 -1.3608 -0.92592 -0.25825 -0.66059 -0.18433 -0.23763 -1.1537 -0.23644 -0.8693 0.069298 -0.93623 -1.1351 -0.2993 -0.66424 -0.63103 -0.21985 -0.74164 -0.90087 -0.51867 0.43544 0.054767 -0.35386 -1.273 0.33831 -0.96738 -1.7838 -0.40374 -1.1465 -0.46677 -0.029891 -1.166 -0.77744 -0.52846 -0.14668 -0.48626 -0.65652 -0.70829 0.072994 -0.97963 -1.2063 -1.2941 -0.059033 0.23582
-0.1337 -1.5389 -1.1949 -0.44735 -0.79729 -1.0649 -1.0102 -0.17377 -0.69831 -1.2686 -0.44383 -0.96635 -0.55296 0.35139 -0.27533 -0.60474 -0.58968 1.1753 -1.349 -0.66773 -0.72671 -0.51201 -0.89682 -0.16622 -0.96682 -0.48796 -0.51497 -0.27168 -0.14348 0.34494 0.37928 -1.1569 -0.47091 0.062898 -0.10247 -0.79558 -1.0329 0.51993 -0.28168 -0.20686 -0.50961 -0.74216 -0.32883 -0.66525 -0.42308 -0.065568 0.26861 -0.50627 -1.5862 -0.31887 -0.86959 0.22506 0.22252 -0.21465 -0.011885 -0.92783 -1.0697 -0.35425 0.13958 -0.69638 -0.010217 -0.31867 0.03038 0.46339 -0.6215 -0.55115 -0.14198 -0.30523 -0.55365 -0.18602 -0.63592 -1.1652 -1.3134 -0.62856 -0.46315 -0.93582 -0.066084 -0.58741 0.54084 -0.20472 -0.82212 -0.10266 -0.43422 -0.22006 -0.070642 -0.12149 -0.051792 -0.12959 -1.2418 -0.70518 -0.89369 -0.2369 0.17531 -0.36201 -0.40022 -0.3588 -0.052564 0.10616 -0.91411 -0.10602
-0.59897 -0.014849 -0.27881 -0.29512 -0.27611 0.26362 -0.30348 -0.68399 -0.50691 0.0024508 0.10483 -0.4244 0.25611 -1.0005 -0.68696 -0.53185 -0.1603 -0.5448 -0.039929 -0.028197 -0.093791 -0.35043 -0.64223 -0.59376 -0.38402 -0.32375 -0.3269 -0.088469 -0.52503 -1.6158 0.078005 0.2486 -0.039115 -0.44981 -0.267 -1.0733 -0.6002 -0.88907 -0.32153 -0.89364 -0.35989 0.12402 -0.62605 -0.51963 0.38815 -0.49187 -0.89696 -0.36436 0.029677 -0.44654 -1.1393 -1.5602 -0.45054 -0.64099 -1.2716 -0.56858 -0.40974 -0.11694 -0.58083 -0.75182 0.52757 0.28725 -1.6252 -0.37438 -0.57185 0.28815 -0.57738 -0.41872 0.59218 -0.50061 -0.60234 -0.66639 0.35762 0.5714 -0.35435 -0.14928 0.44144 -0.16046 -0.95874 -0.35495 -0.76533 -0.68843 -0.013481 -0.76241 0.8377 0.094246 -1.1535 -0.7203 -0.17356 0.057681 -0.24336 -0.1208 -0.4834 -0.95467 -0.2439 -0.79239 -1.2023 0.041858 -0.90231 -0.50485
0.18119 -0.5104 0.041575 -0.43612 -0.44304 -0.59001 -0.27438 -0.11144 -0.57297 -0.6425 -1.2156 -0.60789 -0.17194 -0.33193 -0.20429 -0.045226 -0.23047 -0.19536 -0.61227 -1.5154 -0.1231 -0.1237 0.065139 -0.8465 0.024816 -0.06837 -1.5211 -0.50773 0.18545 0.27538 -0.86303 -1.1357 0.14721 0.20104 -0.63976 0.1377 -0.3517 -0.63662 -0.036357 -0.95851 -0.16523 -0.42183 -0.67639 -0.48078 -0.43434 -0.87271 -0.12522 -0.82999 0.26951 -0.66103 -0.12565 -0.22752 -0.66156 -0.27601 0.0012165 -0.97827 -0.13841 -0.96471 -0.47247 -0.86457 0.35148 -1.0106 1.0437 -0.52552 -0.054697 -1.1705 -0.62202 0.05206 -0.84825 -0.39783 0.35355 0.45195 -1.1497 -0.52551 -0.8987 -0.29865 -0.83239 0.026864 -0.98337 -0.12165 -0.22085 -1.1293 -0.73959 -0.16574 -0.91536 -0.68771 0.20281 -0.093185 0.10933 -1.0119 -0.91579 -0.417 -0.2841 0.019137 -0.01494 -0.38395 0.14036 -0.67683 -0.40867 -0.88956
-0.61711 -0.80808 -0.68781 0.17157 0.077013 -0.056544 -0.62805 -0.98715 -0.072201 -0.56888 -0.20442 -0.11211 0.16595 -1.149 -0.21711 -0.47378 0.23474 -0.48152 -0.035991 -0.82889 -0.33263 -1.0073 -0.411 -0.019671 -0.22261 0.020324 1.4838 -0.8326 -0.81763 -0.057541 -0.28825 -0.0089571 -1.011 -0.58825 -0.97769 0.8891 -0.15151 -0.019541 -0.62587 0.45159 -0.2285 -1.6152 -0.14741 -0.65597 -0.97171 -0.11976 0.29269 0.60425 -0.17523 0.34528 -0.37646 -0.1725 0.43087 0.61864 -0.3251 -0.34801 0.3408 0.26546 -0.44759 0.51335 -1.8312 0.24078 -0.76705 -0.24938 -0.038501 -0.29773 0.20675 -0.16055 -0.58677 -0.53356 -1.2075 -0.45298 -0.64316 -0.58223 -0.322 -1.0944 -0.21664 -1.1047 0.02262 0.031488 -0.68965 0.0077285 -0.27651 -0.11378 -0.57299 -0.45223 -0.67625 -0.55765 -0.39674 0.328 -0.55743 -0.59185 -0.31582 -0.36516 -0.92486 0.201 -0.24909 -0.31844 -0.45892 0.3084
-0.57246 -0.017734 -0.50701 -0.44406 0.22838 -0.21058 -0.82448 0.13721 0.49298 0.61933 -0.054106 -0.10676 -0.42526 0.48825 -1.0836 0.28871 0.47227 -0.48508 -0.50122 0.36088 0.21585 0.33652 -0.20339 0.47371 -0.27948 -0.36635 -1.1299 0.3643 -0.51764 -0.75255 -0.57159 0.36058 0.28984 -0.57033 0.44531 -1.3587 -0.50857 0.028374 -0.084545 -0.84567 0.32194 0.5071 0.42078 0.94699 0.21416 -1.3167 -1.6806 0.010537 0.3763 -0.39004 0.050795 -0.2638 -0.61026 -0.62454 -0.21561 -0.42928 0.10219 -0.88722 0.42799 -0.55505 -0.34194 -0.24196 -0.29624 0.24167 -0.98273 -1.02 -0.36669 -0.53852 -0.56383 -0.19026 0.41718 0.69056 0.16681 -0.10568 -0.54488 0.64808 -1.006 -0.69767 0.18727 -0.43405 -0.25837 -0.99542 -0.63194 -0.22685 -0.05503 0.060593 -0.10659 -0.75999 -0.60269 -1.1519 0.44699 -0.28016 -0.67587 -0.31556 -0.085605 -0.71401 -0.18782 -0.72645 -0.098259 -0.48117
0.41944 0.015327 -0.87769 -0.47701 -0.66366 -0.23417 0.029596 0.17395 -0.9702 -0.86748 -0.44338 -0.40903 -0.53165 -0.7232 0.40576 -0.27981 -0.63901 -0.68439 -0.54192 0.68244 -0.61704 0.24167 0.19389 0.12112 -0.41928 0.42767 -0.13657 -0.80622 -0.49864 0.022823 -0.62406 -0.86792 -0.025376 0.26372 0.062722 -0.077162 0.138 0.53059 -0.36017 -0.20058 -0.52511 -1.5447 -1.027 -0.17486 -0.67609 0.34639 0.2263 -0.9126 -1.0875 -0.25245 0.47417 -0.089155 -0.57919 -0.96606 -0.70391 0.24307 -1.0655 0.615 -0.15755 -0.14249 -0.10594 -0.81837 -0.89463 -0.38678 -0.11032 0.32477 -0.78804 -0.32249 0.0061965 -0.17975 -0.7754 -0.9289 0.38997 -0.41689 -0.25619 -0.11824 -0.58324 0.25197 -0.92193 -0.90224 -0.049557 0.49145 0.68893 -0.010531 0.012141 -0.25152 -0.36769 0.28939 -0.35851 0.32453 0.18832 -0.71129 -0.4655 -0.35269 -0.3451 0.13993 -0.030435 0.20113 0.32387 -0.43725
-0.71983 0.034796 0.46844 0.22597 -0.69367 -0.86863 0.32987 -0.54557 -0.46295 0.041055 -0.088951 -0.27385 -0.35397 0.70288 -0.5838 -0.18692 -0.03108 -0.42255 -0.13135 -0.64015 -0.39643 -0.48297 -0.36672 -0.43621 0.07445 -0.91758 -0.18486 -0.033601 -0.38286 -0.66745 -0.070091 0.05751 -0.82047 -0.50437 0.034023 -0.48253 -0.24619 -0.35928 -0.40917 0.14157 -0.21512 0.44872 -0.27668 0.2203 -0.35452 0.15069 0.0089641 -0.36473 -0.12932 -1.1883 0.231 -0.306 0.672 0.32624 0.14563 -1.3173 -0.63053 -0.33511 -0.98975 0.22389 -0.35651 -0.18586 0.47504 0.11491 -0.45895 -0.42356 -0.37937 -0.13864 -0.13024 -0.46117 -0.20013 -0.56093 -0.36768 0.32272 -0.23795 -1.2511 -0.090079 -0.41521 0.18257 0.28722 -0.21389 0.11711 -0.27654 -0.82026 -0.3646 -0.27898 0.33465 -0.072359 0.14677 0.16519 -0.79215 0.20963 -0.25046 0.06687 0.031508 0.30732 -0.034138 -0.31277 -0.98867 0.21808
-0.10147 -0.31435 0.026717 -0.34487 0.17142 -0.028464 -0.29336 0.10066 0.308 0.19548 0.11666 -0.32728 -0.38589 -0.40227 -0.85928 -0.013418 -0.90759 0.57913 0.030607 0.37377 -0.13714 -0.98521 -0.23724 -0.67993 -0.36226 -0.1055 -0.099196 -0.13083 0.066324 -0.46345 1.2155 0.22631 -0.20483 -0.075488 0.57614 -0.40398 -0.32651 -0.50667 -0.25172 -1.03 -0.68385 0.29156 -0.15954 -0.27395 0.22947 -0.16724 0.53111 0.10556 -0.32141 -0.25685 -1.1817 0.46758 0.086926 -0.17103 0.42947 0.78728 -0.51192 -0.45099 0.4182 -0.042036 0.088803 0.1 -0.93545 -0.27175 0.43734 -0.28832 -0.4462 -0.30286 -0.29574 -0.64417 0.40824 0.30689 -0.57689 -0.038229 0.29564 0.49247 0.98818 -0.76349 -0.43707 0.27432 -0.93105 -0.20056 -0.26611 -0.08635 0.018788 -0.35757 -0.75172 -0.72537 0.38235 -0.17569 -0.092048 -0.42624 0.28049 -0.44575 -0.79595 -0.61162 -0.1157 0.2177 0.42804 0.62467
0.15445 -0.46795 -0.021178 -0.098134 -0.23365 -0.27151 -0.41279 0.21221 -0.11849 -0.41058 0.36366 -0.37309 -0.1511 -0.15694 0.69595 -0.13816 -0.63271 -0.32613 0.5508 -0.76436 -0.1162 1.1739 -0.637 0.16874 0.043101 -0.91432 -0.40036 -0.18025 -0.44125 0.86847 -1.047 0.39068 0.10481 0.20975 -1.1784 0.75733 0.14805 0.51183 0.065053 -0.0059628 0.45059 -0.59688 0.37244 -0.63835 -0.12953 0.20353 -0.65035 -0.35355 -0.58616 0.36202 0.29353 -1.2196 -0.891 -0.0093351 0.83663 -0.2834 0.13315 -0.30796 0.13234 -0.25234 -0.43876 -0.2647 -0.062907 -0.57343 -0.13788 -0.29199 0.45119 -0.16952 0.16427 0.066396 -0.40597 -0.40947 -0.040563 -0.88565 -0.14099 -0.2445 -0.80425 0.06575 -0.21988 -0.81582 0.28501 -0.53458 -0.27542 -1.2273 -0.96124 0.32179 -0.2881 -0.22358 -0.67516 -0.47402 -0.6036 -0.056252 -0.19177 0.19458 -0.64027 -0.17701 -0.43854 0.17576 -0.25598 -0.35256
-0.38792 0.65375 0.47774 -0.64788 0.82622 0.19953 0.15524 -0.70278 0.011284 -0.12391 -0.4506 0.12309 0.38526 -0.34027 -0.85777 -0.45867 0.26917 0.10616 -0.56678 -0.091756 0.43701 -0.21415 0.068432 0.050198 -0.075221 0.03557 0.14101 0.21096 0.061432 -0.69327 -0.49671 -1.2651 0.15431 -0.69919 0.4333 -0.25417 -0.28231 -0.89044 0.24834 -0.17647 0.14621 0.71618 -0.47659 0.30137 -0.26746 0.031668 0.27866 0.35442 0.40657 0.18429 -0.53849 -0.13076 -0.061408 -0.90098 -0.98104 -0.31703 0.33802 0.16049 -0.76874 -0.96897 -0.078694 0.10397 0.42113 0.394 0.1438 0.29433 0.19655 0.59564 -0.34655 0.21888 -0.086537 -0.39316 -0.26205 0.23298 0.29504 -0.32749 -0.12713 0.14175 0.34054 -0.27259 -0.061255 0.16078 -0.29942 0.544 -0.28495 0.18242 0.61917 -0.093398 -1.3403 0.52608 -0.20444 0.29614 -0.12838 0.070947 0.57817 0.48375 -0.19148 -1.1841 -0.0019369 0.26849
0.57873 -0.41582 -0.8545 0.075213 -0.64121 -0.17946 -0.56529 0.1801 -0.19328 -0.21923 -0.42814 0.30537 -0.29679 0.015316 0.16961 0.11554 0.26961 0.075538 -0.29269 0.54577 0.19293 -0.025246 0.22262 -0.39823 -0.047511 0.77844 -0.25135 -0.17341 0.0057663 -0.034541 0.036702 -0.086456 -0.15826 0.071587 -0.59324 -0.25488 0.52877 -0.14433 -0.60019 -0.3847 0.041483 -0.60809 0.52503 -0.17031 -0.58189 -0.46376 0.10461 -0.48386 0.39344 -0.63463 -0.29343 0.35265 1.1971 0.12074 -0.27905 -0.14804 0.04541 -0.50881 -0.1063 0.34511 -0.052015 -0.3223 -0.53467 -0.44391 -0.75005 0.10238 -0.63698 -0.70658 0.64863 -0.069045 -0.74899 0.52748 0.0093953 0.2169 -0.52327 -0.14566 -0.077499 -0.74462 -0.51202 -0.16081 -0.4273 -0.12515 0.23929 -0.58661 -0.128 -0.61535 -0.00052436 0.42178 0.032067 -1.1288 0.39453 -0.31682 0.12927 -0.17844 0.38875 -0.36476 -0.43023 0.057304 0.058165 -0.58534
0.2282 -0.41624 0.7857 -0.27579 0.13107 -0.44964 -0.093047 -0.32989 0.24259 -0.1084 0.39691 0.50105 -0.90397 0.67302 0.27965 -0.1385 0.27913 -0.81333 0.30828 0.21867 0.13487 0.50309 0.38114 -0.16075 -0.58487 -0.085232 0.20073 0.015835 0.22167 -0.3966 -0.77029 0.64129 -0.29321 0.42673 0.065097 0.10668 0.1047 0.18982 -0.44198 0.11107 -0.36079 0.2725 -0.072018 -1.0298 0.50962 0.6095 -0.038902 0.086776 -0.41678 -0.26398 -0.047395 0.72994 -0.45243 0.094949 0.096333 0.15555 -0.49395 0.36774 -0.21836 0.2441 -0.5044 -0.033214 -0.013848 0.34217 0.74763 0.071519 0.099632 0.28555 -0.49381 1.3425 0.50644 -0.71052 0.06021 -0.81627 0.19516 -0.664 0.025839 0.37762 -0.27735 0.29139 -0.76353 -0.12655 -0.35058 0.46245 -0.17395 -0.7563 0.13551 -0.44593 0.50746 0.33951 -0.13759 -0.56426 -0.0081346 -0.23388 0.31786 -0.2804 -0.11752 0.40007 0.25444 -0.005416
-0.26237 0.76925 -0.47521 0.082797 -0.22608 0.6919 0.18513 -0.37963 -0.74721 0.24795 0.12493 -0.10839 0.53026 -0.31635 0.12644 0.18833 -0.083955 -0.25718 0.27093 -0.026479 -0.24167 -0.32904 -0.44708 -0.70438 -0.1284 -0.46806 0.72673 0.23502 -0.044397 0.96937 0.47202 0.091926 0.19158 -0.060593 0.39023 -0.37095 -0.56928 -0.037308 0.84076 0.34734 0.60777 -0.58595 0.052395 0.38959 -0.33931 -0.75818 0.22 -0.57817 1.129 -0.28788 -0.20394 -0.54355 -0.11983 -0.1771 -0.085442 0.25329 0.61743 0.51914 0.49125 0.14868 0.83283 -0.041469 -0.075448 -0.091345 -0.12969 -0.17941 -0.73217 -0.67827 -0.26899 -0.56233 -0.26869 0.43172 -0.36735 -0.22618 -0.36078 1.1798 -0.84354 -0.12934 0.15518 -0.55352 -0.091054 0.0092732 -0.30878 0.39075 0.098632 0.60161 -0.40531 0.32781 0.041519 -0.050031 1.091 -0.10627 -0.67012 0.9789 -0.63178 -0.097132 0.99273 -0.41443 -0.34171 -0.19755
-0.064006 -0.56969 -0.059286 -0.14277 -0.30352 -0.018365 0.87742 0.38875 0.77316 -0.32029 -0.83747 0.097946 0.35258 -0.23379 -0.66291 -0.096357 -0.45121 0.50555 -0.40496 -0.2564 0.20663 -0.32584 0.6847 0.48504 0.27475 0.13667 -0.32441 0.22419 0.30674 -0.87253 -0.58378 -0.4149 -0.31629 -0.22972 -0.34805 -0.21512 0.25385 -0.046891 -0.59524 -0.056031 -1.0576 0.45325 0.32355 0.70938 0.68222 0.57312 -0.11137 0.53659 -0.25412 0.29284 -0.12374 -0.28109 0.12879 0.062714 -0.04049 -0.063409 -0.67608 -0.35416 0.27161 -0.060882 -0.32192 -0.2887 0.31513 -0.16376 -0.15864 0.3759 0.21672 0.48144 0.30994 -0.46752 0.48738 0.021281 -0.42002 0.48239 -0.0089751 -0.95446 1.2127 0.51993 0.054483 0.0040038 0.65837 0.15897 0.070316 -0.34554 0.34338 0.038798 0.26151 0.060207 0.45836 -0.17997 -0.50829 0.26866 -0.15308 -0.31123 0.25148 0.21592 0.35489 -0.077866 -0.38882 1.0083
0.14001 -0.07076 -0.39156 0.40316 0.70745 -0.63644 0.1345 0.36094 -0.080222 0.1379 0.10052 0.0086016 -0.13642 0.67141 -1.0636 -0.31394 0.22888 0.068799 -0.72242 -0.41382 -0.16233 -0.48153 0.43423 0.31238 -0.4244 0.67094 -0.17213 -0.41345 0.36037 0.10046 0.27278 0.90569 0.53796 0.87691 -0.11438 0.14327 0.40598 0.69127 0.3771 -0.73721 0.81494 -0.27641 -0.088871 -0.42992 -0.72773 0.70195 -0.13199 0.27902 0.24297 -0.015106 0.55675 -0.27132 -1.0985 0.31349 0.24292 -0.82187 0.17475 -0.26601 0.014556 -0.30221 -0.35364 -0.54125 0.14755 0.94987 0.73356 0.012494 -0.039302 0.080585 0.23363 -0.24959 0.069029 0.69016 0.52086 -0.054724 -0.73727 0.25292 -0.1662 -0.17105 -0.25761 0.49209 -0.57575 0.25209 -0.15562 -0.23009 0.63115 0.043633 0.077172 -0.48816 -0.52378 0.13803 -0.044763 0.054372 0.20588 -0.63542 -0.1129 0.23542 -0.98796 -0.42509 0.13563 -0.44558
0.35831 0.66515 1.3752 0.060199 -0.5879 -0.36553 0.072492 -0.2051 -0.59091 -0.2829 0.05174 -0.68298 -0.20017 0.11291 0.55736 1.0297 -0.61867 0.35535 0.81227 -0.34615 -0.78796 0.73779 -0.79261 0.070944 0.3573 -0.036216 -0.22991 -0.088131 -0.38935 -0.4476 0.044289 -1.0283 0.25185 -0.10567 0.5809 0.24148 0.054221 -0.5123 -0.29386 0.17448 -0.1407 0.40582 0.30855 0.092616 -0.40281 -0.66882 -0.34284 -0.48075 0.013816 0.57854 -0.26742 0.44501 0.79179 0.25584 0.14145 0.68495 0.02975 -0.67807 -0.21716 0.47062 0.50101 1.0865 -0.41112 -0.12781 -0.32972 -0.35748 -0.23239 0.45633 -0.40458 0.16728 -0.26601 -0.10878 0.29026 -0.87497 0.24795 0.2886 0.032115 0.27405 -0.21038 -0.05718 0.70756 0.43572 0.28419 -0.20168 -0.70849 -0.36024 -0.12661 0.76158 0.52281 -0.21156 0.24739 -0.11872 0.34291 0.41992 -0.054687 -0.65427 0.49397 0.78548 0.11223 1.1115
-0.55239 0.52154 -0.9739 0.38185 0.89777 0.94486 -0.64832 -0.16344 0.30171 -0.059367 1.1988 0.85345 0.305 -0.6434 0.56764 -0.83596 0.98583 -0.30134 -0.7716 0.94706 1.2288 0.23374 0.63806 0.96431 0.046052 0.5012 0.91177 0.54757 -0.35343 1.393 0.30858 -0.76176 1.1632 -0.24812 0.3134 0.48978 -0.15084 -0.25255 -0.16691 -0.27422 -0.38373 0.27356 -0.023533 -0.32568 1.127 0.19068 0.67958 0.18992 -0.42278 -0.47409 -0.38772 -0.21954 0.37221 -0.41004 0.10953 -0.025727 0.29898 0.63965 0.96241 -0.73442 -0.12021 0.46502 0.51756 0.36629 0.15503 0.89625 0.88528 -0.78141 -0.20522 0.023466 0.4673 -0.68412 0.15898 1.0556 0.58301 -0.19083 0.053052 0.2652 1.0499 0.20332 -0.56718 -0.79986 0.00707 1.3828 -0.1232 -0.19664 0.11053 -0.41284 -0.9574 -0.69629 0.42561 0.40917 -0.19858 -0.82942 0.24365 0.61789 0.43093 -0.24771 -0.5763 -0.28285
0.74378 -0.45602 0.46153 -0.19008 -0.040507 -0.19079 0.38242 0.24334 0.45719 0.8047 -0.19161 -0.28716 0.18639 0.19346 -0.79409 0.22603 1.0625 0.60955 0.57642 0.57156 -0.03828 -0.27015 -0.29712 -0.41396 -0.065363 -1.1659 0.17554 0.24195 0.59077 -0.36498 -0.31679 0.88182 -0.9721 0.10058 0.26646 0.2515 -0.17462 0.97445 0.34888 0.18282 0.83013 0.45902 -0.84815 0.51271 -0.048262 0.23617 -0.09613 0.53719 0.061305 -0.34308 1.8617 0.11634 -0.16053 -0.063972 -0.074303 -0.18037 0.68341 -0.63466 0.34026 0.88921 0.10046 -0.15666 -0.17379 -0.20736 -0.38194 0.15154 -0.10497 0.90369 0.27766 -0.22202 0.24048 0.75572 0.56481 0.079776 0.56814 0.015617 0.34299 -0.032448 -0.51603 -0.31423 0.58761 -0.099022 0.33898 -0.57232 0.072141 0.36133 0.61526 0.26625 0.49281 0.69665 -0.80767 0.071793 0.59584 0.00036539 0.40397 -0.55117 0.0050915 -0.1359 0.9014 -0.061545
-0.30934 -0.081589 0.55831 -0.96627 0.045953 0.7313 -0.52642 0.35982 0.27164 0.23427 -0.55812 0.91617 0.14146 -0.031369 0.94179 -0.15863 -0.64939 0.55992 0.49255 0.18268 0.89034 0.43862 0.12513 0.2781 0.50778 0.63054 -0.76168 -0.010252 -0.48076 0.07998 0.57639 0.22959 -0.41265 0.13375 0.46934 0.14203 0.58316 -0.27071 0.74502 -0.56876 -0.085123 -1.7807 0.79506 -0.091111 -0.010587 0.053746 0.26596 -0.37942 0.31585 0.37483 -0.069125 -0.048767 0.44183 0.79607 0.4766 0.16524 -0.017134 0.81905 -0.45094 0.26322 -0.16012 -0.38866 0.98082 -0.28128 0.30537 -0.82189 0.17216 -0.30784 0.72356 0.050428 -0.28997 0.11785 -0.18187 0.073062 0.46618 0.95143 -0.19315 -0.22209 -0.1226 0.51944 0.29025 0.56997 -0.53055 -0.054008 0.71772 -0.53174 0.2038 -0.14396 -0.14754 0.32259 -0.28516 0.1187 0.040722 -0.017166 -0.15837 0.53547 -0.20634 0.061054 -0.27261 0.37058
-0.14987 0.23585 -0.17216 1.0146 -0.11609 -0.40401 0.78827 0.25469 -0.080166 -0.30218 0.35959 -0.048193 -0.41375 0.83074 0.16563 0.23121 0.50611 -0.76518 0.28526 -0.12005 0.033305 0.23461 0.010458 -0.0074054 0.33922 -0.40044 0.68321 0.37354 0.66105 0.043034 0.47315 0.84949 1.0129 0.50385 -0.4042 -0.33003 0.52584 0.52731 0.35868 1.2621 0.24272 1.0399 0.5972 -0.27377 0.32582 0.1349 0.93894 0.71496 0.22998 0.92825 -0.70974 0.25698 0.85162 -0.22375 0.14179 0.072277 -0.42342 0.42765 0.79772 -0.066647 0.50889 0.33886 -0.59697 0.54582 0.041678 -0.10676 0.48371 0.5639 -0.63734 0.58313 -0.17307 -0.70669 -0.14322 0.4077 -0.47009 -0.53632 0.30793 0.35401 0.64287 0.28569 0.21778 -0.16476 0.4434 0.23589 0.12629 1.3738 -0.27942 0.959 0.10007 -0.11093 0.2222 0.58063 -0.15053 1.027 0.30909 0.86615 -0.013763 1.0076 0.23485 0.34653
0.4515 0.16606 0.070989 0.42198 0.68551 0.2782 0.30698 0.61618 -0.038217 -0.28074 1.1809 0.12308 0.18253 0.94063 -0.3142 1.0992 -0.26467 0.25041 0.29035 0.37329 -0.11384 0.53806 0.69457 -0.15089 -0.45994 0.27596 0.34508 -0.3134 0.35108 -0.73647 0.33295 -0.47615 -0.16106 -0.026677 0.12309 0.18576 0.25559 0.32993 0.099158 -0.3006 0.34592 0.10731 -0.32437 0.33499 0.47303 0.24265 -0.49895 -0.037327 -0.34512 0.24431 0.59991 0.4977 -0.15525 0.41427 0.27699 0.71105 0.50733 0.62111 -0.38459 0.55909 0.41632 0.16851 -0.82285 0.15083 0.75533 0.40922 -0.3337 0.34163 0.70526 0.3806 0.66612 1.0465 0.14234 -0.068846 -0.23815 0.23489 0.53403 0.071624 0.054081 0.89876 -0.034745 0.55484 0.53506 -0.068282 0.37579 0.32655 0.020986 0.013701 0.58548 0.52315 0.53074 -0.025192 0.52826 0.035645 -0.55334 -0.1454 0.54633 -0.1346 0.31006 0.2923
0.27438 0.99787 0.48406 -0.074152 0.61116 0.69588 0.3586 0.03358 0.24652 0.36653 -0.62189 0.44498 0.81999 -0.20306 1.2617 0.038211 0.30744 0.38413 0.10526 1.188 1.2628 -0.57124 0.0097668 0.374 0.5041 1.1361 0.3657 0.55164 -0.28972 0.78686 -0.25514 -0.11274 0.17434 0.58501 0.07483 0.37852 0.12068 0.34732 -0.24716 0.74904 0.54127 0.79408 0.53027 0.90835 -0.18033 0.14675 0.49867 0.36013 1.4951 0.031107 0.59302 0.1831 0.29477 -0.19901 1.0714 -0.097009 0.081414 0.41338 0.14062 0.22793 0.0090448 0.24351 0.56355 0.83954 0.010735 1.452 0.48367 -0.4217 0.47178 0.27038 0.1771 -0.004327 0.7871 0.7053 0.53407 -0.059732 0.93786 0.3719 -0.70546 -0.26291 0.089348 -0.2554 0.34863 0.42157 -0.39534 -0.68896 0.87487 0.19204 0.54665 -0.15357 0.82085 0.50251 0.71851 0.014711 1.0694 0.22714 0.56806 0.13008 0.31899 0.53425
0.4806 -0.19419 0.76323 1.1169 -0.51359 -0.19862 -0.27172 0.22066 -0.13989 0.75969 0.40115 -0.25289 0.39946 0.27051 0.063497 0.38549 -0.22947 -0.03312 0.83234 -0.35732 -0.59705 0.18841 0.34848 1.1969 0.15517 -0.36909 0.16734 0.80501 0.54433 -0.13272 0.16273 0.74387 0.47034 0.0063362 0.92058 0.90167 0.33365 0.43793 0.9846 -0.77355 -0.021327 0.52627 0.75909 0.45968 0.36119 0.33179 0.60994 0.61109 0.1238 -0.56999 -0.19007 0.75792 -0.52133 0.36724 0.45958 -0.097922 0.063606 -0.15256 0.20531 -0.36661 0.088769 -0.10076 0.49391 1.0207 0.70941 -1.0815 -0.11338 0.23056 0.1098 0.077275 0.30139 0.46364 0.25985 0.22742 0.68205 0.31379 0.24118 0.34905 0.69135 0.32482 0.77922 0.84504 -0.1471 0.24004 0.66899 0.13549 0.046589 -0.0034704 -0.36853 1.384 -0.52435 0.46328 -0.1748 0.8064 0.41393 1.0409 0.12872 0.35467 0.35974 0.96106
0.80881 0.67671 -0.57111 -0.53439 0.53409 -0.10485 0.25105 0.062596 1.2363 0.31486 -0.035667 0.71697 0.73484 0.095331 -0.21776 0.73524 1.4857 0.60981 0.27009 0.22371 0.11303 1.4251 -0.40283 0.32477 0.034319 0.68437 0.4273 -0.46112 0.16677 1.1257 0.83879 0.11279 1.1681 0.99502 0.512 -0.0027872 0.32444 0.19858 0.24397 0.40563 0.36123 0.30617 0.12143 0.4715 -0.18496 0.35416 0.29285 -0.42197 0.096502 1.0006 0.30065 -0.60424 1.1027 0.99396 -0.08206 0.58663 1.3258 0.41896 0.73383 0.30604 0.61666 0.18974 1.1662 -0.86893 0.096477 0.69777 0.21271 0.62115 -0.28261 0.016766 -0.072651 -0.27772 0.46103 -0.02777 0.68003 0.54397 -0.041423 0.887 0.12139 0.086187 0.30082 -0.4658 0.24865 0.27825 0.7898 1.2 0.34647 -0.55978 0.64669 -0.47523 0.40083 0.68204 0.37423 0.052729 0.91018 -0.62314 0.62059 0.18539 0.43133 0.084349
-0.053989 0.45047 0.53351 0.89171 1.2746 0.75692 0.6301 0.21192 0.23145 -0.21932 1.334 -0.16182 -0.6531 0.048852 0.084367 -0.69782 -0.24101 0.75971 0.54205 -0.10713 0.59128 0.26221 0.66114 1.0045 0.84275 0.35682 0.76823 1.1597 0.68203 0.6717 -0.18369 -0.17954 -0.45991 -0.69887 1.1872 0.055099 0.066948 0.83282 -0.179 0.77826 1.4437 0.026989 -0.031478 0.29634 0.84335 0.51196 -0.1343 0.16815 0.597 0.11428 -0.4879 1.1358 0.077933 0.20796 0.36427 0.23357 -0.011041 -0.17872 0.6892 -0.4113 0.54447 0.75513 0.42103 0.3434 -0.2199 0.45169 0.69231 0.6041 0.68368 0.72345 1.5584 1.5105 0.34472 1.2531 0.22058 0.068364 0.68451 -0.53887 0.86123 0.4445 -0.54411 0.92451 0.79341 1.0071 -0.15329 0.56112 1.0535 1.161 -0.86864 -0.77277 0.4188 -0.1927 0.21405 -0.08504 -0.27107 1.2334 0.013747 0.43567 0.53739 -0.39757
-0.079536 0.82547 0.7659 -0.058838 -0.23383 0.73208 0.68626 0.5472 1.0742 1.2586 -0.40127 0.98826 0.607 0.42762 0.79719 0.87965 0.16436 -0.43603 0.019991 0.82519 0.95248 0.41246 0.96037 -0.29066 0.45653 0.9453 -0.36172 0.20399 0.25765 0.090925 -0.065611 1.2318 0.016783 1.1007 -0.030059 0.92878 0.73519 0.24274 0.62521 -0.2045 0.057487 -0.77473 0.69401 -0.13356 0.12229 0.35636 0.17452 0.99836 0.19455 0.40741 1.1915 0.3313 0.41277 0.71494 0.40553 0.76843 0.33966 0.089172 0.22624 1.0677 -0.75394 0.47033 0.28277 1.0671 0.21507 0.31822 -0.46482 -0.30949 -0.60492 0.69902 -0.41512 -0.020318 0.38077 -0.45331 -0.12911 0.058787 -0.017525 0.42675 0.58811 -0.38857 0.63624 0.41033 -0.7545 0.039104 0.20146 0.14492 0.45507 0.21446 1.6223 1.054 0.92671 0.62222 0.5788 0.18645 -0.41821 -0.15329 -0.36001 0.5053 0.17289 0.75784
-0.010207 -0.46442 -0.23623 0.39366 1.0767 0.57468 0.42871 0.83285 -0.33941 0.25982 0.74351 0.76375 0.48772 0.21553 0.0060122 0.4766 1.1292 1.5421 0.32537 -0.62568 -0.22367 -0.023404 0.6029 0.7117 0.081395 -0.19042 0.55509 -0.025999 0.14537 0.52109 0.27292 0.43603 0.97695 0.55843 0.16383 -0.40578 0.13387 0.19664 0.59301 0.44585 -0.67688 1.2955 -0.057089 -0.067427 0.6291 -0.09657 0.31591 0.52152 1.3937 0.40579 0.20279 0.46685 0.6567 -0.62694 0.48086 0.19484 -0.066892 0.84683 0.54588 0.81683 0.82325 0.081266 0.36736 -0.0027108 0.2802 0.38958 0.68328 1.137 1.3338 0.61949 -0.12168 0.45194 0.38756 0.48775 0.45548 0.68705 0.32669 0.2951 -0.43864 0.56026 0.96685 -0.16982 1.5295 0.14264 -0.37605 0.11137 0.48111 0.56782 0.25672 0.84081 0.067576 -0.037011 0.30343 -0.070987 0.75494 -0.21327 1.5033 0.026403 0.62864 0.54206
1.144 0.60894 0.60287 0.53506 -0.33035 0.54051 0.44225 0.77403 0.14552 0.61316 0.17792 -0.13968 0.27418 0.80958 0.32364 0.005277 -0.28759 -0.18645 0.23187 1.0532 0.78279 0.9294 0.16936 0.19452 0.5866 -0.031414 0.72456 0.3582 0.17591 0.29186 0.96469 0.26874 0.91023 0.58567 0.92965 0.67469 0.80003 -0.17496 -0.19765 0.89636 0.83529 1.1284 0.16618 1.1275 0.025827 0.84638 -0.17411 0.16304 -0.93665 0.4068 1.2261 0.71705 0.24031 1.0857 0.56671 -0.37455 0.63183 0.6475 0.94522 0.78033 -0.061632 0.47364 0.83432 0.17579 0.80591 0.36886 0.24028 -0.23118 0.36673 0.12965 0.95297 0.56755 0.18837 0.96759 0.4636 0.33992 0.72884 0.20085 0.65635 0.87555 0.10016 0.5075 1.0419 -0.40922 0.75888 0.35727 -0.04626 0.16742 0.38247 -0.21834 0.81738 0.54874 0.63712 0.92068 -0.053491 1.1039 0.35253 0.76418 0.68918 0.38129
1.0892 0.18831 1.1247 0.71732 0.0687 -0.12392 0.065901 0.0085506 0.6315 -0.34091 1.3503 -0.15905 0.98656 0.58232 0.42281 0.76164 -0.15625 -0.51323 0.69366 0.78444 0.86489 0.1424 0.20816 0.62154 0.82368 1.2788 0.62884 1.1399 0.9002 0.048754 0.76284 0.40732 -0.44948 0.67544 -0.43396 1.1886 0.98824 1.106 0.7444 -0.23042 1.0817 0.21647 1.3737 0.017585 0.54703 0.2468 0.88735 0.26556 -0.12437 0.13085 0.28141 0.13554 0.38143 0.14598 0.051077 1.1003 0.12644 0.83313 0.23439 0.3227 1.22 1.3716 -0.28686 0.54409 0.5131 0.99326 0.71915 1.2642 0.86862 0.83565 0.9989 -0.055867 0.40098 0.30425 -0.39965 -0.20068 0.42448 1.6581 0.21429 0.16491 0.37215 1.0617 0.047433 0.97642 0.47553 0.46077 0.87655 0.39245 -0.28471 0.45753 0.29106 0.1061 0.59396 0.059276 0.8139 0.67254 0.371 0.66121 0.7325 1.0979
-0.020135 0.22211 -0.065716 0.10376 0.99038 0.37445 0.25497 0.52568 1.2069 1.3034 -0.2459 0.52964 0.47422 0.31555 0.091509 0.55244 1.0858 1.6302 0.57925 0.57073 0.923 1.2029 0.80026 0.49458 -0.32102 0.63542 0.43802 0.17978 0.83399 0.58648 0.63367 0.59781 0.41478 -0.26079 0.5515 0.0035974 -0.07754 0.86509 0.81203 0.47006 0.59361 0.53053 0.63801 1.3904 1.3992 0.39061 1.0202 0.98862 1.1929 -0.015352 0.61663 0.59727 0.78832 1.1206 0.43347 -0.19183 0.42105 0.1255 0.18579 -0.074364 0.52983 -0.61016 0.070331 1.0833 0.4858 0.53043 0.051575 0.9713 0.63403 0.45165 -0.27641 1.1437 0.23712 0.65661 0.65368 1.2343 -0.058002 0.33777 0.25751 0.7377 0.32795 -0.25333 0.26367 0.51292 0.21398 0.92182 -0.029553 1.1881 0.48575 0.59602 0.2203 0.57904 -0.024186 1.2552 1.0067 0.36095 0.46447 0.27786 0.16592 0.23287
0.34152 1.4608 1.3376 0.13312 0.91822 0.91076 0.18381 0.39922 0.86395 0.42466 1.5004 0.58782 0.101 0.35216 0.83924 0.30785 0.30398 0.23553 1.1782 0.45121 0.30874 0.19747 0.81648 -0.098674 0.86022 0.20212 0.79276 0.60855 -0.4596 0.87583 -0.22213 0.54045 0.78186 1.1781 0.49994 1.1169 1.322 0.53096 -0.79003 1.0223 0.042495 0.15933 0.81423 0.020194 0.025308 0.54191 0.76202 0.58518 1.2083 0.95834 -0.35108 -0.26504 0.49241 0.070525 0.38993 1.1299 0.27837 0.95813 -0.014598 0.70401 0.38173 0.62666 0.99571 0.36331 1.0462 0.53168 0.67691 0.31114 0.10404 0.49932 -0.24207 -0.47648 0.75691 -0.065946 0.52815 0.71394 0.97537 -0.13787 0.81719 -0.13575 0.11029 0.59318 0.47912 0.96756 1.1374 0.28596 0.39219 -0.14352 1.2267 0.11228 0.89816 0.25567 1.0008 -0.49215 0.63193 -0.20278 0.77053 0.42096 0.54344 0.71003
0.74396 0.091611 0.49225 0.58259 -0.16233 0.040533 0.64912 1.5045 -0.82348 0.30919 -0.2223 0.69146 0.64427 0.96921 0.29069 0.41248 0.8008 0.72433 -0.52967 0.38066 0.35176 0.38365 -0.30034 0.1963 0.0052957 0.34688 0.64809 0.76757 0.49101 -0.2899 0.70891 0.74616 1.0485 0.46374 1.1219 0.18281 -0.14661 1.0309 1.1437 0.87068 0.8696 0.31511 0.24387 0.82609 0.044102 0.39182 0.72661 0.38484 0.58414 0.78458 0.80781 0.75381 0.81737 1.2291 0.88715 1.0472 0.76295 -0.13066 1.9673 0.8564 0.4721 -0.024084 0.35346 0.80904 1.3313 0.049732 0.18365 -0.26124 0.16844 0.569 1.4278 1.5491 0.60438 0.40162 1.0347 -0.55 1.001 0.1273 0.99434 0.9362 0.83322 0.73879 0.22325 -0.34386 0.064266 0.75452 0.75911 0.77916 0.47069 0.8705 0.72549 1.0824 0.39581 0.8059 0.66782 1.2262 -0.22282 0.56343 0.42736 -0.23051
0.99078 0.73374 0.14285 0.25549 1.0835 1.1478 1.3698 -0.30331 1.4435 0.41076 0.54683 0.17689 1.2747 0.2387 0.81668 0.46413 1.2858 -0.27792 1.6573 1.1771 0.30042 1.2207 1.0135 0.3645 1.2536 0.35278 -0.24367 0.40621 0.72096 1.2035 0.56713 1.0394 0.31679 0.43663 0.57311 0.072311 0.20107 0.37748 0.27662 0.20708 0.37423 -0.51296 0.66367 0.49423 0.43634 0.94385 0.36595 0.45166 0.22755 0.25923 0.85471 1.0191 0.13455 -0.50385 0.71569 -0.36563 0.76421 0.57911 -0.058603 0.79679 0.69785 1.0993 0.29133 0.97309 -0.48248 0.91618 1.4353 0.47048 1.5471 0.55705 1.1348 0.92509 -0.18185 0.44305 -0.17564 1.2766 -0.45167 0.97373 0.28936 0.15132 -0.24729 0.95364 1.0563 0.64742 1.3167 -0.11199 1.3298 0.77967 -0.04056 0.70434 0.075866 0.017657 0.92767 0.98589 0.49743 0.70517 1.2601 0.21864 -0.085032 0.76137
-0.50202 0.28679 0.42549 1.5508 0.85316 -0.25396 -0.029824 0.54319 -0.032475 0.8319 0.58564 0.58359 0.30052 1.1293 0.82564 0.63765 -0.01595 1.0386 -0.74592 0.47755 1.195 0.48154 1.3938 0.40337 0.40818 0.54585 0.67067 0.35103 0.36143 -0.078409 0.88808 0.24758 0.59996 0.38041 0.61099 1.1107 1.4379 0.63085 1.2694 -0.18801 0.58354 1.6788 -0.18971 0.15285 0.85214 0.65086 0.074475 0.72416 0.52791 0.53791 0.8841 0.0070883 1.0343 0.85468 0.76926 0.95301 0.36279 1.1926 0.34856 0.46383 0.76805 0.84771 1.455 0.56218 1.1349 0.69261 -0.26631 1.0889 0.40451 0.29814 0.38882 0.49309 0.90174 0.80728 0.30105 1.398 -0.074313 0.3045 0.86905 1.1345 0.84217 0.053877 -0.38283 0.54973 0.30656 1.0259 0.84218 -0.94886 1.3155 0.48958 0.87085 0.47215 0.38993 0.53241 0.7537 0.45417 0.73912 0.53745 0.87364 1.5525
2.0624 0.47334 0.72713 0.29063 0.89641 1.8092 0.80115 0.77675 0.90808 0.92071 0.32446 1.2305 0.18744 0.62943 0.081596 0.51602 0.91608 0.49789 1.4049 0.55819 0.41023 0.1087 1.0072 1.7665 0.43221 0.91604 1.4091 0.11754 1.1158 0.67815 0.18803 0.77625 1.2319 0.056379 0.82202 0.96891 0.60974 0.26076 0.60037 1.1044 0.78041 0.41837 1.1142 0.50604 0.98261 1.0285 1.1882 0.4185 0.93147 0.87003 0.055475 1.2523 0.4921 -0.32538 0.52079 -0.34498 0.97386 0.90584 0.80356 0.45193 0.68813 0.91559 -0.50959 0.54724 0.34588 0.38225 0.73998 0.48442 0.47141 0.61357 0.30196 0.26236 0.67221 0.58813 1.1205 -0.20232 1.6968 1.0294 0.075389 0.53413 1.2407 0.90103 1.236 0.75191 0.21704 0.78981 0.7838 1.3092 0.37933 0.71972 0.14578 0.50463 0.96379 1.2929 0.77901 1.2191 0.68485 0.40197 0.94761 0.43001
0.31113 0.70977 1.4686 1.1023 0.8537 0.23138 0.99933 0.82132 0.68422 0.47559 1.0696 0.60073 0.24145 0.42146 2.1706 1.0816 0.67 0.92848 1.031 -0.37698 1.2299 0.10023 -0.16129 0.64793 0.86721 0.79366 -0.28991 1.4592 1.0299 1.3768 0.67411 0.83925 0.72775 1.274 1.1163 0.71424 -0.39737 0.50036 0.84448 -0.090109 1.0796 1.3556 0.074684 0.66152 0.048803 -0.0035419 0.55212 0.29979 0.69923 0.21069 1.4829 0.25363 1.1187 2.5089 0.48322 1.3322 0.65784 -0.049538 0.38112 0.63128 0.30255 -0.29067 1.0149 0.66632 0.739 1.0714 1.8361 0.69018 -0.16861 0.67352 1.3784 0.14764 0.34475 0.2823 0.61492 0.61488 1.1258 0.89936 1.2003 0.58729 -0.045013 0.74424 0.53234 0.4674 1.3684 0.91689 -0.031814 1.4539 0.69098 0.14613 1.1362 0.95489 0.15564 0.68224 -0.15267 0.12493 0.94451 1.093 0.32145 1.6923
0.96675 1.3129 -0.1458 0.22879 0.11831 0.20453 0.56692 0.35726 0.90353 0.6535 0.7922 1.0637 0.94547 0.73587 -0.26674 1.3066 0.38524 0.67357 0.1477 2.1257 0.93807 1.187 0.81131 -0.30177 0.063613 0.23714 0.92636 0.4154 0.22344 -0.028566 0.54443 0.46611 1.6649 1.3492 0.21846 0.24777 1.0027 1.0488 0.32632 1.0861 0.53858 0.67185 0.6682 0.92708 0.60376 0.88816 0.96877 0.41524 0.63507 0.19974 -0.21427 0.57923 0.90232 -0.34478 1.4402 0.91092 0.77503 1.1777 0.51806 0.56354 0.75681 0.95359 0.69992 0.28084 -0.018351 0.38811 -0.34942 0.1979 1.2311 -0.053791 0.27499 1.0878 1.3992 1.3958 1.0508 0.5234 -0.34397 0.77224 -0.27234 1.3139 0.52647 0.69924 0.13087 0.31661 0.60128 0.49212 0.30319 0.78804 0.90663 0.42683 0.63213 0.085977 0.64402 0.30445 1.3259 0.60577 0.14506 0.77587 0.37583 -0.15024
0.56453 0.6027 0.36426 0.43475 0.85337 0.87414 0.66424 0.78585 0.32083 1.0489 0.52218 0.52916 0.73083 1.7257 0.55932 -0.56099 0.52441 -0.17789 0.30758 0.36117 -0.051836 0.91309 0.20432 1.1919 1.1926 1.4083 0.8352 0.9564 0.48217 0.43143 0.79814 -0.32491 -0.19855 -0.62829 0.71567 1.2942 1.2283 0.091863 1.086 0.12104 0.2369 0.1467 0.54882 0.89275 0.58497 0.77156 1.1416 1.479 0.58362 1.2103 0.8398 1.6425 0.93649 0.50661 0.90831 -0.070007 0.95414 0.56174 1.362 0.8823 0.004613 1.5324 1.3848 0.30353 1.0054 0.16485 0.38944 1.1509 0.85336 1.3743 0.71331 0.42492 -0.064822 0.083263 0.54497 1.1541 0.73081 1.5711 1.0875 0.37714 0.81169 0.273 1.2704 0.93274 0.60021 0.41005 0.89905 0.58526 0.36693 1.2094 1.1078 0.90475 0.78601 0.45214 1.1636 1.0536 1.3792 0.18432 0.71012 0.59254
0.38095 0.57976 0.67684 1.1589 0.36671 0.74903 0.66911 1.1234 0.93032 0.90576 0.23819 0.33827 0.97618 -0.4979 0.30136 1.4191 1.6334 0.93448 0.75613 0.67294 1.6207 0.32234 0.97373 1.7584 1.4521 0.44288 1.4248 1.3618 1.4131 0.85991 0.82284 0.91868 0.22797 1.6345 0.72782 -0.8762 0.73255 2.3239 0.85871 1.0455 0.82389 1.0239 1.4888 0.90509 0.48857 0.54199 0.86001 0.81248 1.2199 1.0086 0.87406 0.21143 0.64853 1.2712 0.24967 0.61803 0.1996 0.7649 0.95285 0.24081 1.2591 0.67327 -0.041659 1.3473 0.76973 1.3615 1.1919 0.65369 0.59119 0.2672 1.0139 0.99307 1.4612 1.1366 0.35075 0.83289 1.0838 -0.20182 0.9273 0.13745 0.28111 0.64136 0.69473 0.95433 0.60782 1.0975 0.19048 1.0302 0.78224 0.49847 -0.043804 0.88254 0.75895 0.69989 0.52676 0.47947 0.63323 1.2955 1.5726 0.75774
0.77529 -0.39403 1.4008 0.05866 1.0195 0.977 0.68974 0.59591 1.1694 0.24735 1.354 0.80727 0.5528 0.74196 0.6664 0.069389 -0.27384 0.41524 0.94375 1.4133 0.13517 1.0725 0.79264 0.27624 -0.28293 0.68354 0.035928 0.71032 0.35632 1.0275 0.21952 2.2302 0.8595 1.0228 0.46929 1.8592 1.2567 0.77774 0.82969 0.033013 0.96584 0.43254 0.74744 0.78768 1.9671 0.77281 0.19525 0.092028 0.75249 1.3799 1.3054 0.19949 0.05516 0.66999 0.53379 1.1352 0.21953 0.35923 0.33917 0.56092 0.2904 0.066111 0.79687 0.9238 0.46021 0.27308 0.93188 1.2084 1.2703 1.3626 1.2493 0.93899 0.67567 0.47588 0.93944 0.35762 0.94278 0.67975 0.20692 1.1011 0.82823 0.8009 1.0979 0.61068 0.36224 0.8338 1.3205 -0.15924 0.76475 0.52068 1.0723 1.1269 1.1346 1.2674 0.44242 0.99288 0.6081 0.27843 0.69104 1.4187
1.1407 1.2121 0.87855 1.2775 0.92804 -0.11891 0.87334 1.1511 0.62181 0.49723 1.0284 1.3386 0.60798 0.82628 0.42997 0.60839 0.90217 1.3343 1.0183 0.40636 0.56675 1.3207 0.52468 1.0305 1.8403 1.0033 1.0197 0.40632 0.77469 0.55741 1.1265 0.29588 1.3113 1.0824 1.1235 0.7334 0.795 0.12158 0.65458 0.61646 0.30086 0.93879 0.88784 1.5411 -0.1968 1.0177 0.34054 0.9647 0.89565 -0.1944 1.3354 1.1188 1.8345 0.11666 1.0429 0.046908 1.8662 0.97827 1.0254 1.2456 1.2474 1.1243 1.2906 0.8642 0.66127 0.64057 0.97637 0.44127 0.36231 0.99473 0.86543 0.71094 0.55101 1.2683 0.75793 0.26179 0.6786 0.54234 0.94996 0.20048 0.97376 0.40559 0.95892 0.77844 2.0208 -0.26144 1.1648 1.1954 0.76331 1.5097 0.89017 -0.11996 1.104 0.10716 0.27155 0.31212 0.69106 1.0209 0.83211 0.67283
0.35275 0.42997 1.1055 0.48526 1.4681 1.5099 0.95361 0.8714 0.69122 0.80333 1.1872 0.075272 1.3258 1.105 1.3085 0.96985 1.184 0.84489 1.1478 1.3003 1.4438 0.70717 1.3913 -0.080771 0.53374 -0.18096 1.549 0.68872 0.94328 0.28506 0.74373 0.92635 0.94722 1.2867 1.1491 1.3703 0.69155 0.4903 1.4073 2.0286 0.56106 0.59339 0.41465 0.43304 0.94052 -0.31763 0.58392 1.1513 0.26698 1.022 0.0043713 1.2255 1.0484 1.7338 0.9794 1.6799 0.64979 0.66607 1.0432 1.1038 0.04572 0.11181 0.97672 0.56932 1.7237 1.0498 0.86187 1.1577 0.43076 0.92261 0.22683 1.0425 0.53857 1.1092 0.23419 1.25 1.7841 0.7206 0.65459 0.8624 1.1745 1.6016 0.58975 0.94921 0.27132 1.305 1.183 1.4027 0.59273 0.47494 1.0692 1.4547 0.65405 1.0789 1.1644 1.0698 0.78575 0.3889 0.56064 1.1648
0.8074 1.425 0.45805 1.1202 0.69337 0.5364 0.22788 0.0030625 0.87676 1.0344 -0.2036 0.75009 0.20494 0.86998 0.68785 0.91808 0.45989 0.50585 0.68769 0.69663 1.0876 1.23 0.69952 0.69455 0.72482 1.4737 0.080126 0.50982 0.26653 0.99015 1.1482 0.45508 0.097731 0.19766 0.87569 0.31651 0.17948 0.8404 0.38361 0.18406 0.72811 1.0022 1.1292 0.046244 1.1517 1.4887 1.1786 0.8129 1.2654 0.15318 1.6286 0.2901 -0.40224 0.66394 0.7575 0.026793 0.41348 1.0615 0.61802 1.3996 1.2142 1.6361 0.27554 1.253 1.0599 0.6051 0.81593 0.011675 1.2984 0.68652 0.96827 0.57588 1.0926 0.27939 1.5085 0.71857 0.057212 0.92256 1.4706 0.90601 0.51893 0.37286 0.39366 0.33277 0.084296 1.5601 0.39824 0.2273 0.98868 0.82291 0.76663 0.46174 0.63733 1.3192 0.78153 1.3393 1.168 0.63877 0.80373 0.30729
0.85109 1.0412 0.80267 1.0822 0.55903 0.57742 0.61721 1.9972 0.66882 1.1558 0.96776 0.74627 1.771 1.3427 0.98834 1.037 1.5181 0.90427 0.83295 0.32735 1.2818 0.4022 0.74124 1.209 0.57589 0.53262 0.53329 0.8366 1.3417 1.0199 0.14661 1.2683 0.81989 0.84164 -0.311 1.2465 1.9939 0.60411 0.39993 0.54799 2.2727 1.1923 1.0327 1.1786 0.57763 1.3855 1.1099 0.096011 0.50397 1.1305 0.2995 1.4935 1.0489 0.51865 0.8205 1.779 0.55407 0.57221 0.86669 0.060966 0.50243 1.0511 1.2695 0.65165 -0.13447 1.3048 0.48308 1.1456 1.1182 1.1242 1.1392 0.93239 0.80668 1.0688 0.99457 0.38764 0.23355 1.1786 0.56592 1.5651 1.3693 1.5446 0.99188 1.5214 1.4955 0.3197 1.1533 1.1852 0.69548 0.42843 1.0809 1.5433 1.3051 0.30394 0.97822 0.80589 0.51917 1.3925 1.3105 1.0149
1.3066 0.7586 1.291 0.94449 1.0751 1.3917 1.1393 0.95265 0.87039 1.3832 1.0191 1.1594 0.49706 0.52942 0.067932 1.0587 0.66599 1.3431 0.8665 1.3594 0.82067 0.762 0.72431 1.6617 1.0727 1.2511 1.2547 1.5034 1.0557 1.3758 0.89354 0.76423 0.75851 0.26036 1.6253 0.22073 1.1613 1.0964 0.89365 1.3322 0.03704 0.53073 0.83563 0.97799 1.0762 0.29902 0.85963 1.8475 1.0306 0.84433 0.82137 1.082 1.3421 1.0622 1.1541 0.55247 0.6655 1.1356 1.0993 1.3851 1.3721 -0.49248 1.1559 0.45231 0.99234 1.173 0.7588 1.2105 0.75862 0.84389 0.37137 1.2703 0.4649 0.95708 0.048145 1.2447 1.6119 0.33036 1.0226 0.63111 1.0713 0.18034 0.88061 1.3049 0.96439 0.6014 0.81843 0.56191 1.0979 0.45971 0.752 0.44115 0.96448 0.40973 0.83433 0.85541 0.96523 0.36319 0.76126 0.73428
0.46099 1.3116 0.38574 1.2277 0.34431 0.32368 1.1259 -0.50745 2.0529 0.83337 0.54464 0.6997 0.92098 0.76011 1.3955 1.0485 0.56155 1.0797 0.61788 0.81218 0.44273 1.3745 0.43734 0.20937 0.4416 0.68054 1.5129 1.0194 1.0695 0.92391 1.5622 0.78886 1.6802 1.6667 1.5526 1.2872 0.63897 1.6436 1.0115 0.60592 0.91495 1.0322 1.2374 1.2447 1.774 2.0738 1.0144 1.2559 1.6938 0.99959 0.89979 0.79253 1.4139 0.75818 1.0163 0.13315 1.4131 1.1148 1.0144 1.1345 1.206 2.5516 0.3724 1.1619 1.3189 0.63563 0.66073 1.0127 0.3757 1.3275 1.3757 0.97101 1.1238 0.73777 1.2652 1.1402 0.48967 0.80594 0.8838 0.036137 0.010624 0.92599 1.5014 0.22588 1.1227 1.5492 0.040532 1.0911 0.53735 1.4291 0.97558 -0.21435 1.1406 1.3178 0.63939 0.13739 1.578 0.94967 0.6423 1.3111
0.98973 0.34658 0.85515 -0.10486 2.0373 1.1606 0.44782 1.5954 0.60166 0.83019 1.3056 1.0405 0.22164 0.917 1.3136 1.0588 1.3366 0.67509 1.4375 0.47935 0.86796 1.1416 1.3606 0.92591 1.1407 1.3736 0.55957 0.95979 0.62285 1.0074 0.65923 1.3446 0.7373 0.70994 0.38659 1.016 0.44201 1.4784 1.2418 0.36897 1.569 0.46557 0.46683 0.84543 0.74496 0.92582 0.82672 0.30835 0.85333 1.5662 0.9594 0.79077 0.09642 1.0288 0.66616 1.1194 0.58563 0.96356 0.74167 1.6086 0.64826 0.27201 0.96959 0.62867 1.0212 1.1229 0.84928 0.50406 1.9853 0.23564 -0.12879 0.59808 0.86021 0.61163 1.1111 0.11224 1.4279 1.6065 1.0008 1.6065 0.46977 0.77222 -0.029546 0.68309 0.62975 0.1864 1.5459 0.6234 0.87863 1.4453 0.40795 1.5261 0.48897 0.93725 1.7211 1.4755 0.56478 0.80376 0.38085 1.0255
0.25316 1.3515 1.0178 2.2577 0.64541 1.741 1.513 1.0007 0.69221 0.86462 1.3994 0.94941 1.5441 1.4488 0.056622 0.9925 1.0255 0.72832 0.44112 1.4145 1.3688 0.353 1.483 1.4734 1.3254 0.6308 1.2711 0.98664 1.0036 0.70005 1.5225 0.68546 0.75102 0.45297 1.1026 0.59068 0.32874 0.53121 0.64846 1.4014 1.2834 1.8065 0.94706 0.54652 0.34804 0.83646 1.5305 0.98433 1.0154 0.13201 1.2756 0.17317 1.8961 1.2419 1.0449 1.2398 1.2102 0.52115 1.0915 0.33306 0.57117 0.6789 1.0312 1.3807 0.86379 0.32825 1.8029 0.68489 0.66706 1.1908 0.49057 0.99132 1.3948 1.9382 1.212 1.0421 1.7187 1.4581 1.3241 1.4606 1.4608 1.6378 1.1139 0.35973 0.16332 0.96504 0.52828 1.1407 1.8316 0.42541 0.81564 1.0517 1.1874 1.0938 0.86442 1.4587 1.5138 1.7639 1.4609 1.5579
1.3445 1.5466 1.5497 0.88471 0.86642 0.79607 1.0805 0.63601 0.74202 0.7976 0.99426 1.2044 -0.26996 0.87074 2.0663 0.12836 1.2738 0.94988 1.2398 0.84817 1.642 2.1499 0.97834 1.1498 0.59882 0.89985 1.1797 0.92338 0.97415 0.80472 0.65215 0.45647 1.0791 1.3349 0.54839 1.3538 2.0772 0.79661 1.1263 0.17163 0.9812 0.24083 0.77454 0.65487 0.64909 0.38668 1.0546 0.42072 0.34615 1.1212 0.91068 1.3331 1.8257 0.63954 0.8291 1.4925 0.91581 1.3936 1.0205 0.50401 1.5114 0.93556 1.431 1.2951 0.9867 1.5442 0.091472 1.6111 0.52542 0.69256 1.4425 0.58473 0.8598 0.64554 0.28973 0.53524 0.19671 0.34931 0.43233 0.62677 1.3674 0.069051 1.3291 0.56486 1.8161 0.99446 0.96934 0.75761 0.22305 1.2744 1.0429 0.5647 0.75409 0.83117 1.1058 0.58393 0.22435 0.95357 1.2558 1.1608
1.0251 0.30124 1.4033 1.3238 1.3624 0.86841 0.90242 2.2114 0.89827 1.0059 0.64305 1.1771 2.0332 0.96469 0.8215 2.2556 0.66526 0.97162 1.665 1.0728 0.87518 0.15988 1.2331 0.49082 1.3097 0.76346 0.68821 1.0206 0.34401 0.85077 1.1104 1.7884 1.7976 1.201 1.4623 0.76294 0.49286 1.2337 0.86122 1.5158 0.78981 1.334 1.4259 1.3066 0.70295 0.93723 0.7081 1.4714 1.7572 1.2936 1.0735 1.1189 0.83784 0.63917 0.89669 0.8261 1.2828 1.2137 1.4496 1.3398 0.82838 1.7062 0.71443 1.2723 1.0174 1.1393 0.92548 0.91122 1.1908 1.5384 2.2092 1.1995 0.59767 1.7035 1.1188 1.9064 1.1765 1.4443 0.059064 0.74529 0.67006 1.509 0.88598 1.6916 0.85108 1.9788 0.97736 0.50538 0.73545 0.16795 0.95541 1.5357 1.3767 0.69848 1.8976 1.7633 0.80573 0.55501 0.77352 0.48045
1.4443 1.827 0.41434 0.93909 0.8588 0.71462 0.64974 -0.072386 1.0792 0.82556 0.45742 1.4744 1.4244 1.1433 1.1231 0.63879 1.2082 0.43408 0.46225 1.2731 1.1244 1.5142 0.53407 1.7655 0.91014 1.57 1.3993 1.1986 1.0082 0.86121 1.0428 0.67142 0.79421 1.0969 1.416 1.7896 1.0818 1.8806 0.98599 0.67445 0.85299 0.43167 1.4024 0.51406 1.613 1.4074 1.2105 0.99662 1.6904 0.67013 0.69596 0.99315 0.3233 2.1388 1.5177 1.2998 0.48947 1.1347 1.4042 0.87415 0.93147 -0.14762 1.1059 1.2636 0.51376 0.56369 0.84876 0.92488 0.86881 0.65486 0.60413 1.9092 1.1934 -0.41441 1.1397 1.2897 1.4324 0.93905 1.3251 1.7844 1.5928 0.95791 0.90024 1.2087 1.4361 0.56467 1.7141 2.0468 1.9534 2.1104 1.564 1.1473 0.48446 1.1082 -0.017799 0.78385 1.189 1.4516 1.5777 0.91923
1.678 1.3907 0.63804 1.6825 0.47284 0.95305 1.3815 1.0872 1.4411 1.208 1.388 0.71785 -0.027882 1.8741 0.98843 1.0779 1.0913 0.93687 0.8315 0.91223 1.2554 0.24944 1.2511 1.4042 1.1023 0.6005 1.2294 1.1816 1.4282 1.2006 1.5184 1.2368 -0.31372 1.2093 1.0444 0.74793 0.53959 0.5111 1.3518 2.1321 0.89604 1.3534 -0.068513 1.7329 0.69804 0.97313 1.7446 1.2709 0.42996 1.8092 1.5125 0.90692 1.1416 1.4228 1.2175 1.1501 1.4017 0.20583 0.9146 1.4336 1.2496 2.3883 1.3123 0.90446 2.1073 1.6672 1.7785 0.83079 1.7255 1.0838 0.60296 1.5118 1.4649 1.845 1.2627 0.47287 1.4675 0.89812 1.6489 0.09134 -0.11114 0.61334 1.3369 1.8839 1.2658 1.3177 1.4843 0.83535 0.67507 0.50486 0.97033 1.0234 1.1065 1.013 1.3367 1.6559 2.1222 0.8052 0.47686 1.4144
0.91318 0.40093 2.0496 0.016414 2.0228 1.051 0.9011 1.9052 0.49447 1.8121 1.5195 1.2389 1.7168 0.32454 1.0667 0.60502 0.37987 1.1419 1.9528 1.1181 1.1753 1.3572 1.8608 1.0974 1.2142 2.3415 0.63814 0.63422 0.57703 0.68926 0.76794 0.52192 1.916 0.92042 0.7205 0.71131 2.3533 0.54034 0.62399 0.45695 0.68982 1.4798 1.2382 1.2004 1.3153 1.9522 0.65976 0.8953 1.5229 0.99311 1.4825 1.9082 1.003 0.25741 1.4478 0.49325 1.5284 2.2012 0.87678 0.99087 0.85582 0.102 0.66689 1.186 0.64807 0.69365 0.80499 1.039 0.86814 1.7824 1.9396 0.48068 1.0024 1.0377 1.251 1.4882 -0.17337 1.0975 1.5041 2.312 1.4514 1.4801 0.61748 0.29778 0.74662 0.93668 1.2031 1.0534 1.2108 0.90963 1.0437 1.5901 1.9037 1.9546 1.5616 0.9043 0.18233 0.78501 1.4914 0.83404
1.2629 1.4699 1.7341 1.1362 1.1115 1.9199 1.3115 1.0365 1.8537 0.48539 1.1225 1.2085 1.3311 1.0633 0.33338 1.2524 1.4086 1.5832 0.87272 1.4457 0.30613 1.8337 0.46416 0.82538 0.14088 -0.12566 1.2405 1.3882 1.7155 1.3621 1.2136 1.525 1.5458 1.3832 1.8151 1.2931 1.4821 2.4434 1.6607 0.78968 2.059 1.2175 1.4548 0.68779 0.80354 -0.023947 1.2885 1.5562 0.7726 1.438 1.3235 1.0439 1.2722 0.65561 0.60741 0.66295 0.94454 0.83114 1.0077 0.94318 1.4842 1.7787 1.5104 1.5385 0.74084 0.62071 1.4372 1.3773 0.9594 0.71403 0.016299 0.97841 1.637 0.57575 1.1228 0.99198 1.5384 1.5658 -0.055602 0.11325 1.2338 1.5752 1.4779 0.54978 1.8454 1.0404 1.0937 1.0317 1.1514 1.478 1.6646 0.1051 0.90774 0.68789 1.1051 -0.12658 1.5925 1.0973 1.3822 1.6953
1.141 1.2456 -0.049888 1.5936 1.6204 1.3825 1.0558 0.88702 1.5995 1.7456 0.98844 1.0513 1.0338 1.1144 1.3727 1.645 1.6145 0.85567 0.71811 1.1677 1.6417 1.318 1.0704 0.8199 2.1098 1.8571 1.4573 0.85169 2.0384 2.0795 1.339 1.5469 0.24933 1.4559 0.90868 1.2363 0.75057 0.98255 0.85913 1.566 0.70995 1.2482 0.7483 1.3127 0.90541 1.316 0.97143 1.0353 1.6344 -0.24372 1.3055 0.98601 0.50381 1.2403 0.77369 1.3254 1.5375 0.32427 0.90697 0.96323 0.9634 0.85543 0.041943 0.53818 1.4338 1.7057 1.0751 1.2797 2.1267 1.5669 1.6057 1.2082 0.38331 1.9284 0.79631 1.5224 1.165 0.62276 1.9511 1.2778 2.0413 1.1966 1.3499 0.91512 0.52606 1.2508 1.432 1.1213 1.0813 1.1079 0.98659 1.2326 0.80324 0.83848 0.81374 1.9174 1.8371 1.3039 0.67526 0.99735
0.77133 0.94667 1.4989 1.4302 0.52648 0.15368 1.9999 1.6378 0.59869 1.1191 1.4132 0.87244 1.5912 1.5596 0.28546 0.42864 0.89078 2.1099 1.6977 1.7103 1.594 0.59961 0.7739 2.1081 1.0903 1.585 0.69863 1.4666 0.0048636 1.242 0.44379 0.4367 2.1498 0.95817 0.86375 1.1572 1.0369 0.43255 1.4372 0.86649 0.7963 0.71281 1.0341 0.91032 1.3925 1.4904 1.4411 2.1456 1.2337 1.8691 0.36434 1.349 2.5556 1.6612 1.4615 1.3781 0.46491 1.5787 1.6619 0.7185 1.5792 1.9972 1.7426 1.3544 1.1673 1.586 0.85158 1.2948 -0.21833 1.2643 0.95009 1.305 0.99216 0.44909 1.0078 0.48957 2.0239 1.6698 0.94744 1.3834 0.21522 1.2452 0.35138 1.7685 1.0816 1.1204 0.34879 1.6034 0.50401 0.5243 1.2292 2.0236 1.9522 1.5245 1.3781 1.3626 0.36029 1.7793 1.1504 1.5888
1.5497 1.303 0.80552 1.3327 1.8494 1.1555 0.11063 1.2558 0.88683 1.3362 1.754 1.8281 1.4924 0.82794 2.1243 0.89488 2.0784 0.50444 1.0711 0.6736 0.3873 1.925 1.6549 0.69351 1.1229 0.40296 2.0249 1.6878 1.5545 0.32075 1.781 1.4021 1.465 1.2354 1.8123 0.35783 1.6538 2.2624 0.75151 0.60907 1.5589 1.6632 1.4824 1.3607 1.0548 1.1699 1.2471 0.31108 1.0263 1.1873 1.7156 0.85234 0.69105 1.2964 1.0232 1.2343 1.2075 1.4867 0.69672 1.9662 1.4176 0.97191 0.74548 1.4166 1.2364 1.4303 1.572 1.2587 1.5997 0.65803 1.5924 1.5763 1.6052 1.5106 1.6531 1.2264 0.23609 1.7766 1.5933 0.74437 0.75463 0.53798 1.3375 0.5257 1.0107 1.6387 1.7415 1.8386 0.955 1.5948 1.2828 0.58327 0.46219 0.60111 1.1623 1.2382 0.92818 0.40181 0.77602 1.836
1.46 1.1742 1.2024 0.92591 1.3078 1.3441 1.1107 1.2363 1.15 0.77264 1.0847 0.79878 1.0129 1.5983 1.2264 1.6153 1.4328 1.6494 1.4628 2.2892 1.7582 0.82653 1.3687 1.648 0.89475 1.3 1.2301 0.67116 1.3068 0.91909 1.2031 1.5829 1.06 0.74681 1.2748 2.3601 1.1253 0.61806 2.1112 1.5694 1.6821 0.63291 1.4378 1.3554 1.4337 1.1641 0.67153 1.2835 1.4073 1.4989 1.2977 1.4464 1.4979 1.0286 1.7893 1.7556 1.9821 1.4769 1.5662 1.7332 0.25042 0.27827 1.9297 1.2391 1.3817 1.4404 1.0423 0.8755 1.6125 1.0576 1.8795 0.76236 0.51516 1.3098 0.96256 1.6522 1.9965 0.70111 1.3737 1.0047 1.107 1.3383 0.97799 1.3932 2.0884 0.94385 1.0128 1.1312 1.9193 1.5348 1.8519 1.0483 1.6136 1.6222 0.79374 1.2786 1.779 1.4573 2.2779 1.0018
1.1548 1.0713 2.0889 1.9177 0.45755 0.81073 1.9916 1.1523 1.3956 2.1027 1.2457 1.3651 0.95259 1.5956 1.214 1.3775 0.91059 1.4431 1.5486 0.44853 0.67536 1.3104 1.059 0.69814 1.5742 1.3054 1.867 2.0286 0.67617 1.6143 1.2198 0.7099 0.95268 2.3555 1.557 0.82812 0.80456 1.6077 0.9874 1.2167 0.95231 1.8391 1.2793 1.072 1.8617 0.74139 1.6922 1.2362 1.5361 0.78528 1.4045 1.1074 1.4806 1.3196 1.285 0.62209 1.0958 1.5134 2.153 1.1422 1.4212 1.5175 1.4273 0.77949 1.4379 0.51546 0.94447 0.97246 0.43684 1.7292 0.79374 1.5822 1.5809 1.1073 1.8003 0.85867 0.54072 1.0337 1.0423 1.9689 1.0402 1.519 1.176 1.478 0.80887 1.2709 1.0272 0.55446 1.5228 0.96285 -0.008682 1.2882 1.9349 0.73637 2.309 1.0515 1.3132 1.5007 1.2381 0.94676
1.1921 1.8088 1.1944 0.56903 1.3526 1.0081 2.0037 1.4842 1.165 0.61622 1.4613 1.8688 0.79495 1.3903 0.75182 1.1895 1.4012 1.0617 0.99087 1.6136 1.4873 1.8147 1.0474 1.3216 0.9225 1.68 0.84312 0.10807 0.93241 0.58805 1.0921 1.012 2.0433 1.1868 0.98482 1.5672 2.1579 1.1071 0.70179 0.81058 1.1643 1.3981 1.1629 1.4224 0.83843 1.626 1.5905 1.4848 0.94168 0.84078 1.303 1.3014 0.95939 0.89017 1.8508 1.5525 1.0198 0.60158 1.6109 0.43545 1.2118 1.5887 0.52591 1.4047 0.85978 1.0012 1.4359 1.188 1.6165 0.902 1.5731 1.3228 0.97673 1.718 1.0543 1.1768 1.8688 1.4439 0.97709 0.9355 2.5426 1.5706 1.6974 0.9266 1.1629 1.1739 1.2594 1.7154 1.1257 1.9969 1.6211 0.91649 1.0838 1.6388 0.52265 2.249 0.91343 0.72824 1.368 1.9535
1.0854 1.4857 1.478 1.3818 1.9479 2.1907 -0.082569 0.90382 1.5423 1.7041 1.1772 1.7696 1.1374 0.5266 1.5154 1.5898 1.1727 0.33888 1.8824 1.1221 2.7632 0.74901 1.8255 1.3328 2.0098 1.4504 0.76 2.1923 2.3991 2.3081 1.2203 2.0676 1.4113 1.4504 0.67978 1.1227 1.1147 0.70677 1.6965 1.7759 1.703 1.1156 1.3691 1.5749 1.2651 0.87989 1.4521 0.80205 1.2427 1.6643 1.4856 1.1821 1.2508 1.2887 0.55046 1.3813 1.9471 1.3069 1.0216 1.2857 1.6397 1.9944 1.2272 1.5491 1.0663 0.99351 1.8746 2.4782 1.5773 1.6992 1.5053 1.3111 1.3899 0.51456 1.2252 0.5891 0.55944 1.2499 0.49006 1.2404 0.12037 1.268 1.143 2.1337 1.0028 1.3956 1.352 1.6953 0.72595 0.649 1.4306 0.74926 -0.010752 0.99973 0.85533 1.1881 1.7757 1.4561 1.0605 0.80754
1.8175 1.7678 1.0165 1.4825 0.83204 1.1945 1.6185 1.4504 0.83115 1.5107 1.1112 0.21961 1.5325 1.9017 1.4404 0.67383 0.83568 1.1424 1.0276 1.3736 1.4865 1.574 1.9053 1.0745 0.38483 1.3244 2.0211 0.99303 0.69767 1.2097 1.6059 1.6127 0.92476 0.81355 2.1477 1.8133 1.2526 1.6089 1.6485 1.107 1.3421 1.5496 0.70555 0.69103 1.9891 2.0073 1.1484 1.9998 1.8196 1.7231 0.75624 1.6906 1.5687 2.2317 1.6852 1.1048 0.36258 0.59757 1.4794 2.4895 1.2374 0.058112 1.8304 1.6086 1.498 1.7021 0.71606 0.95361 1.0416 1.468 1.0808 1.7898 1.9023 2.0288 1.595 1.9971 1.8577 2.2071 2.3092 1.5027 1.738 1.119 1.8793 0.56057 1.1631 1.0053 1.3204 0.41302 1.3527 1.3794 1.5125 2.72 2.1024 1.5272 1.5964 1.1946 1.4463 1.3748 0.72405 2.0422
1.0027 0.87055 0.92134 1.0446 1.915 1.1575 1.0611 0.89427 1.2913 1.637 1.7261 1.6424 1.0841 1.5664 1.3853 2.4348 1.4511 1.6832 1.1788 0.93323 1.5393 1.3776 0.55173 1.6459 1.649 1.1762 0.99415 1.4852 2.0135 1.2491 1.4618 0.98452 1.0926 1.6429 0.044684 1.0519 1.1854 1.7876 1.5623 1.1564 0.71384 1.374 1.2023 2.1749 1.1924 0.8981 1.4339 0.75548 1.0064 0.68468 1.7821 1.5557 1.2648 0.92262 1.5814 1.3637 2.6766 2.0794 1.2999 0.559 1.74 1.9251 0.95423 1.9229 2.1206 1.4193 1.4849 0.56419 1.9056 0.69482 2.3002 1.2027 0.82539 1.4171 0.92118 2.1988 1.082 1.2095 1.0245 1.4829 0.96051 1.5393 1.798 1.5441 1.4681 1.8442 1.8714 1.5105 1.3408 1.3601 0.96897 1.3377 2.105 0.94222 1.6733 0.78192 1.4294 1.4615 2.1625 0.85817
1.4071 0.91264 1.7033 1.4499 1.2534 1.4289 1.4132 2.0925 1.8132 1.3207 1.2409 1.0375 0.70895 0.85759 0.7749 0.3474 2.2516 0.78577 1.4186 1.66 1.2382 1.4288 2.1504 1.8846 1.5868 1.1333 1.6847 1.1916 1.1452 1.4665 0.89338 1.9065 2.1122 1.182 2.412 1.2056 1.6057 1.2921 1.3296 1.2151 1.9938 1.3532 1.288 1.026 0.7396 1.9984 1.0393 1.4647 1.6327 0.99026 0.99707 1.9154 1.1011 0.99261 1.3294 0.74465 1.1068 1.1361 0.67576 2.0736 1.6291 0.77189 2.3767 0.53446 0.61456 1.1355 1.2614 1.5579 0.65496 1.5776 0.81803 1.2572 1.2137 0.62885 1.6256 0.96926 1.4623 1.1916 1.1844 0.90018 2.2237 0.77232 0.86332 1.0504 1.1013 1.0491 1.0504 1.5536 1.3767 1.1173 1.6198 0.16246 1.6724 2.0439 1.5822 1.7428 2.1076 1.0574 0.55604 1.1188
0.93395 1.8472 2.3218 1.7079 0.74061 1.3588 1.4486 0.91616 1.2168 1.6149 0.9477 1.4792 1.9345 2.096 1.5533 2.0212 1.076 1.7063 1.2537 1.368 1.0097 1.1414 0.9639 0.91984 1.9617 1.1777 0.95362 1.62 0.98263 1.3652 1.8324 1.3339 0.7359 0.83949 1.3814 1.8698 1.2896 1.7268 0.80935 1.4274 1.5441 1.3912 1.5905 1.3308 0.95586 0.3039 1.7604 1.2856 1.2812 1.7237 1.8854 -0.042931 2.3828 0.90744 1.4096 1.5292 1.7555 1.6838 1.7426 0.84678 0.041201 1.7798 0.92249 2.159 0.92841 2.0252 0.68418 1.2156 0.9928 1.4571 1.5885 1.7586 1.6429 2.3759 1.4367 0.6528 1.8195 1.5876 1.5015 1.5443 0.66979 2.0018 2.111 1.0003 1.8194 1.8106 0.91867 1.5262 1.9083 1.1854 1.4697 1.5982 1.3382 1.1023 1.0774 1.2281 0.64118 1.6392 1.1085 1.9998
1.9005 1.0953 0.39923 1.3864 1.1043 1.3969 1.1136 1.4827 1.2352 1.4257 1.4694 1.7696 1.3618 1.2588 1.6848 1.5857 0.54602 1.9376 1.8447 1.6634 1.3716 1.7611 1.1617 1.0007 1.4964 1.1082 1.6659 1.8077 1.4399 1.5456 1.2316 1.9803 1.3251 1.6558 2.1331 1.3133 2.3706 1.43 1.1955 1.3001 1.6354 1.5827 2.018 1.3645 2.2111 2.7142 1.1034 1.3874 1.7125 2.2985 1.4815 1.8741 0.88397 2.3475 1.6568 1.5966 0.49228 1.3383 0.85418 1.3824 1.4417 1.6784 1.0837 1.8546 0.99445 1.8454 2.1971 2.376 2.0732 1.5372 1.8051 1.0772 0.98188 1.2271 1.3878 2.4268 1.1281 1.0992 2.2994 1.7874 1.0539 1.8944 0.69004 1.7541 1.147 1.6328 2.363 0.84633 1.4656 1.8232 1.1217 0.92723 1.3485 0.7077 0.87966 1.0895 1.1543 1.6841 2.1756 1.137
1.5317 1.379 1.7068 1.5403 2.3923 1.072 1.607 1.4183 1.2195 0.71347 1.4781 1.0175 1.8765 1.4636 1.323 1.1227 2.2571 1.2612 0.76061 1.6754 1.175 1.1172 1.5917 2.1196 1.2403 1.8705 2.0254 1.3379 1.3819 0.86985 1.2999 0.86339 2.4431 1.8095 1.4446 0.68599 1.0802 1.4413 1.5787 1.6693 1.5346 0.75146 1.2156 1.2684 0.8459 0.68659 1.0261 2.1707 1.5241 1.2418 1.1491 1.89 1.1671 1.5544 0.64513 0.95795 1.405 1.3782 1.7319 1.717 1.9833 0.98608 1.6257 0.3885 2.1768 1.1637 1.1328 1.3779 0.96962 1.9584 0.58306 1.2927 1.7483 0.9866 1.3195 1.1698 1.035 1.0448 0.91816 1.5091 1.9658 0.8405 0.80742 1.9709 2.2897 1.6812 1.5472 1.5394 0.31482 0.84483 1.7096 1.897 0.73802 1.7426 2.9884 1.891 0.9103 0.91614 1.7521 1.3217
1.9119 1.2903 1.7237 1.7238 1.5423 2.8392 2.3247 1.7466 2.0073 1.8635 1.7133 1.3763 0.95356 1.7241 0.58746 1.3308 2.4734 1.4546 1.7562 1.3081 2.1534 2.2352 1.1443 2.0737 2.1636 1.053 0.88251 1.6468 1.0942 1.6492 1.2309 1.1553 1.2957 1.9314 1.5654 1.3352 1.513 1.7508 1.2726 1.3527 1.0437 2.0582 1.6401 1.8706 2.1297 1.2704 2.4711 1.6849 1.2859 0.68047 1.0466 1.7552 2.1793 1.0908 1.7798 2.1691 2.0421 2.0665 1.5783 1.7556 1.5085 1.167 1.6097 1.6954 1.9996 1.2559 1.5143 1.2165 1.8632 1.5961 1.7363 1.692 2.0937 2.4827 1.6087 1.4083 1.5015 1.8486 0.94973 1.0854 1.4409 0.90699 1.7747 1.4194 1.2673 1.3015 0.86276 0.903 2.2312 1.8615 1.462 0.98987 1.5185 2.1204 1.0976 1.897 1.9598 1.8197 0.63796 1.972
1.7236 1.4501 2.2243 0.92699 1.1249 0.77697 0.78273 1.5657 1.0576 1.9616 1.3084 1.72 2.2431 0.91843 1.4812 1.3729 1.5873 1.4788 1.0257 0.88851 1.0313 1.2594 1.9209 1.2589 0.8219 1.4788 1.4888 1.5605 2.1209 2.3127 1.4918 1.786 1.9115 0.43997 1.3556 2.2799 1.3415 1.4375 1.6192 1.5884 1.6444 1.7365 1.3169 1.4366 0.87848 1.3863 1.1952 1.1091 1.6857 1.5599 1.6489 1.7218 1.9439 1.2998 1.8984 1.0363 1.7875 1.038 2.6667 1.0364 1.6474 2.1349 1.9939 1.6129 1.7118 1.5759 1.8586 1.9548 1.8581 0.71317 1.4132 1.619 1.615 1.2635 1.2649 2.0917 1.7715 1.5549 2.3263 0.55052 0.97279 1.7505 1.41 1.0358 1.7793 1.9825 2.0247 1.7749 0.61588 2.2718 1.3895 1.9106 1.709 1.2377 1.473 1.3763 1.6738 1.312 1.5674 0.60863
0.97208 2.1522 0.79565 1.3695 1.6083 1.4643 1.7453 2.0416 1.4462 0.81679 1.9521 1.2461 1.3702 1.7137 2.1632 1.4499 1.2809 0.9314 2.8537 1.3699 1.8025 1.9329 1.6751 0.34536 1.7934 2.3669 2.0412 1.2435 1.5176 0.72282 1.6145 2.1932 0.96959 2.2206 2.193 1.5017 1.2793 1.1419 1.9297 0.58687 1.4387 1.6211 1.8524 1.1813 2.2363 2.1829 1.1676 1.6417 1.534 1.9513 1.3845 0.91258 1.5839 1.5075 1.5027 2.3173 1.3309 1.055 1.0297 1.4508 1.3923 2.3077 1.2848 1.619 0.92838 1.3448 1.0548 1.2475 1.4109 2.4421 1.5593 1.6178 1.0285 1.2227 2.0157 0.39737 2.0739 1.4566 1.5044 2.5307 1.6847 0.88409 1.242 1.8713 0.89707 1.1323 1.662 1.4461 2.0271 1.7549 1.8852 1.4423 1.2567 1.3998 1.1511 1.3478 2.0651 1.606 2.0531 2.2397
1.6653 1.779 1.4657 1.9445 1.8945 1.6169 1.3825 0.73295 1.5258 1.6305 1.4423 1.7057 1.7132 1.376 1.601 2.2633 0.82858 1.7942 1.4379 2.092 1.7519 1.8395 1.5506 2.3628 0.76707 1.4622 1.2508 1.3483 1.3065 1.4293 1.383 1.31 1.5634 1.8883 0.46479 1.0536 2.6458 1.625 1.0316 1.6093 1.115 1.9048 0.8774 1.812 1.7193 1.5254 2.9551 1.7902 1.5251 1.3974 2.0688 1.5742 1.2094 0.93441 1.8257 1.8084 0.57871 1.4484 1.3347 1.9487 0.99336 0.99221 0.79185 1.2602 0.97863 1.8278 2.0599 1.2194 1.039 1.8282 2.0536 0.57208 1.9824 1.5484 0.46704 1.0493 0.96014 2.058 0.88338 1.6598 2.0058 2.684 2.0472 1.3886 1.7125 1.0416 0.6559 2.7039 2.1159 0.60549 0.95783 1.4297 1.8586 1.3974 1.6818 2.0301 0.89715 2.0865 1.5842 1.2633
1.3272 1.3146 1.5327 2.1021 1.6616 1.3502 1.5101 1.9172 1.4276 1.6902 2.4092 1.4551 1.4945 2.1632 1.2357 0.95377 1.9601 2.3113 1.1527 1.7342 1.538 0.90547 1.798 2.0416 1.1282 1.7878 1.554 1.6434 1.5638 1.0541 1.6502 1.2706 1.392 0.73315 1.3196 1.9352 1.5145 2.0437 2.135 1.9208 1.1985 0.56215 1.5931 1.0198 0.98126 1.4875 1.4527 0.87303 1.8942 1.313 1.9372 1.7743 1.4564 2.914 1.5191 0.67502 1.9939 2.2996 1.7006 1.6429 2.2464 1.6262 1.8291 1.55 2.3273 1.3238 0.98422 1.5005 1.2299 2.0982 1.6037 2.2387 0.96325 1.8707 1.7798 1.5552 1.5186 1.3839 1.0036 1.3094 1.8305 1.9179 1.8065 1.0971 1.616 1.6883 2.3962 0.99168 1.8695 1.8664 1.9767 2.0985 1.3206 1.699 1.5809 1.1065 2.1556 1.1369 1.4071 1.9723
2.0912 1.8432 2.1493 1.8203 1.8679 1.382 1.5142 1.4544 2.0143 2.0009 0.8443 2.291 0.57594 1.5876 2.0183 1.4495 1.3951 0.36136 2.0421 1.5929 1.3028 0.97494 0.96579 1.6119 2.401 1.2517 1.6163 2.4409 1.2384 1.9488 1.467 0.87913 1.7568 2.4114 1.9729 2.2211 0.93209 2.0727 1.429 1.7668 1.7968 2.4672 1.6667 2.2691 1.5753 1.9989 0.90797 2.1523 1.3722 1.6837 1.3438 1.6116 2.1127 1.2456 2.1085 1.9048 1.7117 1.3727 1.9153 1.1147 0.93393 1.1378 1.7505 1.5058 1.5743 1.4497 1.9835 2.2611 1.5247 0.60055 0.80982 1.879 0.92701 0.65554 2.5041 1.6329 1.9312 1.5208 3.0822 1.2082 1.6324 0.94993 0.69984 2.775 1.5551 1.5886 1.7136 1.4708 0.92648 1.6929 1.5331 1.4293 2.2425 2.0421 1.4317 1.7393 1.6292 1.3859 2.5288 2.0959
0.67167 0.88706 1.6517 1.1793 2.3055 1.8639 1.9284 1.4534 1.3993 1.2764 2.3871 0.93108 2.1895 1.1698 1.4335 1.5481 1.7738 1.7949 1.0133 2.4126 2.1342 2.0832 1.8972 1.7109 1.4811 2.1087 1.6815 1.8137 1.8264 1.9863 1.6785 2.3994 1.7819 1.7318 1.5527 1.0525 1.1601 1.4764 1.6968 1.3626 1.8109 1.0711 2.2795 1.8981 1.8669 1.3977 1.3361 1.3427 0.91131 1.1734 2.1266 1.5835 1.8933 1.1467 0.81044 1.0292 1.9913 0.70587 1.9872 2.2496 1.5951 1.2839 1.9015 2.5028 1.4839 1.3757 1.9656 0.93352 2.811 1.9641 1.9301 1.2346 2.9159 2.173 1.3229 1.8917 1.0505 2.0928 1.3009 2.3982 1.0733 1.0914 2.1559 0.70251 2.0322 2.4013 1.2744 1.8494 2.1925 1.2572 1.4804 1.7352 1.9773 0.88451 2.4994 1.527 1.3295 1.8143 1.4264 1.1384
2.1009 1.4963 1.7713 1.7794 1.061 1.5678 1.7146 1.9822 1.3707 2.0998 1.3976 2.5742 1.8229 2.4677 1.9053 1.7976 1.824 1.2424 2.8239 1.6748 1.9944 2.0898 1.5414 1.7947 1.8059 0.85112 2.6123 1.5987 1.3824 0.97254 1.8143 1.3881 1.3521 1.6241 2.6278 1.5385 1.8555 1.8752 1.557 0.64833 1.2227 2.0556 1.7287 2.2412 1.6977 1.4855 1.7217 2.4675 2.6017 1.8883 0.98932 0.86664 1.0529 1.4494 2.0955 1.8833 1.3939 1.9892 0.78924 0.98322 2.2193 1.2314 1.2217 1.076 1.8975 1.8046 1.2253 1.9295 0.81258 1.6354 1.9674 1.7209 0.87749 1.6158 1.5794 1.5836 1.6627 0.78767 1.4086 1.5842 1.7725 1.6774 2.009 2.0584 1.7087 0.20609 1.9917 0.97825 0.98425 1.9926 1.6939 1.468 1.6122 1.7783 0.73283 1.7741 1.7187 2.0331 1.2418 2.3254
1.402 2.1053 0.6943 1.9463 1.9954 2.2873 1.8844 1.5883 2.1468 1.866 0.86494 1.4278 1.1163 1.4387 2.0161 1.6301 0.99733 1.9296 1.3671 1.1642 1.6488 1.5288 1.7902 1.2363 2.166 1.6815 1.224 0.95853 2.0825 2.2873 1.6033 1.7369 1.7684 1.4339 1.5848 1.5128 1.303 1.738 1.2345 2.2966 1.9365 0.69916 1.2474 0.64306 1.9412 1.7192 2.1041 1.1883 2.4418 2.7571 2.4359 2.2962 2.2996 2.6199 1.415 1.126 1.4987 1.7604 1.6054 1.3768 1.1084 2.0036 1.1652 1.7782 1.6865 2.1662 1.7349 1.7384 1.6105 1.8513 1.7303 2.225 2.0972 1.5599 1.0863 2.5942 2.6705 2.5423 1.1884 1.0445 1.4098 1.7719 1.2967 0.35958 1.905 2.7344 1.7017 2.2336 1.7997 1.5454 1.7777 1.8667 1.5197 1.4073 1.6565 2.247 2.1472 1.6079 2.1321 1.833
2.1068 1.989 2.4767 1.4349 1.4507 1.6488 0.91299 1.9116 2.1004 1.7212 1.3681 1.2399 2.0495 1.5911 1.2217 2.1042 2.6861 1.7496 0.93882 1.6547 1.0455 1.8107 0.96765 1.4573 1.0298 1.8548 1.1141 1.0885 1.1748 1.7032 2.1446 1.3557 1.6211 1.4826 1.2467 2.2758 2.126 0.85547 2.0166 1.4554 1.1318 2.4413 1.6349 1.5543 0.67082 0.98093 1.9711 1.0648 1.2934 1.1764 1.2567 2.0382 1.4368 1.1242 1.7852 2.4898 2.4936 2.0284 1.7667 2.2476 1.5977 1.5997 2.0908 2.6567 1.9535 1.2012 1.3382 2.0509 1.6771 1.518 1.8938 1.9603 1.8872 1.4907 1.9445 0.27939 1.6334 0.90627 1.603 1.4596 1.1755 2.6239 2.2865 2.1306 1.1938 1.9396 1.4146 1.2801 1.7033 1.7044 1.8235 1.3831 1.1341 1.8642 2.6509 1.8111 1.4715 1.3313 1.4343 1.4505
1.7854 1.4338 1.6744 2.2025 0.6553 1.4471 1.9023 1.1538 1.0581 1.7175 1.6505 2.0294 1.5164 1.5033 1.4828 1.4854 1.9543 1.0832 2.4355 1.5216 1.8702 1.2212 1.9714 2.4615 2.1975 2.3536 1.8238 2.0648 1.9105 1.7367 1.275 2.0565 1.8458 2.1899 1.6138 1.6823 1.4463 2.1018 2.3152 1.9603 2.3894 2.019 0.94785 1.5431 2.0892 2.4264 2.3862 2.235 1.8927 2.1938 1.8353 1.4095 1.811 2.1533 0.96625 1.7253 0.8528 2.3476 2.0888 2.1615 1.8551 2.0263 1.2616 0.89569 2.4423 0.83843 2.2607 1.7043 2.0506 1.5791 1.5451 1.8805 1.2079 1.6184 1.5605 2.5416 1.2397 1.6974 1.8233 1.51 1.7574 1.077 0.97885 2.433 1.6554 2.0775 1.4806 2.2814 1.578 0.90836 0.93951 1.6546 2.2918 1.9617 1.1061 1.2672 1.8948 2.2377 1.889 1.3589
1.4315 2.1312 2.0285 1.3099 2.4198 1.6116 1.6167 2.4038 1.7397 1.4067 2.7163 1.4606 1.5667 1.7738 1.4091 1.363 1.4601 2.8095 1.3572 2.4582 2.4864 1.9163 2.0686 1.8905 2.3779 1.732 1.4787 2.1471 1.7156 1.8066 2.0752 2.3538 1.3617 1.4575 1.3818 1.5652 2.7151 2.6727 1.4014 1.4446 1.633 1.3804 2.0287 1.9896 1.6204 1.5517 1.5478 1.0124 1.5396 1.3161 1.7173 1.4455 2.0452 1.6198 2.3725 0.25909 2.3669 0.88892 1.4918 1.9047 1.9853 2.0276 2.6797 1.7567 0.49323 2.476 1.062 1.601 2.2013 1.8394 1.6111 1.0204 1.8751 1.9411 2.2012 1.8178 1.9359 1.3853 2.2501 2.0153 2.3268 2.3574 1.7838 1.3505 1.9186 1.4663 1.9773 1.4218 1.15 2.3387 2.5988 2.1576 0.87453 1.4175 1.569 0.90815 0.94068 0.99528 1.5929 2.3327
1.7344 1.6651 1.1688 2.4488 1.3402 2.0846 1.4783 1.0661 1.6307 1.5645 1.8738 1.6559 2.2358 2.3636 1.8841 2.5394 1.2725 1.6372 1.4389 2.1526 1.4154 1.9391 1.1158 0.86678 0.98351 0.78737 1.4085 1.9129 2.0677 1.3718 1.2895 1.5703 2.3667 2.1631 1.829 1.5511 1.3073 1.9872 0.95408 1.9106 1.5992 2.2049 1.0825 1.3511 1.9232 1.7068 1.4542 2.2803 1.662 1.0864 1.1461 1.2867 1.8015 1.8517 2.2183 2.6392 1.5553 2.1212 2.4755 0.95912 1.8168 2.0769 1.8524 1.4711 1.3574 1.3154 1.4637 1.5983 1.2574 1.7431 1.9664 2.5624 1.4975 1.4588 1.5535 1.7003 1.6088 2.0949 1.3815 1.728 1.2944 1.1821 1.5865 1.5473 2.1726 1.9124 1.3114 1.9545 2.3919 1.2811 1.6275 1.368 2.3642 1.9809 2.7756 2.8805 1.7331 2.2229 1.3302 1.2207
2.4166 1.9394 2.017 2.3423 2.6899 1.9235 2.5284 1.7067 1.8955 2.8774 1.6017 2.2145 1.6759 2.2281 2.418 1.5458 1.6062 1.2655 1.4794 1.0609 2.2677 1.4673 2.2957 1.8124 1.9104 2.1266 2.3948 2.0843 1.5201 1.7777 1.971 1.1571 1.3773 2.3923 2.3095 2.4655 2.002 0.90891 1.3058 2.0269 2.0944 1.4121 2.1703 2.3746 2.6158 1.335 0.56466 1.8878 2.3577 2.0633 2.0036 2.9351 1.9564 1.8454 1.8805 2.0576 1.7827 1.8142 1.6014 1.542 1.2341 1.2614 0.99318 2.6614 2.1389 2.7592 1.9617 1.8078 1.6901 1.7029 1.1212 1.6268 1.5079 1.9222 1.8081 1.4225 1.2785 1.744 1.4604 1.674 1.7206 1.8551 2.1326 2.1318 1.7114 1.6533 1.5417 1.488 1.8041 2.024 1.273 2.1631 1.8217 1.4805 1.335 1.4647 1.9427 1.8695 1.9531 2.1845
2.1358 1.6199 1.8392 1.1628 1.1113 1.1729 1.9674 1.5851 2.1258 1.5245 1.7194 1.3637 0.87299 1.1315 1.0358 2.1264 2.9983 2.4637 2.4822 2.0844 1.0185 1.5029 1.751 2.2119 1.8177 1.8926 2.0532 2.4384 1.9581 2.5433 1.4997 1.3381 1.7946 1.1426 1.5645 1.0912 2.5351 1.8788 3.2028 1.3806 2.0459 2.1808 2.2781 1.665 1.1456 3.0492 2.5918 1.2817 1.8511 1.7316 2.0704 1.3436 1.8028 1.2233 1.817 2.1857 1.2466 0.94037 2.5661 2.5746 1.9381 1.6339 1.9404 1.3757 1.9713 1.8789 1.8228 1.7998 1.1439 1.9286 1.7807 1.2224 2.2925 2.1704 1.8061 1.0398 2.008 1.9579 1.6911 2.5532 1.4195 1.3996 2.6411 1.4278 1.1288 1.7779 2.3832 1.9695 1.6395 1.8651 2.9074 1.2896 1.9688 2.0973 2.2175 1.9516 2.389 1.9559 1.1829 2.5246
1.7868 1.4019 1.5138 2.0512 2.8168 1.867 1.5124 2.1931 1.3761 2.2097 1.8788 1.9178 2.2492 2.0352 2.1542 0.8901 1.1589 1.1957 0.96654 1.804 3.0465 2.2647 2.0524 2.1979 2.321 2.0348 1.2541 1.3869 1.9025 1.1379 1.8003 3.0671 2.5147 1.6859 2.4214 1.9156 1.5927 1.7613 1.1705 1.8194 1.2259 1.6663 1.1962 1.9792 2.5534 1.4165 2.1766 1.8577 2.2221 1.589 1.5072 1.491 2.0836 1.8669 1.559 1.4548 1.7608 1.6712 0.9441 1.2954 1.6233 2.0496 2.0854 1.9447 2.7591 1.2491 1.8609 2.299 2.056 1.5968 2.0431 2.9465 1.898 1.8563 1.5288 2.6631 1.7759 1.7926 1.673 1.3173 1.509 2.0276 0.62264 1.8175 2.6565 2.2423 2.4659 2.2255 1.736 2.2944 1.6575 1.6717 2.1654 1.6719 1.5228 1.5567 2.0603 1.4505 2.1472 1.4123
2.0185 1.888 1.8766 0.98877 1.5799 1.3652 1.4448 1.4535 1.5432 0.98163 1.5372 1.9467 1.5913 1.7067 2.1024 1.9542 2.2744 1.5935 2.6879 2.3918 2.0594 2.3131 1.7184 1.7083 1.3118 1.8635 2.1682 1.0513 1.6829 2.1802 1.7031 1.5066 1.7902 1.2891 1.541 1.3579 1.5591 1.4319 1.7942 1.4622 1.9161 1.7199 2.0747 1.824 1.4293 1.1955 1.0121 1.8686 1.3105 1.9482 2.0645 2.288 1.7398 1.4326 2.2351 2.2483 2.7805 2.0204 2.3981 1.8524 2.4949 1.7075 1.8064 2.3698 0.63581 1.9046 2.6991 1.6007 2.0196 2.2442 1.6178 1.9237 1.7751 2.0354 2.5025 1.6818 1.9293 2.6708 1.9622 2.0432 2.5261 1.9515 2.398 2.1345 1.6364 1.2775 2.0929 0.8052 1.8038 1.6028 0.91719 1.7563 1.2453 1.5664 2.1644 2.2963 1.4108 2.0059 2.3906 1.0823
1.3966 1.7043 1.8259 1.7494 1.6296 2.0469 2.3646 2.3229 2.0018 1.5409 2.0952 1.5445 1.6094 1.5055 0.93375 1.5367 1.8166 2.0635 1.2532 1.5728 1.0725 1.1675 2.2787 1.6992 2.017 1.2438 2.3245 1.897 1.538 1.6331 1.81 1.9986 1.4825 2.464 2.1547 0.85392 2.0854 2.6137 1.3666 1.3407 2.134 2.1471 1.8819 1.8236 1.7867 2.6905 2.2098 2.1269 1.6782 1.4525 1.9283 2.1524 1.212 2.0139 1.8214 0.82047 1.9478 2.4898 1.5134 2.2664 1.6299 1.5821 2.1166 1.4066 2.2009 1.9471 1.0637 2.0764 2.1602 2.3879 2.5005 2.2355 1.8581 0.85603 1.5685 1.6345 1.966 1.209 1.7278 1.3637 1.6327 1.7712 1.7927 2.0438 1.9379 1.5513 0.7736 2.3409 2.0254 1.5797 1.9241 1.7018 1.5289 1.4052 1.9822 2.0366 1.5462 0.98348 1.4756 2.9267
2.0008 2.6284 3.0098 2.6293 1.7307 2.5685 1.9638 2.0136 2.0774 2.6866 1.5493 2.229 2.0351 2.2563 1.967 2.4197 2.5797 1.945 3.0311 2.1298 2.2901 2.2238 1.0919 1.7455 2.0046 1.6659 1.7866 1.6183 2.3724 2.0222 2.0558 1.1736 1.787 1.4551 1.505 3.0365 2.1584 2.0002 2.1554 2.2478 2.1215 1.7146 1.4867 1.779 1.9864 1.7204 2.0815 1.5356 2.2681 2.7448 1.7988 1.6016 2.1072 2.4204 1.7699 1.989 1.3101 1.7142 2.8147 1.6841 1.7636 2.3947 2.0548 2.2302 2.3875 2.0037 2.5906 1.6492 1.5523 1.9127 2.1795 0.36739 2.0783 2.3973 0.87237 1.4275 2.3762 2.1968 2.272 2.3638 2.0531 1.6713 2.0011 1.3513 2.2023 2.3021 2.268 1.328 1.7603 1.8835 1.7497 2.5508 2.3013 2.7671 2.1863 1.5608 2.4762 2.51 1.7435 2.3574
1.9529 1.6696 1.3082 2.2521 2.1738 2.4934 1.445 2.0402 1.8634 1.5333 2.0798 2.3116 2.0616 1.9257 2.0446 1.654 1.5498 2.166 2.0078 0.90803 1.7015 1.777 1.8828 2.6252 2.0435 2.153 1.8429 1.5896 1.5522 1.6679 2.7976 2.1019 2.1943 1.6601 2.2596 2.4005 1.2474 2.2358 2.6603 2.4985 1.5788 2.4574 2.3228 1.6393 1.737 1.0183 2.463 2.1163 1.5355 1.0813 2.2605 2.0203 2.5416 1.7964 0.9304 2.1467 2.0913 1.8668 1.6903 2.6498 1.9988 2.245 1.4115 1.964 1.9855 1.9102 1.2639 1.7921 2.1332 1.5974 0.8334 2.8195 1.8707 2.0821 2.6759 2.474 1.4156 1.8352 1.7938 2.231 1.6892 2.1945 0.41399 1.9016 1.618 2.4452 1.6661 2.5249 1.8426 1.849 2.0754 1.6863 2.1453 1.1723 1.849 1.9477 2.4218 2.0768 2.8325 1.5405
2.3645 2.3422 1.5381 1.779 2.3871 1.208 1.9028 1.6263 1.9741 1.9859 2.0051 1.4177 1.4657 1.5655 1.8838 1.8332 2.1162 1.7917 2.149 2.2202 2.2972 1.771 1.9292 1.0682 1.4937 1.6635 2.3341 2.3507 1.4917 1.7828 1.121 2.6354 1.8106 2.7718 1.8165 2.1276 1.5097 2.2354 1.4235 2.2306 2.6044 1.643 1.509 2.5892 1.684 1.7003 1.7364 1.7643 2.313 2.8479 1.7976 1.8659 2.2698 1.7877 3.2343 2.3362 1.6724 1.9996 1.5653 1.392 1.5382 1.0815 1.2213 1.5313 1.989 2.1052 1.9947 1.8662 1.3997 1.5596 2.888 1.3395 1.9679 2.0415 1.4471 2.4044 2.1772 1.7183 2.0646 2.0861 2.0944 2.8025 2.6608 2.539 1.5707 1.1255 2.0182 1.9099 1.6925 2.6537 2.9957 1.725 1.9119 2.1215 1.129 1.9382 1.3071 0.94475 1.3909 2.096
1.2771 1.5462 2.1038 2.0102 2.1612 1.9558 1.8358 2.214 2.3977 2.0417 2.2598 1.7856 2.7817 1.9683 1.3133 1.7341 2.026 1.4918 2.3682 2.3009 1.8306 2.4941 1.97 2.5811 1.4848 1.6146 1.7618 2.9104 2.272 2.3813 1.7295 1.4648 2.3356 1.5638 1.8733 1.7792 2.4136 1.9861 2.6299 1.1367 1.4892 1.9339 2.4225 2.2837 2.3695 2.5019 2.2319 2.1679 2.4241 2.2155 2.2914 2.3769 1.7547 1.5496 1.4762 2.068 1.699 2.0549 2.4329 2.6589 2.4613 1.3202 2.4275 2.9216 2.1605 1.7127 1.6133 1.8471 2.7386 1.9145 1.97 2.6472 1.3098 1.7 2.2988 1.8594 1.8389 2.3899 2.3124 0.91903 1.7303 2.2072 2.2521 1.5511 2.421 2.5195 2.4191 1.801 2.4553 1.0416 1.6335 1.747 2.477 2.3972 2.4487 1.87 2.4959 3.5482 2.4574 1.5903
1.9735 1.9164 1.7957 1.3739 1.8961 1.6848 1.8718 1.899 1.4494 1.8023 1.7019 2.5152 1.1736 2.077 2.6227 2.1859 1.2005 1.9006 1.0682 2.63 2.8748 2.4249 1.9652 1.3111 3.1367 2.2461 2.3184 2.2813 1.6003 1.6056 2.0359 1.9513 1.1825 1.9162 2.2749 1.1944 2.4655 1.5171 1.513 1.7186 2.4803 2.2335 1.6765 1.4539 1.9998 2.0912 2.2229 1.4966 1.7075 1.2343 2.5539 2.0193 1.6572 2.7268 2.1746 1.726 2.7563 1.406 2.1268 1.7779 1.2755 2.4281 0.84235 1.0941 0.86945 1.9806 1.9504 2.127 1.7184 2.5384 1.1295 1.8579 1.8557 1.9011 2.5045 1.7203 1.6361 1.8651 1.8344 2.3943 1.9762 1.2678 2.2345 2.4304 1.6746 2.0218 1.8219 2.5555 1.2223 2.1607 2.2178 2.3675 1.9725 1.3922 1.055 1.7468 2.1059 1.0583 1.6355 2.2728
2.2108 1.6051 1.4702 2.5443 2.1558 1.7849 1.8048 2.0575 1.5555 2.0258 1.7673 1.2565 3.0674 2.5936 2.1353 1.9029 1.9553 2.4979 1.8702 1.3306 1.7889 1.7323 1.997 2.2164 1.448 2.8154 1.6486 0.81085 2.321 2.0975 2.7875 2.1713 2.7194 2.4769 2.663 2.7929 2.3535 1.749 1.961 1.7788 2.3615 1.7052 1.9171 1.5018 1.6544 1.7915 1.2122 2.5507 2.6457 2.0265 1.7545 1.5805 2.6256 1.5547 2.1113 1.5303 1.5669 2.2199 1.3018 0.99667 2.3864 2.8218 2.8975 1.9084 2.2046 2.2795 2.0768 2.7575 1.5156 2.3548 2.7964 1.863 2.0239 1.3136 1.8569 2.058 2.7732 2.134 1.8377 2.2684 3.1798 1.5882 2.2815 1.982 2.1252 1.8153 1.9666 1.1344 1.8847 2.5879 1.8311 1.9945 1.8449 2.6197 3.213 2.0644 1.1209 1.7628 2.3102 1.9391
1.6524 1.9795 2.1917 1.5676 1.9491 2.3815 3.0166 2.0215 2.2659 2.225 1.769 2.8273 1.938 1.9245 2.4469 2.8082 2.256 1.5473 2.0606 1.8172 1.743 1.2586 2.448 2.2734 2.1741 1.9221 1.6522 2.1687 1.9463 2.2449 1.6475 1.4646 1.1755 1.7973 1.2145 0.73743 2.3866 2.5597 1.0906 1.9406 0.94133 1.91 2.5464 2.466 2.0357 2.2068 2.3324 2.0041 1.0409 1.253 1.9587 1.8181 2.6329 2.6558 2.0299 2.3717 2.4387 2.3596 2.2365 2.0988 2.5092 1.3723 2.8551 2.3205 1.9847 1.8005 2.5206 1.5776 2.3311 1.6732 2.1938 2.6019 2.4451 2.7892 1.7514 2.1985 2.4005 2.2216 2.6234 1.5606 1.4127 2.5039 1.9962 1.1731 1.9452 2.3963 1.9125 2.4536 1.8543 1.8101 1.1157 1.8522 1.6347 2.0503 2.7646 2.5666 3.1791 2.0171 2.0116 2.1886
2.6919 2.1702 2.9613 1.9302 2.2286 1.983 1.5518 2.7933 2.308 2.4743 2.2559 2.1385 1.7109 2.2029 1.0906 1.1195 2.7905 2.2388 2.0978 1.6162 2.6494 2.5985 2.2207 2.256 2.0976 1.619 2.1879 2.0022 2.7345 1.8953 1.9349 3.2812 2.0995 2.5799 2.6442 3.1557 1.6897 2.5782 2.496 2.5517 2.083 2.2608 1.2968 1.6529 1.7183 2.184 2.564 2.3329 2.3629 2.226 1.4603 2.2935 1.613 1.8896 1.7152 1.8799 2.4535 1.4857 2.2695 2.8739 2.229 1.9964 1.8419 1.6358 2.3767 2.2486 1.6698 1.7769 2.1769 2.7861 1.6276 1.1047 1.6056 2.1437 2.31 1.3885 2.0428 2.1104 2.2253 1.6445 1.9483 1.0765 1.622 2.5682 2.6457 1.1714 2.0204 1.5884 1.905 1.5358 2.6326 1.7525 2.1221 1.7442 0.69067 1.8743 1.0527 2.9039 2.0103 1.3293
1.7373 2.5157 2.1736 1.5249 1.3147 2.3852 1.8642 1.548 1.6343 1.3206 2.9166 1.5683 1.8509 1.7638 2.028 2.4941 2.3013 2.4063 2.9409 2.0697 1.8064 2.1398 2.6555 2.2274 1.7035 2.1615 2.573 1.9089 2.0223 1.6418 2.1194 1.3556 2.4881 1.6988 1.4191 1.7664 2.5799 1.426 1.9156 1.8556 2.6683 1.5768 2.2332 2.3719 2.4428 1.9064 2.1488 1.8077 2.3265 2.7389 2.4406 2.0152 2.5957 1.7276 2.4378 2.244 1.7559 2.3333 1.6744 2.282 1.4243 2.2707 1.4927 2.0045 1.9798 2.0283 2.0924 2.5052 2.129 1.8086 1.9174 2.7968 1.8553 1.649 1.7533 1.8724 1.9265 1.4228 0.99127 2.3777 2.0882 3.1012 2.227 1.6703 1.8666 2.3083 1.7852 1.9464 2.3679 2.1265 0.91813 2.3038 2.6951 2.4098 2.4904 2.267 2.1358 1.498 2.0525 2.5887
2.0505 2.1781 1.8667 3.0428 2.3084 1.4229 2.8288 2.5698 1.7413 2.8886 0.97897 3.025 2.6283 1.9028 2.0571 2.2414 1.6195 2.1803 1.1197 3.3347 2.1315 2.3963 1.1649 2.673 2.3147 2.3376 1.6551 2.4191 1.8837 1.9986 1.7957 2.7741 1.8847 2.0695 2.2831 2.8079 2.2141 3.0657 2.1329 2.1327 1.5497 2.1164 2.4019 1.7923 2.674 2.3405 1.3261 1.5643 2.1287 1.6189 1.6494 2.1495 1.4624 1.8136 2.3781 1.9528 1.9038 1.6474 1.9523 1.8402 2.2576 1.2777 2.1712 1.9179 2.2035 1.8635 1.4401 1.1529 1.8915 2.5453 2.1265 2.1244 2.2248 2.5776 1.6627 1.8624 2.0953 3.0715 1.9819 1.7619 1.3711 2.0096 2.677 1.9766 2.0742 2.655 2.4174 2.251 2.4113 2.2043 3.0004 2.0171 1.7889 1.4065 1.5525 2.086 3.131 1.6379 1.4791 2.0725
2.1037 2.7556 2.2794 2.3631 2.1672 2.3807 1.6023 1.4749 2.2647 1.9618 2.7634 2.0437 1.296 2.8714 2.6282 2.5281 2.9275 2.0237 2.7215 2.0733 2.3238 1.4888 2.201 2.0304 2.3025 1.851 2.0297 1.8327 2.0804 2.6032 2.3407 1.8331 2.7814 1.6687 2.5583 2.1607 1.3307 1.8855 2.3946 1.9106 2.257 2.6004 1.8987 2.291 1.9592 2.3346 3.1408 2.3324 3.0535 2.6082 2.0811 2.914 2.6951 1.379 1.9719 1.8297 1.8441 2.5794 2.2068 1.0291 2.4969 2.0842 2.1481 3.0808 2.0483 2.329 2.2437 2.3509 2.6236 1.6457 1.9848 1.8694 2.7682 1.7578 2.1145 2.7358 2.0574 2.558 1.8093 1.8291 2.0348 1.7203 1.2899 1.6477 2.1841 2.0139 1.9546 1.5754 2.432 2.4355 2.4725 1.9025 2.5293 2.0647 3.137 2.1304 1.7101 2.4717 2.6062 2.7911
2.5509 1.705 1.9734 1.3745 2.5979 2.4037 1.6371 1.8358 2.0992 2.2245 1.7826 1.8026 2.2524 1.9379 1.9853 1.5677 1.6746 1.5359 1.7962 1.4356 1.9931 2.4207 2.2584 1.3792 1.6195 2.851 2.7168 1.9502 2.3304 2.1727 1.5929 2.0132 2.0938 2.4235 2.0751 1.5678 2.3049 2.4498 2.333 2.7318 2.0779 1.8326 1.8227 2.0712 2.301 1.831 1.5361 2.3213 1.6054 2.6242 2.6017 1.9403 1.4873 2.9873 2.087 2.2319 2.6079 2.093 2.3591 2.319 2.1007 2.579 2.211 2.5583 3.0897 1.4651 2.7231 2.8365 1.1532 2.5081 2.0794 1.6289 1.9226 2.3626 2.8485 1.3132 1.9682 1.7832 1.7475 2.3168 2.2726 1.8757 2.4689 2.796 1.897 2.1256 2.9579 2.7128 2.0058 1.5336 1.5245 1.668 1.2383 2.5574 1.2989 2.067 2.6932 2.4782 2.4442 1.4652
1.861 2.5184 1.6205 2.9007 1.8661 2.1888 3.0144 2.6302 2.2023 1.6737 3.4376 1.4985 2.552 1.9404 1.8759 2.0316 2.3721 2.7738 2.0419 2.4861 2.2011 2.5251 1.7775 1.8606 2.5547 1.6879 1.7184 2.7777 2.465 1.6595 2.9643 1.9203 2.436 1.6953 2.4612 2.4423 1.6322 2.0679 1.9818 0.99073 1.8672 2.7164 1.3276 1.9027 1.6085 2.6693 2.8781 1.3654 1.5546 1.3766 2.4478 1.9821 1.7709 2.0312 1.5485 2.0107 1.5758 2.1596 2.0349 2.6411 1.6401 1.9416 1.9027 0.98662 1.6106 2.3507 2.1601 2.084 2.1483 1.8986 2.1548 2.3504 1.9784 1.769 1.6418 2.6609 2.0605 1.5658 2.3595 1.7388 2.3684 2.9234 1.9485 2.087 2.2485 2.2744 2.1969 2.0946 2.0726 2.932 1.8636 1.8076 2.4652 2.0259 2.2098 2.0871 1.2354 1.8466 1.6213 1.9241
2.4459 1.3377 2.716 2.7793 2.1176 1.3032 1.7735 1.7502 2.4529 1.9875 0.45424 1.9261 2.3009 2.1192 1.9482 2.0249 1.844 2.1383 2.2872 1.6065 2.5589 1.9456 0.99748 2.5846 2.2669 1.8204 3.1101 2.4543 2.5245 2.4411 2.1884 2.3286 1.5359 2.9614 2.3649 1.3427 3.0588 2.0392 1.9022 2.7034 2.7103 1.5651 3.2172 2.4469 2.1029 1.313 1.801 2.9112 2.6523 2.7918 2.073 1.2538 3.5154 2.4332 2.1901 2.5299 1.9867 1.5509 2.6008 2.265 3.2756 2.6766 2.0406 2.0929 0.94557 2.4594 2.1307 2.0615 2.0535 1.5266 2.2174 1.6185 1.7628 1.2451 1.6371 2.0242 2.1074 2.6885 2.463 3.2141 2.0111 1.5484 1.5209 2.1614 2.4546 1.826 1.0123 1.9831 1.5115 1.8932 2.8195 1.9642 2.3426 1.6405 2.0291 2.1735 2.4796 2.3108 3.115 2.6994
2.4276 2.0139 2.2261 1.6514 2.6902 2.4622 2.3444 2.1896 1.9613 2.0858 3.1839 2.9625 2.1466 2.2807 2.4569 2.0227 2.7757 1.8602 2.0238 2.9438 2.0638 2.8573 3.7899 2.4949 1.3046 2.2485 1.247 2.02 1.0692 1.6872 2.069 2.2371 2.0887 3.2609 1.6488 2.7946 2.0843 1.4707 1.8258 2.3572 1.9479 2.2827 1.6093 1.9238 2.3322 1.9384 2.1974 2.3349 1.9371 1.2114 2.5185 3.0817 1.5983 2.0051 3.1262 1.9029 2.2272 2.6527 2.3036 3.0983 0.9194 2.154 2.8303 2.4153 2.8255 1.8739 2.1717 2.0728 2.6102 2.0826 2.1835 2.9832 2.0086 3.1248 2.3581 1.5465 2.3503 2.2631 2.039 2.6471 1.7356 2.4106 2.4271 2.4875 1.4839 2.8221 2.4832 2.8923 2.2265 1.4757 2.1615 2.7679 2.4527 2.4137 2.1544 2.4502 1.6482 1.674 1.8359 1.9779
2.4268 2.4477 2.2116 1.9623 2.4719 2.2716 1.7534 2.359 1.7442 2.1113 2.2655 2.3324 2.1696 2.9451 2.8433 2.5075 2.0159 2.9793 2.408 2.257 1.8304 1.8824 2.6147 1.8975 3.1049 2.5624 2.2334 2.3321 2.1288 3.0353 1.739 1.938 2.6032 0.63467 2.4524 1.7402 2.3087 2.3919 2.8222 2.3649 2.1066 2.4895 2.5653 2.6867 2.4708 2.509 2.642 1.972 2.6979 2.9292 1.3884 1.483 3.063 2.3842 1.5906 2.6462 2.2344 2.7463 2.399 1.1827 2.2506 1.8259 1.3926 2.6209 2.0775 3.044 2.227 2.4904 2.4389 3.2926 2.7201 2.0534 2.6281 2.1252 2.3184 3.045 2.693 1.9829 2.7063 1.6145 2.8017 2.5701 2.3559 1.4612 2.7848 2.0033 2.264 1.5697 3.057 1.4733 2.1488 1.9006 1.5836 2.6256 2.607 1.7825 2.8551 2.5068 1.9849 2.2427
1.4624 2.4779 1.8943 2.5218 2.6498 2.2505 2.8224 1.5801 2.5321 3.2719 2.1254 1.872 1.9576 1.9029 2.0234 1.7472 2.877 1.8241 2.1457 1.9635 2.2275 1.9763 1.9148 2.0097 2.2957 2.3049 3.0278 2.2798 1.9163 1.7195 2.5245 3.0005 2.2683 2.1654 2.7145 2.695 2.2751 2.8027 2.3388 1.8136 2.648 2.1876 2.7596 2.374 1.897 2.339 2.4941 1.6254 2.2117 2.1056 2.3304 2.3268 1.8694 1.5067 3.2932 2.2414 3.1505 2.0356 2.1405 2.2361 2.1283 2.013 2.9973 1.9303 2.836 2.0466 1.9584 2.4514 2.0138 1.9568 2.3672 2.2622 2.2707 1.969 2.9703 1.7046 2.2727 1.8573 1.9886 2.5518 1.0792 1.6845 2.6632 3.5466 1.5925 2.3235 2.0223 1.7573 2.0196 2.9475 1.771 2.9266 3.8823 2.0596 2.1009 2.6011 2.4498 2.5822 2.8652 2.2821
2.8194 2.1134 2.0259 2.336 1.3451 2.1861 2.4031 2.4435 1.9838 1.8177 1.9942 1.9442 2.1595 1.808 1.758 2.697 1.7649 1.1262 2.7369 2.2539 3.0974 2.2631 2.0609 3.0857 1.7242 1.1692 2.163 3.0609 2.1783 2.2017 2.3346 1.4132 1.9129 2.1413 2.0465 3.5415 2.1039 2.2549 2.4204 2.1445 2.1576 2.2742 1.7642 2.2619 2.7837 2.021 1.7867 2.8934 2.0574 2.4663 2.4752 2.5265 1.5687 2.308 1.6116 2.0898 2.9396 2.4305 1.7986 1.9566 2.8919 2.3691 2.2627 2.9983 2.1387 2.0129 2.0567 2.1432 1.7508 2.1622 1.6444 2.7714 2.6964 2.3352 2.1335 2.0834 2.019 2.3535 2.2279 1.8289 2.5352 2.1736 1.9263 2.0744 2.8664 2.1657 2.8602 2.7699 1.9575 2.1049 2.4517 2.3958 0.8507 1.5517 2.0896 2.2524 2.2671 1.8668 2.4506 2.4515
2.17 1.6728 2.6566 2.7158 2.8381 2.223 1.3909 2.5895 2.4614 2.3202 2.7455 1.5531 2.4513 1.7104 2.308 2.6523 2.3448 2.6815 2.5758 2.2942 1.5364 1.8972 2.6758 1.6311 2.0761 2.3604 2.4716 1.5157 2.9832 2.0335 2.0565 2.9993 2.8213 2.9269 2.063 0.79179 2.442 2.9044 1.9935 1.7967 1.7399 2.291 1.5236 2.0301 2.235 1.9546 2.4515 2.36 2.7019 1.4757 1.5372 2.5617 2.2642 2.5553 2.2105 1.0953 1.1118 2.3996 2.8916 2.93 1.5455 2.034 1.8926 1.8381 2.211 2.0567 2.3501 2.0744 2.418 2.4652 1.8398 1.9399 1.4311 2.9484 1.6912 2.5062 1.5976 2.5542 1.7357 2.1333 2.0237 2.9197 1.927 1.4157 1.7989 2.5456 1.7551 2.1847 1.7508 2.1715 3.0496 1.7052 2.8744 2.447 2.156 2.257 1.7 2.1622 2.5457 1.7494
2.7028 2.2181 2.4395 1.2452 2.0647 2.4332 2.3852 2.0628 2.0445 2.5594 1.6257 2.9275 2.1368 2.6033 1.6002 2.0828 2.9558 2.2181 2.1222 2.6871 2.4872 3.0628 2.6433 2.4369 2.8474 2.3245 2.1302 2.3895 1.6961 2.3315 2.7435 1.7474 2.1315 2.6421 2.3127 2.2364 2.1429 2.0266 1.746 3.1213 2.6056 2.948 2.4541 1.9235 1.8175 2.1598 2.0169 2.4159 1.8822 2.702 2.7764 2.7446 3.0885 2.2434 2.9802 2.0592 2.3547 2.4405 1.8019 2.2086 2.1681 2.8172 2.5482 1.92 2.3525 2.9534 2.0026 2.5603 2.2598 2.1209 2.4345 2.3878 2.4445 2.4361 2.209 1.8454 2.8415 1.4873 2.7333 2.093 2.4692 2.2179 2.9534 2.4712 2.2931 1.832 2.7442 1.4442 2.2832 2.4724 2.3552 2.5846 2.0025 3.1449 2.6115 2.4081 2.8216 2.3308 1.3359 3.182
2.1019 2.9474 1.866 2.66 2.2913 1.6589 1.9586 2.2548 2.6812 2.0787 3.3261 2.2332 2.4941 3.26 3.4064 2.3823 1.9549 1.9146 2.5201 2.7601 1.9184 2.0216 2.2754 2.3901 2.7328 2.5734 1.4054 2.4733 2.9365 2.1428 1.7198 2.1105 2.4415 2.2556 2.4633 2.5064 2.1209 2.1905 2.4959 1.3515 2.4026 2.1801 2.3025 2.9113 1.7693 2.4113 2.5924 1.7545 2.7693 2.1793 2.0575 1.7797 1.9273 1.7966 2.2733 2.5422 1.8032 1.3314 1.9735 2.2548 2.5495 1.1951 2.8011 1.8693 2.1574 1.6192 2.1702 2.729 2.2323 2.4596 2.5909 1.9239 2.259 1.7302 2.5239 3.3611 2.3459 2.9075 2.3576 2.72 2.193 1.6809 2.0334 2.987 2.3513 2.83 2.4522 2.5374 2.1861 2.2087 1.2402 1.9095 1.898 1.5241 2.8924 1.4313 2.2857 2.7606 1.9848 2.4632
3.4706 2.2268 2.2942 2.7026 2.3606 2.8865 2.3989 1.8846 2.616 2.4835 1.8271 2.7601 2.0539 1.8243 2.4491 2.0259 2.2082 3.8888 1.8805 2.082 3.023 2.0964 1.3362 2.3524 1.5771 2.3647 2.4454 1.7572 1.7853 2.8624 1.8134 2.6774 2.2324 2.1288 2.441 2.4073 2.3396 2.6996 2.703 2.9418 1.8636 2.3504 2.6074 2.2803 2.9896 2.688 2.377 2.0937 2.6692 2.0477 2.8881 2.7519 3.1202 2.547 1.6543 2.977 2.8495 2.8982 2.9693 2.8193 2.7156 2.5733 2.3749 2.935 2.4206 2.2237 2.74 1.4644 2.7655 2.0891 2.5791 2.7511 2.2482 2.6204 2.2013 1.6274 2.6589 1.4606 1.7319 2.4428 2.9243 2.4801 2.4614 2.016 2.5649 1.8783 2.4788 2.3211 2.8766 2.4992 2.69 2.3057 2.9997 1.6831 1.5545 3.586 2.0236 1.5682 2.8679 1.9686
1.8817 2.8239 2.4086 2.0907 2.6768 2.6847 2.4175 3.3913 2.9057 2.763 2.2085 2.661 1.7384 2.0091 1.7268 2.1699 2.7691 2.0382 2.5772 1.5783 2.2232 2.3724 3.0441 2.5037 2.4205 2.4378 2.247 2.7536 2.6588 1.5917 2.9501 2.0462 2.3214 2.1982 2.7145 1.8663 2.6907 2.353 1.7682 2.0497 2.576 2.0649 1.7005 2.215 2.3347 2.1995 2.0781 2.0529 2.5197 2.7484 2.4514 2.6777 3.0652 2.8213 2.7802 2.5856 1.6751 1.489 2.7516 1.1788 1.9982 2.4802 1.1056 2.0512 2.7186 2.405 2.4217 2.2589 2.5931 2.8133 1.4996 2.3441 3.3421 2.1686 2.6435 1.7278 2.1594 2.7633 2.3935 2.5682 1.5391 1.8064 2.1415 1.3994 2.012 2.8531 1.9443 2.4165 2.8932 2.3618 2.4994 3.2445 2.3232 3.0693 2.2849 2.1019 2.0395 2.6368 2.1507 2.2827
2.4851 1.9077 1.2774 2.1544 2.3355 2.2802 2.5388 1.7852 1.3062 2.3388 2.5078 2.0228 2.4528 2.4678 2.8455 2.916 1.875 2.6919 2.2405 2.6071 1.7287 2.3351 2.377 2.3989 2.3169 2.1569 2.1525 2.566 2.1078 2.6299 2.718 2.9274 2.6238 2.5635 1.5793 3.251 2.4601 2.0232 3.0148 2.6935 2.7952 2.093 3.1496 1.9944 2.8387 2.0478 2.5631 2.6422 2.4955 1.5913 2.5047 1.881 1.2942 2.4317 2.5338 1.8489 3.3228 2.7777 2.1821 2.9917 2.6908 2.0246 3.009 2.6571 2.1705 2.6025 1.858 3.0716 2.3013 2.1886 2.8692 2.3249 1.053 2.2914 2.0482 2.684 2.1126 3.129 2.4623 1.2902 2.1875 2.794 2.6743 2.5479 2.9579 2.7371 2.7457 2.4781 1.8489 1.8836 1.662 1.9568 2.0011 3.2456 2.5971 2.1615 2.3899 2.2541 2.1207 2.093
2.341 2.1524 3.3132 3.0687 2.4627 1.7485 2.9646 2.4437 2.2844 2.4903 3.025 2.261 2.8595 2.9872 1.5681 1.9716 2.9047 1.0754 2.2897 2.4515 3.1761 2.4345 2.6595 2.0144 2.7694 2.2682 2.858 1.922 2.4588 2.1679 2.1954 2.5218 2.3942 1.8709 2.5726 2.0944 2.4252 3.1831 2.1414 2.4049 2.1322 2.6416 2.01 2.4706 3.0759 2.556 2.7546 2.6118 1.8939 2.619 2.8387 2.0083 2.5414 2.4916 2.6887 2.9302 2.0128 2.0306 2.3214 2.8355 2.5855 2.8697 2.042 2.25 2.4456 1.9979 2.6542 2.3245 2.2335 2.7697 2.3531 2.0555 3.2327 1.4995 2.9599 1.9736 3.1255 2.5306 3.1968 2.9943 2.3962 2.353 1.968 2.2508 2.5179 1.8696 2.1201 1.4964 2.3072 2.5232 3.0363 1.9753 2.9892 2.1702 2.5749 2.8715 2.7548 2.8919 2.8809 2.5105
2.1645 2.2714 2.4553 2.099 1.8286 2.3812 2.0412 2.8334 2.2045 2.4555 1.7715 2.7868 2.28 2.411 2.3734 2.6224 3.0567 3.04 2.34 2.9645 2.391 2.4802 1.5074 2.5217 1.8624 3.2332 2.4657 2.5831 2.0701 2.9165 1.9854 1.7757 2.4595 2.8433 2.3234 1.8921 2.5631 1.6761 2.4394 1.6693 1.8691 2.0872 2.2195 2.63 1.5152 3.3729 2.5646 3.0481 3.497 2.8058 2.1376 2.8356 2.0148 2.0871 2.6339 2.4868 2.5758 2.891 1.3792 2.8144 2.1578 3.1472 3.6405 2.7796 2.2375 2.9977 3.1961 1.745 1.9673 2.0183 2.0945 3.2197 2.5545 1.9181 1.8341 2.9425 2.3102 2.5645 2.6386 2.3229 2.2825 2.1914 2.5224 2.7403 2.9953 2.4976 2.1051 2.9021 2.6091 3.0793 3.5165 2.7752 2.5533 1.6738 2.6563 2.1144 2.7961 2.3317 2.4468 2.114
2.4743 3.3137 2.578 2.6534 3.2832 2.2228 2.2611 2.8279 2.3988 2.1909 2.8049 1.7549 2.5019 2.1162 2.7086 1.9261 2.0937 2.2902 2.6006 2.1655 1.9382 3.059 3.136 2.1057 3.0326 1.5324 2.5671 2.248 2.7113 1.7766 2.0913 2.8456 2.3669 2.3245 3.0481 3.0112 1.3575 2.0344 2.3327 3.2414 2.921 3.0843 1.7837 2.5803 2.7414 2.0007 1.7664 1.1977 0.98349 2.7908 2.4793 2.1878 3.0008 2.8108 1.8017 1.4292 2.2653 1.6838 3.3085 1.4027 2.6358 1.8707 1.5165 2.1437 2.3075 1.7052 1.7527 2.8575 2.955 2.7847 3.4001 2.1402 1.8288 3.5331 2.3054 1.9836 2.0328 2.3787 1.7087 2.5248 2.3838 1.8632 2.2142 3.1694 1.9659 2.0091 2.8469 2.2523 2.1155 2.9912 1.2905 2.4407 2.601 2.1379 2.1186 1.8827 2.3746 1.9521 2.465 2.588
1.6247 1.8777 2.1938 1.6943 2.3236 2.8835 2.2777 2.2792 3.3113 2.2981 1.9398 2.1725 2.5573 2.0137 2.921 2.9465 2.6911 2.4924 2.6114 2.7192 2.6601 2.1448 2.4025 2.7765 2.1021 2.934 1.4075 2.6362 3.0479 2.7334 3.191 2.1953 2.4837 3.3158 2.8099 2.2016 2.9482 3.3141 2.7665 2.447 2.576 2.5061 3.1523 1.6514 2.0173 2.0695 3.0513 2.1981 3.4528 2.0662 2.3005 2.4871 2.247 1.9347 2.4019 2.9777 2.3289 3.3846 2.3071 2.2305 2.4375 2.327 2.769 1.9364 1.9983 2.6831 1.7932 2.4209 2.2702 2.1691 1.3345 3.1579 2.3815 3.2409 2.6895 2.2362 2.7012 2.6894 1.0693 2.4724 2.9962 3.1507 2.667 1.8442 2.4326 3.2944 2.4335 2.6653 2.5648 1.4971 2.0159 2.0014 2.7216 2.1269 3.2312 2.7865 2.4627 2.6707 1.9406 3.3266
3.2572 2.8694 2.8271 2.8584 1.993 2.3929 2.9555 2.1527 1.9405 2.9123 2.7062 2.7501 2.4438 2.8923 2.0285 2.3293 2.5112 2.6131 2.6645 2.792 2.7639 2.3742 3.2083 3.1311 2.6381 2.4715 3.0772 3.1697 1.781 3.0681 2.4492 1.9635 2.5086 1.7454 2.4324 2.5811 2.3403 2.3671 2.6216 1.1097 2.525 3.171 2.447 3.2144 2.2905 2.5781 3.0773 2.4036 2.5015 2.7047 2.5548 1.673 3.1262 2.7749 3.0174 2.4514 2.5004 1.9155 2.2249 3.5939 2.7811 1.5657 3.0012 2.7403 2.9833 3.1434 2.6222 2.6452 1.3247 2.8037 3.0736 1.3412 2.4908 1.3282 2.0054 2.6423 1.9584 1.6161 3.4388 1.9786 2.1096 2.1391 2.4034 2.0018 2.0761 1.6511 1.8216 1.6259 3.0357 2.4706 2.3168 2.3973 1.733 2.9788 2.1257 3.2491 2.0192 2.3368 3.2009 1.3196
2.572 2.4039 1.9637 3.0709 2.6448 3.2088 2.2092 2.2295 1.6419 2.8523 2.1436 2.1338 1.9165 2.557 2.1524 2.6176 2.9006 2.3292 3.001 1.7825 1.8451 2.0902 1.6721 1.8947 2.7421 2.0847 2.9704 2.0161 2.3116 2.0456 2.1835 2.3735 2.6572 2.3757 2.336 2.2169 2.7388 2.6132 2.068 2.9949 2.0339 1.5044 2.4002 1.9431 3.1649 1.6744 1.7908 2.515 3.5372 2.3187 1.8876 2.6798 2.352 2.0575 2.6038 2.2548 2.9842 2.7887 2.4577 1.9711 2.3863 3.2171 2.0099 3.0098 2.4928 2.1445 2.4649 2.4333 3.5996 2.8323 1.8884 2.9109 2.5651 3.5846 3.1094 2.6753 3.4686 2.8693 2.5296 3.3506 2.1383 2.1517 2.0587 2.7567 3.0085 2.6633 2.9388 3.4093 2.2373 2.7349 3.0068 2.9447 2.7943 2.7338 2.6074 1.7746 2.821 2.9199 2.4591 3.5223
3.0827 2.0481 2.032 2.2784 3.1454 1.6125 1.8002 2.3341 2.637 2.4633 2.4583 3.1179 2.9918 2.0792 2.5343 2.4438 1.794 2.0887 2.0744 2.1727 2.8375 2.7772 2.7044 2.83 1.7732 2.8816 2.8482 2.4304 2.5685 2.8151 2.7673 3.022 2.9564 2.7839 2.856 3.1753 3.2566 2.646 1.871 3.3975 3.3926 3.2178 2.8482 3.5255 2.3852 2.9877 2.5583 3.0655 0.70652 2.3337 3.0872 3.4254 2.3586 1.8514 2.0509 3.1809 1.9031 2.1067 2.6809 2.7388 2.1331 2.4325 1.8437 2.5059 3.352 2.1603 2.3874 2.5422 2.0726 1.8847 3.026 2.7533 2.7454 2.2875 2.136 2.944 2.1109 2.16 2.5448 2.3871 2.4134 3.2566 3.241 2.8911 1.9883 2.3625 1.8731 2.468 1.4172 2.1761 2.4964 2.1202 2.0522 1.8185 1.9662 1.877 1.7978 2.6267 2.7623 3.3212
2.3066 2.5968 3.0282 2.2809 1.9898 2.7059 3.195 2.8486 2.9088 1.9334 2.6764 2.9636 2.3323 2.4072 2.7801 2.2085 3.2792 2.8407 2.6324 3.471 3.7116 2.8495 2.4237 2.8755 2.5482 2.615 1.9612 2.5051 2.9 2.8124 2.1615 1.9262 2.0241 2.6896 1.7946 1.8427 2.5587 2.9662 3.3832 1.4731 1.587 1.7793 2.3194 2.2064 2.4634 2.742 2.9634 1.8307 3.4841 1.6152 2.6989 2.343 1.62 2.9884 2.6214 2.1687 2.759 2.9215 3.5231 2.5373 2.1349 2.3576 2.4453 2.1469 2.0353 2.0372 3.4238 2.101 2.7574 3.2392 2.4541 2.4196 2.3531 2.0192 2.3962 2.156 3.0845 2.5966 2.904 2.9522 3.3093 1.8855 2.2916 2.8292 1.9671 3.4042 3.2401 3.093 2.5472 1.9608 2.4967 2.4341 2.7432 3.264 3.0965 3.2283 3.0006 2.2288 2.1886 2.0977
2.8955 2.7242 2.6774 1.8499 3.8097 2.4967 2.4201 2.5786 2.7165 2.3344 2.5771 2.6428 2.3143 2.7907 2.5126 2.9472 2.3219 2.597 2.2558 2.165 2.1064 2.4263 1.4164 2.3475 2.2667 1.5691 2.6187 2.6292 2.3702 2.0106 2.6744 3.0161 2.1819 2.4811 2.6271 3.3588 2.6035 2.4583 1.2736 2.8768 2.4138 3.4551 2.582 1.9879 2.5955 2.6597 3.0195 3.2745 2.0729 4.1321 1.6914 2.5848 3.6484 3.3821 2.9678 2.844 3.4039 2.5096 2.3184 1.7201 2.6344 2.7745 3.5252 2.5921 1.7976 2.2085 2.2331 2.133 2.6046 2.8389 2.1922 2.1684 2.2408 3.1757 2.4034 1.8765 2.1571 2.7355 2.4333 1.9749 1.4824 2.5477 2.3157 2.5173 3.292 2.207 2.9059 1.8196 3.1518 3.022 2.7397 2.4925 2.5941 2.3033 1.7722 3.1911 3.5415 1.9039 2.5145 2.3993
2.189 2.2993 2.7625 3.1665 2.0824 2.1549 2.489 2.2181 2.5424 3.4088 2.7567 1.9564 3.1278 3.1909 1.9774 2.9122 2.6536 3.0357 2.4387 3.3152 2.7421 2.8113 3.7453 1.9769 2.7836 2.5751 2.5638 2.3793 2.7331 2.2636 2.623 2.5086 3.2726 2.9921 3.4704 1.8194 2.3833 2.1812 3.0216 2.7135 2.837 1.648 3.1564 2.3669 2.8211 1.7795 1.2717 1.9936 2.5331 1.5723 3.1217 2.7415 2.1422 1.6295 2.3986 2.5584 1.6775 1.9191 2.5296 2.8993 2.9028 1.7812 2.8821 2.6453 2.4782 3.2434 2.3278 2.4822 2.198 2.3848 2.7808 2.5107 2.7746 1.5746 2.2153 2.0469 2.448 2.2514 2.5704 2.9517 2.6485 2.8374 2.0786 2.671 2.7715 3.0144 2.0773 2.1423 2.6926 2.3323 2.2756 2.3164 2.848 2.5539 3.665 1.592 2.0664 2.2386 2.5152 1.9995
2.231 2.1023 2.5848 2.4976 1.7424 2.9429 2.9699 2.4222 2.318 2.1316 2.2658 2.7332 2.8982 2.5013 2.4979 2.5374 2.3551 1.8226 3.0047 1.8177 2.7859 2.3175 1.839 3.394 2.2767 2.5948 2.0025 2.8817 2.4569 3.4514 2.1979 2.7573 2.2027 2.0978 2.793 2.7001 2.2889 2.4972 3.2609 2.5651 2.7523 2.8514 1.9737 2.7568 2.4559 3.5102 2.6118 2.6835 3.9112 2.6064 2.5528 2.3209 3.3015 2.4506 2.8432 2.2474 2.9899 3.2645 1.4447 2.9984 2.6885 2.3981 2.219 2.0559 3.2645 2.7273 2.092 3.3303 2.7973 2.4381 2.6642 2.7016 2.3684 3.3285 2.7268 3.471 3.6178 2.8386 2.022 2.2974 2.7483 2.9526 2.2072 1.9063 2.5897 2.5798 2.471 2.0172 2.2645 3.022 1.6402 2.9149 2.658 2.2516 2.5075 3.3623 2.3981 3.4597 2.2706 2.8273
2.719 3.3208 3.0785 2.3235 2.8364 2.3799 2.1923 2.3852 2.5387 2.8403 3.1416 2.324 1.804 2.1606 2.7005 2.7673 3.1959 1.7314 2.9618 2.7037 2.5616 2.7675 3.0974 2.0642 2.7652 2.6548 2.8922 2.791 2.3246 1.44 2.8865 2.5227 2.6057 3.7454 3.3038 2.5483 2.2168 3.2648 3.0285 2.6415 2.5491 2.7196 2.3283 2.3853 2.2315 1.5809 2.5751 2.4407 2.002 2.2011 2.0924 2.4281 2.6084 3.1697 2.6252 1.9637 1.645 2.8983 2.9418 2.8404 1.8762 2.3192 3.2487 2.7364 2.3919 2.8242 3.1269 2.125 2.7296 2.9974 2.1195 3.4011 3.1976 2.2542 2.5625 2.0131 2.0789 2.3625 2.5533 2.8006 2.9692 2.485 3.3429 2.4622 2.1823 2.6412 2.1215 3.1775 2.6821 1.7481 3.0076 1.9411 2.2392 3.5527 1.719 2.318 2.8934 2.4904 2.7743 2.8632
3.0989 3.0559 2.1134 2.7948 2.5681 2.9822 2.568 3.7312 2.9918 2.8961 2.4671 2.2911 2.5729 2.387 3.3302 1.9894 2.2954 3.6547 2.132 2.6328 2.5586 2.5063 2.0312 2.9031 2.9288 2.6715 2.0934 3.1567 2.6081 2.6569 2.4737 2.3709 2.9107 1.5299 1.8188 3.2955 3.0877 2.4126 1.9035 1.8579 2.9468 2.7214 2.1197 2.7927 3.1901 3.3422 3.5674 2.898 2.4622 3.0207 3.151 1.5366 3.4327 2.5604 2.5811 2.6852 3.009 2.6038 2.7281 2.0193 3.5851 2.5199 2.2029 3.6866 1.9828 2.8849 2.454 2.4744 2.3875 2.4318 3.4143 2.4043 1.6665 2.4338 2.7171 3.1009 2.5388 2.3374 2.0568 2.2597 1.3361 3.2088 3.0191 2.811 2.4202 3.0109 3.1702 2.4547 2.62 2.6518 2.5573 3.6718 2.7919 2.3354 2.9853 2.1683 2.1973 1.9703 2.6239 2.6489
3.1592 2.6908 2.8496 3.1921 2.9767 2.6357 3.6124 2.642 2.5418 2.2792 2.6087 2.7324 2.9612 2.7236 3.2936 2.6046 2.4288 2.34 2.823 2.5615 2.0427 2.4266 3.4152 2.7008 2.7934 2.1627 3.1885 1.7631 3.2599 2.6748 2.6636 2.6743 3.1695 2.5281 2.8664 2.1035 2.4809 2.4793 3.7606 2.5599 1.5636 2.7485 2.9228 3.0787 3.0549 2.14 2.4187 2.5644 2.7541 2.2791 2.0444 3.4117 1.726 2.0509 2.9626 3.5859 3.4821 2.694 3.7238 2.7622 2.5444 2.9042 2.8209 2.3517 2.6761 2.2869 2.6539 2.8124 2.641 2.7229 2.1461 2.4343 2.5454 3.7267 3.1166 1.9866 2.2558 3.9263 2.6158 2.2892 3.3765 2.1167 2.1972 2.5768 2.5338 2.2754 2.9166 2.6335 2.7866 2.817 2.5279 2.5557 2.3597 2.3528 2.8656 2.8878 3.2423 3.3885 3.3627 2.4572
-6.1533 -5.1866 -5.9238 -5.2861 -4.9375 -5.5746 -6.6817 -5.6961 -5.2466 -4.548 -5.0238 -5.1912 -5.7403 -4.7719 -5.6182 -5.3718 -4.7133 -5.8633 -5.7058 -5.1979 -4.2001 -4.4363 -6.195 -4.9373 -5.5554 -4.0924 -4.6042 -4.5667 -5.6544 -5.0531 -5.5266 -5.1323 -5.9182 -4.9322 -5.5146 -5.1252 -5.3336 -5.4713 -5.9336 -4.8247 -4.3967 -4.9997 -4.7453 -5.3056 -5.821 -5.448 -5.0672 -5.8577 -5.2286 -5.1056 -4.6401 -4.4988 -4.2878 -4.3253 -5.5906 -5.9066 -5.669 -5.5197 -5.4578 -5.5379 -4.9165 -5.1588 -5.8494 -5.8325 -4.3237 -5.4405 -5.1899 -5.3556 -5.1653 -5.3467 -4.8724 -4.7242 -4.7877 -5.3532 -5.4632 -4.233 -5.1259 -5.3408 -4.8583 -5.1138 -5.4969 -5.4289 -5.1038 -4.9818 -4.6991 -5.1846 -5.1628 -4.5638 -5.7176 -4.7103 -4.79 -5.2789 -4.9744 -4.8943 -5.1299 -4.9235 -5.0769 -5.6063 -5.5085 -5.2552
-0.037003 0.31938 0.61902 0.57521 0.065887 0.56705 0.33356 -0.021713 -0.17352 0.59313 0.44045 1.2511 0.54635 0.22181 0.34008 0.92073 0.63028 0.45855 0.43382 0.23522 0.43478 0.16335 1.6439 0.33181 0.22356 -0.21556 0.35414 0.57299 0.050872 -0.4151 0.2745 0.85471 0.89335 0.23831 0.30709 0.47625 0.14822 0.66023 0.21387 -0.034363 0.32462 -0.49975 0.24793 1.0404 0.22376 0.31225 0.35731 1.5757 1.0318 0.52619 0.10239 0.32115 0.044211 -0.57176 0.13338 0.57238 0.50265 0.6068 0.111 0.22653 0.21901 0.42996 0.36936 0.48445 -0.46663 0.73347 -0.073556 1.1153 -0.22166 0.042307 0.038984 0.37574 0.0089113 0.44406 0.58382 0.14224 0.45727 -0.24386 1.2398 1.4344 0.37003 0.52635 0.51287 0.6584 0.084088 -0.0081907 0.60946 -0.83654 0.29699 -0.020694 0.89396 0.11178 0.16949 -0.073447 0.54717 0.34889 -0.45414 0.85929 0.2473 0.91603
2.0722 0.96451 1.5023 0.9706 0.74865 1.9856 1.423 2.0735 1.2933 1.1747 1.5284 1.1959 1.7242 2.0257 1.2641 1.1291 1.2204 1.7443 1.8389 1.5842 2.0176 1.7001 0.70836 0.88136 1.3108 2.096 1.0248 1.4946 1.8191 2.1109 1.3224 1.8142 1.7116 1.8247 0.95093 1.905 1.7713 2.5071 1.1652 1.6697 1.4554 1.2532 1.2827 0.81249 1.3059 1.5081 1.3114 1.1156 1.6908 1.4595 2.2498 0.96495 1.4051 1.6111 2.2411 1.1686 1.0541 1.4229 1.4221 1.4302 0.35949 1.4739 1.7505 1.9032 1.5181 1.3292 1.6168 1.8514 1.7891 1.5447 1.1922 1.0624 1.5962 1.0565 1.2374 1.7897 1.8358 1.5751 0.46442 0.55932 1.5685 1.4069 1.661 1.0235 1.0814 1.4595 0.68281 1.7844 2.1842 1.2154 1.1564 0.59809 1.6196 1.5254 1.5498 1.713 1.6871 0.76209 1.0406 1.3636
2.186 2.5275 1.07 1.1616 2.4167 1.3403 1.6672 1.512 1.7839 2.3554 1.2194 1.4418 1.664 0.91196 1.6332 1.8862 1.8203 1.2052 2.3199 2.6498 0.35416 1.2967 1.5691 2.044 2.3519 0.91648 0.96691 2.0604 1.3164 1.6295 0.9993 1.399 1.09 1.6138 2.1734 0.57862 2.3154 1.3842 1.6853 2.0018 1.9027 3.3245 1.7241 1.8218 1.5324 1.848 1.8486 1.6907 1.5863 2.0047 1.2601 2.2468 1.0763 1.7929 1.0675 1.6746 1.9409 1.5694 1.5321 2.9076 2.7512 1.5996 1.0514 0.91113 2.3939 1.8365 2.1794 0.63384 1.7447 1.5915 1.4656 2.0145 1.0596 1.5601 1.2933 1.1841 1.4427 1.8941 0.55323 1.8728 1.9493 1.3503 1.0742 1.7742 2.2035 1.4065 2.526 1.7571 1.2607 1.9668 1.4553 1.9931 2.0537 1.2569 1.144 1.7027 2.2731 2.4887 1.5975 1.9072
0.91946 0.94322 2.6562 2.0585 1.1155 0.19374 2.0128 1.6409 2.1924 1.2724 1.1464 0.8653 1.6231 1.9731 1.1235 1.2016 0.91767 2.7634 1.0536 1.2561 2.5964 1.4948 2.0304 1.5997 1.6462 1.2671 1.5051 0.61419 1.9153 1.5891 3.541 0.99926 1.7025 1.0738 1.5506 1.5429 1.3986 1.6356 1.9264 0.8674 1.3104 1.0602 1.4469 1.3596 1.4611 1.1006 1.7512 1.1954 1.1213 1.2806 1.2116 1.3829 1.7571 1.3753 1.8409 1.4531 1.9694 1.8795 0.93271 0.90655 0.89149 1.9714 2.2396 1.9071 1.7366 1.3882 0.90514 2.0559 2.6162 1.6803 1.629 1.5348 1.728 1.9121 2.0375 1.7002 1.5296 1.5833 2.5199 1.7351 0.71009 1.6221 2.1318 0.84457 1.4723 2.1416 1.5821 1.0321 1.1851 1.6989 1.6252 1.5623 1.5578 1.1817 1.92 1.8788 1.1521 0.61788 2.4484 1.8587
2.105 1.8141 0.9804 1.2174 2.1944 2.0908 1.9488 1.4165 1.0935 1.7657 1.5495 1.8667 1.7879 0.73202 1.9295 1.4637 2.0904 1.0455 1.8175 1.5673 1.5006 1.7418 1.2613 2.0097 0.57091 1.8216 1.9704 1.6806 2.0511 1.5109 0.94576 1.9349 2.0016 2.0654 1.749 1.5374 1.0248 1.5215 1.5533 2.0811 1.8314 1.2912 1.8311 0.78416 1.5223 1.7116 1.3773 1.5371 1.6583 1.639 2.0289 1.1366 1.4082 1.1962 1.9008 1.6033 0.97707 0.7929 1.4617 1.3534 1.1527 1.3629 1.2841 1.4836 1.5312 1.7466 1.1494 1.3614 0.21458 1.41 2.135 1.2689 2.0877 1.3239 1.4454 1.2986 2.0156 1.6798 1.6107 1.3609 2.2562 1.224 1.4906 2.3804 1.9637 1.8015 1.4696 1.6677 1.6213 1.4495 1.8647 2.4279 1.7534 2.4791 1.5601 1.3111 2.0949 2.5369 0.84129 1.1213
1.6144 0.85373 1.9036 2.0775 1.6222 1.6699 1.3116 1.6226 1.1612 1.811 2.4075 2.2281 0.063001 2.1319 0.67087 1.6058 2.5125 0.73053 1.5045 1.2434 0.53167 0.8835 0.80598 1.5679 1.7164 0.79892 1.9427 1.2282 0.77161 1.5293 1.0444 1.4928 1.1371 1.2196 1.7246 1.4779 1.9363 1.563 1.8064 1.4632 1.1064 1.637 0.48668 2.0435 2.3564 1.0804 1.6654 1.6448 2.1662 1.399 1.8008 1.7567 2.0892 2.2213 1.2071 1.8588 1.4993 1.2559 2.4737 1.1411 2.03 1.2079 1.7284 1.3044 1.2286 1.3641 1.6727 1.8265 1.6968 2.1952 0.83102 0.95928 1.9491 2.1004 1.8751 1.4536 0.85157 1.084 1.3522 1.4407 0.8092 1.5843 1.2184 1.4872 1.3126 1.3623 0.87763 1.5465 1.5751 1.0676 1.1012 1.2395 1.1123 0.17758 1.6616 1.4275 0.84854 1.2955 1.3563 1.6795
0.99553 2.0554 1.3939 1.2522 1.0901 1.6934 1.0305 1.0163 1.7087 1.2785 1.1149 0.38225 3.0277 1.5612 1.9151 0.78747 0.7038 2.2371 1.5454 0.90591 1.8743 1.558 2.0445 1.2043 1.4638 1.5822 1.4848 1.6253 1.8348 1.2956 1.5307 1.6059 2.2435 1.8185 1.6987 2.4679 0.74704 0.9533 0.54848 1.3218 0.73768 1.8635 2.2479 1.7639 1.2119 1.9609 1.41 1.9035 1.0844 0.90509 1.0461 1.1844 1.5381 1.397 1.8278 0.90348 1.111 2.6876 1.1587 0.95535 1.3754 0.88528 0.93351 1.662 1.15 1.3303 1.5301 0.8433 1.3038 1.5436 1.9239 1.5071 1.1196 1.1204 0.58712 1.9572 2.3425 1.4858 1.8777 1.4509 0.748 2.1534 1.2305 1.8743 0.95151 1.1503 1.5776 1.0518 2.0077 1.6495 1.4282 1.1338 0.79499 2.1798 1.8539 0.53375 1.4163 0.34968 2.1452 1.2319
2.2029 1.2223 1.0538 1.4882 1.9369 1.99 0.7328 2.1889 1.8658 1.0958 1.2353 1.5717 0.77343 1.4729 1.415 2.3636 1.2998 1.6736 1.6021 1.7581 0.91898 1.2108 1.0694 1.1074 1.4245 1.8949 0.77462 1.4547 1.7136 1.9339 1.1976 1.2826 0.62872 1.6129 1.7403 1.3366 1.2964 1.6844 2.0411 0.92697 2.2999 1.3061 1.7246 2.2167 1.3114 0.90886 1.5478 0.92889 1.6027 1.0902 1.3401 1.8713 0.96757 1.8341 1.4932 2.4899 1.8904 0.6274 1.7809 1.7912 1.205 1.8652 1.44 1.5067 1.275 0.83977 1.0066 0.90959 1.3437 1.2137 1.9263 1.3149 0.9768 0.9929 1.2564 1.4685 1.2642 1.432 0.72676 1.4124 2.1835 1.0908 1.7957 0.94598 2.1101 1.8051 1.5366 0.51688 0.58277 1.7632 1.015 1.4305 1.7052 1.5173 0.24169 1.7267 1.5021 2.6358 0.89675 1.166
1.8196 1.6973 1.0227 0.67263 0.79481 0.75105 2.2692 0.16977 1.2549 1.4905 1.8033 1.5439 1.3142 0.43214 2.1431 1.2433 2.0538 1.3031 1.6095 1.2842 1.9189 1.3999 1.3737 1.4838 0.88188 1.2805 1.8915 2.3223 1.9389 1.0137 1.5534 1.8543 1.404 0.87964 0.42928 0.57396 2.1602 0.73018 0.88875 2.0001 1.929 0.93597 1.0678 0.64667 1.5369 1.22 1.3545 1.3681 1.6581 1.5907 2.0189 1.3177 1.789 0.9093 0.87042 0.45095 1.0839 1.5901 1.1497 2.0578 2.0523 1.6468 0.9149 1.101 1.8002 2.144 1.8463 1.7718 0.96934 1.8239 0.54703 1.0355 1.3692 1.1034 1.6722 0.91948 1.0333 1.5224 1.2764 1.3385 0.60999 0.37794 1.0403 1.522 1.2815 1.4514 1.6262 2.169 1.1589 1.5513 1.6688 1.2657 1.8601 1.379 1.9846 1.4597 1.5302 0.84049 2.0331 1.7992
0.58072 1.319 1.8763 1.6351 2.2116 2.4213 0.37827 2.3231 0.68841 0.42235 1.1587 1.5247 1.7938 1.6484 1.0827 1.2032 1.3745 1.3111 0.93854 2.1975 1.5762 0.95026 2.0807 1.6404 1.1925 1.7123 1.1695 0.95154 0.39694 1.1013 1.8148 0.56768 1.5028 0.9988 1.8296 0.74357 0.25896 1.7507 1.2455 1.8106 1.1674 1.6931 1.0235 1.7363 1.3687 2.1307 0.37093 1.2734 0.813 1.7194 1.4227 1.8077 1.3356 1.1101 1.1753 1.8432 1.4697 1.7659 2.0993 0.36342 1.179 0.85548 2.174 1.0905 1.5506 0.84909 0.73785 1.8132 1.3215 0.36916 1.7749 1.6522 1.0247 1.7557 1.5715 0.70951 1.293 0.96706 1.1079 1.3954 1.5116 0.9126 1.2503 1.2347 0.8534 1.3238 0.99778 1.6679 1.9036 0.99767 1.6601 1.113 1.2465 1.6966 1.0597 1.311 1.3872 0.84906 1.0965 1.0045
1.1527 1.1357 0.85043 1.1243 1.8092 0.73429 2.1259 0.57997 1.4208 1.9879 0.91836 0.64595 0.94279 2.0983 1.8744 1.1656 0.7853 0.8276 1.3041 0.50775 1.4271 1.6329 1.3755 1.1903 1.3739 1.4356 1.3658 0.73205 0.8182 1.8732 1.0003 0.93417 1.5985 1.2175 1.2972 1.7351 2.1997 1.6328 0.76647 0.47194 1.3075 1.5032 1.3931 0.41915 1.037 0.80858 2.2966 1.924 1.8067 0.61921 0.38647 0.72344 1.7819 1.5091 2.1723 0.29055 0.53291 1.0376 0.32939 1.4971 1.2054 1.2675 1.1974 1.7727 1.8848 1.3861 1.663 0.61904 1.3028 1.9611 0.74369 1.7973 1.8499 0.70497 1.3534 1.997 1.8004 1.0416 1.4544 0.99637 1.037 1.8726 1.6824 1.3938 1.2928 0.12215 1.1867 1.202 1.269 0.64669 1.2741 1.4905 1.2594 1.1822 1.1405 1.3326 1.236 1.681 1.3089 1.5783
1.3372 1.2004 0.75157 1.5856 0.55408 1.3437 0.66983 0.98422 1.0471 1.6927 1.7711 1.8379 0.93587 1.336 0.61441 0.96663 1.8522 1.3798 0.57861 1.8257 1.7966 1.2407 0.64254 0.81194 1.3916 0.5903 1.1437 2.5261 1.788 0.68453 1.2032 2.5072 0.95344 1.9329 0.83013 1.4395 0.54244 0.92537 1.6115 1.2769 1.0212 1.1964 1.1144 1.8055 0.89798 1.0851 0.82767 -0.34482 1.4248 1.5216 1.2231 0.77706 1.1151 0.50406 1.5466 1.9096 1.6611 0.74987 1.7984 1.5033 1.5513 1.112 1.6568 1.0773 0.79919 2.2194 0.46685 1.2227 1.1825 0.77186 1.5008 1.1937 0.5249 1.7904 0.95923 0.85643 0.9695 1.5692 1.703 2.2091 1.9894 1.5731 0.83506 1.7512 1.5604 2.2785 2.0451 0.93592 0.88982 1.3593 0.914 1.0872 1.4514 0.80504 1.2995 1.2793 0.78431 1.0068 1.1353 0.036671
1.0689 1.3025 1.9155 1.3586 0.88545 0.75554 1.3473 1.5919 1.1237 0.72038 0.95168 0.11957 0.8371 0.30779 0.63497 0.81716 1.225 0.89087 1.8538 0.63119 0.729 1.5334 1.7467 1.5 1.4032 1.3394 0.70723 0.7924 1.4259 1.283 1.1759 -0.25562 0.90028 0.17908 2.0104 0.88902 0.89944 1.667 1.5655 0.72185 0.91846 0.56549 1.0666 0.93089 1.8686 0.81252 1.7201 1.7868 0.87454 1.5178 1.36 1.3502 1.2313 1.6429 0.10645 0.9302 1.1864 1.8595 1.3195 1.0747 0.97646 0.62442 1.4099 0.56993 1.0225 0.24214 1.9953 1.7353 0.92862 1.7409 1.4558 1.1133 1.1464 0.84074 1.2559 0.83606 0.58266 1.6838 0.41157 0.45447 0.60015 1.0395 1.6978 0.76625 0.70584 0.94443 0.96747 1.0188 1.7675 0.50103 0.75942 0.54004 0.56551 1.2889 1.2333 0.96335 1.371 1.3562 0.63559 1.9142
0.8908 0.53541 1.3382 0.7732 0.71531 0.54266 1.8643 1.067 0.90248 1.0936 0.71615 1.7461 1.3658 1.239 0.72355 1.8103 0.90033 1.3437 1.3694 0.89861 0.41996 1.6022 0.98653 0.55118 1.0829 0.51858 1.865 0.9684 0.60289 0.71001 0.72528 1.9196 1.7632 1.5013 1.1784 1.5944 2.2654 1.2479 1.4484 0.8461 0.83542 1.7424 2.2246 0.69495 0.62445 1.3797 0.75872 0.81323 1.0185 0.29488 1.0087 0.81072 0.62708 0.7213 0.89108 1.289 0.63088 0.42432 1.0052 1.2261 0.93824 0.78933 0.26393 1.3898 0.72689 0.62703 0.77046 0.97548 1.275 0.90522 0.98738 1.2032 0.81508 1.2866 1.8692 0.81734 1.5807 0.81487 0.77531 1.195 0.97767 1.2317 1.2807 1.0815 1.6063 1.3057 0.23898 1.1473 0.24674 1.301 1.5193 1.3396 1.7442 0.98938 1.6199 1.0004 0.45188 1.3987 1.4903 1.4406
1.0666 1.1581 0.75928 1.4595 1.4279 1.1355 -0.47262 1.2949 0.89613 1.7051 1.3643 1.4909 0.91783 0.93133 2.1205 0.89747 1.6249 0.69025 0.80559 1.4284 1.1621 0.89163 0.8391 1.8646 1.2684 1.051 1.2517 1.6491 1.3359 1.929 1.1369 0.4728 0.51737 1.0637 0.1742 1.0564 0.90301 1.0072 0.42862 1.8242 1.6034 1.1362 0.65977 1.6295 0.92399 0.79731 2.0901 2.2238 1.484 0.96625 0.93413 1.6374 0.62879 0.68099 1.9816 1.553 1.6364 1.3173 0.44399 0.70633 0.92759 1.7648 2.1758 0.99484 1.287 0.99316 1.1042 1.4407 0.95863 0.9301 1.5484 0.93083 1.5208 1.2534 0.0010019 1.2492 1.2494 0.67002 1.3048 0.71997 1.2368 0.59214 0.58203 1.1473 0.041597 0.98839 1.938 0.79824 0.91022 1.355 0.78954 1.3548 0.57765 0.56627 -0.40201 1.2456 2.1008 1.3262 2.2907 2.2674
1.6212 0.52566 0.70865 1.3392 0.79183 1.3883 2.0564 0.59815 1.129 0.91086 0.6398 1.2745 0.49811 1.6939 1.4673 1.8267 0.68972 1.3503 0.73796 0.25435 1.1476 0.64985 1.4241 1.445 1.4131 1.9076 -0.18896 0.042154 1.1988 0.30034 1.4437 2.1042 1.5639 1.1314 1.6348 1.4027 0.76776 1.5242 0.56361 0.81765 0.51491 0.80798 1.0374 0.7973 1.2605 1.368 -0.25508 0.2531 1.3168 0.99572 1.1202 0.92603 1.252 2.0457 0.23458 1.1839 1.6016 0.71011 1.9055 0.92648 1.188 1.2225 0.93609 1.1682 1.3588 0.9152 0.41456 0.45885 1.3797 0.38421 0.58312 0.80894 1.3501 0.71209 1.2676 1.4531 1.3248 1.728 1.4248 1.6116 0.82743 0.9095 1.8735 1.0508 1.2815 0.53627 0.86551 0.96355 0.9191 1.9972 1.1007 0.57453 1.3211 1.6127 2.214 0.83279 0.7499 0.36897 0.40387 0.098127
0.60812 1.6558 1.1314 0.6756 1.2027 1.5219 1.004 1.043 0.90925 1.4255 1.1022 0.65749 1.5279 0.962 0.18058 1.0597 1.0803 0.70475 0.75019 1.5753 1.8398 0.71428 0.20794 0.46124 -0.075684 0.065865 1.0763 1.839 1.1811 1.2774 -0.16586 -0.23958 0.70692 1.3251 1.0035 0.52342 1.0408 0.81837 2.1439 0.46447 1.6958 0.63546 0.25508 1.3101 0.60984 0.38216 1.4307 0.85909 0.8586 0.89884 0.68822 0.60569 1.5873 0.082677 1.9798 1.2374 1.4745 0.84771 0.33283 0.87934 0.99311 0.30231 0.49224 1.1653 0.26636 2.1241 1.599 0.031025 0.53674 1.2534 0.95776 1.1754 1.7967 1.1099 1.2938 0.56597 0.99786 0.63061 1 1.0025 0.83357 1.1834 0.076472 1.621 0.91281 1.1966 1.1712 0.47916 1.3977 0.30911 0.78791 0.94942 1.3437 1.2312 0.68278 1.2442 0.95397 0.98005 0.36822 1.3674
1.1097 0.55753 1.274 0.14497 0.82015 0.66833 0.84083 0.96201 0.94039 0.80263 1.3866 0.73025 1.2072 0.56053 0.86592 0.31113 0.31419 0.79831 1.5761 1.391 0.15177 1.4913 1.08 1.1157 1.0316 1.7067 0.75616 1.0429 0.31651 0.94601 1.4441 1.9812 0.77723 1.2777 1.2137 1.0052 1.3239 1.1719 0.26233 1.6546 0.45326 0.83228 0.56838 1.0698 1.2751 0.76191 1.6126 1.1342 1.1012 0.92697 1.1133 1.8419 0.62805 0.89234 0.71853 0.33786 0.11074 1.7116 0.54869 1.5366 1.2784 0.49742 1.0509 1.3852 0.49922 0.44196 0.32704 2.4509 0.55586 1.5134 1.2723 1.225 0.39887 0.66186 0.3939 1.3172 0.79425 1.2416 1.0467 1.1618 1.3452 0.54413 1.1569 -0.21295 0.86672 1.1908 0.0037593 1.411 1.433 0.88204 0.99439 1.2063 0.11457 1.3295 1.1751 0.37673 0.82537 1.7458 1.3509 0.53638
1.2092 2.0171 0.61334 1.454 1.5064 1.1105 0.83595 0.63184 1.4333 0.91099 0.16406 1.0045 1.2806 1.6242 1.3136 0.82363 1.2735 1.5343 0.98201 0.94412 0.69054 1.5027 1.2255 0.84197 1.357 0.41613 1.645 0.7447 1.177 0.71871 1.203 0.41399 1.4517 0.1277 0.74964 0.34567 0.38475 0.95515 0.53348 1.0073 1.7721 1.9166 0.93318 1.3459 0.84464 0.38052 0.52044 1.5093 1.1798 1.0206 1.9069 0.41303 1.8418 1.708 0.27334 -0.20499 1.0887 0.91931 1.068 0.4751 0.68183 1.2514 -0.23884 0.70741 1.3814 1.1335 1.4051 0.51503 1.8607 1.3058 0.8488 0.030842 0.38831 0.49647 1.1049 1.6028 0.68293 0.58901 0.79774 0.21266 0.65569 0.25317 0.48718 1.285 1.7309 1.0906 0.81761 0.74474 -0.073201 0.99488 1.4971 0.84325 1.3867 0.55122 1.0409 2.0448 1.2948 0.68332 0.94683 0.87162
1.221 0.078004 0.74363 0.72724 0.67288 0.30225 0.59765 1.1214 0.15076 -0.032104 1.1517 0.9994 0.057985 0.36824 0.34614 1.0686 1.3706 0.17799 0.65862 1.275 0.83699 0.072704 0.69068 0.79018 0.66142 0.35819 1.0371 1.1717 0.82946 0.71396 0.71688 0.42242 0.7024 0.95792 0.95917 0.6126 1.2498 0.82636 1.4691 0.13192 0.45503 0.085764 1.3797 0.46453 1.2854 1.3023 0.9005 0.26813 0.77371 0.85884 0.46476 1.3294 0.70791 0.7483 1.2496 1.837 0.40827 0.6318 1.5287 0.78541 1.0813 0.59467 1.4027 0.41743 1.3246 0.90237 -0.17137 0.79862 0.55875 0.54675 0.44117 1.3883 1.4965 2.1253 1.3703 -0.23277 1.2585 1.365 0.70947 1.2067 0.96097 1.7924 0.58993 1.2448 0.44303 0.50791 1.6252 1.2182 0.98819 1.0559 0.20438 1.097 0.80657 0.26463 0.90755 1.0324 1.2509 0.48723 0.72141 0.90806
0.22828 0.74002 1.0204 1.085 0.99584 1.0784 0.67905 0.34393 0.55261 1.161 1.4654 0.348 1.1354 0.54411 0.977 1.2358 0.39245 0.80886 0.90731 0.52347 1.6238 0.50548 0.98728 0.22755 -0.028817 1.439 0.1872 1.0128 0.98804 0.94925 0.32145 1.3525 0.83792 1.1241 0.47782 1.5098 0.36293 1.2875 0.67345 0.38526 0.566 0.63235 1.0683 0.13382 0.99333 1.7982 0.42422 -0.054342 0.39598 1.0342 0.37264 0.013063 0.59942 0.54721 0.54852 0.64596 1.6548 0.4042 0.086699 0.75713 0.84747 1.1074 1.0727 0.22948 0.44349 1.6351 1.2487 0.15404 1.2778 0.98459 0.71408 0.46263 -0.31137 -0.26823 0.60187 1.0135 0.42203 0.45898 -0.11773 0.6842 0.24584 1.2553 1.3936 0.87122 1.5191 0.2469 0.6271 0.73351 1.6013 0.43542 0.7443 0.97433 0.74888 1.711 1.3203 0.49094 0.80185 0.96781 1.0395 0.63901
1.0427 1.0299 1.073 1.4008 0.69982 0.054436 0.012693 1.0895 0.91703 1.5759 0.70262 1.1627 0.06363 1.2576 0.59586 0.43673 1.2363 0.37974 1.0172 0.11673 0.26546 1.2186 0.57271 1.6464 1.1543 0.60147 0.83974 -0.246 -0.27691 1.3258 1.7279 0.20493 0.70598 0.67702 0.75883 0.98042 0.34237 0.53551 0.60408 1.0258 1.1814 0.96149 0.017476 1.3017 -0.0020202 -0.33629 0.91784 1.1251 1.7854 0.57194 1.1269 0.89603 0.52526 0.29641 1.3344 1.178 0.12886 0.73316 1.622 0.91144 0.41795 0.97289 0.87566 1.3448 0.15544 0.22771 0.6559 1.467 0.86542 0.89328 0.47904 0.91569 1.3678 1.1422 0.50493 1.1522 0.67164 1.3638 0.22943 0.45805 0.5559 0.67334 1.0185 -0.29768 0.84457 1.6382 0.60644 0.29284 0.027414 -0.12811 -0.0032217 0.028861 0.29901 0.48901 0.41727 0.85894 0.47657 1.3069 0.24579 1.2583
0.6565 0.37057 0.20467 0.11582 -0.25206 1.1269 0.73101 0.48571 0.91956 1.0664 0.82505 0.40357 1.0419 0.60329 0.99276 0.09465 0.27249 0.62632 0.33152 1.4452 0.23606 0.27278 0.032566 0.43191 -0.44093 0.64941 0.66496 0.99478 1.0448 -0.097859 0.67916 0.46084 1.1064 1.3418 0.93828 0.40413 0.85141 0.54152 1.2804 0.5466 0.80573 0.96728 1.1139 0.48545 0.68478 1.0563 0.99281 1.3842 0.92368 0.75984 1.0038 0.93889 1.0995 0.79748 0.10064 0.35418 0.78616 1.3415 0.88095 0.40421 1.0441 0.17672 0.7713 0.94911 0.93524 0.15911 0.61456 1.1016 0.68345 0.77633 1.0623 1.1393 0.81498 0.72981 1.0106 0.36174 0.98263 0.38247 1.8671 0.83736 0.59032 0.84352 0.50624 1.5071 0.29447 1.4058 0.79572 1.0698 0.76679 0.69405 1.0356 0.62851 1.3878 1.0155 -0.0074133 0.64915 0.098681 -0.045627 0.30532 0.49567
1.0169 0.5153 0.71699 -0.099976 1.8675 1.3046 0.77441 0.82801 0.81309 0.55816 1.2437 0.80553 0.7957 0.089851 0.91913 0.80448 1.6144 0.28243 0.81148 0.24422 0.54321 0.99041 1.9926 0.32882 1.3744 1.1352 0.26153 0.47656 1.274 1.4539 0.84086 0.8895 0.036686 0.35138 0.54502 0.55258 1.4202 0.092348 0.4311 0.79507 1.1047 0.5748 0.37866 0.77269 0.64623 0.78082 0.31982 1.0805 0.44358 0.37232 -0.1883 0.86798 -0.052053 0.67255 1.0605 0.045211 0.92449 0.18483 -0.01071 0.61267 0.48036 0.8749 0.49788 0.46888 1.3209 0.33558 0.15911 -0.38788 -0.17206 -0.25583 -0.067941 0.68353 0.43144 1.0291 0.027442 0.6202 0.81879 0.43336 0.76367 1.0175 0.87979 -0.035378 1.3847 0.9033 0.33269 -0.59217 0.8462 0.55151 0.52649 1.1586 1.3437 0.096689 1.1445 -0.0066812 1.1462 0.51197 1.1286 0.32873 1.4487 0.98211
1.0535 0.51204 0.78381 1.2131 0.37484 0.18833 1.2167 0.47146 1.0336 0.2743 -0.024071 0.30799 0.80969 0.36948 0.0058871 1.1128 -0.08788 0.95134 0.4115 1.3323 1.1555 0.4265 0.81785 1.2487 0.6193 0.2272 0.98666 1.2809 0.75861 0.24518 -0.22369 0.64356 1.3114 0.58522 1.5827 1.0289 0.26045 0.57592 0.42612 0.51656 0.2559 0.11369 1.0048 0.59164 0.14521 -0.23906 1.3263 0.275 1.0642 0.52342 0.63895 0.5148 0.95302 0.91824 0.3425 0.90905 0.85241 1.1023 0.63022 1.0371 1.0829 0.13514 1.1591 0.43483 0.40292 0.4755 0.73026 1.1541 1.1321 1.8168 1.2065 0.64524 0.63025 0.62333 0.87291 0.52557 0.54406 0.19556 0.39438 0.84945 0.39319 0.90358 0.37689 0.99821 1.4841 0.97369 0.28004 0.56799 0.37891 0.99086 0.44652 1.1098 0.5837 0.035466 0.35796 1.2912 1.0165 0.75671 0.010343 0.53569
0.090916 0.77101 0.73502 1.0374 0.70071 0.25722 0.020772 0.65438 0.072394 -0.035162 0.34973 1.353 0.60908 1.469 0.38645 0.40759 0.71068 0.36481 0.9398 0.39395 0.904 0.63499 0.060321 0.47601 0.29655 0.89094 0.090968 -0.1109 0.10112 0.57958 0.73305 0.67133 0.5668 0.72356 0.54249 0.59412 -0.30827 1.2234 0.62674 0.64081 0.99006 1.1371 0.69627 0.49783 0.90824 0.27476 0.52028 -0.33654 0.053809 0.48153 1.096 0.25682 0.6404 -0.15171 1.1174 0.3628 0.37097 0.49233 0.98966 0.65526 -0.37029 0.98386 0.42783 0.71183 0.26373 1.3977 0.21709 0.70563 0.10185 0.49428 1.4186 0.20936 1.0046 0.17365 0.79867 0.021844 0.69129 1.401 0.13285 0.20513 0.078122 0.24758 -0.15664 0.20364 0.0053424 1.0249 0.49449 0.91789 0.98371 0.69519 0.60284 1.9278 0.39014 1.4234 0.51743 0.19894 0.12047 0.83857 0.95843 0.94504
0.57431 0.49952 0.54912 0.62112 0.33428 0.93775 0.86578 0.38027 0.19486 1.3819 0.40451 -0.23324 0.85129 0.20774 0.3452 0.083043 0.53434 1.1283 0.27578 0.57599 1.0345 0.83712 0.14853 0.068965 0.53717 -0.047714 0.68064 0.90348 0.70264 0.39325 0.22257 0.40804 0.35252 0.20979 -0.41725 0.26985 1.5517 0.70742 0.53893 1.4916 0.32123 0.67048 0.97563 0.92421 1.0744 0.3117 0.47855 1.2508 0.96168 0.77882 0.89487 -0.26021 0.40278 1.3213 1.2102 0.39294 0.11182 0.64045 0.65509 0.4444 1.3366 0.44494 0.6496 0.59546 0.91958 0.017419 0.067822 0.30659 0.29605 0.15661 0.58092 0.97336 0.11164 0.91846 0.58923 0.45226 0.17911 0.91633 0.49419 1.0356 1.6711 0.40263 0.84848 1.3053 0.91287 0.39857 0.90245 -0.044567 1.1638 0.39031 0.29248 -0.020708 0.80315 0.9907 0.96277 0.13178 1.0749 0.51615 0.17406 0.56075
0.062388 0.97581 0.67301 0.039748 -0.071943 0.17479 0.58334 0.83273 0.25389 0.5715 0.48815 1.096 -0.13012 0.53002 1.1574 0.5387 0.93631 -0.12958 0.46464 0.23101 0.13058 0.75747 0.71685 1.2475 0.75149 0.84853 0.55511 0.20752 0.77413 0.72074 1.1173 0.38218 0.862 0.90683 0.58285 0.54441 -0.098441 0.048111 0.32231 -0.51548 0.52295 1.0987 0.030415 0.75257 0.8061 1.3637 0.19433 0.4883 0.50137 0.21692 -0.49076 1.803 1.066 -0.39966 -0.34886 0.26533 1.1794 0.00012488 0.62625 0.33793 0.76055 0.93056 0.71901 0.16906 0.10365 0.53169 1.3902 0.43745 1.2269 0.13756 0.77219 0.5034 0.99766 0.48447 -0.19902 0.51008 0.14977 0.61456 0.44431 -0.16774 -0.023235 1.2231 0.22012 -0.16362 -0.16436 0.31795 1.0836 0.10278 0.14106 0.41109 0.33459 -0.75665 0.15267 0.50478 1.3694 -0.022762 0.37523 0.053518 1.6517 0.4686
0.53177 0.75129 0.60632 0.68313 0.65945 0.49818 0.14125 -0.098079 0.78164 1.0916 0.46983 0.55056 0.71621 0.96427 0.63332 1.6149 0.16768 0.14014 0.83787 0.51929 0.51741 0.46031 0.2579 0.13957 0.36333 0.42553 0.45277 1.2506 0.75793 0.38791 -0.44826 -0.23641 0.011271 -0.0019634 0.52893 0.34996 1.0745 0.75598 0.64108 0.2659 -0.10688 -0.29403 0.48859 0.3319 0.74775 0.18511 0.76528 0.40697 0.72814 0.53888 0.66349 0.055359 0.96895 1.0373 -0.039804 1.6512 -0.089015 1.0402 0.11248 0.77174 0.26566 -0.40037 0.59167 0.34335 0.44245 1.5073 0.25558 0.95103 0.39557 0.88071 -0.068788 1.3096 0.5691 0.33434 1.5133 0.53752 1.2881 -0.38929 1.0638 0.42259 -0.26649 0.17941 0.82631 0.042841 0.16301 0.82767 -0.23996 1.1264 0.27517 0.76347 1.7249 1.026 0.20487 0.49602 0.10796 0.99259 0.11148 1.0546 0.79381 -0.11193
0.35153 0.20797 -0.39492 -0.046642 1.0692 0.41394 1.0004 0.8619 0.60837 -0.42659 0.90495 -0.24712 0.069786 -0.21431 0.15772 -0.23899 0.71613 1.1519 0.95013 0.49594 0.22763 -0.37412 0.66012 0.7008 1.3436 0.36545 0.85855 0.17456 -0.067834 0.55684 0.65783 1.2602 0.10748 0.38066 0.3711 1.3737 0.2421 1.0781 -0.023832 0.2136 -0.11266 0.64574 0.54939 0.41286 0.1539 0.93067 0.41818 0.11958 0.39305 0.27982 0.79229 0.46833 0.52178 -0.35308 1.1208 0.081552 0.26919 -0.8686 0.79671 -0.47801 0.19828 0.83256 0.15759 0.82654 1.0632 -0.45085 0.13848 -0.06639 -0.12469 0.47122 0.13223 -0.77852 -0.44117 1.3572 -0.018178 0.056343 0.43498 0.39997 0.33809 1.0691 0.95633 -0.31913 0.28876 0.62493 0.10214 -0.031164 -0.22133 0.0076919 0.58885 -0.38674 -0.50933 -0.51162 0.056715 0.58089 0.62067 0.66102 0.41736 0.56135 0.47981 0.75762
1.0766 0.19057 0.78475 0.76956 0.8667 0.66057 0.99568 0.19976 -0.44011 0.47835 0.66097 -0.05012 1.2099 0.81619 0.69989 0.048141 0.35051 0.41 -0.11712 1.2737 0.68726 1.2816 0.81157 0.1958 -0.24683 0.36729 -0.40171 0.58182 0.24345 0.40017 0.51689 0.15707 0.60814 0.81036 0.48962 -0.19928 0.0081442 0.31107 1.1319 0.3746 1.2018 0.10643 -0.018263 -0.1674 0.87228 -0.013455 0.49398 0.74699 0.58986 0.18831 0.90933 -0.44205 0.044546 0.64398 0.024265 -0.12907 0.66236 0.49705 -0.24787 0.55523 0.2395 0.50882 0.14597 0.17527 0.65887 0.95537 0.41185 0.61044 0.33265 -0.19604 -0.35813 0.61358 0.75602 -0.65149 -0.41247 0.96523 0.61365 0.56632 -0.22076 -0.29827 -0.25834 1.03 0.016979 0.82836 1.1343 -0.57327 0.96283 0.25673 0.52752 0.65913 0.31784 1.3595 0.43353 0.97783 -0.029799 1.1177 1.0316 -0.772 -0.29354 0.55532
0.62373 0.021167 1.0318 1.1596 -0.36426 0.3504 -0.23446 0.87838 0.10872 0.29248 -0.092355 1.046 -0.22856 0.026312 0.057022 0.64403 0.7716 -0.51542 0.47192 -0.78272 0.25074 -0.13947 0.13223 0.16899 -0.082374 0.41275 0.36504 0.65894 0.80067 0.85317 0.42426 0.31636 0.63942 0.56346 0.27492 0.42002 0.62582 0.38803 -0.3301 0.48005 0.22698 0.029152 1.0083 0.68207 -0.37674 -0.056053 -0.18834 -0.25345 -0.11714 0.3158 -0.34765 0.7025 0.76544 0.77412 0.84781 0.64354 -0.41625 0.40588 0.64214 -0.11009 0.57604 -0.64987 0.0028778 0.54337 1.0706 -0.12594 0.56814 0.48338 0.59562 0.87686 0.62874 0.13432 -0.097348 0.31312 1.4055 0.87592 0.40884 0.36153 0.093161 0.33226 1.5897 -0.34438 0.21174 0.63384 0.35168 1.9421 0.98572 1.1274 -0.20987 0.23758 0.78946 0.034435 0.5491 -1.0316 -0.033881 0.25614 0.084447 1.3031 -0.0048915 0.1547
0.57292 0.90855 0.043033 -0.072688 0.89471 0.33525 0.37467 -0.53069 -0.085452 0.38482 0.62533 0.22266 0.68705 0.97453 0.69858 0.77753 -0.073504 0.66986 -0.11703 1.2249 0.024641 0.573 -0.14102 -0.22523 0.58876 0.84552 0.39806 -0.30849 0.35059 -0.1791 0.6327 0.6784 0.019533 0.24901 0.43213 0.33609 0.47572 0.81329 0.45069 0.96279 0.97097 1.3879 -0.020227 1.0234 0.47738 1.2087 0.51442 0.74668 0.35189 0.32928 -0.12973 1.0274 0.23498 0.29424 0.12928 -0.19003 1.0501 0.88858 0.57482 1.0686 0.32765 0.82905 1.0158 0.045838 -0.73065 0.25206 -0.63775 0.41646 0.62045 0.67337 1.1675 0.32255 1.5475 0.96948 -0.017909 -0.38276 0.11755 0.83616 0.58709 0.75013 -0.31193 0.40536 0.64345 -0.83915 1.1452 -0.43302 -0.35641 -0.31624 0.61279 0.65796 0.10681 0.75275 0.47744 0.81364 0.48943 -0.48338 -0.07631 0.73742 0.22106 0.42042
-0.26892 0.3193 -0.33957 -0.20364 0.35346 0.30037 -0.34641 0.26619 1.3835 1.4212 0.086649 0.80859 0.64539 -0.0030315 0.18762 -0.078702 0.55699 1.3338 0.74844 -0.24944 0.2742 0.2038 0.25293 1.523 0.39835 0.13191 0.80211 0.30767 1.0381 0.094323 0.15334 0.81167 0.29196 -0.25111 0.76655 0.16718 0.22097 0.04513 0.4832 0.73264 0.6805 -0.0036409 0.023391 -0.049989 0.23639 -0.51027 1.1108 0.21985 1.1294 1.2025 1.0029 -0.2116 1.1163 -0.078751 0.76869 0.35891 -0.020172 0.80967 0.26377 0.66729 0.058701 -0.041563 0.09293 0.27402 -0.38861 0.76922 0.65755 -0.15121 0.27721 -0.38547 0.60887 0.60479 -0.29864 1.0856 0.68013 0.63176 0.25012 0.49364 0.7798 -0.37883 -0.24712 0.56306 1.1657 0.62278 -0.43183 0.18715 0.39393 0.4856 0.30183 0.60564 0.73679 -0.35543 0.66716 -0.19288 0.49374 0.79791 0.63597 0.16876 0.17732 0.60413
-0.72766 -1.0668 0.73025 0.028539 -0.14002 0.78667 0.52193 0.64964 0.59735 -0.65368 0.50501 0.55934 -0.14221 -0.064259 0.72201 0.07794 0.024331 -1.3444 0.12624 -0.31656 -0.13164 0.54518 0.43523 -0.12851 0.75598 0.047507 0.71876 0.5318 -0.037682 0.69547 0.38032 -0.48926 0.59922 0.27818 -0.43195 0.28874 0.21612 -0.45614 -0.0092972 0.031385 -0.40535 0.012662 0.51583 0.373 -0.52201 0.20933 0.30242 0.92513 0.71812 -0.85515 0.12543 0.83078 -0.025751 0.49613 0.26349 0.64374 0.44294 0.2157 -0.20514 -0.074911 0.89007 0.61768 0.13039 -0.014568 0.41992 0.30859 0.65304 0.027388 0.071395 0.38576 -0.092927 -0.13037 0.047432 -0.78356 0.19093 0.32478 0.32693 -0.16041 -0.54033 0.53943 0.65136 0.28339 0.38809 0.98025 0.83909 0.68907 0.34558 -0.37692 0.054713 -0.045667 -0.31047 0.53053 -0.084928 0.85467 0.35345 0.49675 0.039405 0.83463 0.87946 -0.34571
0.7674 1.2631 -0.55849 0.055052 0.93117 -0.17427 -0.39584 0.51981 -0.26687 0.51599 0.17805 -0.74513 -0.18012 0.22761 0.5727 0.53769 0.21847 0.97375 0.3809 1.1656 0.4301 -0.31767 0.67062 0.34046 -0.56711 0.09508 -0.15759 0.01827 0.085979 -0.44396 0.51022 0.28898 0.24153 0.17124 0.25434 0.049259 -0.21785 0.3915 0.47813 -0.65449 1.3493 0.11062 0.59973 -0.82183 0.87579 0.20053 0.38155 -0.13585 0.070078 0.25293 0.017946 -0.36706 -0.32399 0.90138 0.67173 0.48771 0.13701 0.27994 0.14013 -0.12013 0.15036 0.39912 -0.41604 -0.16011 0.073266 0.16348 -0.040415 0.070902 -0.085831 1.2765 0.32394 0.096434 0.5169 0.67538 0.2819 -0.43444 -0.26526 0.50128 0.65025 0.70802 0.1783 -0.60801 0.087103 -0.22607 0.58568 -0.54468 0.14487 0.065587 -0.22955 0.1836 0.63353 0.40306 0.30287 -0.055558 -0.11144 -0.40274 0.71483 -0.8558 -0.29736 0.40183
0.8831 -0.57837 0.97942 0.23274 -0.7904 0.58019 0.76621 0.063542 -0.035682 0.50992 -0.29866 0.12697 -0.074268 0.56755 -0.47883 0.21736 0.86583 -0.6486 0.4462 -0.19947 0.2714 0.54157 -0.14009 0.2596 0.31597 -0.4874 -0.19808 0.867 -0.23588 0.60771 0.38447 0.49593 -0.41138 0.75362 0.093141 0.066947 0.66078 0.085799 -0.50842 0.21612 -0.7059 0.27349 0.10689 0.34278 0.55286 -0.23231 -0.84523 -0.044222 -0.18204 0.46132 1.3222 1.0727 -0.094848 -0.20096 -0.56705 -0.0079377 0.27113 -0.30759 0.86453 0.99803 -0.24621 0.33252 0.79645 0.35267 0.41004 0.35731 0.24187 0.65544 0.20548 0.28609 -0.2735 0.21867 -0.029798 0.065564 0.43129 0.54862 0.679 0.32836 0.34536 0.24799 0.33324 0.5615 -0.85503 0.65833 0.016937 0.85975 0.19786 0.58989 0.47022 0.26637 -0.24719 0.077759 0.077745 0.43096 0.17563 0.82806 0.14787 0.52896 0.87898 0.5861
-0.28064 0.30875 0.3362 0.10892 0.50477 -0.22668 -0.17922 -0.1659 -0.052035 0.22807 0.6963 0.4239 -0.012634 -0.14539 0.22261 0.065244 0.49485 0.73787 0.033332 -0.0016207 0.40032 0.32188 0.28949 0.24257 -0.58922 0.94845 0.36959 0.14167 0.30152 -0.54093 -0.4675 0.59916 1.4206 0.10157 0.01162 0.48533 -0.072319 0.58031 0.9305 0.48156 0.12134 0.42467 0.17005 0.37527 0.27757 0.62207 0.80796 0.19893 0.32097 0.082115 -0.63933 -0.14248 0.49532 -0.26068 0.84749 -0.031057 0.31181 0.00022066 -0.72321 -0.43591 0.86194 -0.92018 0.48204 1.3557 -0.45571 0.27735 -0.047485 -0.27982 -0.19455 0.12637 0.77021 0.9945 0.0073739 0.19007 0.279 0.048279 0.19717 -0.78851 -0.3939 -0.22056 0.2114 0.22991 0.056487 -0.35194 -0.24701 -0.67109 0.050923 -0.21477 0.40295 0.29958 0.9326 0.056639 0.48486 0.53377 0.050637 0.075323 0.40808 0.48133 0.082155 0.10116
0.80338 0.70553 0.3055 -0.23854 0.34626 0.56332 0.071005 0.014623 0.48189 -0.40109 1.0222 0.36571 0.67637 0.55828 0.35508 -0.058239 0.18239 -0.13329 -0.064228 0.020357 0.50029 0.3014 0.3716 0.5293 0.52866 -0.18609 0.37984 -0.022219 0.12237 1.0462 0.19638 -0.594 0.25974 1.4482 0.73428 0.22621 0.15167 0.27599 0.34566 -0.29982 0.0096858 0.71547 0.25442 0.041574 -0.45014 0.062806 0.55713 -0.2341 -0.16177 -0.43435 0.081678 -0.09079 0.35729 0.20884 -0.31139 0.28652 -0.4674 0.39972 0.66914 0.068266 -0.23181 0.97073 0.52324 -0.71176 0.72256 -0.13348 -0.15074 0.16847 0.044781 -0.30373 -0.15267 -0.29914 -0.25232 0.78089 -0.56276 0.96413 0.053936 -0.31211 0.31334 0.013956 -0.69334 0.86593 0.95231 0.53314 -0.17654 0.83453 -0.10607 0.49865 0.026273 -0.34724 0.10892 -0.17497 0.5662 -0.097503 0.38384 0.29135 -0.78894 -0.27112 0.24833 0.1677
0.40987 0.042803 -0.67996 0.095103 -0.23639 -0.75227 0.0834 -0.055944 0.029387 -0.32034 -0.45579 0.44126 0.4371 0.36139 -0.087535 0.08555 0.15933 -0.49272 0.34667 0.23933 -0.18295 -0.10163 0.13943 -0.26753 0.221 -0.48685 -0.61843 0.25631 0.02362 0.80367 0.11368 0.96515 -0.16699 -1.1961 0.16401 0.59445 0.41411 -0.2614 -0.49299 0.93603 0.25483 -0.27182 0.082851 0.59183 -0.34389 -0.28898 -0.56398 0.0060023 0.80383 0.30948 0.29491 -0.35285 0.31153 -0.046008 0.30373 -0.54152 0.093746 0.46494 0.15152 -0.095652 0.46708 0.060277 -0.80018 0.74416 0.89154 0.26828 0.5304 0.023606 0.58177 0.016311 0.46748 -0.044792 0.61148 -0.39287 -0.017921 -1.3104 1.0307 1.6133 -0.10121 0.43351 0.50322 -0.48126 -0.076502 -0.29486 0.38186 0.34454 0.19412 -0.61198 0.28556 0.20615 -0.073977 0.38911 -0.85984 -0.62109 0.56947 -0.32012 0.59798 -0.1317 -0.13264 0.43161
-0.62948 0.091569 0.56117 0.53338 -0.0065681 0.072244 0.55617 0.46947 0.063504 0.30078 -0.22598 -0.090729 -1.4117 -0.39117 0.14873 -0.053004 0.22253 0.55566 0.24186 -0.020004 0.80612 -0.18961 -0.98746 -0.18498 0.79967 -0.064799 -0.63775 0.5992 0.23193 -0.22664 0.35156 -0.99322 -0.099973 -0.4914 0.13346 -0.48267 0.19092 0.56448 0.39302 -0.34145 0.78746 0.22188 -0.71422 -0.11001 1.092 0.82999 0.63319 -0.44796 0.49135 0.27518 -0.76916 0.86125 -0.44651 0.62197 0.092664 0.23806 0.99521 0.53513 0.081487 -0.16387 0.09395 0.33502 0.43145 -0.96922 0.036066 -0.62145 0.67393 0.28343 0.28959 -0.12321 -0.98213 0.50173 -0.025245 0.054022 0.24609 0.30346 -0.33847 -0.77938 0.70537 0.18252 -0.52499 -0.25252 -0.26217 0.63336 -0.37123 0.20336 1.1583 1.8063 0.035531 0.3364 0.1145 0.039233 0.46364 1.0457 0.0057369 0.69192 0.21572 0.75797 0.22799 0.17407
0.48609 -0.23023 -0.22925 0.36477 0.42245 0.54396 -0.25937 -0.1189 0.65646 -0.23222 -0.37022 -0.77509 1.0358 -0.21945 -0.56936 0.35758 0.060788 0.9768 -0.35045 -0.18415 -0.14225 0.19416 0.10345 0.25814 -0.31583 0.50133 0.1106 -0.59831 0.49588 0.29842 0.35711 1.0213 -0.27912 0.7198 0.80463 0.49014 0.26637 -0.076353 -0.68674 -0.026406 -0.55709 -0.076318 0.38719 0.10029 -0.51147 -0.50335 -0.13416 0.64425 -0.43106 -0.36691 0.36574 -0.41133 0.37266 -0.42519 -0.31158 0.086164 -0.31228 -0.32512 0.72031 0.24397 -0.55405 -1.3691 0.73123 0.55986 0.013638 0.51602 -1.1343 0.13895 0.084008 -0.40598 0.27869 -0.40487 -0.025241 -0.28808 0.19546 0.189 0.20389 0.68142 -0.041008 0.4325 1.06 0.20632 0.48799 0.14535 -0.3221 0.69291 -0.2667 -0.93484 0.24466 0.024953 -0.31093 0.15063 -0.23485 -0.17029 0.1689 -0.074898 0.015455 -0.015806 -0.19442 -0.71985
-0.27729 -0.4222 0.75098 0.00030201 -0.42072 -0.88763 -0.0042323 0.034117 -0.28633 0.83541 0.46867 0.4692 0.26721 0.061302 0.51967 0.30446 -0.20481 -0.67231 0.5317 0.55944 -0.67058 -0.5951 0.23599 -0.9988 -0.45945 -0.2951 0.54514 -0.2022 0.10171 -0.68045 -0.67479 -0.18429 -0.23615 0.32915 -1.2664 -0.048458 -0.40424 0.44178 0.15369 -0.015108 0.48708 -0.39218 0.36012 -0.1403 0.34606 -0.21855 0.11508 0.12571 0.23432 -0.33843 -0.41642 -0.0040757 -0.21701 0.31286 -0.50392 0.098109 -0.053907 -1.2977 -0.75558 0.49559 0.18643 1.2198 -0.92017 -0.35243 0.19531 -0.20207 0.21914 -0.3782 -0.55562 0.32617 0.26881 0.16114 -0.053215 0.33392 0.28978 0.28947 -0.68411 0.11776 -0.63054 -0.39436 -0.39915 -0.30815 -0.037912 -0.49122 1.2723 -0.18614 -0.52155 -0.056821 -0.19045 0.17633 1.0422 -0.23963 0.55621 0.52591 0.17657 -0.059209 0.45799 -0.55441 0.025946 0.27909
-0.4888 1.0016 -0.23178 -0.40778 0.15445 0.089261 0.13134 0.14085 -0.43098 0.56721 -0.024877 -0.24457 -0.42525 0.51931 -0.54484 -0.58492 0.25185 -0.26309 0.31405 0.7223 0.42885 0.44913 -0.26975 1.3421 0.34986 -0.43037 -0.39402 0.12789 -0.27354 -0.46705 0.54186 -0.11153 0.20862 -0.51592 0.090272 -0.17585 -0.3783 0.57299 0.40736 0.58963 0.43052 0.40248 -0.36172 -0.21548 -0.37483 -0.0326 -0.41216 0.038909 -0.50359 0.22969 -0.21857 -0.48641 0.25269 -0.0499 -0.058119 -0.036162 -0.081824 0.52918 1.2643 -0.28278 0.26539 -0.27406 0.59068 0.34445 0.006801 0.16423 -0.1103 -0.5341 -0.1185 0.61259 -0.77249 0.15626 -0.38311 0.092644 0.29019 0.19721 0.85004 -0.49328 -0.1978 -0.74933 -0.52465 -0.087453 -0.4865 0.60534 0.23974 -0.38297 -0.27075 -0.62849 -0.27752 0.096315 -0.57562 0.42459 -0.12984 -0.89617 -0.074692 -0.24846 -1.5296 -0.27632 -0.07971 0.019513
0.22165 -1.2373 -0.54497 -0.36142 -0.30584 0.035044 -0.13109 -0.58705 0.021415 -0.29781 -0.24514 0.063005 0.44638 -0.51699 0.58612 -0.13384 -0.58211 -0.1912 -0.4995 -0.36298 -0.51951 0.38994 0.2552 -0.38606 -0.50056 -0.5764 0.17629 0.20465 -0.23438 0.42204 0.087494 -0.87793 0.56747 0.53245 -0.49075 0.30685 0.17341 -0.36319 0.15608 -0.61906 -0.61025 -0.13285 -0.47012 0.12475 0.483 -0.91927 0.51854 -0.40498 0.40673 0.049115 0.53467 0.8365 0.19492 -0.41539 0.47531 0.22968 -0.62456 -0.27573 -1.3051 -0.69321 0.51008 -0.30669 -0.37035 0.012533 -1.1645 0.13671 -0.39026 0.32817 1.0556 0.066389 0.45582 0.052148 0.42356 -0.023406 0.028396 -0.60466 -0.90926 0.2983 -0.3709 0.61673 0.15134 0.13165 0.47315 -0.26042 -0.53244 -0.70873 -0.29356 0.74311 0.17775 0.19092 0.52993 0.0032256 0.021904 -0.12713 -1.0517 -0.090093 1.1314 0.5452 0.28718 -0.71667
-0.22906 0.083984 0.56302 0.36811 0.16398 1.0379 -0.039246 -0.052882 -0.5757 0.18258 -0.1592 0.48781 -0.1198 -0.016072 0.12005 0.48953 0.081144 -0.16461 0.34481 -0.33913 -0.137 0.078883 0.52452 -0.6717 -0.32073 1.0074 -0.56634 -0.30633 0.033729 -0.049967 -0.65602 1.2131 -0.11398 -0.36308 0.46665 -0.8185 0.5758 -0.3717 0.47841 -0.1731 0.12881 -0.53105 0.34044 0.039932 -0.51659 0.70236 -0.21309 0.19248 0.0036557 -1.0498 0.55171 -0.31822 0.10749 -0.12715 -0.50849 -0.41272 0.10501 0.88287 -0.1271 0.81321 -0.78502 0.0078201 0.12255 -0.33892 0.082075 -0.75644 -0.32571 0.31028 -0.71783 -0.74834 -0.29383 -0.79622 0.52124 0.13694 -1.205 -0.25675 -0.25371 -0.45982 0.50162 -0.6062 -0.082957 0.27989 -0.043516 0.49978 -0.020237 0.42199 0.32432 -0.027934 -0.54082 -0.63164 -1.0281 -0.73679 -0.38754 -0.15491 -0.029511 0.47117 0.18418 -0.25407 0.14968 0.70466
0.83346 0.39088 -0.45033 -0.71761 0.11095 -0.13997 -0.17464 0.13029 -0.1747 0.021777 -0.32174 0.18846 0.23176 -0.052379 0.3538 -0.51068 -0.35851 -0.1859 0.17716 -0.66332 -0.014235 -0.52336 -0.099821 0.79095 0.29421 -0.37544 0.52504 0.33477 -0.066426 -0.019917 0.97888 -0.047495 -0.7281 -0.46021 -0.63626 0.08963 -0.019299 -0.4511 -0.42117 -0.27347 0.039599 -0.19931 -0.39481 0.1221 -0.45217 0.1549 -0.34116 0.014926 0.82639 1.3141 -0.89322 -0.0027256 -0.31268 0.19486 0.48827 0.17396 0.34246 0.057653 -0.22132 -0.40079 0.16415 -0.28565 -0.19641 -0.52642 0.15495 0.23902 0.19683 -0.98431 -0.20538 0.22571 0.5831 0.81377 -1.1278 -0.4245 0.46214 0.31057 0.079028 0.49194 -0.20896 0.35757 -0.081349 -0.25324 0.081853 -1.0877 -0.81791 -0.58608 -0.0064225 -0.12187 0.52402 -0.3056 -0.19256 -0.24195 -0.63718 0.35094 -0.055095 -0.059432 -0.40089 0.52723 -0.12498 -0.11323
-0.76509 -0.20855 -0.39399 0.54134 -0.84154 -0.32315 0.052664 -0.082576 -0.09526 -0.32634 0.56183 -1.1006 -0.54884 -0.0034636 -0.85911 -0.2955 0.087794 -0.050905 -0.64131 0.21242 0.1464 -0.62544 0.40221 0.20878 -0.57996 0.14453 -0.51232 -0.62701 -0.42293 -0.63986 -1.0601 -1.3019 0.49338 0.65214 0.116 -0.28607 0.0062004 0.13296 -0.062174 -0.00098198 0.15343 -0.070893 -0.026607 -0.71118 -0.11992 -0.39163 -0.42276 -0.29561 -0.80211 -0.72085 0.025647 -0.013054 0.2902 -0.62685 0.24493 -0.73773 -0.1348 -0.94084 0.068053 -0.40219 -0.14331 -0.3672 0.18539 0.38293 0.19407 -0.12232 -0.35177 0.80845 -0.23443 0.32482 -0.80594 -0.71695 0.18773 -0.04476 -0.25222 -0.94468 -0.51806 -0.03028 -0.24841 -1.0854 -0.421 -0.34784 0.17338 0.65084 0.40288 -0.1415 -0.035717 -0.29267 0.15716 0.64064 -0.77021 0.079602 0.35684 -0.36044 -0.27978 -0.20228 -0.51105 -0.57703 -0.31606 0.89382
-0.87311 -0.36462 -0.71131 -0.13155 0.62192 -0.32612 0.019659 -0.31236 -0.33452 0.28118 -0.55048 -0.073469 0.11498 -0.14171 -0.29841 0.27836 -0.17575 0.0061574 -0.42114 -0.78497 -0.50874 0.057375 -0.70495 -0.69778 -0.67166 -0.55342 -0.47839 -0.63961 0.087269 -0.58422 -0.18157 0.58872 -0.66274 -1.0109 0.4344 -0.018805 -0.42271 0.48079 -0.16765 -0.54965 -0.46403 -0.21171 0.58109 0.51303 0.038535 -0.19908 0.53245 -0.52399 -0.57456 0.22453 -0.12175 -0.38535 -0.59069 -0.10391 0.14539 -0.61997 -0.63471 0.20993 -0.30045 1.3169 -0.49213 0.089898 0.041123 -0.83369 0.2353 -0.39286 0.71759 -0.49133 0.031668 -0.92994 -0.029308 -0.40317 -0.78067 0.10233 0.098797 0.071406 0.24726 -0.57261 -0.60391 -0.28696 -0.4574 -0.075531 -0.43711 0.45171 -1.0341 -0.18796 -0.51637 -0.66422 -0.41906 -0.57925 0.90543 -0.72464 0.0025501 -0.15298 0.66075 -1.0887 0.44614 0.076281 -0.073725 -0.36289
0.22502 -0.26657 0.079043 -0.22374 -0.56681 0.16779 -0.35871 0.011698 -0.85207 -0.25071 0.15756 -1.216 -0.70285 -0.67418 -0.70732 -0.88879 -0.15275 0.15151 0.20385 0.96079 -0.062124 -0.13559 -0.69199 0.0096486 0.064233 0.65771 -0.10107 -0.36331 0.013633 0.79307 0.42745 -0.19931 -0.49959 0.17518 -0.52945 -0.24662 -0.62757 -0.80935 -0.65424 -0.056542 0.48521 0.70113 -0.86804 -0.44092 -0.18091 -0.37628 -0.36563 0.0020122 -0.16251 0.049837 -0.98694 -0.14036 -0.14444 0.18161 -0.28185 0.065635 0.59942 0.019921 0.52627 -1.6255 -0.43967 -0.010181 -0.25361 0.5725 -1.3572 0.11054 -1.4044 -0.14581 -0.50345 0.85853 -0.11709 0.05946 -0.26341 -1.2047 -0.013936 -0.66116 0.8363 -0.42586 -0.052713 0.67953 -0.73934 -0.24786 -0.049429 -0.44138 -0.012898 -0.089023 -0.49962 -0.40458 -0.26256 -0.79976 -0.22055 0.10656 -0.11386 -0.35906 -0.13332 0.2078 -0.70654 -0.81565 -0.25889 -1.0248
0.65872 -0.6259 -0.3161 -0.12884 -0.86304 -0.87334 -0.38904 -0.10601 0.42816 -0.47551 -0.39502 0.63189 -0.26644 0.24728 -0.65866 0.066345 0.40033 -1.295 -0.50392 -0.78507 -0.058959 -0.2129 0.16781 -0.093717 0.053728 0.047936 0.38811 0.49683 -0.16691 -0.88962 0.10748 -0.091329 0.50546 -0.20077 -0.61502 0.014699 -0.067926 -0.032764 0.8013 0.087606 -0.41417 -1.2325 -0.20811 -0.25753 -0.060526 -0.42478 0.37578 -0.23728 -0.25041 -0.30099 0.077404 -0.38371 -0.62134 -0.78761 -0.56295 0.065295 -0.91886 -1.0144 -0.59413 -0.56407 0.19344 -0.86978 0.074364 -0.52467 -0.36048 -0.51817 0.54226 0.085741 -0.26251 -1.6542 -0.054808 -0.045125 0.44999 0.27085 -0.85041 0.40389 -0.76924 0.020381 -0.28563 -0.78565 -0.31736 -1.1356 -1.0611 -0.74935 -0.11123 -0.060222 0.26847 -0.49054 0.58896 0.24866 -0.22107 -0.40768 -0.17147 -0.22615 -0.32369 0.10491 0.20065 0.079062 -0.61441 0.0521
-0.53857 -0.35796 0.19666 -0.82755 0.49486 0.056721 -0.79418 -0.54197 -1.3024 -0.34706 -0.75114 -0.40889 0.079438 -0.058685 -0.045227 0.39226 -0.15975 0.31408 0.39583 -0.61978 -0.79208 -0.24725 -0.1981 0.022122 -0.0021742 -0.80515 -1.1754 0.24288 0.39977 0.071609 -0.28106 -0.92542 -0.94994 -0.58804 -0.39831 -0.1415 0.35478 0.078193 -0.54389 -0.44622 -0.18065 -0.082595 0.050096 -0.64375 -0.6968 -0.51553 -1.2691 -0.6248 0.77093 -1.4849 0.21588 -0.28667 0.93324 0.5667 -0.016727 -0.71953 -0.050765 0.18081 -1.1654 0.034443 -0.29701 -0.88168 -1.2824 -0.55369 0.85948 -0.10526 -0.71168 -0.45857 -0.17902 0.38263 -0.22905 -0.5445 -0.40293 0.09725 0.28807 -0.18059 -0.4263 0.046108 -0.67093 -0.62398 0.49505 0.11223 0.40376 -0.7178 0.085938 -0.22178 -0.15641 -0.28881 -0.97263 0.15201 -1.1736 0.098786 -0.14029 0.25654 0.024194 0.13351 -0.42562 -0.62359 -0.37662 -0.44553
-0.20356 0.19417 -0.10064 -0.032596 -0.53748 -0.34214 0.17896 -0.23065 -0.3198 0.086083 0.28463 -0.15616 -0.33132 -0.58017 0.098011 -0.78053 -0.44105 0.004531 -0.6137 -0.70112 -0.46562 0.10937 -0.58653 -0.87476 -0.85873 -0.18498 0.081558 -0.086476 -1.0618 -0.29598 -0.37165 0.30492 -0.11304 0.39916 0.18214 -1.02 -0.58618 -0.16376 -0.83784 -1.0265 -0.45868 -0.34247 -0.68852 -0.14771 -0.54946 0.5638 -0.48504 -0.077883 -0.43664 0.58984 -1.2018 -0.14048 -1.34 -0.77121 -0.55584 -0.71827 0.23345 -0.57069 -0.017155 -0.1521 0.020929 0.23601 0.24206 -0.18301 0.023316 0.066066 -0.25716 -0.17211 -0.94212 -0.0017417 0.0016843 -0.4352 -0.88296 -0.45149 -1.1157 -0.15328 -0.61396 -0.6224 -0.55431 0.5215 0.39893 -0.31787 -0.69438 -0.021189 0.16666 -0.99675 -0.63591 0.25398 -0.99733 -0.37462 -0.22612 -0.41396 -0.27991 -0.33618 -0.15701 0.40799 -0.71661 -0.1393 -0.30153 0.22695
-0.60993 -0.3248 -0.50819 -1.0718 -0.26872 -0.16674 -1.0551 -0.34722 -0.21091 -0.3779 -0.97426 0.00064764 -0.24038 -0.50556 -0.52864 -0.75206 -0.26509 -1.091 0.10134 0.88794 -0.92596 -0.33617 -0.035897 0.32962 0.097679 -0.33606 -0.1346 -0.94211 -1.3577 -1.0485 -1.0536 -0.49368 -0.041599 -0.39267 -1.1957 -0.37645 -0.58395 -0.00043347 -0.74061 -0.17681 -0.52298 -0.12032 0.048568 -0.061318 -0.006513 -1.2013 0.51648 -0.71118 -0.46816 -0.81912 0.048319 -0.31238 -0.24071 -0.31279 -0.19903 -0.43579 -1.0636 -0.32335 0.82535 -0.9638 -1.0533 -0.29467 0.055597 -0.91733 -0.98681 -0.11327 -0.3272 -0.41538 0.24231 -0.30928 -0.48712 -0.31766 -0.006306 -0.79325 0.49823 -1.1451 0.30341 -0.15243 -0.32136 -0.09912 -1.3735 -0.79781 -0.55349 -0.24989 -0.27247 0.4905 -0.17099 0.49021 0.13093 -0.31339 -0.17566 -0.57871 -0.15001 -0.50824 -1.2426 -0.79167 0.30664 -1.1256 -0.22544 -0.31598
-0.41099 -0.70456 -0.014392 0.14658 -0.091566 -0.47033 0.57823 -0.64425 0.83492 -0.39639 0.091655 -0.20691 -0.60205 -0.1288 -0.071739 0.25472 -0.67654 -0.052283 -0.27643 -0.40127 0.064073 -0.64849 0.018093 -0.63358 -0.35344 -0.49152 -0.53677 -0.61392 0.45676 0.57615 0.44932 -0.56475 -0.90246 -0.80709 0.13416 -0.104 -0.86805 -0.78927 0.24124 -0.56168 -0.45772 -0.567 -0.92972 -0.3102 -0.0099011 -0.16002 -0.85308 0.47634 -0.47152 -0.26288 -0.23329 -0.56798 0.1551 -0.71557 -0.78132 0.38563 0.02599 0.35667 -1.1891 -0.020692 0.5712 -0.49906 -1.2321 0.38794 0.36585 -0.16551 -0.50701 -0.054555 -0.63432 0.47511 -0.43536 0.21038 -0.47005 0.56775 0.34193 -0.12927 -0.87823 -0.3582 0.11533 -0.89264 -1.009 -0.43799 0.24469 -0.75045 -0.033967 -0.53006 -1.1773 -0.86469 -0.30323 -0.75915 -0.30678 -0.096406 -0.96551 -0.2005 -0.27984 -1.1607 -0.96657 0.86552 0.067349 -0.19077
-0.38374 -0.25697 -1.0629 -1.0301 -0.45114 -0.95909 -1.433 -0.97392 -0.67584 -0.21095 -0.074276 -0.25406 -0.10781 -1.0157 -0.24079 -0.42198 0.016139 -0.96333 -0.30312 -0.19674 -0.044209 -1.083 -0.48072 0.096018 -0.48285 -0.92914 -0.27901 -0.2828 -0.39205 -0.71575 -0.66553 -0.25439 0.1609 -0.42319 0.1479 -0.098613 -0.48015 -0.56757 -0.56111 -0.60869 0.11827 0.49529 -0.73921 -0.26885 -0.59428 -0.062471 -0.14666 -1.4874 0.67882 -0.21905 -0.14074 -1.0633 -0.38696 -1.056 -0.24246 -0.41022 -0.7711 -1.366 -0.69412 0.25108 -0.75036 -0.14853 0.33647 -0.23233 -0.6992 -0.9108 -0.020845 -0.30445 -0.49524 -1.0981 -0.67127 -1.0047 -0.40444 0.13876 -0.64892 0.3995 0.041401 -0.81741 -0.30852 -0.25329 -0.014513 0.29188 -1.1258 -0.43153 -1.0413 0.064992 0.46036 -0.75623 -0.46272 -0.083954 -0.33708 -0.15979 -0.34786 -1.574 0.24617 0.53135 -0.44878 -0.49967 -0.12595 -0.41453
-0.10501 -0.80737 -0.44222 1.0543 -0.66431 0.6877 -0.022312 0.40149 -0.19882 -0.72812 -0.81169 -1.1386 -0.69157 -0.31788 -0.20542 -1.0377 0.026057 -0.68232 0.21711 -1.3137 0.72687 -0.22721 -0.85586 -0.74918 -0.8178 0.22743 -0.70147 0.17205 0.11832 -0.010535 -0.85391 -0.65147 0.017814 -0.46445 -1.1234 -0.086794 0.60894 -0.2902 -0.41031 -0.19598 -0.32541 -1.3047 0.060214 -0.55967 -0.85971 -0.097533 -0.338 -0.56695 -1.4421 -1.1371 -0.81731 0.32886 -0.39885 -0.27227 0.13799 -0.53293 -0.012447 0.25502 0.16257 -1.1124 0.24512 -0.79824 -1.2329 -1.2135 -0.89019 -0.81549 -1.0876 -0.63668 0.87214 -1.4297 0.029857 0.35735 -0.8555 -1.2394 -0.27948 -0.84518 -0.29093 -0.3577 -0.16354 0.1576 0.26154 -1.0415 0.028524 -0.058074 -0.6471 -0.24253 -1.0039 -1.161 -0.547 0.13789 -0.58951 -0.88335 0.0070285 0.40012 -0.51061 -0.5722 -0.046342 -1.0697 -0.30768 0.9346
-0.25446 0.13195 -0.5423 -1.1721 -1.1773 -0.48688 0.53255 -1.3134 -0.98455 0.15069 0.12679 -0.006286 -0.058253 -0.55525 -0.88895 -0.38389 -0.81339 0.74584 -1.3678 0.13103 -0.67675 -0.46724 0.055316 -0.14881 0.29852 -1.4594 -0.96153 -0.25265 -0.11479 -0.28881 -0.36847 -0.44653 -0.53846 -0.27108 -0.080622 -0.027385 -0.58722 -0.53382 -1.1179 -0.70506 -0.82163 0.048518 -0.6019 -0.6304 -0.0086782 -0.67361 -0.63381 -0.11631 0.3724 -0.3648 0.75926 -0.98453 -0.83517 0.14362 -0.98749 -0.57502 -0.19047 -1.3186 -0.46807 -0.090536 -0.67505 -0.61387 0.0073923 -0.25714 -0.72029 0.28928 -0.7046 -0.61605 -1.1245 0.9541 -0.54043 -0.84502 -0.69619 -0.067421 -1.0502 -0.51769 -0.59321 -0.42845 -0.92032 -0.58723 -1.1016 0.28742 -0.79096 -0.55837 -0.58253 -0.8638 -0.088351 -0.12344 -0.077867 -0.62919 -0.49483 -0.030384 -0.83235 0.027702 -0.74028 0.07753 -0.50596 0.34487 -0.50217 -1.4257
-0.39257 -0.80586 -0.63796 -0.60737 -0.13586 -0.61923 -1.3313 -0.043092 -0.1288 -0.80193 -0.52399 -0.20476 -0.91928 -0.5213 -0.4265 -0.0845 -0.46894 -1.3064 0.33568 -1.0381 -0.55957 -0.39131 -0.89206 -1.1877 -1.1044 -0.17036 -0.57588 -1.4114 -0.64955 -0.54337 -0.73972 -0.30197 -0.78106 -0.38075 -0.10505 -1.4298 -0.34003 -0.23956 -0.56339 -0.30124 -0.51669 -0.52521 -0.57272 -0.43367 -0.044392 -0.56575 -0.33174 -0.89606 -0.49522 -0.40172 -1.1231 0.10936 -0.55017 -0.080031 0.43927 -0.52881 -0.73087 0.13311 -0.40495 -1.1379 -0.50945 -0.61844 0.47865 -0.60453 0.35765 -0.7071 0.2192 -0.63366 -0.20526 -0.78554 -0.45128 -0.4645 0.57011 -0.99296 -0.35814 -0.54366 -0.67987 0.75598 0.02621 -0.97696 0.32842 -0.80804 0.075052 -0.66332 -0.068277 0.54324 -0.27671 -0.2382 -0.92412 -1.0302 -0.56504 -0.85189 -0.21881 -1.1228 0.14154 -1.1442 -0.42903 0.0059468 -0.40591 -0.92754
-1.0006 -0.52953 -0.043049 -1.1926 -0.029561 -0.8923 0.44629 -0.11901 -0.67094 -0.93714 -0.52032 -0.72021 -0.30345 -0.003797 0.049409 -0.34993 -1.3239 -1.0035 -0.89628 0.31195 -0.5513 0.32774 -0.53037 -0.11313 -0.76156 0.17238 -0.47618 -0.025534 -0.75292 -0.91314 0.078823 -0.026474 -0.59036 0.080344 -0.62547 -0.18252 -1.0641 -0.40078 0.35758 0.57711 0.020836 -0.18316 -0.099917 -0.89694 -0.87503 -0.51009 -0.35283 -0.21024 -1.1363 -0.65597 -0.87049 -0.88917 -0.36649 -0.46456 -0.82316 0.040354 -0.99385 -0.75036 -1.1172 0.04008 -0.52912 -0.80589 -0.6128 0.48087 -0.56424 -0.76428 -0.97848 -0.43393 -0.74661 -0.19276 -0.1659 -0.27517 -1.1823 0.42533 -0.030433 -0.20844 -0.081466 -1.4168 -0.87588 -0.043858 -0.98289 -0.9002 -0.44832 -0.07157 -0.816 -1.3014 -1.4019 -0.86996 -1.0997 -0.63749 -1.0131 -0.15423 -0.909 -0.025812 -1.2189 0.18267 -1.2376 -1.3585 -0.69101 -0.28113
0.425 -0.99467 -0.25313 -0.094591 0.24167 0.010503 -1.2672 -0.9606 -1.327 -0.68324 -0.29742 -0.36482 0.26456 0.55814 -1.026 -0.81654 -0.30258 -0.46559 -0.68955 -0.99664 -1.0844 -1.3205 -0.81461 -0.81826 -0.10901 -1.3442 -0.28188 -0.56052 -0.53743 -0.79372 -0.83413 -1.2128 0.040992 -1.4811 -1.212 -0.82645 -0.79168 -0.29564 -0.42542 -0.71045 -0.073501 -0.93466 -0.81631 -0.42028 -0.91968 -0.77185 -0.13241 -0.92267 0.48576 -1.0158 -0.23477 -0.64409 -0.76371 -0.5367 -0.59658 -1.143 -0.27173 -0.5616 -0.25464 -0.89111 0.16263 -0.70406 -0.35395 -0.49442 -0.73217 -0.0009143 0.12687 -1.1194 -0.37861 -0.80575 -0.73631 0.13595 -0.17758 -0.6491 -0.66329 -0.6103 -1.0611 -0.50091 -0.83692 -0.48391 -0.40367 -1.0312 -0.63139 -0.43444 -0.25209 -0.36564 -0.62091 -0.20376 0.32505 -0.44749 -0.10135 -0.59113 -0.12997 -0.36172 -0.14471 -0.87963 -0.11008 -0.94712 -0.59158 -0.56384
-0.91904 0.34886 -0.91265 -1.0909 -1.2045 -0.58886 -1.4584 -0.57724 0.25625 0.2546 -1.0487 -0.71477 -1.1941 -1.8132 -0.83246 -0.64581 -0.20582 -0.58853 -0.061658 0.005117 -0.50928 0.76755 -0.26507 0.081329 -0.29943 -0.33746 -0.53674 -1.2224 -0.13702 -0.69774 -0.88916 -0.35116 -0.41576 0.088921 0.14269 -0.88356 -0.10208 -1.2365 -0.64618 -1.1868 -0.38827 -0.68793 -0.4516 0.11542 -0.30804 -0.023942 -0.39101 0.19539 -0.979 -0.52781 -0.12819 0.17341 -0.19314 -0.70137 -0.4059 -0.81762 -0.73222 -0.87056 -0.15127 -0.34601 -1.283 -0.59219 -1.088 -1.2898 -0.30527 -0.78918 -1.8086 0.071785 -1.1825 0.27064 -0.42225 -0.72141 -1.1528 -1.0501 -0.64173 -0.62011 -0.24753 -0.68634 -0.25088 -1.0651 -0.92409 0.67091 -0.48882 -0.43191 -0.25773 -0.99049 0.50203 -0.3388 -0.68621 -0.043761 -0.88259 -0.56877 -0.4676 -0.14731 0.11606 -0.35361 -0.40523 0.057855 -0.68069 -0.53215
-0.80507 -0.90631 -0.91773 -0.81795 -0.72436 -1.0296 0.098134 -0.25284 -0.17476 -0.76407 -0.81983 0.07946 -0.99746 -0.17988 -0.29448 -0.55473 -0.68609 -0.56913 -0.74565 -1.019 -0.64179 -1.1538 -0.86913 -1.0262 -1.1782 -0.25032 -0.64893 -0.18451 -0.73809 0.40966 0.28347 -1.1896 -1.1157 -0.41474 -0.7416 0.45121 -0.24936 0.34737 0.12979 -0.37456 -1.1154 -0.46426 -0.19461 -1.1807 -0.73123 -1.2172 -0.86041 -1.1866 -0.52896 -0.036029 -1.2892 -0.50103 0.083205 -1.6114 -0.40117 -0.68056 -0.20745 0.25411 -0.018987 0.0045357 -1.1156 0.12577 -0.65436 -0.22512 -0.53703 -1.2043 -0.73132 -0.85682 0.035743 -1.2448 -0.96858 -1.691 -0.21158 -0.12118 -0.35971 -0.58023 -0.49337 -0.27873 -0.19924 0.40379 -0.1937 -2.1346 -0.62429 -0.45358 -0.56246 -0.93679 -0.8299 -1.3167 -0.63117 -0.1805 -0.33018 -0.72759 -1.1745 -0.45516 -1.5112 -0.69944 -0.71504 -0.85259 -0.73431 -0.54765
-0.2759 -0.71571 -0.60712 0.229 -0.23846 0.050307 -0.73494 -0.80325 -0.9254 -0.044908 -0.040172 -0.66901 -0.83968 -1.4735 -0.60833 -0.21963 -0.11922 -0.62175 -1.4478 -0.31511 -0.50417 -1.0743 -0.095912 -1.0769 0.20702 -0.55944 -1.4262 0.11796 -0.75773 -0.90079 -0.042924 -0.15233 -0.57237 -1.5504 -0.74702 -0.61596 -0.6326 -0.97476 -1.0254 -1.0391 -0.4426 -0.80038 -0.88525 -0.59691 -0.26768 -1.0907 -1.2878 -0.15611 0.076501 -0.4711 -0.071723 -0.59786 -1.0392 -0.6034 -1.0202 -0.52822 -0.59176 -1.2632 -0.67942 -1.0875 -0.22898 -0.47897 -0.0043309 -0.27038 -0.69806 -0.12038 0.28563 0.27587 -0.27444 -0.23262 -0.14315 -0.36609 -0.67892 -0.49618 -0.87904 -0.81553 -0.15841 -0.43525 -0.29999 -1.7618 -1.2696 -0.56227 -0.69788 -1.0675 -0.81369 -0.78482 -0.79069 -0.62419 -0.38216 -1.2728 -0.074079 -1.162 -0.31478 -1.8587 -0.59519 0.12359 -0.19498 0.47435 0.068953 -0.39455
-0.96279 0.25307 -0.70995 -0.25819 -1.241 -1.333 -0.76228 -0.086948 -0.89298 -1.0157 -1.0529 -1.0861 -0.31481 -0.22547 -0.76664 -0.84867 0.088407 -1.0193 -0.38225 0.047863 -0.51558 -0.58525 -1.1082 0.69089 -0.88037 -0.59051 -0.72762 -0.40142 -0.25753 -1.6386 -1.5128 -0.74802 0.24448 -0.67099 -1.0359 -0.79189 -0.73859 -0.98406 -2.0374 -0.80898 -0.88991 -0.11892 -0.52951 -1.024 -0.53457 0.069055 -0.13062 -1.223 -0.95179 -0.92211 -0.81373 -0.68148 0.1987 -0.81015 -0.46961 -0.56977 -0.2496 -0.8452 -1.3005 -0.85813 -0.19168 -0.56639 -0.45303 -0.82511 -0.66038 -0.53845 -0.22787 -0.94264 -1.605 -0.66726 -0.93035 -0.92694 -0.9255 -0.63691 -0.53518 -0.83867 -1.3906 0.03393 -0.68092 0.0020034 0.43775 -0.67218 -0.91142 -0.095689 -0.42127 -0.52518 -0.83138 -0.17367 -1.0071 -0.41659 -0.33986 -0.42183 -0.62956 -0.77512 -0.9119 -0.96255 -1.3455 -0.87758 -0.80363 -0.48684
-0.50504 -1.8264 -0.94308 -1.3746 -0.58039 -0.54429 -0.31674 -0.079992 -1.1003 0.12147 -0.056834 -0.41778 -1.0963 -0.050545 -0.24593 -0.87957 -1.5448 -0.40431 -0.043961 -1.2042 -0.84608 -0.77505 -0.54879 -0.94747 -1.2287 -1.056 0.47437 -1.5198 -0.59191 0.0096225 -1.1301 -0.94672 -1.4742 0.43993 -0.69711 -0.51523 -0.89732 -0.56894 0.41874 -0.39592 -0.63659 -0.486 -0.81437 0.079957 -0.27102 -1.6507 -1.4239 -0.79857 -0.67137 -0.89574 -0.88742 -0.79069 -1.0535 -0.61774 -0.58634 -0.5967 -1.5306 0.35888 -0.34319 -0.74101 -0.65281 -1.4077 -1.0341 -1.5445 -0.4726 -0.83821 -1.0554 -0.051888 -0.32947 -1.4122 -1.2243 -0.70495 -0.31584 -1.1624 -0.66548 -0.28239 -0.67301 -1.2835 -1.2825 -0.9715 -1.0516 -0.15647 -0.23833 -0.97373 -0.62362 -0.3461 -0.051939 0.45619 -0.15367 -0.82097 -2.1859 -0.59418 -0.022244 -1.0358 -0.91972 -1.1737 -0.54606 -1.8105 -0.83955 -0.97798
-0.2946 -1.5907 -0.34332 -0.23492 -0.77118 -0.75334 -1.0902 -1.613 -0.60988 -0.41451 -1.1426 -0.65417 -0.52009 -0.45914 -0.59585 -1.1306 -0.48135 -1.1672 -0.40062 -0.57782 -0.47608 -0.13739 0.10777 -0.85461 -0.42351 -0.77782 -0.89777 -0.41009 -0.70445 -0.27577 0.22279 0.21145 -0.76975 -1.8573 -0.44025 -0.42993 -0.66171 -0.74619 -0.13358 -0.14909 -0.31948 -0.70326 -0.50214 -0.77831 -0.81234 0.090886 -0.014949 0.094616 -0.8552 -0.39472 -0.44555 0.10589 -0.88201 -0.051983 -0.11642 -0.64091 -0.50188 -0.61684 -0.88035 -0.76821 -0.87827 -0.62215 -1.5475 -0.9175 -0.5744 -0.62741 -1.3357 -0.86041 -1.2999 0.026984 0.02572 -0.98903 0.054452 -0.19476 -0.38704 -0.88424 -0.54379 -1.0182 -1.0612 -0.86247 -1.2189 -1.7594 -0.41129 -0.67047 -0.54397 -0.063926 -1.2477 -1.8975 -1.4929 -0.63519 0.27648 -0.66063 -0.81408 -0.68937 0.00564 -0.95047 -1.0634 0.17172 -0.71258 -0.54003
-1.0109 0.16774 -1.0345 -0.88355 -0.34394 -0.50913 -0.37417 -0.37481 -0.55428 -0.86975 -0.26455 -1.6487 -1.2678 -0.92411 -1.534 -0.82308 -1.2218 0.017614 -0.76754 -0.99519 0.016596 -0.53464 -1.5699 -0.28047 -0.90169 -0.54899 -0.90411 -0.6548 -0.45093 -0.59478 -1.1868 -1.474 0.16487 -0.73825 -0.28369 -1.1114 -0.026811 -0.31794 -0.36575 -1.8851 -1.0423 -1.0282 -1.2377 -1.4514 -0.4436 -0.083697 -0.51253 -0.69828 -0.34812 -1.0273 -1.2603 -1.6814 -0.82247 -1.145 -0.84465 -1.3113 -0.90118 -1.5574 -0.99639 -0.47964 -0.49797 -0.5121 0.55334 -0.10772 -1.0045 -0.92294 0.43548 -0.96057 -0.60169 -0.53558 -0.4006 0.31471 -0.77254 -0.49623 -1.0075 -0.85023 -0.26059 -0.32615 -1.0407 -0.57561 -1.3119 0.021908 -0.97189 -0.41141 -0.46017 -0.18883 -0.95921 -0.57306 -0.020943 -1.364 -1.2625 -0.90051 -0.43114 -0.75159 -1.7606 0.11757 -0.42475 -1.1463 -1.026 -0.92896
-0.61474 -0.79478 -0.39729 -0.63621 -0.5857 -0.30818 -1.1696 -1.3159 -0.9611 -0.33537 -0.61322 -0.76281 -0.21497 -0.92464 -0.79435 -0.24313 -0.64081 -1.5068 -0.43725 -0.42319 -0.9402 -1.1044 -0.45821 -1.8276 -1.1511 -0.61858 -1.2864 -0.81335 -0.99842 -1.3411 -0.80051 -0.041213 -1.6174 0.2604 -1.1098 -0.58953 -0.56238 -0.43632 -1.4162 -0.76239 -0.29891 -0.032934 0.0089533 -0.52471 -1.3262 -1.4007 -1.1403 -1.7637 -0.79783 -0.6682 -0.24634 -0.55024 -0.57545 -0.99337 -0.29969 -0.056209 -0.3629 -0.84705 -0.4268 -0.25334 -0.64138 -0.59056 -0.49717 -0.98712 -0.30323 -0.5758 -0.8456 -0.78679 0.33705 -0.75772 -0.86723 -1.3261 -1.5821 -0.80588 -0.0032729 -0.47687 -0.50013 -1.5376 -0.48431 -0.60728 -1.1905 -1.1511 -0.4752 -0.57587 -1.5515 -1.0553 -0.32753 -0.82448 -0.88026 -0.74144 -0.67734 -0.48929 -0.99985 -0.28988 -0.37376 -0.97638 -0.27498 -1.4448 -0.14192 -0.37083
-0.65614 -0.5278 -1.0398 -1.0176 -0.80769 -0.40273 -0.17141 -0.9006 -0.31859 -1.4847 -1.4462 -0.22942 -0.77357 -1.0551 -0.90778 -0.63306 -0.7004 -0.49383 -1.2064 -1.1458 -1.6405 -0.68653 -0.35466 -0.15176 -0.55956 -1.1939 -0.77988 -1.416 -0.61181 -1.0477 -0.44796 -1.8879 -0.8771 -0.98031 -0.64233 -0.65893 -1.3157 -0.8713 -1.5142 -0.34733 -0.81006 -1.8073 -1.2881 -0.66468 -0.47186 -0.81013 -0.62505 -0.66302 -0.25865 -0.74745 -1.4305 -0.16971 -1.0487 -0.17741 -1.6872 -0.73688 -0.35105 -0.62188 -0.89519 -1.2668 -0.79831 -1.2526 -1.0346 -0.40308 -1.1358 -0.25824 -1.9383 -0.87585 -1.5336 -1.0766 -0.89675 -0.14996 -0.53164 -0.88357 -0.98256 -1.9679 -1.1983 0.72825 -0.72327 -0.21075 0.24919 -0.71996 -1.1894 -0.1781 -0.82285 -0.67309 -1.1194 -0.81387 -0.74627 -0.18861 -0.012924 -0.79398 -1.1181 -0.22028 -0.37215 -0.49966 -0.39948 -0.58851 -1.6467 -0.95981
-0.61796 -1.0945 -0.048442 -1.0686 -0.5434 -1.3369 -1.0799 -1.0168 -1.2616 -0.73503 -0.39067 -0.2997 -0.81253 -0.3111 -0.15666 -0.76055 -0.3278 -1.4408 -0.52035 -0.47629 0.13726 -0.46189 -1.321 -1.429 -0.81356 -1.165 -0.52759 -0.23906 -1.2217 -0.21284 -1.0581 0.16362 -0.23121 -0.6487 -1.3208 -0.996 -0.66861 -1.2553 -0.72519 -1.3879 -0.55846 0.0010428 -0.66442 -0.42607 -0.48565 -0.34956 -0.32041 -0.19174 -1.1159 -1.3433 -0.26883 -1.5921 -0.65373 -1.0938 -1.0228 -1.5591 -0.70772 -1.4366 -0.9328 -0.47776 -1.0964 -0.48249 -0.94311 -0.59365 -0.28183 -1.3506 -0.13604 -0.36955 -1.165 -1.1165 -0.75523 -1.2613 -1.3621 -0.68877 -0.4783 0.72585 -0.97385 -1.2625 -0.88588 -1.5291 -0.84723 -0.93283 -0.45672 -1.1818 -0.68135 -0.79108 0.1657 -0.80238 -0.46816 -0.69875 -1.3444 -1.0697 -0.98083 -1.3467 -0.48054 -0.69736 -1.1141 -0.096928 -0.15915 -1.3298
-1.0393 -0.62752 -1.8021 -0.97089 -0.96851 -1.1377 -0.75863 -0.77168 -1.2435 -1.1221 -0.42264 -0.78298 -0.90633 -1.6086 -1.3585 -1.6953 -1.1784 0.040152 0.10991 -0.39185 -1.8679 -0.84428 -0.88532 0.11553 -0.66607 -0.34191 -0.77552 0.2198 -0.36305 -1.1941 -0.46695 -0.65211 -0.9475 -1.2927 -0.87087 -0.95336 -0.27454 -0.75219 -0.63187 -0.31705 -0.71737 -1.103 -0.86211 -1.0994 -2.1856 -0.31833 -0.70299 -0.83349 -0.38341 -1.2895 -0.8182 -0.44198 -0.52217 -0.79507 -0.39478 -0.28539 -1.6292 -0.73593 -0.25105 -1.4428 -0.010385 -1.3398 -0.88512 -1.1896 -1.4389 -0.6282 -1.1999 -0.87193 -0.61427 -0.6781 -1.6886 -0.35887 -0.58268 -1.1568 -0.88003 -1.1089 -0.18969 -1.0227 -0.23593 -0.50049 -0.99809 -0.51612 -0.69573 -0.71913 -0.52056 -1.2743 -1.3006 -1.0767 -1.3689 -1.3782 -0.27887 -0.55113 -0.78356 -0.92652 -0.80194 -1.2089 -0.80658 -1.0439 -1.1097 -0.20172
-0.12432 -0.93685 0.17163 -0.70933 -1.3502 -0.92604 -0.65472 -0.92892 -0.5902 -0.63102 -1.1956 -2.035 -1.0118 -0.86191 -0.97088 -0.7853 -0.43621 -1.0057 -2.0326 -1.781 -0.34154 -1.1991 -0.8277 -0.90778 -1.5423 -0.50241 -0.73123 -1.6077 -1.1656 -0.33013 -0.86516 -0.93023 -1.3623 -0.36339 -0.14729 -0.41502 -1.6311 -0.35606 -0.55958 -0.86638 -0.86576 -1.3249 -1.1689 -0.93748 0.0033531 -1.0665 -1.1132 -1.4593 -1.4383 -0.71755 -0.62723 -0.39039 -0.78349 -0.028589 -0.27108 -0.56665 -0.088887 0.26059 -0.52239 -0.53731 -1.0308 -0.81228 -0.49977 -0.77679 0.41162 -0.70976 -0.57252 -1.6341 -0.15439 -0.44153 -0.60723 -1.4608 -0.62683 -0.47698 -1.3972 -1.173 -0.46524 -0.3481 -1.1592 -1.4826 -0.87273 -0.83656 -1.0514 -1.1149 -0.082949 -1.3717 -1.11 -0.64275 -0.45323 -0.15965 -1.7107 -1.0153 -0.81984 -0.30161 -0.61829 -0.94621 -1.1322 -0.87451 -1.0098 -0.88237
-1.2057 -1.5908 -1.4119 -0.46278 0.15994 -0.58954 -1.1658 -0.52946 -1.3307 -0.9344 -0.52704 -0.26947 -1.0503 -0.41037 -0.92763 -1.2083 -1.0244 -0.72245 -0.65299 0.59955 -0.64264 -0.089327 -0.56682 -0.74364 -1.0405 -1.3058 -1.1329 -0.90512 -0.69949 -1.8177 -1.245 -0.70922 -0.87398 -1.3679 -1.2328 -1.0418 -0.57192 -0.11663 -0.3011 -0.25596 -1.2181 -0.0075864 -1.0554 -1.1175 -1.3363 -1.4518 -1.3445 -0.852 -1.1784 -0.76627 -0.85987 -1.8531 -1.3021 -1.4254 -1.0256 -1.0997 -2.1577 -0.4917 -1.9461 -0.55899 -1.4448 -0.58351 -0.41841 -0.72284 -1.963 -0.7558 -1.2577 -0.36102 -2.1626 -0.78512 -0.51762 0.061566 -0.43662 -0.92188 -0.66482 -1.099 -1.1944 -1.4161 -1.3243 -0.32388 -1.0265 -1.4512 -0.82558 -0.90397 -0.94065 -0.82238 -0.89422 -0.88957 -1.9542 -1.458 -0.55408 -1.3334 -0.28333 -0.82301 -1.9026 -0.66947 -0.80287 -1.1121 0.10723 -0.54161
-0.86599 -0.17044 -0.82367 -0.85739 -0.80955 -1.5106 -0.36954 -1.8283 -0.47871 -0.25663 -0.45599 -0.93553 -0.1944 -0.14376 -0.53283 -0.4083 -0.79432 -1.3048 -1.0865 -1.6846 -1.1713 -0.86625 -1.2734 -0.11134 0.024984 -0.71554 -1.6867 -0.43374 -0.96846 -0.72093 -0.92306 -1.0364 -0.99495 -0.92647 -0.76984 -0.62617 -1.4045 -1.5411 -0.74494 -1.1168 -0.7912 -0.30946 -0.29204 -0.82146 -0.51399 -1.0901 -1.4172 -0.7664 -0.065926 -0.81101 -1.4996 -1.1653 -0.50133 -1.2322 -0.60421 -1.2117 -1.0553 -1.4588 -0.81442 -0.98705 -0.95662 -1.1225 -1.1083 -1.1096 -0.84586 -1.3365 -0.47092 -0.94327 -0.2465 -1.1621 -0.97463 -1.1796 -0.75802 -0.70338 -1.1267 -0.25348 -0.88853 -0.61257 -1.1192 -1.4404 -1.1245 -0.28323 -0.88664 -0.30582 -0.69311 -1.0626 -0.8306 -1.1579 -0.81777 -0.41102 -0.95099 0.038798 -1.3934 -1.2821 -1.1096 0.27179 -0.82096 -1.3632 -1.5021 -0.70088
-0.72751 -0.89457 -0.60801 -1.3623 -1.5456 -0.52915 -0.72214 -0.44391 -1.4004 -1.4493 -1.3533 -0.85304 -0.65816 -1.4967 -1.013 -1.1112 -1.0419 -1.2684 -0.51957 -0.29925 -0.75194 -1.8575 -0.24748 -1.2875 -0.96416 -1.2647 -1.1173 -0.64766 -0.60763 -0.89678 -0.42303 -1.1121 -0.33255 -0.43373 -0.9287 -1.0852 -0.40049 -1.717 -1.5176 -0.95965 -0.53952 -1.2386 -1.2136 -0.82061 -1.2497 -1.3244 0.12905 -0.5652 -0.35567 -1.142 -0.23196 -0.49852 -1.7618 -0.99923 -1.1659 -1.5553 0.28845 -1.4333 -0.05516 -1.5462 -0.91269 -1.2112 -0.63222 -0.45281 -0.6893 -0.58583 -1.0969 -1.1635 -0.34988 -0.78225 -0.82772 -1.8222 -1.307 -1.3985 -0.72094 -1.3556 -1.2922 -2.0886 -0.97589 -0.34907 -0.63503 -1.9839 -1.1802 -1.1127 -1.5874 -0.23452 -1.2626 -1.0799 0.051901 -0.63823 -1.7318 -1.7497 -0.91183 -1.1257 0.11143 -2.5383 -0.90077 -0.56534 -0.86848 -1.7013
-1.4613 -1.1543 -1.4565 -0.11092 -1.1887 -0.65033 -0.93982 -0.94847 -0.20007 -0.69751 -0.4551 -1.3732 -1.9076 -1.1962 -1.779 -0.094337 -1.7627 -0.24836 -0.7264 -1.1397 -1.5171 -0.76338 -1.0519 -1.1187 -1.3007 -0.96607 -0.58541 -0.95011 -0.85221 -0.82894 -0.73059 -0.64205 -1.0427 -1.2251 -0.65722 -1.2237 -1.1533 -0.71567 -1.1449 -1.1136 -1.6331 -1.2734 -1.4726 0.24849 -0.13457 -0.67828 -0.9322 -1.3872 -1.3321 -0.37935 -1.9598 -0.28312 0.17035 -1.3882 -1.0478 -0.95312 -2.4282 -0.60546 -1.8406 -0.61386 -0.90008 -0.86464 -0.96317 -1.7089 -1.1439 -0.97573 -1.5488 -1.2982 -1.5278 -0.67342 -0.6962 -0.5532 -1.3477 -1.0612 -0.49458 -1.0485 -0.6317 -0.19425 -0.65775 -1.1113 -1.2197 -0.32492 -0.32315 -1.5702 -0.9184 -1.5577 -0.63242 -0.026275 -0.99266 -1.3351 -0.54377 -0.64067 -0.26637 -0.96853 -1.4668 -0.94369 -1.8659 -0.25691 -0.79933 -0.57761
-0.53025 -1.0258 -1.1114 -1.1562 -0.53517 -1.1019 -1.1868 -1.3816 -1.3671 -0.64425 -1.4175 -0.36598 -1.0921 -1.254 -0.61687 -0.94158 -0.24161 -0.95819 -0.85984 -1.4952 -0.20845 -1.8834 -1.9088 -1.1659 -1.0233 -0.76512 -1.2371 -1.1295 -0.6877 -1.1657 -0.96349 -1.8427 -1.0182 -0.64876 -0.67945 -0.82214 -1.0301 -1.3375 -0.21099 -0.84935 -0.66887 -1.6576 -0.032605 -1.8561 -1.2919 -0.9672 -0.90134 -1.1327 -0.96057 -1.8721 -0.10773 -1.3495 -0.76285 -0.22587 -0.41909 -0.84443 -0.23585 -1.2288 -0.56268 -1.0729 -1.0902 -0.97383 -0.72915 -0.96603 -0.87468 -1.4328 -1.5002 -0.30721 -0.54033 -1.3024 -0.81225 -0.047348 -1.7305 -1.1248 -1.0816 -1.4872 -0.87786 -0.69412 -0.5301 -1.2052 -0.89134 -1.4185 -0.57022 -0.36882 -1.0805 -0.98221 -1.3539 -1.6087 -0.78848 -0.75132 -0.78796 -1.248 -1.3276 -1.4096 -1.6086 -0.2198 -0.0083027 -0.91088 -1.2035 -0.2327
-1.3587 -1.6548 -1.4884 -0.86625 -1.4602 -0.74933 -1.6654 -0.24143 -1.3261 -1.5788 -0.19117 -0.87568 -0.37817 -0.57174 -0.19704 -1.5338 -0.75039 -2.2957 -0.21483 -1.064 -0.45767 -0.47734 -0.42281 -0.3778 -2.0112 -0.53196 -1.1663 -2.0969 -1.5198 -0.094743 -1.9417 0.10114 -1.4075 -0.73202 -1.5359 -0.8039 -0.97745 -0.73466 -1.5719 -1.0726 -0.62631 -1.0006 -2.0029 -1.2974 -1.6053 -0.78574 -1.4205 -0.90669 -0.36498 -0.69498 -0.98109 -1.0468 -1.6343 -0.94708 -1.7645 -0.54226 -1.2561 -0.78282 -1.6729 -0.90637 -0.4623 -1.2006 -1.823 -0.77319 -1.0963 -0.85352 -0.080626 -0.35474 -1.4139 -0.44661 -0.95898 -1.7212 -0.3778 -0.36934 -0.45052 -0.68027 -1.429 -0.77748 -0.87535 -0.7275 -0.94714 -0.4272 -1.7573 -2.0145 -1.197 -0.55356 -0.20215 -1.2503 -1.7276 -0.81692 -0.51539 -1.1477 -1.0476 -0.11536 -0.33272 -1.0739 -1.5798 -0.98538 -0.82349 -1.3561
-1.26 -1.4746 -0.70605 -1.4482 -1.4175 -1.465 -0.88778 -2.4674 -0.52228 -0.99384 -1.3963 -0.57445 -1.2176 -0.83185 -1.3805 -0.75039 -1.6313 -0.89426 -1.9045 -1.0248 -1.9546 -1.0341 -1.5469 -1.468 -0.65033 -1.1419 -0.47313 -0.43486 -0.60155 -1.783 -1.2291 -1.5921 -1.2072 -0.98274 -0.86753 -0.49104 -1.469 -0.075624 -1.1049 -0.69842 -0.91415 -1.0812 -1.0073 -1.4501 -0.66455 -1.4584 -0.96918 -0.58393 -1.3376 -1.0286 -1.6359 -0.47225 -0.67113 -0.77473 -1.0927 -0.57756 -1.3323 -1.23 -0.22178 -1.1021 -1.2872 -0.95599 -0.47641 -0.93298 -0.86264 -1.2582 -1.2421 -1.3355 -0.84605 -1.5928 -1.2043 -0.55711 -1.4857 -0.93243 -0.77116 -1.597 -1.0478 -0.78526 -1.4127 -1.2018 -0.88998 -1.2815 -1.2681 -0.10748 -0.98607 -1.3044 -1.8665 -0.96557 -1.1313 -1.7224 -1.0778 -1.0035 -0.98517 -1.2827 -1.3615 -1.2944 -0.69247 -1.4318 -1.1741 -1.34
-0.66776 -0.080914 -1.1998 -1.4589 -0.95208 -1.5035 -1.5069 0.17553 -0.79127 -0.6781 -1.2348 -1.0061 -1.8621 -1.5711 -0.45008 -0.74283 -0.4411 -0.98741 -1.9212 -0.91953 -0.57999 -0.51631 -0.83491 -1.3369 -0.45267 -1.8316 -0.96262 -0.91126 -0.37866 -0.8342 -1.3994 -1.3921 -1.0666 -2.0633 -1.0495 -1.5772 -0.74069 -1.2498 -0.80547 -1.2549 -1.9441 0.12161 -0.40077 -0.025982 -1.0296 -0.83437 -0.89579 -1.6402 -1.7612 -1.4535 -1.2987 -1.9329 -1.2553 -1.2759 -0.56786 -1.6466 -0.071087 -1.2743 -0.72778 -1.048 -1.1535 -0.71521 -1.1245 -1.2879 -0.6983 -1.4524 -0.88159 -1.7427 -1.3561 -1.4887 -0.85473 -1.9856 -1.2833 -1.9554 -2.4103 -0.1752 -0.65269 -1.1639 -0.63984 -1.7597 -1.4876 -1.2324 -0.96557 -1.2999 -1.1771 -0.57932 -0.73247 -0.50983 -1.2262 -1.2316 -0.77768 -1.1979 -1.3766 -1.7618 -0.94436 0.15805 -1.2845 -0.73674 -0.8738 -1.4283
-1.1453 -1.0287 -1.0314 -1.9276 -0.21159 -1.0256 -1.1248 -1.8675 -1.3584 -1.1503 -1.0807 -1.7155 -0.15793 -1.2941 -1.9716 -1.5154 -1.1839 -0.31276 -0.40404 -1.6176 -1.8926 -1.8473 -0.72589 -1.0041 -0.65446 -0.56768 -0.99276 -1.0645 -2.0121 -0.54245 -0.29349 -0.036845 -0.60423 -0.39066 -1.8209 -0.97176 -0.78114 -1.3827 -1.5098 -1.1364 -0.721 -1.5282 -1.0899 -1.7842 -0.63454 -1.4267 -1.3155 -1.4654 -0.29752 -0.11639 -1.4093 -0.68012 -1.4602 -1.2185 -1.2509 -1.334 -1.2114 -0.85252 -0.88383 -0.98106 -0.55692 -2.0251 -0.99965 -1.2038 -1.5306 -0.77962 -1.8179 -0.90721 -0.81653 -1.2494 -1.6032 -1.1066 -0.61666 -0.21714 -0.22741 -0.70115 -1.4294 -1.1431 -1.8775 -1.4085 -0.81405 -1.2249 -0.78938 -1.2421 -1.3346 -1.2541 -1.2056 -1.1465 -0.86502 -0.36372 -1.4974 -0.70804 -1.0433 -0.55259 -0.71722 -1.212 -0.85231 -0.67719 -1.6675 -0.95682
-1.247 -1.566 -1.6165 -0.45374 -1.2076 -0.83093 -0.59367 -1.3158 -1.3028 -0.84461 -1.2302 -1.0971 -1.498 -0.66015 -0.72509 -1.6905 -0.65485 -1.1858 -1.1332 -0.76252 -0.90292 -0.66268 -1.1206 -0.95355 -2.0507 -1.2546 -1.847 -0.80758 -0.35998 -1.8809 -0.70004 -1.7747 -1.0807 -1.5812 -1.0388 -1.3049 -1.2326 -0.72454 -1.4632 -0.56287 -0.55775 -1.117 -1.7964 -1.2397 -2.3453 -1.0221 -0.31502 -0.30071 -1.2424 -1.421 -0.75635 -1.455 -0.73744 -1.9894 -0.67136 -1.4787 -1.698 -1.6354 -1.9176 -1.8016 -0.88691 -1.696 -1.251 -1.1749 -1.554 -0.76321 -0.36279 -1.5073 -1.712 -0.78946 -0.7502 -0.64356 -0.37093 -0.65198 -1.2576 -1.0863 -0.73616 -1.1493 -1.2569 -0.23679 -0.76423 -1.9746 -1.1805 -0.11765 -0.69584 -1.4803 -1.3964 -1.3366 -1.8868 -1.244 -1.1093 -1.1893 -0.8294 -1.1628 -1.9086 -0.85555 -1.3038 -2.3442 -0.4942 -0.58404
-0.87959 -0.92768 -1.1882 -0.61406 -1.0762 -0.46818 -0.6882 -0.48279 -1.8242 -0.85298 -0.62838 -1.4587 -0.57952 -1.3964 -1.3371 -0.69203 -1.6014 -1.8313 -1.365 -0.95344 -0.84902 -0.43603 -1.2456 -1.2284 -1.0718 -1.4714 -0.9255 -1.9682 -1.4235 -1.0974 -1.228 -0.80619 -0.59454 -0.59831 -1.4943 -1.4594 -1.5207 -1.3627 -1.2791 -2.1087 -2.0202 -1.4032 -1.1507 -1.3693 -0.33002 -1.0786 -0.93929 -1.6223 -1.8229 -1.4417 -0.82164 -1.0168 -1.3307 -0.49784 -0.92291 -1.1008 -1.0155 -1.4795 -1.0382 -1.0033 -1.0737 -0.4449 -1.2156 -1.0101 -1.1788 -1.3239 -1.2826 -0.97659 -1.3024 -1.847 -0.70446 -0.59106 -1.8715 -1.3532 -0.58155 -1.874 -1.4741 -0.82424 -1.2797 -1.651 -1.5637 0.43787 -1.2234 -0.91977 -1.4763 -1.006 -1.6207 -0.5536 -0.99939 -1.4727 -0.94068 -1.2149 -1.3352 -1.7612 -1.4934 -1.6636 -1.3846 -0.31429 -1.5699 -0.83001
-1.3272 -2.0689 -0.81065 -1.2809 -1.3131 -1.269 -1.5781 -0.5422 -0.45379 -1.4528 -1.5119 -0.74714 -1.639 -1.0034 -1.4277 -1.1889 -1.3309 -1.0237 -0.87822 -1.0011 -1.3905 -0.99704 -1.0008 -1.2471 -1.4772 -0.7065 -1.5223 -0.87003 -1.3455 -0.71985 -1.1873 -1.6159 -1.4983 -1.2623 -0.69334 -0.97587 -0.79394 -0.67007 -0.91997 -0.82004 -0.7062 -1.8327 -0.66532 -0.72883 -1.0035 -0.83865 -0.98582 -1.6786 -0.54933 -0.83612 -0.69827 -1.392 -0.89299 -1.8949 -0.62982 -1.3689 -0.7459 -0.55003 -1.2964 -1.1987 -1.3459 -1.7508 -0.7306 -1.5 -1.1981 -1.3293 -1.6521 -1.0968 -0.45918 -0.65784 -1.8584 -0.69963 -0.35629 -1.6617 -1.7656 -1.5383 -0.6363 -1.8656 -0.63696 -0.45392 -1.9184 -2.1264 -1.2047 -2.0469 -0.91209 -1.8832 -0.81868 -1.5495 -0.49176 -1.2942 -1.8435 -1.3794 -0.96881 -0.63575 -0.10811 -0.612 -0.89524 -1.2153 -1.0919 -1.0191
-0.51177 -1.3343 -1.1997 -1.5674 -1.0657 -1.5923 -1.1317 -1.4451 -1.8441 -1.0278 -1.2395 -1.4621 -1.3632 -1.2463 -1.2257 -2.188 -1.2519 -1.7422 -1.4124 -1.2839 -1.0798 -1.5099 -1.9159 -0.8027 -0.68633 -0.75181 -1.7919 -1.1033 -0.42838 -1.3629 -1.2146 -1.0602 -0.99025 -1.0172 -1.7144 -0.64267 -1.1288 -1.6946 -0.90334 -1.4296 -0.94255 -0.73899 -1.6632 -1.1795 -2.0442 -1.7785 -1.4994 -0.84601 -0.77818 -2.3798 -1.608 -0.75933 -1.5056 -1.1864 -2.0265 -0.56525 -1.9137 -1.2145 -1.6513 -1.5094 -1.7742 -0.30815 -0.98396 -0.8365 -0.97099 -0.40013 -0.79417 -0.63453 -1.8071 -0.57234 -1.0779 -2.3689 -2.0014 -0.39336 -1.1933 -0.95995 -1.855 -1.1323 -1.9409 -0.76611 -0.63953 -1.1283 -1.2609 -0.60477 -0.75854 -0.55378 -1.2312 -0.99139 -1.1874 -0.92815 -0.53613 -0.46024 -1.1257 -1.5373 -1.5879 -1.9469 -0.70946 -0.85436 -1.138 -1.2512
-1.9369 -0.92215 -1.9015 -1.5402 -1.0876 -1.1197 -1.8106 -1.6818 -0.90146 -1.0893 -0.85106 -1.3932 -1.0902 -1.2167 -0.57646 -1.2971 -1.0154 -1.6863 -1.3834 -1.1527 -1.3326 -1.5687 -0.48917 -1.3392 -1.1153 -1.7638 -1.2136 -0.67505 -1.7162 -1.7411 -1.9107 -1.3803 -1.7621 -1.5328 -1.0231 -1.0903 -1.2859 -1.6447 -1.0882 -1.3576 -1.2107 -1.0588 -1.2385 -1.7695 -1.2381 -1.5814 -1.8433 -0.81374 -1.3849 -0.84862 -1.5494 -0.84021 -0.39248 -0.86626 -0.51233 -2.1918 -0.35214 -1.2808 -1.1763 -1.1749 -0.98428 -1.502 -0.93399 -1.1192 -1.1001 -1.2649 -1.2831 -1.5281 -0.91436 -0.17348 -1.4205 -1.022 -1.4308 -1.6226 -1.2844 -1.4911 -1.222 -1.0161 -1.089 -1.7828 -2.02 -0.96913 -0.65659 -1.2446 -2.0351 -1.4179 -1.5793 -1.5718 -1.4266 -1.0698 -1.9244 -1.6235 -1.2262 -0.85926 -2.1806 -1.2798 -1.8863 -1.6723 -1.7183 -1.1686
-0.57527 -1.2483 -0.68667 -0.77923 -2.2443 -1.7876 -0.64381 -1.4853 -1.0598 -1.4566 -2.7819 -1.7577 -1.6725 -0.87168 -1.3754 -0.36913 -1.4338 0.24864 -0.33133 -1.2745 -1.2531 -0.30379 -1.0019 -1.6276 -1.84 -0.98868 -0.70672 -1.3647 -1.2715 -0.89263 -0.68822 -0.99987 -0.7837 -1.1945 -0.9921 -1.6079 -0.77432 -0.40969 -1.2792 -0.61438 -1.491 -1.4029 -0.32559 -0.82449 -0.7522 -0.22122 -0.7979 -1.4292 -0.82165 -1.5048 -1.2246 -1.8631 -1.6012 -0.70184 -1.7836 -0.61136 -2.1584 -0.89914 -1.0358 -0.81781 -0.95118 -0.95113 -2.148 -2.2103 -1.0358 -2.1705 -2.0352 -1.0894 -1.3 -2.1525 -1.3581 -2.0033 -1.7317 -1.0238 -0.98292 -0.78675 -1.0131 -1.8343 -0.69839 -2.0348 -1.0808 -1.7756 -1.993 -1.384 -1.3298 -1.2007 -0.39002 -1.2503 -1.3537 -1.6125 -1.3184 -1.9713 -0.84702 -1.8093 -0.215 -0.57133 -1.2062 -0.82417 -1.1051 -1.4047
-0.74596 -0.97975 -1.6147 -1.3534 -0.64196 -1.1418 -2.0331 -1.3019 -1.3418 -0.95489 -0.72947 -0.6502 -0.98436 -1.1465 -1.1544 -1.4008 -0.88826 -2.3426 -1.6829 -1.7447 -1.2402 -1.5764 -1.7773 -0.37119 -0.91222 -0.8044 -0.77609 -1.3791 -1.3141 -1.1369 -1.2125 -1.0565 -1.3996 -1.2883 -0.80535 -0.93814 -1.1227 -1.6256 -1.2177 -1.5161 -1.4423 -0.782 -1.9849 -0.5154 -1.2318 -1.3465 -0.97807 -1.4504 -0.87921 -0.89616 -1.8797 -0.45362 -1.1463 -2.0816 -0.69687 -1.4476 -1.5107 -1.4891 -0.38929 -1.694 -1.3383 -2.0418 -0.80263 -1.1723 -1.6511 -1.1922 0.046744 -1.2261 -0.71496 -2.0167 -1.3955 -0.88693 -1.169 -1.8739 -0.71939 -1.3051 -0.95442 -0.61162 -1.1078 -0.56603 -1.2474 -1.3447 -0.93971 -1.2328 -1.1093 -0.82641 -1.6382 -1.157 -0.70854 -0.92493 -1.0742 -1.3205 -1.3298 -0.52398 -0.87172 -1.1476 -1.691 -1.529 -1.04 -1.8676
-2.3472 -1.6968 -0.7501 -1.7885 -1.2164 -0.47693 -0.98919 -1.0332 -2.2912 -1.2329 -1.1018 -1.1316 -1.7735 -1.6588 -1.4371 -0.46344 -0.7093 -1.0421 -1.5935 -1.2049 -0.7781 -1.443 -1.4007 -1.9508 -1.4733 -1.6168 -2.1358 -1.2429 -0.81925 -0.87876 -0.94766 -2.332 -0.89396 -2.1554 -1.8922 -1.4995 -1.3565 -1.4415 -1.8233 -1.5484 -1.0658 -1.4783 -0.77757 -2.1383 -1.6041 -1.3266 -2.2297 -0.81781 -1.641 -1.3502 -1.6787 -1.3089 -0.88572 -1.0429 -2.2588 -0.55536 -0.94421 -1.3652 -2.299 -0.85792 -0.82697 -0.94775 -1.6926 -1.0046 -0.55249 -1.0133 -1.8463 -1.2083 -1.599 0.2917 -0.40455 -0.57558 -1.1012 -0.70404 -2.3192 -2.0585 -1.3092 -1.2663 -1.9704 -1.3666 -0.94468 -1.7318 -0.94484 -1.6309 -1.0578 -2.13 -1.7496 -1.7836 -1.9122 -1.3933 -0.51425 -0.40275 -1.855 -0.73891 -1.7325 -1.4216 -1.4488 -0.95189 -0.63562 -0.30697
-0.97631 -1.6085 -1.261 -1.0975 -1.4555 -1.9148 -1.3592 -1.4402 -0.54362 -2.0315 -0.93485 -1.3863 -1.4428 -1.4894 -2.3042 -2.1654 -1.5858 -1.1221 -0.9681 0.39738 -1.7934 -1.7206 -1.6918 -1.2317 -1.1155 -1.8786 -1.3813 -1.1704 -0.90998 -1.5424 -1.1547 -0.95483 -1.0449 0.18824 -1.0578 -0.9371 -2.0643 -1.1003 -0.37363 -1.7831 -1.6494 -0.95232 -1.9167 -2.0621 -1.6485 -1.4446 -0.97803 -1.4484 -1.5929 -1.72 -0.73892 -1.6258 -0.78658 -0.71709 -0.79671 -2.3982 -0.98924 -1.4457 -1.152 -1.7719 -1.2338 -1.3807 -0.82442 -1.2213 -1.6875 -1.8032 -1.9234 -1.3814 -1.1983 -2.7835 -1.9809 -0.72685 -1.0456 -0.81681 -0.072666 -0.67933 -1.3778 -0.93087 -1.0241 -1.0177 -1.5915 -0.75462 -1.3152 -1.0114 -0.24467 -1.0069 -0.38371 -1.0189 -0.96217 -1.1761 -2.4814 -2.141 -1.0204 -1.8553 -1.3101 -0.97661 -1.3921 -1.9207 -1.7529 -2.0047
-1.4428 -1.0996 -1.9708 -1.269 -0.579 -1.4962 -0.91765 -2.114 -2.0304 0.034002 -0.5134 -1.3536 -0.89524 -0.75093 -0.96126 -1.3815 -1.8895 -2.0536 -1.3598 -2.3943 -1.1605 -1.0833 0.066114 -1.9161 -2.1295 -1.061 -1.3119 -1.754 -2.1571 -1.6824 -1.3244 -0.0054503 -2 -1.6886 -1.0417 -1.7718 -1.4352 -1.2082 -0.98476 -0.46896 -1.017 -1.7316 -1.0212 -0.1069 -1.024 -2.2664 -0.896 -2.0328 -1.2464 -0.82889 -1.5592 -1.1497 -1.7847 -1.8823 -1.0814 -1.5 -1.5179 -0.83598 -1.6426 -1.153 -2.0481 -1.2663 -1.037 -1.561 -0.95684 -0.75534 -0.83675 -1.448 -2.078 -0.56934 -1.4721 -2.0772 -1.6804 -2.1188 -1.3904 -1.2757 -0.9782 -1.8462 -1.2637 -2.4443 -0.72865 -2.0847 -1.6254 -0.95228 -2.1802 -0.79097 -2.1583 -1.2508 -1.2717 -1.6301 -0.80139 -0.74803 -1.5834 -1.5203 -1.4252 -1.941 -0.37023 -1.2454 -1.4227 -1.338
-1.0566 -2.068 -1.4696 -1.2129 -1.371 -1.8455 -1.151 -1.082 -1.03 -1.5647 -1.5054 -1.2763 -1.5073 -1.9281 -0.63084 -1.5056 -1.7609 -0.67602 -1.5772 -0.92554 -0.99127 -0.78449 -1.9551 -0.97169 -1.0758 -1.5062 -1.7726 -1.4124 -1.049 -1.1939 -2.097 -1.9676 -0.97652 -1.4478 -1.9894 -1.0665 -0.61037 -1.1039 -1.4987 -1.7588 -1.0648 -1.3232 -1.6857 -1.2465 -1.4752 -0.87334 -1.4425 -1.6252 -1.2892 -2.4601 -1.3507 -1.5143 -1.8072 -1.4562 -1.8479 -0.092523 -1.5352 -1.6423 -0.71458 -1.363 -1.7861 -0.8366 -0.9716 -1.1205 -1.3753 -1.6103 -1.3987 -1.7064 -1.4628 -1.4311 -1.0897 -1.1299 -1.4096 -1.9308 -1.921 -1.2498 -0.89699 -2.1222 -1.5329 -1.8573 -2.4931 -0.88421 -1.9787 -1.8351 -1.7224 -1.499 -1.7338 -0.21981 -2.0089 -1.4079 -1.4805 -1.2212 -1.6658 -1.1772 -0.94918 -1.2018 -0.92283 -0.836 -0.83553 -1.4488
-1.0324 -1.1558 -1.6289 -1.3458 -1.9612 -0.90358 -1.648 -1.135 -1.1326 -1.1626 -1.4592 -2.166 -1.4359 -0.94432 -2.0559 -1.8259 -1.2821 -1.7234 -1.5488 -1.8431 -2.1389 -1.8342 -1.7075 -1.2664 -1.0451 -1.3447 -1.259 -0.63381 -0.85963 -1.2339 -1.2369 -1.5725 -1.844 -1.0461 -1.2951 -1.2897 -1.3424 -1.5282 -1.8173 -1.4953 -1.0324 -0.92093 -1.6318 -1.2266 -1.6219 -1.3738 -1.6743 -1.1159 -1.275 -1.1484 -1.0323 -1.7666 -1.3365 -1.0991 -1.206 -2.1874 -1.0527 -1.5428 -2.3876 -1.1132 -0.79874 -1.5838 -1.5199 -1.6463 -1.8348 -1.5582 -1.2133 -0.91801 -0.77361 -1.7127 -0.88298 -1.964 -1.0973 -0.60614 -1.0856 -1.9266 -2.2333 -1.1066 -1.8394 -0.95494 -1.2857 -1.145 -1.4281 -0.99018 -1.0774 -1.5104 -0.75863 -2.6327 -0.90957 -1.7745 -1.2724 -1.6947 -0.73072 -1.0591 -1.8216 -0.72306 -1.9445 -1.6757 -0.93758 -0.66022
-0.47743 -1.1411 -0.87666 -1.9721 -1.4778 -1.4011 -1.5422 -1.4817 -1.8515 -2.5699 -1.7094 -1.3886 -1.7559 -2.0829 -1.171 -1.2671 -0.84224 -1.8319 -1.0709 -1.5465 -1.9191 -2.2894 -0.98539 -1.0058 -1.6884 -1.9805 -1.7861 -2.0855 -1.2838 -1.3689 -0.84656 -0.9206 -0.82382 -1.3152 -1.7694 -0.70932 -1.2118 -1.1995 -1.0619 -1.8112 -1.5701 -1.2367 -1.3759 -1.8342 -0.83871 -1.56 -0.89497 -0.27387 -1.4638 -1.3077 -0.5716 -0.631 -1.7878 -1.0959 -1.2049 -2.1833 -1.648 -1.468 -0.8769 -1.833 -1.3379 -1.7191 -1.6669 -1.3788 -1.6723 -1.7011 -2.4801 -1.3932 -1.2195 -1.6656 -1.3648 -0.92853 -1.8576 -1.0911 -1.6851 -1.6024 -1.3245 -0.77755 -1.2477 -1.1059 -1.8233 -1.7466 -1.0502 -1.4357 -1.9492 -1.0387 -2.2689 -1.185 -1.2064 -1.669 -1.4782 -1.166 -2.0468 -1.866 -1.4519 -2.1312 -1.5344 -2.4375 -2.4828 -1.769
-2.5537 -1.6226 -1.9931 -0.98314 -0.85586 -0.73783 -0.89229 -1.853 -1.3545 -0.79904 -1.0612 -0.80009 -1.6787 -1.0629 -1.875 -0.67955 -1.6531 -1.919 -1.5428 -1.6773 -1.3436 -0.69317 -1.4559 -2.2636 -1.0263 -1.217 -1.5147 -0.9918 -1.8515 -2.0122 -1.9349 -1.8265 -1.4843 -1.745 -0.85132 -1.8586 -1.4253 -1.7709 -1.5133 -1.2756 -1.4462 -1.2248 -1.161 -1.5463 -2.3803 -1.3637 -1.3131 -2.2113 -0.5324 -1.4686 -1.9516 -1.6884 -0.98202 -1.627 -1.7477 -0.5621 -1.1961 -1.0105 -1.5741 -0.75593 -1.8707 -2.1043 -2.2659 -1.8375 -1.539 -1.6953 -0.82206 -1.6693 -1.8741 -1.5679 -1.7824 -1.9113 -1.1648 -2.194 -1.4687 -0.85705 -1.2215 -1.2756 -1.8579 -0.95886 -1.7712 -1.3772 -1.2513 -1.8216 -1.1768 -1.6477 -1.099 -1.3157 -1.4268 -0.71282 -1.3213 -1.8663 -0.55948 -1.4711 -1.7639 -0.39365 -1.4541 -0.85707 -0.88666 -1.9545
-1.3086 -1.8487 -1.3157 -1.5621 -2.1812 -1.7119 -1.9211 -1.116 -1.4051 -2.0271 -1.7306 -1.8538 -1.4104 -1.2454 -1.0983 -1.2037 -0.94851 -1.323 -0.62064 -1.197 -1.1691 -1.447 -1.9408 -0.7246 -2.079 -1.4782 -0.91357 -1.2862 -1.4061 -1.2584 -0.84072 -1.2671 -1.6961 -1.4363 -1.8227 -1.7105 -1.9463 -0.76538 -1.3407 -1.2215 -1.7203 -1.3767 -2.3604 -1.1945 -1.5006 -2.1306 -1.1496 -1.3516 -1.7129 -2.0363 -0.8882 -1.643 -1.9149 -2.4564 -0.93214 -1.4569 -1.5242 -2.1279 -1.3664 -2.074 -1.1991 -1.2736 -1.6095 -1.8246 -1.1221 -0.40203 -1.1954 -1.7115 -1.5419 -0.55191 -1.3276 -1.3225 -1.1512 -0.53002 -0.88747 -2.1055 -1.1872 -1.6701 -0.89479 -1.6792 -1.2412 -1.856 -1.3692 -0.71741 -1.5816 -1.9737 -1.8469 -1.245 -1.5647 -1.461 -1.7391 -1.8527 -2.0462 -1.9005 -1.3134 -1.335 -1.5548 -0.87839 -1.6156 -1.1292
-1.4434 -1.0731 -1.4178 -1.1371 -1.1843 -1.1201 -1.2398 -1.8938 -1.7285 -1.0484 -1.745 -1.7649 -1.2397 -2.0101 -1.5853 -2.0987 -1.997 -0.94424 -2.128 -0.88532 -1.1464 -1.7918 -1.5705 -1.3134 -1.7423 -1.0242 -1.2401 -1.4144 -1.1065 -1.694 -1.5808 -2.1912 -1.6404 -1.8238 -1.4759 -1.4211 -1.7378 -1.1553 -1.7275 -1.7803 -1.4936 -1.8756 -1.2916 -1.8394 -1.0072 -0.7983 -2.2294 -1.741 -1.6095 -0.76291 -1.9342 -1.8377 -1.1547 -1.3107 -1.5958 -1.132 -1.6776 -1.2732 -0.16784 -1.7583 -1.8578 -1.6802 -0.86082 -1.0709 -1.4051 -1.7417 -1.9075 -1.4827 -1.4325 -1.8287 -1.6892 -1.1531 -1.3458 -2.2492 -1.9528 -1.2202 -2.2202 -1.9225 -1.4855 -1.5358 -1.7714 -0.75615 -1.4556 -2.155 -1.5632 -1.8065 -1.4518 -1.6209 -1.7341 -1.7482 -1.6426 -2.0176 -1.3987 -1.4854 -1.0536 -1.8709 -2.0238 -1.8953 -1.2516 -1.1855
-1.6927 -1.5929 -2.2124 -2.0602 -1.514 -1.9117 -1.9008 -1.0165 -1.2362 -1.3504 -1.1208 -0.77204 -1.1406 -1.1982 -2.0084 -1.3335 -1.5484 -2.456 -0.79774 -2.0437 -1.6583 -0.80969 -1.4131 -1.5626 -1.4477 -1.6131 -1.461 -2.1342 -1.586 -1.0851 -1.8732 -1.2586 -1.449 -1.7135 -0.71821 -1.5956 -1.6985 -2.8992 -1.8845 -1.2161 -1.7426 -1.6383 -0.7607 -2.0945 -0.90547 -1.6962 -0.93994 -1.7933 -1.0306 -1.181 -2.0112 -0.97885 -0.90976 -1.2912 -1.9882 -1.6906 -0.62045 -1.8684 -2.1583 -1.5464 -1.417 -0.82069 -1.0031 -1.1056 -1.6481 -1.3773 -1.3466 -1.2692 -0.90134 -1.3134 -0.86627 -1.8126 -1.7469 -0.79 -1.15 -1.8825 -0.84382 -0.87365 -2.0401 -1.5817 -1.5292 -2.123 -1.8198 -1.6568 -1.1051 -0.79829 -1.0747 -0.94165 -1.6708 -1.9375 -1.5492 -0.89501 -1.7471 -0.8997 -1.7073 -1.0828 -1.5094 -1.3037 -1.798 -1.5174
-0.83536 -2.5614 -1.6749 -1.5404 -1.5115 -1.3598 -1.8438 -1.4806 -2.5103 -0.98683 -1.0474 -1.3145 -1.3082 -1.5583 -1.33 -1.3677 -0.7913 -1.2692 -2.0495 -1.8163 -1.5127 -0.80948 -0.83543 -1.6526 -1.2491 -1.8938 -2.5291 -1.4101 -1.8554 -2.4005 -1.7154 -1.4692 -0.73907 -1.3263 -2.2192 -2.2446 -1.4724 -0.81393 -1.5591 -1.7501 -1.1842 -0.95441 -1.3865 -0.99908 -2.0715 -1.0143 -1.2277 -1.0787 -1.9996 -1.5148 -1.3766 -1.7424 -1.2301 -1.8024 -1.4781 -1.7221 -2.1483 -1.166 -1.5832 -1.305 -1.5943 -2.0122 -1.6139 -1.7841 -1.7418 -1.9643 -1.9682 -1.2067 -1.4773 -1.3638 -2.3845 -1.2257 -1.4134 -2.7527 -1.127 -1.1993 -1.6523 -1.6315 -1.2216 -1.9546 -1.4972 -2.4518 -1.4738 -0.79504 -2.1741 -1.4993 -1.3191 -2.7119 -1.6632 -1.5553 -1.0952 -1.4618 -0.70343 -1.5525 -1.2264 -2.0518 -1.3246 -1.0287 -1.449 -1.3552
-1.6016 -0.78998 -0.24275 -1.6597 -1.2847 -1.2948 -0.53808 -1.52 -1.0742 -1.4128 -1.9429 -1.7697 -2.4321 -0.81993 -1.9481 -0.9939 -1.8205 -1.5565 -1.5531 -1.745 -1.7042 -2.5886 -2.1916 -1.1211 -2.5264 -1.2955 -1.3237 -0.93315 -1.4515 -1.6418 -1.5566 -1.3958 -1.0889 -1.0315 -1.1871 -0.23155 -1.4559 -1.5413 -1.3291 -0.90935 -1.6826 -2.1959 -1.9193 -1.5493 -1.4058 -2.1019 -1.9152 -2.3465 -2.3702 -1.6424 -2.1474 -1.7225 -2.3313 -1.3156 -0.74806 -2.9383 -1.3603 -1.2836 -0.6951 -1.5814 -0.88978 -1.7118 -1.9113 -1.319 -1.7254 -1.5705 -1.8462 -1.2438 -2.5702 -1.6641 -0.97605 -1.7833 -1.4765 -0.28856 -2.1552 -1.1881 -1.3221 -1.5843 -1.8444 -1.5106 -0.42401 -1.3159 -1.7171 -1.5927 -0.83331 -1.6199 -0.64538 -1.9886 -1.3033 -1.8576 -2.4035 -1.7224 -2.0573 -1.3468 -1.9271 -1.7704 -1.2594 -1.5485 -1.7293 -1.8638
-2.2556 -2.028 -2.3047 -1.452 -0.99224 -1.9794 -1.7713 -1.1794 -1.8065 -1.866 -1.719 -1.8422 -2.173 -1.5176 -1.1182 -1.9862 -2.3683 -1.7005 -1.3214 -1.0553 -1.3632 -1.2505 -1.5696 -1.9259 -1.1275 -1.551 -1.7677 -1.5346 -1.3692 -0.98377 -1.766 -1.4348 -2.7791 -1.9902 -1.9981 -1.6855 -1.525 -1.493 -2.2169 -1.7893 -1.5295 -1.2574 -1.9944 -1.7444 -1.997 -1.3153 -1.0868 -1.3881 -0.15607 -2.4412 -0.033742 -1.8087 -1.5299 -1.387 -1.4686 -0.66612 -1.6848 -1.8621 -2.047 -1.5298 -2.4104 -1.2817 -0.43861 -2.1805 -2.1817 -1.5286 -1.4831 -1.9339 -0.65064 -1.9317 -1.5366 -1.2276 -2.6211 -1.9385 -1.7542 -1.7171 -1.8693 -1.6477 -1.0519 -1.8085 -1.788 -0.98402 -1.8954 -1.7331 -1.9818 -1.2984 -2.4119 -1.4579 -1.5936 -0.98839 -1.122 -1.4386 -1.4607 -1.5897 -1.5417 -1.3657 -1.7363 -1.8996 -1.1979 -1.2876
-1.5235 -1.736 -1.3284 -1.3177 -2.0682 -1.349 -1.7921 -2.7539 -1.8011 -1.4009 -0.91448 -1.6278 -1.1496 -2.2798 -1.5486 -2.2798 -0.38515 -0.9801 -1.8731 -1.5624 -1.2916 -2.4448 -2.1704 -1.4561 -1.1409 -1.6625 -1.3414 -2.2611 -0.91757 -2.1801 -1.7771 -1.6641 -0.95212 -0.89424 -2.0693 -2.5385 -1.8246 -1.2632 -1.4073 -2.0645 -1.619 -2.512 -1.8328 -2.3672 -1.4102 -1.9722 -2.132 -1.6163 -1.5535 -0.85334 -2.7517 -1.634 -1.634 -1.5417 -2.219 -1.8524 -2.0926 -1.2232 -2.0963 -1.4491 -1.0719 -2.0196 -2.4149 -1.1482 -1.6223 -1.7391 -1.2919 -1.8305 -0.81106 -1.0053 -1.6854 -2.0417 -1.4371 -1.5024 -1.4597 -2.5343 -1.4743 -1.5207 -1.471 -1.2631 -2.1375 -1.5932 -1.1977 -1.0425 -1.8523 -2.043 -2.1651 -1.1264 -1.5695 -1.2518 -1.567 -1.294 -1.5899 -0.81552 -1.4935 -1.8085 -1.3207 -1.2357 -1.8401 -1.239
-0.86321 -2.0458 -1.7972 -1.8187 -1.1323 -2.3626 -0.87918 -1.8557 -0.9853 -2.5737 -2.4347 -1.5572 -1.4526 -1.287 -1.8504 -1.2047 -1.8306 -2.2216 -1.8979 -1.7686 -2.0144 -0.71782 -1.4169 -2.4052 -1.4798 -1.4051 -2.1245 -1.3919 -1.7952 -1.504 -0.99681 -0.91965 -1.4465 -1.7828 -0.97001 -1.4073 -0.58767 -2.5413 -0.8162 -1.9933 -1.8119 -1.2759 -1.55 -0.74689 -1.6042 -1.6604 -1.288 -2.258 -1.7815 -2.0643 -0.97557 -1.2681 -0.80184 -1.6947 -0.73565 -1.2817 -2.0141 -1.3874 -1.5042 -2.1126 -0.89853 -1.459 -1.4168 -1.6557 -1.0638 -2.1251 -2.2089 -2.0824 -2.4157 -1.8716 -1.9312 -1.7052 -1.499 -1.4834 -1.3487 -1.4269 -1.8198 -1.2158 -2.1811 -1.1807 -1.5588 -2.461 -1.7491 -2.165 -1.608 -2.2519 -1.4277 -1.4367 -1.8083 -2.0743 -1.429 -2.4207 -1.5662 -2.2126 -1.8238 -1.6347 -2.3894 -1.2992 -1.1593 -2.7655
-1.0582 -1.4399 -1.5797 -1.2334 -2.0203 -2.2076 -1.2838 -1.0185 -2.4743 -0.61776 -1.3362 -1.7584 -2.0452 -1.9433 -1.4038 -1.801 -1.2936 -2.3971 -1.4434 -1.8873 -1.3033 -1.7568 -0.85424 -1.0141 -2.2447 -1.4448 -1.6924 -1.9035 -2.0446 -0.93317 -1.7376 -2.0578 -1.5384 -2.2419 -2.2891 -1.7351 -2.8 -1.5771 -0.61401 -1.3825 -1.624 -1.2487 -1.7128 -2.0191 -0.97724 -1.0641 -2.8858 -0.93494 -1.4209 -1.3457 -2.9012 -2.0845 -1.9019 -1.0968 -1.6963 -1.9778 -1.5113 -3.1608 -1.561 -1.8736 -1.9596 -1.5557 -1.6075 -2.0017 -1.6329 -1.1707 -0.32405 -1.2248 -2.7512 -1.5626 -1.2888 -0.7628 -2.0521 -1.6708 -1.1106 -1.5321 -1.4328 -2.1399 -1.509 -1.523 -2.0583 -1.2679 -1.6026 -1.9397 -1.756 -1.4489 -1.3211 -1.6182 -1.9686 -2.1927 -2.1391 -0.24951 -1.6416 -1.4213 -2.3623 -1.7388 -1.4242 -2.0181 -2.1844 -1.0551
-2.0736 -0.55165 -2.5541 -1.9291 -1.8593 -1.0511 -1.8475 -2.0291 -1.7416 -2.3819 -1.3262 -1.2613 -0.79745 -1.8045 -1.9294 -1.4584 -1.7314 -1.6316 -1.3108 -1.7953 -1.7287 -1.124 -2.233 -1.5375 -1.7291 -2.1707 -1.6917 -1.8412 -1.5131 -0.85773 -1.5864 -2.172 -1.8343 -1.4716 -1.6388 -1.4472 -1.2386 -1.1213 -2.5449 -1.4069 -2.1615 -1.3547 -1.63 -1.221 -1.7824 -2.7072 -0.70585 -1.584 -1.998 -1.9424 -1.1704 -1.7908 -2.1599 -2.1937 -2.1272 -2.1389 -1.2167 -0.75953 -1.7444 -1.7847 -1.3953 -1.5426 -2.3946 -1.641 -1.5533 -1.7004 -2.1311 -1.4787 -0.76971 -2.0605 -2.1279 -2.3039 -1.7998 -2.1189 -2.1674 -1.1943 -1.6753 -2.1413 -1.4674 -1.8587 -1.8734 -0.77432 -1.4997 -1.9199 -1.3689 -1.061 -2.4395 -1.532 -1.9984 -1.4004 -1.8999 -2.1509 -1.7098 -1.9753 -0.68025 -1.8067 -1.6374 -1.5543 -1.7712 -1.2437
-2.0148 -2.0823 -1.8143 -2.7788 -1.7112 -1.6327 -2.6613 -2.1382 -1.1167 -1.471 -1.6673 -1.6179 -2.0578 -0.84326 -1.8599 -1.9704 -1.4118 -1.2176 -1.3667 -1.812 -2.2899 -1.8585 -1.546 -2.221 -0.84045 -1.7005 -1.8364 -1.3663 -1.4379 -2.2171 -2.2949 -0.99702 -2.0561 -0.8135 -0.79191 -1.7982 -2.0127 -1.9714 -1.8024 -1.7708 -1.0304 -1.8814 -1.8094 -1.8372 -1.4019 -1.6904 -1.4346 -1.3996 -1.2678 -1.5942 -1.6093 -0.94621 -1.2499 -2.1226 -1.8419 -1.1812 -1.2751 -1.5059 -1.7342 -1.2964 -1.9336 -2.4624 -1.2219 -1.3376 -1.8181 -1.5372 -2.2604 -1.4613 -1.3138 -1.5105 -1.1711 -1.751 -1.3902 -1.2286 -1.7379 -2.0233 -1.2963 -0.68793 -1.9403 -1.7884 -1.4151 -2.4802 -1.4631 -0.79559 -1.3072 -1.2941 -1.7371 -1.7247 -1.0833 -1.4273 -1.8759 -1.4718 -1.9153 -2.193 -2.5783 -0.37141 -1.9625 -1.5346 -2.3265 -1.7463
-2.0273 -2.3554 -1.56 -1.7808 -1.0866 -0.8449 -2.2027 -1.0244 -2.0411 -1.3574 -2.205 -2.1555 -1.1328 -2.4729 -1.4223 -1.6406 -2.3671 -1.5753 -2.2036 -0.83461 -1.2515 -1.996 -1.7024 -1.2595 -2.3776 -1.087 -1.3885 -1.588 -2.326 -1.8692 -1.9095 -2.5065 -1.6175 -2.0824 -1.9207 -1.324 -1.9004 -1.8236 -1.9642 -1.9246 -1.6969 -2.4535 -1.3229 -2.6379 -2.1928 -1.9587 -1.7907 -1.8113 -2.0989 -1.7047 -2.2421 -1.9888 -1.814 -2.2234 -0.89114 -2.0125 -1.7969 -2.1669 -1.3021 -1.8772 -1.5447 -1.3326 -2.0118 -2.4518 -1.8287 -1.6985 -2.2455 -2.3663 -2.2972 -1.5726 -1.8715 -1.0739 -1.5138 -2.0879 -1.4587 -1.7674 -2.0519 -2.4828 -2.6453 -1.992 -1.5457 -1.4083 -1.901 -2.5593 -2.5872 -2.125 -1.5784 -1.983 -1.7151 -1.4738 -1.4986 -2.5242 -1.4821 -0.77826 -1.2929 -2.2995 -1.5386 -2.03 -0.1324 -1.7389
-1.4607 -1.8431 -1.8318 -1.5207 -2.227 -2.8489 -0.99844 -1.5602 -1.3829 -1.3544 -1.4817 -1.6306 -2.5351 -1.8505 -1.4503 -2.2551 -1.3439 -1.1987 -1.2079 -2.3953 -1.9672 -1.5462 -1.7765 -2.0931 -2.3602 -2.1915 -2.456 -1.5866 -1.1327 -2.0979 -1.4072 -1.6294 -1.978 -1.9337 -1.7483 -2.1364 -2.4264 -1.1047 -0.94466 -1.5776 -0.88618 -0.87585 -1.8637 -2.011 -2.1879 -0.92093 -2.0617 -0.97098 -1.3539 -1.7258 -0.89884 -1.9963 -1.9228 -2.0912 -1.8988 -2.1879 -2.0955 -1.9626 -1.4812 -1.6759 -2.0362 -2.2551 -1.3532 -1.5498 -1.9283 -1.9542 -1.1821 -1.5205 -2.2753 -1.1579 -2.4714 -1.2928 -2.2007 -2.0483 -1.6722 -1.5127 -2.2539 -1.1562 -1.6376 -1.6763 -1.8201 -2.2447 -1.4137 -0.79443 -0.66374 -2.7881 -1.6786 -1.6782 -1.2735 -1.799 -1.1626 -1.2474 -1.6492 -2.7839 -0.89564 -1.5507 -1.5495 -1.5278 -1.996 -1.9147
-1.1962 -2.5171 -1.7564 -1.6093 -1.2303 -1.2054 -1.6555 -1.9439 -2.5438 -1.7276 -1.6359 -1.6548 -1.8058 -1.3786 -1.9063 -1.0108 -2.0278 -2.7465 -1.7166 -1.659 -1.6132 -2.3438 -1.6585 -1.5404 -1.9449 -1.8905 -1.413 -1.8182 -1.4877 -1.1458 -1.8051 -1.447 -1.4497 -1.8948 -1.6721 -0.83283 -0.46827 -2.5478 -2.8258 -1.9399 -2.1034 -1.5725 -1.4974 -1.352 -1.061 -1.7002 -0.86956 -2.3215 -1.9673 -1.9884 -1.4624 -1.5145 -1.6616 -1.0818 -2.1224 -1.8311 -2.3582 -0.90302 -2.5207 -1.8621 -1.2403 -1.5367 -1.9485 -1.9488 -2.0674 -1.6308 -2.14 -1.9798 -0.5721 -2.4128 -1.1889 -2.3337 -0.82036 -1.376 -1.9732 -2.3078 -2.1618 -2.1691 -1.6423 -1.0935 -2.3392 -2.2326 -2.0592 -2.068 -2.126 -1.3402 -1.9277 -0.86554 -2.5397 -1.9104 -2.2727 -2.2036 -1.2821 -1.4194 -2.1741 -1.5551 -1.9984 -1.7574 -2.684 -1.4599
-2.1499 -1.8488 -1.9358 -1.9503 -2.1819 -2.0505 -1.9804 -2.3773 -1.5384 -1.7416 -1.519 -1.2474 -1.9409 -2.1852 -1.8713 -2.1677 -2.0199 -1.4967 -2.0879 -1.8931 -1.5786 -1.4658 -1.6944 -1.2071 -2.2279 -1.2255 -2.5331 -1.9194 -1.9355 -2.5153 -1.2289 -1.893 -2.2773 -1.7152 -2.0668 -2.3419 -1.4453 -1.5404 -0.87449 -1.437 -2.8783 -1.5196 -1.7724 -1.7055 -1.9385 -1.9785 -2.2263 -2.231 -1.1198 -1.0958 -2.5858 -2.2987 -1.6075 -1.4053 -1.7912 -1.2077 -1.0592 -2.1165 -1.6992 -1.6802 -2.0992 -1.777 -1.3252 -1.8828 -1.1809 -1.6783 -1.9667 -1.9996 -2.0938 -0.97032 -1.9891 -2.0744 -2.7284 -1.7417 -1.488 -0.87478 -0.71309 -1.9781 -2.014 -2.3253 -1.6569 -1.0227 -2.4983 -1.9013 -1.3445 -1.341 -2.1213 -2.8916 -1.3932 -1.6071 -2.3767 -1.4484 -2.6112 -1.1524 -1.6342 -2.0592 -1.1684 -1.1413 -1.335 -1.2384
-1.2702 -1.5827 -1.741 -1.7281 -2.0041 -1.6427 -2.087 -1.7183 -2.172 -1.4735 -2.0827 -2.3928 -1.5828 -1.1332 -2.1971 -1.8153 -1.4776 -1.6648 -1.095 -0.62573 -2.0185 -1.4641 -1.6283 -1.9618 -1.5642 -2.523 -1.6701 -2.1365 -2.5139 -1.4334 -1.4833 -1.8579 -1.8603 -2.0927 -2.3305 -2.1832 -1.5102 -2.0014 -2.0738 -1.9226 -1.6124 -1.5787 -2.3444 -1.7504 -2.3177 -1.9267 -2.3125 -1.8494 -2.4064 -2.4913 -2.6602 -1.5306 -1.8649 -1.8654 -0.78996 -1.7216 -2.5228 -1.1936 -2.1241 -1.7469 -1.9802 -2.1724 -1.7724 -2.2959 -1.5469 -1.9314 -0.96584 -1.4551 -1.9478 -2.9579 -1.5136 -1.3754 -1.3474 -1.4526 -2.0108 -2.271 -1.9052 -1.8505 -1.9637 -1.5561 -1.567 -2.9883 -1.3027 -1.531 -1.9113 -1.8414 -1.7655 -1.6103 -1.7209 -1.8815 -1.3688 -2.1319 -1.4883 -2.0594 -1.7181 -1.6312 -2.292 -2.2917 -2.2694 -2.6022
-1.7212 -1.7116 -1.7071 -2.0703 -2.2525 -2.0034 -1.927 -1.6792 -1.6513 -2.7962 -1.3452 -2.0175 -1.2368 -2.6123 -1.7028 -1.0984 -2.0978 -2.4483 -2.2736 -2.7067 -1.8125 -2.3593 -1.4025 -2.0112 -1.5566 -1.8486 -1.5871 -1.5115 -1.6928 -1.9962 -2.5221 -2.2508 -1.3594 -1.6073 -1.9058 -1.716 -2.6268 -1.5062 -1.5885 -1.7676 -2.214 -1.9719 -1.262 -1.4024 -2.2937 -1.3826 -0.98687 -2.5144 -0.74231 -1.5799 -1.5056 -1.1307 -1.6008 -2.3168 -2.4909 -2.2968 -1.1626 -2.9401 -1.5801 -1.4357 -2.2892 -0.93787 -1.1962 -1.2967 -1.8955 -2.5888 -1.9132 -1.5929 -2.0667 -1.7314 -2.2411 -1.9207 -1.9964 -2.1243 -1.72 -2.0038 -1.5008 -2.0949 -0.71351 -1.9734 -2.3711 -1.4194 -1.4205 -1.1471 -2.5336 -1.7271 -2.4035 -2.6512 -2.1247 -1.7436 -2.4036 -1.0601 -2.0937 -1.1839 -2.6082 -2.0808 -1.6366 -2.4426 -2.6656 -1.1729
-1.8695 -1.2648 -2.1379 -2.0714 -0.54545 -1.7309 -2.5275 -2.3399 -1.9511 -1.1415 -2.1743 -1.2102 -2.8142 -1.4552 -2.208 -2.453 -1.5735 -1.9159 -1.2282 -1.9172 -1.6278 -0.7897 -2.6661 -2.0534 -2.0079 -1.69 -2.1993 -1.487 -0.94168 -2.1305 -2.1846 -1.0142 -1.4961 -1.9662 -1.4301 -1.718 -2.3449 -1.9888 -1.6853 -2.4849 -0.9995 -2.7894 -2.2718 -2.516 -1.6407 -2.0896 -1.9887 -1.4798 -2.7887 -2.5553 -1.6939 -2.5131 -1.7493 -1.0556 -1.6783 -2.0918 -2.1533 -1.665 -1.6912 -2.3963 -1.659 -1.9876 -2.523 -2.3448 -2.2134 -1.4044 -1.9809 -1.6222 -2.6932 -1.2072 -1.8898 -1.4201 -1.278 -1.3616 -1.9221 -2.3736 -2.5496 -1.6603 -2.9989 -2.4386 -0.90687 -1.2886 -2.0087 -2.6832 -1.3351 -2.3937 -1.2291 -0.74465 -1.9489 -2.5634 -0.83682 -2.6454 -1.072 -1.8592 -0.69323 -1.6649 -2.2 -0.83274 -0.42544 -2.0395
-1.5805 -3.1017 -1.6774 -1.1257 -2.6462 -1.9326 -1.2978 -1.183 -1.6562 -1.5087 -3.1657 -2.162 -1.4764 -1.1159 -1.3305 -1.4681 -1.7569 -1.819 -3.0825 -1.711 -1.8494 -2.3732 -1.004 -2.4795 -2.57 -2.0712 -1.6274 -2.0457 -2.2371 -2.1263 -1.315 -1.8858 -1.8877 -2.6409 -1.7041 -2.0919 -2.0594 -1.0924 -2.7464 -1.9467 -1.6491 -1.342 -2.5619 -1.1556 -1.8384 -1.942 -2.0297 -1.5583 -1.6393 -2.2838 -1.8673 -1.9227 -1.202 -1.9373 -2.2259 -1.6702 -1.5791 -1.7384 -1.807 -1.8556 -1.1568 -2.071 -2.1151 -1.7183 -2.1905 -1.692 -1.7883 -1.8815 -1.3545 -1.1463 -1.3434 -2.3798 -1.9877 -2.5583 -1.8031 -1.4429 -1.572 -1.7578 -1.4159 -1.5605 -2.9777 -2.2505 -1.8768 -1.4614 -1.888 -1.3056 -1.5682 -1.8658 -1.9686 -1.8327 -2.4998 -2.6324 -2.8181 -1.8093 -2.86 -1.1778 -2.0783 -1.5393 -1.8761 -2.0125
-2.1172 -1.5943 -1.8615 -2.0715 -1.6655 -1.4464 -1.1593 -1.7716 -1.8991 -2.2201 -0.88812 -2.0095 -2.1452 -1.8649 -2.2521 -1.663 -2.0827 -2.2456 -1.5339 -1.7374 -2.6583 -2.1705 -3.0954 -1.4482 -1.6978 -1.1323 -1.842 -0.72178 -2.1151 -1.7001 -2.4746 -2.0539 -1.8039 -1.6111 -2.4763 -1.5962 -1.0646 -2.8067 -1.7432 -1.4492 -1.9858 -1.9797 -1.586 -1.4828 -2.5083 -2.5996 -1.7229 -1.4504 -0.91854 -1.0694 -1.6207 -2.1369 -2.3213 -2.2996 -2.137 -1.9216 -2.4141 -1.461 -2.4835 -2.1574 -1.5211 -1.8109 -1.8869 -2.1586 -1.9896 -1.4975 -2.3409 -1.7604 -1.0947 -2.6401 -1.779 -1.8349 -1.9479 -1.2435 -1.9462 -2.6005 -2.1607 -2.2095 -1.5397 -1.8417 -1.7275 -2.3143 -1.94 -1.545 -2.3604 -1.4632 -2.0529 -1.6816 -2.1624 -1.4969 -1.9547 -1.3316 -2.1878 -2.3743 -1.4196 -1.8427 -1.7015 -2.9409 -1.865 -1.7719
-1.6529 -1.2761 -1.9921 -2.0416 -1.8773 -2.2579 -3.0909 -2.3005 -2.0557 -1.9391 -1.4843 -2.2613 -2.2987 -2.1538 -2.1687 -2.3115 -2.1895 -2.0214 -1.8527 -2.004 -1.828 -2.0017 -1.2762 -2.109 -1.3583 -1.933 -2.6471 -1.5505 -1.3861 -1.3499 -1.1214 -1.6912 -2.1655 -1.264 -1.6143 -1.7383 -2.5773 -0.74875 -1.9075 -1.4599 -3.0749 -3.0679 -1.6728 -2.3569 -1.7041 -1.536 -1.8114 -2.542 -2.7876 -2.4593 -1.9269 -1.3714 -2.211 -1.9729 -1.8933 -2.2829 -1.5907 -1.9404 -1.8722 -1.6843 -2.2273 -2.5943 -2.0198 -2.3321 -1.8412 -2.1773 -1.767 -2.0268 -2.3309 -1.5642 -2.4024 -2.3874 -2.1516 -1.8215 -1.9029 -1.195 -1.7717 -1.6827 -1.6982 -1.9048 -1.8752 -2.2943 -2.0777 -2.0293 -2.0352 -1.8582 -2.9741 -2.2668 -1.0676 -2.3873 -1.6829 -1.0799 -1.7521 -1.6796 -2.4227 -2.6467 -1.9071 -2.038 -2.214 -1.7024
-2.0409 -2.5966 -2.0603 -1.7883 -1.7152 -1.3758 -0.95739 -2.1794 -3.0264 -1.353 -2.3696 -1.4271 -1.9249 -2.3296 -1.9369 -2.4963 -1.4876 -1.3959 -1.8465 -2.127 -1.9434 -1.9793 -1.9483 -1.2968 -1.3771 -2.0136 -1.4937 -3.0621 -1.744 -2.5739 -2.2577 -2.2579 -2.0537 -1.8526 -1.9289 -2.447 -1.7924 -1.8328 -1.7087 -2.5483 -1.9564 -0.26718 -1.6168 -1.9653 -1.25 -1.6817 -2.131 -1.3364 -0.66659 -2.1498 -2.0984 -2.3306 -1.9688 -2.0784 -1.862 -1.7521 -2.1303 -2.248 -2.0695 -2.1579 -2.6418 -2.3325 -1.7602 -1.9437 -1.5676 -2.8795 -2.2943 -2.1928 -2.0703 -3.1372 -1.185 -1.9862 -1.7904 -2.4728 -2.2322 -2.6511 -2.0469 -1.3582 -2.6329 -1.6819 -2.0264 -0.81234 -1.4566 -1.8161 -1.6585 -1.8952 -1.5452 -2.6757 -2.2015 -1.2411 -1.7497 -1.7006 -1.2468 -2.3563 -1.4215 -2.3676 -1.8175 -0.89317 -1.8969 -1.8081
-1.8463 -2.0396 -2.0633 -1.7707 -2.1836 -2.3315 -1.8486 -2.0248 -1.7034 -2.1061 -1.4567 -1.8701 -1.4573 -1.4236 -1.486 -1.8425 -2.6139 -1.7376 -2.4306 -1.5493 -1.5846 -1.6519 -1.864 -1.7304 -2.3693 -2.6759 -2.3661 -1.9164 -1.7422 -1.6603 -2.771 -1.9399 -2.0334 -1.8682 -1.918 -0.7981 -1.5123 -2.5198 -1.9595 -1.6929 -1.1222 -2.1782 -2.1648 -2.0197 -2.6063 -1.5165 -1.8223 -2.5082 -3.0666 -1.2421 -2.8847 -1.4632 -2.1214 -1.7618 -1.5019 -1.3489 -1.8231 -2.6742 -1.7346 -1.4075 -2.3561 -1.0901 -1.6152 -1.4615 -2.2545 -1.5442 -1.182 -2.0007 -2.0247 -1.0769 -2.044 -1.5751 -2.4266 -1.7734 -2.1857 -0.81067 -1.838 -2.4659 -2.0947 -1.7077 -1.7128 -2.0681 -2.195 -1.954 -2.1127 -1.9309 -1.8213 -1.6512 -2.4365 -2.643 -2.3471 -2.5835 -2.7546 -1.4046 -2.1249 -1.8527 -2.678 -2.3451 -2.2679 -2.714
-1.9081 -1.8022 -3.0316 -2.8223 -1.8175 -2.1581 -2.5632 -1.5428 -1.8969 -2.2264 -1.8792 -1.8684 -2.1024 -2.1385 -2.3896 -2.367 -1.0198 -2.3768 -1.5724 -1.6799 -1.9495 -2.3196 -2.2507 -2.0739 -2.6891 -1.1223 -2.3416 -2.2373 -1.9171 -1.7958 -2.011 -2.8361 -1.8577 -2.1747 -2.027 -2.4003 -2.2554 -1.6905 -1.5731 -2.0245 -1.6713 -2.8994 -2.8466 -1.7988 -1.6426 -1.9916 -2.2867 -1.2044 -2.1007 -2.4149 -0.67185 -2.0394 -1.251 -1.5124 -2.4538 -3.076 -2.0122 -1.5034 -1.4279 -2.2858 -1.3929 -2.1339 -2.1836 -2.4849 -1.6379 -2.3935 -2.1991 -2.4393 -1.3273 -2.512 -1.7705 -2.273 -1.6143 -1.8752 -1.853 -2.1437 -2.0117 -1.3654 -2.4015 -2.239 -2.1887 -2.6176 -2.0652 -1.9413 -1.7929 -1.565 -1.5758 -1.4415 -2.0457 -2.3038 -1.3789 -1.4494 -2.1876 -2.1645 -1.7914 -1.3794 -1.4422 -2.0697 -1.4223 -2.0827
-1.8814 -2.4254 -0.88164 -2.0065 -1.7973 -1.8584 -1.8633 -2.1192 -2.0585 -2.4198 -2.086 -1.568 -2.0593 -2.4499 -1.6866 -1.3833 -1.4067 -2.7349 -2.348 -2.9423 -1.4523 -1.7116 -1.915 -2.2464 -0.9549 -2.7188 -1.2706 -1.3552 -1.4646 -2.3011 -1.6063 -1.3221 -2.6069 -2.3576 -1.3313 -2.6147 -1.8673 -2.2762 -2.1652 -2.4269 -2.5834 -1.5591 -1.7685 -1.4293 -2.4875 -1.8691 -1.7788 -2.8295 -1.4641 -1.6485 -2.5421 -2.0993 -2.4379 -2.5505 -1.6826 -1.783 -1.0824 -1.6926 -1.8521 -2.3583 -1.8008 -2.1942 -2.2323 -1.2318 -1.8041 -1.7259 -2.3437 -1.4587 -2.5271 -1.2352 -2.2337 -2.0086 -2.8092 -2.1484 -1.3856 -2.4375 -2.3678 -1.9208 -0.83197 -2.0822 -1.6059 -1.979 -1.254 -2.0883 -1.2993 -2.3453 -2.2512 -1.7938 -1.3824 -2.3186 -3.2966 -2.4597 -2.0621 -2.2256 -2.4736 -1.507 -1.7462 -1.1939 -1.6584 -1.3288
-2.6035 -1.7184 -1.8697 -1.4647 -1.9684 -2.2161 -1.9625 -2.1177 -2.8341 -1.4683 -2.0551 -2.5847 -2.5242 -1.5724 -2.194 -2.056 -2.724 -1.8685 -1.9783 -1.4182 -2.6766 -1.1938 -1.4619 -2.1461 -2.0286 -1.6809 -2.1534 -2.0339 -2.2954 -1.9288 -1.9795 -1.8628 -1.5188 -2.294 -2.954 -1.5283 -2.2588 -2.3705 -2.8997 -1.864 -1.7113 -2.0674 -1.7582 -1.8015 -2.327 -2.3338 -2.245 -1.6655 -1.6193 -2.9522 -2.1374 -2.2968 -1.9737 -2.189 -2.5361 -1.4709 -2.663 -2.0639 -2.2531 -2.297 -2.0507 -1.7324 -1.8239 -2.1045 -1.883 -2.3059 -2.7225 -2.137 -2.2254 -2.2968 -2.3691 -1.6349 -2.1936 -1.9823 -2.0155 -1.5346 -1.6617 -2.2911 -2.4864 -1.7229 -2.4602 -2.256 -2.143 -2.7768 -2.5744 -1.8306 -1.6956 -2.4662 -2.9636 -1.7002 -1.4027 -1.7381 -1.6656 -1.8901 -1.8204 -2.5024 -2.0433 -2.3395 -2.2704 -2.6109
-1.9046 -1.7716 -2.537 -1.8795 -2.4397 -2.3075 -2.0132 -2.2516 -1.5937 -2.3782 -2.1603 -2.2409 -2.3192 -1.8327 -1.9017 -2.2507 -1.1689 -1.5652 -0.92036 -1.9314 -1.5846 -2.5149 -1.5164 -1.4965 -2.3259 -2.5897 -2.963 -2.6791 -2.559 -1.6799 -1.2917 -2.1555 -2.1005 -1.2941 -1.7785 -2.1848 -2.1506 -2.1061 -1.9938 -2.0394 -1.8811 -1.7738 -2.2347 -2.7368 -1.5044 -2.5938 -2.3172 -2.8599 -3.1735 -1.629 -1.5608 -1.1308 -2.4667 -1.9909 -1.2773 -2.8403 -3.0191 -2.5134 -2.3479 -1.7658 -1.3355 -3.083 -1.779 -2.4221 -2.356 -1.3181 -1.328 -2.1873 -2.3255 -1.7883 -2.2995 -2.2593 -1.1119 -1.5174 -1.8221 -1.3658 -2.2648 -2.6706 -1.963 -2.3681 -1.6601 -2.6377 -1.7445 -1.4115 -2.7392 -2.5888 -2.2236 -1.9761 -1.2521 -1.5215 -2.0512 -2.642 -1.9912 -2.2456 -2.4809 -1.059 -2.4074 -1.287 -1.9221 -1.7913
-1.7936 -1.8639 -2.0998 -2.6025 -2.0912 -1.1784 -1.5372 -2.1226 -2.1365 -1.1314 -2.1834 -1.6676 -1.2741 -2.7523 -2.6073 -2.2725 -1.5562 -2.2432 -2.4968 -1.8087 -2.8027 -1.8687 -2.6798 -2.1543 -2.6993 -1.8339 -1.7321 -2.2056 -1.6802 -2.7988 -2.8391 -2.2741 -1.5023 -1.9865 -1.7924 -2.4586 -1.6762 -1.9351 -1.5895 -2.2408 -2.1655 -1.8694 -2.7554 -2.5303 -1.8661 -1.427 -1.3965 -2.126 -1.1347 -2.013 -2.5051 -1.8529 -2.2118 -2.4571 -2.9123 -1.975 -1.381 -0.58891 -1.8386 -1.9218 -2.3584 -0.99819 -2.1013 -1.716 -2.2196 -1.3869 -2.7406 -1.49 -1.3863 -2.0133 -1.5675 -1.5563 -2.1068 -2.9897 -2.568 -3.1345 -2.3592 -2.222 -2.1171 -2.1572 -3.127 -1.7499 -3.4281 -1.41 -1.5158 -2.3592 -2.4808 -1.4555 -2.1638 -2.6056 -2.3341 -1.3644 -1.6468 -1.2125 -1.8229 -2.4661 -2.0162 -3.0028 -2.7114 -2.0133
-1.39 -2.5804 -1.8708 -1.7994 -2.3237 -1.906 -1.957 -2.1542 -1.6953 -2.2771 -1.9523 -1.9086 -1.9399 -1.5855 -1.1783 -1.5541 -2.9135 -1.3585 -1.9472 -2.4487 -1.9027 -1.9383 -2.2191 -3.1364 -2.4338 -1.8993 -2.0109 -1.0596 -2.7181 -1.7963 -1.5543 -2.3279 -3.0706 -1.9659 -2.1041 -2.1543 -2.1702 -2.173 -2.3773 -2.3908 -2.214 -2.3559 -1.8976 -2.2508 -1.6994 -3.1488 -2.6872 -1.3244 -2.2808 -2.088 -2.1619 -3.2355 -1.2959 -2.2299 -1.6062 -2.0774 -2.3728 -2.8675 -2.3195 -2.0664 -2.7894 -1.7424 -2.4903 -1.9923 -1.7283 -2.7685 -1.54 -2.4772 -1.8837 -2.318 -1.5258 -2.1011 -2.9488 -1.1159 -1.9318 -1.8192 -2.2981 -1.0396 -3.0275 -1.4366 -2.1187 -1.5875 -1.1761 -3.2366 -1.8002 -2.2399 -2.2357 -2.367 -2.445 -1.5612 -2.3619 -2.5446 -1.4316 -2.4288 -1.2142 -2.4646 -1.9698 -1.8783 -1.6593 -1.9897
-1.8048 -2.1382 -2.4948 -1.8551 -1.8849 -2.3377 -1.8804 -1.7767 -2.3067 -2.3111 -1.6722 -1.9354 -2.5164 -2.2508 -2.6571 -2.0885 -2.3301 -2.6665 -2.9411 -2.0565 -1.9373 -2.2429 -2.7403 -1.7321 -2.233 -2.3753 -2.0855 -1.9286 -1.149 -2.1825 -2.2015 -1.4137 -1.7583 -2.9474 -3.0747 -1.7393 -1.9909 -2.176 -1.7247 -2.1518 -1.6277 -1.5843 -1.2455 -2.5274 -2.3317 -1.5248 -1.28 -2.4374 -1.8485 -2.8973 -1.7711 -1.7998 -2.7904 -2.1696 -1.6599 -1.649 -1.7404 -1.9284 -1.8919 -2.3881 -1.6823 -2.1956 -1.8666 -2.2793 -2.9754 -2.1034 -2.0213 -2.7466 -2.3205 -1.613 -2.5497 -2.6111 -1.6709 -2.6713 -2.4874 -1.627 -1.408 -3.3327 -1.971 -2.6373 -1.8954 -1.4577 -2.3127 -1.7047 -2.2116 -1.5313 -2.3497 -2.377 -1.5223 -2.9311 -2.3952 -2.8678 -1.9746 -2.2761 -2.2453 -2.0255 -2.6226 -2.2555 -2.632 -1.5534
-1.8223 -2.5763 -2.4242 -2.4315 -1.8809 -2.5485 -2.9658 -2.5715 -1.8326 -1.1181 -2.2132 -2.4175 -2.1845 -2.1724 -2.1272 -2.2354 -1.9271 -1.8503 -1.1663 -2.8092 -2.1581 -1.9603 -1.5504 -2.2129 -1.9835 -1.4545 -2.5136 -3.1057 -2.3886 -1.3797 -2.671 -2.6053 -1.8928 -2.2945 -1.4762 -1.0349 -2.4753 -2.1666 -2.2831 -1.8318 -1.9857 -1.9766 -2.0808 -1.8752 -2.4245 -1.7859 -1.6996 -1.9358 -1.8388 -1.2129 -2.3391 -1.7945 -1.36 -1.8468 -2.272 -2.247 -2.7547 -2.6154 -2.2508 -2.9815 -1.9615 -2.8532 -2.0035 -2.9752 -2.2166 -2.0567 -1.9222 -1.4034 -2.6942 -2.9006 -3.0042 -1.8597 -1.9972 -2.2483 -1.4479 -2.7686 -2.4397 -1.6978 -2.004 -2.5447 -2.2507 -2.5533 -1.8154 -2.181 -2.3778 -2.0519 -1.8713 -2.4022 -2.1106 -1.6563 -1.7619 -1.3239 -2.9215 -1.2689 -2.5694 -2.1716 -2.1424 -1.5532 -1.822 -2.6124
-3.741 -1.5417 -1.5331 -1.9885 -1.6902 -2.2025 -1.687 -2.4699 -2.7335 -2.8478 -2.1504 -2.6716 -2.2624 -2.1593 -1.8057 -2.1836 -2.0771 -2.5371 -2.5812 -1.5606 -2.265 -2.2856 -2.281 -1.3148 -1.4307 -2.8364 -1.6332 -2.3287 -1.9088 -2.4293 -1.9369 -2.0675 -2.0158 -1.7839 -2.277 -3.0001 -1.4089 -2.153 -2.1276 -2.8104 -2.0643 -1.8041 -2.2448 -2.508 -1.5964 -2.4267 -2.5108 -2.027 -0.97805 -1.9146 -1.7333 -2.3661 -2.7435 -2.0576 -3.1669 -2.7545 -1.2404 -2.5258 -1.9388 -1.9696 -1.9725 -2.2262 -1.662 -2.4307 -0.8971 -1.491 -2.8259 -1.8728 -1.4908 -1.4923 -2.3424 -2.5769 -2.3325 -1.8955 -2.6299 -2.7303 -1.7876 -2.007 -2.0952 -1.5989 -2.2823 -2.6364 -1.778 -1.6905 -1.5923 -1.7542 -2.1728 -2.0638 -2.1798 -1.8958 -2.4887 -1.4155 -1.8386 -2.4132 -2.1904 -1.7392 -2.4121 -2.7196 -1.5774 -1.4112
-1.8773 -2.5477 -2.3412 -2.7895 -2.5864 -1.9083 -1.7115 -1.8085 -1.8894 -1.9321 -2.1305 -0.77173 -1.7326 -1.8943 -2.5406 -2.3234 -2.4199 -2.0202 -1.8898 -1.9012 -1.7823 -2.763 -2.3264 -2.4478 -3.3148 -1.9488 -2.2874 -2.6356 -2.2757 -2.3074 -2.7321 -1.7245 -2.047 -1.9073 -1.5371 -2.2234 -2.8825 -2.2572 -2.1017 -1.3085 -2.2538 -3.1675 -2.5123 -1.8326 -3.0355 -2.1839 -1.8038 -2.3156 -2.7625 -2.4806 -2.237 -2.4894 -1.367 -1.8708 -0.86884 -2.4741 -2.3878 -1.946 -2.3157 -1.5846 -2.4369 -2.7026 -2.091 -1.364 -3.1237 -4.1942 -1.8166 -2.3206 -2.9766 -1.4971 -1.4025 -2.0838 -1.4122 -2.021 -2.173 -1.5783 -2.0168 -2.5722 -2.763 -1.719 -2.4245 -1.8859 -2.6721 -2.0494 -2.4352 -2.6216 -1.9754 -1.6215 -2.2407 -1.8975 -2.3515 -2.2517 -2.5692 -2.229 -1.5306 -1.8745 -2.3023 -2.2925 -1.3924 -2.9526
-1.8345 -1.7933 -1.9054 -2.9308 -2.0194 -2.481 -2.8897 -2.0823 -2.9646 -1.8792 -2.8046 -2.0131 -1.9744 -2.0744 -2.0809 -2.2702 -1.8515 -2.4427 -1.908 -1.6497 -2.2262 -2.2809 -1.4365 -1.6545 -2.2193 -2.4811 -3.5871 -1.63 -2.0826 -2.1647 -1.2238 -2.8131 -2.8397 -1.8561 -2.4123 -1.5891 -2.7268 -2.1281 -2.5476 -2.2253 -2.1903 -2.4884 -2.0265 -2.4115 -1.7452 -1.6072 -2.9708 -2.0637 -2.3527 -2.6423 -2.6145 -1.9543 -1.7225 -2.2656 -2.6286 -1.5729 -2.5717 -2.3614 -2.5806 -2.5667 -2.0653 -1.7498 -2.4986 -2.429 -1.9177 -0.90927 -3.2366 -1.8413 -2.0282 -2.8188 -2.0778 -1.2661 -3.0595 -2.0138 -1.3472 -2.721 -1.66 -2.1947 -2.7723 -3.121 -1.1236 -1.8363 -2.2427 -2.7109 -2.5117 -1.9882 -1.9533 -2.2419 -2.2495 -2.436 -1.9969 -2.7792 -2.1049 -2.5537 -2.2782 -2.5949 -2.3462 -1.5275 -3.1082 -2.0956
-1.6181 -3.4126 -2.6807 -0.8988 -2.3512 -2.8632 -2.0663 -2.5343 -2.3204 -2.9487 -2.7484 -3.3565 -2.6323 -1.9614 -2.75 -1.9424 -2.32 -1.806 -2.5296 -2.7035 -2.7526 -2.3909 -2.8402 -2.6168 -2.2807 -2.0878 -2.0832 -2.2937 -1.8735 -3.4068 -3.0253 -2.1544 -1.4578 -1.6681 -2.6784 -2.9731 -2.1222 -2.2229 -1.8431 -2.5995 -2.5606 -2.0065 -2.5025 -2.4332 -2.2455 -3.201 -1.954 -2.4689 -2.2128 -1.7006 -2.4302 -2.3117 -2.557 -2.6511 -2.5918 -1.9234 -2.2651 -2.0846 -1.2984 -2.5317 -1.8416 -2.504 -1.8185 -1.8789 -2.5054 -2.2587 -2.4751 -2.9575 -1.5591 -2.5389 -2.4487 -2.3049 -2.305 -1.2992 -3.3584 -2.3006 -2.7865 -2.7313 -1.7605 -1.7028 -2.6791 -3.0678 -2.1432 -1.4267 -2.1392 -1.8169 -2.3785 -2.1119 -1.9482 -2.6951 -2.5325 -2.9065 -2.6057 -2.4089 -1.5964 -1.5211 -1.8504 -1.3757 -2.4893 -2.146
-1.9606 -1.819 -2.3918 -2.9294 -2.5002 -1.1946 -1.7714 -1.8181 -1.9426 -2.0205 -1.2381 -1.7764 -2.842 -3.1449 -1.2188 -2.3984 -2.0066 -2.603 -1.6477 -2.6116 -1.1449 -1.439 -2.025 -2.3997 -2.1832 -2.2315 -1.7398 -1.8667 -2.3657 -1.2394 -1.5916 -2.8441 -2.7586 -3.0089 -2.1339 -1.751 -1.5593 -2.0599 -2.336 -2.278 -1.7877 -2.1495 -2.6585 -2.1192 -2.1655 -2.28 -2.0262 -2.1867 -1.5906 -2.2561 -1.6848 -1.7269 -2.6044 -1.645 -1.7517 -2.6515 -1.4188 -2.2044 -2.7183 -1.13 -2.0583 -2.0297 -1.9418 -2.6255 -1.9471 -2.3182 -1.5193 -2.0222 -2.6301 -2.4632 -3.074 -2.1585 -2.1446 -3.621 -1.9971 -1.0154 -1.8989 -1.4932 -1.9419 -1.8875 -2.5057 -1.6772 -3.0879 -2.0079 -2.4347 -2.9859 -2.8579 -2.5044 -2.2752 -2.2544 -1.6884 -1.4889 -2.1424 -2.2007 -3.185 -2.0458 -2.5307 -2.8062 -2.1029 -2.2581
-2.763 -2.7326 -2.5256 -2.2797 -1.7822 -2.0959 -2.7218 -3.1668 -2.1424 -1.761 -2.2868 -2.3624 -2.1962 -1.7923 -2.8576 -2.5536 -2.1264 -2.397 -2.3193 -2.3351 -3.144 -2.4154 -1.7746 -2.7643 -2.332 -2.3173 -2.0575 -2.2926 -2.7417 -2.9149 -3.263 -2.0745 -1.6445 -2.6053 -2.4045 -2.9594 -2.4969 -2.1619 -2.386 -1.8669 -2.4763 -2.1829 -1.5573 -1.8263 -2.2887 -1.7478 -2.5504 -2.6491 -2.5675 -2.3277 -1.7769 -3.2664 -2.1631 -2.7073 -2.3765 -2.2471 -2.6751 -1.8611 -2.6039 -3.1325 -2.3637 -2.4773 -2.1289 -2.2772 -2.4255 -2.4298 -2.1559 -2.4108 -2.5627 -1.5514 -1.8407 -2.4164 -1.9293 -2.1437 -2.2102 -2.2536 -3.1281 -2.6857 -1.8998 -2.3791 -2.4307 -3.0646 -1.7367 -2.2316 -2.4867 -2.2462 -1.9905 -2.0896 -2.7019 -2.9499 -2.5746 -1.9941 -2.6571 -1.744 -2.1609 -3.0785 -1.8931 -2.3395 -2.4779 -2.0373
-2.7322 -2.1675 -1.6947 -1.8233 -2.1474 -1.8189 -2.4162 -1.5527 -1.9031 -2.2477 -2.4065 -2.7456 -2.0091 -1.7362 -2.516 -1.5586 -3.0609 -2.288 -3.1487 -2.008 -2.549 -2.9583 -2.5431 -1.7351 -2.2583 -1.6783 -2.4041 -2.3116 -1.6437 -3.0404 -1.8698 -1.6014 -1.8498 -2.4001 -1.8898 -1.5931 -2.42 -2.2763 -2.4773 -2.2361 -2.3512 -2.025 -2.9407 -2.5445 -2.6176 -2.4178 -2.545 -1.6538 -2.6955 -2.431 -2.6429 -2.1168 -2.0014 -2.2046 -2.6399 -2.2464 -2.7319 -2.1186 -2.051 -1.9746 -3.3444 -1.2628 -2.2345 -2.1762 -2.0666 -2.3653 -1.9358 -1.6516 -2.2116 -2.3711 -1.8279 -2.4752 -1.9874 -2.3924 -2.0918 -2.835 -1.9508 -2.0086 -2.8633 -2.4659 -2.2883 -2.3102 -2.2026 -2.6721 -1.5962 -2.2328 -3.3241 -1.8874 -2.0917 -1.5437 -2.5955 -2.7798 -0.8196 -1.9444 -2.502 -1.892 -2.4366 -2.2135 -2.2882 -2.0702
-1.1133 -2.4956 -2.7145 -2.9016 -2.317 -2.8916 -2.3455 -2.4655 -3.0978 -1.8023 -2.6724 -2.5329 -2.153 -3.0347 -1.3319 -2.379 -2.5197 -1.9919 -1.6658 -2.0856 -2.1474 -1.9369 -2.1788 -2.6191 -2.6024 -2.6447 -2.5727 -1.5644 -2.2899 -1.4051 -2.0695 -2.6539 -2.0682 -2.0182 -2.2902 -2.7844 -2.2876 -2.1874 -1.7579 -2.6037 -2.0678 -2.3524 -2.2327 -1.9029 -1.9774 -2.5073 -2.1136 -2.7494 -2.3777 -2.7114 -2.2074 -1.3687 -2.9051 -2.4595 -1.9969 -3.3356 -2.3298 -2.2391 -1.7104 -3.0329 -1.2882 -2.5894 -3.1147 -2.4643 -2.1213 -1.7867 -2.1534 -2.4466 -1.6832 -2.987 -2.6944 -2.2379 -2.3137 -1.6525 -2.3307 -2.4986 -2.4492 -2.3326 -2.3746 -2.6653 -2.3592 -2.2356 -1.8486 -2.2471 -2.7252 -1.8209 -1.1111 -2.8803 -2.4868 -1.9307 -2.0135 -2.4821 -2.9068 -2.7975 -1.8294 -2.7149 -1.9737 -2.4343 -1.8553 -2.4671
-2.4532 -1.6256 -2.266 -1.7668 -2.4701 -2.677 -1.8921 -2.0574 -2.5604 -2.2606 -1.9727 -1.8066 -2.0009 -2.2628 -3.2067 -1.5901 -1.7257 -2.3655 -2.1652 -2.512 -2.4115 -1.6339 -3.3191 -1.7191 -1.9406 -1.9492 -2.4248 -3.0425 -2.4745 -1.7465 -2.5724 -2.1398 -3.3217 -2.3582 -2.5325 -1.6434 -2.0708 -3.2823 -2.8865 -2.4281 -2.4028 -2.0973 -1.7903 -2.823 -2.315 -2.5469 -2.2723 -2.7837 -1.7694 -1.9583 -2.8511 -3.1172 -1.9244 -2.5068 -2.2964 -1.8386 -2.4142 -2.5145 -1.9454 -1.8591 -2.7531 -2.6436 -2.0969 -2.9499 -2.4936 -1.9039 -2.5628 -2.7118 -2.5082 -1.8213 -1.3791 -1.4014 -3.1234 -3.2629 -2.2921 -3.0691 -1.7677 -1.3249 -1.6335 -1.7345 -2.6633 -2.3331 -2.6452 -2.3407 -2.2146 -3.2893 -2.8297 -2.6875 -2.4645 -2.6076 -2.834 -1.9768 -2.2819 -2.0269 -2.556 -2.2939 -3.1654 -1.4265 -2.6737 -2.1027
-2.4302 -3.1427 -2.9494 -1.8281 -3.0608 -1.9627 -2.3138 -2.408 -2.0966 -3.1691 -2.1304 -2.4568 -3.0398 -1.6936 -2.7185 -3.5263 -2.4328 -2.9125 -2.2184 -2.3558 -2.2662 -2.8392 -1.6033 -1.9382 -2.7273 -2.7541 -2.1384 -2.118 -2.3534 -1.9622 -1.4733 -1.9934 -2.4027 -2.6921 -2.3582 -3.0623 -2.0192 -2.6968 -1.7882 -1.6695 -2.0678 -1.8537 -2.8571 -1.7213 -2.468 -1.7347 -2.2903 -1.81 -2.9658 -2.945 -2.5592 -2.005 -1.6988 -1.4878 -1.5006 -1.7039 -2.0161 -2.0132 -2.7974 -2.5771 -2.3121 -2.4008 -2.8804 -1.541 -2.6931 -3.1081 -1.8941 -2.3106 -1.9869 -1.4344 -2.2385 -3.0813 -2.1926 -2.2955 -1.8517 -0.92958 -2.605 -3.3709 -2.8575 -1.4712 -1.5551 -2.3103 -2.2279 -2.6548 -1.9147 -1.4634 -2.2931 -2.2211 -1.7278 -2.179 -2.1634 -2.5602 -2.6879 -2.7813 -2.1664 -2.1013 -1.8695 -2.7822 -1.3638 -2.8053
-1.567 -2.6762 -2.1328 -2.4999 -1.4134 -2.8235 -2.2894 -2.4863 -3.2219 -2.7561 -2.5269 -2.1957 -2.5213 -1.9403 -2.2784 -2.5217 -2.5489 -2.305 -3.0154 -1.8832 -2.5747 -2.5469 -2.5656 -3.3158 -2.8485 -2.7207 -2.3974 -2.4121 -2.0759 -2.9783 -2.6579 -2.955 -2.1446 -1.7811 -1.8629 -1.9665 -2.4801 -1.2478 -3.3575 -2.4173 -2.2277 -3.145 -2.2707 -2.2841 -2.3021 -2.4984 -2.1449 -2.0199 -1.8958 -1.9244 -2.0228 -1.879 -2.694 -2.743 -2.8841 -2.74 -2.7068 -2.6842 -2.3407 -2.0937 -1.962 -2.0818 -2.1596 -2.4661 -2.7516 -2.4927 -2.8837 -2.0191 -3.6498 -2.5442 -3.2076 -2.3235 -2.6953 -2.3707 -2.2048 -3.5366 -2.0943 -2.8547 -2.8302 -3.3539 -2.3013 -1.3502 -1.8077 -2.0211 -3.0174 -1.926 -2.5238 -2.3451 -3.3804 -2.4668 -1.6126 -2.6183 -1.4237 -2.1141 -2.5397 -2.0347 -2.687 -2.983 -2.9179 -2.081
-3.1931 -1.1574 -2.0462 -3.0374 -3.0036 -1.9751 -2.5596 -2.8723 -2.09 -1.9829 -1.7173 -2.4386 -2.0538 -3.0074 -2.7556 -1.8556 -1.3196 -1.7856 -2.8058 -2.3567 -2.0539 -1.9156 -2.6169 -2.2855 -1.3796 -2.3031 -2.1154 -2.5448 -2.5766 -2.0016 -2.9569 -2.2468 -2.4786 -2.8472 -3.039 -2.3597 -2.7302 -2.7115 -1.391 -3.1253 -2.8883 -2.525 -3.1001 -2.3315 -3.0643 -3.0083 -2.2386 -2.9064 -2.3409 -2.9492 -1.8629 -2.0325 -2.9554 -2.4244 -2.3293 -2.2124 -1.9646 -2.5007 -2.2368 -2.8202 -1.8515 -1.996 -1.54 -3.1579 -1.9296 -1.9108 -2.6567 -3.1334 -2.0479 -2.1465 -2.0779 -2.4482 -2.718 -1.911 -2.5112 -1.8804 -2.2538 -2.3385 -0.91397 -2.5547 -2.522 -3.3047 -2.6714 -2.4627 -1.7197 -1.739 -2.4878 -1.9708 -2.9175 -2.4275 -2.7242 -2.085 -1.8208 -2.5378 -2.1599 -2.2837 -2.0021 -2.0236 -2.4654 -3.0678
-2.0314 -2.8671 -2.4636 -2.4887 -1.94 -2.48 -2.5513 -1.988 -2.4257 -1.7099 -2.8187 -2.0729 -2.5592 -2.4557 -2.1345 -2.2742 -1.7747 -2.5563 -1.2904 -2.7113 -1.9349 -2.1413 -2.5562 -2.5459 -2.5803 -2.1337 -2.7837 -2.4188 -2.2952 -3.2268 -2.2406 -2.9528 -2.2858 -2.3425 -3.4885 -1.6266 -2.389 -1.9893 -2.1506 -1.8578 -2.2763 -1.8878 -1.2945 -2.6635 -2.113 -1.847 -2.0198 -2.5257 -2.4945 -1.3697 -2.679 -2.7431 -2.1091 -2.4835 -2.6403 -1.88 -1.8673 -2.0214 -2.5364 -2.5587 -3.3624 -3.3098 -2.7239 -2.8782 -1.9476 -1.9333 -2.3516 -2.4039 -2.8928 -2.9838 -2.2091 -2.2178 -1.8774 -2.2454 -3.5252 -2.7767 -2.5882 -2.3588 -3.1358 -2.2613 -2.7985 -2.8682 -2.6706 -1.8564 -2.835 -2.2796 -2.8058 -2.6124 -1.8206 -3.2394 -2.9404 -1.3111 -3.2293 -2.2219 -2.8381 -2.1512 -1.9696 -3.1646 -2.021 -1.9332
-3.1741 -2.3543 -2.3301 -2.689 -2.7347 -2.7267 -2.8855 -2.4866 -2.2794 -2.6243 -2.2299 -1.872 -2.4319 -2.3837 -1.3708 -3.4053 -3.5766 -2.767 -2.3498 -2.0919 -2.5674 -2.7496 -1.365 -2.2087 -2.4883 -2.0978 -3.0973 -1.3089 -2.5526 -1.7889 -2.4199 -1.5691 -3.0226 -1.9482 -1.2264 -3.0821 -2.1041 -2.479 -3.0703 -2.9702 -1.9797 -2.447 -3.0078 -2.6848 -2.5958 -2.5247 -2.0527 -1.5999 -1.3514 -2.7858 -2.5629 -2.8389 -2.1508 -2.8759 -2.157 -3.2896 -3.0974 -3.1692 -2.1525 -2.2338 -2.1241 -2.0335 -2.3353 -1.7736 -2.641 -2.8782 -1.6556 -2.1465 -1.6266 -2.0665 -2.5684 -2.2674 -1.8317 -2.7347 -2.0625 -1.9771 -2.0635 -2.5932 -2.9144 -1.6145 -2.2153 -1.7923 -1.8389 -2.7389 -2.3817 -2.6981 -1.6774 -1.9727 -2.17 -1.4754 -2.8502 -3.5237 -3.0979 -2.0397 -1.6013 -2.201 -2.3182 -1.5571 -3.1988 -1.9487
-1.6925 -2.7518 -3.1977 -2.3361 -2.1849 -2.353 -1.6871 -2.4148 -2.7625 -2.0895 -1.8654 -3.0584 -2.7207 -1.4839 -2.5365 -1.9367 -2.2197 -2.4288 -3.4874 -2.4032 -3.0034 -2.6481 -2.484 -1.6964 -2.1821 -2.1449 -1.8801 -2.6432 -2.4052 -2.5023 -2.3736 -2.2747 -2.038 -2.2029 -2.7232 -2.5956 -3.261 -2.7856 -2.5913 -2.4794 -2.6087 -2.499 -2.6318 -2.7935 -1.9866 -2.3131 -2.8728 -3.2144 -2.3089 -3.0807 -2.4576 -2.7243 -2.0523 -2.423 -2.0613 -2.5697 -2.442 -1.5444 -2.9427 -2.5137 -2.9183 -2.7727 -2.8132 -2.6042 -2.6348 -2.8747 -2.4061 -2.5892 -1.2978 -1.8948 -2.7173 -2.5705 -2.6389 -2.0579 -2.4297 -2.9908 -2.5641 -1.2291 -2.3797 -2.5381 -2.1906 -2.6555 -2.3168 -2.5206 -3.1247 -3.0976 -3.0261 -3.2343 -2.2849 -2.1726 -2.1011 -2.2708 -1.7243 -2.773 -3.1255 -2.0744 -2.5563 -2.5218 -1.4559 -2.7854
-2.5492 -2.1645 -1.9227 -2.7664 -2.1593 -2.3423 -2.2645 -2.9925 -2.0186 -2.2506 -2.6826 -2.5913 -2.841 -3.2209 -3.3869 -1.6656 -1.7956 -3.3512 -1.6838 -2.4481 -2.3883 -2.3937 -2.0253 -3.0801 -2.7118 -2.9241 -2.5569 -2.8643 -2.3658 -2.4765 -1.9767 -2.9102 -2.4974 -2.1625 -1.3927 -2.3067 -1.9683 -2.5521 -1.7121 -2.5474 -2.2075 -2.215 -2.5079 -1.6991 -3.2107 -2.4438 -2.7603 -2.6818 -3.0957 -2.5594 -2.3834 -2.6307 -2.381 -1.8901 -2.6956 -1.8454 -2.2771 -2.5819 -2.8377 -2.1379 -1.2122 -1.5373 -2.0698 -2.6706 -2.4675 -2.2473 -2.3196 -1.9139 -3.4794 -3.0472 -2.4039 -2.2734 -3.102 -2.4801 -2.1128 -2.6327 -2.1396 -2.9594 -2.1135 -3.2395 -1.855 -2.9601 -2.9675 -2.4663 -1.624 -3.1706 -1.3127 -2.3647 -2.0944 -3.2764 -2.5974 -2.6022 -2.1292 -2.0744 -2.2662 -3.1039 -3.082 -2.0278 -2.4464 -2.1501
-1.8436 -2.8614 -1.9531 -1.3213 -2.4867 -2.8869 -2.5722 -1.3869 -2.6756 -3.0141 -2.5956 -2.0957 -1.2965 -2.5834 -2.074 -3.3629 -3.0857 -1.3282 -1.7085 -2.6167 -2.0405 -1.6661 -2.9425 -2.3554 -2.5938 -3.151 -2.3033 -2.6074 -2.838 -2.4291 -2.8704 -2.3858 -1.8105 -3 -3.3466 -2.4978 -1.9677 -2.7513 -3.5107 -2.2299 -2.3154 -2.8256 -1.9829 -3.1362 -1.7295 -2.0283 -1.7841 -2.6822 -2.1511 -2.5803 -2.1961 -2.5228 -2.7941 -2.6997 -2.6348 -3.1082 -2.4915 -2.8019 -2.278 -2.7648 -2.7799 -2.3156 -1.9925 -2.4717 -3.0178 -2.1224 -3.5252 -3.0242 -2.7248 -2.2377 -2.3535 -2.438 -2.1279 -2.1986 -2.8436 -2.0167 -2.6147 -3.3157 -2.6209 -2.1218 -2.8567 -2.3941 -2.1195 -2.4138 -2.6262 -1.4496 -3.3146 -1.8448 -3.4465 -2.0021 -2.0333 -2.0489 -2.1681 -2.3678 -2.9297 -2.4575 -2.3372 -2.0507 -1.9919 -2.3156
-2.4718 -2.736 -2.908 -2.8732 -2.9427 -1.704 -3.0082 -3.2296 -2.2375 -2.9716 -2.555 -2.3143 -2.7886 -2.779 -2.0915 -2.3934 -2.613 -3.1775 -3.0995 -2.6485 -3.1554 -2.7758 -2.9251 -2.5447 -2.6378 -2.1118 -3.0813 -2.4202 -1.9095 -2.899 -2.2974 -2.1373 -2.999 -2.4815 -2.8483 -2.8152 -2.3151 -1.3943 -2.0537 -2.9958 -3.1407 -1.5199 -3.1013 -2.3237 -1.9885 -3.1211 -3.2223 -1.9205 -2.6107 -2.248 -3.9034 -2.2835 -3.1355 -2.2634 -2.6084 -2.0361 -3.2537 -2.3054 -2.0186 -2.351 -1.9698 -3.0233 -3.0671 -2.3558 -1.6036 -3.0282 -2.6888 -2.1531 -2.5402 -3.5496 -3.0156 -2.8744 -2.5443 -2.3464 -2.4613 -3.041 -2.9937 -2.5561 -3.0703 -2.3827 -3.7778 -1.9037 -2.3758 -2.2206 -1.8845 -2.9853 -2.5414 -2.1859 -2.2765 -2.216 -2.8111 -2.797 -2.8563 -1.9463 -2.381 -2.4347 -3.0538 -2.8976 -3.1181 -3.223
-2.2119 -2.4776 -3.1337 -2.5628 -2.7365 -2.4932 -2.0271 -2.5003 -2.391 -1.9564 -2.2893 -2.0845 -2.6645 -2.2292 -1.9986 -2.821 -2.9763 -1.963 -2.1206 -2.3905 -2.201 -2.1013 -2.3898 -2.4664 -2.6591 -2.3703 -2.478 -1.9814 -2.4913 -2.5157 -3.0274 -3.3252 -1.671 -2.2587 -2.067 -2.6369 -2.7278 -2.2255 -3.0403 -1.661 -2.7201 -3.2368 -2.0052 -2.4155 -3.0685 -2.5308 -1.6868 -2.1967 -3.0732 -3.1099 -1.7623 -2.2393 -1.3162 -2.6465 -2.2794 -3.5741 -2.452 -2.948 -2.5475 -2.177 -3.145 -2.3113 -1.6092 -2.3965 -2.9667 -2.14 -1.9909 -2.5613 -2.104 -2.0961 -1.6038 -2.0111 -2.3189 -2.4929 -1.9126 -1.9583 -2.2471 -2.0649 -3.3852 -2.3282 -2.3013 -2.5317 -2.4413 -1.9016 -3.4588 -1.912 -2.4406 -2.4731 -2.3962 -2.8512 -2.3267 -2.2804 -2.6898 -2.542 -2.6855 -1.5274 -2.4551 -2.6063 -2.5611 -2.8655
-2.9758 -2.4266 -2.5301 -2.6557 -2.486 -2.7984 -2.922 -1.9466 -2.2793 -2.6615 -2.9436 -2.7238 -2.105 -2.0189 -2.7111 -2.6686 -1.8327 -3.179 -1.9231 -2.9786 -1.848 -2.4324 -1.9614 -2.0178 -3.5767 -2.7542 -2.9364 -2.8349 -2.2466 -2.2367 -2.2699 -2.2816 -3.3785 -3.202 -2.6714 -2.2 -2.5577 -3.6015 -2.0511 -2.7998 -2.0765 -3.0052 -2.4035 -2.5214 -2.6955 -2.9986 -2.8422 -2.0525 -1.3902 -2.1738 -2.5326 -2.2499 -2.2232 -2.9397 -1.8414 -1.6032 -1.4986 -2.7279 -2.754 -2.3226 -2.7 -2.3032 -3.2637 -2.8032 -2.6784 -2.765 -2.8827 -2.4716 -2.8509 -2.1783 -1.6724 -2.2339 -2.0833 -2.8742 -2.9914 -2.3114 -2.4378 -2.922 -1.8258 -2.1979 -3.1777 -2.9906 -2.585 -3.1683 -1.8929 -2.6131 -2.614 -2.5924 -2.5434 -2.3777 -2.7224 -2.542 -2.4011 -2.7444 -2.5266 -2.8498 -2.9548 -2.1241 -2.8571 -1.3765
-2.9411 -2.1034 -2.405 -3.019 -1.9687 -2.348 -1.9934 -2.9758 -3.8201 -1.9107 -2.4257 -2.5121 -2.8204 -2.3867 -2.733 -1.1984 -2.3774 -2.822 -3.1916 -2.5476 -3.116 -3.2505 -3.5165 -3.1601 -2.4179 -2.2792 -1.7847 -2.2005 -2.7156 -2.0559 -2.7815 -2.53 -2.599 -2.2909 -2.6434 -3.217 -3.2527 -2.2564 -2.9028 -2.7871 -1.9447 -1.9638 -2.3727 -2.1019 -2.5971 -1.5888 -1.9588 -3.1355 -2.6191 -1.7307 -2.4025 -2.4301 -2.8726 -2.5172 -3.0264 -2.9411 -2.9999 -1.4557 -2.4512 -3.0201 -3.0517 -3.5081 -2.0443 -2.837 -2.0218 -2.2101 -2.9238 -2.208 -2.0718 -3.0652 -3.7422 -3.3407 -3.2971 -2.8838 -2.7228 -2.4034 -2.3094 -1.7475 -2.2032 -2.7587 -1.7988 -2.3876 -2.8484 -2.5397 -2.3956 -1.692 -2.9609 -2.8099 -3.0033 -2.0962 -2.8425 -2.63 -2.2551 -2.6452 -2.0929 -3.3339 -2.0985 -1.897 -2.6043 -2.5211
-1.8901 -2.9936 -3.2064 -2.0272 -2.1403 -2.4255 -2.3696 -2.6231 -1.5076 -2.5414 -1.9656 -2.5926 -3.0544 -2.2663 -3.0733 -3.0426 -2.1327 -2.1217 -2.8161 -2.7166 -2.9876 -2.3498 -1.8548 -2.1298 -2.089 -2.8151 -3.3231 -3.4289 -2.3526 -2.8621 -1.8423 -1.9543 -2.0801 -2.7123 -3.0213 -1.6504 -2.4081 -2.8365 -2.0283 -2.8264 -3.2954 -2.1782 -3.0842 -3.0536 -2.693 -2.518 -3.2349 -2.7872 -2.4987 -2.8394 -3.0607 -3.0825 -1.9275 -1.9924 -2.9368 -2.5755 -2.0891 -3.1639 -1.4381 -3.0298 -1.9392 -2.0969 -2.9995 -2.7041 -3.3927 -2.853 -1.1863 -2.4226 -2.7712 -2.4936 -2.3586 -3.0781 -2.5509 -2.5001 -1.7997 -3.1242 -3.141 -2.6692 -2.0898 -2.8012 -2.2351 -2.6433 -1.7378 -2.8719 -2.5974 -2.7528 -3.0275 -2.4804 -2.257 -2.7246 -2.3353 -2.8421 -2.4423 -3.0389 -2.7268 -2.2233 -2.4325 -2.5326 -2.2909 -2.5418
5.0312 5.3285 5.9261 4.9769 4.7036 4.7772 4.2657 5.183 3.7411 5.307 5.4453 4.4717 5.6982 4.1826 5.0926 4.1041 5.9434 5.3302 5.7959 5.9581 4.958 5.1864 4.6003 5.1344 5.4107 5.4416 5.5477 5.3809 5.6097 4.5498 5.2144 5.023 4.9018 5.5942 5.3178 5.1758 4.67 4.7642 5.5438 5.257 5.1521 5.183 5.3307 5.1894 5.6624 5.0775 5.7349 5.4944 4.9502 5.5494 5.5614 6.0573 4.928 5.7853 5.4872 5.0594 4.2993 5.8848 4.3737 6.1069 5.4563 4.5325 5.0334 5.2519 6.0387 5.1991 4.6908 4.8634 4.5853 5.6107 5.0465 6.6288 5.2925 5.2523 4.7182 5.4134 5.2981 4.8861 4.5397 5.5834 5.5614 5.1441 5.0592 5.4873 4.3844 4.8479 6.0686 5.5623 5.6853 4.7034 4.1607 4.2633 4.9539 5.4904 5.1669 5.1677 4.857 5.2419 5.811 5.6188
0.04375 -0.025072 -0.53368 0.44778 -0.48014 0.046954 -0.19318 -0.59811 -0.13019 -0.90515 -1.0615 0.0011292 0.30444 0.22922 -0.77835 0.28582 -0.78947 -0.49668 0.13973 -0.99728 0.19948 -0.037884 0.06562 0.076414 -0.82398 -0.71116 -0.79068 0.0059289 0.031573 0.15765 -0.79321 -0.62294 0.39073 -0.91601 -0.44196 -0.92447 -0.3802 0.30838 -0.89526 0.40872 1.0271 -0.3154 -1.0614 -1.031 -0.1783 -1.033 -0.33118 -0.94913 0.59008 -0.94779 -0.3347 -0.37383 -0.79236 -1.2903 -0.83908 0.21303 0.2621 -0.84045 -0.42405 -0.68883 -0.43784 0.60288 0.24731 0.25768 -0.87464 -0.37541 -0.69495 -0.27456 -0.37324 -0.47613 0.26632 -0.92718 -0.74088 0.347 0.34929 -0.64278 0.12003 -0.92583 -0.79578 -0.57012 -0.93904 -0.48362 -0.73617 -0.91387 -0.3601 -0.40657 -0.79118 -0.7189 -0.8271 0.044153 0.41684 1.2673 -0.81856 -0.90304 -0.1433 0.060872 0.25938 -0.82371 -1.0593 -1.543
-1.4584 -1.7719 -1.0115 -1.547 -0.21993 -1.6226 -1.2492 -1.2233 -0.2883 -0.79586 -1.4351 -0.99685 -1.6047 -1.0732 -1.2653 -1.0309 -2.1145 -2.0391 -1.0439 -1.4242 -1.0078 -1.9179 -1.6675 -1.3839 -0.62039 -1.0156 -1.1094 -1.6421 -2.0236 -0.90423 -1.1195 -2.2381 -2.3615 -1.994 -1.0083 -1.1146 -0.70937 -1.2055 -1.235 -1.7118 -2.4661 -1.8417 -1.7233 -0.52137 -1.3347 -1.2182 -1.5513 -0.88314 -1.7724 -1.5258 -1.9099 -1.8312 -2.106 -1.2752 -0.82702 -1.7373 -1.4204 -1.3445 -1.7649 -1.1886 -1.2992 -1.221 -1.5381 -1.6148 -0.76983 -1.2419 -1.1305 -1.4297 -1.3456 -1.6892 -1.9847 -0.96315 -1.2733 -1.9189 -1.6281 -0.82755 -1.0902 -0.18402 -0.45992 -1.3542 -1.4368 -0.7948 -1.9149 -0.39515 -1.3199 -0.71695 -0.89278 -2.0093 -1.1812 -1.1109 -1.4444 -1.4088 -0.95063 -0.70606 -0.8852 -1.6666 -1.6606 -1.2943 -0.96212 -0.44922
-1.9199 -1.5742 -1.4929 -2.2602 -2.1896 -1.3594 -1.2985 -1.7791 -2.0831 -1.5443 -0.97691 -1.6899 -2.0565 -1.112 -0.8576 -1.6971 -0.80964 -0.62032 -2.6803 -0.69555 -1.2133 -0.89556 -1.5365 -0.7793 -1.5302 -1.3294 -2.0674 -1.3172 -1.5675 -2.0979 -1.461 -0.38126 -0.52007 -0.54072 -1.1425 -1.4856 -1.5013 -1.6329 -1.729 -1.4695 -1.06 -1.0942 -0.7445 -1.8535 -1.7478 -0.81474 -0.85728 -0.92003 -1.8198 -1.5196 -0.44505 -1.0909 -0.271 -2.3789 -0.76849 -0.87094 -1.9652 -1.1345 -0.5222 -1.6728 -1.1064 -1.7693 -1.5039 -1.3068 -1.2952 -1.354 -1.0696 -1.7803 -1.3014 -1.6293 -1.6386 -1.5696 -1.3329 -1.4925 -1.4052 -1.4635 -1.8822 -1.9728 -1.4601 -1.6533 -2.0071 -1.6172 -0.72443 -1.6649 -1.1792 -2.2894 -1.8273 -1.0315 -1.9902 -1.1516 -1.2457 -1.7277 -1.7539 -0.69911 -2.3631 -1.9087 -1.5121 -1.4537 -1.5274 -2.0816
-1.1626 -1.7043 -1.6857 -0.6527 -2.4388 -1.3727 -1.2293 -2.0088 -2.0518 -1.7084 -1.2756 -1.5331 -1.2257 -2.4566 -1.7004 -2.0408 -1.8118 -2.0502 -1.4788 -1.3423 -2.0625 -0.97269 -2.5247 -2.4328 -1.6893 -2.4435 -1.2296 -1.2923 -1.2551 -1.5613 -1.7025 -1.4329 -2.019 -1.4837 -1.7454 -1.2404 -0.84124 -1.4557 -0.62437 -1.0081 -1.8815 -2.0873 -1.1971 -1.742 -2.1352 -2.4824 -1.9102 -2.7154 -1.1459 -0.85191 -1.8601 -2.3318 -1.5191 -0.12741 -2.1409 -2.1265 -1.8599 -1.7421 -1.6426 -2.1339 -2.1083 -1.1533 -1.5951 -1.8502 -2.1008 -1.6815 -2.4942 -1.1603 -1.1338 -1.1515 -1.3965 -2.2504 -1.2035 -1.9929 -1.8349 -2.1101 -1.339 -2.1149 -1.6368 -1.3018 -1.0892 -1.5965 -1.9028 -1.0064 -2.0718 -1.0843 -2.7442 -1.503 -1.2828 -2.2837 -1.3849 -1.6521 -1.1991 -1.8869 -1.8004 -0.60604 -1.4401 -1.1145 -1.1002 -1.267
-0.90642 -1.8598 -1.9115 -2.4809 -0.8251 -1.7726 -2.0825 -1.2531 -1.0465 -1.092 -1.6522 -1.8053 -2.0659 -1.5221 -1.6311 -1.0909 -0.83278 -1.0765 -1.5835 -1.7492 -1.7043 -2.156 -0.55646 -1.3568 -1.9691 -0.70244 -1.7562 -1.2609 -1.3508 -0.94707 -2.3171 -1.7203 -0.82554 -1.8194 -1.3885 -1.0394 -2.5415 -2.2296 -1.248 -1.6373 -1.8269 -0.7901 -2.0785 -0.98514 -1.3689 -0.60901 -0.99491 -1.3964 -1.1328 -1.7977 -1.3111 -1.2777 -1.3699 -1.9772 -1.564 -1.0791 -1.5774 -1.6926 -0.9503 -1.238 -0.85339 -1.1821 -1.7178 -1.2693 -1.2574 -1.6438 -1.1743 -1.0169 -1.8393 -1.6028 -1.0847 -1.3701 -1.3946 -0.85871 -1.9212 -1.0797 -1.5439 -0.80808 -2.359 -1.6701 -0.81877 -1.4972 -1.0532 -1.6101 -0.88808 -1.9525 -0.7918 -1.3868 -1.6597 -1.3519 -1.9673 -1.7338 -1.144 -0.71928 -0.78565 -1.5325 -1.6271 -1.6355 -1.6121 -1.005
-1.2968 -1.4072 -2.1146 -0.93916 -1.1053 -1.4308 -1.5652 -1.114 -1.9477 -1.1054 -1.4726 -1.3972 -0.994 -0.84309 -1.5405 -2.0062 -2.3529 -1.7199 -0.65046 -0.99039 -1.581 -1.5786 -0.94512 -1.6539 -1.4441 -1.5242 -1.0736 -1.1973 -1.9624 -2.3972 -0.84482 -1.4865 -2.1455 -1.4644 -1.7775 -2.4013 -0.93656 -0.62578 -1.999 -2.1106 -0.85464 -1.6964 -1.2314 -1.3144 -0.98178 -1.5338 -2.0422 -0.68855 -2.5697 -1.1702 -1.6056 -1.088 -1.8211 -0.97393 -1.7328 -1.9842 -0.96938 -1.1094 -2.3046 -1.4549 -1.6901 -1.7584 -0.97831 -1.7416 -1.5486 -0.81206 -1.2981 -1.7509 -1.7374 -2.0659 -2.4832 -0.98969 -1.3551 -2.3521 -1.467 -1.8316 -1.5781 -1.0383 -1.0536 -0.78938 -2.3063 -1.2942 -1.6697 -1.8509 -1.1808 -0.98267 -1.2397 -1.6172 -1.0794 -1.8408 -1.2699 -0.89042 -2.4889 -2.1485 -1.2091 -2.1484 -2.0473 -1.0633 -1.575 -2.0108
-1.5371 -1.7152 -1.132 -1.6688 -1.1407 -0.502 -0.31568 -1.1097 -0.84433 -1.5209 -1.4272 -1.438 -1.5918 -1.8498 -0.74186 -0.637 -1.5068 -1.1565 -1.8595 -2.0899 -0.99068 -1.2024 -2.0265 -0.81841 -1.4464 -1.5532 -2.0142 -1.4951 -1.1193 -1.0882 -1.0373 -1.4857 -1.0096 -0.21617 -2.131 -0.37903 -1.4472 -1.135 -1.3787 -0.85372 -1.3359 -0.7242 -0.7598 -0.85117 -1.6235 -1.7125 -1.7274 -2.2099 -0.87574 -1.5697 -1.4346 -0.61757 -1.8832 -1.6426 -0.70037 -1.5748 -1.0154 -1.297 -0.78265 -1.5556 -1.5512 -1.9559 -1.6447 -1.2027 -1.4205 -1.5173 -1.3773 -1.4236 -0.67671 -0.3463 -0.061434 -1.167 -1.9416 -1.4937 -1.4805 -1.5535 -1.205 -2.3281 -1.839 -1.7444 -0.833 -1.3116 -1.8652 -1.0861 -1.3296 -1.5854 -1.5057 -0.98113 -0.80875 -1.341 -1.0423 -1.2799 -1.028 -1.7106 -1.7743 -1.2383 -1.6474 -2.122 -1.2326 -0.93496
-1.2931 -0.68766 -0.62128 -0.75053 -0.92286 -1.7209 -1.2962 -2.2727 -1.6831 -1.1185 -1.8742 -1.0414 -1.0657 -0.83243 -1.3556 -0.97677 -0.53319 -1.2261 -0.67455 -0.86561 -1.2725 -2.1638 -0.89083 -1.3853 -1.1381 -1.197 -1.2356 -1.8335 -0.92049 -1.2887 -1.0624 -0.67277 -1.5762 -1.6529 -0.89903 -2.0051 -1.3948 -1.7929 -0.91256 -1.6296 -0.91157 -1.7362 -2.5223 -1.6954 -1.009 -0.69588 -0.67629 -0.65099 -1.4727 -1.5909 -1.2379 -2.198 -1.0075 -1.8163 -1.3739 -1.4352 -1.2596 -1.0595 -2.3616 -1.3699 -0.89866 -1.2155 -1.4908 -1.4419 -1.538 -1.0254 -1.2999 -1.7635 -1.7749 -1.5022 -1.3874 -1.8377 -1.4401 -0.80028 -0.84394 -1.4382 -1.3886 -0.74486 -1.1922 -0.31188 -1.9694 -1.8905 -1.0162 -1.1258 -1.5482 -0.7874 -1.4507 -1.2565 -2.517 -1.632 -1.3639 -1.2216 -0.32179 -0.57922 -1.6599 -0.62727 -1.0769 -0.32339 -1.2936 -1.5433
-0.95219 -1.1182 -1.4841 -1.89 -1.6389 -1.0505 -1.5359 -0.69249 -1.9618 -1.245 -1.3897 -1.3009 -1.7002 -1.1541 -1.4169 -1.4033 -0.98872 -0.82962 -1.125 -0.76288 -1.1876 -0.64415 -1.1626 -1.0907 -1.1599 -1.3428 -1.4848 -0.34432 -1.2656 -1.0794 -1.5768 -2.5153 -1.9286 -1.6862 -1.2022 -1.6213 -1.4068 -1.2854 -1.4314 -2.342 -1.1203 -1.6926 -0.76212 -2.1948 -1.1143 -1.8526 -1.7704 -1.6423 -0.74173 -1.4844 -1.6947 -1.112 -0.91934 -1.3794 -1.5646 -0.89747 -1.3664 -1.7229 -0.66883 -1.3228 -1.4923 -1.4494 -0.93463 -1.4372 -1.2494 -2.4188 -1.4143 -0.08464 -0.61598 -1.4914 -2.5427 -1.1943 -0.87437 -0.93202 -1.0827 -1.0632 -1.0345 -2.2239 -1.4501 -2.0131 -0.8979 -1.4256 -1.0123 -1.9479 -0.50293 -2.006 -2.1306 -1.5062 -1.2908 -0.3451 -1.335 -1.3054 -2.2773 -1.6617 -0.99264 -1.6829 -1.4348 -1.6779 -1.281 -0.92328
-1.4942 -1.5106 -1.17 -1.0953 -1.5784 -1.6065 -1.9882 -1.6941 -1.0268 -1.7226 -0.44439 -1.5156 -0.46013 -1.233 -1.3524 -1.3122 -1.8963 -2.3911 -1.4152 -1.6081 -1.4766 -0.92797 -1.264 -1.2623 -1.0772 -1.2095 -0.62377 -1.9255 -1.2689 -0.7682 -1.5505 -0.37826 -0.80937 -1.3165 -1.2439 -0.89814 -0.97191 -1.004 -2.0069 -0.25307 -1.5361 -0.56484 -1.2465 -1.1701 -1.3863 -1.424 -1.1987 -1.2032 -1.1667 -1.4866 -0.78947 -2.017 -1.5948 -1.5898 -0.96271 -1.579 -1.0033 -1.0334 -1.1135 -1.7736 -0.74139 -0.58594 -0.55942 -1.1103 -1.7313 -0.94845 -1.4826 -1.8213 -1.0593 -0.98306 -0.58172 -1.0199 -1.3582 -1.7354 -2.0033 -0.80298 -1.4786 -0.81739 -0.82648 -1.2691 -1.738 -1.128 -1.2742 -1.0214 -1.6454 -0.45701 -0.59084 -1.2823 -1.369 -1.6886 -1.2824 -1.2594 -0.96854 -1.034 -1.2224 -0.66191 -1.7395 -0.55324 -1.7999 -1.3045
-1.6151 -1.8521 -1.2952 -1.6612 -0.74677 -0.93082 -0.95774 -1.2707 -1.5536 -0.89194 -1.5734 -0.89534 -2.2716 -0.79435 -1.9458 -1.4945 -1.3573 -0.4916 -1.2634 -1.3801 -1.0165 -1.314 -1.2111 -1.3712 -1.0998 -0.31871 -1.4641 -0.19386 -0.84473 -1.7228 -1.0427 -1.9675 -0.16527 -0.70867 -0.97748 -0.33334 -1.7032 -1.3464 -0.76072 -0.59342 -1.0847 -1.6024 -0.94773 -0.40763 -1.2935 -1.9198 -1.3055 -0.69268 -1.2519 -1.2334 -0.99563 -0.67017 -1.2201 -0.67156 -1.1109 -1.3664 -2.7575 -1.3941 -1.4436 -0.85263 -1.5276 -1.0197 -1.9121 -1.3171 -0.84957 -1.0228 -0.66685 -1.5294 -1.71 -0.61109 -0.71984 -1.6607 -1.4835 -1.0612 -1.0679 -2.0103 -1.7785 -1.2864 -0.84733 -0.23934 -0.84771 -0.94825 -0.82435 -0.88354 -0.31135 -1.1112 -1.5143 -0.54549 0.24211 -1.6537 -1.3304 -1.661 -1.3419 -1.6414 -1.4152 -0.62029 -0.35996 -1.2507 -0.31552 -0.66456
-0.62648 -1.328 -1.7629 -0.58845 -1.4842 -1.3287 -1.4667 -1.1514 -0.85668 -1.4067 -1.2772 -0.43914 -0.69251 -1.1581 -0.82171 -1.8904 -1.1234 -1.7667 -0.73446 -0.45677 -1.5405 -0.93047 -1.3777 -1.2233 -2.0961 -1.6021 -1.396 -1.7361 -1.2982 -1.5043 -1.4256 -0.74224 -1.2771 -1.3527 -0.57604 -1.3493 -1.1374 -1.8105 -1.2308 -1.8582 -1.2342 -1.1505 -1.2247 -1.2503 -1.4926 -0.28608 -0.69432 -2.0646 -0.46339 -0.74357 -2.1531 -1.2154 -0.69245 -1.1178 -0.86892 -0.35898 -0.58204 -0.73118 -1.7717 -1.2983 -1.4711 -0.50948 -1.208 -1.0392 -1.272 -0.74661 -1.2775 -0.53723 -1.3757 -1.8101 -1.3823 -0.45597 -0.86045 -0.4848 -0.97297 -1.4382 -0.97333 -1.073 -1.7425 -1.6507 -1.1876 -1.4658 -1.273 -2.0137 -2.2015 -1.2612 -0.57137 -1.6195 -2.248 -0.85579 -2.0838 -0.65767 0.11339 -1.1851 -1.2767 -1.8965 -1.2925 -2.267 -1.1616 -1.6057
-0.95349 -0.66195 -0.98253 -0.90656 -1.3602 -1.6137 -0.47097 -1.0444 -0.80891 -0.28856 -1.1245 -1.5702 -1.0412 -1.3795 -0.51424 -0.052659 -0.75091 -0.76489 -1.5256 -1.6185 -0.90234 -1.6496 -1.354 -1.1071 -1.4269 -1.3116 -1.188 -1.0508 -1.9211 -0.61556 -1.0977 -1.8916 -1.0762 -1.3336 -2.2994 -1.7063 -1.583 -0.62711 -1.0363 -0.21958 -0.71659 -0.93528 -1.388 -0.93526 -0.94426 -1.0573 -1.2707 -0.40023 -1.7651 -1.3747 -1.2143 -0.56923 -1.586 -1.3849 -1.7643 -1.454 -0.36355 -1.7761 -0.13457 -1.029 -1.5323 -2.1215 -0.32823 -1.1667 -1.0045 -1.3962 -1.3658 -1.607 -1.1627 -1.2192 -1.1165 -1.9685 -1.4982 -1.452 -1.2738 0.28497 -1.2108 -1.6817 -1.576 -0.8169 -1.0804 -0.80832 -1.4649 -0.33412 -1.0691 -1.4902 -1.555 -1.8243 -1.5479 -1.0165 -0.59761 -1.5388 -1.8193 -0.48736 -1.2957 -1.6068 -0.98105 -0.2075 -1.3001 -1.1759
-0.18376 -0.81854 -1.3188 -0.98811 -0.57145 -1.3595 -1.3192 -0.71447 -1.4909 -1.2991 -0.97621 -0.7041 -0.53832 -0.93196 -1.3417 -0.61002 -1.0676 -1.3719 -0.94649 -1.2461 -0.77448 -0.15331 -0.37012 -1.5446 -1.0822 -0.85898 -1.9261 -1.5008 -0.48546 -1.6142 -1.1547 0.22874 -1.007 -0.23018 -0.49521 -0.59303 -0.51768 -1.6894 -0.63698 -1.8647 -0.83412 -1.0267 -1.1608 -2.0177 -1.0578 -1.4912 -0.89516 -1.1841 -0.65224 -1.52 -1.0385 -1.5335 -0.8508 -1.4133 -1.1131 -1.2855 -1.3604 -0.86471 -0.89126 -0.11538 -0.65651 -1.0019 -1.4714 -1.3345 -0.74359 -1.3135 -1.5128 -0.62916 -1.0105 -1.511 -1.2987 -1.3129 -1.0427 -1.6362 -0.15675 -1.6867 -0.92943 -0.69248 -0.67712 -1.5781 -1.6671 -0.71449 -0.65326 -1.2205 -1.314 -0.40828 -0.76282 -0.82294 -0.5906 -1.7215 -0.47661 -1.1181 -1.2241 -2.1288 -0.85556 -0.42912 -0.96055 -1.5272 -0.91242 -0.80977
-1.2571 -0.61689 -0.97995 -2.0375 -1.2934 -0.76555 -0.64518 -1.4739 -0.9835 -0.56199 -0.92915 -1.2286 -1.416 -0.9786 -1.0375 -1.2611 -1.0521 -1.0828 -0.9462 -0.44696 -1.3156 -0.90646 -1.5707 -0.98659 -0.40896 -1.4446 -0.54982 -0.85793 -0.93209 -1.1763 -1.4542 -1.0521 -1.3543 -1.5325 -1.2366 -1.6854 -0.95192 -0.32832 -0.69896 -1.3535 -0.89453 -1.3798 -0.5587 -0.3675 -1.0144 -0.86201 -1.0543 -0.7457 -1.7027 -0.63156 -1.6171 -1.8354 -0.98245 -0.93598 -0.60611 -0.82259 -1.264 -0.91809 -1.25 -1.0996 -1.0818 -0.856 -1.282 -1.0153 -1.5062 -0.7543 -0.60967 -1.787 -0.31046 -0.062419 -1.0733 -0.53925 -0.83852 -0.41035 -1.5449 -1.0334 -0.39864 -0.73043 -1.3726 -1.0683 -0.09673 -1.5144 -0.66544 -0.73339 -1.2074 -1.2883 -1.4981 -0.73397 -0.96056 -0.5418 -1.3841 -0.63692 -0.66797 -0.49547 -1.248 -1.5858 -1.2383 -1.2798 -1.1063 -1.3933
-0.67855 -1.7199 -0.47116 -0.34005 -1.0413 -0.0006126 -0.37576 -0.76593 -1.8207 -1.2647 -0.63587 -0.82672 -1.0148 -1.1803 -0.90698 -0.65031 -0.60733 -0.36239 -1.5744 -1.1773 -1.2007 -1.2836 -0.44751 -0.53933 -1.286 -0.24401 -0.86374 -1.6916 -1.3383 -0.21903 -0.72495 -0.85819 -1.5058 -0.3523 -1.0554 -0.9808 -1.3389 -1.6084 -0.90314 -0.21935 -1.6378 -0.36345 -1.4606 -1.0979 -0.56505 -1.1874 -1.4476 -0.56864 -0.45636 -1.4671 -0.93823 0.31344 -0.26258 -1.4524 -0.93324 -1.5239 -0.65185 -1.3764 -0.73543 -1.2385 -0.53065 -0.67954 -0.28113 -0.53729 0.55163 -0.91517 -1.2112 -0.48067 -1.6834 -1.3889 -0.42159 -0.27654 -0.69201 -1.5968 -1.1015 -1.3372 -1.4836 -1.5472 -1.0703 -0.41895 -0.63781 -1.5635 -1.1852 -1.1287 -1.2366 -0.99708 -1.1807 -1.2116 -1.3625 -0.3288 -1.3247 -0.68977 -1.2609 -0.25281 -0.90858 -0.056726 -1.1404 0.22732 -1.1873 -0.84772
-1.1378 -0.8669 -1.5018 -0.29088 -0.69309 -1.8586 -1.5787 -0.95713 -0.063355 -0.47472 -0.70363 -0.77303 -0.47904 -1.0497 -1.5158 -1.504 -1.7325 -1.1996 0.20883 -0.97533 -1.0056 -0.74167 -0.80061 -0.80552 -0.48995 -1.1692 -0.56306 -0.35931 -0.43382 -1.2541 -0.39233 -1.176 -0.95781 -0.53678 -0.38054 -0.47265 -0.5765 -0.54947 -1.2322 -0.72285 -0.83823 -1.1934 -0.032973 -1.1725 -1.3635 -0.71578 -0.49892 -2.0247 -1.1939 -0.35532 -0.062647 -1.1807 -1.1199 0.053766 -0.66465 -0.8869 -1.1029 -0.72151 -0.40093 -1.4797 -0.80999 -1.5514 -0.53706 -1.6708 -1.692 -1.0407 -1.3488 -0.72399 -0.92422 -1.007 -1.4372 -1.1486 -1.6913 -0.78902 -1.129 -1.5505 -0.61052 -0.92121 -0.87847 -0.96828 -1.1682 -0.3822 -0.5958 -1.0805 -0.43816 -1.2663 -1.1767 -1.1899 -0.15738 -1.1803 -0.58254 -1.105 -0.84424 -0.78399 -1.3094 -0.76568 -1.5047 -1.8842 -1.2169 -0.87933
-1.1881 -0.42571 -0.16553 -1.6937 -1.5851 -0.94567 -0.89658 -0.88966 -1.0885 -1.2772 -1.151 -1.5111 -1.4455 -0.7707 -1.2577 -0.88326 0.054261 -0.54048 -1.4089 -0.97542 -1.2293 -0.94553 0.078105 -0.93574 -1.0767 -0.81259 -1.0728 -0.68205 -0.58539 -0.45739 -0.87722 -0.98749 -0.398 -1.0141 -1.5862 -0.57376 -0.80748 -1.3589 -1.2878 -1.479 -0.47369 -0.19939 -1.0161 -0.83394 -0.86191 -1.3355 -0.78996 -0.47143 -0.94225 -1.4987 -1.243 -0.53438 -0.9849 -1.1394 -1.6802 -0.62111 -0.88733 -0.6873 -1.7579 -0.98267 -1.0486 -0.96716 -1.3665 -0.52536 -0.90372 -0.56323 -0.27294 -1.6795 -0.83276 -0.36535 0.017104 -0.99594 -1.0209 -1.4496 -0.38223 -0.3537 -0.79753 -0.75966 -0.51297 -1.0639 -1.4756 -0.49097 -1.0205 -0.48663 -0.71492 -0.019366 -0.7412 0.019599 -1.3122 -1.639 -1.2991 -0.56786 -0.13749 -1.1443 -0.2035 -1.4515 -1.1211 -0.0041089 -0.99404 -1.5194
-1.2288 -1.0563 -1.5146 -0.66409 0.24245 -0.55258 -0.5102 -0.6946 -0.31694 -1.0656 -1.0108 -0.38164 -1.5113 -0.27785 -0.26619 -0.49985 -0.66155 -0.90756 -0.70193 -1.3579 -0.7536 -0.88677 -1.8379 -0.77978 -0.78832 -1.3232 -1.5332 -0.7205 -1.0115 -1.2325 0.027211 -1.3784 0.097725 -1.4541 -0.63817 -1.1591 -0.83239 -0.63535 -0.85931 -0.69214 -1.4285 -0.87967 -1.1162 -0.19124 -0.40113 -0.94797 -1.7608 -1.0225 -0.2942 -0.31938 -0.85284 -1.3023 -0.62554 -1.2647 -0.86657 -0.41784 0.044142 -1.1181 -0.47631 -0.8536 -0.55096 -0.55629 -0.63247 -0.53459 -1.199 -0.79494 -1.2509 -0.36946 -0.82369 -1.0487 -1.5102 -0.98916 -0.53464 -0.03317 -0.83209 0.19193 -0.91409 -0.83835 -0.5379 -0.93108 -1.4996 -1.901 0.013963 -0.62479 -1.0486 -0.55405 -1.103 -0.35866 -1.5446 -0.98904 -0.79927 -0.58832 -1.0063 -1.1987 -0.68019 0.0077548 -0.84218 -1.1212 0.66924 -0.36783
-0.95867 -0.25953 -0.90179 -0.60708 -1.1134 -1.5829 -0.76463 -0.48069 -1.8865 -0.31954 -0.83286 -0.81356 -0.66714 -1.2915 -0.7476 -1.2535 -0.9941 -1.1399 -0.37558 -0.55016 -0.32181 -1.2957 -1.2518 -1.0764 -0.9085 -0.86041 -0.55314 -0.89794 -1.004 -0.80547 -1.6105 -0.49724 -1.2881 -0.94343 -0.43444 -0.76531 -1.2653 -1.2226 -1.0207 -1.142 -0.71982 -0.7764 -1.1161 -1.2714 -0.5975 -0.38783 0.24056 -0.13491 -0.73969 -0.934 -0.60238 -0.57102 -0.54247 -1.0451 0.35156 -1.2667 -0.91538 -0.54836 -0.5913 0.30523 -1.1795 -0.56914 -0.56286 -0.60747 -0.40429 -1.2072 -0.85205 -0.54213 0.11413 -0.035345 -0.25669 -0.54626 -0.38852 -1.1771 -1.3367 -1.4417 -0.63768 0.103 -1.0056 -0.71646 -0.09727 -0.29561 -1.6244 -1.5254 -1.29 -1.3802 -0.86417 -1.6611 -0.58642 -0.85908 -0.73698 -1.2883 -1.857 -0.67268 -1.0952 -1.0925 -0.27302 -0.11881 -1.8946 -0.59532
-0.031112 -1.477 -1.0149 -1.0361 -0.32467 0.14693 -0.61293 -0.96443 -0.6865 -0.81617 0.083408 -0.75523 -0.27306 -0.73554 -0.16718 -0.06342 -0.77124 -0.48713 -0.51807 -0.40906 -0.86359 -0.61699 -0.53166 -0.95955 -0.34069 -0.63532 -0.83506 -0.14592 -0.65979 -1.403 -1.0979 -0.59369 -0.65451 -0.68397 -1.1232 -0.73619 -0.49304 -0.15481 -0.96548 -0.46319 -0.49463 -0.77694 -0.96687 -1.0411 -0.5939 -0.65006 -1.1599 -0.59957 -0.41372 -0.39325 -1.2483 -0.92677 -1.2202 -0.78341 -1.2965 -0.79348 -1.0511 -0.78879 -0.72152 -1.5734 -0.1353 -0.091376 -0.39848 -1.4106 -1.1277 -0.48104 -0.42547 -0.48049 -1.4898 -1.8299 -0.99247 -0.83579 -0.93 -0.55922 -0.54651 -0.62611 -0.24265 -1.4737 -1.0524 -0.92074 -0.23232 -0.36997 -0.5539 -0.34549 0.26145 -0.2997 -0.39344 -0.42774 0.23652 0.12474 -0.67162 -0.88784 -0.98638 -0.51854 -0.60029 -0.11777 -0.20416 -0.95855 -0.6554 -0.42145
-0.41752 -0.64217 0.15616 -0.92126 -0.64055 -1.3875 -1.1356 -1.3947 -1.0581 -0.93924 -0.87153 -0.097378 -0.85225 -0.55101 -1.4275 -0.96119 -0.22028 -0.49395 -0.22468 -0.2114 -0.86128 0.084793 -0.65685 -0.37067 -0.97757 -0.6183 -0.81724 -0.948 -0.73337 -0.61882 -0.96292 -0.70844 -1.2717 0.63917 -0.11728 -1.1442 -0.89527 -0.89808 0.269 0.0049095 -0.67564 -0.54646 -0.3769 -0.59331 -2.4494 -0.65597 -0.45702 -0.47716 -0.34373 -0.61869 -0.76969 -0.40641 -1.172 -0.045406 0.057496 -0.73182 -0.70655 -0.97348 -0.75252 -0.87974 -0.71717 -1.8623 -1.2456 -0.73788 -0.2087 -1.273 -0.082993 -1.7227 -0.74358 -0.41661 -0.65462 -1.3551 -0.13756 0.23306 -0.40744 0.1464 -0.50131 -0.36986 -1.0962 0.17799 -1.1441 -1.411 -0.81234 -0.22463 -0.49359 -0.77485 -1.2447 -0.4241 -0.9074 -0.65523 0.0045557 -0.6073 0.049468 -0.82816 -0.81652 -0.73379 -1.7266 -0.31389 -0.7424 -0.61944
-0.9749 -1.364 -0.94797 -0.14055 -1.0472 0.27538 -0.13362 -1.1583 -0.17986 -0.60654 -1.0089 -1.4791 -0.57694 -1.3635 -0.11124 -0.88611 -0.41421 -0.23593 -0.70633 -0.6607 -0.030052 -0.51864 -0.60361 -0.68779 -0.84117 -0.21228 -0.78866 -0.55817 -0.3607 -0.003504 -0.27581 0.041198 -0.48031 -1.5373 -1.163 -0.50373 -0.13813 -0.86387 -0.79882 -0.58593 -0.88533 -1.1755 -0.65758 0.060422 0.18156 -0.93126 0.18577 -1.5502 -0.92908 -0.63102 -0.76382 -0.54061 -0.50537 -0.31442 -1.3136 -0.074232 -1.1272 -0.83549 -0.30654 -0.64702 -0.68313 -0.48466 -0.85472 -0.22341 -0.91768 -0.68532 -1.5875 0.0122 -0.25659 -0.56832 -0.7938 0.38146 -0.72524 -1.3376 -0.97809 -1.7891 -0.97485 -1.0718 -0.52004 -2.0423 -0.43892 -0.32332 -0.82651 -0.88659 -0.5374 -0.1638 -1.0721 -1.1413 -0.61702 -1.2749 -1.0022 -0.45065 -0.55154 0.07013 -0.14305 -1.1471 -0.4731 -0.85765 -0.60898 -1.2393
-0.52037 0.33274 -0.78355 -0.7873 -0.93542 -0.67128 -1.0942 -0.014068 -0.84282 -0.34472 -0.49525 -0.2819 -0.69365 -0.94615 -0.91446 -0.4665 -0.69703 -1.1033 -0.1752 -0.9813 -1.3093 -0.78113 -0.87642 -0.30625 -0.36981 -0.96107 -1.382 -1.5376 -0.047039 -1.1208 -0.30349 -1.05 -0.12925 -0.76794 -0.69957 -1.0401 -1.0441 -0.56832 -0.42723 -1.0224 -0.5243 -0.37456 -0.58633 -0.65775 -0.68544 -0.76138 -0.54509 0.21999 0.055976 -0.2895 0.16958 -0.29384 -0.10071 -1.1232 -0.56662 -0.51956 -0.1672 -0.12005 -0.30747 -0.69387 -0.040153 -0.047679 -0.13937 -1.0736 -0.15658 -0.53573 -0.33918 -0.061254 -0.85015 -0.66003 -0.1203 -0.82842 -0.70654 -0.86951 0.17938 -0.34167 -0.85265 -0.11016 -1.5735 0.96444 -0.35764 -0.65989 -0.35701 -0.25756 -1.26 -0.9552 0.015422 -0.57255 -0.42106 0.095236 0.10007 -0.74344 -0.82965 -0.8367 -0.76533 -0.88339 -0.33104 -0.35256 0.38603 0.31621
-0.62413 -1.2724 -0.67171 -0.45082 -0.29212 -0.2675 -0.32564 -0.7477 -1.0226 0.18668 -0.38982 -0.85279 0.36205 -0.27254 -0.65915 -0.63897 -0.66673 -1.3394 -1.0446 -0.75568 -0.12407 -1.5092 -0.67054 0.25308 -1.415 -0.7377 -0.3913 -0.45692 -0.87872 -0.42698 -0.53456 -1.3539 -0.90308 -0.5467 -0.39224 0.48751 -0.37793 0.21675 -0.89245 -0.6468 -0.39317 -0.33662 -0.37738 -0.7797 -0.34701 -0.6915 -1.5771 -1.0855 -1.236 -0.5587 -1.0462 -1.7878 -1.0319 -0.55552 -0.47255 -1.0918 -0.7057 -1.082 -1.786 -0.53139 -1.294 -1.0853 -0.54006 -0.43489 -0.77009 -0.24549 -0.54471 -0.22641 -0.71281 -0.698 -0.94137 -0.65197 -1.2878 -0.68144 -0.964 -0.48766 -0.62771 -0.36821 0.69326 -1.3536 -1.1148 -0.61672 -0.98654 -0.6035 0.1359 -0.18832 -0.37738 0.13959 -0.53038 -1.8561 -1.296 -0.17607 -0.71852 -0.37511 -0.98296 -0.12554 -0.68545 -1.3077 -0.8486 -0.74523
-0.52204 -0.40547 -0.89148 -0.39761 -0.90632 -1.1059 -0.47848 -0.54339 -0.10386 -0.74944 -0.51487 -0.39082 -0.73414 0.48901 -0.40066 -0.33196 -0.63296 -0.70208 -0.78 -0.78243 -1.2963 0.33608 -0.39777 -1.1476 0.4241 -0.71718 -0.34714 0.097813 -0.65859 0.052446 -1.4513 -0.28104 -0.10158 -0.88759 -0.24767 -0.40685 -1.1185 -0.65538 -0.84157 -0.30957 -0.23653 -0.50103 -1.0051 -0.82518 -0.40488 -0.77572 0.72845 -0.78103 0.12097 -1.0129 0.017438 -0.14709 0.12059 -0.59391 0.071161 -0.097649 -0.96755 0.59276 -0.24344 -0.10371 -0.45594 0.25163 -1.0494 -1.3228 -0.66553 0.010003 6.8879e-05 -1.1318 -1.1143 -0.41012 -0.84212 0.12596 -0.25078 -0.50296 -0.63759 -0.081015 -0.57483 -0.8889 -1.0647 -0.07742 -0.32637 -0.85222 0.19011 -0.5801 -0.42328 -1.2432 -0.85809 -0.78007 -1.0775 0.14413 -0.64147 -0.85493 -0.25185 -0.61644 0.15875 -0.39482 -0.98286 0.060709 -0.99879 -0.82252
0.41303 -0.47507 -0.56082 -0.86056 0.27696 -0.54511 -0.20671 0.27077 -0.79564 0.13166 -0.20392 -0.79308 -0.74467 -0.87868 -0.72011 -0.36559 0.025913 0.028514 -0.49954 0.067159 -0.74069 -0.36725 -0.35116 0.21465 -0.20425 -0.1136 -0.54291 -0.76743 -0.46654 -0.82973 -0.10849 -1.4182 -1.1904 -0.31185 -1.0067 -1.2794 -0.28043 -1.261 0.53248 -1.1451 -0.37595 -0.55882 -0.3696 0.10206 -1.0374 -0.054358 -0.43685 -0.42699 -0.91862 -0.58982 -0.73206 0.17224 -0.89551 -0.20325 -0.83165 -1.2709 -0.53706 -0.64189 -0.2581 -0.86858 -1.3485 -1.013 -1.6518 -0.30646 -0.70956 -0.84906 -0.69003 -0.92784 -0.0071554 -0.35356 0.082805 -1.1065 -1.1052 -0.37722 -0.4203 -1.6272 -0.24795 -0.33949 -0.52075 -0.29252 -0.45437 -0.40187 -0.26518 -1.1728 -1.2131 -0.078165 0.0636 -0.71811 -2.1607 -0.5228 -1.0219 -0.58365 -0.16615 -0.94268 -0.6119 -0.62233 -0.30803 -0.92928 0.23889 -0.41322
-0.96153 -0.7273 -0.51081 -0.64281 -0.7485 -0.080273 -0.36381 -0.99591 0.1762 -0.839 -1.1104 0.19099 -0.85257 -0.70393 -0.36433 -0.51509 -0.49703 -0.6169 -0.020154 -0.53878 0.2121 -0.39389 0.14941 -0.81417 -1.6615 -0.95478 -0.53069 0.54896 -0.44655 -0.24542 -0.62127 0.093443 -0.4762 -1.0289 -0.5956 0.3593 -0.38492 0.35252 -0.9794 -0.78261 0.18382 0.1685 -0.67043 -0.9307 -0.24049 -1.5127 -0.55197 -0.14184 -0.23197 -0.80071 -0.49125 -0.58738 -0.1144 -1.3727 -0.1834 -0.23094 -0.34935 -0.97053 -0.7361 -0.69733 0.70813 -0.41246 0.24909 -0.2821 -1.1079 -0.70517 -0.06563 -0.40356 0.0061545 -0.41732 -0.61711 0.041425 0.0079485 -0.45079 -0.44004 0.031403 -0.28208 -0.29422 -0.29931 -0.10849 0.31558 -0.40317 -0.41722 -0.13295 -0.33602 -0.064158 -0.96862 -0.42738 0.41138 -0.48075 -0.096224 0.12951 -0.78606 0.23436 -0.80686 -1.0989 -0.93123 -0.10215 -0.92531 -0.4441
-0.23633 -0.70886 -0.30515 0.33155 -0.12952 -0.023846 -0.41171 -0.1287 -0.73595 -0.9134 -0.047 0.13168 -0.41225 -0.46365 -1.2336 -0.51582 -0.44697 -0.2138 -0.44073 -0.72065 0.048485 -0.46636 -1.071 -1.4127 -0.29764 -0.56188 -0.62192 -1.367 0.015874 -0.8012 -0.5553 0.3257 -0.25895 -0.026346 -0.56923 -0.44241 -0.64699 0.61411 -0.97085 0.20128 -0.7882 -0.88492 0.04444 -0.043398 0.084158 0.24058 -0.58985 -1.1852 -0.7035 -0.34373 -0.64337 -0.54871 -0.46216 -0.10763 -0.87274 -0.13345 -0.011893 -0.55259 0.052772 -0.40953 -0.39702 -0.8059 0.2391 -0.44601 -0.20075 0.12618 -0.98353 -0.45095 -0.36531 -0.49143 -1.1372 -1.0255 0.14586 -0.52344 -0.39904 -0.64834 -0.87443 -0.45678 -0.28663 -1.1936 -1.5619 0.15958 -0.7641 -0.38283 -0.75775 -0.045019 -0.094596 -0.39288 0.54162 -0.099683 0.37556 -0.67306 0.48466 -0.37846 -0.1716 0.27979 -0.37782 -0.40543 -0.51975 -0.16088
-0.028593 0.37456 -0.98857 -1.1568 -0.19811 0.25547 -0.23495 -0.052496 -0.55547 -0.29485 0.050367 -0.66333 -0.21119 -0.028133 -0.37318 -0.15696 -0.093057 -0.16767 -0.25229 -0.49829 -0.50427 0.49923 0.26326 -0.25941 0.05474 -0.32176 -0.61481 -0.033594 -0.40677 -0.32049 0.040063 -0.17627 -0.21643 0.2678 -0.3526 -0.31153 -1.0747 -1.1182 -0.64749 0.089121 -0.81273 -0.44608 -0.42659 -0.083283 -0.76909 -0.036952 -0.27098 -0.49321 -0.21919 -0.17319 -0.1688 -0.43904 0.23309 -0.4404 -0.56928 -0.36334 -0.45348 -0.27654 -0.26411 0.75059 -0.39786 -0.10147 -0.4034 -0.36563 0.36686 -0.5059 -0.61143 -0.045473 -0.40516 -0.76005 0.22223 -0.2461 -1.1064 -0.21346 -0.8059 -0.17675 -0.32401 -0.99698 -0.51406 0.019965 0.46048 -1.1951 -0.47827 -0.69808 -0.79965 -0.91356 -0.94383 -0.46039 -0.11576 -0.4841 -1.4495 -0.59656 -0.9846 -0.73451 -0.08744 -0.04689 -0.43103 -0.52682 -0.77106 -0.5326
-0.22111 -1.1198 0.21611 -0.16445 0.47048 -0.79305 -0.33985 -0.59321 -0.20207 -1.0542 -0.68605 -0.31059 0.49617 -1.2785 -0.67605 -0.51174 -1.0072 -0.64961 -0.76516 -0.28649 -0.4459 -1.2985 -0.47331 0.59989 -0.53626 0.29024 -0.30888 0.13022 -0.31779 0.075033 -0.07205 -1.4868 -0.3011 -0.89623 -0.2104 -0.74661 -0.30293 -1.2193 0.34361 -0.25917 -0.044599 -0.26902 -0.61207 -0.92968 -0.94092 0.18845 -0.28721 -0.44846 -0.037514 -0.34206 -1.2834 -0.60091 -0.68064 0.21366 0.38083 -0.99959 -0.25583 -1.0821 -0.30965 -0.63268 -0.46021 -0.023383 -0.17694 -0.2631 -0.73597 -0.53128 -0.51852 -0.21784 -0.016726 -0.11569 -0.43303 0.20905 -0.68926 -0.68295 -0.31558 0.079239 -0.078729 0.29274 -0.49 -0.34952 -0.9068 -0.15565 -0.46529 0.12749 0.60592 0.067318 -1.0195 -0.079015 -1.5053 0.038041 -0.6476 -0.029986 -0.39885 0.20994 -0.8254 -0.16664 -0.80742 -0.083535 -0.11906 0.25638
-0.9758 0.45016 -0.39687 -0.13411 -1.3534 -0.15874 -0.27928 -1.2813 0.033469 0.53532 0.081665 -0.031052 -0.35328 0.73515 -0.010767 -0.63162 -0.24022 -0.17547 0.084152 -0.40422 -0.73729 0.23659 -0.11275 -0.40425 -0.45033 -0.62254 0.088688 -1.26 -0.27346 -0.92063 -1.415 -0.276 0.57687 -0.5503 -0.069956 -0.23872 0.034807 0.32961 -1.0923 -0.61614 -0.23467 -0.097378 -0.58699 -0.6902 -0.85325 -0.85747 -0.57667 0.31375 -0.93547 -0.10532 0.58888 0.29349 -0.67309 -0.35403 -0.54656 0.20617 -0.13988 -0.25247 -0.59965 -0.94253 -0.11991 -0.66758 -0.17751 -0.73587 -0.55467 -0.51186 -0.047293 -0.84039 -0.57936 0.0046228 -0.31734 -1.7222 -0.047125 -0.0056376 -0.3883 -0.39061 -0.14445 -1.0391 -0.97804 -1.0478 -0.69362 -0.46159 -0.17955 0.48784 -0.2784 -0.39692 0.065239 -0.63518 -0.094154 -0.25544 -0.38238 -0.76982 -0.64099 -0.84199 -0.51274 -0.79567 0.71183 -0.21089 -0.50298 -0.73489
0.41941 -0.1638 -0.072547 0.29121 -0.9128 -0.99179 0.12763 0.07563 -0.9276 -0.40918 -0.60044 -1.0691 -1.3078 -0.27177 0.060204 0.8357 0.1027 -0.62083 -0.14087 0.18138 -0.22695 -0.93088 -0.80176 -0.36687 -0.38693 0.29058 -1.2553 0.11279 -0.11325 -0.37397 0.47423 0.74286 -0.61799 0.36494 -0.51809 -0.72473 -0.14569 -0.93414 -0.019656 -0.93821 -0.36487 -0.27784 -0.0075663 -0.37149 -0.078903 0.56469 -1.0204 -0.63822 0.11133 -0.081385 -0.70357 -0.69791 0.42216 -0.81321 -0.30256 -0.30903 -0.51236 0.32245 0.045454 -0.19749 -0.26485 -0.0022391 -0.39894 -0.36305 0.26658 -0.17311 0.26487 0.6904 0.20906 0.60226 -0.22604 0.61223 -0.20624 -0.39083 -0.18814 -0.26146 -0.84262 -0.21306 -0.85041 -0.2142 -0.12424 -0.0066577 -0.13024 -0.47883 -0.41611 -0.51379 -0.084903 0.13437 -0.24122 -1.1154 -0.044265 -0.081907 -0.17271 0.2279 -0.89745 0.05846 -0.71668 -0.56378 0.11825 0.28686
0.14425 -0.36153 -0.42169 -0.59435 0.12854 -0.54651 0.0146 0.25731 -0.40681 -0.014763 -0.12479 -0.33112 -0.013448 0.094653 -0.24096 -0.58707 -0.86509 -0.39898 -0.32479 -0.50243 -0.38923 -0.41436 0.36579 0.1382 -0.24455 -0.77538 -0.2052 0.15577 -0.10676 -0.070913 0.25881 0.42877 -0.71846 -0.78006 -0.10463 -0.28979 -0.4343 -0.034207 0.21978 -0.032149 0.12735 0.38319 0.29383 -0.043181 0.080079 -1.0355 -0.29895 0.055339 0.052049 -0.38188 -0.48501 0.4022 -0.73663 -0.16136 -0.67333 0.10827 -0.50051 -0.91335 -0.11219 0.21779 0.14353 -0.75546 -0.49041 -0.14312 -0.82386 -0.84457 -0.51146 -0.42841 -0.99452 -1.002 0.17978 -0.058421 -0.10048 -0.53188 0.32351 -0.57396 0.7973 1.0272 0.62464 -0.34581 -0.69655 -0.59578 -0.81973 -1.0765 -0.99903 0.079697 -0.25736 -0.2134 0.25548 -0.14974 -0.21123 -0.2758 0.076263 -0.53225 0.31837 -0.39636 -0.73639 -0.27458 0.051163 -0.31483
-0.59803 -0.77798 -0.58627 -0.33928 -0.47435 0.91409 0.48399 -0.79076 -0.44451 0.2844 -0.57193 -0.19011 -0.11587 -0.24582 -0.24533 -0.45649 -0.17726 0.15959 -0.21179 -0.10952 -0.63278 0.92404 -0.44674 -0.51342 -0.15703 -0.18995 -0.04649 -0.79901 -0.82879 -0.57867 -0.26874 -0.58485 0.24427 -0.40989 0.33653 -0.11655 -0.23724 -0.29932 -0.685 -0.43125 -0.4525 -0.59915 -0.76977 -0.28356 0.17222 0.17614 0.562 0.2105 0.072467 -0.06347 0.16909 -0.70077 -0.091215 -0.90996 0.44375 -0.60693 0.20664 0.27808 -0.58637 -0.73681 -0.442 -0.90069 0.51653 0.055212 0.090526 -0.037861 -1.1182 -0.64331 -0.066449 0.0019657 -0.50529 0.17756 -0.036029 0.31996 -1.0746 -0.94983 -0.33048 -0.016829 0.35526 0.88988 0.35418 0.025838 0.52683 -0.15381 0.62385 -0.51622 -0.1127 -0.44657 -0.65336 0.35713 0.21731 -0.25764 0.34884 0.49402 -0.44387 -0.10168 -0.10285 0.43359 0.020683 -0.29157
-0.90208 0.37155 0.4487 -0.26344 0.25595 0.036422 -1.3153 -0.24629 -0.42618 -0.37814 0.62616 0.85108 -0.013793 -0.27014 -0.4969 -0.13995 0.33513 0.045899 1.3499 0.25099 0.29164 -1.0698 -0.45865 -0.27057 -0.33222 0.0040757 0.54562 -0.27651 -0.32546 0.48349 -0.69606 -1.214 0.291 0.58037 -0.88865 0.44066 0.10006 -0.13964 0.057562 0.72228 0.39383 0.029136 -0.13749 -0.073236 0.30249 -0.51873 0.12387 -0.045678 -0.31116 -0.41459 -0.44695 -0.37726 0.29505 0.48927 0.25799 -0.4818 -0.099046 -0.067923 -0.2554 -0.072917 -0.22244 0.40478 -0.19797 -0.053617 -0.071958 -0.19042 0.58698 -0.45263 0.49385 -0.34095 0.12476 -0.14125 -0.26541 -0.42863 0.99005 0.36693 -0.9247 -1.0734 0.050331 0.22855 -0.47385 -0.073857 -1.0401 0.15755 0.17236 -0.14333 -0.097122 -0.086766 -0.5983 -1.2524 -1.0693 0.77303 -0.86413 0.053657 -0.21315 0.6656 -0.058968 0.14349 -0.41847 -0.11963
0.47237 -0.56536 -0.56731 0.049688 0.45922 -0.50865 0.25803 0.11812 0.44338 0.097775 -0.39993 0.11443 -1.3635 -0.12251 0.21232 -0.86235 -0.45468 0.12435 -0.28653 -0.22149 -0.050996 0.61004 -0.41308 0.17691 0.33036 0.045377 -0.88159 0.44622 0.50487 -0.11241 -0.35432 0.27785 -0.74851 -0.79178 -0.41379 -0.067228 -0.2654 0.67399 0.53957 -0.48599 -0.58814 -0.022682 -0.021917 -0.30909 -0.55975 -0.35841 -0.81795 -1.1339 -0.46324 0.010827 -0.14004 0.19329 -0.6529 0.19641 -1.0702 -0.51362 -0.42876 0.35181 -0.0074305 -0.15992 -0.67663 0.092377 0.033031 -0.22775 -0.034009 -0.15002 -0.10489 0.3864 -0.45331 -0.68153 -0.64691 -0.083287 0.29663 0.81018 -0.96321 0.056289 0.37532 -0.11047 -0.62841 -1.3568 0.10341 -0.59717 0.25867 -0.29587 0.38028 0.50462 -0.26029 0.10226 0.060725 0.54919 -0.18045 -0.72571 -0.41263 -0.66407 0.55271 -0.42366 -0.65536 0.00055018 -0.30302 -0.27917
-0.050311 -0.25419 0.12543 -0.58621 -0.070129 -0.69326 -0.4137 -0.40788 -0.45743 0.14169 -0.26826 -1.2544 0.95362 -0.61845 -0.30563 0.080224 0.31483 -0.64749 -0.72238 -0.5921 0.053838 0.18403 0.47533 -0.10934 -0.0853 -0.10934 -0.27873 -0.51044 0.0067959 -0.39287 0.45776 0.083564 -0.081493 0.28277 0.03921 -0.20567 -0.05932 -0.27903 -0.3694 -0.098485 0.03432 -0.15354 0.52265 0.14524 -0.65034 -0.50315 -0.30707 0.39198 0.79762 -0.25405 0.55841 -0.64366 0.28175 -0.0073733 0.32316 0.49648 0.51731 0.19019 0.34526 -0.13752 0.88386 0.1874 -0.45202 -0.56625 -0.52876 0.18949 -0.65106 -0.078683 -0.40001 0.26308 -0.48698 -0.87193 -0.7457 -0.6443 -0.062614 0.01094 -0.013479 -0.88598 -0.83071 0.35555 -0.067588 0.39825 -0.11832 0.20599 -0.85573 0.17769 -1.0654 -0.40231 -0.12215 0.47047 0.11292 0.70207 0.066796 -0.12117 -0.56093 -0.04976 0.23447 -0.14909 0.51158 -0.62338
0.45871 -0.040896 -0.635 -0.4536 -0.045326 -0.31854 0.14459 0.15182 -0.15823 -0.07163 0.31078 0.24669 -0.060009 0.20643 0.28035 0.07405 0.14839 -0.15634 -0.49886 0.78408 -0.00091235 -0.30704 -0.2394 -0.35497 -0.46962 0.42217 -0.25742 0.3477 0.26518 -0.081011 -0.55891 -0.35334 0.5827 0.114 -0.95726 0.21226 0.6114 -0.0874 -0.41884 -0.4312 0.060389 -0.062073 -0.68008 0.10286 0.9247 -0.16524 -0.05861 0.29427 -1.0875 0.44092 -0.51396 0.7337 0.090774 -0.2661 1.0443 -0.24318 0.1126 -0.34144 -0.21134 0.40923 -0.49022 0.28968 -0.47744 -0.1354 0.19351 0.60278 -0.02601 -0.54374 0.31975 0.061167 1.109 -0.078962 0.17638 -0.093395 0.37389 -0.74179 -0.52114 0.48449 0.32178 0.25865 -0.70472 -0.95461 0.29791 0.29254 0.23923 -0.37613 1.0924 0.52459 -0.40806 0.10732 0.27198 -0.45834 -0.13122 -0.79707 -0.261 0.32757 0.023127 0.371 -0.56714 0.82958
-0.87711 -0.22249 0.85614 -0.052029 -0.73147 -0.19992 -0.42016 0.37398 -0.52689 -0.13011 -0.21729 -0.1328 -0.30483 -0.035736 -0.68714 -0.088674 0.19676 -0.14511 0.55606 -0.22399 -0.41523 0.18511 0.24904 -0.17565 -0.15187 -0.04139 0.67887 -0.16782 -0.25362 -0.24518 -0.031814 0.44553 -0.70468 0.45493 1.419 0.20033 -1.0868 -0.44667 0.22442 -0.10249 -0.15448 -0.2243 -0.39669 -0.035627 -0.1624 -0.086563 0.28941 -0.43537 0.47961 -0.58712 -1.0021 -0.37472 0.079639 0.032566 -1.3564 -0.29067 -0.45038 -0.22561 0.32446 -0.38401 0.22566 -0.33089 0.71558 0.17348 -0.56956 -1.1204 0.21373 0.10655 -0.95027 -0.62028 -0.74481 0.14117 0.60024 -0.2469 -0.35707 -0.15153 0.21462 0.23014 0.015576 -0.18119 -0.11505 0.063665 0.11986 -0.40933 0.46662 0.53487 -0.73192 -0.63635 0.37796 -0.38211 -0.10816 -0.037855 0.73365 -0.57426 0.065582 -0.48616 -0.006506 -0.22071 -0.1823 -0.54434
0.41581 0.58204 0.19496 0.50769 0.4516 0.64962 0.10871 0.087488 -0.096127 -1.0833 -0.23458 0.31162 -0.39476 0.02729 0.38492 0.65163 -0.75245 -0.50492 -0.1783 -0.28112 -0.20671 0.43054 0.30587 0.19579 0.030939 -0.0023413 -0.35894 0.70355 -0.536 0.15622 -0.1741 -0.85493 0.43058 -0.11112 -0.2348 -0.035667 0.71515 -0.1682 -0.034039 -0.21789 -0.14608 0.53202 -0.092851 -0.37614 -0.65165 -0.30886 -0.36942 0.19263 -0.067537 0.62587 0.89609 0.6263 -0.58863 -0.11674 -0.34904 0.35661 -0.30412 -0.85426 -0.11015 -0.21109 -0.30662 -0.34981 -0.45597 0.34011 0.48525 0.41972 -0.5156 0.31562 -0.26328 -0.44701 0.17143 -0.064783 -0.57256 0.18164 -0.3456 0.79001 -0.26373 -0.25736 -0.33029 -0.22905 -0.61095 -0.070256 -0.75663 -0.24094 -1.471 -1.0335 -0.0012994 0.16918 -0.83161 -0.67627 -0.33685 0.12352 -0.11762 0.62523 -0.29136 0.44465 -0.65113 -1.1686 -0.14632 0.69281
-0.016416 -0.69806 -1.2976 -0.10296 -0.077486 0.27925 -0.35711 -0.37154 0.58034 0.99707 0.64362 0.65127 0.45916 -0.53214 0.40808 -0.46384 -0.22085 0.11411 0.71423 0.39191 0.32898 -0.71779 -0.65508 0.25838 -0.65486 -0.16731 -0.51534 -0.17901 -0.22085 -0.42586 -0.27627 0.45327 -0.58395 0.44509 -0.17851 -0.0046024 -0.0089976 -0.06281 -0.43208 0.59711 0.42832 -0.35432 0.099079 0.35688 0.0060363 0.27928 0.23873 -0.068727 0.35229 -0.18578 0.36884 -0.24996 -0.14811 0.35507 -0.091322 0.059353 -0.29129 0.047553 0.075759 -0.37258 0.23715 -0.075442 0.76072 0.30003 0.091602 -0.25854 0.16631 0.47383 0.40526 0.11302 0.4839 0.055632 -0.37396 -0.046996 0.56388 0.17534 -0.22822 -0.028468 0.74814 -0.10169 0.99593 1.2523 0.30418 0.59256 0.53249 0.56384 -0.76233 0.47111 0.95252 0.75651 -0.12579 0.071623 -0.23269 0.67494 0.19309 -0.22679 0.081133 1.0845 0.67587 -0.32487
0.64432 0.19806 0.39669 -0.024962 0.60237 0.2872 0.44762 0.28359 0.53434 0.36421 -0.40902 -0.38844 -0.2979 0.017856 -0.26549 0.32012 0.16171 0.61833 0.60353 -0.047386 0.018389 -0.13218 0.058302 -0.35639 0.10391 -0.31812 -0.16885 -0.30928 0.60462 -0.43752 0.37628 -0.038962 0.22042 -0.40424 0.29525 -0.45163 -0.76318 0.77056 0.66142 -0.75805 -0.0030502 -0.14357 0.20659 -0.66515 0.27809 0.16826 0.46115 -0.02801 0.44679 -0.47965 -0.4572 -0.37938 -0.21999 -1.1223 1.2237 0.37662 0.93769 0.51616 -1.0529 0.36469 0.56918 0.42245 -0.41741 -0.63256 -0.035298 0.31974 -0.26194 0.49808 0.26286 0.38993 -0.64293 0.13269 -0.35677 0.11684 -0.31604 -0.4931 0.50396 -0.41356 -0.9855 0.52084 0.059439 -0.49967 0.90683 0.34243 0.35243 -0.36959 -0.035683 -0.32907 -0.2239 -0.6652 0.22682 -0.33904 0.26008 0.20125 -0.0094678 0.04159 -0.36734 0.016881 0.57389 -0.37883
-0.43179 -0.16122 0.83167 0.44052 -0.19241 -0.43592 0.0693 -0.022936 -0.20306 0.22068 -0.3312 0.10485 -0.043702 0.89717 0.098434 0.79899 0.56161 -0.23807 -0.57766 -0.060345 0.13611 0.18479 -0.10788 0.41185 0.066601 0.86918 -0.40626 -0.25419 -0.012471 0.41888 -0.37341 0.42518 0.20997 -0.80309 -0.97681 0.056315 -0.0667 -0.73772 0.42615 0.46028 -0.051463 0.43299 0.402 1.2664 -0.095524 -0.060556 -0.11891 0.51208 -0.37508 -0.92658 0.2041 -0.27116 0.67088 0.49017 -0.21619 0.2637 0.010722 0.57638 0.50759 -0.029072 0.52498 0.51304 0.82302 -0.014409 0.58133 -0.096243 0.68837 -0.4318 -0.14094 0.17324 0.83085 -0.068305 0.17022 -0.033468 0.29139 -0.1139 -0.19053 0.58337 0.21851 0.41972 -0.024448 0.023095 0.15658 -0.15245 -0.040147 0.18132 0.11567 -0.10901 0.11337 0.71767 -0.23054 0.84758 0.42197 0.41091 0.72726 0.31818 0.4989 0.24497 -0.20654 -0.14738
0.20339 0.67871 0.1891 -0.046433 0.64898 -0.0742 0.4829 -0.12809 -0.66603 -0.074553 0.52155 -0.999 0.32473 -0.31911 0.23754 0.409 -0.34703 -0.026623 -0.22365 0.38917 -0.01227 0.49549 0.65781 0.085168 0.097086 -0.35768 0.55035 0.50524 0.86062 0.35204 0.41553 -0.3229 0.29704 0.57001 0.6934 0.48144 0.56038 0.22287 -0.39389 0.33954 -0.28577 0.80783 -0.64157 -0.1085 0.24108 0.47738 0.55708 -0.42915 0.681 1.5871 -0.74535 0.95103 0.16547 0.67742 -0.54701 -0.62623 -0.10995 0.098611 0.18097 0.20598 -0.37259 -0.25902 -0.42572 -0.16927 -0.1142 0.39189 -0.40986 0.21445 -0.019408 0.43262 0.2449 -0.24853 0.035675 -0.71849 0.34352 -0.12265 1.1197 0.24207 0.49244 -0.2474 -0.21635 -0.4931 -0.35352 0.69744 -0.21524 0.22871 0.46907 0.19215 -0.12923 -0.0027961 0.60657 -0.52305 0.0021239 -0.54353 -0.72298 -0.069289 0.016762 0.40087 -0.37912 0.012885
0.78806 -0.14393 -0.43133 0.32536 -0.031658 0.99018 0.4715 0.044691 0.29464 -0.29988 0.95982 1.3473 0.77545 -0.063475 0.063353 -0.83667 0.59214 0.0014158 0.69607 -0.37255 0.36266 -0.23755 -0.38356 -0.070857 0.85885 0.6365 0.37888 -0.14606 -0.65404 -0.4203 0.58366 -0.1997 -0.093633 0.49405 -0.1658 0.42006 0.67776 -0.16029 -0.27916 -0.48501 0.85223 -0.31051 0.81822 0.63821 -0.72604 0.08842 0.51684 0.011643 0.012313 0.16355 0.74565 -0.19944 -0.20928 0.23832 0.72698 -0.053796 0.19287 -0.65889 -0.052246 0.057714 -0.06881 0.35681 0.31701 0.16705 -0.10208 0.087325 0.6031 0.25623 0.34481 -0.25592 0.14274 -0.18593 0.7062 0.83288 -0.28025 0.27636 -0.24648 0.34993 -0.42504 0.025959 0.65745 0.27422 0.45133 0.16857 0.63375 0.087615 -0.17752 0.30562 -0.7099 0.31909 -0.40028 0.27122 -0.12366 0.49934 1.045 0.20605 0.021082 -0.091573 -0.024059 0.89114
-0.087159 -0.23475 -0.11317 -0.038938 -0.38119 -0.13277 0.62096 0.802 0.22869 0.98617 -0.13884 0.16685 -0.50052 0.60068 -0.32151 0.51756 0.15892 0.41601 0.18836 0.23316 0.071213 0.2779 0.91091 0.15214 -0.65648 -0.26293 -0.088862 0.38441 0.027756 0.9072 -0.1503 0.54521 0.51582 -0.082784 -0.21433 -0.086553 0.23101 0.44242 0.4073 0.85471 0.081791 0.44844 0.28358 -0.25266 1.2959 -0.39207 -0.26057 -0.17461 0.031737 0.44668 0.70885 0.25903 0.68593 -0.41051 0.51161 0.4098 -0.079365 -0.18045 0.59781 -0.19999 -0.28773 -1.0159 0.28761 0.028359 0.27309 0.40509 -0.13421 0.44359 0.16427 0.32823 0.54599 0.6004 0.096021 -0.20899 0.1165 0.59229 0.64319 0.45418 -0.26003 0.28056 -0.1456 -0.10772 0.0028255 -0.37109 -0.56815 0.86661 0.076648 0.22403 0.8508 0.34256 -0.09476 0.76989 0.42978 0.50872 -0.081571 0.93328 0.70049 0.80426 -0.029942 0.87202
0.38193 0.0093676 0.10048 -0.45391 -0.27894 0.31907 0.25301 -0.36356 0.36268 0.94788 -0.6193 0.4625 0.30159 0.55056 0.33538 0.066546 0.30496 -0.11965 0.37756 1.0105 -0.35556 0.67098 -0.18876 0.13417 0.76936 0.085902 0.61501 0.55009 1.3311 -0.60166 1.2907 0.85798 -0.12209 0.11624 1.0408 0.23217 0.15158 0.60958 0.56407 -0.42848 0.16955 -0.16953 -0.54387 -0.23092 0.55207 0.42603 0.15627 0.19363 0.38121 -0.23634 -0.4368 -0.42683 0.46182 -0.045873 0.021731 -0.25073 0.56701 0.8085 0.31562 0.47392 0.3963 1.3342 0.1315 0.35841 -0.23794 -0.63067 0.10931 -0.4461 -0.14612 -0.055347 -0.070996 -0.31177 -0.59412 0.87316 0.29153 0.32406 -0.15107 -0.0179 0.97064 0.41668 0.44571 0.51819 -0.15745 0.70524 1.6132 0.32792 0.62766 0.40533 0.12735 0.615 0.84053 -0.20543 -0.2264 0.46517 0.11939 -0.55126 0.004115 0.1341 0.096271 -0.1374
0.1055 0.55516 -0.10922 0.73366 0.57519 -0.1491 -0.88842 0.25819 0.21131 -0.41424 0.97886 -0.81198 -0.33471 -0.056408 0.82306 0.34593 0.42799 0.38879 0.0353 -0.67514 1.5563 -0.14065 0.13217 0.59183 -0.059747 0.056603 -0.47759 -0.44877 -0.048538 0.34623 -0.067141 0.18503 0.80662 0.31445 -0.41896 0.54258 -0.039812 -0.72662 -0.28868 0.91128 -0.33374 0.52576 0.48499 0.64778 -0.51388 0.58641 0.22118 0.69425 0.61478 0.23013 0.42968 0.88675 -0.18892 0.53953 0.76901 0.66731 -0.64245 0.13598 0.9197 0.21507 0.65753 0.6046 0.43849 0.70252 0.72136 1.3254 0.48401 -0.015984 1.517 0.24852 -0.35094 0.89006 0.87088 -0.47777 -0.051507 0.32812 0.23425 0.01484 -0.31157 0.16707 0.61106 0.3082 -0.53706 0.21201 -0.15892 0.13769 -0.0071036 -0.10236 0.3206 -0.61717 -0.23799 0.43764 0.24571 -0.17311 -0.092459 0.76555 0.030448 0.56305 0.11854 0.1088
0.41395 0.98532 0.41615 0.56264 0.47978 -0.027295 1.2147 -0.02869 -0.19193 -0.23644 -0.2368 0.50427 1.0126 0.25189 -0.76994 0.58822 0.053875 0.50781 0.28295 -0.09371 -0.30075 0.79758 1.0578 -0.42531 0.28222 0.49391 0.54716 0.084941 -0.21237 -0.30039 -0.34996 -0.22544 0.55261 0.3219 0.034838 0.18201 1.1707 -0.36388 0.37448 -0.23794 0.49975 0.78993 0.4274 0.78033 0.1083 -0.06059 0.29104 0.43085 0.24636 0.022962 0.89676 0.19892 0.16277 -0.60417 -0.61842 0.10416 0.55784 0.32631 -0.56171 0.46288 0.26232 0.77552 0.61233 -0.70956 -0.15808 -0.0012026 -0.30421 0.58442 -0.40157 0.37494 0.050377 0.083754 0.18732 0.99695 0.090768 -0.57133 0.04742 0.73567 0.14827 0.96661 -0.36622 -0.058515 0.14704 0.31079 -0.43617 0.48055 0.22241 -0.15134 0.070151 0.10856 0.49228 -0.037259 0.98516 0.1436 0.85237 0.045318 0.70243 0.0503 0.94084 0.23124
0.34642 0.17351 0.43886 -0.46171 -0.035125 0.18738 -0.14248 0.11655 0.023632 1.5349 0.71682 1.0797 0.12135 0.24089 0.49442 0.2145 0.26534 -0.2812 0.8768 0.38297 0.62477 0.61726 -0.45626 0.79984 0.8037 0.19758 -0.1962 0.5651 1.1004 1.3052 0.19506 0.41246 0.086928 0.75316 1.4665 -0.20597 -0.87257 1.7483 0.93088 0.31386 0.95121 0.31249 0.34532 0.16366 0.48425 0.4317 0.073325 -0.080769 -0.015601 0.2532 -0.56196 0.81924 -0.25194 0.61621 0.88463 0.69936 0.010945 -0.017156 -0.022687 0.38323 0.18236 -1.0145 -0.058143 -0.19948 0.64991 -0.067508 -0.0017114 0.68499 0.56451 0.84762 0.36887 0.87828 0.30084 -0.31589 0.65349 0.4028 0.41198 -0.34918 0.43886 -0.43888 1.4426 0.60447 0.97637 1.1325 0.87281 0.32753 -0.087405 0.72988 0.3106 0.66705 -0.094221 0.99182 -0.58203 0.57025 -0.065942 0.20323 0.023938 -0.2684 0.71695 0.55263
0.70735 -0.20266 -0.11524 0.30438 0.36642 0.54652 0.43033 1.0886 0.29028 -0.54586 0.6098 -0.06662 0.46436 0.32893 0.11437 -0.026889 0.81986 1.0497 -0.96309 0.58573 -0.37372 -0.06985 -0.16864 0.45455 0.28312 0.073736 0.6531 -0.21728 0.10197 0.016863 -0.18835 -0.27876 0.23294 0.26634 -0.47714 0.76784 0.50648 -0.096979 -0.42524 0.7407 0.39101 0.30517 0.34895 0.019166 -0.63167 -0.0059004 0.72815 0.19775 0.76142 0.28339 0.38246 -0.95974 1.0825 0.40431 -0.076966 0.035459 0.55867 0.13585 0.68285 -0.063356 0.71449 1.0324 0.18216 1.509 0.37616 0.34899 0.91173 -0.66878 -0.21561 0.64976 0.81846 0.43437 0.34496 0.8142 0.59524 1.0088 0.045485 1.4069 0.28003 0.088483 -0.30855 0.95166 0.82157 0.043465 0.45191 0.45395 1.6539 -0.29851 -0.022397 0.13071 0.94275 0.079266 0.80606 0.1856 0.79505 0.51444 -0.12225 1.0695 0.34632 -0.22274
0.22698 -0.0099554 -0.19876 0.84139 1.5833 0.73863 0.16453 -0.22881 0.40211 0.013661 0.12032 0.9075 0.9009 0.4825 0.99714 1.3245 0.044195 0.53958 1.2334 -0.77453 -0.019848 0.21327 0.34994 0.3524 -0.25304 0.45891 0.18971 0.89297 0.49015 -0.0080325 1.2107 1.1884 -0.082132 -0.36771 0.16337 -0.34466 0.28878 0.50954 1.0813 0.78222 -0.084162 0.45757 0.40052 -0.081635 0.29274 0.30379 0.2196 0.43835 1.008 0.77853 0.31535 0.69911 0.020718 0.25601 0.28117 0.4136 0.54836 0.68956 1.3704 0.82057 1.206 0.16617 0.84113 0.65815 -0.08737 0.095246 0.028306 1.4024 0.98133 0.30735 -0.49996 0.053608 -0.26258 0.27492 0.033193 0.81684 1.0373 -0.62471 0.038489 0.70731 -0.72125 0.1156 -0.32102 -0.00013735 0.31961 -1.0052 -0.99467 1.0962 0.79454 0.05589 1.1011 0.43394 0.36842 1.3457 -0.39176 0.39811 0.36366 -0.73232 -0.26999 0.81135
-0.016014 0.38261 0.95538 0.55602 0.46461 0.501 0.71048 0.41558 -0.055353 0.73322 0.50336 0.17358 0.22867 0.92217 0.13832 -0.32294 -0.6404 -0.22677 0.73996 1.5169 0.21148 0.98948 0.8369 0.76991 0.081646 0.33036 -0.083116 -0.080442 -0.049983 -0.16924 -0.14482 -0.2164 0.31713 0.69674 1.0605 0.45903 0.47892 0.2071 0.50456 -0.30396 0.14973 0.02226 0.0048562 0.024644 0.65047 0.575 -0.064303 0.19349 0.49834 0.24871 0.75207 0.66071 0.26397 0.009654 -0.02563 0.84992 0.083206 0.69467 -0.81483 -0.069398 -0.31321 0.35711 0.68409 -0.76627 0.50702 0.29937 0.77233 0.66967 0.53566 -0.1442 1.2612 0.36139 0.33264 0.27843 0.59679 -0.84412 0.7125 0.39618 1.0072 0.6036 0.94307 0.37814 0.90104 0.63641 0.40874 0.53222 0.82762 0.3131 -0.6649 0.89303 -0.52754 0.735 -0.078763 -0.55189 1.0033 0.33257 -0.25671 1.0866 0.6434 1.263
-0.036916 0.78297 0.5856 -0.38807 0.13411 0.72995 0.53498 -0.051657 0.75375 1.3458 0.025669 -0.91145 0.76068 0.25482 -0.16819 0.75792 0.96354 0.51405 0.72436 0.19701 0.63926 -0.54578 0.37372 0.23924 0.23527 0.96465 0.38964 0.75224 0.4416 1.5608 0.042844 0.44933 0.69571 0.32397 -0.45156 0.50672 0.19163 0.29151 0.093534 -0.24403 0.65977 0.59755 0.83364 0.52842 0.13964 0.78334 0.75355 0.10515 0.010301 0.72161 -0.19068 0.75416 0.016922 1.1454 1.1771 0.28243 1.0602 -0.18314 -0.2149 0.47267 0.54086 0.16746 0.41253 0.0049311 0.070617 0.64945 0.43709 -0.078661 0.61141 -0.12122 0.42421 0.88401 0.71889 0.33012 0.56551 0.97469 -0.10131 0.25159 0.25736 0.055426 0.72926 -0.2619 -0.191 0.44691 -0.30748 1.5714 0.36347 0.71682 0.95683 -0.007381 0.50192 -0.15943 0.55673 0.1783 -0.046066 0.14424 0.86968 0.068821 0.91752 -0.64082
1.4585 -0.61194 -0.056989 0.74913 0.4518 -0.35948 0.15341 0.71732 0.39169 -0.03809 0.79054 1.1386 -0.85883 0.2797 1.1459 -0.14781 0.15665 0.22665 -0.083893 0.41266 0.25141 1.0218 0.66026 0.11337 0.17214 0.15355 0.46401 0.22872 0.83338 0.020583 1.2323 0.17586 1.197 0.55195 0.3886 0.62149 0.48176 1.0419 1.0726 0.56543 0.39307 -0.18455 -0.094432 1.1948 1.1459 0.55287 0.42139 1.2902 0.43504 0.9196 0.60334 0.14559 0.78104 0.21052 0.54661 -0.0024798 0.046409 0.70029 0.95995 0.88005 -0.14146 0.21488 0.76829 0.91238 0.70619 0.66893 0.74101 -0.2088 -0.015664 0.81559 0.82762 0.2471 0.78734 1.0287 0.14165 0.2367 -0.18346 1.3858 -0.32752 0.0072436 0.014151 0.4299 0.95272 0.14872 1.3672 0.02668 0.48223 0.83572 1.2769 0.29616 0.55379 -0.090333 1.0689 0.58105 0.78596 0.89874 0.67861 1.5839 0.42945 0.53661
-0.63765 0.99603 0.89618 0.44361 0.80852 1.0841 0.79061 0.85609 0.77854 0.20593 0.99362 1.1529 0.712 0.56107 0.013431 0.7185 0.82199 0.45696 0.73118 0.25046 0.67292 0.153 0.74256 0.2114 0.4161 0.5049 0.28863 0.23795 0.36766 -0.19458 -0.3346 1.3718 -0.12076 0.67775 0.52499 1.1917 0.2366 -0.061983 -0.40194 0.34585 0.88081 0.27379 1.0226 -0.11737 0.93213 -0.19603 1.2758 -0.22452 0.6801 0.42194 0.16298 -0.050206 0.72295 0.1991 -0.030275 0.39914 0.64695 0.041959 0.74036 0.04188 0.40273 0.56214 -0.16935 0.79291 0.13761 0.16413 0.1956 1.6108 0.36159 0.12499 0.24487 -0.46944 0.92077 -0.1479 0.85422 0.45661 0.7643 0.18992 0.33647 0.89967 0.53837 0.41723 0.91391 0.074877 -0.56782 0.24409 0.14358 0.4462 -0.38362 0.76597 0.19583 0.7074 0.29006 0.18041 0.57828 1.0103 -0.2177 0.48227 0.41761 0.72839
0.55921 0.25091 0.93827 0.39688 0.28697 1.0672 0.38377 1.0887 0.077035 0.36403 0.27658 0.16536 0.38316 0.87398 -0.10197 0.60622 0.81816 -0.2534 0.56512 0.46291 0.063998 0.79418 0.48023 1.3969 0.9832 0.9909 0.97989 0.60873 0.11968 0.39848 1.0617 0.42752 0.46255 0.21706 0.71373 0.45476 -0.16529 0.57996 0.84353 0.53452 0.46888 1.1592 0.067473 0.002466 0.12202 0.56448 -0.13849 1.1206 -0.081354 -0.33941 1.1278 0.70184 -0.12293 0.081301 -0.08079 0.67449 0.13778 0.6539 0.48574 0.044429 0.79346 0.60934 0.53847 0.065871 1.2089 0.41393 0.33695 -0.022942 0.3309 1.3583 0.51209 1.6541 0.26914 0.14495 -0.52812 0.7564 0.44949 0.1212 1.2147 0.74946 -0.13383 0.96726 0.54991 0.50643 1.0759 0.091506 0.30584 -0.3247 0.45141 0.55726 0.40141 0.97619 0.96235 1.4814 0.25709 0.1172 0.63272 0.52313 0.24051 0.31206
1.0387 0.90775 0.089336 0.84989 0.63601 0.28143 0.065803 0.29683 0.5182 0.55815 0.82035 0.81612 0.62205 0.16731 1.2337 0.89176 0.53223 1.6035 -0.053159 0.5661 1.871 1.3764 0.15215 0.20632 0.66374 -0.39858 0.5614 0.47934 0.98494 1.1873 0.35075 -0.18653 1.0206 0.93366 0.093276 0.20974 1.8723 0.61078 -0.6018 0.52588 0.41238 0.51509 0.19749 1.019 0.40899 0.096961 0.75103 0.11677 0.18057 0.45779 -0.559 0.86469 0.86533 1.2922 1.0659 -0.17397 0.49652 0.57336 0.85437 0.50029 0.95999 0.093481 0.32157 0.75907 0.578 0.79541 1.0453 0.85839 0.31336 0.41619 0.46105 0.047766 0.52631 1.0706 0.49879 1.0843 1.0556 0.99848 -0.19148 0.18769 1.2213 -0.2676 0.51268 1.0838 0.19799 1.2605 0.39544 0.96365 0.18557 0.58518 0.72828 0.46751 0.43679 0.3424 0.40867 1.1907 0.38525 0.71882 0.81816 0.98691
0.85477 0.87753 0.29918 -0.055431 -0.15361 -0.33783 0.75137 0.60713 0.84462 0.56315 -0.39766 0.78102 0.19222 -0.60454 1.2172 0.74091 1.0375 0.70049 1.2207 1.0291 0.59534 0.71073 0.69653 0.98509 -0.59684 1.3093 0.24447 0.11133 0.73864 0.52362 0.55654 1.0795 0.26513 0.84266 -0.064761 0.14329 -0.11036 1.0593 1.6722 0.63964 0.77052 0.59369 0.85474 1.0109 0.5429 1.4341 0.42186 0.85559 0.65915 0.24563 1.2034 0.23397 0.98367 -0.12622 1.2759 0.8857 0.0083266 0.52791 0.048874 1.1749 0.14101 0.58518 0.66592 0.6276 0.14663 0.83561 -0.54341 -0.27534 1.5866 0.49706 -0.012474 0.81082 0.23059 0.67307 0.90243 -0.45136 -0.17123 0.52416 0.061237 0.63238 0.58725 0.73881 0.74808 0.2941 0.43233 0.57202 0.91772 0.42341 0.65063 -0.10914 0.22326 0.030128 0.028275 0.98122 0.23166 0.64342 1.0095 -0.082158 0.32073 0.44911
0.8304 -0.053608 0.52634 -0.09502 1.1011 0.83748 1.0958 0.094968 0.009033 0.43997 0.70486 0.63942 0.29894 1.1349 0.74198 -0.19699 0.47941 -0.57182 1.0122 0.28183 0.16314 -0.41288 -0.3066 1.1017 1.2383 0.41734 0.29831 1.5042 0.083519 1.2552 0.23552 -0.14584 0.70972 -0.079196 0.8433 0.62274 1.1611 -0.0085246 0.33638 1.1265 0.59725 1.0141 0.40381 0.15606 0.070321 0.1932 0.23673 0.033219 0.7145 1.1863 0.50263 0.068977 0.049762 1.7729 0.38303 1.2967 0.91726 0.65294 0.11672 0.50555 0.31899 0.92848 1.0959 0.41132 0.63435 -0.1336 1.3351 1.2796 -0.004739 0.16353 0.54715 0.4232 0.46553 0.11477 0.68676 0.40609 0.44546 0.51714 1.5706 0.55183 0.44914 0.73716 0.59226 1.4884 0.9955 0.16884 0.61659 1.1972 0.65604 0.89808 0.68476 0.81543 1.1836 -0.029877 1.0394 0.0083806 0.27212 1.2426 -0.19029 0.40387
0.11137 0.28824 1.0507 2.2524 1.0218 0.90416 0.63075 1.0875 0.53853 1.4815 0.6772 0.26158 1.2309 1.1991 -0.060109 1.2915 -0.0045577 1.2266 0.63604 0.8748 0.13131 1.2413 1.028 -0.61593 1.0879 -0.10155 0.73609 0.0038388 0.77348 0.79332 0.88109 0.90065 0.59207 0.83852 0.9221 0.62478 -0.52293 0.63124 0.69955 0.22367 1.4482 0.4717 1.1667 0.4112 0.84722 0.97185 1.8279 1.3226 1.1791 0.76932 0.89739 1.4739 1.5204 -0.10848 -0.46239 -0.75317 1.0992 0.13763 0.84008 0.27845 1.4079 -0.19397 0.22444 0.059321 0.86389 1.7513 0.47742 0.48776 -0.24061 1.235 1.2276 0.38318 0.64059 0.60377 0.69805 1.2854 0.73044 1.059 0.048761 0.63448 0.38123 0.81679 -0.044963 0.33677 0.47721 0.96288 0.18063 0.16686 0.017038 0.51014 1.2454 0.41546 0.82386 0.49612 -0.05774 0.90155 1.2363 0.34254 1.3166 1.1229
1.132 0.19405 0.52581 -0.029435 0.4594 0.49681 0.015494 0.79382 -0.13674 0.012756 0.4515 0.32473 0.97038 0.60552 -0.086746 0.021164 0.59756 0.73603 0.98236 0.082045 0.29412 -0.48345 0.70883 0.50602 1.0885 0.93672 0.91918 0.77184 1.0692 -0.031928 0.54597 0.34619 0.97174 0.7979 0.51935 1.0821 1.0835 0.7686 0.57403 1.5106 -0.50431 0.4573 0.61707 0.30158 0.32535 0.68904 -0.68606 -0.43608 0.8746 0.76876 1.4095 0.1134 0.32935 0.72928 0.87884 0.85056 0.76129 1.0999 0.80401 0.68352 0.62071 1.6083 1.1559 0.54928 0.51019 -0.055242 0.7998 0.76044 0.77866 0.5601 0.84682 -0.34687 0.78174 0.87403 0.15205 -0.15986 1.0151 0.51715 0.75991 1.3607 1.4086 0.47201 0.4282 0.55405 1.1642 1.2314 0.37048 -0.063859 0.84006 0.7173 0.030475 1.1036 0.20232 0.9511 0.72368 1.1754 -0.1318 0.68356 0.22689 1.0839
0.72185 1.3896 0.6649 0.2102 0.78359 0.57001 1.765 0.14245 0.98801 1.6289 0.99782 0.92199 -0.064176 0.23064 1.1329 0.52263 0.93359 0.43509 1.0082 1.3722 0.42234 1.3158 0.90686 1.0363 -0.27669 0.97984 -0.13276 0.32086 1.0103 0.20238 1.3047 0.28645 0.32212 0.081578 0.87688 0.95399 1.2238 0.34213 0.8958 -0.059555 0.25281 1.7035 0.29623 0.88582 0.0040927 0.69679 0.70438 1.1932 0.61403 0.039151 -1.1643 0.81872 0.93426 0.84948 0.83106 0.46335 1.3482 0.68821 0.67573 0.1873 0.52367 0.0022316 -0.35458 0.79037 0.77419 0.91342 -0.28654 -0.28267 0.73189 0.58212 0.37665 1.408 0.80047 0.6701 0.89225 0.67822 0.77009 1.3336 0.4545 -0.21894 0.097923 0.97851 0.69723 1.4994 -0.18882 0.54957 1.1153 0.64482 1.2288 0.49767 0.79946 0.26785 0.053232 1.083 1.2528 0.023479 0.15743 0.49906 0.54855 -0.072078
0.22279 1.2397 0.049118 1.2227 0.40586 0.65158 0.17475 -0.10362 0.67886 0.27254 0.93482 1.2359 0.044746 0.70012 0.73167 1.0223 -0.39461 0.44399 -0.1038 0.54905 1.829 0.4706 0.67949 0.040494 0.24885 0.2843 1.2927 0.18599 0.34437 0.77168 0.4069 1.0205 0.50139 0.5149 -0.088734 0.29197 0.65973 0.32165 1.5868 0.38979 1.4846 0.11614 0.66542 1.0351 0.7665 0.53059 1.1291 0.50026 0.71231 1.1901 1.2395 1.2066 0.39833 0.1745 0.97711 1.4131 0.11752 0.29543 1.2012 0.67422 0.55534 1.5679 1.817 1.0658 0.13119 0.63707 1.4194 1.2478 0.23927 0.3837 1.1483 1.2752 0.090099 -0.063839 1.0153 1.8956 0.54284 0.87249 1.399 2.0052 0.17293 0.18748 1.2639 0.64052 1.4031 0.68488 0.41834 1.295 0.076464 0.72329 1.1627 1.4787 0.76212 0.50011 1.1309 1.1774 0.61564 0.65505 1.274 0.058072
0.79828 -0.42008 0.95349 0.48027 0.88275 0.94724 0.15335 1.5749 0.91063 0.56662 1.4691 0.68108 1.4546 0.58172 1.2982 0.6384 0.80386 1.1301 0.41698 0.77621 -0.20766 1.1874 1.0474 1.232 0.72736 0.39114 0.65238 1.339 0.40173 -0.16565 0.2276 1.3106 1.1293 1.3289 0.83496 1.0004 0.62455 1.1931 0.12719 -0.033014 0.2641 0.19699 0.57795 -0.14945 1.0879 0.08633 1.0684 0.83557 0.25023 0.66735 1.2375 0.46281 0.4384 1.0663 1.8882 0.4589 0.42238 1.3965 0.84854 1.6393 0.17742 -0.21576 0.35953 0.35002 0.7906 0.4599 1.0375 1.1968 1.5202 0.67585 -0.021732 0.018181 0.22151 1.5 0.66437 -0.11623 0.16888 0.23943 0.89289 0.83507 0.4923 0.8972 0.095226 1.1381 0.52447 0.93221 1.1701 0.34916 1.1696 1.0164 0.20912 0.16042 0.51172 -0.094505 0.12801 0.43518 0.81652 0.048135 0.99389 1.6817
0.59241 0.9561 0.46192 0.64058 1.3125 -0.15434 1.2031 1.2249 1.0896 0.4425 -0.36501 -0.20306 1.0846 0.23642 0.11207 1.0832 1.3927 0.51268 1.0562 0.66417 0.26905 1.0345 -0.018714 0.65789 0.96337 1.3213 0.56939 0.37598 1.0435 1.2364 0.86288 0.87667 0.44591 0.6879 0.85964 0.89418 1.0919 0.74107 1.2827 1.9217 0.73328 1.505 1.0951 1.4212 0.3529 1.118 0.80487 0.34432 1.2726 0.58696 0.47249 1.1222 1.1159 0.23983 -0.1534 0.37291 0.96335 0.23999 0.55517 0.3791 1.5346 0.88309 1.2854 1.0935 1.3131 0.98103 0.045974 0.67506 0.55113 1.0267 0.89965 1.032 1.9213 0.55878 0.33821 0.85079 1.7513 0.70568 -0.10363 0.48448 1.1916 0.73256 1.2831 -0.27633 0.80812 0.84189 0.42759 0.96263 0.61231 0.63764 1.2917 0.85923 1.1252 1.6911 1.1853 0.38436 0.24348 2.2117 0.29014 0.34869
0.88829 1.3085 0.68326 1.0232 0.16999 1.0011 0.81055 1.206 0.86102 1.5198 1.2183 1.4904 0.41646 1.8739 0.70007 0.92285 0.93743 1.3605 0.28615 0.69992 1.3042 0.1534 1.474 0.71019 1.0259 0.22273 0.18399 0.5766 0.60699 0.67533 0.37414 0.012323 1.1942 1.174 0.48654 0.77009 -0.23418 1.1609 0.11048 0.28625 1.7171 0.76112 1.3561 0.21504 0.80286 0.83998 0.013344 0.54345 1.425 0.96381 0.85451 1.1989 0.7317 0.19281 0.58831 0.67684 0.65793 0.9402 0.23105 0.25493 1.1736 1.1934 1.7354 -0.06931 0.14115 0.77515 1.2197 -0.2701 0.75243 0.19088 0.92467 0.49384 0.2567 0.73045 0.52301 0.26292 0.19422 0.22738 0.61608 0.45143 0.92156 0.28153 0.27155 0.55344 1.5316 0.79272 0.32675 0.38495 -0.2301 0.61329 0.90838 0.74913 0.83287 0.50884 0.32015 1.7613 1.1382 0.19153 1.3617 0.78356
1.1805 0.68594 1.0375 0.33793 1.0702 2.1895 0.52196 0.41367 0.21375 0.56408 0.5889 0.90267 1.1961 0.52615 0.55815 0.16004 0.51589 0.20297 2.03 0.74234 1.4395 1.4336 0.71881 1.1546 0.6141 0.84882 1.5943 1.2012 0.26663 0.89052 0.91586 0.84243 0.77406 1.0001 1.1127 0.15608 1.7733 0.23151 0.6631 1.2922 0.93432 0.3091 0.19635 1.1295 1.2041 0.30382 1.0193 1.7903 -0.14616 0.14101 0.52917 0.003397 -0.075502 0.61436 1.0179 1.2928 1.3005 1.1195 1.0391 1.2102 0.55826 0.50412 -0.16972 1.0217 0.90073 1.7116 -0.56733 1.7744 0.92218 1.6207 0.85617 0.92262 0.00076043 0.60569 1.1361 1.2604 0.090794 0.87912 1.2161 0.77747 0.80506 0.91021 1.2389 0.6042 0.40907 0.32232 0.90819 1.0857 0.70231 0.66399 1.0251 0.90459 0.26882 1.3727 0.019424 0.32472 0.79242 0.95005 0.54442 1.0626
0.98246 0.88747 1.5458 0.49031 1.0252 0.59757 0.23386 0.23673 0.18443 0.36088 0.97855 0.21445 0.85463 1.053 1.2849 2.21 1.2109 1.0128 1.0844 0.83303 -0.73401 1.4154 0.9288 1.435 0.31371 0.60666 0.92919 1.3086 1.8945 1.2487 0.90952 1.2465 -0.92425 0.56756 0.66924 0.80208 0.51535 0.7263 1.4931 0.96707 0.043536 0.86995 1.2686 1.1868 1.3923 1.103 1.0584 0.22715 1.4541 0.87054 1.1848 0.62809 1.1532 1.0632 0.053756 0.81257 -0.088223 0.40936 1.1885 0.61962 1.0243 0.72903 1.4364 0.87773 1.1538 0.40725 2.1702 0.67753 1.1073 1.1973 0.52551 0.76532 0.6198 0.43168 0.97489 1.2223 1.6864 1.0086 0.50118 0.68943 0.45253 0.53174 0.59808 1.5438 0.80052 0.43342 1.006 0.75486 1.4245 0.8848 -0.50079 0.97253 1.9516 0.60649 1.2735 0.43605 0.69941 1.5569 0.61466 0.66098
0.41547 0.093671 0.12182 1.1065 1.0537 0.49511 1.1977 1.0087 1.0728 1.1167 0.70761 1.7152 0.30133 0.82012 0.10463 0.37126 0.3113 0.68486 0.13253 0.20133 1.935 0.95677 0.02 0.1246 0.48648 0.85195 0.78897 0.27934 1.1238 0.65687 1.1388 0.60434 1.1834 1.1561 1.3255 1.1426 1.3933 0.9307 -0.45206 -0.10329 0.60097 2.19 0.38396 0.36112 0.31761 0.7174 1.0584 0.93571 1.2008 1.2933 0.88568 0.83462 1.3214 1.0498 1.0858 0.89926 1.0161 0.63632 0.81062 0.99672 0.14719 1.6427 0.46705 0.67126 0.876 0.52059 0.40247 1.116 1.1428 0.75186 1.0675 0.99698 1.0711 1.5016 0.82677 0.016005 0.8037 1.116 0.10107 0.63125 1.1195 1.1477 0.56556 0.89529 0.39973 1.3466 0.3878 1.2541 0.93047 0.0054883 1.7477 0.44264 0.93107 1.4928 0.82759 1.9694 0.98626 0.69693 1.4426 1.2254
1.363 0.87983 0.56509 0.83812 0.35132 0.61745 1.5173 0.85123 0.63121 0.80859 1.1169 0.3211 1.0826 1.0189 1.3024 0.75629 1.0605 0.8847 0.3548 1.1324 0.54907 0.010247 0.93599 0.99928 0.9865 1.1394 0.55677 0.85195 0.031237 0.80833 0.82315 1.385 1.9028 0.090838 0.86521 0.97699 0.17953 0.61825 1.6057 0.89475 0.64141 -0.25864 1.2737 0.64033 0.90104 1.3627 1.7297 1.1087 0.64551 0.6497 0.89795 0.89993 0.99582 1.0452 1.2793 0.71723 0.86334 0.81166 0.82683 0.78206 0.99712 0.19381 0.72264 0.23055 1.2239 1.0416 1.1479 1.5794 0.75286 0.7287 1.6789 1.1682 1.6453 1.0273 0.31528 0.57836 -0.021339 -0.031718 1.293 0.62904 0.60536 0.99976 0.85109 0.5163 1.1105 0.7918 0.98641 0.94965 1.4428 1.6002 1.6271 0.5591 0.55571 0.50297 1.3574 0.51483 0.73066 0.85728 0.48019 0.56797
0.32458 0.98747 1.3615 1.216 1.1709 1.1551 0.83879 0.65462 1.3318 1.2035 1.1573 1.2372 0.64582 0.96792 1.5767 1.1353 0.82712 0.50879 1.4868 0.60447 1.1615 1.2511 1.3272 1.4308 0.80886 1.5349 0.32935 1.5416 1.1193 1.5449 0.88736 0.28513 0.6792 2.3466 0.64715 0.70849 1.1355 1.1408 1.2124 0.94731 1.9207 0.99841 0.31941 1.3692 0.63188 0.20258 -0.46931 0.3407 1.2457 0.71357 1.0989 1.0637 0.76561 0.51057 1.2922 0.5839 2.0359 0.50319 0.98578 1.1364 0.66128 1.1568 1.1613 2.0562 0.4046 0.57044 1.0816 0.90378 0.78765 0.3381 0.37818 0.88579 0.33245 1.1915 1.9036 1.5822 1.2265 1.5778 0.92734 1.6517 0.9156 1.2057 1.635 1.2348 0.9093 1.2802 1.3565 0.73873 -0.066314 1.354 -0.1983 0.40132 0.60177 0.92231 0.43465 0.94048 1.1656 1.136 0.1846 0.95135
0.95499 0.90584 0.73544 0.33756 1.595 0.91084 1.201 0.56213 0.66482 1.242 0.49335 1.1451 1.2496 0.94459 0.53832 0.19131 1.5521 0.52398 1.0808 1.4916 0.78462 0.71387 0.93373 0.8309 1.2305 0.26391 1.8664 0.4228 0.82437 0.24904 0.18806 1.624 0.98623 -0.21285 1.5001 1.0293 0.3456 0.58516 0.82112 1.3796 0.26793 1.1647 1.141 0.31545 0.72006 0.83728 1.2877 1.6081 0.68271 1.1582 0.94679 1.0836 0.32754 1.5807 0.84878 1.5719 -0.18279 1.1772 1.6878 1.0798 1.5267 0.59337 1.4043 0.012945 0.66841 1.0879 0.62192 0.40018 0.67703 0.22444 1.0361 0.3132 0.90871 1.0741 0.46998 1.1239 1.6327 0.57356 0.59415 0.50327 1.5648 0.58603 0.81489 0.28212 0.32938 0.32982 0.74746 1.1354 1.6988 0.33261 1.2711 1.0553 0.65119 0.58666 0.90211 0.83459 0.94917 0.46538 1.9136 1.0015
1.1528 1.3244 1.062 1.2485 -0.26374 1.0782 0.77747 2.1645 1.0665 0.44659 0.57788 0.38885 0.59733 1.6766 0.25549 1.3501 0.59185 0.87668 0.64365 0.76927 0.23031 0.94654 0.7869 0.59014 0.91222 0.90182 0.083045 0.86517 0.69586 0.97837 2.2732 1.1579 1.5242 1.0491 0.02058 1.4238 1.6478 0.85451 1.1168 0.7656 0.86946 1.5908 1.3456 2.0954 1.126 1.6322 0.81908 -0.17184 0.89739 1.4249 0.66886 0.45664 1.3379 0.60171 1.1095 0.51402 1.172 1.2417 0.16633 0.72819 0.58362 1.7364 0.88508 1.5877 1.2393 1.1526 0.28536 0.5795 1.0401 1.8292 0.63399 1.6704 1.4685 0.94955 0.56772 0.94874 0.55609 1.7095 0.87342 0.71413 0.29607 1.355 1.2758 1.54 1.9387 0.96701 0.73634 0.46641 0.47422 1.3821 1.2792 1.4707 0.92724 0.66475 0.97481 1.207 0.22336 0.82752 0.41965 0.94267
1.1438 0.34415 0.16106 0.81128 1.693 1.4207 1.9201 0.7136 1.1684 1.0362 1.9248 1.1819 0.97266 0.51317 1.1436 0.86453 0.8366 1.7004 1.1942 1.09 1.7653 1.5359 1.2873 1.5221 1.1517 1.4754 1.351 0.379 1.2553 0.66611 0.11043 -0.46351 0.63202 0.72755 1.2221 1.1009 0.74269 0.64427 0.74447 1.026 1.4166 0.11358 0.99851 0.56628 0.05894 1.0198 0.77858 1.4121 0.74752 0.22297 0.4667 0.63618 1.0922 0.46401 0.76447 0.83994 0.20027 1.0456 0.17186 1.0592 1.4773 0.67161 0.84321 0.2745 1.2176 0.90739 1.4032 1.2798 0.19151 1.7008 1.6764 1.0593 0.8384 0.80566 1.9325 0.46604 1.0615 1.0359 1.051 1.0658 0.51592 0.3913 1.1436 0.67276 0.46178 0.72337 0.86211 1.1623 1.116 1.0134 0.53262 1.2712 0.81702 1.1269 0.69405 0.70957 1.7489 1.0573 1.576 1.7626
0.92061 1.0691 1.4397 0.6483 0.96443 -0.1852 0.74094 1.1017 0.4246 0.83968 0.10357 0.99065 0.91132 1.1929 1.913 1.3815 1.6283 0.54035 1.4387 0.61146 0.45632 0.79592 1.1911 1.0211 0.83543 0.62623 0.6765 1.8545 1.6041 1.9282 1.5569 1.1449 0.95798 0.84858 0.89696 0.86331 1.2543 1.5369 0.61536 0.48819 1 0.42029 -0.13365 1.3195 0.93136 0.49837 1.0004 0.88983 1.3854 0.96749 1.9967 1.1291 1.2325 1.0886 1.5106 1.3776 1.2207 0.96133 1.3699 0.60324 0.55373 1.6761 0.58105 0.90032 1.1247 1.4215 1.3103 2.328 1.6905 0.8042 1.4782 0.93132 0.81136 0.84507 0.30337 0.70048 0.82906 0.56131 1.2671 1.0602 1.259 1.4707 1.3995 1.3333 0.70143 1.2449 1.5984 0.58504 1.1816 0.48228 1.4173 1.3594 1.5885 2.2592 0.77554 1.0945 0.54964 1.485 1.2077 0.68453
-0.20773 1.2384 1.0033 1.4702 1.027 1.6495 0.43279 1.0747 1.245 1.5926 0.73994 1.0381 0.72475 0.67661 -0.13576 0.84861 1.1458 1.4532 1.2516 0.98194 0.63828 0.77251 0.46554 0.71058 0.7626 1.1722 1.7566 0.64429 1.0501 1.0055 0.39435 0.62841 1.4016 0.55648 1.0259 0.34213 1.2387 1.4444 1.7975 1.083 1.3817 2.1325 1.4202 0.67625 1.8085 0.76917 1.6966 1.4293 1.7149 1.6216 0.31961 0.52947 0.81601 1.1219 1.0149 0.6674 1.2757 0.58043 0.56856 1.1409 0.90534 0.17681 1.7702 1.681 0.62253 1.083 1.1276 0.70461 1.0847 1.9122 0.7248 0.50599 1.2949 0.58315 0.7483 1.278 0.86178 0.72662 1.0068 0.83463 0.97586 0.83118 -0.39325 1.0085 1.2865 1.676 0.40919 0.67408 0.71446 1.788 0.10473 0.31707 1.0238 0.56427 1.6992 0.94184 0.69357 1.1172 1.3691 0.74809
2.1275 1.0474 1.5103 1.0891 1.7372 0.21833 0.98096 1.8494 2.209 1.0149 1.3941 1.1164 1.0578 0.98755 1.2321 2.1184 1.0934 0.89682 0.76524 1.0563 1.2577 1.3688 1.0656 1.0037 0.42957 0.83185 0.87008 1.7064 0.51312 -0.05983 0.88968 1.7609 0.76092 1.6907 0.7741 1.4836 0.41243 1.3846 0.73563 1.4148 1.3414 0.47058 1.3033 1.587 1.2497 1.5035 1.1059 1.059 0.94945 1.5959 0.51497 1.3349 1.683 1.3558 0.85815 1.1075 1.0982 1.3258 1.0548 0.61668 1.5609 1.4493 0.91404 0.89435 0.94545 0.43101 0.9042 0.40911 2.0762 0.49628 0.17222 0.75391 0.5925 1.8833 2.1554 1.1317 1.2985 1.5995 1.0642 1.6738 1.1665 1.1033 1.9758 0.80701 0.58092 1.1202 1.1888 2.0704 0.99927 0.5999 1.9016 1.5765 1.4273 1.0597 1.1185 1.9715 1.117 1.0109 0.83008 0.86491
1.8743 1.0266 1.0663 0.96184 0.32285 2.1039 1.7842 0.86042 -0.62757 0.71663 1.0437 1.5276 1.9783 0.96728 1.2785 -0.027626 0.41964 1.7269 1.4306 1.5494 1.0888 1.055 1.0802 1.4394 1.3123 1.159 0.73822 0.44454 1.8767 1.4573 1.6639 1.1837 1.4816 1.8671 1.4173 0.99459 0.62373 0.76785 0.83542 0.89144 0.51363 1.9166 1.4962 1.2868 1.3712 0.95304 1.1404 0.75676 0.60521 1.0321 1.8078 1.5047 0.31602 1.2279 0.46242 0.76383 1.7456 1.223 2.057 1.8726 1.2985 1.4036 1.3567 0.80178 1.524 1.3584 1.1319 0.71924 -0.070931 0.26662 1.7805 1.6117 0.57855 0.46454 0.76511 0.98596 1.1587 0.79557 1.1703 1.3476 0.81267 0.69355 1.173 0.98146 1.3606 0.88148 0.70804 0.34321 0.34435 1.2328 1.521 1.3484 1.3455 1.1376 1.1589 1.5376 1.2297 1.4856 0.68523 1.2051
-0.018806 1.38 1.3563 1.1817 1.3412 1.1051 0.60251 0.16384 1.5379 1.8526 1.807 1.3682 0.0065676 1.2818 1.1778 1.0825 0.97084 0.71344 1.596 1.643 0.85091 1.2649 0.78006 1.0183 0.71713 0.63272 1.2404 1.0178 0.82806 1.4817 -0.29366 0.58494 -0.23315 0.73947 0.7639 1.3935 1.2579 0.71908 1.0302 1.3397 0.91862 1.2989 0.27757 0.48956 -0.15739 1.4206 0.6621 0.85883 0.88215 0.47486 0.83241 1.1793 1.3169 0.10963 1.1841 1.4494 0.44435 0.74341 1.4279 1.2789 0.96067 0.81703 0.50572 1.1177 0.99554 0.99764 0.86007 1.1321 1.205 0.82234 0.7693 0.81577 1.5407 0.91877 1.0775 0.61706 1.2088 1.3195 0.92011 1.169 2.1313 1.219 0.38093 1.7679 1.4486 1.058 0.74647 1.2813 2.1272 1.0141 0.43457 1.573 1.153 0.9629 0.91605 0.50205 1.4087 1.0824 1.3305 1.6444
1.3712 0.5577 0.40305 1.5428 1.2568 1.5669 1.1676 1.1373 0.92254 0.71084 0.6751 0.59661 2.0366 1.3717 1.2082 1.7044 2.0679 1.1469 0.71276 0.87289 1.6397 0.80759 1.9402 0.85139 1.8089 2.1098 0.3764 1.4089 0.87213 1.1532 2.1545 1.6657 1.572 1.0581 1.0549 0.72935 0.80218 1.1032 1.6083 0.89946 1.2725 1.0168 1.427 1.1774 1.2969 0.58428 1.3916 1.5944 1.485 0.78828 1.345 1.1166 1.2907 1.7783 1.0778 1.0558 1.4429 0.98319 0.91226 0.34807 1.0819 1.1386 1.9256 0.88516 1.1727 1.156 0.31363 1.753 1.3143 1.8934 1.5465 0.98491 1.0908 1.4417 1.5048 2.5435 0.94262 1.4908 1.2681 0.97803 1.0606 1.3521 1.0776 0.73275 1.2006 1.1927 1.559 1.8738 1.9439 1.295 1.8028 -0.080251 0.78035 1.5177 1.2894 1.6676 0.7033 1.6066 0.92806 0.97616
1.6888 0.74094 1.0245 0.58236 0.75066 1.1308 0.85778 1.3953 1.3909 1.1228 1.188 1.48 1.5685 1.1153 1.1904 0.67367 0.67282 0.82464 0.99904 0.48856 1.1881 1.8721 0.69946 1.8782 0.71873 0.49184 2.5547 1.4234 1.1254 0.1949 1.0654 1.6065 1.5951 1.1569 0.49077 1.3024 1.5962 1.8063 0.9284 1.5191 1.2332 1.5331 1.0261 1.5597 2.1331 1.3655 1.7324 0.72042 1.3401 1.8411 2.1522 1.7557 1.4934 0.80457 1.6621 1.1866 0.58703 2.0546 0.95188 1.6605 0.64106 0.69975 0.84966 1.1619 1.1408 0.99448 1.6266 1.3589 1.5727 1.7237 0.50523 1.6037 1.5438 1.4142 0.68029 0.44673 1.1909 1.3423 1.2923 1.5037 0.33419 1.1519 1.3837 1.4876 1.0652 0.60087 0.69178 0.86718 0.47578 0.99186 0.31351 1.3151 0.87864 0.83546 0.99925 0.72244 0.93556 0.35608 1.224 1.8196
0.051217 0.60284 1.6818 1.7879 1.5624 0.54383 1.4446 1.0103 0.96807 0.76845 0.82867 0.42864 0.25223 1.3899 1.4918 1.0636 1.7807 1.3904 1.158 0.62072 1.277 0.60565 0.85176 0.79817 0.82031 1.1406 0.34416 1.3373 1.6068 1.5389 0.96291 1.2545 1.4108 1.3225 2.1734 1.2562 1.2014 0.25028 1.8014 0.72596 1.442 0.66927 1.7941 1.5565 0.79346 0.99387 0.67909 1.124 1.4391 1.044 0.32459 0.59773 0.58178 1.3531 0.94588 1.6717 1.7205 1.0443 0.71661 0.83748 2.0944 1.442 2.1124 1.0415 1.4937 1.467 1.7016 0.69465 1.7419 0.62653 1.5158 0.88486 1.1048 0.65859 0.8596 1.2825 1.2653 0.78662 0.022255 0.33804 1.6229 1.6909 2.2704 1.3839 1.6135 1.9679 1.4402 0.66645 1.31 0.47021 0.72666 1.2946 1.504 1.3058 1.6068 1.1106 1.2618 1.7183 1.3085 0.73312
1.7122 1.7429 -0.12811 0.92007 2.051 1.1293 1.7244 1.9884 1.2859 0.93654 1.179 1.7976 1.663 0.85946 0.45247 2.0632 0.75954 0.9347 0.95364 2.1924 0.61277 1.8756 0.98343 1.1611 1.238 1.4454 1.3755 0.75079 1.0622 1.6515 1.6829 0.84031 0.55048 1.0301 0.30246 1.8413 1.247 2.3446 0.78902 1.5384 1.6068 1.2716 1.3044 0.95862 0.54529 1.4345 1.5354 1.2482 0.9877 1.3735 1.5482 1.4174 0.97466 1.5366 1.4728 0.30492 1.1961 0.62817 1.9157 1.5113 0.60511 1.558 0.7446 1.3156 1.011 1.5635 1.0598 1.7317 0.43381 1.1566 1.082 0.86936 0.28281 1.7588 0.89867 0.65874 0.91005 1.5715 1.5821 1.107 1.3565 0.25456 0.31073 1.9166 0.7957 1.5881 1.3948 1.3171 0.94412 1.5012 1.7565 1.4271 2.0491 0.69651 0.7934 1.7563 1.1412 0.97706 1.9323 1.685
1.4209 1.8015 1.6202 1.607 0.83615 1.8464 1.3776 0.98664 1.1428 1.3889 1.633 1.1202 1.7777 0.94833 1.5304 0.72372 1.0179 0.92189 1.8065 0.80505 1.1278 1.3304 1.6405 1.5583 1.149 1.6212 0.85686 1.9533 1.2625 0.90634 0.37196 0.73301 1.9711 1.6861 2.1803 0.69203 1.5805 0.5722 1.3841 0.94596 0.93312 1.0873 0.96509 0.52835 1.6855 1.4336 1.2529 1.1047 1.3037 1.2271 1.2428 1.046 1.9039 0.13408 1.0166 1.3775 1.1623 1.1555 0.95857 1.6182 1.2452 1.027 0.62776 1.417 0.76694 1.6264 0.52168 0.72698 0.63618 1.5558 1.5847 1.8974 1.8288 0.83941 0.67894 1.3781 1.1823 1.0126 1.8411 1.7097 1.2576 1.7999 1.6957 0.41386 1.1153 0.72896 1.1663 0.88558 0.18543 1.5736 0.76766 0.96776 0.11752 1.4643 1.3355 1.5882 1.773 1.3998 0.95482 0.72178
1.7103 0.96444 1.4797 0.31528 0.7639 1.028 1.482 1.3286 1.3522 2.2094 1.1044 0.66338 0.70386 1.9368 0.88549 1.3121 2.1459 1.1963 1.1108 0.62947 1.1737 1.0422 1.4257 1.2831 1.4341 0.67875 1.0866 0.23056 1.6724 1.3683 1.2839 1.6229 0.46683 1.0443 1.1736 1.599 0.78347 0.30095 1.1894 1.4203 1.0931 1.8392 0.6201 1.3849 0.82825 0.78937 1.7682 1.5818 1.5709 1.695 1.5238 1.2985 0.97374 2.2256 1.7013 1.6632 1.777 1.3504 1.3698 1.1569 1.8526 0.82096 1.7246 1.0496 2.1593 0.27356 1.7528 1.498 1.5874 0.77907 0.73543 1.4204 1.1815 1.5147 1.3467 1.4875 1.4993 1.122 0.38688 1.8876 0.70185 0.84139 1.5722 1.3531 1.0537 1.4301 1.5776 1.7338 2.3178 0.61349 1.6169 1.4859 2.2443 1.4834 1.1485 1.2962 0.61998 0.92981 1.2692 1.9372
1.5201 1.6565 0.6989 1.5178 1.1694 1.4834 0.82903 0.90154 1.543 1.7264 1.181 1.872 0.43812 1.2135 1.3153 1.6362 0.26221 1.5166 1.8985 2.7481 2.1428 1.6248 0.98771 1.3038 1.9817 1.9596 2.0292 2.0075 1.9117 1.0558 0.78787 1.3413 1.7167 1.4228 0.96878 0.6643 1.7 1.9409 2.3337 1.803 1.4611 0.72012 1.6523 1.769 1.1239 1.259 0.47664 1.6864 1.2182 0.89716 0.87084 1.6175 1.4824 0.97332 1.1043 0.52845 1.0487 1.5209 1.0419 1.0788 0.94408 0.77265 1.0616 0.84582 0.98163 1.1929 0.83247 1.6684 0.82562 1.4443 1.6474 0.98565 1.3395 1.3658 2.1472 1.4637 1.0835 1.3933 1.358 0.75094 1.7561 1.0503 0.65106 1.0771 1.6697 1.5223 0.98253 1.299 1.3189 1.374 1.7849 1.7353 0.9688 1.3429 1.1231 0.5788 1.0036 1.996 1.1986 0.26484
1.6787 1.2318 2.8047 1.1864 1.6509 0.88843 1.0089 0.94901 1.114 1.3601 1.8842 1.2866 1.4413 1.4917 1.4802 1.2534 1.6291 1.2149 0.069475 0.61907 1.1552 0.95623 1.8055 1.3505 0.69414 0.55951 1.1398 1.4055 0.66188 1.1788 2.098 0.98025 1.1043 1.2237 1.9932 1.627 1.0903 0.962 1.0196 1.083 1.4281 1.7355 1.1797 1.1835 1.195 1.5094 1.4237 0.37967 1.6729 1.4685 1.0323 1.0191 1.5836 0.98029 1.1033 1.6732 1.0471 1.1842 1.5136 0.86653 1.5964 2.6659 1.9517 1.2848 1.0306 2.2983 1.5431 1.4413 1.3302 1.3905 1.3552 1.1965 1.8045 1.418 1.4971 1.0497 0.7311 1.4009 0.87492 1.7989 1.6731 1.4228 1.3289 1.3558 1.4191 1.0091 0.30699 0.63628 1.1262 2.1303 1.4046 0.69146 0.94966 1.4066 1.2014 2.1771 1.9444 1.5083 1.0698 1.8429
0.95949 1.3288 0.76546 1.5694 2.1906 1.8639 1.7735 2.1533 0.9872 0.61095 0.83193 1.5483 1.3971 1.3023 1.226 0.59589 1.8633 1.786 1.8949 1.2748 1.3486 1.1541 2.0496 1.5127 1.6539 1.2959 1.285 0.54067 1.5771 1.8534 1.6505 2.2548 1.7535 1.8241 1.5237 1.4218 0.92343 1.6192 0.96066 0.10405 1.7797 1.8419 2.0689 1.3977 1.5758 1.016 1.531 2.1466 0.62359 1.211 1.9299 0.68442 0.96555 2.1428 0.97366 1.7077 1.236 1.9195 1.6461 2.5628 1.6421 1.0144 0.79469 1.9725 1.6694 0.93164 1.0085 0.53713 2.223 1.7 1.1476 0.9678 1.2521 1.7122 0.94403 1.2897 2.6478 1.5811 1.5485 1.3575 0.95509 1.4238 0.84397 1.7229 0.97208 2.0327 0.96272 1.9393 0.95048 0.62811 0.84403 2.3701 1.2682 1.7453 2.1213 1.1323 0.77209 0.89294 2.0425 1.4581
1.5646 1.4215 1.2025 0.67911 0.53474 0.6009 1.4518 0.8079 1.4403 1.7071 1.5986 0.75214 2.023 1.4199 1.8316 1.9706 0.10626 1.4558 1.8686 1.9683 1.6861 1.0385 0.51625 1.0339 0.97339 2.1028 0.99036 1.1518 0.81629 1.1484 0.92863 0.47441 1.484 1.1265 0.249 1.6657 1.6748 1.7211 1.2834 2.2842 1.4794 1.5813 1.1716 0.77243 1.5548 1.3273 1.8634 1.7838 1.5123 0.96311 1.1964 1.6276 1.1983 0.49209 1.5557 0.69654 1.5802 1.2417 1.2094 0.37546 1.0609 1.1134 1.6011 1.9096 1.7878 1.5145 1.7434 1.7754 0.61138 0.73809 1.2461 2.1425 0.72531 0.91795 1.4278 1.1242 0.57566 1.2498 2.0829 1.1244 1.1194 1.5479 1.0692 1.6863 1.4056 0.67588 1.9639 1.6256 1.3355 1.717 1.8794 0.64685 1.4051 1.5864 0.52744 1.3687 1.2737 0.64106 1.3986 1.303
0.81761 0.92709 1.2442 1.9554 1.6702 2.4085 1.5334 1.6598 0.67568 1.7079 1.3515 1.7227 1.4376 0.67188 0.94095 1.7399 1.2732 1.7044 1.564 0.67263 0.95991 1.503 1.5291 1.2523 1.0361 0.97123 1.8875 2.0935 1.9658 1.289 0.92342 0.93315 1.1986 1.5989 1.0743 0.98288 1.8956 1.3612 1.3803 1.0078 0.67402 0.78145 0.52567 1.8016 0.94207 1.1016 1.3363 0.10477 1.6051 1.6033 1.4893 1.6984 1.4724 2.3405 2.3876 1.2684 1.5427 0.83632 1.0608 1.6948 1.9577 1.923 1.5728 0.9587 0.63285 1.4034 1.6655 1.9145 1.2017 1.1183 1.3776 0.039286 1.7377 1.0099 1.0937 1.5208 1.3497 1.1218 0.4847 1.8408 1.194 0.5823 2.0098 0.99907 1.6971 1.3114 1.6525 0.72115 1.1899 0.70582 1.0854 2.1253 1.4758 1.0663 2.0002 1.5997 1.8032 1.1979 0.55981 1.6881
1.6709 1.8629 1.8347 0.91045 1.4041 0.96231 2.1351 1.0023 0.59431 1.1925 1.0619 1.1229 0.76253 1.505 0.84631 1.015 1.9296 0.78452 1.0252 1.4018 1.327 1.5437 1.4018 1.9743 1.8199 1.1115 0.4454 0.9623 1.2566 1.3786 1.3739 1.7667 1.7322 1.6775 1.8909 1.8789 1.3239 1.4243 1.7767 2.1604 2.0032 1.8768 1.6241 1.2116 1.6595 1.6374 0.92763 1.1199 1.8821 1.3585 0.98414 1.1403 2.6023 1.0094 1.2079 1.4322 1.4783 0.86711 2.527 1.4131 1.0989 1.1599 1.6496 0.83136 1.5763 1.0529 0.92753 0.90664 1.575 2.3745 1.8908 2.2026 1.2098 1.368 1.7562 1.5505 1.8888 1.4725 1.4452 1.0295 1.132 2.3404 1.4241 1.4446 1.0128 1.7908 1.6487 1.3759 1.8601 1.7242 1.0747 0.42762 1.3161 1.1516 1.2522 1.75 0.40083 2.1255 1.6337 0.75312
0.69999 0.84145 0.92017 1.2754 1.0339 2.057 1.3251 1.439 2.6251 1.3932 1.5001 1.9393 1.1062 2.1359 1.4169 1.1884 1.757 1.4387 1.999 1.6195 1.0124 1.5311 1.401 1.0296 0.84772 1.6451 1.8613 1.8271 1.2902 1.587 1.6472 1.7899 1.1761 1.7294 1.9355 0.67741 1.7238 0.79454 1.2955 1.309 0.73384 1.0335 1.5599 1.2684 1.1644 1.929 2.0375 2.0089 1.4345 0.98451 1.4244 1.6277 0.60969 1.5651 1.6753 1.7773 1.4561 1.6453 1.0603 1.2376 0.72641 1.7459 0.86852 1.2292 1.2414 1.63 1.1794 1.3899 0.97666 1.339 1.559 1.6254 1.0884 1.7521 1.6203 1.1142 1.2255 1.7809 1.6357 1.6493 1.2405 1.3982 1.387 0.99226 2.5312 2.4991 1.1297 1.0512 0.9018 1.4362 1.7915 0.92103 1.3917 1.9619 1.7268 1.4286 2.1984 1.8286 2.0272 2.061
1.3673 1.2433 2.3889 2.0189 1.7074 1.3459 1.1926 2.1848 1.7191 1.9726 1.1425 2.0671 1.4163 0.83661 1.7393 1.8223 1.0718 1.6113 1.3514 1.5363 1.2499 1.56 1.3214 2.2582 1.4013 1.8779 1.418 0.83307 1.4483 1.268 1.5735 0.45248 1.5204 1.0766 0.82437 1.2743 0.8345 2.3822 1.0155 1.3786 1.7077 1.7548 1.5471 2.2326 1.5511 1.1155 1.1647 1.3836 1.4253 2.2909 1.7568 1.3423 1.605 0.77714 0.41515 1.3153 1.6464 1.6057 1.3246 1.9303 2.0037 1.1228 1.8073 2.1792 1.8587 1.8154 1.6211 1.4396 1.2057 1.2452 1.2096 1.9003 1.6263 1.0579 1.1632 1.7807 0.85585 1.9705 1.6023 2.1456 2.6429 1.4246 1.5727 1.7661 1.3077 0.67096 0.81294 2.6474 2.1046 1.0021 1.6179 2.4309 0.80381 1.0358 1.5285 1.9673 0.13167 1.4609 2.1537 1.6886
1.9463 1.29 0.81738 1.2153 3.1543 1.6448 1.1984 0.55844 1.593 1.1203 2.1077 1.0522 1.6351 1.6094 1.4434 1.6424 1.4214 1.3203 1.6924 1.7227 2.12 1.605 1.3269 1.2046 1.9877 0.79289 1.5261 1.4401 1.3142 1.2973 1.64 1.4882 1.1898 1.8196 1.1867 1.1818 1.9737 1.4683 1.8024 2.0033 1.1044 1.4745 1.7239 1.2823 2.386 1.3682 1.5001 1.7182 1.9788 1.6908 1.3493 1.6993 0.85123 2.1165 2.3195 0.98196 0.7586 2.1192 1.0519 1.0196 1.5487 1.0845 1.6819 0.89843 1.6881 1.769 2.194 0.98346 2.136 1.6468 1.5936 1.4763 1.7522 2.7073 2.119 1.739 2.0363 0.58287 1.6988 0.92896 0.92457 1.3145 1.3814 1.4689 1.8445 1.2407 2.0532 0.87201 0.87235 1.8617 1.5671 1.3172 2.607 0.96869 1.1142 0.72784 2.2107 1.6175 0.75741 1.576
1.7733 1.8143 1.2265 1.5343 1.1958 0.57669 1.9388 2.5763 1.4968 1.901 1.607 0.95487 2.1135 2.1224 1.6556 1.0542 2.7595 1.7769 1.4141 1.4618 1.181 1.3037 2.0482 1.2757 0.90556 1.1895 1.6242 2.1254 1.8089 1.6432 1.3593 1.7468 1.0271 0.73876 1.819 2.5841 1.7526 0.85244 1.5286 1.2935 2.8018 1.187 0.73747 1.0352 1.3085 1.6864 1.8859 1.2359 1.1521 0.8361 1.83 0.55942 1.8101 2.0459 2.2409 2.1739 2.0937 1.4418 2.1237 2.3321 1.4538 1.3784 1.5697 1.7879 1.6713 1.3781 0.784 1.8451 0.80863 1.0719 1.7301 1.4105 1.8825 1.0783 1.1066 1.3685 2.5861 1.6081 0.99268 1.3268 1.3444 0.91984 1.5419 2.0238 0.50598 1.3958 1.5134 1.4559 1.0859 2.0414 1.3357 1.2937 1.6979 1.3693 1.9495 2.2025 0.96385 1.3796 1.3203 1.2486
1.0405 1.3101 1.6297 0.73209 1.2428 1.9839 1.8325 1.1551 1.191 1.5798 1.4918 1.5648 1.3405 0.90781 1.9133 1.1847 1.2808 1.8622 1.1593 0.96355 1.6781 2.0099 1.3981 2.0488 1.9038 2.0449 1.6161 1.2754 0.95062 1.4729 1.183 1.8088 2.0758 2.4045 1.2844 1.3958 0.6537 1.4471 2.1034 1.2028 1.0703 1.5753 2.0666 1.8247 1.0319 1.6633 1.3813 1.4209 1.7329 2.3691 1.242 1.7083 1.6765 1.0262 0.79869 1.2827 1.4046 0.95359 1.7847 1.1242 1.2297 1.9977 1.6042 1.2786 1.1908 1.3678 1.7444 1.6599 2.2483 2.6278 1.2356 1.0696 0.93031 1.4762 1.1233 1.5258 0.52826 1.7653 1.7569 1.637 1.7335 2.4086 2.0733 1.7666 1.7921 1.5865 1.4539 1.2743 2.0522 1.4763 1.485 1.2416 1.3 1.3017 1.9051 0.99241 2.0753 1.9009 1.6177 1.341
2.321 0.99426 1.3984 2.5093 1.7516 1.4787 1.6599 0.95024 1.2795 0.95026 1.4915 1.9238 0.95276 2.532 1.5328 2.1867 1.7565 0.81679 1.8945 1.7784 1.2801 1.4267 1.7642 0.93308 2.1127 1.3543 1.6933 1.4791 2.5289 1.8147 1.6786 1.5295 1.2536 0.80273 0.82644 2.0158 2.4496 1.4725 1.8399 1.965 1.8453 1.6422 2.092 1.55 0.78681 1.0463 2.2976 2.5657 1.1293 0.63643 2.0044 1.7748 1.553 0.64505 1.6729 1.2586 2.0876 1.291 0.77368 1.126 1.7345 1.4581 1.9831 1.5988 1.4142 1.8434 0.93959 2.4745 1.3628 1.1672 1.9748 1.5893 1.019 0.60973 1.3658 1.1645 1.4153 1.6104 1.747 2.2893 1.0932 0.62429 0.98778 1.1565 1.5536 1.7451 0.98088 1.939 1.6599 0.91629 2.1043 1.8268 1.8571 1.4706 1.7354 2.1812 1.9413 1.607 2.0647 1.7293
1.0657 2.0509 1.9553 2.003 1.1445 2.2611 0.94372 2.6156 1.5519 2.0231 1.4292 1.5783 1.3271 1.0618 1.6481 1.3497 1.3245 1.6078 1.4821 1.7255 1.0926 0.82459 1.2705 2.0946 1.1277 1.4982 1.5952 1.2868 0.63748 1.4629 1.4047 1.9094 1.8278 1.7027 2.479 0.90122 0.81921 2.2335 0.83388 0.92347 0.98092 1.1255 1.2279 1.7406 1.5962 1.5241 1.0007 1.8249 1.7988 2.1595 1.1132 2.0477 2.2056 2.477 0.8916 1.4803 1.3128 1.8244 1.647 1.3311 1.8513 1.7614 1.4814 1.4029 1.8378 1.4312 2.0262 0.33667 1.6818 1.5652 0.89271 1.8102 2.4764 2.0559 2.1093 1.3525 1.6685 1.9424 0.9561 1.55 2.0041 1.7916 1.4447 1.5887 1.9204 1.3899 2.6302 1.6529 1.1587 2.6812 1.4878 1.617 1.1889 1.926 1.1782 1.9943 1.2995 1.587 1.0647 1.5893
2.0091 1.7439 1.1713 0.97768 1.5581 1.6199 1.6996 1.4089 2.1262 1.8051 1.9016 1.9705 1.8745 0.90918 1.4653 2.5624 0.95367 1.7983 2.2356 1.7892 2.4707 1.9323 1.9925 2.0374 1.2547 0.94269 1.2878 1.6255 1.8525 2.2954 2.0275 1.3535 2.0951 1.8088 1.3767 1.9333 1.6845 1.2894 2.3806 1.8146 1.155 2.538 1.2572 1.5121 1.697 2.2064 0.58516 0.72983 1.6094 1.7789 1.8902 1.8031 1.3599 2.0811 2.5838 0.97718 1.2929 1.3786 1.7994 1.8248 1.2145 1.5473 1.7944 1.7574 1.9183 2.2554 1.3823 1.979 1.8171 0.77891 2.374 1.4951 1.1495 2.2767 1.335 1.6402 1.5402 1.8323 0.82208 0.73366 1.0922 2.1642 2.2143 2.4926 1.4101 1.8756 1.0836 1.5598 2.8465 0.84652 1.0991 1.8936 1.0432 1.7599 1.1011 1.4766 1.7749 1.7462 1.7714 2.3044
1.6319 0.86005 1.8631 1.9695 1.9859 1.177 1.7324 1.6295 0.63529 0.86674 0.53277 1.1004 1.7525 2.6549 1.0239 1.4286 2.4937 1.2768 0.85729 1.3108 1.3204 1.8091 1.7637 0.66515 1.6991 1.8826 1.1836 1.8751 2.4674 0.73991 2.0086 2.123 1.2977 1.7544 0.47469 1.7144 1.7081 2.2104 1.0295 1.5015 1.8647 1.5899 2.1708 1.797 1.647 0.93911 2.3071 2.0351 1.1544 1.4457 1.5742 1.0769 1.7489 0.76311 1.4882 2.5128 2.4097 2.6453 1.0368 1.6249 2.2558 1.591 1.1806 1.3812 1.2408 1.3626 1.6007 2.0838 1.3802 2.5575 1.4496 1.0208 2.1895 1.1125 1.539 2.6586 1.4787 1.1653 2.1716 1.8326 1.8603 0.77807 2.062 0.76777 1.7005 1.602 1.0976 1.8932 0.9784 1.2419 1.1012 1.5475 1.8159 2.7753 2.079 1.1855 1.1253 0.57691 1.4547 1.3349
1.7796 3.0661 2.1907 1.5811 1.0618 1.7492 1.4603 1.4599 1.5871 1.664 2.075 2.1196 1.551 1.6984 1.454 1.6323 1.4758 2.6037 1.8713 1.0831 1.3684 1.7481 1.4646 1.7758 1.482 2.0744 2.6908 1.148 1.2224 1.1711 1.2757 1.5209 2.1302 0.50978 2.7585 1.5417 2.0964 1.325 1.318 1.9438 2.0805 2.0546 0.81127 1.8915 1.0168 1.829 1.8515 1.3478 1.8839 1.8273 1.2972 2.7036 0.96176 1.5299 1.2767 1.493 1.8673 1.2156 2.3998 1.4391 1.834 1.2041 2.1363 1.5263 1.6859 1.5385 1.7717 1.6832 1.4292 1.0317 1.6203 1.4753 1.1285 1.5314 1.7668 0.90641 1.7005 1.6881 1.6438 1.6404 1.4678 1.7922 1.5307 2.185 1.4246 1.4517 1.7157 1.4933 1.6841 2.2714 2.326 2.0163 2.0348 0.75928 1.1219 2.18 1.9464 1.8269 1.7257 1.7843
1.2456 1.1995 1.2946 1.3013 2.3225 1.4212 1.6195 1.4739 2.3464 1.8988 1.267 1.3543 1.9339 1.8891 1.4512 1.9946 1.2364 1.0121 1.3847 2.2962 2.4388 1.0693 1.4799 1.608 1.1104 1.6501 1.2289 1.9225 1.4991 1.6654 0.90743 1.9434 0.85044 2.6819 1.734 1.3968 1.6616 0.99151 2.1793 0.8695 2.0114 1.4142 2.3365 1.6508 2.9125 1.4419 1.5723 1.2867 1.6859 1.6247 1.9081 1.6591 1.6029 2.0936 2.3559 1.9759 1.0749 1.7618 1.7971 1.8652 1.1556 2.5186 1.8601 1.9968 1.9542 1.7514 1.5896 1.7819 1.5579 2.0664 1.3394 2.193 1.1324 2.1494 2.0468 1.1883 1.6257 2.2895 1.398 1.8827 1.4139 1.9402 1.3825 1.446 1.3599 1.5515 1.9238 1.3196 1.7675 1.1174 1.3901 1.9055 1.694 2.4945 1.7569 1.19 1.4141 2.5321 2.1697 1.1798
2.1302 0.45789 1.7397 2.2276 1.7202 1.4513 2.2726 1.9824 1.5318 1.7987 2.4273 2.2007 1.2163 1.23 1.8796 1.2713 3.04 1.6847 2.2697 2.0405 0.79344 3.1632 2.0432 0.61583 2.0742 1.5945 1.644 2.1455 2.1487 2.246 1.5742 1.2395 2.5573 1.7706 1.2716 2.0869 1.4491 1.9275 2.154 1.6625 2.295 1.7575 1.5869 2.1633 1.3283 2.3514 1.3133 1.4963 2.4669 2.4461 1.9417 1.3876 2.3871 1.9605 1.2878 1.0178 1.7016 1.4242 1.7032 2.3474 1.8913 1.2883 1.957 1.1903 0.52271 1.4477 1.1343 1.4197 2.056 1.5455 1.4217 2.0701 2.1014 1.0844 1.9599 2.1286 1.2422 1.7009 2.2167 1.8223 2.3042 1.7732 1.2277 2.2698 1.6476 1.0952 1.7483 1.5742 0.78293 1.6065 1.4884 0.84839 1.7026 0.95621 1.7535 2.3194 1.6786 1.6861 1.6629 2.418
1.9535 2.4845 1.8947 0.92605 1.9044 2.459 2.3208 1.5096 1.7551 2.2288 1.9874 1.39 1.8129 2.4061 1.4688 1.9985 0.35553 1.7728 1.3404 1.307 1.7889 1.1143 1.5267 3.3943 1.7269 1.096 2.1187 1.9022 2.1682 1.209 1.994 1.5963 1.2166 1.2677 1.4648 2.0528 1.1374 2.1679 1.6442 2.521 0.38311 1.3267 2.1459 1.718 1.0087 1.7699 2.4057 2.0203 1.8528 1.1127 1.5628 1.4584 1.8225 1.1236 2.065 1.7167 1.8786 1.3191 1.9541 1.1783 1.873 1.6022 1.5631 1.9642 2.3382 2.1138 1.1973 1.1387 2.3703 2.2082 2.1099 1.6768 1.4485 1.9369 1.7729 1.7512 2.585 1.1356 1.7103 1.4671 0.48939 2.199 2.2068 1.3267 2.0949 1.707 0.60553 1.4904 2.511 1.0646 2.4457 1.7635 1.9832 1.753 1.736 1.7483 2.3459 1.6263 1.5328 2.3078
1.2077 1.9027 1.2052 1.7835 1.9355 1.9578 1.8595 1.0133 1.5646 1.8118 1.8485 1.1018 1.6268 1.332 2.8443 1.922 2.8428 1.47 2.0283 1.7089 0.90118 1.8707 1.8414 1.3027 1.746 1.6823 1.8315 2.0482 1.126 2.0908 1.6494 1.0744 1.8151 2.5419 1.0978 0.85652 2.5183 1.5394 1.4915 1.9442 1.7071 2.3444 0.96168 1.7891 1.9962 0.97206 1.3086 2.1 2.0257 1.3269 1.6643 2.3119 1.542 2.0321 2.1872 1.5102 1.2951 2.1119 1.234 1.421 1.3864 1.8565 1.5881 1.7804 1.5884 1.9888 2.5557 2.1948 0.83593 1.5857 1.8924 1.1056 1.6165 1.5392 1.1416 1.0842 1.7645 1.9241 1.5018 2.5672 2.9542 1.4658 1.0678 2.0152 2.1399 2.742 2.3098 2.4497 2.2927 2.0648 1.8085 1.9482 1.7342 1.9794 0.74474 1.7362 0.78648 1.5309 1.9217 1.1971
2.0347 2.037 1.8125 1.346 1.5094 1.3057 0.96534 1.788 1.9228 1.2586 1.1914 2.1589 1.9372 2.2606 1.2416 1.0255 1.3036 1.2376 1.371 1.9861 2.1019 2.0085 1.3385 1.9104 2.0761 1.7747 1.3718 0.76588 2.4911 1.3427 1.5505 2.3545 1.8093 1.5835 2.5012 1.2409 1.3254 1.805 1.8444 1.9399 2.3234 2.0421 1.89 1.6489 1.7185 1.8713 2.0443 1.5531 1.3011 1.5216 1.7198 1.3809 1.2181 1.7322 1.1749 2.0851 2.2425 2.2177 1.6308 1.439 2.0527 2.0699 2.0214 1.1577 2.3889 1.4646 1.8812 1.8143 1.7801 2.2727 1.1221 1.8628 2.2692 1.9994 1.3859 1.9851 0.80635 1.0966 1.7594 1.5646 1.9618 1.0761 2.7892 1.5713 2.323 2.0257 1.5488 0.67569 0.54537 1.7928 1.533 1.8108 1.4232 2.1227 2.7238 2.1694 1.8568 1.49 1.355 2.3534
1.5618 1.0599 1.899 2.3072 2.3477 1.9277 1.8128 1.6634 1.8364 1.9712 1.6723 1.7519 1.6125 1.3794 2.7079 2.0239 1.7733 1.9924 2.0012 2.2852 1.8126 2.0573 1.72 1.3443 1.4462 2.0051 1.7901 1.995 1.5741 2.1044 2.0366 2.5266 1.2847 1.9776 1.8309 2.0572 2.249 1.9899 1.4067 0.81377 1.7393 1.265 1.9277 1.3356 1.4496 1.3743 2.173 2.0395 1.7443 2.0485 2.1207 1.8472 2.6436 1.3887 2.4576 1.6773 2.279 1.8307 1.511 2.0396 1.8989 2.0025 1.5471 2.1152 1.8493 1.7833 2.1953 1.5804 1.4477 1.7454 2.2357 1.8916 1.5857 1.251 1.7877 2.298 2.3248 1.9091 1.1275 1.0103 1.1148 2.1311 1.7771 1.729 1.1806 1.2794 1.6706 2.7248 2.2772 2.1446 1.2668 1.1454 1.1096 0.93607 1.7381 0.77385 1.8957 2.3814 3.0834 1.3894
2.0439 2.7363 1.9438 1.419 1.5956 1.8101 2.5694 2.1763 1.4627 2.105 2.2732 2.0569 2.1 1.765 0.56348 1.4632 1.6943 1.6328 1.7896 1.4012 1.4589 1.4507 1.5551 1.6512 1.3608 1.5289 1.852 2.014 0.752 1.5641 1.9985 1.033 1.9334 1.0733 1.7682 2.3365 1.2809 1.0617 2.5466 2.0333 2.2803 2.7353 1.9448 1.6062 2.3767 1.8883 1.437 2.1474 2.0318 2.613 2.0477 1.1524 0.80972 1.877 1.2558 1.9391 1.115 1.4802 1.9346 2.1004 1.5903 1.4843 1.7405 1.0909 1.1756 2.3973 2.1228 2.3882 2.5115 1.8981 2.039 1.8535 1.8301 2.0491 1.942 0.59621 1.623 2.3682 2.9343 2.048 1.3563 1.7557 1.7919 2.329 1.8524 1.7055 1.4079 1.6465 1.6885 2.0172 2.2444 2.1308 2.4455 2.9346 2.8498 2.3823 1.3775 1.7135 1.5292 1.8678
1.6606 1.544 0.99954 2.4895 1.4061 2.203 1.6932 2.3548 1.915 0.91704 2.3842 2.2788 1.0085 1.7213 2.2548 2.0689 1.6156 2.7118 1.5247 1.5858 2.3946 1.7959 2.8578 1.8117 2.1292 2.8593 1.521 1.3453 2.605 1.8097 1.6548 1.6662 1.5468 2.7399 1.8882 2.031 2.0713 2.0257 1.292 2.2142 1.8855 0.67174 1.6978 2.3882 1.8639 2.4131 1.6585 1.5296 1.201 1.6692 1.1866 2.1819 2.6906 2.202 1.9743 2.0908 1.826 1.845 2.7898 1.9731 1.938 1.9605 1.6568 2.6991 2.1759 0.8791 1.802 1.5746 1.8395 1.1221 1.7643 1.8505 1.7406 2.0765 2.3717 2.6834 2.3602 1.4969 1.3615 2.3566 2.3911 2.08 1.1571 1.3979 1.2903 1.9877 1.7527 1.8368 1.0099 1.5357 1.8404 2.0687 1.8851 1.194 1.127 1.9979 2.0583 1.6862 2.2485 1.5999
2.9297 1.2638 1.8158 1.4665 1.7971 2.0049 1.7517 1.5555 1.7327 2.664 1.7929 0.99756 2.3424 1.9149 1.2783 1.3002 2.6836 1.395 2.388 2.4313 1.3593 1.9708 2.0475 2.1544 2.0458 1.6989 1.8438 1.9488 1.8252 2.8237 1.2489 1.6537 2.1782 1.5479 1.3263 1.7482 1.8311 2.6228 1.4743 1.8399 1.4973 2.1845 1.8442 1.1437 1.3472 1.4732 2.0115 1.3319 2.1567 2.3899 2.23 1.735 1.8962 2.2518 2.0786 1.4105 2.0979 1.9751 1.6456 1.4398 2.1456 1.7675 1.9337 1.6871 2.2538 3.0852 0.37677 2.2593 1.3989 2.3116 1.3469 1.7783 2.2489 1.9958 1.7365 1.9839 1.5388 1.4919 1.2543 1.6496 1.6231 1.7465 1.7351 1.9577 2.1491 1.804 2.2278 1.8233 2.2888 2.5343 1.487 1.9806 2.3348 2.1549 2.1183 1.9329 2.3356 2.471 1.4982 1.5283
1.012 1.9333 2.3422 1.423 2.9597 1.4193 1.8344 1.6735 1.9579 2.109 1.3733 1.5887 1.5625 2.5168 1.763 2.1974 1.0326 1.8831 1.762 1.4686 2.2128 1.6132 0.65431 2.5319 1.7816 1.3873 2.0506 2.6167 1.4445 1.0486 1.9148 2.7646 2.2124 1.8614 2.2156 2.4538 1.0941 0.85817 1.7604 1.5649 1.4502 2.3041 1.6488 2.2835 1.7174 1.3406 2.4588 2.2514 2.0037 0.86174 1.7169 1.8262 1.4521 1.2896 1.9143 1.5323 2.5579 1.1172 1.3035 1.5469 2.1156 1.4928 1.6934 1.6259 1.4236 1.4254 2.2935 1.885 1.3569 2.2528 2.1491 2.1909 0.62838 1.6344 1.7519 1.8446 1.2333 1.7479 1.7519 1.4248 1.412 2.3249 2.8154 1.2155 2.0128 2.0228 1.8035 1.7212 1.6556 1.2261 2.0292 1.8808 1.0519 1.2693 1.5891 1.9317 1.9023 1.6542 1.4121 2.3375
1.1897 1.6355 1.871 2.4347 1.3097 1.3829 2.002 1.6838 1.8156 1.924 1.5197 2.2366 2.8164 1.349 2.3389 1.9355 2.206 1.9775 2.2977 1.3316 1.6448 2.2066 2.6127 1.9278 1.4221 1.8615 2.1031 1.212 2.3543 2.1614 1.8165 2.079 2.2429 1.836 1.9313 1.2216 2.6299 2.4767 2.2654 1.9423 2.1731 1.4998 2.277 2.0182 2.0077 2.4089 1.3487 1.8658 2.0683 2.216 2.7154 1.4395 2.6624 2.3518 2.0467 2.3673 1.1001 1.7131 2.2855 1.9002 2.0428 2.3221 2.779 1.7246 1.5776 1.8767 2.0717 2.1117 2.4011 2.3065 1.6604 1.1527 2.4112 1.7871 2.3134 1.3773 2.4892 2.093 2.4955 1.9324 2.5096 1.9692 1.7135 2.7558 1.9777 2.0104 1.9202 1.6996 2.3939 2.1323 2.1933 1.1829 2.4539 2.2504 1.7936 1.6899 2.3984 2.1465 2.8927 1.9801
2.0483 2.0094 1.3378 1.7346 2.1776 2.5288 2.2886 1.9344 1.7392 2.7068 1.4289 1.958 0.98558 1.6846 2.1577 1.8004 1.9212 1.9748 1.725 2.0977 1.9801 1.8476 1.8094 1.4996 2.0582 1.4558 2.0515 1.6126 2.0498 1.6595 2.3456 1.0472 1.5329 2.0189 1.7525 2.637 1.3225 1.8714 2.405 2.5309 1.4187 1.6741 1.2604 2.4195 2.3267 1.5201 2.4004 1.8639 1.32 1.5872 1.3659 1.7328 2.2297 1.6005 1.8084 2.4255 1.9598 3.1146 2.1375 2.3415 1.5961 1.6952 1.887 1.3864 1.8523 2.3656 1.9552 1.2017 2.4985 1.3022 2.4106 1.4664 2.3354 2.5724 1.4398 3.1255 1.8066 1.4727 0.61972 2.5984 1.7935 1.1377 1.9418 1.9343 1.5852 1.5379 2.1464 1.5251 1.7971 0.97449 1.7632 2.1773 1.5689 1.4915 2.9825 2.9237 0.9113 2.0086 1.471 1.9872
1.9907 1.7062 1.6447 1.2727 1.7038 1.5247 1.335 2.431 2.2077 1.0757 2.1896 1.9556 2.2252 2.2272 1.781 2.5971 2.4903 1.6365 3.1972 1.8498 2.0777 1.5499 1.7165 1.6032 1.6816 2.2555 1.7295 2.1717 1.6559 2.2413 1.2945 1.778 2.302 1.8948 2.1239 1.423 2.475 1.9211 1.5288 1.6522 2.2907 3.5864 2.2116 2.0043 2.5566 2.0243 1.1748 2.3579 2.4807 2.3142 1.3061 2.5935 1.0156 1.5972 1.1465 1.5806 2.9511 1.2781 2.0631 1.9401 1.7806 2.1127 2.0378 1.9751 2.8429 1.7277 2.3402 2.5328 1.5513 2.4924 1.4239 2.2953 2.3145 1.3705 1.5598 1.5244 1.5431 2.9321 2.3654 2.0119 2.0808 2.3403 2.3785 2.0725 2.0711 2.5723 1.2627 2.5784 1.5475 2.6167 2.1041 2.6488 2.7049 2.0057 1.3135 1.4812 1.2383 1.2548 1.9286 2.1213
2.3972 2.6279 2.0865 2.69 2.0587 1.7577 2.4763 2.3331 1.2135 1.599 1.9569 2.6221 1.6145 1.3844 1.8832 2.1982 1.6916 1.8071 1.5001 1.8198 2.2376 2.6933 2.1824 1.5671 2.2281 1.1345 2.0181 2.0455 2.3526 1.0083 2.5585 1.6099 1.7595 2.4667 1.4145 1.5431 2.0822 2.4586 1.9907 1.557 2.579 1.1726 2.0625 1.6822 1.862 1.9333 2.3267 0.77914 1.7455 1.707 2.5144 1.8068 1.7116 1.6817 2.9854 2.4427 0.82476 2.5141 1.3156 1.8488 2.1598 2.0866 1.4105 2.1444 1.9266 1.334 2.0731 2.0579 1.8099 2.0294 2.1852 1.9727 1.7694 2.0365 2.816 1.8704 2.6411 2.1383 1.9514 2.4348 1.8571 1.8526 1.5135 2.0289 1.7811 1.4852 2.1483 2.5805 2.3451 2.1663 1.6197 2.4125 1.4017 2.1461 1.4905 1.5768 2.3021 2.3678 1.5319 1.5756
1.9211 1.5414 2.4988 2.2533 2.236 2.0257 2.3227 2.1167 2.0628 2.1084 2.3103 1.5671 2.2722 2.9389 1.8221 1.2477 1.8036 1.9777 1.5339 1.9506 1.6472 1.5834 2.5868 3.3664 2.0089 3.1016 2.0181 2.3438 2.1775 2.2243 2.1416 3.1827 2.2002 1.8348 1.9114 2.2563 1.7245 1.1942 2.8889 1.9213 2.1495 2.1264 1.4015 2.253 1.5612 1.3088 2.5243 2.7564 1.6778 2.5632 2.003 2.3996 1.8899 3.0357 1.407 0.99469 2.0891 1.9962 2.1202 1.3005 1.5895 1.7561 2.1319 2.8413 1.3277 2.0165 1.673 2.2277 1.3866 1.9354 2.2559 1.8114 0.9757 1.7008 1.6737 1.4093 2.0951 1.8936 1.8283 1.7457 1.8133 1.9731 2.0972 1.3642 1.7457 1.9908 2.2407 1.0938 2.1496 1.8304 1.7898 1.7862 2.1249 2.5432 1.5606 2.3664 1.863 2.1924 2.4796 2.5757
1.9698 2.5779 2.1898 1.2746 1.9965 1.8126 2.547 1.7537 3.2783 2.7165 2.2726 1.6883 1.6121 1.1663 2.1068 1.9002 2.0758 1.9109 2.4848 1.9499 1.8594 2.2671 1.6334 1.9795 1.8013 1.5162 1.9786 1.4198 1.872 2.5704 1.7458 1.2869 1.5635 2.5972 2.4727 1.764 2.6617 1.4555 1.6453 2.5574 1.4967 2.0389 2.7018 1.6874 2.2672 3.3106 2.3441 2.2421 2.8938 2.1061 1.6633 1.7387 3.4274 1.7795 2.0224 1.6685 2.463 1.5848 2.3378 2.9747 2.8401 2.0287 2.2414 1.4292 2.1731 2.1645 1.4802 1.6578 2.1155 2.304 2.2247 2.7232 2.6512 2.2181 1.7181 1.9569 1.2833 1.9151 2.2389 1.6676 2.1924 1.8019 1.4177 1.9585 1.9219 1.9841 1.9626 2.0545 2.38 2.3084 1.8489 1.7169 1.9828 1.9296 2.2782 2.2604 2.3065 1.9034 1.3815 1.7793
2.0762 1.2505 1.5362 2.1987 1.8317 2.3935 1.9856 1.5793 1.5286 2.2534 2.5806 2.7038 2.3693 2.4293 1.7592 2.652 1.9173 2.1197 1.9268 2.8103 1.9848 2.0298 2.133 1.6654 1.8925 1.8786 2.2901 2.7725 1.3204 1.5296 2.4629 2.7914 2.4379 1.6856 2.1271 2.4517 1.7102 2.8489 1.7627 2.2447 2.689 1.5391 1.5079 1.542 0.98257 1.9388 1.3669 1.5556 2.1 1.5957 1.7534 1.7988 1.2062 2.0456 2.6324 2.6412 2.1511 1.018 1.2964 2.0484 0.94995 2.2057 1.8163 1.2015 2.0408 2.1815 2.1692 2.1375 2.9076 1.3826 2.9733 2.5475 2.8182 1.7212 2.3166 2.1231 1.7465 1.9982 2.5453 2.2125 1.8941 1.7715 2.0726 2.4517 2.4588 2.0208 1.9137 1.8891 2.2973 1.6998 2.88 2.2078 1.4756 2.5524 2.931 1.9701 1.5704 1.9712 2.642 1.8783
2.423 2.2688 2.5289 2.4766 1.9894 2.8813 0.56635 1.5297 1.4401 1.3421 1.3142 1.316 2.0625 2.669 2.5577 1.9293 2.6956 2.2993 2.2871 1.4373 2.0099 1.808 1.1458 1.3958 2.037 2.1296 2.0818 1.7864 1.6297 2.0262 1.655 1.6363 1.1766 1.6691 2.5918 1.5494 1.9816 1.4832 2.1998 2.0146 1.5952 2.6736 2.1645 1.6686 1.8112 1.9972 2.5988 2.0842 1.7414 2.62 2.4122 2.3508 2.5851 1.5773 1.936 1.5341 2.1544 2.8725 2.6517 1.6039 2.8587 1.8632 2.6423 2.4664 2.0927 1.9696 2.9039 1.5323 1.8525 1.7888 1.1466 1.7896 1.2984 2.012 2.0312 1.445 1.8922 2.448 1.637 2.4834 1.5873 2.6361 2.4873 2.6869 2.6177 1.8177 2.0042 2.5061 1.1199 1.468 1.9273 1.815 2.626 1.5439 1.6434 1.9973 1.5187 2.5338 1.7653 1.7252
1.9937 1.7198 2.2488 2.087 2.6526 1.9878 3.0409 2.5435 1.7892 2.5207 2.5742 2.6557 2.2669 1.7951 1.8135 2.0217 2.6648 2.0854 1.6561 1.4278 2.1188 2.0929 1.9548 2.8523 2.4413 1.8932 2.1427 2.419 3.2289 1.7938 1.9828 2.0315 2.018 2.175 1.1637 1.9776 1.6271 2.1841 1.7358 1.847 2.4097 1.2857 2.5204 2.4414 2.5641 1.7104 1.6853 2.4438 2.6869 1.8511 1.6984 1.5298 1.7473 2.6948 1.594 1.8353 1.7266 2.3305 2.2696 1.9701 1.949 1.8707 1.4188 3.0517 2.5819 2.4772 1.8696 2.3639 1.3384 2.0185 1.7456 0.78317 1.7588 1.8621 1.436 2.3517 2.1553 1.9169 1.5613 2.5593 2.0405 2.121 1.4095 1.5807 2.01 2.4876 1.2704 1.342 2.355 2.8948 1.5794 2.0068 2.2158 2.6784 2.3855 2.9626 2.722 2.0558 2.7043 2.305
2.0285 2.4366 1.861 1.62 2.5013 1.8526 1.5373 1.777 2.8974 1.5325 2.7498 1.9372 2.346 2.2898 2.1191 1.857 1.4722 1.9755 2.0887 2.2788 1.7621 2.1035 2.5208 1.5655 1.685 1.5514 1.7693 2.6942 2.3514 2.6745 2.7102 2.0962 2.5642 2.5425 1.5547 1.7766 2.1132 2.5074 2.7949 2.0552 1.1537 2.4949 1.6989 1.9119 2.6291 2.2667 3.1554 1.1739 1.3798 2.0782 2.4808 2.0838 2.7619 2.0933 2.1648 1.9017 2.6988 2.2261 1.7206 2.8137 1.2352 2.3191 2.3752 1.9818 2.2418 2.1929 1.7836 2.3758 2.6327 2.6577 2.8354 3.0397 2.0378 2.5717 2.5207 2.483 2.2497 1.9884 2.4782 1.8077 2.5305 2.1684 2.292 2.4562 1.7778 1.8855 1.9747 2.2045 1.6938 2.3496 2.6335 1.7296 1.5367 0.63991 1.5876 1.6901 1.5633 2.2759 1.8772 2.394
2.2351 1.8327 1.5459 2.0253 1.932 2.588 2.7773 2.8419 1.0481 2.8832 0.84279 2.3852 1.4373 1.8879 2.0425 2.1449 2.4241 2.4517 2.0817 2.7017 1.9237 2.0307 2.5535 2.3532 2.1502 2.6962 1.6317 1.197 1.7837 2.1908 1.6885 1.3951 2.2512 1.5757 2.2869 2.8404 3.2834 1.7334 2.1027 2.1769 2.5908 2.6011 1.4194 2.7027 1.0595 2.0543 1.7503 2.8886 2.4218 1.6722 2.6858 2.0978 2.0527 1.3951 3.2159 1.1658 1.4116 1.7657 2.4172 1.8328 3.1134 1.4052 2.4432 1.4546 1.6929 2.1004 1.6338 1.8823 2.4061 1.9288 1.8235 1.2697 1.769 1.3201 2.1368 2.7973 2.1734 1.6734 2.4288 2.7867 2.4692 1.8556 2.7833 1.9605 2.4845 2.9327 2.6598 1.9559 2.2475 1.5125 2.3924 2.211 2.686 2.6238 2.5497 2.1226 1.9108 1.9535 2.8775 2.2664
1.6704 1.7554 2.2755 2.3173 1.5998 1.9288 1.7224 1.3055 2.5389 1.7006 2.3495 2.0097 1.6957 1.6234 2.3016 2.8381 1.8735 1.9191 2.303 1.6774 1.9907 2.1256 1.9652 1.4268 2.3714 2.6105 1.8009 2.703 1.9285 2.2756 1.4142 2.3051 2.0253 2.7612 2.1811 2.3541 1.254 2.8897 2.4204 2.2826 2.1356 1.7518 2.5665 2.1335 2.6596 1.7628 1.2411 2.1432 2.2034 2.433 1.8942 2.5643 1.2822 2.2179 2.9599 3.4256 2.362 2.2786 1.8412 2.0759 1.1257 2.8298 2.391 1.9088 2.571 2.0421 2.6145 1.5419 1.3029 2.2631 1.5006 2.6592 3.0761 3.0501 1.0915 1.4294 2.3281 2.2226 1.524 1.3302 1.8728 2.255 1.2952 2.1503 1.7687 2.2591 2.6801 1.7041 1.9746 2.4679 0.82245 2.5017 1.5457 2.3479 1.7867 2.1802 1.8988 1.993 1.7958 2.588
1.3785 3.1962 2.1172 1.953 2.3245 1.4457 2.709 2.4226 2.7756 2.6641 2.0158 1.6413 2.3742 2.6398 2.1433 1.4061 1.9553 1.9061 2.5856 2.7466 2.3927 1.9901 2.0652 2.4601 1.4039 1.4313 2.4585 1.6141 2.345 2.0376 2.7327 2.331 2.0228 2.5928 2.13 1.9178 2.164 1.882 2.3386 3.0321 3.021 2.5563 2.2424 1.7316 2.1725 2.7082 2.8206 1.6027 2.288 2.8928 1.8883 2.2971 2.5941 2.5231 1.1231 2.312 1.6989 2.3875 2.7564 2.277 2.2382 3.2006 0.72181 2.1736 2.2628 2.1355 2.115 2.303 2.4244 2.2334 3.1044 1.5023 1.9518 1.3932 3.3967 1.574 2.2598 2.6033 2.3152 2.1353 1.8139 1.7037 2.7143 1.6718 1.9395 2.0661 1.9404 2.7478 2.5975 2.0116 2.2352 2.2967 2.4551 2.0215 2.2039 2.2243 2.4036 2.0934 2.1506 1.8703
3.443 2.3771 1.7889 1.9733 2.2202 2.8058 2.3904 1.7537 1.9015 2.1704 2.743 2.7714 2.5038 3.1177 1.905 2.3351 2.8603 2.1567 1.9693 1.3085 2.3699 2.6039 2.6649 2.5467 2.9707 2.5141 3.1498 1.4481 1.9709 1.5685 1.3442 2.0494 2.0541 1.3056 1.8756 2.0638 2.0597 2.0931 1.8305 1.7311 2.0023 2.6157 2.7884 2.2505 1.9738 2.2336 1.7797 2.5567 2.411 2.0594 2.1721 1.7871 1.7082 1.9291 1.7536 1.8356 2.374 1.9352 2.141 1.984 2.0334 1.3325 2.9225 2.3223 2.1321 2.1884 1.3786 2.9719 2.5654 3.0896 1.9662 2.2737 1.9787 2.0378 2.2207 2.8198 2.7311 0.81337 2.0381 2.5948 2.7846 2.1481 2.0153 2.1501 1.7856 1.8451 1.6605 2.6466 1.6287 2.5691 2.0896 2.0344 2.6141 1.7674 2.008 2.6398 2.277 1.5182 2.2587 2.1302
1.9261 2.2651 2.3982 2.617 2.5591 1.975 1.8888 2.2872 2.2194 2.3001 1.9875 1.8273 2.4474 1.3489 2.0624 2.1881 2.5483 2.3424 2.8223 3.3041 1.3838 1.9364 1.5462 2.2177 2.1595 1.77 2.2137 3.274 2.2541 1.6562 2.9346 2.6381 2.7382 2.8703 2.9594 3.037 2.5501 2.5883 2.1657 1.7146 2.2354 2.0635 1.1216 2.8407 2.1161 1.8692 1.6637 2.2124 2.1216 2.0041 2.247 2.7338 2.8396 2.3942 2.5962 2.0651 2.5218 1.5999 2.2544 1.9108 2.8059 1.5529 2.8103 1.9525 2.2362 2.436 3.3988 1.9051 2.1412 1.7137 1.5606 2.2672 2.5616 2.5142 2.4067 2.3438 1.9738 2.6194 2.1574 1.7621 1.825 2.4765 2.4849 3.0252 2.7157 2.7198 2.2965 1.7061 3.0557 1.6728 2.0906 1.636 2.1501 2.2108 2.0445 1.5437 1.9405 2.7913 2.0076 2.1469
2.7747 1.2313 2.7522 2.14 2.4711 2.1471 2.2611 2.6915 1.3538 1.5394 2.0558 2.3756 2.216 2.4403 2.0277 2.1696 2.0634 2.0843 2.0415 1.6245 2.6483 1.7493 2.4873 1.7924 1.4681 2.1804 1.6603 1.7409 2.1248 2.2105 2.1255 3.0132 1.6937 2.186 2.1299 2.0353 1.4192 1.7885 1.7918 2.4063 1.6345 2.149 2.4639 1.801 2.5165 2.1903 2.8423 1.9622 1.9331 1.7759 2.235 2.1336 2.8765 2.3251 2.2238 2.2541 2.9169 2.851 1.8586 1.7109 2.102 2.7711 1.7511 2.7814 2.458 1.1464 1.6506 2.4491 2.1473 1.4712 2.63 1.6374 2.133 2.5646 1.9317 2.0925 1.7722 2.5466 1.6785 2.2276 2.4512 2.7436 1.587 2.7856 2.0279 2.4362 2.5484 2.6203 1.5519 1.098 2.0984 3.4922 2.5512 2.3302 1.8645 2.2184 2.4279 3.0744 2.1655 1.5987
1.3311 2.17 1.5794 2.3688 1.2474 1.6134 2.0713 2.4604 3.4541 2.2659 1.3827 2.1155 1.1718 2.055 2.4943 2.2589 2.2454 2.4142 1.8514 2.5582 2.381 3.0411 2.7829 2.1139 2.1882 1.8849 2.509 2.3804 2.9041 3.0105 2.1798 1.7887 2.5668 1.7758 1.6396 1.3304 2.5826 2.2791 2.2972 2.3132 1.9349 1.96 2.6355 2.5222 1.8713 1.3397 1.6472 2.564 2.2953 2.4871 2.0033 1.8373 2.5138 1.9335 2.2657 2.4933 1.5108 2.3018 2.1607 2.3341 2.6734 2.3896 2.8296 1.7877 1.2489 2.1106 2.0846 2.3989 2.0591 3.0539 1.7151 2.5354 1.9727 1.7119 1.6023 2.2008 2.294 2.2015 2.9959 2.3803 1.9722 2.036 2.7678 1.7258 2.1055 0.85503 1.7543 2.3209 2.2694 2.5735 2.9737 1.9433 1.6475 2.6039 3.1818 2.8912 2.007 1.3872 1.9729 2.3595
1.9959 2.6429 2.2114 1.4814 2.8811 2.8945 2.7061 2.8387 2.0088 2.4976 2.6271 2.4745 2.6191 2.3413 1.9722 2.4421 2.0789 2.2884 2.9769 1.7784 2.3863 2.102 2.2521 2.4496 2.4058 2.4258 1.8068 2.5773 2.0629 2.3354 1.9917 2.4003 2.4743 3.1125 1.4768 2.5813 2.0086 2.6122 2.3154 2.3469 2.7058 3.1778 2.5925 2.5377 2.6896 2.598 3.4159 1.9009 2.6169 1.9244 2.4578 2.3509 1.0981 2.1041 1.582 2.1339 1.6419 2.6289 2.565 2.8666 2.1521 1.9874 1.7674 2.2493 3.0996 3.0982 2.8958 1.8693 2.4021 1.9939 3.3008 1.7565 1.4998 3.2872 2.6464 1.5758 1.9876 2.7516 1.9886 2.0829 2.208 1.6528 2.3146 2.6263 2.3229 2.5663 2.2114 2.437 2.0386 2.7704 3.0221 2.0685 2.2655 3.1675 1.5441 2.3244 2.1756 2.5937 2.1637 2.113
3.3753 1.4997 2.4403 3.0771 2.4122 2.0654 2.0059 1.6052 1.7708 1.9153 2.8601 1.6983 2.781 2.0317 2.2747 2.6081 2.3163 2.1118 1.9595 2.4239 2.0389 2.1352 1.4911 1.7136 2.2975 1.8975 2.3452 1.638 1.5397 2.1136 2.6718 1.4472 1.9237 2.0652 3.4125 2.2144 3.3497 2.1794 2.164 1.7798 2.2031 1.3707 1.7896 1.9653 1.762 2.276 2.2336 2.1291 1.5201 2.7403 3.1002 2.1147 2.1162 2.0432 3.1696 1.8025 2.7408 2.4575 2.2805 2.2886 2.2465 3.1467 2.3322 2.6834 1.8735 2.4382 1.5974 2.7374 1.6692 2.037 1.0307 2.9526 3.268 1.1635 2.2994 2.846 2.2474 2.0991 2.2804 2.0327 1.9889 2.3808 1.9605 1.7509 3.0521 3.2204 2.2027 2.0617 2.1426 2.2473 2.1705 2.1929 2.0352 2.1003 2.3106 2.1616 1.9534 2.4215 2.7411 2.5968
1.1649 2.6023 2.4271 1.3482 2.4554 2.9689 2.7522 2.1745 2.0251 3.079 2.2722 2.0213 2.4258 2.2102 2.5906 2.1267 1.8494 2.1807 1.4842 2.3598 2.1435 1.6958 2.5757 3.0383 1.9292 2.2995 2.0788 1.809 2.8866 2.3622 2.1497 2.7317 2.2627 2.3542 1.8082 2.23 2.0766 2.4819 2.1951 2.8964 2.4549 1.6176 1.8035 2.8687 2.3742 2.3893 1.3958 2.0773 2.667 2.6337 1.7698 2.72 2.8071 3.0843 1.849 2.0349 1.6459 1.6617 2.3384 1.9547 1.3331 0.94722 2.9302 1.7482 2.8725 2.7269 2.4234 2.5857 2.2492 2.7047 2.1066 1.7801 2.261 2.3169 2.0463 2.5259 2.8807 1.997 2.0753 2.6286 1.684 2.3939 2.5536 2.1176 2.1085 1.6894 1.9835 2.5027 2.745 2.5904 2.1126 2.0789 2.9392 2.0819 2.643 2.7746 1.8525 2.0725 2.5946 2.756
3.2079 3.0222 2.3776 2.9029 2.2608 2.3592 1.8732 2.3861 3.1393 2.8218 2.6434 2.7751 2.2152 2.7016 2.3912 2.3477 2.6888 2.4355 2.4275 2.7717 2.4201 3.3578 1.7805 1.4625 1.8713 2.899 2.4858 3.0276 2.5165 1.6833 2.2319 2.8086 2.3345 2.334 2.1455 2.365 1.7689 1.7246 3.0509 2.4433 2.3336 3.0242 2.8149 1.8364 2.5264 3.3579 2.563 1.8343 1.9871 2.0331 2.3809 2.3859 2.1719 2.606 2.4716 2.8464 3.8798 2.0051 2.164 1.8374 2.5916 2.6192 2.293 1.5678 2.2668 2.1815 2.4372 1.3588 2.8242 1.9991 3.1667 2.8685 1.8437 3.004 2.5516 2.0566 1.966 3.293 2.5562 2.6634 3.0605 2.4279 2.0647 2.8107 2.0251 1.5246 2.0531 1.0016 2.4279 2.5391 2.7673 1.7835 1.2042 2.6094 2.3605 2.2431 2.8571 2.0581 2.6215 2.4215
2.0371 2.2894 2.1355 2.226 2.5122 1.9147 2.3197 1.8456 1.367 1.683 1.581 3.1961 2.1196 2.3151 1.8929 1.8775 2.1083 2.2447 2.7633 1.9963 2.2131 1.5721 2.9245 3.1948 2.8435 1.586 1.9066 2.219 1.9734 2.8455 1.8748 2.5621 2.5637 2.2973 2.3654 1.5307 2.4814 2.0251 1.3972 2.3848 2.5684 2.5741 2.731 2.5061 2.1181 2.0246 2.6512 2.5966 2.6375 2.7482 1.883 1.5788 2.6974 2.1 2.5859 2.6661 2.1087 2.8861 2.4535 2.0882 2.317 2.5851 1.8546 3.0551 1.8681 2.5507 1.9995 1.9974 3.0776 2.3949 2.6208 0.96721 2.2606 1.7853 1.8808 2.1851 2.5257 1.4241 1.6098 2.2689 2.3989 1.8909 2.5582 1.7828 2.6267 1.8608 2.3667 3.2185 1.9786 2.3284 2.3088 2.9028 2.5176 2.1149 2.5999 3.043 1.7925 2.696 1.9251 2.3199
1.9494 2.5099 2.5925 1.9369 2.7221 2.1939 2.5062 2.5807 3.1807 2.3869 2.7493 1.8133 1.4261 2.3525 3.3968 1.6281 2.7149 2.4304 2.5825 1.6898 2.7425 2.615 2.2741 2.3732 1.9326 2.9178 3.1576 2.5847 1.9532 2.0436 3.2604 1.6885 1.8487 3.9669 2.431 3.1178 2.3532 2.3889 1.6982 1.8052 2.61 1.961 2.2149 2.0521 2.5786 2.4583 2.6962 2.9331 2.4824 2.2483 2.7239 2.4138 2.7316 1.9663 2.6505 1.4895 2.3216 1.8019 1.6843 2.4581 2.5363 2.3497 2.8899 2.2064 2.5847 1.9452 1.4961 3.0652 2.4068 2.4918 1.9931 2.6625 1.9196 1.9378 2.5055 1.9016 1.4238 2.3344 2.3506 2.9349 2.0688 2.9653 2.213 2.7721 2.0019 2.8468 2.3713 2.0592 2.2139 1.6066 1.5947 2.0731 2.6336 1.7633 1.8426 1.5279 2.6894 2.2607 2.4122 2.3394
2.6266 1.5294 2.3112 2.3207 1.9237 2.7219 2.9551 2.1367 2.3617 2.4035 1.7925 1.7552 2.8795 2.4163 1.2918 3.3596 2.8993 2.8115 2.7964 2.3874 2.2344 2.7598 3.2055 1.608 2.5037 1.8268 1.6664 1.7902 2.6218 2.5041 1.5887 2.5269 2.7172 1.551 2.4454 1.9264 2.6485 2.1856 3.1122 2.1397 1.9527 2.1392 1.464 2.4912 2.4819 2.3318 1.641 1.6088 2.6639 1.6287 2.9631 2.6986 1.6479 1.8121 1.3847 2.9589 1.9568 3.1536 2.8268 2.5056 1.8379 2.5014 1.6667 1.6369 2.0375 2.2109 3.322 1.9474 1.2388 2.3245 2.715 3.2151 3.3926 3.5696 2.5998 2.7592 3.149 3.5829 2.3086 2.4355 2.8875 2.5244 2.3893 1.7481 2.0996 2.8779 1.7793 2.9109 1.8952 2.3757 2.7429 2.3862 3.2172 2.749 2.4821 2.5658 2.4145 2.1174 2.2566 1.6145
1.5969 2.7904 2.7563 2.7524 1.9588 2.1958 2.8109 2.2848 2.1979 2.8123 2.868 2.698 2.9749 2.0642 2.3302 2.0093 1.797 1.2407 2.1607 2.7471 2.5414 2.5324 1.7125 2.7761 3.0676 2.419 2.8323 2.663 2.4821 2.0699 2.5919 2.0937 2.8205 1.8072 2.1115 3.2326 2.3115 2.3144 2.8124 2.8837 2.2423 3.7608 3.5614 2.0678 1.7698 1.6876 2.719 3.4862 1.4479 2.3168 2.1282 2.4376 3.3189 3.0405 2.498 2.5307 2.2266 1.5878 1.9769 3.3468 4.0452 2.8798 2.184 3.2444 2.6165 3.1322 2.2931 3.6609 3.0478 2.0222 1.5727 2.2788 2.5149 1.6633 2.7497 1.8435 2.29 1.7097 2.2185 2.1763 2.4478 2.0564 2.6786 2.9402 2.7501 1.9533 2.8989 2.3703 2.8273 2.9553 2.3037 2.4296 1.8918 2.2535 3.0538 2.0032 2.2585 2.8541 2.5515 2.7746
1.9905 2.7233 2.1387 1.9894 2.8034 2.7431 2.1821 2.5441 1.9088 1.9189 2.4428 2.6675 2.3492 2.4466 3.0832 2.4678 2.8745 2.994 2.3349 2.4602 1.9981 2.4087 3.052 2.6816 2.0699 2.6175 1.8151 2.4168 2.7573 2.6923 2.0025 2.897 2.5885 2.1486 2.3761 1.5458 2.8517 3.2099 2.5512 2.5568 2.2992 1.5919 1.7194 2.7285 3.2323 2.483 2.0428 1.6889 2.8083 2.1032 2.142 1.8748 2.2763 2.2735 2.6048 1.6951 2.5923 2.1488 3.7632 1.8125 1.9671 1.8024 2.4339 1.3344 2.7649 2.2384 2.9849 1.3406 1.2648 2.1056 2.5684 1.4204 2.0634 2.5966 2.2599 3.0702 2.0889 2.211 2.3894 2.4974 1.8735 2.044 2.3714 2.159 2.5919 2.7437 2.5031 2.8769 2.266 2.0555 2.8076 2.1807 2.0827 2.4923 1.7564 3.207 2.6177 2.5603 2.2573 3.0631
3.2578 2.2934 2.4475 3.0981 2.899 2.0437 2.167 2.8867 2.4025 2.4202 2.8238 2.3903 2.5317 2.8749 1.3318 2.5335 2.9218 2.2492 2.6474 2.1024 1.9809 2.6838 2.3681 2.2129 2.3861 2.4442 3.3232 2.0261 2.1543 2.1136 2.7694 2.0357 2.7941 2.034 2.2909 3.3635 1.5878 2.6451 2.3186 1.6704 2.5486 3.024 2.6497 2.5091 1.8538 2.3458 2.9147 2.6165 2.7008 3.0364 1.734 2.5509 2.2782 2.2414 2.9539 2.2558 2.0859 2.948 2.1934 2.1784 2.0704 2.8564 2.8272 2.855 2.2941 2.1632 2.1696 2.456 2.4593 2.9688 2.9476 3.5384 2.0082 2.1424 2.7684 1.7688 1.8407 2.1842 2.3584 2.7535 2.6789 2.734 2.8052 2.412 3.1249 1.9935 2.36 1.7846 1.9533 2.2383 2.1329 2.7609 2.198 2.0995 2.3096 2.0848 1.8904 2.4442 2.5672 1.6172
3.3888 2.5392 1.9672 1.5984 2.2918 2.8625 3.0848 1.9906 2.6216 3.1683 2.4594 3.5767 1.5787 2.4077 2.9704 2.2303 1.8425 2.4286 2.5048 2.2688 2.8774 2.2218 1.9367 2.7376 2.5816 2.7023 1.8899 2.4414 2.1135 2.9025 2.5745 2.14 1.6771 3.651 2.8736 2.3422 2.7462 2.2882 2.9349 2.9812 2.2523 2.8139 2.4475 1.8587 2.8956 3.0424 2.6309 2.2556 2.5138 3.4756 2.8182 2.2095 2.2966 2.4789 2.6612 2.6931 3.0726 2.8111 1.7404 1.9636 3.0523 1.9935 3.217 1.6593 2.2591 2.3348 2.3902 2.0434 2.8227 2.6554 1.6061 1.9235 2.6967 2.2982 2.4083 3.3428 2.9931 2.6622 2.6157 2.5399 2.2253 1.8503 1.5613 2.3208 1.084 2.2254 2.9955 2.3531 2.8685 2.5719 2.7673 2.8401 1.8003 3.0401 2.763 2.1586 2.8193 2.8976 1.5614 3.2362
2.1058 1.8532 1.9966 2.3142 2.0966 2.2135 1.8924 2.739 2.145 2.1865 1.7564 1.716 1.9744 2.4242 2.0941 2.5048 2.3327 2.3402 2.7056 2.3532 2.6712 2.5821 1.8661 1.8305 2.2282 2.342 2.9538 3.0392 2.1082 2.5367 3.0148 2.9963 2.2264 2.7984 2.7816 1.7112 1.8627 1.1511 1.6496 1.8347 2.9737 1.8645 2.0222 2.5605 1.3503 1.9225 2.6548 2.9385 2.4088 2.0716 2.544 2.2292 3.1746 2.1321 2.5962 2.3702 2.3644 2.0194 2.7184 4.0194 2.6581 2.3772 1.7668 3.0879 2.2687 2.7201 2.3481 3.0099 2.3715 2.1808 3.3272 2.6994 1.8892 2.8299 2.7119 1.1092 2.3428 3.0596 2.8238 2.6622 2.1878 2.8368 2.4595 2.6844 2.766 2.0779 1.992 2.3847 2.7196 2.4723 2.2035 2.4972 3.2483 1.8409 2.7234 2.8163 2.2928 1.3189 3.213 2.2693
2.609 2.4793 2.4891 2.8333 2.1158 2.4008 1.9727 2.9461 2.9293 1.9753 2.3456 2.4526 2.485 2.7358 1.6519 2.6128 2.5377 2.5647 2.0921 2.8929 2.5935 1.6617 3.0268 3.1524 2.3472 2.3382 2.7293 2.7622 3.1849 2.3778 0.99746 1.6904 3.322 2.6011 2.4347 2.8462 2.5342 2.7595 2.9411 2.5853 2.564 2.8891 2.7924 2.4747 3.3728 2.4321 1.9437 2.3441 2.3438 2.8055 2.353 2.8594 1.3295 2.3152 2.2018 2.8136 2.9826 2.6973 3.0368 1.4334 1.5414 2.9601 2.4396 2.6082 2.9292 3.393 2.412 2.7293 2.7079 2.4479 2.1113 2.3551 3.0355 2.4547 2.0833 3.2477 2.6578 2.1723 2.5217 2.5205 2.441 2.3623 2.095 2.7793 2.9057 3.2149 1.5742 2.9766 2.9676 1.4499 2.5616 1.8362 1.8573 2.1568 2.8777 2.9239 2.5509 3.6054 3.1085 2.5801
2.5211 2.55 2.4438 2.3932 3.6451 2.0658 3.2026 1.6956 1.7682 2.8993 2.8719 2.4971 3.1686 2.0695 3.6301 3.0703 3.0127 2.4041 2.2857 3.1478 1.9177 2.4578 2.565 2.7175 2.0123 2.1581 2.3538 1.5742 2.784 2.3548 3.3398 3.6411 2.4582 2.3402 2.314 2.1342 2.7753 2.7829 2.1559 2.7401 2.4218 2.3135 2.6238 2.5803 1.9167 2.5594 2.83 2.1328 2.202 2.118 2.1769 3.1205 3.0289 2.322 2.654 2.223 1.8699 2.2798 2.4632 2.3167 2.4892 1.7277 2.9675 2.7159 2.7126 1.4388 2.1323 2.6518 2.5561 2.5726 2.7568 2.2048 2.5432 2.5127 2.4202 2.0486 2.6878 2.2774 1.473 2.5829 2.5806 2.5968 2.4885 2.2861 2.4736 2.9444 4.1333 2.4221 1.4147 3.156 2.4656 2.6814 2.4871 2.1364 1.6062 2.5676 2.2784 2.3141 2.2274 2.1964
2.6925 2.4711 2.5956 2.2336 2.2356 3.3878 2.5909 1.7514 2.8822 1.8052 2.1128 2.4207 2.0324 3.1956 2.4073 2.4797 2.3931 2.5025 3.6133 1.494 2.4904 2.946 2.0761 2.1006 3.108 1.7065 2.5423 3.0033 2.0172 2.0263 1.6865 1.5346 1.8519 1.8614 2.2002 3.0786 2.4323 2.1 2.6139 2.4173 2.5016 2.7517 2.3234 3.5061 2.568 2.1268 2.3919 1.4302 2.7758 2.4181 2.0835 1.8856 2.7952 3.1744 2.173 2.0966 2.8848 2.9572 2.5435 2.875 2.2525 3.1524 2.0448 2.3088 2.7417 2.9068 2.185 2.8551 2.3706 2.9003 2.0942 3.5099 2.3581 2.798 2.7018 2.4577 2.5883 3.0073 3.1456 2.716 2.3768 2.6544 2.8348 2.82 2.1641 2.601 1.4949 2.2833 2.5004 3.8081 2.035 2.8442 3.406 3.1394 3.1493 2.6604 1.8771 2.5325 2.7365 2.764
2.1445 2.6552 2.5573 2.9298 2.7285 2.2435 2.9469 3.5606 3.3429 3.1163 2.7723 3.0529 2.871 2.27 3.7212 1.7179 2.8753 2.7089 2.0277 2.8086 2.5422 2.5518 2.8239 2.3301 2.1956 3.6372 2.4652 3.2849 2.905 2.7013 2.9924 2.5027 2.8865 2.779 2.8476 1.9535 2.6675 3.0089 2.1437 2.6366 2.5343 2.4347 2.1213 2.0612 3.6106 3.1452 2.5456 3.9778 2.4872 3.5209 3.3948 2.823 3.173 2.781 3.4658 2.8122 3.3477 1.8972 2.8512 3.226 3.2816 2.8156 2.8268 2.6943 2.0369 2.9928 3.6563 2.4413 2.7395 3.2804 2.9315 2.3281 2.0339 1.744 2.6474 3.547 2.8011 2.0525 2.1652 2.4324 3.7729 3.1382 2.8247 1.8109 2.5476 2 3.1446 2.011 3.0784 1.9781 2.6692 3.2169 2.8566 2.2632 1.82 2.6338 2.7763 1.6201 2.3375 2.4728
1.6892 2.9604 2.4381 2.2762 2.2648 3.262 2.341 2.4589 2.3994 2.8163 3.2285 2.8027 2.6347 2.8573 2.1203 2.578 2.3471 3.0963 2.3486 2.1925 2.1498 2.4647 2.7187 2.679 3.1111 1.555 2.1338 2.2616 2.3113 2.5902 2.699 2.8092 2.6764 2.6157 2.317 2.7665 3.1276 2.8111 2.9453 2.1774 3.1272 2.5911 3.1904 3.0103 1.4947 2.5117 2.4427 1.9575 2.1761 1.8582 3.302 3.0956 2.7888 2.7923 2.4524 2.0343 1.7987 3.1286 2.2436 1.9999 2.9101 2.5415 2.9895 2.3451 3.0635 1.5824 2.5757 2.2993 2.1061 2.0778 2.1238 1.3033 3.4852 3.7709 2.0886 2.2052 1.9049 2.4656 2.8173 1.9658 2.6249 1.9539 2.7507 3.2716 2.7356 2.0636 1.4927 3.1134 2.1482 2.1502 2.0737 1.5618 1.9545 3.1607 2.732 2.3217 2.3227 3.2036 2.8186 2.642
3.432 2.1031 3.0779 2.4171 2.6818 2.0676 2.9041 2.0734 2.5979 3.0637 2.5869 1.8517 2.9472 2.2966 2.3249 2.682 2.8013 2.572 3.3473 2.3687 3.4605 2.3123 2.6391 2.4678 1.904 2.4177 2.8298 2.3905 2.4776 2.4894 2.2309 2.2695 1.729 2.7838 2.0721 2.8078 2.6009 2.5861 2.8507 2.7371 2.4921 2.3757 2.6252 2.6212 2.6715 2.8824 2.7083 2.584 3.73 2.6956 2.1082 2.4832 2.0437 0.85767 2.2487 3.6328 2.7418 2.3004 2.6163 2.6982 2.477 2.525 3.1158 2.1659 2.3303 2.0323 2.315 2.4304 3.2599 2.7676 3.0565 3.5671 2.3507 2.3447 2.8007 3.2682 2.474 3.0794 2.3766 2.969 2.0056 2.4569 2.6016 2.9367 2.5596 3.6296 2.6813 2.8801 2.3555 2.048 3.1668 2.1847 3.2212 2.3801 2.4629 2.2907 2.7762 3.116 2.2949 3.0809
2.6152 3.0109 2.0837 2.6312 2.9394 2.2512 1.9907 3.7553 2.6818 2.254 2.5757 2.9558 2.3576 2.6842 1.959 2.2633 2.2566 2.3069 2.2909 2.7085 1.6806 2.6052 2.8397 2.8729 2.6503 2.9562 2.2674 2.3021 3.0129 3.1818 2.8564 3.0851 2.7551 2.6896 2.9534 2.1808 2.323 2.3224 2.9099 2.8501 2.3825 3.2901 2.33 2.5232 2.9047 2.0154 2.4057 2.8482 2.2527 3.0113 2.5631 2.09 2.5707 3.3934 2.8477 1.9437 1.9311 1.9554 2.3068 1.7405 3.4374 2.4377 1.8748 3.5261 2.9536 3.9492 2.9315 2.2178 2.9747 2.1647 2.4723 1.7643 2.5896 2.3486 2.0603 1.5748 2.915 2.9803 2.7192 2.6503 1.5141 2.2829 2.7101 2.2202 2.7585 2.179 2.5116 2.2816 2.9633 3.3096 2.857 3.5466 2.5644 1.8541 3.1443 3.1376 2.0783 1.8648 2.7616 1.8843
-5.7451 -4.9875 -4.5548 -4.5317 -4.594 -4.5499 -5.198 -4.9787 -5.84 -5.4573 -5.3237 -5.1562 -5.0406 -4.7499 -4.7793 -4.9683 -4.8919 -5.9556 -5.0022 -4.7025 -4.2903 -3.8495 -5.5646 -5.4026 -4.9037 -4.4424 -5.3881 -4.8154 -5.3662 -5.4961 -5.0965 -4.5083 -4.7334 -4.7762 -5.43 -4.7738 -5.2474 -5.391 -5.5447 -5.0873 -4.7981 -5.7617 -4.3129 -6.2943 -4.7744 -5.5449 -4.8743 -4.9628 -5.4601 -4.9799 -5.1215 -4.5977 -5.424 -5.41 -5.2005 -5.3359 -5.0696 -4.4692 -4.9492 -4.5043 -6.1517 -5.3985 -5.4498 -5.2962 -5.2303 -5.3814 -5.3778 -4.7192 -5.8289 -4.3143 -5.328 -4.8973 -4.9617 -5.8447 -4.8664 -5.0516 -5.0507 -5.9636 -5.5294 -5.2064 -4.8585 -4.5321 -4.7659 -4.6522 -5.5184 -5.08 -4.2272 -4.8608 -4.6636 -4.8542 -5.1396 -5.3821 -4.7359 -4.7297 -5.3613 -5.0561 -5.146 -5.0651 -4.7462 -4.3549
0.18618 0.43564 -0.20866 0.083301 0.34549 0.20046 0.58218 -0.18914 0.9304 -0.19246 0.13131 -0.062187 0.18318 0.0050145 0.17094 0.52201 0.57958 0.43278 0.25093 0.45975 -0.4529 0.1895 0.55442 0.65285 0.42803 -0.24096 0.91398 0.99431 0.27033 0.0023443 0.52478 -0.33275 0.58123 0.04926 0.53073 0.16219 0.28344 0.68581 0.035914 0.58985 0.63628 0.4915 -0.70071 1.3106 0.16506 0.88707 0.80188 -0.46781 0.35374 -0.08598 0.93752 -0.27041 0.96632 1.4113 -0.41464 -0.26272 0.47638 0.18966 0.49808 0.35521 0.4297 0.71627 1.247 -0.3118 1.1398 0.36755 0.86099 0.197 0.536 -0.57008 -0.017345 0.10857 0.20975 0.69449 -0.17879 0.28466 -0.43383 1.3535 0.97673 0.99512 0.18724 0.52506 -0.18014 -0.41243 0.17312 0.21837 -0.036519 -0.11812 -0.87128 -0.46181 0.80629 0.32794 -0.93604 0.61254 0.20177 0.64058 0.34235 0.73342 0.40924 0.77151
1.5995 0.69632 1.8092 1.9698 1.2451 0.8334 1.6779 0.79665 1.0779 2.2994 1.3629 1.7147 1.5156 1.6244 1.5083 1.5677 1.2386 1.5238 0.85558 0.9078 1.4963 1.1158 1.3124 0.26906 0.62286 1.7371 0.94 0.39404 0.83054 1.7006 0.60298 1.9073 1.7992 2.0372 0.85877 1.6674 0.79107 1.4022 1.5133 1.2517 1.0037 2.1062 1.803 1.4028 1.2657 1.2626 0.76974 1.1646 1.2728 1.4135 1.4734 1.1709 1.7316 1.3136 1.1946 1.5043 1.4534 0.48597 1.6966 1.1957 1.1873 0.94892 1.4302 1.3622 1.0381 0.74848 0.86064 1.4564 1.0395 1.4752 1.7475 1.6288 1.2613 1.3899 1.6867 2.0469 1.7843 0.73658 1.2935 0.59156 2.1373 0.84405 1.1585 2.045 1.4341 1.2735 0.49741 1.4819 2.4267 1.6253 0.51349 1.6088 1.0766 1.2187 2.1417 1.2129 1.5188 1.8116 1.0046 1.0891
1.3605 1.3483 1.6997 1.0948 1.4647 1.2527 0.91855 0.48926 1.539 1.5504 1.8777 1.2551 1.4713 1.3533 1.2043 1.6761 2.1475 1.686 1.6341 1.4536 1.8458 0.98602 0.98574 2.281 1.388 1.1937 2.3338 1.2804 2.2847 1.7169 2.0195 1.5209 1.3356 0.8901 2.4416 1.2745 2.0155 1.3835 1.5844 1.5399 1.3208 0.8471 0.82385 1.4734 1.6727 1.4627 2.3315 1.6018 1.4466 0.71581 1.205 1.9828 1.5551 1.0614 2.123 2.2436 1.8451 2.2265 0.94843 2.0203 2.1326 1.6994 0.89857 1.534 1.7498 1.506 1.0818 1.219 1.9193 1.5122 2.0236 1.6372 1.4807 1.5204 1.5653 0.90877 1.2674 1.1929 1.3664 2.0938 0.56599 1.6876 1.0112 0.89838 1.4163 2.12 2.0413 1.4754 1.1451 1.6202 2.0363 0.95208 2.2469 2.028 0.88601 1.7711 1.1112 1.7668 1.1764 0.76925
1.5217 2.5396 1.3881 1.6084 1.0186 2.085 2.8824 1.2779 1.7986 1.4635 1.2637 1.6652 2.016 1.271 0.67272 1.4148 1.3381 1.3969 1.1202 2.1179 1.1377 1.3579 2.3348 1.8998 1.3954 2.0779 1.7006 1.0592 1.3963 1.0836 2.419 1.2086 1.3509 2.2343 0.42978 1.4875 1.4801 1.7579 0.71024 1.3799 1.4137 1.5588 1.8648 0.93988 0.91462 2.1494 1.7009 1.6607 1.7012 2.3634 1.7638 1.4331 1.2495 1.4611 2.4106 1.0307 1.6946 1.5193 1.8139 0.65809 1.0441 1.8582 1.9896 0.93524 1.5521 2.3351 1.8549 2.2921 1.5293 2.1338 0.61572 1.2697 1.8962 1.9077 1.6139 1.2908 1.8026 2.4447 1.4136 1.3356 2.4546 1.2843 1.6614 2.1575 1.9019 1.1087 2.1587 2.27 2.2434 1.2857 1.5867 1.7029 1.5573 0.98332 1.7992 1.7032 1.0201 0.72411 1.0135 1.9726
1.9445 1.1335 1.8038 1.2555 2.0939 1.0399 0.90471 2.1769 1.2348 1.4078 1.9711 1.7506 0.81627 1.3581 2.3063 2.035 1.894 1.5625 1.8387 1.6804 1.2875 2.1405 1.5731 1.18 2.0686 1.6004 2.0997 2.0747 1.8111 1.8063 0.60315 1.5274 1.3572 1.8184 1.8449 1.4005 1.7723 1.8406 1.9876 2.0091 2.3298 1.157 1.6432 2.4495 2.4662 0.61271 0.94615 1.492 0.79955 1.7591 0.61274 1.8974 1.9654 1.2973 0.78544 1.3373 2.0325 1.5023 1.1995 2.1344 1.5082 1.0305 1.5874 1.5525 1.2462 1.4296 1.233 1.9493 0.91284 1.4953 1.6594 1.7396 1.2398 1.1935 1.0001 2.0559 1.6474 0.7566 1.5151 1.2134 1.3696 2.2425 1.1774 1.8693 0.63063 1.3487 0.87659 1.0517 0.74797 1.5205 1.3175 1.8116 1.4976 1.4605 1.576 1.2698 1.6811 1.7204 2.7026 1.6336
1.2277 1.2368 1.0332 1.2098 1.2594 1.962 1.2464 1.6759 1.7158 1.4118 1.0689 1.4612 2.002 1.8078 1.9114 1.136 1.3759 1.2625 1.9661 1.6129 1.8073 1.1991 1.1121 1.249 1.1043 1.4741 0.77766 1.6009 1.4308 1.3687 1.4875 1.2757 1.7992 1.67 1.7778 1.8123 1.3109 1.309 1.4211 2.0578 1.2305 1.5507 1.3423 0.57052 0.37925 2.503 1.4283 2.1411 1.9231 1.1786 1.2665 1.1119 1.5761 1.7718 2.4583 2.1686 0.50291 1.9388 1.8083 1.6303 2.0015 1.9179 1.3076 1.5505 1.6659 1.5736 1.2779 1.0313 2.4833 1.2171 1.4806 0.71053 1.7483 1.1619 1.3102 1.2147 1.5603 1.3015 1.0072 2.5177 1.9546 1.4897 2.1275 0.89062 1.5894 1.454 1.4019 1.5713 1.7733 1.3249 1.2407 1.2314 1.6336 1.3624 1.1715 1.3012 1.0976 2.263 1.384 1.3256
1.6211 1.697 0.88615 1.1532 1.1922 1.799 1.6311 1.8782 0.48939 0.99701 2.1869 1.7767 0.92231 1.4619 1.369 0.71058 0.83508 2.393 0.67003 1.9333 1.0253 1.6034 1.3435 1.1946 1.5798 1.3509 0.69425 1.5987 0.71271 1.4726 1.7591 1.1043 0.60645 1.4583 1.5735 1.5753 1.205 0.79844 1.9323 -0.35545 1.3647 1.9338 1.8147 1.7103 1.6197 0.65766 0.98483 1.224 2.0608 2.5483 1.3368 1.1289 1.6058 0.83029 0.61112 1.2196 1.9664 1.2104 1.2905 0.22296 0.83885 1.4178 1.3901 1.8117 1.6147 1.0075 1.9954 1.5778 1.1918 1.046 1.542 1.3572 1.7327 1.5514 1.8542 1.7159 1.5269 1.5263 1.7935 1.0437 0.21761 1.7939 1.1354 1.8907 1.9912 1.4446 1.0961 1.2154 0.59012 1.4761 2.0281 1.883 1.4323 1.6758 1.6559 1.8217 2.0258 0.6721 1.3244 1.3868
1.637 0.90866 1.7366 1.6427 1.5915 1.1769 0.94696 1.9229 2.4244 1.5473 0.92391 0.86387 1.6235 1.3087 1.3562 1.778 1.5953 1.0484 2.1683 0.82073 0.91848 1.1669 1.408 1.4652 1.104 1.0087 1.4363 0.89917 1.6402 0.87607 0.88674 1.1098 2.1299 1.248 1.1193 1.0732 1.6939 0.21484 0.60549 2.2078 1.7323 2.2127 1.8342 1.0815 0.6745 1.3535 1.9421 1.3716 1.5623 0.33239 1.5556 2.0707 0.8675 2.339 1.9782 1.144 1.6993 1.1428 1.2943 1.7525 1.4311 1.2251 1.1314 1.7304 1.1173 2.6369 1.0036 1.5075 1.0529 1.283 1.6214 1.6352 0.46095 2.2429 1.5749 1.6799 1.1292 1.4103 1.1378 1.4806 1.9164 0.61728 1.6 1.3637 1.2385 1.4682 1.6825 0.95823 0.98382 1.3782 1.2576 1.1395 1.0724 1.6456 1.18 1.9218 2.0215 1.3092 1.0665 1.1769
0.79263 1.4 1.091 1.2832 1.4485 1.9317 2.0475 0.81164 0.88178 1.8374 0.83425 1.064 1.4693 1.3695 1.3535 1.2649 1.6664 0.87534 1.5523 1.7403 1.3688 0.93862 0.72489 0.66349 1.1215 0.75813 1.5901 1.2833 1.9885 1.1481 1.4535 1.9299 1.2107 1.2877 1.5904 1.2283 1.4829 2.725 1.8559 0.74893 0.91224 0.56535 0.98012 0.93938 2.2506 0.87938 0.70966 1.5552 0.96685 1.6771 1.2428 0.72667 1.7219 0.55696 0.49646 0.92164 0.99157 1.7459 1.7305 1.752 1.3558 1.3431 1.2579 0.71952 1.6335 1.0173 1.9893 1.4596 1.3547 2.0712 0.44169 1.7778 1.6569 0.87879 1.4686 0.6032 1.581 1.0489 1.4065 1.0688 1.5633 1.6146 1.9418 1.4995 1.613 1.1748 1.0819 2.3007 1.7314 0.90977 1.2812 1.5462 1.7569 0.94919 1.7817 1.0334 0.24039 1.4509 1.6373 0.88604
1.3557 1.4362 1.3208 0.86063 1.6016 1.1062 1.1487 1.0492 1.4716 0.24936 1.4549 1.3288 1.7186 0.77739 0.21422 1.2117 1.0755 1.484 1.4277 0.37858 1.0906 1.8076 2.1562 2.0146 0.65752 0.74621 1.4844 1.6442 0.55862 1.6818 1.8787 1.6894 1.5033 1.5875 0.75802 1.454 1.6562 0.49562 1.4645 1.4777 0.70142 1.7912 0.93024 2.0895 1.5391 1.8874 2.0971 0.37034 0.49474 1.8705 1.0744 0.73241 1.307 1.3839 1.8981 1.0466 0.26361 1.3234 0.67043 0.36489 1.6928 1.3925 1.9221 1.9014 1.7236 1.1941 0.83635 1.1575 0.98865 1.0568 1.6953 1.0028 1.1624 1.2808 0.55621 1.3321 0.91648 1.5597 1.4102 1.3332 1.3732 1.5256 0.43817 1.3804 1.5518 1.3494 0.71759 1.6227 1.3707 1.798 1.4106 0.73208 0.82446 1.0253 1.0251 1.7777 1.7532 1.1146 1.7818 1.9978
1.3256 1.4187 0.79924 0.97322 0.78157 1.1554 0.72593 1.1874 1.1654 2.1014 0.7785 1.3516 0.77021 1.6488 1.7475 0.44613 1.2587 0.9989 0.242 1.4615 1.9884 0.38725 1.1569 0.46946 1.7978 1.9563 0.83638 1.1944 1.9331 1.6614 0.8365 0.67684 0.76749 1.7331 1.5025 1.1562 1.1097 1.3937 1.1253 1.3877 1.6943 0.91065 1.2588 1.1677 1.0852 1.2082 1.0139 2.0064 1.6788 0.98343 2.344 0.99079 1.1074 1.4187 1.1239 0.91944 2.2334 0.66455 1.5404 1.6267 1.6614 0.76535 0.87623 0.96555 0.73169 0.66905 1.3899 0.822 1.789 1.7626 1.0498 0.98758 1.4989 0.79086 0.93896 1.7394 0.69543 1.5339 0.29834 0.65043 0.84612 1.2524 1.8169 1.4298 0.16657 1.338 1.6116 0.34464 1.0298 1.1175 1.0286 1.3979 1.5355 1.7773 0.6399 1.5767 1.2774 1.7105 0.5137 1.0421
1.0051 0.75333 1.5643 1.476 0.79034 0.42156 1.9478 0.53916 1.7652 0.99586 1.6915 1.6219 0.62335 0.61678 1.2263 2.2047 1.4904 0.72038 1.7431 1.1689 1.4184 1.9449 1.3155 1.1878 1.3233 0.6119 1.6071 1.6237 1.1199 0.64556 1.1203 1.2771 1.1877 1.1978 1.0394 0.8991 1.0986 1.2243 0.86087 0.75963 0.9575 1.4482 1.3673 0.9098 1.186 1.1176 1.286 0.66954 1.9902 0.76983 -0.060567 1.6619 0.031385 1.4242 0.99654 1.6396 0.91628 1.9329 0.81243 1.0518 0.58976 1.3074 1.0299 0.48846 1.0238 1.1107 0.72054 1.8463 0.98779 1.6127 1.4238 1.0237 1.9081 1.6183 1.9544 0.98612 1.5701 1.185 2.4777 1.9747 1.4242 1.0033 0.75234 0.98502 1.7687 1.3555 1.165 1.0856 1.3485 0.52358 1.5831 1.1622 0.75399 0.97784 2.184 1.4838 0.90886 0.72543 1.5317 1.2402
0.80265 0.95541 1.0132 0.901 1.4798 1.3986 0.50581 1.5278 0.30473 0.67094 1.0705 1.6294 0.69041 1.6783 1.4913 1.481 1.5852 1.7997 1.3982 1.7129 1.4505 1.2818 1.27 1.2767 1.4632 1.2191 1.2306 1.1268 1.172 1.2996 1.116 1.5191 2.0641 1.3372 1.357 1.1273 1.0678 1.6873 1.2722 1.3427 0.88626 0.77994 1.3343 1.8767 0.77111 1.1545 1.2233 0.37151 0.85185 1.2138 1.7609 1.0467 2.2462 0.095465 1.3222 1.5597 1.3517 1.1875 0.71066 0.65809 1.1147 1.6263 0.89203 1.4306 1.2478 1.4048 0.99034 0.77798 0.95883 0.69738 0.81393 0.97866 0.14306 0.8878 1.9631 1.2272 1.6344 0.43181 0.74091 1.2005 0.99234 0.56046 1.4391 0.47553 0.39718 2.0007 0.6394 1.1979 1.6419 1.527 0.63595 1.1583 1.5774 1.3517 0.48476 0.69609 0.69803 1.6173 1.2768 0.85462
1.2024 1.1643 0.17881 1.5987 1.2308 0.4288 2.1306 0.55134 1.1382 0.91907 1.3221 0.81246 1.377 1.2974 1.047 0.41333 0.072255 0.42293 0.48676 0.17969 0.09863 0.65424 0.976 1.6956 0.82888 1.9075 0.24495 0.55005 1.0238 0.41354 1.323 0.68754 0.032292 0.34577 0.80071 0.82514 1.3675 0.64203 1.8315 1.2831 1.771 1.3496 1.5048 1.1489 1.1033 1.1688 0.89513 1.3345 -0.097917 1.6909 1.4093 1.5867 0.8122 1.2864 0.56009 0.89103 0.86026 0.226 1.9182 1.9021 1.1534 0.35325 1.3545 1.5011 1.007 0.75439 1.6982 1.3631 1.2105 1.2731 1.1098 1.4305 1.9405 1.3164 0.81217 0.80492 1.3368 1.5234 0.83018 1.8074 0.58904 0.3032 0.67377 1.2107 1.9157 -0.18179 0.93554 1.4803 0.70823 1.049 1.6575 0.91062 1.0861 0.66082 1.6897 0.49836 1.0209 0.69832 1.2749 1.0589
1.1078 1.3076 1.2608 0.23036 1.1117 1.4675 0.73858 1.173 0.69714 1.9524 1.0363 0.33768 1.7736 1.5309 0.52328 0.80713 1.5017 1.113 1.9926 0.70739 1.4719 1.4366 0.14962 1.0148 0.58164 0.58793 1.8936 1.7663 1.3015 1.117 0.46938 1.4467 1.02 1.6931 0.91194 0.82785 0.31999 1.6486 0.37864 1.767 0.23624 1.347 0.74921 0.095246 0.98936 1.4742 0.72699 2.2457 1.7858 0.4017 0.83612 1.1305 0.73282 1.5565 1.2102 0.69597 0.6049 1.5965 1.46 1.3216 0.95023 0.72368 1.5516 0.61505 1.5694 1.7988 1.0979 0.98979 0.44 0.85236 0.75648 0.46437 0.31267 1.4629 -0.012049 1.0746 0.58524 0.67062 0.92096 0.2848 1.4692 2.3349 1.0556 0.99996 1.0751 0.82035 1.3788 1.6101 0.63473 1.0035 0.99707 0.82817 0.73022 1.1276 0.27792 1.481 0.8896 1.3772 0.69142 0.82505
0.94766 0.59356 1.7737 1.6227 0.71321 1.0986 0.32996 0.94461 1.0682 0.8793 0.6332 1.0722 0.76115 0.35105 1.1091 1.4417 0.49964 1.2841 0.42526 0.86046 1.1084 1.306 1.7892 0.78057 1.3009 1.0553 0.31833 0.53581 0.39742 1.5823 1.0298 0.93011 1.1013 0.31541 1.1643 1.6453 1.1829 0.054032 1.0298 0.55402 1.9137 0.51466 0.92046 1.2363 1.1576 0.61208 1.144 -0.21673 1.1931 1.0933 0.89817 0.45154 1.9685 0.97118 1.4105 0.93998 0.90202 0.98846 0.71746 1.2228 0.59414 1.3358 2.0222 0.89048 1.1848 0.72717 0.9362 1.2412 1.1029 0.56685 1.416 0.6474 1.1822 0.52072 1.5151 0.74799 0.24451 0.7028 0.72943 1.6173 1.0219 0.74562 1.2937 1.2699 1.2147 1.8121 1.3668 0.34272 1.414 0.27245 0.57857 1.3924 0.84677 0.59134 1.0707 1.119 0.13199 0.65357 0.75302 2.2873
0.99829 1.5406 0.29816 1.1012 1.4122 1.1811 1.1409 1.7377 1.4858 1.1659 0.97529 1.3652 0.3873 1.0849 0.66239 1.1907 1.4905 0.98037 1.1063 1.8403 1.0881 0.83353 0.66745 0.5343 0.71942 1.4673 1.4697 0.13371 1.4169 0.94985 1.2497 0.61823 1.7918 1.3965 0.41392 1.4944 0.63529 0.79915 1.0906 1.4374 0.80291 1.8062 0.83293 0.43738 0.84256 0.91718 1.1565 1.5036 0.45751 1.088 1.1257 1.0062 0.71436 1.725 0.95744 1.1608 1.9272 0.68436 0.99437 0.21694 2.3873 1.6456 0.20061 0.64794 0.35546 1.4216 0.35527 0.69107 0.51792 0.78994 1.2381 0.75464 0.79507 0.56765 0.76958 0.90315 0.81968 1.4356 1.245 0.10431 0.49435 1.8035 0.51731 0.035769 0.022532 0.097244 0.63321 1.8149 0.97033 1.2275 1.2859 1.2417 1.0194 1.5802 1.4589 0.79469 1.0676 1.4764 1.2884 0.8146
1.2126 0.63119 1.4986 0.41819 1.0984 1.2167 1.1657 0.21489 1.1954 0.72598 1.6439 1.2216 0.97757 0.69586 1.08 0.69018 0.54399 1.6558 1.2083 0.97984 0.574 0.23743 1.4957 1.0487 1.8708 0.5944 1.4239 1.0631 1.2818 1.0002 0.43545 0.13366 0.20642 1.1025 1.9709 0.99065 1.2281 0.9175 0.58121 0.26917 1.3719 0.96929 0.37483 1.643 0.96807 0.61216 0.2991 0.73307 0.51351 0.90247 0.66625 1.7013 0.84718 0.8439 1.2721 0.98837 0.80097 0.75366 0.77254 0.26217 0.48053 1.3004 0.60067 1.1596 1.5825 1.0254 1.5577 1.0305 0.44796 1.3164 0.26465 1.3382 0.73283 0.94476 1.0272 1.3205 2.0138 0.5737 0.53208 1.8548 0.73314 0.3633 0.81689 1.9038 1.1191 0.60322 1.043 0.35544 0.19837 1.2971 0.32494 -0.041428 0.77184 0.65834 0.46223 0.78753 0.94612 0.43165 1.3302 0.41371
0.31767 0.30206 0.60852 0.94733 0.53021 0.53847 0.83348 0.71498 0.67672 0.83613 0.50058 0.99995 1.2825 1.3382 1.1193 1.0208 1.0258 -0.088151 1.0201 0.29788 0.89124 1.1899 0.86401 0.73873 0.75725 0.76962 -0.14648 1.0404 1.1652 0.21203 1.2397 1.6857 1.4605 0.62348 -0.1013 0.63253 1.1669 1.136 1.4958 0.26543 0.82947 -0.21178 1.2983 0.78214 0.40349 1.007 0.89297 0.24583 1.6405 0.31699 1.5333 -0.013605 0.60639 0.18375 0.70493 0.14923 0.60435 0.47059 0.22869 1.534 0.30721 0.57 0.47748 1.2038 0.53826 0.084673 0.4301 0.90705 1.6282 1.0518 1.2617 1.0857 1.2642 1.1596 0.84765 0.91755 0.93508 1.3851 0.67116 1.0359 0.71751 0.57669 1.6715 0.34002 1.3165 0.78775 0.7175 0.39049 1.1105 1.0531 2.0354 1.3116 0.66756 1.0385 1.0607 1.7836 1.2301 0.9369 0.075676 0.51742
0.4176 1.2625 0.62225 1.3946 1.0805 0.9603 1.2798 1.256 0.39202 1.2531 0.51831 0.83919 0.57467 -0.0028569 0.044259 0.39274 1.0892 0.3217 0.52628 1.0851 0.52683 0.93411 0.16187 1.0748 -0.0018372 0.53201 0.57485 0.74599 -0.063607 1.4479 0.94853 -0.36771 1.1138 1.2908 0.14922 0.32901 0.68782 0.52211 0.86641 0.81011 0.59351 1.0943 1.1839 0.86136 1.2112 1.3171 1.8999 1.0188 0.56686 1.06 0.47497 1.2998 1.2326 1.0859 -0.14937 0.82844 0.53518 1.4617 1.8949 0.96221 1.3491 -0.20053 1.9371 0.019445 2.0792 0.71823 1.3826 -0.35619 1.3558 0.89893 0.80422 0.91062 1.0068 0.9963 0.76817 0.24961 0.38423 1.6837 1.0927 0.13546 0.84946 1.1682 0.46108 1.0317 0.49314 1.0248 1.1208 0.48348 0.70194 1.1594 0.41037 0.76768 0.92971 1.0214 0.43661 0.31538 0.48143 1.4144 0.80289 1.3954
1.3778 1.1066 0.46207 -0.12948 0.38782 1.2757 1.1506 0.4242 1.3003 0.26068 1.0906 0.57259 0.44097 0.85652 1.0847 0.77969 1.4739 0.85118 0.37081 0.42059 1.1783 0.48007 1.1807 0.55537 0.19004 0.82694 2.302 0.81324 0.72612 0.15527 0.4385 2.1219 0.36848 0.83183 1.3429 1.3134 0.086413 0.72386 0.33074 0.76233 0.51801 1.5178 0.31622 0.30898 0.65428 0.70194 0.51027 1.0384 1.6348 1.6637 0.18087 0.48172 0.13819 -0.15236 0.43235 1.1628 1.2291 0.49195 0.030994 0.89356 0.22096 1.965 0.57207 1.866 0.27622 1.326 0.19073 1.6217 0.60796 0.96326 0.89774 0.46339 0.48019 1.455 1.5125 1.217 0.3908 0.16074 0.45692 0.56802 0.70663 0.053671 0.55446 1.0206 0.92724 0.13843 0.46743 1.1773 1.0817 -0.54 0.63223 1.405 1.1521 0.25427 1.5488 1.2642 0.16041 1.2448 0.91251 0.96061
-0.11955 -0.27689 1.0949 0.63194 1.5607 0.078163 1.1153 0.58309 0.53266 0.6024 1.0159 0.77073 1.1195 0.89358 -0.23178 2.0937 0.61572 1.4535 1.1704 0.70897 0.53205 1.1442 0.73889 1.092 1.3247 1.0987 -0.56753 0.94954 1.2029 1.4243 1.63 0.064199 0.88864 0.22789 0.67406 0.16742 1.6752 0.63851 0.17205 1.2847 0.2427 0.33919 0.52503 1.1012 0.26956 0.46096 0.63044 0.73709 -0.043528 0.20681 1.147 0.59689 1.6956 1.0782 2.7685 0.23716 1.1165 0.5018 0.90615 0.47157 0.51944 0.16041 0.69863 -0.065792 0.62046 0.17475 0.59195 0.73978 0.41318 0.33603 0.54181 0.71357 0.82766 -0.088419 0.24527 0.079759 1.1164 0.86455 0.21825 0.80305 0.27568 0.6955 0.95689 0.21709 0.98811 1.3924 0.67615 0.59153 0.43994 1.8433 1.0757 0.45466 1.2098 0.77053 -0.33793 0.89865 1.1961 -0.60657 1.4259 0.48385
1.2453 1.2596 0.37004 0.23727 -0.16702 0.81109 -0.18027 0.56641 1.4125 0.88858 0.30302 0.892 0.9035 1.0065 0.98273 -0.27951 0.57147 0.60384 1.0029 1.2915 0.45736 -0.058427 0.80622 0.55258 0.39169 0.34587 1.479 1.2577 0.3419 0.62295 0.39436 1.9075 0.0024629 1.4012 0.79097 1.014 0.62766 1.707 1.2057 0.66179 1.4042 0.50497 0.92543 0.14032 0.066123 0.42 0.31262 0.066903 0.93401 1.1762 0.5307 0.92327 0.50987 0.072288 -0.088956 0.53328 -0.26608 0.92474 0.61267 0.83398 1.3863 1.239 0.67706 0.65922 0.47372 1.1458 0.82274 1.0212 0.73041 0.96529 0.30686 0.24387 1.0513 0.89351 0.081434 1.3634 0.40086 0.25923 1.2909 1.4741 1.2259 1.1193 0.64514 1.4775 0.29018 1.2367 0.19127 1.1584 1.1857 0.86179 0.4143 0.2072 0.48629 0.90714 0.37176 0.32389 0.94303 0.87275 0.39032 0.68307
0.75745 0.47939 0.045333 0.9887 1.2533 0.51289 1.4749 0.49619 0.39792 0.79083 0.3785 0.84918 0.72286 0.40582 1.6244 0.88527 0.14793 0.81213 -0.016552 -0.0093262 0.00029544 1.3612 0.026809 -0.043226 1.5582 0.62487 0.66132 0.23892 0.25723 0.18331 0.79423 -0.87663 0.54884 0.14603 1.0896 -0.024452 1.0294 -0.12989 0.98107 1.0358 0.011456 0.88697 1.1062 1.0996 1.2068 1.3297 0.3204 1.2775 -0.24223 0.27281 0.9432 0.99803 0.97188 1.1506 -0.23027 0.77749 0.9537 0.40947 0.53113 0.9993 0.57142 -0.20906 0.46448 1.1144 0.39747 0.1979 0.93918 0.37241 1.2149 0.39083 1.2441 0.59056 0.22542 1.063 0.90094 0.25722 1.0416 0.49991 -0.10056 0.17137 0.5311 0.40448 -0.24845 0.63906 0.61358 1.4328 0.50855 -0.21805 0.65822 0.0038751 0.60597 0.98945 0.84209 0.47283 0.84081 0.68174 0.33987 0.7905 0.63409 0.30787
0.86139 1.0236 1.8169 0.46071 0.39017 0.87806 -0.031555 0.33429 0.027812 0.60874 0.41817 0.30233 0.12048 0.77065 0.68473 0.59715 0.53114 0.85966 0.84083 0.77382 0.54786 -0.081827 1.576 0.71531 0.58008 0.51956 0.65 -0.054765 1.0971 1.0733 0.2389 0.53339 0.99995 0.47901 0.07141 1.3083 -0.038201 -0.14129 0.81219 0.31877 1.2541 -0.3139 -0.1053 0.508 1.4286 -0.068655 0.88336 0.49313 1.4036 0.81389 0.71022 -0.094776 0.1631 1.1068 0.91777 0.25577 0.60989 1.0259 0.1716 -0.096825 1.01 0.13557 0.67514 0.072387 0.84845 0.87812 0.45625 1.0257 -0.12275 1.0987 0.6725 1.1831 -0.094908 0.17175 0.70132 0.88351 0.23748 0.93675 0.61053 1.1894 0.17738 0.92122 1.3942 1.4827 0.92978 -0.34534 1.2092 0.62539 -0.10866 0.82016 0.55121 0.9603 -0.61966 0.36538 1.0646 0.65367 0.3239 1.0506 0.78148 1.0805
0.57894 0.23142 0.50579 1.194 0.80881 0.16971 1.3246 0.85159 0.30662 1.3135 -0.086226 0.4216 0.44837 0.041147 0.52177 0.21392 0.79445 0.33258 0.066248 0.92549 1.0827 0.36731 0.042819 1.4456 -0.32294 0.31422 0.13165 0.81114 0.70937 -0.21477 0.25064 0.28079 -0.072377 1.5357 0.76896 0.039873 0.0045384 1.1504 0.44406 0.1987 0.73256 2.0939 0.88637 0.84497 0.71473 1.0623 0.83296 -0.18927 0.55229 0.51616 0.44285 1.0458 0.34542 0.21797 0.73931 0.97388 0.9939 -0.02522 0.89506 0.13056 0.32807 0.31413 0.3696 0.49516 0.24796 0.67385 0.56223 0.98805 1.1287 0.024947 -0.14732 0.53231 1.2634 0.45775 1.4539 0.59802 0.55887 0.86044 0.79515 0.66885 1.4274 -0.33285 0.18323 -0.26102 0.050313 0.50999 0.17081 1.4841 0.35323 0.11988 1.085 0.35568 0.96278 1.4722 0.52302 1.6709 1.5718 0.13035 0.58067 -0.19343
0.59506 0.36249 -0.37059 -0.52605 0.14801 0.92774 -0.12438 0.35343 0.22472 0.35095 0.83914 0.66524 0.85481 1.3423 0.2961 0.78224 0.72343 -0.20836 0.77292 0.047047 -0.12653 1.8983 0.76931 -0.21657 0.3801 1.183 0.76885 1.1501 0.82423 0.3731 0.80206 1.2938 0.72938 -0.39418 -0.7024 0.90982 1.0857 0.91727 0.42836 1.4714 0.086699 0.3116 0.71833 0.66119 -0.54903 0.33106 0.13733 0.73031 0.32903 0.44286 -0.2166 -0.28812 1.0503 0.70103 1.1401 1.0946 0.20117 1.5231 1.2896 0.81043 0.31495 0.98831 0.45387 0.69533 1.3244 0.70309 0.45284 0.18508 0.21697 0.94898 0.92141 0.57238 0.23213 -0.14045 -0.13042 0.52336 -0.37211 0.6833 1.1692 0.66451 0.79685 1.3235 0.53722 0.32528 0.61572 0.7483 0.28878 0.34356 0.084342 0.085656 0.28473 0.77681 0.90205 -0.49475 0.03681 -0.52872 -0.30386 0.39674 0.31131 1.567
0.0032107 0.60037 0.81357 -0.026804 1.2378 0.21753 0.47137 0.59614 0.7567 0.40387 0.74455 1.1928 0.95641 0.23137 0.27706 0.84446 0.32316 0.65023 0.56814 1.0428 0.48797 0.13715 0.1124 0.74271 -0.1618 0.47741 0.8082 0.48232 -0.23679 1.1141 1.0044 0.023252 0.74606 0.5489 1.6129 0.18416 0.029928 -0.14282 0.2588 0.37783 0.048187 0.10177 0.76471 -0.02006 0.93033 0.98036 0.52569 0.89742 0.53632 1.2509 0.92991 1.0667 0.34956 0.54306 -0.031507 -0.90332 0.50418 -0.24014 0.7212 1.5608 0.36708 1.1301 1.0891 0.33769 0.17092 -0.17894 0.9311 0.36199 0.74233 0.36781 0.48589 -0.13785 0.32819 1.5753 0.1954 0.7476 1.551 -1.1137 0.058838 0.17371 -0.10366 0.57136 0.87208 0.007596 0.39181 0.28557 1.1536 0.21225 1.0014 0.50392 0.6233 -0.28397 -0.44263 0.65497 0.22971 0.065235 0.69965 0.24423 0.90808 0.20034
-0.16384 0.32657 0.38635 1.2908 0.52974 0.26489 0.51826 0.043885 0.50632 0.065623 0.43611 0.60141 -0.048801 -0.17453 0.097386 0.1295 0.83621 0.70041 0.60696 0.12086 1.094 0.1264 1.1908 0.31961 0.31945 -0.44922 0.040297 0.46661 1.1429 0.34573 -0.063253 0.59984 0.80038 0.62681 0.027216 0.79345 0.82682 0.84793 1.099 0.33058 0.81263 -0.50093 0.71915 0.55064 0.43442 0.86561 0.30508 -0.13266 0.66586 -0.57741 0.19006 0.659 0.63535 0.39103 0.6638 0.54791 0.44038 0.31726 0.33955 0.06422 1.1468 0.16645 0.03083 0.6127 0.46398 0.57777 0.29094 -0.12402 -0.2914 0.18393 0.2994 0.51021 0.14864 -0.10605 0.16026 0.91146 0.5477 1.2354 0.27744 -0.17465 0.50152 0.58951 -0.28824 0.38193 1.061 -0.16561 0.44892 0.9371 0.45169 0.92607 0.66374 1.5073 0.89621 0.31526 1.19 1.7898 0.30635 1.1489 0.28015 0.49353
0.62901 0.013927 -0.011299 0.6629 -0.56456 0.66349 0.67155 0.86878 0.92845 0.31932 0.27893 -0.27294 0.44962 -0.028204 -0.0045988 0.58013 -0.081863 -0.14497 0.55534 0.67724 0.43712 -0.1782 -0.71361 -0.21251 1.3487 0.45729 0.32887 -0.96218 0.24041 0.24576 0.30236 0.78584 0.20241 0.85516 0.93901 -0.035815 0.19601 -0.093005 -0.3921 0.62474 1.0927 0.55271 0.046445 0.29012 0.17157 -0.32246 0.18361 0.39421 -0.14973 1.1287 0.83358 0.43574 0.66446 0.28688 1.0094 0.84904 0.19407 0.3322 0.27146 -0.45584 -0.051389 0.076481 1.2447 -0.19286 0.049539 0.60119 0.39771 0.79641 0.68026 1.1065 0.21676 0.3343 1.4236 0.43943 0.45485 -0.6311 0.15199 0.18088 0.62639 0.80196 0.84636 0.077936 0.19021 0.83072 -0.25009 0.67382 -0.23067 0.26473 0.56271 0.26601 0.35628 -0.10708 0.92696 0.76858 0.26029 0.21147 0.6027 0.70741 0.23783 0.025038
0.24529 1.251 -0.28538 -0.2597 1.166 0.74062 -0.16072 -0.20417 0.89874 0.61524 0.38787 0.56191 0.24787 0.95994 0.71233 0.32457 0.94917 0.91484 0.37961 -0.15836 0.24573 0.61465 0.9599 0.24071 0.43892 0.49648 0.80325 1.2406 0.62961 0.29173 0.7413 -0.23477 1.0393 0.45804 0.29553 0.78522 0.57331 0.99722 0.55529 -0.35192 -0.018612 0.81149 -0.23939 0.32653 0.50025 -0.095883 0.56845 0.48225 1.0022 0.46739 0.2995 0.43809 -0.12555 0.22735 -0.24654 -0.080588 -0.13079 0.75135 -0.22429 0.44294 0.82442 1.0684 -0.5425 0.97986 0.6589 0.16947 -0.066679 0.32977 -0.59192 0.71644 0.35218 0.38908 -0.25179 0.23632 0.66493 0.34079 -0.17076 1.2336 0.068259 0.35292 -0.077976 0.16038 0.6558 0.55681 0.44511 0.05569 0.27195 0.054684 -0.034987 0.57692 0.17458 0.28111 -0.094369 0.34749 0.40687 -0.55813 0.25824 -0.33429 -0.00055504 0.72334
0.065131 -0.087922 1.4642 0.96556 0.44252 -0.0054071 0.38792 1.0274 -0.64624 0.025178 0.64856 0.71534 -0.21956 0.32027 0.41179 0.84441 0.79577 -0.17527 0.96544 0.37039 -0.37378 0.46567 -0.48117 1.1287 -0.17272 0.38647 0.04456 -0.20853 0.24268 0.97124 0.66676 0.74543 -0.49589 0.19039 0.046132 -0.24147 0.77377 0.056326 0.67418 0.2828 -0.27636 1.0773 0.81625 -0.098432 0.22714 0.11537 0.58151 1.0843 -0.049783 0.21029 0.82356 0.52368 0.69094 0.86761 1.0103 0.52738 1.0806 0.73791 0.20957 -0.12118 0.072857 -0.14726 0.98773 0.6203 0.72463 0.38408 0.1438 0.72387 1.3167 0.21215 0.73136 -0.25413 0.55323 0.23437 -0.01544 0.12612 0.46498 0.79102 0.94711 0.95148 0.36346 0.8409 0.70481 0.02999 0.72452 0.50227 0.25904 0.68269 0.43281 0.21235 -0.11025 0.86667 0.0092558 -0.21183 -0.57731 0.65332 0.38005 0.44666 0.7386 0.18459
1.671 1.0518 0.37471 -0.081902 0.076338 -0.094826 1.1296 -0.38244 0.25697 0.3665 0.93265 -0.92216 0.57046 0.36312 0.63084 -0.5248 -0.053059 0.81413 0.025043 0.92941 0.74517 0.79311 1.1324 -0.43569 0.35859 0.39694 -0.084757 1.0798 0.76051 0.48665 -0.57074 0.45699 0.084167 0.31125 0.44737 -0.011707 -0.39789 0.16779 -0.087152 1.0823 0.62457 0.1361 -1.0269 0.71181 1.07 1.546 0.2441 0.59132 -0.38113 1.0577 -0.20393 -0.69548 -0.53867 0.15686 -0.41786 0.85921 0.11506 0.30606 0.28197 1.0474 0.41366 -0.035962 0.19314 -0.3681 0.65529 0.70093 1.1081 0.26682 0.48388 0.073684 0.33324 1.4482 0.14774 -0.020019 0.72351 0.46383 1.0504 -0.038339 0.40028 -0.10414 0.014792 -0.49613 0.26493 0.56239 -0.35781 1.144 0.58577 -0.48212 0.31653 -0.16935 0.98939 0.65697 0.70282 0.55567 1.106 0.26245 -0.2697 0.76424 -0.10447 -0.10948
-0.31184 -0.31668 -0.047765 0.25668 0.58368 1.426 0.23148 0.45845 0.27819 0.052272 -0.24526 0.4825 0.74141 0.84047 -0.04221 0.5326 0.76711 -0.0012819 0.94784 0.40568 -0.27635 -0.11633 0.56577 1.5013 0.09064 -0.15222 -0.0072934 -0.092909 -0.22541 -0.26254 0.7631 0.11961 0.63179 -0.43901 0.67765 1.3532 1.0993 0.64086 0.40675 -0.79861 -0.031293 0.12352 0.44337 0.12343 -0.81923 -0.20649 0.86128 -0.45049 0.92889 -0.21585 -0.25114 0.77735 0.35568 -0.13854 -0.0073783 -0.019124 0.58939 0.3755 0.52773 0.62481 -0.099275 -0.0091146 0.40905 0.64518 0.13862 0.69457 0.15638 -0.060728 0.19898 -0.094105 0.069449 -0.5232 -0.0095095 1.4526 0.062095 1.0425 -0.64368 -0.47155 -0.45345 0.41183 -0.20875 0.58258 0.566 0.14795 0.73862 0.29502 -0.49064 1.117 0.65881 0.39616 -0.098252 -0.61417 -0.39344 0.78235 -0.0018336 0.89936 0.55279 -0.0459 0.75769 0.96884
-0.099284 -0.63524 0.10876 -0.18132 -0.017344 -0.35027 -0.080812 0.058285 0.1392 0.52387 0.71084 0.44713 -0.81588 0.1742 0.086378 0.17571 -0.28599 -0.042551 -0.62109 -0.45802 0.58896 -0.03877 -0.15618 -0.54001 0.16429 0.73884 1.1429 0.76889 0.1913 0.14984 0.089115 0.040005 0.24002 1.269 -0.66359 -0.3073 -0.62589 -0.27231 0.00771 1.5211 0.56631 0.40372 0.3511 -0.78412 0.73956 -0.20004 -0.069808 0.80259 0.70462 0.37127 0.85005 0.92629 1.1516 -0.40683 0.49808 0.42967 -0.43305 -0.3174 0.069755 0.054829 0.7148 1.3023 0.53933 0.5985 -0.25462 -0.67041 0.7703 0.006436 0.35482 1.1388 0.17317 -0.46901 0.14826 0.29201 0.66407 0.17832 0.19051 0.53286 -0.86373 -0.30039 1.5276 0.25383 0.30949 1.1113 -0.24194 -0.42623 0.90468 -0.86046 -0.22261 0.44975 -0.16732 1.1168 0.61746 0.12466 -0.078403 -0.33661 -0.13583 0.22534 0.58563 -0.052324
-0.04174 0.33324 0.099348 1.1373 -0.2275 0.080205 0.4735 0.36589 0.58376 0.21948 -0.16661 0.4957 1.0055 -0.10222 0.077319 0.71753 -0.24587 0.67069 0.39769 -0.72578 -0.6102 -0.28736 0.62915 -0.11024 0.23738 0.29948 -0.24528 -0.44527 0.95424 1.1086 0.31552 0.76367 0.49185 0.2897 -0.0055128 0.049908 0.34753 0.15377 1.2034 0.59267 0.82082 0.29687 0.74498 0.48934 -0.013058 0.79448 0.005945 -0.59202 -0.14676 0.30014 -0.3458 0.081003 -0.23051 0.81786 0.28426 0.36401 1.0135 -0.10957 1.0288 -0.26392 0.36212 -0.55551 -0.56443 -0.15421 0.8596 1.2495 -0.92908 0.39445 -0.24289 0.027728 -0.061521 0.1912 0.64693 -0.016226 0.29342 0.12397 -0.18169 -0.22725 1.4075 0.23837 0.13534 0.98661 -0.50216 0.0037852 0.41426 0.36342 -0.5549 0.39053 0.32674 0.13871 0.31298 -0.61221 0.18698 -0.37279 0.45773 0.70848 -0.29348 0.064977 -0.34921 0.15153
0.86012 0.51145 0.2726 -0.43657 0.49993 0.066007 -0.29344 0.085314 -0.35218 -0.024273 0.22626 0.29855 0.26471 0.33716 -0.29105 -0.077536 1.1041 -0.43967 1.3039 0.86627 0.067936 0.90225 -0.21373 0.86604 0.017616 -0.16267 0.33623 0.56157 -0.71073 -0.3756 0.051358 0.19269 0.59677 -0.18223 0.65062 0.42821 0.88441 -0.45608 -0.18862 -0.47771 -0.48782 -0.15246 0.42386 -0.03311 0.41043 -0.45538 0.038443 0.0090505 0.90003 0.071477 0.5142 -0.77733 0.79753 -0.18675 -0.023411 -0.68997 0.39474 0.1795 -0.23664 0.56154 -0.39834 0.022785 0.27983 -0.17254 -0.23369 -0.2188 0.44989 0.39909 0.12222 -0.78422 0.60694 -0.27647 -0.32157 0.49724 -0.37007 -0.036484 0.88627 -0.33437 -0.29401 0.74515 -0.44395 0.19792 0.50581 -0.35677 -0.7859 -0.25898 0.71568 0.44252 0.1659 0.033621 0.57401 0.25659 0.2486 0.34562 0.090155 0.78795 0.59832 0.072195 -0.24241 0.14934
0.17823 0.31218 -0.46556 -0.080112 -0.42504 0.39478 0.95547 -0.09105 0.054357 0.31829 0.030693 -0.68496 -0.24842 -0.032623 0.96386 -0.44843 0.51042 -0.089889 -0.41459 -0.06435 1.3909 0.30037 0.0044099 -0.96919 0.0078651 0.040991 0.27103 0.25014 -0.069615 -0.038927 0.012853 -0.69186 -0.62763 0.17564 -0.16937 0.66303 0.020455 0.8816 -0.62642 -0.16641 0.31436 -0.26285 0.63883 0.54445 -0.059848 1.0462 0.21969 -0.11667 -0.1558 -0.11212 -0.3378 0.84144 -0.56711 -0.069769 -0.0099053 -0.045283 -0.6017 0.76244 0.80003 -0.32742 0.20621 0.24113 0.53514 0.048268 -0.53927 -0.19283 0.77197 1.1306 0.12371 0.057888 -0.2997 0.50672 0.94551 0.43368 0.58017 -0.38819 0.016707 -0.10824 0.9006 0.10338 0.1525 -0.31432 0.20543 0.13308 1.293 -0.72187 -0.61995 -0.20559 0.41186 -0.19287 0.042144 -0.6305 0.32921 0.21868 0.30178 0.9248 0.10505 -0.020031 0.94872 -0.21753
-0.57252 -0.20736 0.73729 0.80632 1.1926 -0.10465 -0.34908 -0.2092 0.53485 -0.2559 -0.60352 1.0701 0.74572 -0.18545 -0.38959 0.49541 -0.28854 0.22678 -0.79149 -0.41969 -0.70488 -0.322 0.077008 0.30011 -0.081028 0.042359 -0.27781 -0.62314 1.0668 0.18382 0.41552 0.76289 -0.090264 0.74921 0.21621 -0.692 -0.30721 0.6841 0.39872 0.26246 0.74505 -0.053028 -0.9329 -0.12295 0.74971 -0.024739 0.072548 0.34012 0.23989 0.46188 0.60374 -0.88294 0.96351 0.714 0.59708 0.66243 0.33842 -0.37675 0.24261 0.3868 0.62706 0.12676 0.047995 0.99226 -0.022514 -0.12194 -0.19881 -0.76459 0.57975 0.35441 0.77566 0.52888 -0.075731 -0.62148 -0.34258 0.61695 0.022528 0.83237 -0.099058 0.53263 0.06122 0.0050787 -0.21577 -0.19709 -0.24215 1.119 1.0111 -0.27085 -0.79859 0.39992 -0.43999 1.1233 -0.24973 0.20521 0.4002 -0.55534 -0.17174 0.081328 -0.099179 -0.25178
0.24666 -0.23348 -0.24212 -0.39307 -0.096916 0.37458 -0.074708 -0.07038 0.28778 0.63361 0.028166 -0.37397 -0.35277 -0.091197 0.68436 -0.30234 -0.019413 0.50022 -0.39444 0.87929 0.38126 0.478 0.1844 0.81134 0.70514 0.35481 0.24393 0.50982 0.5585 -0.19132 0.39752 -0.011523 0.14218 0.094965 0.028818 1.1003 0.21647 -0.54952 0.61568 0.12114 -0.92464 0.6035 0.57843 0.16504 -1.2943 0.19455 0.070351 -0.40783 -0.98444 0.38922 -0.3446 0.85828 -0.18138 0.33774 0.41218 -0.071881 -0.092366 0.032027 -0.41029 -0.077265 0.61906 0.89086 -0.47806 -0.34105 0.85765 0.061515 -0.67523 0.4945 -0.55941 0.28911 -0.46162 -0.37199 -0.79924 -0.46787 0.60433 -0.14125 0.41018 -0.087396 0.25308 -0.66007 -0.12206 0.23424 0.71852 0.96152 0.10454 0.34384 -0.21849 0.34082 0.50793 -1.0655 0.50945 0.2417 -0.40733 0.23206 0.063992 -0.064568 0.60922 0.29873 0.50786 0.58832
-0.2019 0.32845 -0.36961 -0.38603 0.27127 -0.18854 0.17088 0.14395 -0.12092 -0.23955 -0.32247 0.063183 0.013339 0.82342 -0.8545 0.16067 -0.42302 -0.18398 0.79977 0.020413 0.51291 -0.36976 0.12046 0.22876 -0.086045 0.21603 0.38977 0.44986 -0.59945 -0.013895 -0.4249 0.067848 0.73587 -0.16893 0.23166 -0.47276 0.41621 -0.10691 -0.28261 -0.12164 0.20085 0.059972 -0.89904 0.20305 0.43464 -0.052157 0.44404 -0.10735 0.48859 0.055356 0.65316 0.2916 -0.43975 -0.43599 0.14318 -0.83083 0.80359 0.32681 -0.048211 0.060447 -0.27741 -0.72326 0.35625 -0.48913 -0.58259 0.14285 0.79482 0.40766 0.18362 0.91562 0.90906 -0.41381 -0.27199 0.31559 0.0047587 -0.046626 0.95314 -0.16315 -0.47484 0.17383 -0.017693 -0.27551 -0.6619 0.053862 0.87093 0.26837 0.36512 -0.31149 0.80917 0.42342 0.25332 0.0147 0.77556 0.2626 0.17994 -0.20062 -0.57545 -0.21032 -0.33091 0.94084
0.51299 -0.5816 0.097614 0.61286 -0.3734 -0.38478 0.096075 -0.38168 -0.30517 0.18613 0.7854 -0.020294 -0.82419 -0.13125 -0.77957 0.17762 0.24409 -0.50207 -0.25475 0.063547 -0.23809 0.097268 0.31027 -0.37249 -0.5215 -0.54866 0.17716 -0.38506 0.22667 -0.24202 -0.6627 -0.71967 -0.48715 -0.41603 -0.020714 -0.76751 -0.21133 -0.27005 -0.43269 0.29606 0.099998 0.51638 0.68598 -0.55606 -0.058042 -0.19286 0.27235 0.36858 0.33441 -0.5712 0.069244 -0.39307 0.48756 -0.22304 -0.24713 1.0272 -0.12488 -0.17138 0.15102 -0.92701 0.028239 0.1829 -0.27179 0.1678 0.34984 -0.05 0.2229 -1.0462 -0.40673 -0.32033 -0.066013 0.53308 0.77619 1.0124 -0.33246 -0.1578 -0.96621 0.48205 0.34018 0.17419 -0.0032018 0.49067 0.57885 -0.20449 0.25427 -0.73485 -0.45331 1.2472 -0.91085 0.50503 0.63037 -0.24985 -0.17403 -0.39582 -0.32006 0.093929 0.58409 0.1798 0.23167 -1.178
0.35524 0.72932 0.33415 -0.27126 0.55324 0.35015 0.647 0.15241 -0.2992 -0.1996 0.6689 0.2384 0.045874 -0.10912 0.34781 0.079263 0.0063207 0.36328 0.30239 -0.37643 -0.81994 0.41217 0.034749 -0.96571 -0.21282 -0.26389 0.14491 0.23942 -0.15477 0.24709 0.65123 0.056254 -0.042204 0.27002 -0.20877 0.2611 0.13608 -0.043878 0.39731 -0.36998 -0.14037 0.27815 0.30526 0.035172 0.49982 0.064707 -0.59409 0.12111 -0.63163 -0.1756 -0.20059 0.28851 -0.0096216 0.2899 0.60418 -0.018862 -0.98397 0.39582 -0.43276 0.38056 0.088432 -0.43406 0.33525 0.16838 -0.22361 0.5295 -0.32709 0.16792 -0.085194 -0.52289 -0.5349 -0.22379 -0.77004 -0.21535 0.85255 -0.17074 -0.12288 0.037015 -0.36173 -0.40562 -0.22207 -0.26334 -0.7926 0.67294 -0.69149 -0.013751 -0.68073 -0.6307 -0.35251 0.44458 -0.25654 -0.75999 0.50258 0.17034 -1.1018 0.16744 -1.0595 -0.6989 -0.31289 -0.24099
-0.86943 0.56047 -0.28667 -0.31439 0.32798 0.41463 -1.0155 -0.41148 -0.092223 0.40321 -1.0714 -0.72056 0.23337 -0.69358 0.82367 0.096595 0.44187 0.55668 -0.41485 -0.68447 0.37409 -0.26566 -0.89861 0.40979 -0.11184 -0.056786 -0.076706 -0.97348 0.3721 -0.19994 0.15354 0.38412 0.70964 -0.75968 -0.15869 0.12787 -0.0894 -0.28998 0.37053 -0.35489 -0.51201 -0.23572 -0.77725 0.44959 0.27915 0.30729 -0.16102 0.079572 0.0069714 0.62848 -0.51379 0.046796 -0.078476 -0.11273 -0.90731 -0.42216 0.22687 -0.44186 0.41703 0.41859 -0.052442 0.04941 0.34028 -0.20262 0.13956 0.24732 0.20831 -0.22521 0.39141 -0.17317 -0.095777 0.17974 0.095713 -0.37607 -0.36094 0.06112 0.10819 0.18802 0.29799 0.35951 0.38836 -0.26589 -0.16995 -0.73668 -0.27957 0.86197 0.10118 0.16215 -0.39367 0.63243 -0.31495 0.69271 0.27514 -0.66588 0.036199 1.0197 -0.59054 0.71896 0.46585 -0.082903
-0.45158 -0.39897 0.0029121 0.11026 -0.44576 -0.32651 0.40893 -0.51238 0.98889 -0.59063 -0.019236 0.01214 0.51871 0.12454 -0.46074 -0.52385 -0.22019 -0.45906 0.50082 0.25697 -0.72841 -0.33133 1.1571 0.3665 0.62791 -0.24064 -0.21296 0.46076 -0.88384 0.25346 -0.44887 -0.029019 -1.2302 0.72952 -0.77572 0.14474 -0.24644 -0.021195 -0.31911 -0.18361 -0.1094 -0.17796 -0.14387 0.25024 -0.45567 -0.71747 -0.39846 -1.1117 0.54811 -0.49161 0.11529 -0.69537 -0.7485 -0.17966 0.096114 0.66045 -0.23029 -0.29128 0.040126 -0.071325 -0.84778 0.18182 0.24053 0.73245 0.36663 -0.60801 -0.1559 -0.025418 0.17827 0.6179 -0.61042 -0.10865 0.32936 0.47407 -0.93803 0.16048 -0.41512 -0.23751 -0.76292 0.26394 -0.23141 0.24276 0.30467 0.36751 0.74431 -0.29226 0.18274 -0.25281 0.10728 -1.0087 0.41152 0.17755 -1.641 0.11583 1.0496 -0.57173 0.67533 0.35094 -0.94693 0.57394
-0.41471 -0.37764 -0.0088095 -0.90304 0.42077 -0.35767 0.46144 0.88074 -0.69769 1.0211 -0.014035 0.89751 -0.60132 0.44443 -0.013067 -0.052026 -0.5232 0.14059 -0.22865 0.32863 0.07954 0.26917 -0.22541 0.046099 -0.73119 0.53327 -0.97555 -0.066188 0.0096127 0.42263 -0.11917 0.13688 -0.73016 -0.078788 0.056776 0.069574 0.14709 -0.010303 -0.039609 -0.39621 0.34376 0.095599 -0.147 -0.57206 -0.42123 0.18747 0.40149 0.43359 -0.0026669 -0.21776 0.12038 -0.086223 0.45629 0.27659 0.02368 -0.30565 0.091823 0.18875 -0.02864 -0.12176 -0.077208 -0.27017 -0.1162 -0.87674 -0.19621 -0.014003 0.16957 -0.041274 0.29235 0.60685 -0.070681 -0.16767 -0.024248 -1.1066 0.74661 0.38128 0.28498 -0.50335 -1.0125 -0.29152 -0.55579 -0.64622 -0.67031 -0.92679 0.16361 3.2244e-05 -0.30466 0.28409 -0.36581 0.74674 -0.28316 0.29146 0.26017 -0.68634 -0.86804 -0.53648 -0.27948 -0.53216 0.2076 0.07764
0.95486 -0.13347 -0.89562 -0.070143 -0.2923 0.077296 -0.05756 0.018727 1.0388 -0.49048 0.42565 -0.60016 0.068942 -0.16122 0.22558 0.58951 -0.084865 -0.74075 0.047553 -0.14742 -0.24789 -0.31665 -0.62059 -0.12649 -0.021412 -0.20387 0.39809 0.37932 -0.3294 -0.89242 0.7792 -0.36163 0.37876 0.085237 -0.18187 -0.47036 -0.73787 -0.31216 -0.35798 0.76975 0.1643 0.0215 0.062341 0.027879 -0.063091 -0.50823 -0.14173 -0.049891 -0.28673 0.13623 -0.31826 0.4631 -0.036305 -0.38866 -0.73808 -0.85608 0.10776 -0.34452 0.22745 0.37461 -0.035741 0.43521 -0.59242 0.61348 -0.16451 -0.76288 -0.52109 0.34871 -1.362 -0.56703 -0.15209 -0.14761 0.16245 0.048939 -1.3781 -0.44293 -0.34046 0.32297 1.0891 -0.073926 0.15921 -0.0084461 0.10218 0.073629 -1.4364 -0.76345 -0.40849 -0.50449 0.74933 -0.85273 -0.78748 -0.12555 0.59591 0.51286 -0.53064 0.2152 -0.76666 0.026953 -0.24571 0.49946
0.0012512 0.015103 0.20365 0.30719 -0.26404 -0.86522 0.096198 -1.0795 -0.40674 -1.3129 -0.55486 -0.36524 -0.068291 -0.10275 -0.2492 -1.0338 0.22001 -0.059828 -0.56487 -0.60241 0.48172 0.39974 -0.31698 -0.22604 -0.30163 -0.28351 -0.048838 -1.5275 0.10004 0.32819 -0.75917 -0.17476 0.053777 -0.04502 0.61651 -0.65155 0.83263 -0.68522 -0.0356 -0.59289 0.13795 -0.48355 -0.011494 -0.22926 -0.45771 0.23924 -0.082402 -0.66228 -0.24843 0.20421 0.45673 -0.56832 0.31919 -0.080752 0.2029 -0.57618 -0.26356 -0.19515 -0.7302 -1.2131 0.39686 -0.88008 -0.17255 -0.51276 0.16198 -0.040358 -0.45479 -0.37422 0.69128 -0.35544 -0.012674 -0.69269 -0.7982 -0.060391 0.60494 -0.19561 -0.31392 -0.87176 0.080007 -0.24743 -0.65555 -0.2785 -0.015995 0.34431 0.39092 -0.63797 -0.44938 -0.92428 -0.44395 -0.19341 -0.46686 -1.4057 -0.6672 -0.33657 0.11675 0.44482 -0.17375 -0.66698 0.42291 -0.60544
-0.08187 -0.99869 -0.0075785 -0.47588 0.2822 0.42965 -0.25501 0.071877 -0.4792 -0.28872 0.084045 0.04393 0.3428 -0.29286 0.19213 0.12151 -0.061481 0.419 -0.024008 -0.38691 -0.18752 -0.55599 0.13755 -0.85267 -0.4787 -1.087 -0.30055 0.43328 -0.1946 -0.48021 -0.021336 -0.85069 -0.059332 -0.60879 -1.3579 -0.89133 -0.50873 0.58869 -0.94556 -0.47855 -0.84777 -0.96764 0.36628 0.031345 0.1571 -0.0034204 -1.1831 -0.14694 -0.69127 -0.41902 -0.60438 -0.41591 -0.72291 0.54078 -0.85512 -0.61706 -0.16711 -0.080714 -0.69052 -0.015103 -0.23961 -0.26117 -0.61441 -1.0084 0.17844 0.3481 -0.20862 0.17551 -0.33714 -0.32629 -0.094225 0.40894 -0.033115 0.0065777 -0.019745 -0.50632 -0.27977 0.94755 -1.0865 -0.66615 0.85091 -0.36945 -0.58399 -0.7212 -0.52565 1.2156 0.83629 0.20126 -0.21441 -0.63457 -0.13205 0.6128 -0.17258 -0.44664 0.17336 -0.64807 -0.03951 -0.15674 -0.5422 0.21576
-0.72464 0.70561 -0.13654 -0.64037 -0.90186 -0.09382 -0.76652 -0.46932 -0.59431 0.32099 -0.41915 -0.30936 0.099003 -0.75149 -0.62034 -0.43338 -1.2227 -0.58841 0.047865 0.17675 -0.51264 0.14135 -0.44144 -0.25257 -0.23692 0.16741 0.42125 0.17722 0.18774 -1.1102 -0.27859 0.40126 0.24775 -0.038419 0.64765 0.65808 -0.10744 -0.023929 -0.041612 0.11104 -0.52828 -0.25731 -0.79822 -0.32835 -0.76363 -0.46195 0.0014664 -0.77243 0.020936 -0.8901 -0.53564 0.24202 -0.54502 -0.77246 0.72833 0.15937 -0.30106 -0.69845 0.28892 -0.67607 0.025618 -0.13105 0.5323 0.03221 -0.19359 -0.99353 -0.55002 0.26653 0.1992 -0.89715 0.25906 -1.0268 0.015754 -0.55737 -0.015771 -0.31568 0.62957 -0.22989 0.10188 0.61096 -0.657 -0.049199 -0.71215 0.34595 -0.80799 -0.97858 -1.1145 -0.71269 -0.42033 -0.043175 0.10752 -0.63225 -0.57939 -0.12916 0.24888 -0.45757 0.19844 0.086047 -0.85486 -0.92078
-0.13988 -0.46969 -0.5884 -0.071411 -0.26324 -1.0148 0.025264 -0.80064 -0.28418 0.27226 -0.078812 -0.70909 -1.1483 -0.090414 -1.014 -0.23404 0.27745 -0.94599 0.022663 -0.13909 -0.34149 -0.9481 -0.078896 0.25852 0.092482 -0.39021 -0.35489 0.46611 -0.52535 -0.30146 -0.084762 0.068082 -0.89049 0.2534 -0.39799 -0.47764 -0.44911 -0.39592 0.05068 -0.11934 -0.29244 0.34137 0.14913 -0.26026 0.47421 0.17894 -0.50873 0.73444 0.14795 -0.73215 -0.78268 -0.76375 -0.30977 -0.395 -0.80836 -0.43608 -0.32144 -0.4306 -0.5935 -0.070869 -0.56185 -0.66624 -0.21068 0.0034473 -0.69961 0.3757 -0.14408 -0.92803 -0.81306 -0.21273 -0.86404 -0.38044 -0.50947 -0.18416 -0.074087 0.20345 -0.74376 -1.483 -0.098453 -0.77142 -0.81804 0.33766 -0.26334 0.06012 0.44011 -0.91106 0.10785 0.11759 -0.16622 0.12737 -0.46514 0.3506 0.15665 0.44314 -1.0203 0.32862 -0.03222 0.17719 1.0478 -0.55198
-1.0044 -0.13514 0.24305 -0.41768 0.10911 0.027665 -0.38113 0.35417 -0.25818 -0.30771 -0.31691 0.003835 -0.51838 -0.0020842 -0.21659 -0.58988 0.21873 -0.25797 0.13631 -0.24792 -0.35175 -0.077224 -0.7025 -0.3115 -1.0194 -0.32018 -0.42118 -0.68758 0.30903 -0.15287 -0.58878 -0.40266 0.35814 -0.91048 -0.2562 -0.034111 -0.14741 -1.0606 0.10237 -0.69376 0.19506 0.3864 -1.0423 -0.75422 -0.29739 -0.41067 0.064624 0.16388 -0.74664 0.83886 0.1923 -0.42754 -0.54363 -0.69814 1.0153 -0.12085 -0.6684 0.6599 -0.68273 0.34141 0.073063 -0.61348 -0.24625 -0.069179 -0.65054 -1.4838 0.01062 -0.35772 -0.33495 -0.04207 -1.239 -0.233 0.47887 0.1087 -0.60253 -0.56435 -0.35764 -0.058038 -0.30967 0.18221 -0.6405 0.39436 -0.79939 -0.59981 -0.12608 0.18992 -0.6334 -0.38571 -0.025264 -0.16755 -0.98308 -0.66993 -0.28993 -1.0942 -0.23209 -0.504 -0.70857 -0.48762 -0.50165 -0.38579
0.56665 -0.45316 -0.12976 -0.43381 0.12665 -0.35855 -0.54091 -0.094803 -0.75232 -0.25175 -1.1539 -0.84125 -0.059935 -0.6902 0.77336 0.44076 -0.24557 -0.27578 -0.85774 -0.60255 -0.8648 -0.84632 -0.21687 -0.68584 0.52146 0.31817 -1.2602 -1.0265 -1.1408 0.46469 0.33583 0.39726 -0.60352 0.065124 -0.68031 -0.52213 -0.81247 -0.4224 0.26996 0.29946 -0.088271 -0.91775 -0.15846 -0.39671 0.068743 -0.32677 -0.49683 -1.1664 0.54534 -0.38234 -0.13364 0.15463 0.18435 -0.19433 -0.0084275 -0.41471 0.71243 -0.57214 1.0564 -0.90461 0.14008 -0.0075652 -0.49452 -0.62764 -0.54675 0.57789 0.32172 -0.030111 -0.17532 0.93253 0.40888 -0.18034 -1.0243 -0.33578 -0.34665 -0.59982 -0.039328 0.15223 -1.2302 -0.21139 -0.074388 -1.3006 1.1907 -1.2923 -0.72758 -0.64306 -0.12493 -0.7527 -1.0263 -0.58443 0.26001 -1.1682 -0.21743 -0.35207 -0.18351 -0.14932 -0.36345 -0.29743 -0.3707 0.47068
-0.018411 -0.28602 -0.99229 -0.4684 -0.59772 -0.68635 0.19748 -0.73642 -0.10382 -0.78358 -0.70999 0.50702 -0.68294 -0.44176 -1.4844 -0.46105 -0.52549 0.45821 -0.82942 -0.55877 0.20437 0.35286 0.023589 -0.2244 -0.33334 -0.22645 0.80833 -0.17225 0.14912 -0.76302 -0.87356 -1.2155 -0.027059 0.094253 -0.744 -0.56767 -0.09687 0.36076 -0.19845 -0.88671 -0.59637 0.39961 -0.55511 0.012336 -1.2352 -0.40535 0.17195 0.045772 -0.53457 -0.22063 -0.65274 -0.36723 -0.083426 -0.42166 -0.92481 -0.5255 -0.7391 -0.65303 -1.0188 -0.66726 -0.39478 0.28289 -0.59079 -0.20229 -0.23071 -0.099412 -0.86664 -0.41139 -0.022679 -0.8625 -0.7287 -0.4214 -0.10769 -1.2467 -0.72817 -0.31124 -0.89859 -0.48111 -0.16526 -0.14411 -0.60873 0.47186 -0.1985 0.086436 -0.25896 -0.024528 -0.61757 0.52949 0.10989 -0.89597 -0.60503 0.45783 -0.4733 -0.034738 0.12051 -0.521 -0.51188 -0.79995 0.13761 -1.5499
-1.0135 -0.78958 0.048553 0.33884 -0.40642 0.2829 -0.76069 -0.5447 -0.62635 -0.89272 0.45577 -0.35003 -0.3455 0.75951 -0.55585 -0.342 -0.85622 -0.56102 -0.93156 -0.90871 -0.81785 -1.2048 0.40881 0.10162 -0.69137 -0.39017 -1.0823 -0.73372 0.46108 -0.37538 -0.39311 -0.91374 -0.20391 -0.94589 -0.14247 0.4402 -0.034063 -0.3708 -0.82354 -1.4631 -0.61227 -0.98477 -0.32924 -0.35888 -0.5835 -0.4112 -0.40919 -0.49077 -0.55776 -0.4982 -0.39091 -0.58213 -0.66011 -0.10985 -1.1495 -0.16044 -0.77795 0.08671 -0.62235 -0.075476 -0.22219 -0.64879 -0.54865 -0.27994 0.14215 0.22764 -0.77085 -0.7063 -0.57053 -0.89438 0.28034 -0.96825 -1.526 0.5761 0.026231 0.51512 -0.21431 -0.51823 0.2179 -0.91931 -0.31849 -0.46868 -1.09 0.2655 -0.01868 -0.57845 -0.90806 -0.27353 0.074402 0.22703 -0.4248 0.023013 -0.43505 -0.024724 -0.8738 -0.57383 -0.54556 -0.40425 -1.5041 0.4883
-0.92409 0.087687 -0.64207 -0.5079 0.42902 -0.43951 -0.098743 -0.62602 -0.10849 0.13869 -0.23873 -0.4584 0.248 -0.93538 0.33211 -1.0796 0.11783 -1.0887 0.10732 0.10503 0.13886 0.17068 -1.2018 -0.68085 -0.80634 -0.79858 -0.1612 0.57656 -0.60135 -0.60103 -0.58798 0.21765 -0.94278 0.34086 0.084791 -0.99117 -0.78077 -1.6389 -0.49004 1.1442 -0.59639 -0.46048 -0.34332 -0.68354 -0.13648 -0.059264 0.1604 -1.2015 -0.09109 0.43915 -0.95264 -0.82117 -1.39 -0.67248 -0.48083 -0.53263 -0.67023 -0.16654 -0.21285 -0.03899 -1.1197 -0.16832 -0.15212 -0.093205 -0.81342 -0.8701 -0.14617 -0.43816 -0.81253 -0.10825 -0.03967 -0.5157 0.46891 -0.80021 -0.41792 -0.63598 -0.0038954 -0.14481 -0.76903 -0.28212 0.22601 -0.33616 -1.013 -0.080379 -1.2571 0.26904 0.27211 -1.0625 -1.0311 -0.89335 -0.22439 -0.82566 -0.28199 -0.87579 -0.36197 -0.57312 -0.54437 -0.18717 0.2405 -1.0745
0.1973 -0.38743 -0.9412 -0.59075 -1.4965 -0.84798 -0.28428 -0.54008 -0.043526 -0.34833 -0.87061 -0.71894 -0.32272 -1.4878 -0.46286 -0.94794 -0.46979 -0.4077 0.17483 -0.34603 -0.32271 -0.15444 -1.2296 -0.50887 0.39664 -0.15116 -0.032498 -1.1171 -0.40552 -0.54705 -0.13479 0.2601 -0.24055 -0.32373 -0.91699 -0.12044 -0.28096 -0.87054 -0.72892 -0.99085 -0.92959 0.055262 -0.42287 -0.60001 -0.55397 -1.2263 -1.2196 0.16976 -0.75979 -0.84313 0.25219 -0.077576 0.42668 -0.30485 0.017846 0.31843 0.0087504 0.052508 -0.48287 -0.93648 0.68642 -0.69954 -0.29188 -0.64588 0.79168 -0.51628 -0.31868 0.27792 -0.10272 -0.74066 -1.4826 0.22169 -1.3176 -0.98348 0.025977 -0.87066 -1.1693 -0.37717 -0.88445 -0.63259 -1.126 -0.25082 -0.12935 -0.5438 0.33726 -0.88873 -0.74516 0.05301 -0.42653 -0.45428 -0.024414 0.39014 -1.2324 -0.57834 -0.62471 -0.40896 -0.70625 -0.43462 -0.82188 -0.13642
-0.13372 -0.78235 -0.66401 -0.027413 -0.32154 0.072658 -0.62687 0.19946 -0.24315 -0.3958 -0.62344 -0.50865 -1.3363 -0.023436 -0.87942 0.39605 -1.0516 -0.24028 -0.61723 -1.2513 -0.93874 -0.37778 -0.070405 -0.5517 -0.033059 -0.86707 -0.38648 -0.0075595 -0.73973 0.41748 -0.96812 -0.99768 -0.42767 -0.78035 -0.46106 -0.79772 -1.1159 0.80248 -0.89565 -0.017113 -0.33232 -0.39541 -0.26799 0.31853 -1.1234 -0.11409 -0.29169 -0.94859 -0.54484 -0.42259 -1.2586 0.12386 -0.51501 -0.79259 -0.28684 -1.2697 -0.68531 -1.226 -0.85722 -0.89295 -1.0905 -0.67847 -1.2784 -1.1638 -0.90962 -0.025937 -0.61836 -0.86689 -0.98236 0.27322 -0.20745 -0.50601 -0.1164 0.24193 -0.82002 -0.027783 -0.16018 -0.89517 0.086228 0.29493 -0.10589 -0.56493 0.099533 -0.86897 -1.1618 -0.72285 -0.96386 -0.76967 -0.23979 -0.23113 -0.52584 -1.3422 -0.4588 -0.061328 -0.60065 0.39624 -0.43689 -0.33199 -0.15025 -0.013972
-0.81821 -0.93828 -0.82615 -0.45442 0.42799 -0.76478 -0.29808 -0.83804 -1.3294 -1.0148 0.36683 -0.7182 -0.42397 0.05379 0.06627 -0.62952 -0.40478 -0.74175 -0.69732 0.45644 -1.2925 -0.46008 -0.11234 -0.95039 -1.9164 -0.65411 -0.86693 -0.78471 -0.28754 -0.89432 0.041822 -0.97487 -0.30557 -0.29081 -1.1416 -0.65397 -0.21065 -1.5128 0.30699 -0.62154 0.34359 -1.1625 -0.51915 -0.62953 -0.28274 -0.48715 -0.83611 -0.065588 -0.94264 -0.85569 -0.0046742 -0.18982 -0.32838 0.15234 -0.28433 -0.3958 -0.44014 -1.3335 -0.39883 -0.17599 -0.96019 -0.92662 0.24968 -0.36972 -1.0685 -1.4894 -0.41787 -0.70996 -0.59948 -1.3964 -0.81111 -0.83505 -0.57623 -0.76558 -1.1454 -0.91758 -0.90153 -0.12068 -0.64758 -0.36862 -1.0212 -0.6825 -1.367 -0.43085 -0.40806 0.04472 -0.21708 -0.043473 -0.71051 -0.16431 -1.0621 -0.54986 -0.22776 -0.71299 -0.049585 -0.81405 -0.33961 -1.0159 -0.8376 -0.92867
0.0032709 0.50189 0.33308 -1.1738 -1.6791 -0.036347 -0.27754 -0.61342 -0.088311 -0.064512 -0.61745 -0.46691 -0.22252 -0.57526 -0.48347 0.14876 0.081039 -0.53142 0.061378 -0.76279 -0.36234 -0.70056 -1.1834 -1.1123 -0.14286 -0.28711 0.3587 -1.1132 -0.2404 -0.54327 -0.042544 0.072343 -1.4818 -0.87282 -0.29381 0.28834 -0.47544 -0.2383 -1.169 -1.4654 -0.33486 -0.2434 0.11849 -0.51295 0.021765 0.42266 -0.18209 -0.15135 0.0031844 0.012848 -0.74977 -0.98219 -0.92912 -0.81926 -0.26692 -0.62815 -0.85459 -0.24333 -0.40342 -0.28249 -0.036834 0.25355 -0.21065 -0.25511 -1.0987 -0.20665 -0.80759 0.161 -0.089597 0.12529 -0.23729 -1.1538 -0.87067 -1.2901 0.15311 0.013252 0.14346 -1.0263 -0.4524 -0.67938 -0.62376 -0.41489 -0.52276 -0.0782 -0.019715 -1.0645 -0.33513 -0.49932 -1.2301 -1.3961 0.23936 -0.054882 -1.2775 -1.0773 -0.27565 0.049643 -0.79391 -0.44682 -0.79106 -0.26665
-1.0286 -1.7057 -1.0971 -0.71262 0.039663 -1.065 -1.3285 0.21626 -0.79318 -0.67684 -0.40357 -0.45217 -0.19726 -1.0884 -0.52848 -0.87128 -0.22024 -0.01401 -0.85317 -0.10537 0.58697 -0.57647 -0.14242 -0.17821 -0.27178 -0.89316 -0.3185 -0.38541 -0.47236 -1.3006 -1.2065 -0.64452 -0.42009 0.56513 -0.36893 -0.61393 -0.47028 -0.47648 -0.18891 0.76425 -1.0519 -0.63335 -1.4263 -1.2306 0.21284 -1.9633 0.16363 -0.49748 -0.22378 -0.70632 -0.27889 -1.0743 -0.59638 -0.68473 -0.91174 -0.64303 -0.84252 -0.84725 0.2066 -0.024319 -0.16186 -1.0175 -0.82978 0.10269 -0.015244 -0.47604 -0.78414 -1.483 -0.90326 -0.55451 -1.1278 -0.18883 -0.4866 0.64237 0.24548 -1.295 -0.36652 -0.1243 -0.53113 -0.60405 -0.11153 -1.2907 -0.15848 -0.30231 -0.45884 -0.53275 -0.1833 -1.5326 0.31828 -0.19607 -0.91978 -0.53393 -0.10358 -0.3399 -0.2909 -1.2782 -0.097694 -0.46281 0.0761 -0.7962
-0.98137 0.18011 -0.53029 -0.86658 0.11005 -1.369 -0.10618 -0.7862 -0.44366 -0.093798 -1.1371 -0.71954 -0.98004 -0.16481 -1.1458 -0.32195 -1.3071 -0.69936 -0.33852 -0.7821 -0.86543 0.26009 -1.118 -0.52189 -1.5005 -0.3382 -0.76791 -0.40848 -1.2029 0.35619 -0.2748 -0.16419 0.023774 -1.2371 -0.51292 -0.56895 -0.36625 -0.084847 -1.4392 -1.2366 -0.927 -0.57752 -0.73034 -0.52826 -1.2837 -0.20118 -1.237 -0.93699 -1.083 -0.97944 -0.45428 -0.55739 -0.023362 -1.3826 -0.39032 -0.32887 -0.11135 -0.17416 -1.1081 -1.0214 -0.6642 -0.25937 -0.80862 -2.4112 -0.46359 -0.020819 -0.22285 -0.2039 -0.7534 -1.4511 0.010974 -0.66184 -0.72239 -0.47297 -0.96322 0.10431 -1.2301 -0.8996 -1.2466 -1.2515 -1.0389 0.12182 -0.35823 -1.4259 -0.18623 -0.75796 -1.3002 -0.3447 -1.1844 -0.28666 -0.53768 -0.99572 -0.40002 -0.51911 -1.3218 -0.16876 -1.2603 -0.95143 -0.97147 -1.2165
-0.47028 -1.0195 -0.99343 -0.50278 -0.57828 0.092754 -0.46737 -1.4496 -0.37048 -1.1474 -1.0539 -0.91235 -0.68698 -0.88315 -0.56448 -1.0661 -0.28028 0.046693 -0.59876 -0.35884 -0.61748 -1.0376 -0.2068 -0.76604 -0.97591 -0.88805 -0.072039 -0.7829 -0.74686 -0.47994 0.32889 -0.6904 -1.4502 -0.33713 -1.1346 -1.0299 -0.71501 -1.0414 -0.35627 -0.98051 0.15609 -0.30599 -0.39243 -0.51321 -0.7496 -0.27715 -0.50569 -0.58134 -0.42143 -0.52588 -0.34112 -0.15104 -1.0055 -0.5704 -0.39424 -0.87439 -0.22693 -1.2874 -0.82499 -0.64834 -1.1081 -0.94942 -0.13598 -0.044213 -0.42905 -0.85574 -0.50603 -0.73342 0.46963 -0.34101 0.25214 0.063384 0.58497 -1.4351 0.089522 -0.77933 -0.53359 -1.2268 0.36735 -0.30373 0.19834 -1.2754 -0.97767 0.29771 -1.3389 0.4858 -0.1947 -0.025811 -1.0264 -1.3172 -1.0007 -0.67276 -0.34877 -0.28203 -0.05301 0.38532 -1.2522 -0.63919 0.45161 -0.5113
0.21912 -0.89241 -0.37711 -0.21227 -1.0022 -0.40336 -0.40425 -0.13027 -0.94541 0.013839 -0.12275 -0.54223 0.1613 -0.42744 -0.36166 -1.3486 -0.51845 -1.896 -0.76893 -1.3882 -0.44896 -0.72751 -0.7217 0.24541 -0.38402 0.15901 -0.43035 -0.48334 -0.13413 -0.7916 -1.8716 -0.97464 -0.033586 -1.761 -0.65107 -0.69313 -0.38082 -0.281 -0.1548 0.44404 -0.44024 -0.39772 -0.75288 -0.54915 -0.73081 -0.023535 -0.6003 -1.2904 -0.95661 0.58225 -0.21729 -1.1674 -0.49173 0.039707 -0.7971 -0.6482 -0.71399 -0.029214 -0.77432 0.028233 -0.57433 -0.45815 -0.48253 0.072901 -0.38775 -0.47196 -0.24203 -0.90753 -0.97368 0.14127 -1.4112 -0.81676 -1.4201 -0.80404 -0.7756 -0.59476 -0.4144 -0.60628 -0.73583 -0.96136 -0.92441 -0.038676 -0.45246 -0.62558 -0.51173 -1.2469 -0.11943 -1.0518 -0.31772 -0.43768 -0.718 0.49299 -1.0501 -0.59422 -1.3676 -1.4435 0.84866 0.42287 -1.5397 -0.45068
-0.95565 -0.85666 -0.8789 -0.87171 -0.021025 -1.4124 -0.14903 -1.082 -0.22284 -1.1468 -0.93724 0.27223 -1.5272 -0.6589 -0.38229 -0.075502 -0.12576 0.13293 -0.54325 0.037835 -1.5941 -1.4689 -1.0853 -1.3501 -0.68355 -1.3323 -1.6545 -1.0641 -0.44497 -1.1375 -0.21741 -0.56417 -0.33291 -0.22356 -0.47354 -0.86011 -0.46764 -1.3227 -0.36187 -1.1103 -0.57211 -0.37079 -0.62843 -0.82246 -0.13017 -0.6959 -0.87974 -0.42148 -0.16673 -1.4643 -1.3663 -0.87167 -0.76188 -1.0451 -0.57801 -0.82515 -0.48618 -1.3461 0.12014 -1.0355 -0.73222 -0.47223 -0.81817 -0.94869 -0.98155 -1.5281 -0.50645 0.0074579 -1.077 -0.39547 -0.6521 -0.091024 -0.49262 -0.10877 -1.5218 -0.33499 -0.61775 0.47601 -0.94182 0.49441 -0.52071 -1.0073 -0.11052 -0.88363 -0.513 -1.1492 -1.43 -0.65856 -0.91263 -0.0055566 0.24784 -1.7067 -0.84199 -0.85104 -0.7071 -1.2112 -1.0102 -0.47002 -1.011 0.35352
-0.80957 -0.060199 -0.91634 -0.48203 -0.83067 0.11185 -1.5583 -0.031985 -1.253 -0.24786 -0.2441 -0.75109 -0.54379 -0.57642 -0.91991 -0.74436 -0.016631 -0.7253 -0.40751 -0.95594 -0.43582 -0.50385 -0.4939 -0.43348 -0.63134 -1.0787 -0.90345 -0.10729 -1.0232 -0.64646 -0.24786 -0.61949 -0.79968 -0.0028231 -0.13785 -0.73024 -1.2598 -0.80436 -0.83047 -0.46142 -0.49563 -1.2832 -0.85958 -0.35352 -1.3543 -0.83182 -1.4121 -1.6671 -0.12665 -0.63137 -0.7801 -0.86054 -0.57788 -0.47231 -0.49855 -0.36613 -1.2082 -0.34056 -0.59349 -0.98045 0.18207 -1.2559 -0.35992 -0.44164 -1.009 0.16051 -0.98405 -0.26972 -1.6399 -1.6347 -1.0036 -1.1212 -1.1405 -0.55593 0.048922 -1.1192 -1.4818 -1.0701 -0.87028 -0.94812 -0.8297 -0.93836 -1.0153 -0.45161 -0.84635 -0.70269 -0.93467 -0.83363 -1.5248 -1.1179 -0.47994 -0.83419 -1.6011 -0.99408 -0.082095 -0.14821 -1.4213 -0.84874 -0.94657 -0.55833
-1.5445 -0.79144 -0.22811 -1.2932 -0.81193 -0.75329 -0.02757 -1.3574 -0.99207 -2.1719 -0.72294 -0.29137 -0.79427 -0.66309 -0.51689 -0.98439 -1.1576 -1.1521 -0.46758 -0.54311 -0.072956 -0.07718 -1.3741 -0.83642 -0.79106 0.02453 -0.52411 -0.23213 -0.10845 -0.72291 -1.5429 -0.83679 -1.2357 -0.67928 -0.71185 -1.1139 -0.94572 -0.57413 -0.79778 -1.2452 -1.2306 -0.78437 -1.5261 -0.94525 -0.47621 -0.64767 -0.27993 0.26507 -1.7077 -1.0672 -1.323 -0.17917 -0.10713 -0.3616 -0.90577 -1.3902 -0.93329 0.10426 -0.79148 -0.54571 -1.0008 -0.81835 -0.93887 -0.85281 -0.43296 -0.69897 -0.39108 -1.0014 -0.0090783 -0.73686 -0.83174 -1.706 -0.16111 -0.1806 -1.1933 -1.2795 -0.32284 -1.1676 -0.64197 -0.23015 -1.4699 -0.40163 -1.8354 -0.68721 -0.60317 -0.89805 -0.33888 -0.95288 -0.10279 -0.39861 -1.0003 -1.1744 -0.05838 -1.3011 -0.40809 0.24914 -0.010286 -1.5917 -0.096971 -1.5274
-0.61236 -0.69098 -0.64687 0.015343 -0.57204 -0.87797 -0.9557 -1.1378 -1.051 -0.014459 -1.4072 -2.0797 -0.12329 -0.81819 -1.5818 -0.085846 -1.6672 -0.36126 -0.8403 -0.62295 -1.3089 -0.64634 0.46598 -0.12055 -0.46923 -1.0268 -0.33895 -1.2126 -1.3246 -0.89894 -0.0051842 -0.49307 -0.49409 -0.76856 -1.0908 -0.28538 -0.52444 -1.3016 -1.1997 -1.0221 -0.91922 -0.7392 -0.19336 -0.30861 -0.67747 -0.54989 -1.0079 -1.3162 0.22955 0.11097 -0.41638 -0.033843 -1.7516 -1.0558 0.040928 -0.11354 -0.24558 -1.0542 -0.059799 -0.26752 -0.71669 -0.23398 -1.2366 -0.3678 -0.91668 -1.0614 -1.0721 -0.54836 -0.39644 -0.21013 -0.6729 -0.0031182 -0.56584 -1.5096 -0.8796 -0.48758 -0.17032 -1.0538 -0.77558 -1.1997 -0.21385 -0.33265 -0.3141 -1.4567 -0.82899 -0.2128 -0.75093 -0.74901 -0.66867 -1.063 -1.6132 0.47938 -0.74535 -0.22406 -1.1854 -1.2548 -1.1306 -0.17394 -0.87432 -1.4653
-0.39552 -0.58608 -0.42803 -1.5176 -0.9071 -1.0514 -0.75491 -1.012 -0.4506 -0.223 -0.53109 -0.23278 -1.7578 -1.1147 0.32399 -0.3597 -0.22806 -1.0068 -0.63411 -1.8595 -0.67495 -1.9211 -0.49224 -1.8532 -0.86993 -0.76168 -0.44828 -0.44655 -0.35776 -0.4402 -0.78431 -0.96177 -0.83205 -1.4551 -0.8723 -0.72743 -0.41779 -0.091345 -1.0759 -0.75429 -0.50922 -0.73687 -0.69352 -0.94727 -0.98569 -1.2668 -1.2071 -0.23805 -1.1734 -1.325 -0.33006 -1.0534 -0.35683 -0.23226 -1.0443 -0.42689 -0.87422 -1.2003 -1.8254 -2.1764 -1.2346 -0.13354 -0.70985 -1.4304 -0.61984 -0.59562 0.12418 -1.0498 -0.30324 -0.99698 -0.93381 -0.69084 -1.6028 -1.2947 -0.93764 -0.69803 -0.92306 0.079747 -1.0302 -1.0308 -0.85039 -0.71916 -1.6186 0.12709 -0.0035932 -0.88685 -0.93713 -0.25598 -0.99755 -0.32605 -0.0012563 -0.78482 -0.75342 -0.71593 -0.85457 -0.99138 -1.2805 -0.65348 -0.5571 -0.49526
-1.2544 -1.0859 -1.1964 -0.85743 -0.41486 -0.21939 -1.1843 -0.30449 -0.86575 -0.9 -0.90549 -0.78192 -0.73156 -0.98737 -1.0358 -1.2795 -0.5076 -0.54605 -1.3051 0.097668 -0.50336 -0.51306 -1.6748 -0.43361 -0.80996 -0.63813 -0.46804 -0.87712 -0.62396 -1.2147 -1.5825 -0.51698 -1.2551 -0.05444 -1.1841 -0.7277 -1.5506 -0.49491 -1.0393 -0.26758 -0.37722 -0.95358 -0.71 -0.76236 -0.85044 0.3116 0.3042 -1.3768 0.097891 -1.2447 -1.1272 -0.8883 -0.34516 -1.3541 -0.33326 -1.2543 -1.2055 -0.25615 -0.6197 -0.43057 -0.51532 -1.9844 -0.12789 -0.8352 -1.1949 -1.665 -1.8998 -0.93345 -1.1331 -0.64433 -0.74723 -1.7779 -0.38741 -0.40653 -0.59075 -0.87476 -0.85461 -1.5163 -0.36977 -0.84374 -0.80348 -0.792 0.19289 -0.94138 -1.5061 -0.72077 -1.0978 -0.66712 -0.75495 -0.96105 -1.0976 -0.63991 -0.067329 -0.29287 -0.64653 -0.17547 -0.83505 -1.0357 -0.79312 -1.0602
-0.043157 -0.92802 -1.0992 -0.98735 -0.845 -0.72618 -0.35875 -0.53507 -0.8217 -1.4121 -1.0016 -0.16089 -0.19513 -0.22374 -0.56142 -0.59852 -0.90643 -1.0948 -0.51381 -0.9902 -1.3284 -0.81619 -0.38793 -0.63573 -0.97793 -1.1729 -1.0432 -0.95621 -1.5813 -0.25743 -0.31916 -1.0462 -0.22198 -1.1109 -1.2065 -1.0036 -0.23864 -1.1262 -0.06959 -0.39603 -1.4305 -0.96559 -1.6329 -0.80786 -0.34944 -1.17 -1.2483 -1.0479 -1.4981 -0.14456 -1.4182 -1.468 0.066164 -0.37548 -1.4938 -1.6896 -0.52265 -1.4584 -0.65678 -1.0316 -1.1426 -0.6188 -0.89662 -0.79201 -0.2753 -0.51375 -1.2822 -0.12196 -1.1814 -0.99487 -0.43568 -0.36899 -0.64481 -0.34635 -0.27286 -0.21506 -1.9315 -0.96354 -1.386 -0.98684 -0.42058 -0.49644 -1.5821 -0.13546 -0.85355 -1.0668 -1.0629 -0.5822 -0.63587 -0.7471 -0.49147 -0.91836 -2.0498 -1.3185 -0.38343 -1.7701 -0.79357 -0.4886 -0.75584 -0.28777
-0.93439 -0.61163 -0.51659 -0.41142 -0.95887 -1.2977 -0.49653 -1.4814 -0.18815 -0.52056 -0.17056 -1.0491 -0.9439 -0.95758 -1.7843 -1.6418 -1.2381 -0.83645 -1.1764 -0.78742 -0.44231 -0.81371 -0.97287 -0.99462 -1.044 -0.42828 -1.1695 -1.1185 -0.47313 -1.2244 -0.88226 -0.33596 -0.65989 -0.64818 -0.71698 -0.37976 -0.76715 -0.64652 -1.1392 -1.0586 -0.8547 -0.12842 -0.55327 -0.85715 -0.81172 -1.1349 -1.1304 -0.39814 -1.0904 -1.0648 -0.24521 -0.079149 -1.3909 -1.3151 -0.69631 0.33132 -0.67319 -0.48427 -0.77928 0.21228 -0.84478 -0.77568 -0.87484 -0.41944 -1.2018 -0.16495 -0.23448 -1.0553 -0.94555 -0.66904 -1.744 -0.015794 -1.5101 -0.99732 -1.3042 -1.4396 -0.7179 -0.1816 -0.88961 -0.18449 -0.90181 -1.4559 -0.35381 -1.5343 -1.1928 -1.3203 -1.1002 -1.5866 -0.47545 -1.8343 -0.89967 -1.0208 0.15294 -0.64381 -1.9508 -0.017847 -1.4484 -1.4033 -1.1141 -0.55881
-1.5688 -1.0128 -1.1314 -1.1025 0.093996 -0.7866 -0.84297 -0.73851 -1.0705 -0.20036 -1.4624 -1.5572 -0.72933 -0.77367 -0.86816 -1.1179 -0.37555 -1.379 -0.93144 -1.251 -1.1246 -0.16351 -1.2763 -1.3362 -0.80185 -1.1568 -0.57904 -1.2217 -0.51174 -0.78108 -0.6663 -2.0602 -1.7631 -0.83615 -0.93063 -0.89987 -1.2357 -1.2313 -0.65394 -1.5605 -0.34449 -1.6033 -0.94984 -1.4073 -0.082606 -0.33995 -1.0212 -0.99748 -0.21258 0.1647 -0.45727 -1.5057 -0.60668 -0.64978 -0.55718 -0.85229 -1.0407 -0.68879 -1.152 -1.4561 -0.18423 -0.52876 -0.8657 -0.6607 -0.66872 -1.1243 -0.76542 -1.2699 -0.77122 -0.75446 -0.4982 -1.3385 -0.24761 -0.68099 -0.91234 -0.92448 -0.62343 -0.7687 -1.031 -1.6372 -1.0561 -0.56004 -1.1862 -1.0023 -0.60335 0.40877 -0.25784 -0.65895 -1.0585 -0.11284 -0.63547 -0.75531 -1.5044 -0.99637 -0.63626 -1.4928 -0.72037 -1.2461 -0.47113 -0.71174
-1.127 -1.9328 -0.81633 -0.89065 -0.69149 -0.30299 -1.1151 -0.94917 -1.155 -1.6401 -0.43648 -0.27841 -1.2566 -0.69927 -0.32243 -0.18819 -0.12321 -0.23446 -0.51706 -0.36433 -0.68978 -0.85154 -0.76458 -0.92679 -0.59603 -0.06413 -1.3965 -1.0033 -0.98224 -1.0662 -0.31589 0.17414 -0.97193 -0.46066 -0.62353 -1.3259 -1.0416 -1.1019 -0.9602 -0.90151 -0.72579 -0.83513 -0.078473 -0.77086 -2.1469 -1.7422 -0.39134 -0.76842 -1.1659 -1.1802 -1.3061 -0.62286 -1.6538 -1.2016 -0.95334 -2.2377 -0.75557 -1.2779 -1.0661 -0.77067 -0.83698 -0.94847 -1.2545 -0.91438 -1.1151 -0.80582 -1.2285 -0.8373 -1.2944 -0.57994 -1.2762 -0.90088 -1.0122 -1.1209 -0.85993 -0.62249 0.23737 -1.6216 -1.355 -1.0285 -1.5461 -0.873 0.38153 -1.222 -0.71064 -1.2245 -1.8297 -1.6671 -0.7596 -0.82469 -1.5878 -0.86511 -1.0226 -0.91372 0.0036565 -1.2703 -1.3417 -0.13489 -0.31278 -1.5784
-0.73324 -0.19142 -0.89828 -0.3814 -1.0864 -0.73565 -0.81237 -1.4326 -0.39409 -0.71133 -1.5021 -1.8698 -1.1676 -1.8008 -0.95051 -1.5423 -1.3102 -1.578 -0.15136 -1.1266 -0.48025 -1.2009 -0.78865 -1.1449 -1.0956 -1.9179 -0.59394 -1.0635 -0.6968 -0.91437 -1.011 -1.5827 -0.11852 -1.1406 -1.4164 -0.83046 -1.123 -1.119 -0.83649 -1.3393 -0.62707 -1.1868 -1.2025 -1.4931 -0.75304 -0.62394 -0.91969 -0.95123 -0.88398 -1.5951 -0.48417 -0.45031 -0.98293 -1.2671 -1.0853 -1.0551 -0.54509 -1.5477 -0.029765 -1.6232 -1.3399 -1.7762 -0.58814 -1.6138 -0.72618 -1.3782 -0.70032 -0.49457 -1.5862 -1.5418 -0.2858 -0.85182 -1.2618 -1.01 -0.91256 -0.80954 -1.4972 -0.77909 -0.4019 -0.22806 -1.1409 0.18364 -1.9051 -0.30251 -0.7135 -1.5094 -1.0839 0.10169 -0.64536 -0.85028 -1.3308 -1.4297 -0.52464 -0.69326 -1.226 0.26985 -0.86202 -1.4919 -1.1537 -0.89526
-0.86117 -1.1066 -1.434 -1.6005 -1.3273 -0.85029 -0.39099 -1.3682 -1.1781 -0.61758 -1.0819 0.060344 -0.86377 -0.64489 -1.2877 -0.11835 -1.6883 -0.60243 -1.8131 -1.6985 -1.2719 -1.3466 -1.1433 -1.0704 -1.0181 -1.4549 -0.69882 -1.1803 -1.0564 -0.76937 -1.9808 -0.38349 -1.4505 -0.95693 -1.2081 -0.47017 -0.56771 -1.2318 -0.92137 -0.43445 -1.9514 -0.98412 -1.9895 -0.3649 -1.6798 -1.0524 -1.134 -0.81894 -0.38 -0.86404 -1.4914 -1.6034 -0.94565 -0.98058 -1.2845 -0.2527 -1.6653 -0.18648 -1.6881 -0.58062 -1.1208 -0.34695 -1.2028 -1.1322 -0.94188 -0.29099 -0.12091 -1.0853 -1.1199 -0.48265 -1.4238 -1.376 -1.6428 -1.1779 -0.65199 -0.99292 -0.64256 -0.86166 -1.17 -0.78149 -0.92066 -1.8422 -1.1109 -0.81582 -1.2606 -0.84453 -0.52071 -1.7118 -1.9783 -1.2196 -0.39193 -0.40326 -1.604 -1.348 -1.8847 -0.77867 -0.52653 -0.67007 -1.41 -0.00063718
-0.57398 -0.59599 -1.1459 -1.135 -1.0365 -1.5757 -1.7596 -0.11508 -0.55938 -1.7974 -1.2325 -0.82597 -1.0238 -0.83414 -0.97918 -1.447 -1.2187 -1.4631 -0.91863 -0.30514 -1.1789 -0.52967 -0.4913 -0.69173 -0.81613 -0.038447 -0.8749 0.065285 -0.93146 -0.10355 -0.47408 -0.44715 -1.0866 -1.2748 -0.96437 -1.8887 -1.2884 -0.55034 -0.65016 -0.65997 -1.2291 -0.54121 -0.23795 -0.83608 -0.54821 -0.49551 -1.0587 -1.0961 -1.603 -1.1025 -0.5732 -1.4623 -0.42939 -0.68609 -0.21846 -0.34697 -0.79276 -1.1 -0.66229 -0.56599 -1.6777 -1.477 -0.74826 -1.0159 -1.1391 -1.7929 -1.2579 -0.37446 0.5223 -1.9052 -1.3676 -0.76695 -0.096246 -0.16679 -1.3701 -1.2935 -1.5303 -0.3903 -1.0848 -0.87081 -0.64183 -0.81678 -1.0598 -0.75527 -1.0779 -0.58135 -0.52871 -1.1614 -0.88783 -1.0126 -0.79558 -1.2032 -0.87824 -0.71018 -1.2611 -0.97321 -1.3564 -0.95291 -1.4021 -1.4617
-1.4399 -0.90762 -1.2296 -0.6185 -0.59408 -1.2847 -0.56981 -1.0003 -1.3304 -0.74823 -0.77019 -1.5815 -1.0651 -1.8076 0.14579 -0.9957 -1.004 -0.57495 -0.97264 -1.5349 -1.2872 -1.0822 -1.268 -0.85263 -1.2396 -2.3791 -1.2239 -1.5219 -1.3078 -1.5675 -1.064 -1.106 -1.2835 -1.3204 -0.98214 -0.69669 -0.41552 -0.79864 -1.158 -1.0137 -0.63963 -1.1263 -0.82378 -1.5085 -1.0546 -0.55563 -1.4762 -2.0923 -0.81623 -0.75346 -0.81597 -1.0418 -1.4206 -1.121 -1.3877 -1.45 -1.2763 -0.78255 -0.72476 -1.8317 -0.48744 -1.418 -0.8687 -0.44642 -0.94499 -0.82149 -1.2111 -1.0504 -2.4448 -0.69202 -1.1421 -1.4868 -1.3489 -1.9672 -0.72774 -0.59988 -0.43449 -0.83771 -1.7485 -1.6891 -0.64437 -1.5676 -1.2162 -1.1449 -1.5953 -1.1664 -1.1872 -0.45665 -1.0123 -1.8651 -1.0968 -0.29622 -0.098785 -0.47227 -0.2228 -1.4447 -0.63127 -0.87245 -0.50607 -1.2735
-0.54485 -1.0823 -0.2807 -1.7324 -1.6574 -1.1798 -2.0667 -1.2796 -1.2825 -0.50101 -1.1544 -0.39519 -0.44265 -0.5927 -0.99606 -1.0111 -0.78175 -1.7196 -1.7278 -0.67308 -1.1998 -1.2512 -1.6076 -1.4491 -0.99232 -0.16274 -1.5392 -1.0604 -0.87548 -1.1448 -1.2489 -1.2808 -0.57341 -1.0245 -1.1254 -0.79721 -1.6712 -1.4775 -1.1364 -0.91882 -1.1743 -1.1506 -1.4953 -0.72178 -0.92145 -1.851 0.077221 -1.1816 -0.65015 -1.4915 -1.3047 -1.073 -1.5592 -1.1706 -1.2612 -1.1158 -0.8688 -1.2169 -1.166 -1.761 -0.82224 -0.15308 -2.0073 -2.0866 -0.66581 -1.436 -0.16248 -0.84131 -0.41812 -0.62556 -0.8216 -0.95584 -0.9884 -0.71454 -1.5788 -1.9948 -0.69246 -1.1827 -0.16275 -0.24858 -1.2244 -0.92791 -1.022 -0.94138 -1.1827 -1.3119 -1.0293 -0.71942 -1.1292 -1.0159 -1.3605 -1.256 -1.5164 -1.716 -1.1092 -0.73706 -1.5556 -1.2194 -1.2909 -1.0577
-1.4955 -1.4268 -1.2779 -0.09635 -1.0938 -0.43157 -0.33017 -1.3795 -1.1626 -1.9814 -0.66652 -0.50309 -1.6139 -0.88087 -1.5506 -0.85636 -0.89312 -0.5991 0.056051 -1.2439 -0.6786 -1.4907 -0.8809 -0.73035 -0.86717 -1.2871 -0.77081 -0.093839 -0.81061 -1.249 -0.27521 -1.1475 -1.0087 -0.74826 -0.37467 -0.87542 -0.72992 -1.4326 -0.89594 -1.3716 -0.87941 -0.88869 -1.37 -1.1018 -0.55798 -1.238 -0.83064 -0.89106 -1.1003 -0.083733 -1.3649 -0.33474 -0.34161 -0.65584 -0.5379 -1.0972 -0.86412 -0.94104 -0.88604 -0.28166 -0.66329 -0.50259 -0.21158 -0.62442 -1.4858 -0.50647 -2.2915 -1.2177 -0.77066 -1.2957 -0.10995 -0.79862 -1.0683 -0.79482 -0.71096 -0.4804 -1.3199 -1.2998 -1.6759 -0.98574 -1.7088 -0.9141 -1.0174 -0.84238 -0.29872 -0.61844 -1.5114 -0.95988 -0.58136 -0.59158 -0.28936 -1.239 -1.0519 -2.087 -1.3733 -1.4988 -1.1211 -1.6462 -0.85077 0.28849
-1.0907 -0.65961 -1.4644 -1.3898 -0.56092 -0.5482 -0.82091 -1.4748 -1.2585 -1.1173 -0.61083 -2.0359 -0.60925 -0.99002 -1.8101 -0.8527 -0.55256 -1.0846 -1.9563 -1.1865 -1.2782 -1.1792 -1.9997 -1.0419 -1.9813 -0.97175 -1.1148 -2.1877 -0.63053 -0.74643 -1.3387 -0.7318 -2.2646 -1.0505 -1.7105 -1.3979 -0.47745 -0.68028 -1.2597 -1.1527 -1.0556 -0.635 -0.93364 -0.94138 -1.1784 -0.2667 -1.5659 -0.85932 -0.81315 -1.9808 -1.1785 -1.429 -1.5215 -1.7158 -1.5335 -0.62046 -1.2304 -1.5102 -0.76507 -0.27226 -0.38801 -2.1927 -1.3234 -0.84341 -0.91294 -0.76191 -0.53557 -0.95287 -1.1693 -0.8863 -1.7354 -1.4833 -1.2566 -1.3519 -0.85973 -0.86708 -1.7114 -1.2677 -0.93714 -1.4376 -0.54394 -0.92219 -0.92125 -1.1615 -0.65963 -1.0294 -1.1059 -1.7733 -1.4616 -1.1512 -2.0707 -1.5035 -1.6336 0.026979 -0.40556 -0.91728 -0.64956 -0.98343 -1.3795 -1.1694
-1.472 -0.60381 -0.48112 -1.1885 -2.3109 -1.9396 -1.1553 -0.97698 -1.2927 -0.21863 -1.3643 -0.63738 -1.5752 -1.0797 -0.9958 -1.3194 -1.6403 -0.51278 -0.27349 -0.21106 -0.93169 -0.4792 -0.8363 -1.5362 -0.85938 -1.4099 0.034363 -0.64298 -1.1049 -1.1245 -1.155 -0.84342 -0.93145 -0.81971 -0.92766 -1.1081 -1.7899 -1.1602 -0.921 -1.3879 -1.0855 -1.0956 -0.96792 -1.0033 -2.1484 -1.7934 -1.2019 -1.5794 -1.3284 -0.45079 -0.83079 -0.47406 -0.51466 0.096818 -0.9126 -2.1711 -1.0911 -0.96175 -1.8816 -1.6102 -1.5631 -1.5198 -1.1825 -1.6158 -0.78481 -1.529 -0.8742 -1.6519 -1.2321 -0.89738 -1.3689 -1.1462 -1.1218 -0.80046 -1.5229 -0.83057 -0.77125 -0.62319 -0.89107 -0.81328 -1.4021 -1.1143 -1.1193 -1.1537 -1.9068 -2.1237 -0.49964 -1.3878 -1.2532 -1.5944 -1.2449 -0.9362 -1.4338 -1.4548 -1.4223 -0.86217 -1.9526 -1.3928 -1.3698 -2.3612
-0.65477 -1.7264 -2.2557 -1.0352 0.002869 -1.0437 -1.1734 -0.78862 -0.75044 -1.5248 -1.6549 -1.2568 -0.59023 -0.81624 -0.54592 -1.49 -0.66711 -1.6176 -0.81026 -1.7466 -1.2982 -1.1392 -1.3674 -1.2482 -0.3661 -0.56354 -2.2479 -1.1678 -1.9163 -1.1079 -1.2747 -2.2937 -0.60666 -1.0772 -1.1115 -1.1878 -1.6037 -2.0253 -2.0537 -0.77009 -1.518 -1.1785 -0.93051 -1.2946 -0.86231 -0.73888 -1.1618 -0.58165 -0.50087 -1.4596 -0.52217 -1.4059 -1.391 -2.0141 -0.49735 -0.89976 -1.4309 -1.1492 -0.96101 -0.80656 -1.4042 -0.74568 -1.2002 -0.4966 -1.0752 -0.96968 -1.9104 -0.76408 -1.0853 -1.6424 -0.36825 -0.47874 -0.72056 -1.1292 -0.51281 -1.1846 -1.6275 -1.3935 -0.90825 -1.0377 -1.3489 -1.4449 -1.0659 -0.63869 -1.0865 -0.4539 -2.6122 -0.23901 -1.1221 -0.25042 -0.51803 -0.98138 -0.69652 -0.53757 -1.1348 -1.1722 -0.50232 -0.56575 -1.1543 -0.68559
-1.4858 -1.0974 -0.82206 -1.1581 -1.4041 -1.1554 -1.2772 -1.684 -1.5493 -1.4683 -0.85961 -1.1574 -1.8798 -1.5868 -1.6364 -1.184 -1.5038 -0.86473 -1.0906 -1.1588 -0.62136 -0.96793 -0.71057 -1.1425 -1.8221 -1.8925 -0.94814 -1.0729 -1.4318 -1.4234 -1.296 -0.77642 -0.98065 -1.1661 -1.7583 -1.1848 -1.1367 -0.16304 -0.96889 -1.5432 -0.71686 -1.5919 -2.0204 -1.2451 -0.63565 -1.7577 -0.73948 -0.58583 -1.756 -0.6478 -1.9063 -1.6267 -1.3236 -0.91352 -1.3572 -1.1015 -0.54859 -0.83934 -0.15614 -1.0575 -1.3802 -0.9691 -1.0482 -0.82307 -1.619 -1.3539 -0.54005 -1.8284 -1.4342 -0.86115 -1.9091 -1.5993 -0.93208 -1.1898 -1.4554 -1.5653 -0.38009 -0.96746 -1.5056 -1.0678 -1.2061 -0.40712 -1.296 -1.2225 -1.3978 -1.1394 -0.70531 -1.6474 -0.90671 -1.3728 -1.2067 -0.64338 -1.0989 -1.8641 -0.68682 -1.0105 -0.90933 -0.90998 -0.31438 -1.4133
-1.3542 -1.4475 -0.86139 -1.6307 -0.81467 -1.0226 -2.0151 -1.2088 -1.3388 -0.68159 -1.3581 -1.8236 -1.1098 -1.9104 -0.79311 -1.4898 -0.5294 -1.7306 -1.8259 -0.73319 -1.7992 -1.1724 -0.57891 -0.98649 -1.2129 -1.3444 -1.2725 -1.0605 -0.25034 -1.3234 -0.81502 -1.275 -1.1147 -1.1308 -0.92816 -0.97074 -1.1656 -1.7117 -0.3429 -1.0791 -1.0261 -1.1436 0.042647 -0.85697 -0.94337 -1.3543 -1.1273 -2.0361 -1.2871 -1.2758 -1.4367 -0.73085 -0.35917 -1.4321 -1.2367 -1.7029 -1.6023 -1.2939 -1.9471 -2.3262 -0.54572 -1.2233 -1.4188 -1.8491 -1.1233 -1.2698 -1.5015 -0.85584 -1.0185 -0.79339 -1.2979 -0.99929 -1.3687 -0.77478 -1.2181 -0.94433 -2.2593 -1.3826 -0.9617 -1.578 -1.1069 -1.6235 -0.52846 -0.63796 -1.1661 -1.1626 -0.93679 -1.3555 -2.2999 -1.9913 -1.6674 -2.055 -1.1346 -1.4279 -1.6169 -0.92337 -1.1159 -1.4134 -1.4371 -1.0503
-0.63499 -1.2063 -1.7806 -0.80723 -0.44329 -1.191 0.33592 -0.99718 -0.82938 -1.5489 -1.6408 -0.94062 -1.368 0.24263 -0.91215 -0.66719 -1.4987 -1.1201 -0.72527 -1.7358 -1.0966 -1.3103 -1.3036 -1.0178 -1.4387 -0.43211 -0.24196 -1.4166 -1.8468 -1.1017 -1.1058 -0.39977 -1.3735 -1.3623 -1.743 -0.99943 -0.81004 -0.90272 -1.7334 -1.1415 -1.5037 -0.07383 -1.2973 -1.1983 -1.8503 -0.82821 -1.5705 -1.0808 -1.1583 -1.2776 -1.404 -1.4188 -2.5049 -1.4399 -1.4285 -1.6664 -1.367 -1.6807 -1.4439 -0.48528 -1.5555 -1.3524 -0.98535 -1.8025 -1.1091 -0.2201 -0.37435 -0.90635 -1.6722 -1.7394 -0.6577 -2.0482 -1.4291 -1.4701 -0.97126 -0.85299 -0.88574 -1.3329 -1.3782 -1.4456 -1.1981 -1.4084 -1.3113 -2.6015 -1.536 -1.8301 -1.3891 -0.74403 -0.5834 -0.73951 -0.65711 -0.73399 -1.3474 -1.3195 -1.1989 -1.125 -1.948 -1.9168 -1.3729 -1.8443
-1.5255 -1.5009 -1.1661 -1.5147 -2.3843 -2.0735 -1.2083 -1.535 -1.2779 -1.1194 -1.5761 -1.1375 -0.73599 -2.2484 -1.6226 -1.0039 -1.8001 -1.0032 -1.7202 -1.6425 -1.199 -1.1561 -2.118 -1.4317 -1.4613 -1.7692 -2.0854 -2.3014 -0.39968 -1.6302 -0.80179 -1.2523 -0.82882 -1.4064 -1.535 -1.3176 -0.67792 -1.2428 -0.48963 -0.95616 -0.98354 -1.6332 -2.4851 -1.7951 -0.70263 -0.83716 -1.9126 -0.67943 -1.1901 -1.5325 -1.5971 -0.97067 -1.0363 -0.35915 -0.70308 -0.37924 -1.2893 -1.4915 -1.8007 -1.2489 -1.4001 -1.4501 -1.3317 -0.78962 -1.0081 -2.6452 -2.2732 -1.2851 -0.4888 -1.6293 -1.1286 -0.60426 -1.157 -1.834 -1.9351 -1.7368 -1.1182 -1.4155 -1.5881 -1.2192 -1.6177 -1.7971 -1.5973 -1.0154 -0.75435 -0.77998 -0.69304 -1.5759 -0.53612 -1.0102 -1.2908 -2.1923 -1.32 -1.0954 -1.2132 -1.7567 -0.62131 -0.25645 -1.4252 -0.97179
-1.9074 -1.4187 -1.1955 -1.1453 -0.35824 -0.68193 -1.3246 -1.2399 -1.6024 -1.2065 -0.76653 -1.2802 -1.7225 -1.4175 -1.1252 -1.6223 -0.78296 -2.0391 -1.108 -0.57383 -1.61 -1.0518 -0.54041 -1.7012 -0.63592 -1.3215 -0.46833 -0.45612 -0.9701 -1.3482 -1.3486 -1.1943 -1.1071 -1.2146 -1.3094 -0.95947 -2.0826 -1.7154 -1.6776 -1.7282 -1.4045 -1.1384 -1.2466 -1.4032 -1.1165 -1.5595 -1.1834 -1.6535 -1.3006 -1.6516 -1.1446 -1.5698 -0.81766 -1.3654 -1.3882 -2.0293 -1.0081 -0.75403 0.37163 -1.4372 -1.0216 -0.93473 -0.77677 -0.51756 -1.8761 -0.12073 -1.0977 -0.99018 -1.4728 0.029551 -1.2689 -1.5774 -1.6942 -1.6328 -1.2769 -1.6018 -1.5328 -1.5115 -1.1844 -0.60151 -1.3089 -0.99587 -1.1334 -0.57397 -0.9981 -2.0944 -2.1745 -0.74721 -1.1467 -1.6009 -1.8386 -0.66311 -0.96351 -1.2827 -1.4523 -1.1665 -2.0308 -2.0134 -0.94929 -1.3576
-0.91439 -0.49528 -1.0087 -1.3835 -1.4704 -1.4202 -1.6356 -1.9751 -1.0233 -0.95433 -0.92056 -0.41099 -0.81839 -1.5494 -1.3344 -1.129 -1.4399 -0.78946 -0.88377 -1.9301 -0.65317 -1.5147 -1.8827 -0.068277 -2.3875 -0.99221 -2.1764 -1.3414 -1.9685 -0.40838 -2.1838 -2.0749 -2.0161 -1.5497 -0.60613 -1.0158 -1.0006 -1.2777 -1.4462 -1.9845 -1.604 -2.004 -0.79246 -0.61548 -1.6923 -1.4783 -1.3306 -0.95602 -1.2125 -0.51744 -1.5981 -1.2324 -2.0973 -1.7345 -1.026 -1.1823 -1.945 -1.3138 -1.9654 -0.2307 -1.3381 -1.5935 -1.8503 -1.0905 -0.89426 -1.2717 -0.90128 -0.8333 -1.8625 -1.8673 -2.0661 -1.8137 -1.2539 -0.81148 -1.3695 -0.66436 -1.6547 -1.3412 -0.78303 -1.4011 -1.3169 -0.5153 -1.3572 -1.1589 -1.4405 -0.57457 -1.2117 -2.0932 -1.8369 -0.9186 -0.60732 -0.99378 -1.8462 -1.5468 -0.91382 -0.47779 -1.0645 -0.97872 -1.891 -1.0253
-1.1044 -1.0453 -0.84719 -2.1484 -2.0249 -0.30288 -1.0975 -0.75723 -1.0187 -2.145 -1.2846 -1.6126 -1.3543 -1.0667 -0.98896 -1.8141 -1.1497 -1.0229 -1.7824 -0.79919 -1.9089 -0.92629 -1.3857 -1.4701 -1.0358 -0.46899 -0.68055 -1.5886 -0.90986 -2.2008 -1.1063 -0.76043 -0.69587 -1.099 -2.4604 -1.7962 -1.6651 -1.5997 -1.5225 -0.52149 -1.081 -0.75939 -1.7451 -2.2484 -2.0697 -0.96619 -1.713 -2.396 -1.4207 -1.1221 0.038951 -1.3247 -1.0723 -1.7546 -1.1147 -1.5398 -1.1894 -2.2578 -2.3371 -2.1761 -0.9413 -1.2841 -1.1511 -1.5038 -1.7437 -1.2377 -0.89567 -2.2395 -1.022 -1.4513 -1.1895 -1.0167 -1.5914 -1.4767 -0.54449 -1.2419 -0.70356 -1.184 -1.2753 -1.4038 -1.4539 -1.4968 -1.8869 -2.0041 -1.5735 -1.9273 -1.2421 -1.1307 -1.0563 -1.8662 -0.54869 -1.3149 -1.5482 -0.27482 -1.5072 -1.9005 -1.3943 -1.3754 -0.47731 -1.6773
-1.6091 -2.0301 -1.5291 -0.62455 -1.0031 -1.319 -1.6206 -1.8685 -1.3557 -1.216 -2.3415 -1.6177 -1.3828 -1.2539 -1.6115 -0.54074 -1.1438 -1.5285 -1.533 -1.006 -0.7706 -2.0712 -0.7826 -2.4588 -0.67481 -2.2687 -1.6494 -1.18 -1.5455 -1.0444 -1.3478 -2.0992 -1.2626 -0.68782 -1.1206 -1.0927 -1.1061 -1.1029 -0.82219 -1.4021 -1.4082 -2.1111 -1.7859 -1.1363 -0.9549 -1.8387 -1.5411 -0.72022 -1.4014 -2.3969 -1.0595 -1.3242 -1.1179 -1.4307 -1.7016 -1.5794 -0.98003 -1.0651 -0.1278 -1.3459 -2.0988 -1.2352 -0.87908 -2.0265 -0.92296 -1.4731 -1.0377 -0.85657 -0.96934 -0.53172 -0.57239 -0.79934 -0.73942 -1.1325 -1.8467 -1.0704 -0.93913 -2.3189 -1.5259 -1.4069 -1.3437 -1.0115 -1.5452 -0.049247 -1.8451 -0.70224 -1.7406 -0.96185 -2.0477 -1.5136 -2.1061 -1.9677 -1.0636 -1.6345 -1.3431 -1.4854 -1.4843 -1.4765 -1.4695 -0.78409
-1.1707 -1.4459 -1.5179 -1.7822 -1.1741 -1.5651 -0.64875 -1.5375 -1.3092 -1.1597 -0.19382 -1.2244 -1.6759 -1.6388 -1.1128 -1.5242 -1.5509 -1.5414 -1.561 -2.0359 -1.7555 -1.1362 -2.0183 -0.9693 -1.4192 -1.7709 -0.72987 -1.1621 -1.5053 -1.5264 -0.52733 -0.48326 -2.0726 -1.6193 -1.0613 -2.3212 -0.93604 -1.0449 -2.0394 -1.124 -1.6871 -1.1612 -0.523 -1.7826 -1.2361 -0.29205 -0.90984 -1.6297 -1.5065 -1.0197 -1.4784 -1.2844 -1.2171 -0.74967 -1.3495 -0.34511 -1.1181 -0.2213 -1.7052 -1.3788 -1.2569 -1.4585 -1.8391 -1.406 -1.2982 -0.97556 -2.5406 -1.0041 -2.151 -1.5624 -1.2847 -1.7377 -1.5831 -0.71014 -1.5144 -1.4975 -2.1684 0.18983 -1.3334 -1.4112 -1.8881 -1.2627 -0.74436 -1.6669 -1.1407 -1.771 -1.3515 -1.2946 -1.6304 -1.0974 -1.5125 -0.31997 -1.664 -1.8319 -1.3353 -1.2177 -1.8299 -1.5072 -2.2398 -1.4024
-1.6443 -0.9356 -1.8487 -1.1921 -1.124 -1.7418 -2.1629 -0.85311 -1.1937 -1.4479 -1.9183 -1.1975 -1.7761 -0.83484 -1.1572 -1.6404 -1.1149 -1.0709 -0.21616 -1.4849 -1.2726 -1.1983 -0.73189 -1.1962 -1.6054 -1.6592 -1.718 -1.4857 -0.78984 -1.3472 -1.4318 -1.6846 -1.0321 -1.2724 -1.6742 -0.036726 -2.0678 -1.4774 -1.282 -1.5132 -1.498 -1.5232 -1.209 -1.5748 -1.3279 -1.9273 -0.79487 -1.09 -0.94779 -1.4679 -1.3466 -1.0725 -1.5176 -1.8381 -1.6624 -2.0327 -1.9653 -2.0879 -1.6106 -1.1074 -0.95276 -1.8929 -0.94415 -1.2539 -1.1297 -1.9899 -1.3201 -1.9076 -1.2392 -1.6121 -2.3592 -0.72857 -1.7133 -1.7902 -1.9779 -2.4506 -0.74359 -1.8006 -1.7965 -2.0614 -1.0329 -1.6677 -1.7906 -1.2694 -1.1333 -1.1143 -1.3721 -1.4103 -0.9396 -1.3452 -1.2777 -2.5071 -0.87709 -1.2856 -1.6273 -1.4205 -0.56142 -1.3464 -0.53148 -1.5929
-1.2765 -2.1454 -1.6068 -1.3952 -1.4699 -1.55 -1.2291 -1.8223 -2.2485 -1.9148 -1.3367 -1.6441 -0.95471 -0.41793 -2.1055 -1.2086 -1.7367 -1.2118 -1.4965 -1.6403 -1.2945 -2.2406 -1.8148 -2.0697 -1.9999 -1.0488 -1.0292 -1.6815 -1.3609 -0.8841 -1.1645 -1.656 -1.9263 -1.9813 -1.1711 -2.5786 -1.2279 -1.5196 -1.4256 -1.4498 -0.16069 -0.3642 -1.858 -0.41106 -1.1858 -1.1198 -1.7061 -1.5497 -0.9353 -1.151 -2.2064 -2.1945 -0.4853 -1.4726 -1.6647 -1.4316 -1.2861 -1.3287 -1.5711 -1.552 -1.4264 -0.97612 -2.0585 -1.6928 -1.2898 -1.3175 -0.766 -1.5352 -1.1577 -1.9004 -1.6878 -1.7522 -1.293 -2.06 -0.88124 -0.92643 -1.3199 -1.1601 -1.6985 -1.0716 -1.6279 -1.9457 -1.8343 -1.9079 -1.5276 -1.0186 -1.4089 -1.9122 -1.1624 -1.4214 -1.6011 -0.94429 -1.1262 -1.3323 -1.5228 -1.5143 -1.6729 -2.0999 -1.9834 -1.4601
-1.4745 -1.1606 -0.9768 -0.70171 -2.0609 -2.2953 -1.4089 -1.6863 -0.35836 -0.95136 -1.5214 -0.43037 -1.3623 -2.3839 -1.2098 -1.2128 -1.0006 -1.2335 -1.747 -1.0654 -1.8373 -0.82227 -1.1362 -0.6221 -1.7452 -1.5899 -1.1262 -1.7716 -1.5349 -1.8508 -2.1811 -2.0209 -1.3851 -1.454 -1.5862 -1.5382 -1.1219 -1.7868 -0.75809 -1.2236 -1.9599 -1.8664 -1.8343 -1.7352 -1.6639 -1.553 -1.3391 -1.7017 -2.5347 -1.7301 -1.9471 -1.0506 -1.6558 -1.371 -1.1538 -1.5706 -1.0474 -1.0931 -1.6958 -1.1779 -0.79731 -1.3057 -1.6239 -1.3444 -1.309 -0.82398 -1.4666 -1.1609 -0.93176 -1.3311 -0.93352 -1.1805 -1.5147 -1.1832 -0.95901 -1.7202 -1.7247 -1.6656 -1.0859 -1.8863 -0.75306 -1.0586 -1.2185 -1.8403 -0.99812 -1.5277 -2.5573 -1.1014 -1.7971 -1.259 -1.7032 -1.429 -1.4955 -1.0929 -1.8648 -0.76056 -2.3313 -0.44173 -1.5478 -0.80161
-1.6779 -1.4512 -1.9986 -2.4088 -0.69861 -0.038449 -0.83277 -1.8919 -1.9604 -1.1887 -0.83451 -1.3117 -1.652 -1.416 -0.90831 -2.1831 -1.2859 -1.886 -0.9893 -1.3085 -1.7065 -1.807 -1.8514 -1.5901 -1.1273 -0.90281 -2.3203 -1.3614 -1.1268 -1.7232 -1.1023 -0.46954 -0.59265 -0.44698 -1.5918 -1.059 -2.223 -1.0944 -1.8075 -1.3595 -1.611 -1.7393 -1.2418 -2.3545 -0.9306 -1.7298 -2.0219 -1.046 -1.2033 -1.2735 -0.75752 -1.3987 -2.1657 -1.6219 -0.92585 -0.33298 -2.5532 -1.9426 -0.34255 -2.3712 -2.0663 -1.2959 -0.9367 -1.0394 -2.3091 -2.1377 -1.6378 -1.3807 -1.9288 -2.0683 -1.6144 -2.3505 -0.87221 -1.4867 -1.2602 -0.85968 -1.8713 -0.79842 -1.9482 -0.88081 -2.1761 -1.2897 -1.1743 -0.66104 -2.4797 -2.1594 -0.47121 -1.5416 -1.2165 -2.2445 -0.99729 -1.626 -1.7359 -1.9257 -1.0791 -1.5674 -0.97345 -1.193 -1.9476 -1.8242
-1.9194 -1.5542 -1.5833 -1.3864 -1.3804 -1.1413 -1.5386 -0.54782 -1.6703 -1.8427 -1.4363 -2.0732 -1.1624 -2.1175 -2.3322 -1.592 -1.5426 -1.2827 -2.2901 -1.9985 -1.3881 -1.085 -1.4441 -1.8764 -1.5523 -1.5842 -1.5735 -1.9541 -1.7386 -0.76493 -1.535 -1.6695 -2.2981 -1.5439 -1.5977 -1.0747 -0.87422 -1.8063 -1.4032 -2.1109 -1.1682 -1.44 -1.5028 -0.094713 -2.1901 -1.7754 -1.029 -2.0589 -0.61673 -1.7931 -1.6163 -1.6541 -0.71922 -1.1065 -1.4156 -2.5403 -1.6168 -1.6329 -1.6279 -0.66383 -1.0872 -1.7451 -1.2503 -1.79 -1.1681 -1.5681 -1.0357 -0.85091 -1.6312 -0.99175 -1.4546 -1.4955 -1.4834 -1.011 -1.6713 -1.6274 -0.54927 -1.2476 -1.5627 -1.0847 -0.87364 -1.4152 -1.6784 -2.4376 -0.9449 -1.2876 -1.3268 -1.0316 -2.4431 -1.1774 -1.2856 -1.6077 -1.308 -0.93569 -1.0188 -1.5773 -1.1147 -2.3096 -1.5095 -1.2971
-1.3135 -1.728 -1.2706 -1.2844 -1.3561 -1.9258 -1.7648 -1.5353 -1.584 -1.7982 -2.6483 -0.97466 -2.2633 -0.53876 -0.87266 -1.8762 -2.0264 -1.6437 -1.1609 -0.79891 -1.3916 -1.3703 -0.99365 -1.3198 -1.0006 -1.3447 -0.97221 -1.0838 -1.6316 -2.1124 -1.5002 -1.2065 -1.7629 -1.4057 -0.69682 -1.085 -2.1309 -2.0732 -2.1336 -1.5056 -1.5014 -1.7646 -1.7895 -1.9101 -0.97913 -0.83639 -0.49633 -1.58 -1.4948 -1.3717 -1.8281 -1.9251 -1.6015 -1.4865 -1.5692 -1.0701 -1.3774 -1.3479 -1.9533 -1.7537 -2.1652 -0.50329 -1.8592 -2.2524 -1.5985 -1.2808 -2.0634 -1.6756 -1.4503 -1.2239 -1.674 -1.5282 -2.3043 -1.1031 -1.6068 -1.8143 -1.4556 -2.2113 -1.6793 -1.4695 -1.8301 -2.3378 -1.0327 -0.93576 -2.1219 -0.85924 -2.2029 -1.3396 -1.5959 -1.5328 -1.718 -1.5486 -1.8215 -2.0276 -1.3891 -1.3458 -2.4684 -1.5532 -0.95056 -1.8402
-2.0061 -1.9129 -1.1879 -1.6758 -1.4694 -1.3529 -1.1954 -1.9477 -1.3957 -1.1285 -0.52075 -1.7766 -1.5883 -1.5025 -1.7057 -1.2578 -1.4522 -1.7921 -1.2789 -1.4575 -1.395 -1.2853 -2.3959 -1.8475 -1.9681 -2.4065 -1.2399 -1.0266 -1.0884 -1.5171 -1.0443 -1.8034 -1.7673 -1.9403 -1.7195 -2.3012 -0.94615 -0.6601 -1.7743 -2.0286 -1.2357 -0.4917 -1.0149 -1.5309 -2.4141 -1.8327 -2.0563 -1.8686 -1.7806 -1.8111 -1.232 -1.4937 -2.03 -1.2229 -0.89063 -2.0192 -1.6387 -2.0529 -0.95011 -1.1637 -1.3641 -2.0696 -1.5916 -0.16262 -1.1783 -1.2674 -1.3268 -1.2574 -1.7375 -1.6411 -1.3573 -1.3408 -1.1866 -1.9941 -1.6565 -1.0342 -1.7519 -1.6 -1.1213 -1.805 -1.0996 -0.76464 -1.8639 -1.2654 -1.1594 -1.5671 -0.66725 -1.4077 -0.88293 -1.4709 -1.2576 -0.82433 -1.203 -1.4314 -1.9455 -2.1401 -1.1459 -1.4061 -1.6134 -1.261
-0.30428 -1.0009 -2.2009 -1.5465 -1.5874 -1.4007 -2.0488 -0.71669 -1.014 -1.1231 -2.5829 -1.5834 -1.5769 -1.9678 -1.1007 -1.068 -1.7 -1.9229 -1.7004 -1.809 -0.86622 -2.3894 -1.7972 -1.681 -0.55961 -0.71727 -1.5848 -1.9475 -1.8033 -1.5865 -2.0532 -1.1879 -1.8361 -1.6465 -2.3057 -1.3567 -1.1635 -1.7106 -1.0768 -0.90714 -1.3303 -1.8969 -1.6517 -1.9581 -1.3919 -1.3073 -1.6007 -0.6183 -1.0114 -1.4073 -1.4265 -1.591 -1.0359 -1.663 -1.3236 -1.3263 -0.34178 -0.97182 -2.4404 -2.082 -0.9852 -1.7815 -1.0524 -2.0925 -1.7568 -2.1302 -1.3431 -1.9577 -1.6697 -1.2126 -1.3674 -1.9502 -1.4964 -1.5634 -1.7078 -2.0398 -1.2027 -1.7699 -0.82527 -1.1086 -1.0383 -1.8841 -2.0296 -1.622 -1.5904 -2.2801 -1.3685 -1.8448 -1.4675 -1.4067 -2.0546 -0.95124 -2.1332 -1.6218 -1.5093 -1.9197 -2.5281 -1.3297 -1.3055 -1.9749
-1.9086 -0.90289 -1.3655 -2.3494 -1.8527 -2.2638 -1.1083 -1.7144 -1.8047 -1.2892 -1.132 -1.5838 -1.0874 -1.7926 -2.6335 -1.5808 -2.1111 -1.7473 -1.2888 -1.5445 -1.6399 -1.236 -1.4322 -1.2463 -2.3846 -2.8134 -1.6231 -1.7655 -1.6569 -1.685 -1.4678 -1.8686 -0.87105 -1.7914 -1.141 -1.4625 -2.2506 -1.566 -1.522 -1.5819 -1.9482 -2.5403 -1.2191 -0.80127 -1.3334 -1.6594 -1.9263 -0.95376 -2.4165 -1.4903 -1.2305 -1.0715 -1.854 -1.5411 -1.3116 -1.7706 -2.6146 -2.0389 -1.2622 -0.91055 -1.5276 -1.1327 -2.3363 -1.5578 -1.6951 -0.47357 -2.0058 -0.90907 -0.97875 -1.4186 -1.7472 -1.1873 -1.3358 -1.0748 -1.2739 -1.2249 -2.839 -2.2696 -2.4386 -1.4647 -2.3871 -2.4081 -1.8991 -1.3322 -0.96099 -1.3101 -2.124 -1.2805 -1.4085 -1.6449 -2.0376 -2.1829 -1.5608 -2.1419 -1.7648 -0.65919 -1.132 -0.95278 -1.9124 -1.0275
-1.945 -2.4909 -1.2388 -0.69283 -1.4368 -1.2074 -1.3979 -1.5149 -1.438 -1.7154 -1.5442 -1.79 -1.0719 -1.8613 -1.8616 -1.8476 -0.78 -1.1938 -2.0275 -1.7055 -2.4614 -0.75986 -1.3234 -0.92808 -2.2541 -1.6938 -1.5391 -1.4267 -1.3467 -1.5048 -1.6895 -1.2218 -1.615 -1.8208 -2.2111 -2.2521 -2.5289 -1.3645 -1.0532 -2.4514 -1.2298 -1.2309 -1.4746 -1.7258 -1.2031 -1.0118 -1.7271 -2.5598 -1.6195 -1.6673 -2.1306 -1.7868 -1.9024 -1.6802 -2.6215 -2.0841 -1.9367 -0.94588 -1.1906 -1.6084 -1.5807 -2.1092 -0.5926 -2.0059 -1.1343 -2.0384 -0.81876 -1.766 -1.3992 -1.6896 -1.712 -2.033 -1.9541 -1.3953 -1.4944 -1.464 -1.1024 -1.2165 -1.543 -2.0362 -2.1032 -0.3952 -2.1467 -1.5807 -2.1029 -2.1523 -1.8203 -2.7056 -2.4092 -2.0984 -1.3259 -2.3878 -1.633 -0.19899 -0.73668 -1.1465 -1.5313 -2.4578 -1.0739 -2.5129
-1.3089 -1.0887 -2.0381 -1.6428 -1.2322 -1.859 -2.0159 -2.5681 -2.2234 -2.648 -1.5691 -1.5468 -1.7622 -1.5674 -0.96325 -2.0127 -1.3649 -1.8277 -1.1664 -1.2244 -1.375 -2.5298 -0.97792 -2.0317 -0.87124 -1.3491 -0.8642 -1.8184 -0.86067 -2.3178 -1.9427 -1.684 -1.3828 -1.2722 -1.4694 -1.7465 -1.1076 -1.8004 -2.3217 -0.86036 -2.6116 -0.40437 -2.1745 -3.1125 -2.1566 -2.3187 -1.6288 -1.8583 -1.432 -1.6724 -1.7664 -2.0426 -2.1424 -1.8419 -0.77341 -1.9941 -1.7974 -1.5794 -1.4606 -2.3736 -2.2469 -1.1313 -2.2222 -2.1452 -2.4532 -2.0482 -2.4495 -2.4409 -2.7324 -2.2896 -1.5566 -1.4993 -1.4186 -1.9181 -1.7319 -2.46 -1.5128 -1.2832 -1.9242 -1.3677 -1.9732 -2.6574 -0.72863 -2.0884 -1.2846 -1.1368 -2.0416 -0.91014 -1.9639 -2.2559 -2.2139 -0.96205 -2.0652 -1.8732 -2.0525 -2.2273 -1.8859 -1.865 -2.1398 -1.4049
-1.4094 -2.3682 -1.869 -1.9734 -2.4526 -1.5849 -1.178 -1.3831 -1.3654 -1.6915 -1.419 -1.8788 -2.1604 -1.8339 -1.2369 -1.2414 -2.1105 -0.76028 -1.6618 -1.974 -1.5698 -1.3736 -1.8781 -1.2582 -1.8952 -1.3462 -1.9106 -1.9765 -2.5117 -1.5008 -1.1518 -1.9912 -1.5123 -1.6608 -2.204 -1.4159 -1.5236 -1.6782 -1.5536 -1.6636 -1.0277 -1.3237 -1.4649 -1.1556 -1.5059 -1.3087 -1.7607 -1.4828 -1.3247 -1.5836 -0.85903 -1.5457 -0.82982 -2.4054 -1.869 -0.8864 -2.1764 -1.8462 -1.7158 -1.8481 -1.1827 -2.0497 -1.5607 -0.49725 -0.99956 -1.5092 -0.96512 -1.6689 -1.9181 -0.91888 -1.7045 -1.8366 -1.4299 -2.0391 -1.2834 -1.3627 -2.0186 -1.2313 -1.4638 -2.372 -1.0867 -1.0983 -2.2606 -1.4001 -1.8905 -1.2841 -2.0044 -1.2292 -2.4096 -0.73893 -1.2006 -2.245 -0.84359 -2.4997 -1.8774 -1.0885 -2.141 -2.2146 -1.4399 -1.2142
-2.3394 -1.1525 -0.98426 -2.3848 -0.87209 -0.94088 -2.2431 -3.0589 -1.9387 -0.87693 -2.237 -1.3284 -1.3835 -1.4171 -2.2219 -1.015 -1.3732 -2.344 -1.9717 -2.2108 -1.7302 -2.4296 -2.1624 -1.9398 -1.4642 -1.3924 -2.0254 -0.78959 -1.6308 -0.57807 -2.2303 -1.2839 -2.0922 -0.93382 -1.5984 -0.61182 -1.4771 -2.6206 -2.5082 -1.6662 -1.2575 -2.0102 -1.6021 -1.5389 -1.1648 -2.0551 -1.8898 -2.1511 -1.7238 -2.1764 -1.8254 -1.7547 -2.4199 -0.9862 -2.258 -1.8464 -1.4302 -2.2271 -1.5908 -0.58476 -1.0364 -2.0743 -2.0432 -1.8281 -2.019 -2.3473 -2.3228 -1.6493 -1.2271 -1.3453 -1.6147 -1.5393 -2.3849 -1.7295 -1.5239 -2.0222 -1.262 -1.9533 -1.4087 -1.6531 -1.6295 -0.98151 -1.2134 -1.4925 -2.0429 -2.1224 -1.6039 -2.0277 -0.65815 -1.7524 -1.3721 -0.81562 -2.2194 -1.1763 -1.3851 -1.8994 -1.526 -0.93489 -1.3556 -2.1055
-1.866 -2.3958 -2.8306 -1.2995 -1.6866 -2.3946 -0.83976 -1.2665 -1.5511 -1.8849 -1.4322 -2.0689 -1.9967 -1.626 -1.5818 -1.7753 -1.918 -1.7626 -1.3128 -1.0234 -1.7815 -1.6939 -1.7535 -1.4921 -2.0687 -1.2705 -1.2855 -1.9973 -1.3253 -2.4917 -0.32966 -1.3664 -1.3026 -1.8818 -1.7588 -2.4264 -1.9374 -1.1521 -0.8981 -2.5752 -2.3916 -1.8843 -1.1906 -1.5923 -2.3025 -1.249 -0.55906 -1.5989 -1.3685 -1.3979 -2.1281 -1.3868 -1.3647 -1.6496 -1.4649 -2.1556 -0.74931 -1.5975 -2.1582 -2.3255 -1.7773 -1.5354 -1.7866 -2.2963 -0.79799 -1.3103 -1.4366 -0.61839 -2.0129 -2.2739 -1.8973 -1.9774 -1.2737 -1.9779 -2.6238 -0.3971 -2.1101 -1.5841 -1.7067 -0.64808 -2.4012 -2.2271 -1.4345 -1.174 -2.0537 -2.0028 -0.31558 -1.8574 -1.2692 -1.6564 -1.5961 -2.0228 -1.6157 -2.1097 -1.6887 -1.7689 -1.0507 -1.6688 -2.407 -2.2379
-1.6686 -1.0245 -0.46392 -2.0077 -1.8319 -1.4586 -1.7679 -1.7172 -1.4918 -1.9452 -1.9448 -1.6869 -1.4138 -2.0392 -1.5323 -2.3458 -1.8264 -1.5056 -1.4451 -1.3042 -1.616 -0.54703 -1.6862 -2.1855 -1.6773 -2.2419 -1.334 -1.9322 -2.0525 -1.5705 -2.4549 -2.2684 -1.9222 -1.8781 -2.2512 -2.0067 -1.6146 -1.8236 -1.0611 -1.4704 -0.78341 -1.5313 -1.9508 -2.4493 -1.4559 -1.6978 -2.5053 -1.3669 -2.1838 -1.7823 -1.6279 -1.4889 -1.5361 -2.022 -1.7154 -1.3854 -1.8002 -1.4711 -1.06 -2.6028 -1.997 -1.9457 -2.1309 -1.6583 -2.4672 -1.2653 -1.4029 -2.2237 -1.088 -1.8052 -1.8262 -1.4803 -1.956 -1.007 -1.4396 -2.711 -1.693 -1.1518 -1.9644 -1.7889 -1.9619 -1.9286 -1.406 -2.0088 -1.2537 -1.4395 -2.9991 -1.5908 -1.9192 -1.4823 -1.8372 -1.5533 -1.9851 -1.5236 -1.2859 -1.4213 -1.8266 -1.9009 -0.93636 -1.4774
-1.8055 -1.4699 -1.6421 -1.724 -1.0447 -1.4985 -2.7678 -1.4443 -1.6043 -1.4189 -2.0332 -1.4938 -2.0088 -1.409 -2.3547 -1.6386 -1.8122 -2.146 -1.8554 -1.9536 -2.0709 -2.4993 -1.8269 -1.98 -1.5334 -0.92558 -1.7624 -2.0017 -1.7339 -1.2695 -1.0041 -1.7281 -1.6875 -2.0713 -1.5293 -1.0587 -1.4769 -1.7047 -2.0844 -1.8155 -1.939 -2.6909 -1.6941 -0.77615 -2.6749 -1.8131 -1.4162 -2.46 -1.5675 -1.8593 -1.7002 -1.3582 -1.1362 -1.9058 -1.9199 -1.7579 -2.898 -1.2908 -2.0691 -0.66577 -1.4166 -1.4048 -1.7184 -1.4458 -1.229 -2.377 -1.4502 -1.8185 -2.0671 -1.1062 -1.8994 -1.8524 -2.0169 -1.8999 -2.172 -1.1935 -1.7792 -2.0054 -2.0171 -2.1001 -1.06 -1.7075 -1.8129 -2.1162 -1.4282 -1.2791 -2.3051 -1.9034 -1.6439 -2.3953 -1.9472 -1.8739 -1.4754 -1.7666 -2.3393 -2.0907 -2.3107 -1.6621 -2.844 -1.4304
-1.3196 -2.4887 -2.8191 -1.803 -1.7938 -1.8659 -0.87731 -1.6951 -1.4507 -2.0651 -1.6233 -2.3609 -1.6805 -1.0977 -1.7808 -2.1093 -1.4263 -1.1946 -1.6925 -2.0587 -1.4185 -2.1555 -2.2014 -1.5752 -2.8188 -3.3747 -2.1534 -1.1329 -1.6258 -1.3997 -1.8045 -0.69503 -1.9496 -1.8437 -1.7165 -1.5253 -1.8345 -1.9721 -2.3391 -1.5376 -1.9588 -1.6319 -2.2046 -1.9002 -2.0951 -2.4521 -1.9592 -1.1169 -1.4276 -2.0866 -1.9671 -2.7441 -1.9163 -1.4041 -1.4275 -1.6879 -0.22136 -2.5351 -2.1187 -2.36 -2.0322 -1.517 -1.0246 -1.969 -2.244 -1.7094 -1.6872 -1.0781 -1.6259 -2.4145 -2.0222 -2.2428 -1.5403 -1.2627 -1.3187 -2.1104 -1.2156 -1.9651 -1.776 -2.0307 -1.5017 -1.5118 -2.7279 -1.996 -1.669 -2.226 -1.526 -1.4791 -1.0454 -1.1432 -1.7144 -2.082 -1.5616 -2.1396 -2.096 -1.374 -2.0453 -1.706 -1.8663 -2.1032
-1.8358 -1.0667 -1.7023 -2.0723 -1.605 -1.9878 -1.6988 -2.2549 -1.8956 -1.4487 -1.6375 -1.147 -1.9983 -3.0735 -1.4268 -1.6949 -2.5186 -2.2164 -1.8144 -1.8531 -1.3809 -0.88585 -1.8542 -1.7954 -1.0809 -0.78727 -1.5936 -2.1176 -1.4443 -2.7123 -1.3316 -2.7568 -2.1313 -1.307 -2.0549 -2.2734 -1.5631 -2.2397 -0.79428 -2.0289 -2.3739 -1.4249 -2.1875 -2.16 -1.5972 -1.0144 -1.6463 -2.2862 -1.7393 -0.82108 -1.504 -2.1715 -2.0518 -2.1523 -1.3071 -1.49 -1.9336 -2.0861 -2.1327 -1.7127 -1.8283 -1.8547 -1.7329 -1.3701 -0.98429 -1.9729 -2.8586 -2.1371 -2.2514 -1.7412 -0.96915 -1.8715 -1.7435 -2.0816 -1.8492 -1.4087 -2.491 -1.464 -2.0087 -1.5456 -1.9752 -1.4395 -1.3979 -1.6513 -1.5985 -1.2864 -1.4654 -1.6788 -1.9969 -2.1139 -1.466 -1.3877 -2.1798 -1.2246 -1.2299 -2.3148 -1.4171 -1.7586 -1.2699 -0.82195
-1.9728 -2.4255 -1.5282 -2.3358 -1.1485 -2.1142 -2.0308 -2.1252 -1.8624 -1.5623 -2.3101 -1.8834 -1.0689 -1.745 -1.9151 -1.0927 -1.1987 -1.5654 -1.9704 -2.1687 -2.4076 -2.6251 -0.86818 -2.11 -1.0962 -2.011 -1.4442 -1.448 -1.9176 -1.3441 -2.5611 -1.8761 -0.49025 -1.2105 -1.5436 -1.0697 -2.262 -0.95833 -2.8743 -1.207 -1.6813 -1.8157 -1.4568 -1.2482 -1.2167 -1.6192 -1.7811 -1.9728 -2.0629 -1.6169 -2.0034 -1.2423 -1.8238 -1.5833 -1.4955 -2.3114 -1.9846 -1.666 -1.5176 -1.7307 -2.5349 -1.847 -2.2578 -2.3988 -2.1369 -1.154 -1.6077 -1.649 -1.2418 -1.676 -2.5458 -1.3382 -1.7217 -1.2828 -1.8347 -2.0929 -1.9917 -2.4117 -1.5605 -1.8576 -1.8384 -2.0964 -1.9127 -0.86164 -1.9934 -2.1581 -2.2017 -1.8946 -2.8474 -0.9731 -1.4411 -1.6079 -2.3934 -2.0297 -1.6947 -2.4724 -1.6929 -2.133 -2.2946 -2.593
-1.6508 -1.8893 -1.9513 -1.2177 -3.4296 -1.5157 -1.8801 -2.0994 -2.0007 -1.7991 -1.0223 -1.6883 -2.7978 -1.599 -1.6323 -2.6871 -1.1694 -1.2152 -1.4525 -1.6802 -2.349 -1.4303 -2.2483 -1.387 -2.2936 -2.2615 -2.7351 -2.468 -1.5088 -2.2621 -1.3908 -1.9971 -2.8551 -2.174 -2.5119 -2.3764 -1.6207 -2.2596 -1.4026 -2.5094 -1.6579 -2.0521 -2.3026 -1.9546 -2.3011 -2.2799 -1.9793 -1.7754 -2.1131 -2.2721 -1.6456 -1.5787 -1.2776 -1.329 -2.2203 -1.8855 -2.4927 -1.7305 -1.4425 -2.0073 -1.1302 -1.716 -1.4118 -1.1629 -2.1297 -1.8366 -0.9295 -1.7072 -1.5738 -1.8559 -1.6233 -2.1426 -1.8523 -2.8586 -1.5239 -1.2308 -1.1574 -1.6179 -2.6049 -2.028 -1.5128 -1.624 -1.815 -1.4859 -1.9585 -2.3592 -2.0114 -1.4472 -1.2505 -2.3993 -1.3457 -2.0866 -1.4787 -2.3462 -1.9314 -1.174 -2.3141 -1.2924 -1.3614 -1.8174
-2.2081 -1.663 -2.176 -1.6089 -1.0754 -1.0609 -2.8456 -1.9837 -2.0718 -2.4197 -1.7442 -2.2724 -1.5041 -1.5817 -1.9749 -1.093 -2.0054 -2.6611 -2.2998 -1.8721 -1.2039 -2.3804 -1.1629 -2.4312 -1.7277 -1.5099 -1.9232 -1.302 -1.4541 -1.9756 -2.0252 -1.6248 -2.124 -1.9903 -0.68382 -1.4883 -2.1461 -2.0345 -1.7734 -1.033 -1.8904 -0.59456 -1.8221 -2.0107 -1.1912 -0.92982 -1.3154 -1.9454 -1.7452 -2.0797 -2.0696 -2.0848 -2.135 -2.5846 -2.0114 -2.4025 -1.5275 -1.465 -1.8418 -1.9557 -1.9424 -2.6664 -2.0246 -2.0007 -1.9237 -2.18 -2.6048 -1.8802 -1.8579 -1.4839 -2.5569 -2.2541 -1.3829 -1.3794 -2.7011 -1.6419 -2.3146 -1.4149 -1.4786 -1.795 -1.0985 -2.9261 -2.0433 -2.3554 -1.6005 -1.5986 -1.7096 -2.6182 -1.7218 -2.538 -2.5371 -1.8764 -1.7329 -1.7624 -2.3411 -1.4327 -1.7742 -1.6572 -1.1691 -1.7093
-2.7663 -1.7654 -1.3593 -2.0438 -2.2626 -2.6337 -1.5488 -1.9017 -1.8463 -1.5937 -2.1382 -0.95922 -2.0348 -2.0623 -2.0797 -2.1425 -2.4275 -1.8171 -1.9448 -2.1073 -2.3021 -1.5383 -3.2557 -1.413 -1.8527 -2.3143 -1.485 -2.4802 -2.2824 -1.7969 -1.9301 -1.5144 -1.4828 -1.6523 -1.4308 -2.4836 -1.5698 -1.5174 -1.2726 -3.2014 -2.0097 -2.239 -1.485 -1.8619 -1.7916 -2.5646 -1.8116 -1.8385 -1.6115 -2.0337 -2.0462 -1.8434 -2.3809 -0.91157 -1.9976 -1.8819 -2.3163 -2.238 -1.8767 -1.5271 -2.3227 -1.6991 -1.2657 -1.8102 -2.5175 -1.5664 -2.3066 -1.659 -2.1109 -2.6238 -0.85726 -1.7809 -2.298 -1.7946 -1.2791 -2.1007 -2.5478 -1.4775 -0.97486 -1.796 -2.3573 -1.2963 -1.3828 -2.4432 -2.719 -1.8677 -2.1984 -1.6131 -2.3212 -1.7259 -2.1089 -1.8086 -1.657 -2.1521 -2.0646 -2.9019 -2.1178 -2.7928 -1.9925 -1.1604
-1.0648 -2.8091 -2.4846 -1.7852 -1.6355 -1.512 -1.1168 -1.5702 -2.131 -1.8388 -1.3009 -1.803 -2.5256 -2.2482 -2.1073 -2.0327 -2.2629 -1.3655 -1.4874 -1.5829 -1.5891 -1.3393 -2.0879 -2.1255 -2.7848 -2.3525 -1.4936 -1.51 -1.5131 -2.1501 -1.3183 -1.8365 -2.59 -2.2349 -3.1777 -1.2121 -2.3331 -2.2554 -2.4517 -1.5547 -1.8786 -2.422 -2.2187 -2.4808 -2.179 -1.3371 -2.2117 -1.3619 -1.5237 -1.7443 -1.7642 -1.7 -1.4265 -2.1656 -1.2411 -1.855 -1.7104 -1.2461 -1.7831 -1.8409 -0.70318 -1.3558 -2.5988 -1.7895 -0.91702 -1.3439 -1.1563 -1.0987 -2.0174 -1.7263 -1.896 -1.3818 -2.3672 -2.2627 -1.5871 -2.1816 -0.81628 -2.3882 -1.975 -1.7406 -2.5313 -2.0012 -2.2186 -0.98173 -2.1718 -1.243 -1.4207 -0.86488 -1.5834 -1.7941 -1.5313 -1.4933 -1.8885 -1.1335 -1.6009 -1.6507 -2.4748 -1.5073 -1.7902 -3.1517
-2.2021 -1.2335 -1.9956 -1.1415 -1.4287 -2.7333 -2.1841 -1.9191 -1.6681 -2.0215 -2.6928 -2.0704 -1.3982 -2.0845 -1.2179 -2.0659 -1.3483 -2.1808 -2.0712 -1.5299 -1.9323 -2.4595 -1.9091 -1.7876 -0.93259 -1.8753 -2.073 -1.9223 -2.3197 -1.9312 -2.0585 -2.1727 -0.9006 -1.6977 -2.2828 -2.5645 -2.1866 -1.9714 -1.5758 -1.5648 -2.0389 -1.5189 -2.4091 -1.0657 -1.8896 -2.2884 -1.8734 -1.5922 -2.1916 -2.6283 -2.1956 -2.1137 -1.8506 -2.4782 -1.5842 -1.2316 -2.5681 -2.1633 -1.7748 -2.3783 -2.0715 -1.7559 -2.0588 -1.697 -2.2501 -2.1759 -1.8695 -2.8478 -2.1628 -1.4315 -2.1015 -2.191 -1.3574 -1.4515 -1.84 -1.6778 -1.7082 -2.2628 -1.8346 -1.2893 -1.7109 -1.1766 -2.0996 -3.1202 -1.5105 -2.5071 -2.5403 -2.1321 -2.596 -2.2405 -2.0698 -2.0904 -2.016 -1.713 -2.0297 -1.6298 -2.039 -2.1382 -2.0471 -1.3861
-1.3854 -1.879 -1.7116 -2.5974 -2.135 -1.6622 -2.2907 -1.6715 -2.2636 -1.5849 -1.6576 -2.0008 -2.2958 -2.0091 -2.1668 -2.387 -2.6254 -2.0577 -1.7562 -1.8919 -2.1072 -1.9587 -1.6332 -1.7075 -2.155 -1.9726 -2.1068 -1.882 -1.7932 -1.1581 -2.9285 -1.5158 -2.1801 -1.6331 -1.6468 -1.2941 -2.0506 -2.462 -2.5065 -2.4543 -1.8009 -1.7854 -2.0167 -3.1708 -2.8508 -2.418 -2.3881 -2.7809 -2.1278 -1.4034 -0.76871 -2.095 -2.184 -1.1411 -1.988 -1.965 -2.0497 -2.255 -2.2538 -1.0356 -2.3972 -2.1307 -1.2607 -2.3062 -1.892 -1.5899 -2.5793 -1.8944 -2.2127 -2.1083 -2.4785 -2.5007 -1.7648 -1.9778 -1.9216 -2.7195 -2.7416 -1.4171 -2.4945 -2.2873 -2.4149 -3.0134 -2.1446 -0.97919 -1.2586 -2.3116 -1.6458 -2.8275 -0.6758 -1.6756 -2.6991 -2.1186 -2.1022 -2.2471 -2.5859 -1.391 -0.96003 -2.0728 -2.0671 -2.3218
-2.7644 -1.6643 -2.0296 -2.2285 -2.1247 -1.9288 -1.4894 -2.2312 -1.5831 -2.0185 -1.9832 -1.9194 -1.5125 -1.2405 -2.236 -1.9532 -1.5369 -1.9305 -2.1691 -2.2532 -1.6595 -1.6757 -2.1077 -2.1028 -1.9243 -1.6696 -1.5396 -2.1915 -1.9765 -2.6164 -0.86525 -2.5404 -1.8804 -2.4294 -1.7586 -2.5473 -2.5701 -1.3895 -3.1543 -0.8456 -1.5114 -1.7627 -1.6912 -1.5357 -0.79463 -1.4528 -1.9148 -2.3879 -2.1607 -1.9021 -2.9038 -2.2686 -2.4504 -2.6199 -2.1319 -2.5085 -1.0068 -1.6128 -1.5716 -2.1682 -1.9561 -2.266 -2.5037 -2.1835 -1.6637 -2.2496 -1.3341 -1.7255 -1.8733 -1.9518 -2.2508 -1.9195 -1.9805 -1.9089 -1.8197 -1.7818 -2.0448 -2.8112 -2.6619 -2.2261 -0.87011 -1.6834 -2.4496 -2.2059 -2.3812 -1.5642 -2.4571 -1.8937 -2.7184 -2.0051 -1.7783 -2.1116 -1.5153 -1.6869 -1.5406 -1.8879 -3.1315 -1.8229 -2.2049 -1.6375
-1.3091 -1.9517 -1.7053 -1.8644 -1.3786 -1.5963 -0.94446 -2.2975 -1.8533 -2.4299 -1.8872 -1.8204 -2.4282 -2.4406 -1.2959 -1.2355 -1.6443 -2.3536 -1.6651 -2.0992 -2.3403 -1.9943 -1.6427 -2.222 -1.2128 -2.428 -1.5328 -1.8178 -1.5541 -2.2832 -2.4999 -2.1201 -2.5332 -1.6918 -1.9124 -1.2703 -1.973 -1.8662 -1.2986 -1.8525 -1.5461 -2.3632 -1.1027 -1.996 -2.4821 -2.2267 -2.1114 -2.2256 -1.7114 -1.9374 -2.0808 -1.3682 -1.2439 -2.4859 -2.3862 -2.0967 -3.0817 -2.6533 -2.863 -1.7685 -1.5754 -1.7366 -1.8276 -2.3052 -1.7757 -2.1787 -1.8455 -2.024 -2.0752 -1.8432 -1.4266 -1.5657 -2.2047 -2.1014 -2.7035 -2.236 -1.2557 -1.6291 -0.6659 -1.9654 -2.2969 -1.998 -0.96405 -2.3451 -2.0989 -1.8011 -1.7699 -1.7602 -2.1543 -1.5212 -1.5255 -0.95109 -1.8395 -2.3721 -1.5644 -1.7472 -0.70305 -1.9931 -2.4181 -1.5251
-2.3196 -2.0676 -1.8598 -2.0578 -2.7109 -1.7056 -2.5222 -1.4445 -2.3923 -2.2361 -2.9657 -1.7854 -1.9264 -1.6954 -2.2983 -1.8438 -2.5241 -1.581 -2.1939 -2.1479 -1.6638 -1.6664 -2.4859 -1.7274 -3.232 -2.0577 -2.3529 -1.9504 -2.1376 -1.2587 -1.5442 -1.7054 -1.5746 -2.9825 -1.7506 -1.649 -1.2949 -3.039 -1.7188 -2.3353 -1.2741 -2.0825 -2.0884 -1.78 -1.3429 -1.679 -2.0448 -1.1436 -1.1594 -2.9792 -1.8916 -2.211 -1.629 -1.4488 -0.59267 -1.7875 -2.068 -1.8724 -1.4567 -2.1843 -2.2882 -2.2386 -1.5822 -1.563 -2.1996 -1.1703 -1.8505 -1.7992 -1.9395 -1.7786 -2.0288 -2.3844 -2.29 -1.8933 -1.7432 -1.7953 -2.3301 -1.8592 -2.5088 -1.6575 -2.1571 -2.3957 -2.1526 -1.5978 -2.35 -2.6045 -1.7245 -2.4067 -2.0388 -2.1027 -1.5199 -2.86 -2.7634 -1.9685 -1.7924 -2.6959 -2.8568 -2.1025 -1.8013 -2.2254
-1.7927 -2.9187 -2.1681 -2.6262 -2.1587 -1.9646 -1.7049 -2.3087 -1.9314 -1.6985 -1.2756 -1.6592 -1.8676 -1.9054 -1.8728 -2.741 -1.6293 -2.5764 -1.9887 -1.6098 -2.0324 -2.5889 -1.6462 -1.6974 -2.6271 -1.7744 -2.6785 -2.5201 -1.9612 -2.4249 -2.4886 -2.1035 -1.342 -1.9902 -2.7653 -2.4932 -1.48 -1.2951 -2.0821 -2.3297 -2.7829 -2.1006 -2.3516 -1.7042 -2.0787 -1.4708 -2.0789 -1.7474 -2.5093 -1.8436 -1.7846 -2.3907 -1.8186 -1.5794 -3.0579 -2.047 -2.0365 -1.7539 -1.8461 -1.7175 -1.8893 -1.7784 -2.4513 -1.9818 -1.6606 -2.2787 -2.5161 -2.3432 -2.1476 -2.4157 -2.6728 -2.5943 -2.0415 -2.8534 -2.9246 -1.043 -1.4933 -1.6605 -1.7592 -2.5814 -2.1031 -0.95455 -2.285 -2.16 -1.2502 -2.21 -2.1296 -2.0718 -1.2368 -2.8736 -2.8021 -1.9323 -1.6132 -2.6481 -2.2398 -2.003 -1.9402 -1.8504 -1.5009 -2.5789
-2.4401 -1.4715 -2.6307 -1.7906 -1.5665 -1.7685 -2.6464 -2.1438 -1.9627 -2.0763 -2.1151 -1.8503 -1.921 -1.5592 -2.1387 -2.0771 -1.6223 -2.1079 -2.126 -1.8816 -2.2724 -2.5771 -1.5216 -2.3938 -1.5819 -1.7934 -1.3243 -1.5002 -1.9718 -1.6115 -2.0012 -2.3729 -2.3715 -1.1233 -2.187 -2.2072 -2.376 -2.9058 -1.9668 -1.9208 -2.6571 -1.6712 -1.5315 -1.7189 -3.2481 -1.9569 -2.4545 -2.4487 -2.1144 -1.4383 -2.5482 -1.4587 -2.4369 -1.9665 -2.5644 -2.9635 -1.8399 -1.8882 -2.1868 -2.9943 -2.3278 -2.2554 -2.204 -2.2895 -3.202 -2.3102 -1.2255 -1.4981 -2.1512 -1.808 -1.8273 -1.1737 -1.9841 -1.3888 -1.3398 -2.0911 -2.3705 -2.4072 -1.7076 -1.4518 -2.137 -2.4322 -1.6591 -2.3099 -1.7938 -1.7348 -2.3046 -1.7284 -2.432 -1.1341 -1.815 -3.0619 -2.6808 -2.0981 -1.9755 -1.2064 -1.9039 -2.2814 -2.3636 -1.7355
-1.9873 -1.8346 -1.7417 -2.0108 -2.2058 -2.1296 -1.9086 -2.3223 -1.8217 -1.6832 -1.8971 -2.8716 -2.3786 -2.8808 -2.2963 -1.9307 -1.279 -1.4149 -1.6134 -2.1011 -2.7387 -1.2612 -2.9019 -2.074 -1.6298 -2.342 -1.7765 -2.7133 -2.3 -2.0749 -2.1741 -1.3632 -2.8003 -2.413 -1.7427 -2.4472 -2.1834 -1.9582 -1.9603 -3.2018 -1.5033 -2.1545 -2.5398 -2.6894 -1.9167 -2.145 -1.9215 -2.535 -1.448 -2.206 -2.9095 -2.3881 -2.0391 -2.4478 -0.86522 -1.169 -2.0254 -1.0972 -1.8995 -1.8116 -2.0419 -1.5772 -1.9696 -1.434 -2.037 -2.431 -2.3118 -1.9978 -1.586 -2.4516 -2.7095 -2.0256 -2.5068 -2.081 -2.5943 -2.2003 -2.1869 -2.4569 -2.2226 -2.1247 -2.6376 -2.5152 -2.2339 -1.6126 -2.8257 -2.5295 -1.6447 -1.7419 -2.0352 -2.2085 -2.1086 -1.3575 -1.8465 -1.3306 -1.7225 -2.3574 -2.1951 -1.8254 -1.2847 -2.2485
-2.0719 -2.1216 -1.9526 -1.8641 -1.3809 -2.8294 -2.4796 -2.0315 -2.1357 -2.0927 -2.2999 -1.1147 -1.6061 -2.5311 -1.7609 -1.9916 -3.2447 -2.2907 -1.6401 -2.4191 -1.6076 -2.4956 -2.5875 -1.9197 -2.6108 -1.8417 -1.918 -2.2523 -1.6073 -2.429 -1.9633 -2.0677 -2.1914 -2.0175 -2.4873 -1.9427 -2.1114 -1.9499 -2.0638 -1.5831 -2.1141 -1.7184 -1.8121 -2.3893 -1.855 -1.7264 -1.2972 -1.6031 -2.7648 -2.3897 -1.3957 -2.2137 -3.077 -2.3858 -2.2911 -2.1734 -1.6444 -3.31 -2.3943 -1.6357 -2.1887 -2.2328 -2.2715 -2.2188 -2.1024 -1.5572 -2.4421 -2.2612 -2.4017 -1.7086 -0.97564 -1.7657 -1.1754 -2.2366 -1.3615 -2.4669 -1.9997 -1.6676 -2.2205 -1.8107 -1.5511 -1.6593 -1.9411 -1.9996 -1.9923 -1.7044 -3.0727 -2.331 -2.3369 -2.4937 -2.3011 -1.9174 -1.5274 -2.151 -2.599 -2.1635 -1.4237 -2.4592 -2.4231 -1.8505
-3.2929 -2.5607 -1.8788 -2.1152 -2.5837 -1.5783 -1.3943 -2.1415 -1.824 -2.1128 -2.1149 -2.7414 -2.0079 -0.9077 -2.6224 -2.3484 -2.2753 -2.1263 -2.5838 -2.1386 -1.6484 -1.9485 -1.8858 -1.9241 -1.9915 -1.9731 -3.1128 -1.7733 -1.9089 -2.3873 -1.2518 -2.1918 -2.167 -1.5161 -1.7543 -1.7619 -1.854 -1.5311 -2.4044 -1.5997 -2.5915 -2.2954 -2.5759 -1.9118 -2.6362 -1.8368 -2.8297 -2.1873 -2.5021 -2.2196 -2.3016 -1.9259 -0.48204 -2.0781 -1.2478 -2.1513 -2.9873 -2.6275 -1.6502 -2.7122 -1.4696 -2.4912 -1.9208 -2.401 -2.2536 -2.065 -2.1693 -2.2816 -1.7314 -2.1369 -2.9637 -2.671 -2.5002 -1.819 -2.3377 -1.8958 -2.4543 -2.2362 -2.2994 -1.8833 -1.6816 -1.8255 -3.1622 -2.3279 -2.4935 -2.2547 -1.7578 -2.0173 -1.84 -2.1864 -1.7707 -1.7285 -1.9139 -2.221 -1.5818 -2.1974 -3.1531 -1.7558 -1.8416 -2.1271
-1.0948 -1.4591 -2.0057 -2.3201 -1.9269 -2.1926 -2.7766 -1.7924 -2.3034 -2.4686 -2.4069 -2.1305 -2.8323 -2.2285 -2.0056 -1.796 -1.5763 -1.8348 -2.2314 -2.3861 -2.8638 -1.8533 -0.8697 -2.3979 -2.0124 -3.0522 -1.571 -2.2832 -1.646 -1.9936 -2.2933 -1.7835 -1.4791 -2.5052 -2.1466 -1.8474 -2.1288 -2.7804 -1.1776 -2.6572 -1.8452 -1.0419 -2.2108 -3.0019 -1.9343 -2.915 -1.6482 -2.3916 -1.2618 -1.0969 -1.6097 -2.1506 -2.9923 -1.8683 -3.1779 -2.3457 -2.0541 -0.96471 -2.72 -1.9192 -2.1346 -2.5998 -2.2782 -1.6951 -1.0318 -2.8884 -2.1946 -1.9489 -2.0882 -2.3499 -2.1571 -1.9679 -1.7017 -2.6753 -1.7909 -2.1004 -1.7351 -2.0417 -1.5297 -3.0189 -3.1113 -1.9465 -1.9703 -2.2867 -1.5968 -1.6748 -2.8735 -1.4488 -1.5017 -1.469 -2.6768 -2.8816 -2.4117 -2.6996 -2.3701 -2.2423 -2.2758 -2.0247 -2.5168 -2.441
-2.1807 -2.737 -2.5496 -2.303 -2.7416 -2.7691 -1.3919 -2.146 -2.3204 -1.9243 -1.484 -2.2671 -2.2125 -3.3401 -2.6798 -3.1017 -1.9153 -2.3407 -1.4059 -1.6532 -1.8263 -2.4815 -3.2527 -2.3886 -2.5709 -1.625 -1.4876 -2.2 -2.7121 -1.953 -2.2724 -2.0748 -2.4973 -2.0807 -2.54 -2.513 -2.2557 -2.5532 -2.3803 -1.6752 -1.1527 -2.6772 -1.9375 -1.237 -0.94698 -2.5689 -1.8523 -2.0445 -2.2365 -2.7377 -1.4953 -2.2794 -2.0405 -1.8832 -1.4661 -2.5755 -1.8406 -2.5822 -1.5819 -2.3298 -2.0983 -1.556 -1.8529 -3.5867 -2.1124 -1.8477 -1.9399 -2.2762 -2.5268 -2.1499 -2.5567 -2.2614 -2.5903 -1.5645 -2.0667 -1.4153 -2.4739 -2.1295 -2.6436 -2.187 -1.8428 -2.5351 -1.4108 -1.5596 -1.7586 -2.0547 -1.6585 -2.7825 -3.0701 -2.9971 -1.534 -2.2263 -2.1354 -2.1722 -2.6223 -1.788 -1.6101 -2.7915 -2.224 -1.4582
-3.2673 -1.5496 -2.6586 -2.3365 -1.303 -1.5252 -3.0023 -2.1216 -2.7495 -2.652 -2.3318 -1.5727 -2.189 -1.549 -1.7035 -1.5922 -1.6689 -2.1624 -2.8877 -1.7494 -2.4722 -1.7311 -2.973 -3.1341 -1.1078 -1.824 -2.3552 -1.5746 -2.2375 -2.0767 -2.2854 -3.1338 -1.7686 -2.1764 -2.1156 -1.3688 -2.2275 -1.7507 -2.0386 -2.2654 -2.2263 -2.8263 -2.1845 -2.4405 -2.0949 -1.513 -2.4848 -2.3457 -1.9794 -2.3271 -2.851 -2.0595 -2.6596 -2.7512 -2.6719 -1.6706 -2.7576 -1.6838 -2.4919 -2.0779 -2.4111 -2.1078 -2.193 -1.2766 -2.4081 -2.3536 -2.5765 -2.2802 -1.9415 -1.641 -2.3335 -2.5358 -1.8755 -1.3587 -2.134 -3.4279 -1.6617 -2.2175 -2.6383 -1.7972 -1.7566 -2.6424 -3.1989 -2.5924 -2.7311 -1.8992 -2.2349 -2.5763 -1.8268 -2.0167 -2.3462 -1.5025 -2.6447 -1.88 -2.057 -2.6813 -2.7694 -2.0447 -2.2909 -2.2437
-1.0375 -2.4951 -2.4118 -2.7541 -3.107 -2.1448 -1.866 -2.803 -1.5616 -1.4726 -1.6394 -2.5093 -1.8614 -2.741 -2.0284 -2.0983 -2.5391 -1.727 -2.4717 -2.6574 -1.8321 -2.1599 -0.76002 -1.8106 -3.0524 -2.3621 -2.8468 -3.4871 -1.8704 -2.504 -1.9259 -2.4497 -2.499 -2.0142 -2.1652 -2.2439 -2.0549 -1.8642 -2.8489 -2.3584 -2.7612 -1.5541 -2.424 -1.8704 -2.5273 -2.5101 -2.218 -2.6011 -2.4334 -2.1266 -2.0477 -1.2903 -2.1756 -2.4542 -1.9417 -2.6496 -2.0209 -2.638 -2.1339 -3.0893 -1.9743 -2.6378 -2.0587 -2.321 -2.068 -2.4502 -1.4118 -1.3804 -2.2054 -2.4614 -2.3697 -1.471 -1.9535 -2.8559 -2.421 -2.1328 -2.1358 -1.7838 -2.0078 -1.5766 -2.0584 -2.3064 -1.7966 -1.8969 -2.0725 -1.8546 -1.4888 -1.8713 -2.2902 -1.827 -2.5463 -2.2103 -1.4596 -1.9394 -1.8556 -2.6708 -1.4824 -2.1468 -1.3699 -2.6175
-2.6401 -1.6069 -2.0536 -2.3043 -1.6487 -2.5246 -2.5306 -2.4314 -2.0772 -2.5433 -2.8497 -2.1517 -2.309 -1.647 -2.3737 -2.0767 -2.3299 -3.5121 -1.6263 -1.8414 -2.1571 -2.3778 -3.3069 -2.5981 -2.6002 -2.2329 -2.2095 -2.0271 -2.0926 -2.2046 -2.0112 -1.7612 -3.2406 -2.599 -2.7843 -2.6544 -2.7863 -2.599 -1.8602 -2.0898 -1.6099 -2.8247 -1.8146 -1.9473 -2.7266 -1.3927 -2.0779 -1.1698 -2.0974 -2.5469 -2.4406 -2.9683 -1.7273 -1.4987 -2.205 -1.5143 -2.4164 -2.513 -2.3843 -1.8446 -1.8021 -2.0897 -2.5619 -1.4672 -2.8454 -1.9262 -2.1659 -2.3901 -2.8895 -1.878 -1.7752 -2.4716 -2.8652 -2.1461 -2.5542 -1.2036 -2.3167 -2.1094 -1.8303 -2.6271 -3.0738 -1.7849 -2.354 -2.7753 -2.65 -2.7276 -1.87 -1.902 -2.1829 -2.3537 -2.132 -2.3362 -2.3523 -2.6379 -3.0576 -1.2447 -2.146 -2.16 -2.627 -1.7359
-1.7304 -2.9697 -1.9012 -1.3387 -2.2545 -2.1075 -1.2971 -1.4321 -2.4391 -1.9288 -2.6261 -2.4995 -1.6952 -2.8122 -2.4111 -2.4443 -2.7932 -1.8054 -1.9044 -2.6889 -1.962 -1.8119 -2.3457 -1.4747 -2.1304 -1.8975 -1.8195 -1.9476 -1.8378 -2.232 -2.1969 -1.5649 -1.2397 -2.106 -1.9563 -2.1068 -1.4261 -2.3665 -1.9092 -2.2561 -2.8134 -2.3402 -2.617 -2.119 -2.6752 -3.1514 -2.1474 -3.0455 -2.7365 -2.1398 -2.1731 -2.6707 -3.2834 -2.6261 -1.8268 -2.1781 -1.4924 -2.2978 -1.8026 -1.6823 -3.2717 -2.1301 -2.3223 -3.0981 -1.9045 -2.2678 -1.8897 -2.5272 -2.1682 -2.9211 -2.332 -3.3096 -2.502 -2.2922 -1.9188 -2.4431 -2.4556 -1.9468 -2.3558 -2.0783 -2.3605 -2.1826 -2.1882 -2.4681 -1.734 -2.0668 -3.107 -2.3334 -2.3968 -2.2077 -2.5603 -2.4723 -2.3447 -1.5691 -1.6049 -1.8331 -3.2432 -1.9459 -2.0515 -3.0671
-2.9672 -2.4746 -2.1731 -3.2237 -2.6312 -2.3204 -2.8943 -2.3602 -2.2652 -2.4228 -2.1551 -1.7385 -2.1728 -1.7343 -2.5364 -2.2819 -1.9527 -2.0649 -2.2784 -2.3768 -2.8812 -2.6759 -1.5443 -2.2649 -2.5964 -2.0994 -2.509 -1.0362 -2.9488 -1.8149 -1.9849 -1.8948 -2.9076 -2.0285 -2.2472 -2.654 -3.4535 -3.0503 -3.2598 -2.5277 -1.9302 -2.1563 -1.792 -2.4967 -1.7328 -2.2674 -2.3376 -1.4477 -1.844 -1.3753 -1.7498 -2.0782 -1.9249 -2.1934 -2.7163 -2.5355 -3.0385 -2.5761 -2.2733 -2.2047 -2.164 -1.5441 -2.397 -1.6132 -2.5518 -1.9544 -2.3951 -1.1214 -1.3277 -2.605 -1.8384 -2.4346 -2.0993 -3.0055 -1.4982 -2.7392 -2.5756 -2.386 -2.6365 -1.4529 -1.4053 -2.0262 -1.6071 -1.0751 -2.3284 -2.3305 -3.4467 -1.916 -2.1635 -2.5817 -1.5395 -2.2379 -2.1334 -2.2813 -2.0298 -2.4482 -1.5667 -2.5556 -2.1221 -2.067
-2.2037 -1.8012 -2.548 -1.4918 -2.2327 -1.9577 -1.8412 -2.5821 -2.2226 -2.3333 -1.7827 -3.0746 -2.8932 -2.6099 -1.5154 -1.8897 -3.0661 -2.6125 -2.072 -1.7751 -2.3028 -2.3625 -2.2708 -2.4449 -1.8783 -3.3403 -2.1061 -2.5913 -1.9017 -2.8695 -2.4322 -3.3118 -2.2299 -2.1243 -2.9485 -2.48 -1.5195 -1.0998 -1.3608 -1.9343 -2.7069 -2.0958 -2.3084 -2.4559 -2.3592 -2.077 -1.8883 -2.4932 -2.0408 -2.9639 -2.7163 -2.0583 -2.1352 -1.6671 -1.9961 -2.1455 -2.1446 -2.0018 -2.435 -2.3983 -1.3776 -2.444 -2.4801 -2.604 -2.3958 -2.8855 -3.0145 -3.1398 -1.9216 -1.7321 -2.1469 -2.1646 -2.3001 -2.0524 -2.1928 -2.7577 -1.957 -2.5248 -1.6716 -3.1864 -2.5805 -2.4103 -2.8846 -2.0052 -2.3023 -2.5484 -1.9735 -2.553 -2.6138 -2.4138 -2.6676 -2.1028 -2.9015 -3.0458 -2.1521 -2.2588 -3.3955 -1.4776 -2.2896 -1.5619
-2.4479 -2.5672 -2.6004 -3.5294 -1.525 -2.2796 -1.7994 -2.7278 -2.3173 -1.4139 -2.6941 -2.1717 -1.8587 -1.7509 -2.7536 -2.9161 -1.4252 -1.2577 -2.3599 -2.4562 -1.7208 -2.7786 -1.6359 -1.824 -2.6656 -1.9245 -1.7355 -2.2633 -2.2942 -2.8963 -1.4331 -2.557 -1.6149 -2.8362 -1.8953 -1.8497 -2.4337 -2.5164 -2.8909 -2.7352 -1.4056 -2.3315 -2.3961 -3.074 -1.9012 -2.2814 -2.7459 -2.842 -2.6819 -1.5701 -2.4643 -2.9052 -1.9084 -2.7042 -2.2427 -2.7348 -1.5938 -2.3413 -2.4324 -2.4005 -2.9838 -3.046 -2.2522 -2.317 -2.3536 -1.3647 -2.3545 -2.1408 -3.2669 -1.7286 -2.6708 -1.9425 -2.1357 -1.9975 -2.8327 -1.515 -2.225 -2.3658 -2.3408 -1.8313 -2.5676 -2.5981 -2.2301 -2.7325 -2.5416 -2.5053 -2.0098 -2.6049 -1.7737 -2.16 -1.5544 -2.0677 -2.0553 -1.4377 -2.0473 -2.3475 -1.5625 -3.232 -2.032 -3.398
-2.0346 -2.316 -2.44 -1.7595 -2.0889 -2.9875 -3.2318 -2.3185 -1.4754 -2.8069 -2.0019 -1.9506 -2.6707 -2.1682 -1.6938 -1.8534 -1.9294 -3.5231 -2.5514 -2.3702 -2.3472 -2.6887 -3.9973 -2.0232 -1.8023 -2.984 -2.8519 -2.8225 -2.0506 -2.2161 -3.2695 -1.9209 -1.8985 -2.1558 -1.5914 -2.914 -2.0909 -2.9233 -2.665 -2.0288 -2.747 -2.376 -2.3568 -1.6532 -2.2668 -2.4305 -1.8012 -1.5786 -1.9684 -2.9941 -2.0573 -2.1644 -1.5605 -2.4084 -2.0224 -2.4563 -3.8009 -1.4336 -1.8073 -2.0487 -2.2347 -1.9845 -3.1389 -2.7554 -1.6586 -2.5045 -2.4155 -2.2523 -1.7552 -2.9041 -1.9898 -2.0646 -2.4375 -2.7732 -1.8213 -2.5531 -2.928 -2.3966 -2.2495 -2.2205 -2.1722 -3.0741 -2.222 -2.8563 -2.8226 -1.7876 -2.5565 -1.955 -2.4794 -2.9831 -2.7817 -2.6767 -2.0218 -2.362 -2.2955 -2.0341 -2.6871 -2.6638 -3.6457 -1.4811
-2.5044 -2.7269 -1.2068 -2.0242 -2.2266 -2.6639 -2.2027 -2.6279 -3.4011 -2.2158 -2.3963 -2.1764 -1.7539 -3.0486 -2.9661 -2.1519 -2.5322 -0.705 -2.2423 -2.1423 -2.7769 -2.1584 -1.3621 -2.1997 -2.3424 -1.8689 -1.5308 -2.7777 -2.6884 -1.8285 -1.9395 -3.03 -3.2808 -2.0009 -3.4142 -1.3238 -2.6421 -2.3737 -1.4681 -2.9075 -2.2273 -2.1616 -1.8592 -2.717 -3.2079 -1.5738 -2.4052 -3.1189 -2.3897 -2.4674 -2.6494 -2.3253 -2.6376 -2.7594 -2.0439 -2.0294 -1.8815 -2.7168 -2.7702 -2.5058 -2.1824 -2.975 -1.5035 -1.3786 -1.7839 -2.1386 -1.6776 -1.7079 -2.8175 -2.9673 -2.9398 -2.1176 -2.1183 -1.7608 -3.1616 -2.35 -1.916 -1.5777 -2.4226 -3.1472 -2.3565 -1.8292 -1.4662 -1.4757 -1.6065 -2.9598 -2.1873 -2.8707 -2.9296 -1.6929 -2.5065 -1.9619 -2.5128 -2.9001 -2.7817 -2.457 -2.2916 -2.2837 -1.3054 -3.113
-2.9051 -2.0697 -2.8846 -1.6995 -3.0429 -1.677 -2.0993 -1.611 -2.3289 -3.3252 -2.6099 -1.9122 -2.6228 -2.128 -1.7821 -2.8266 -2.5319 -2.8113 -2.8125 -2.572 -1.9324 -1.9376 -2.6093 -2.335 -3.0327 -2.3665 -3.1819 -1.6851 -1.4425 -1.7967 -1.8699 -1.8578 -1.83 -3.5707 -1.4667 -1.9859 -2.5174 -2.2824 -2.703 -2.2407 -2.3605 -2.0768 -1.9525 -2.4399 -2.1635 -2.0457 -3.024 -2.2062 -1.5681 -2.8332 -2.4612 -1.1717 -1.7357 -1.4274 -2.4027 -1.6745 -2.2532 -1.9626 -1.6952 -2.5832 -2.3591 -2.0602 -1.9656 -2.782 -3.2567 -2.5381 -2.5177 -2.5652 -2.3665 -1.8216 -1.3782 -1.8896 -2.5164 -2.4706 -2.9263 -2.199 -2.7473 -2.7056 -2.132 -1.3952 -2.4994 -2.8255 -3.0587 -2.31 -1.918 -1.6459 -2.6333 -2.6654 -2.5711 -2.5317 -1.8395 -3.0468 -2.1708 -2.178 -2.1179 -2.4278 -2.1515 -2.0152 -2.5144 -2.2409
-1.1038 -2.6794 -2.1315 -2.8418 -2.0411 -1.9425 -2.4477 -2.483 -1.9794 -2.2575 -1.6127 -2.827 -2.2195 -2.4617 -2.6709 -2.1241 -2.3838 -2.7483 -1.7081 -2.311 -2.8518 -2.3659 -2.2944 -2.6253 -2.1114 -1.8038 -2.2757 -2.5054 -2.9818 -2.5169 -3.4883 -2.5361 -2.7109 -2.5146 -2.7571 -3.4264 -1.9645 -2.9622 -2.5078 -1.5474 -2.3856 -2.0251 -2.8376 -1.9031 -2.6383 -2.6016 -2.2743 -2.7545 -3.1963 -1.5172 -1.3996 -2.827 -3.5048 -2.6142 -2.6026 -3.0475 -1.8836 -3.3983 -3.3384 -2.6946 -2.3729 -2.7815 -2.1963 -2.1449 -2.0963 -1.8359 -1.9891 -2.4928 -2.5195 -1.8345 -3.0134 -3.6959 -2.7253 -2.2691 -1.4106 -1.8836 -2.2425 -3.374 -2.8816 -2.0775 -1.4936 -1.5187 -2.1931 -2.9485 -2.7312 -2.887 -2.7145 -2.4649 -1.352 -1.6209 -2.8222 -2.0123 -3.0352 -2.4795 -2.2772 -1.9871 -2.9633 -2.1974 -2.5765 -2.6856
-2.3442 -2.0418 -2.5175 -3.2587 -2.1708 -2.5376 -2.1167 -2.1478 -2.203 -1.9227 -2.4698 -2.4457 -2.9121 -2.5752 -3.0588 -2.4057 -2.3787 -1.7305 -1.979 -2.2927 -1.6142 -2.6072 -2.6468 -2.3968 -2.2724 -2.7606 -2.3533 -2.6059 -1.6731 -2.6227 -2.0963 -2.2987 -2.5926 -1.8759 -2.578 -1.3453 -2.0144 -1.7437 -2.6163 -2.7339 -2.4558 -1.8718 -3.3125 -2.8168 -3.1899 -2.3395 -2.7525 -2.3278 -1.7384 -2.7052 -2.7885 -2.7702 -2.0303 -2.5848 -2.4633 -2.1194 -2.7998 -2.4204 -2.3796 -2.1777 -3.1836 -3.5295 -2.3806 -2.3354 -2.0399 -2.7608 -3.1806 -2.5116 -2.2254 -2.2518 -2.1097 -1.4493 -2.107 -3.2683 -3.2178 -3.0522 -2.2751 -2.0532 -2.3211 -2.7929 -3.1613 -2.8045 -2.3379 -2.6958 -2.3734 -2.827 -2.0526 -2.2532 -2.9873 -3.0406 -2.1093 -1.7693 -1.7545 -2.6313 -1.9861 -2.6185 -2.6406 -2.7436 -2.0476 -2.1861
-3.1687 -2.1361 -3.292 -1.9065 -2.5266 -2.2359 -1.977 -2.903 -2.3304 -2.142 -2.561 -2.5298 -2.3193 -3.0175 -2.0617 -1.9579 -2.4954 -2.6447 -2.6463 -2.7591 -3.1757 -2.2631 -2.4106 -2.8352 -2.5727 -3.0856 -1.8245 -2.1541 -2.2141 -2.8466 -2.7052 -1.7589 -2.2109 -1.9921 -2.4793 -2.3823 -2.8743 -2.7429 -2.2806 -2.3408 -1.8512 -2.9142 -2.2987 -2.1442 -1.6553 -2.6854 -1.8017 -1.4254 -2.5721 -1.5552 -1.9859 -2.8091 -2.0479 -2.6068 -2.4096 -2.7602 -3.0191 -1.8305 -2.7539 -2.2486 -2.0417 -0.89716 -2.2177 -2.4106 -2.983 -2.3158 -2.2528 -1.3079 -2.8108 -2.7798 -3.4381 -3.6275 -2.5472 -2.0181 -2.0095 -2.2438 -2.1711 -2.4078 -2.2061 -2.01 -2.1385 -2.0807 -2.3665 -2.4926 -2.7955 -2.4377 -2.5953 -1.4439 -2.0698 -2.8095 -3.2347 -2.6853 -2.1792 -1.7805 -3.4552 -3.2219 -1.6339 -1.9752 -2.2982 -1.967
-2.1995 -2.5952 -1.6982 -2.3369 -2.7966 -2.3085 -1.9806 -2.2005 -1.9953 -2.4878 -2.7126 -2.1161 -2.5162 -1.5444 -2.0498 -2.6159 -2.4992 -3.2589 -2.9526 -1.9994 -2.1093 -2.4914 -1.8816 -2.2641 -2.3408 -1.4843 -2.513 -2.4079 -2.6668 -1.9927 -2.2741 -2.1861 -2.3513 -1.6049 -2.6276 -2.4711 -2.5621 -2.3248 -2.8591 -2.5028 -2.2797 -2.2597 -2.0681 -2.6955 -2.983 -2.2806 -1.9567 -2.5338 -2.0195 -3.3816 -3.159 -1.6889 -2.5198 -2.4517 -1.8624 -1.9661 -2.6439 -2.9011 -1.7989 -1.9158 -2.277 -2.5331 -2.5699 -2.6939 -1.9561 -2.54 -2.5279 -3.5647 -2.138 -2.4629 -2.404 -2.394 -3.0215 -2.2091 -1.8424 -2.0324 -2.3518 -1.8697 -1.7071 -2.8027 -1.9955 -2.5877 -1.9983 -1.8493 -2.0398 -2.149 -1.9746 -2.4228 -2.6517 -2.3185 -2.5516 -2.2859 -2.9962 -2.4523 -1.6074 -2.322 -2.3703 -2.7238 -2.5313 -2.7207
-2.5439 -2.4199 -1.9401 -2.1122 -2.0625 -1.896 -2.4118 -3.0132 -2.8507 -2.6195 -2.3137 -2.7214 -1.9238 -2.0365 -2.3973 -2.9589 -2.1089 -2.1572 -2.5854 -2.8494 -2.4017 -2.0865 -2.8602 -1.9879 -2.6551 -2.8905 -2.6945 -2.7489 -2.0354 -2.7238 -1.6598 -2.5945 -2.5525 -3.6475 -2.7117 -2.7961 -2.6262 -2.8 -2.3338 -2.2812 -2.3814 -2.3723 -2.4978 -2.6753 -1.8649 -2.006 -2.0799 -2.6269 -3.4858 -2.8739 -2.5641 -2.6416 -2.1309 -2.5374 -2.843 -3.4718 -2.2109 -2.0142 -2.7345 -2.5068 -2.6771 -2.87 -2.4676 -2.3001 -3.1516 -2.7007 -1.8877 -1.4665 -2.2449 -3.2725 -2.7007 -2.1387 -1.8408 -1.82 -2.1495 -3.0364 -2.3815 -2.3958 -2.9686 -2.3381 -2.7171 -2.6719 -2.3679 -2.1676 -2.7034 -2.7428 -2.8708 -2.6635 -2.3546 -2.2144 -2.0036 -3.626 -1.9679 -1.8861 -1.8702 -2.1204 -2.8493 -2.6869 -2.8535 -3.3035
-2.0297 -2.8794 -3.0467 -2.4405 -2.5419 -2.4374 -2.8524 -1.6717 -3.0861 -2.8033 -2.4516 -1.9369 -2.308 -2.6312 -2.6915 -2.2635 -2.0808 -2.5448 -1.5204 -2.1963 -3.0117 -2.4745 -2.5727 -2.2706 -1.8274 -3.0836 -3.2371 -2.6053 -3.2008 -2.4366 -2.5496 -2.5299 -2.2783 -2.0823 -1.6181 -2.4573 -2.91 -1.9245 -2.2597 -2.5131 -2.5358 -2.3274 -1.9609 -2.1926 -2.7955 -2.5142 -2.9391 -3.35 -1.9492 -2.1889 -2.1131 -2.9386 -2.0351 -2.597 -1.5521 -2.6576 -2.7995 -3.1218 -2.3675 -3.1148 -2.5014 -1.6035 -2.984 -2.3442 -2.1307 -2.3032 -2.1208 -2.561 -3.0772 -1.6517 -2.2052 -2.9533 -2.3244 -2.7248 -3.0495 -1.8942 -2.7561 -2.8735 -3.1207 -2.6338 -2.7931 -2.6066 -2.8944 -2.3149 -2.7318 -1.4934 -2.45 -2.9957 -2.4675 -2.5485 -2.541 -2.1412 -2.9476 -3.3498 -3.1395 -2.0176 -2.3976 -1.9074 -1.8593 -2.294
-2.5983 -2.2364 -2.499 -2.6991 -1.461 -2.9966 -2.9545 -2.9828 -1.562 -2.1458 -2.3428 -1.9641 -2.3828 -3.2919 -2.7157 -2.5106 -2.808 -2.3756 -2.3813 -2.5125 -1.9236 -3.1099 -2.3803 -3.0669 -2.3685 -2.2238 -1.6207 -3.4319 -1.6036 -2.4153 -2.4514 -2.0677 -2.7696 -2.5521 -3.3628 -3.1154 -1.6442 -3.0034 -2.6031 -2.1012 -3.2171 -3.3136 -2.4231 -2.5789 -2.1065 -2.8043 -2.4602 -2.5278 -2.0421 -2.0317 -2.1822 -2.4909 -2.3842 -2.2309 -2.9139 -1.8376 -1.5418 -2.3933 -1.7531 -2.075 -2.3065 -3.6483 -2.0868 -2.0195 -2.6689 -1.7525 -3.1818 -2.6173 -2.1241 -2.5143 -1.9554 -2.1023 -2.9147 -2.1734 -1.9764 -2.0219 -1.8141 -2.1446 -2.6675 -2.4114 -2.6504 -1.8933 -2.9039 -3.3362 -2.5889 -2.5735 -3.5489 -2.4359 -2.672 -2.5735 -2.3681 -1.8217 -2.2434 -2.366 -2.5973 -2.4879 -2.9184 -2.5613 -2.6266 -2.4807
-2.7067 -2.1529 -2.4002 -2.9175 -2.8352 -2.339 -2.2824 -1.7494 -2.1849 -2.7905 -3.3539 -2.5314 -3.3422 -1.7754 -2.0777 -2.1416 -2.9581 -2.7297 -3.2393 -2.4949 -2.2475 -2.3287 -2.7544 -1.8913 -1.7189 -2.7656 -2.089 -2.1805 -3.0542 -2.7298 -2.5271 -2.8293 -3.1508 -1.951 -1.9323 -1.7411 -2.3298 -2.7581 -2.7069 -3.7873 -2.4397 -2.8288 -2.6366 -2.2086 -2.1312 -3.0049 -3.2224 -2.3895 -3.1157 -2.3121 -3.3669 -1.9982 -2.7663 -2.3363 -1.8904 -2.6139 -3.0845 -2.5426 -3.3905 -3.2855 -2.5811 -1.607 -2.777 -2.7681 -2.6174 -3.0858 -3.0405 -2.6284 -1.823 -2.2097 -2.466 -2.758 -1.6898 -3.2202 -2.6127 -2.7415 -2.9464 -2.4102 -2.6664 -2.9856 -2.5715 -2.6357 -1.7609 -2.1485 -1.9649 -2.5661 -2.0065 -1.8566 -2.4364 -2.1175 -2.7522 -3.0296 -3.088 -2.5711 -2.0582 -2.8109 -2.831 -2.2393 -2.5726 -2.2773
-2.438 -2.6965 -3.0038 -1.6968 -2.3751 -3.2124 -2.5361 -2.804 -3.0533 -2.1598 -2.1597 -3.4364 -2.5368 -2.8196 -2.8782 -2.1522 -3.0338 -2.2122 -2.5812 -2.6177 -3.4616 -2.1401 -2.1986 -2.9366 -3.981 -1.4077 -3.2357 -2.5102 -2.6063 -1.9823 -2.693 -2.1127 -2.6063 -3.1379 -2.591 -2.7771 -2.6702 -2.3988 -1.9878 -2.3529 -2.4218 -1.626 -2.9536 -2.6624 -2.0645 -2.172 -2.2353 -2.3743 -2.4226 -2.8607 -1.747 -2.8195 -2.5442 -3.0777 -2.4469 -2.5584 -3.1255 -2.7299 -1.6667 -2.1466 -2.9266 -2.5677 -2.7664 -2.9895 -2.3825 -2.5004 -2.6386 -2.1403 -3.3574 -2.7856 -2.8838 -2.3959 -3.4199 -2.1867 -2.8901 -3.2628 -2.7657 -2.9556 -1.8961 -2.3232 -2.2085 -2.3833 -2.7068 -2.59 -2.4484 -3.2042 -2.4048 -2.4719 -2.6072 -2.7542 -1.9211 -2.357 -2.3532 -3.2443 -2.7989 -2.4922 -3.0422 -2.3095 -2.5999 -2.6866
-2.4579 -3.0975 -2.5564 -3.3943 -2.6057 -1.4632 -2.2866 -2.9009 -2.1089 -3.0219 -1.9757 -2.4187 -2.4005 -2.9442 -2.1851 -2.7405 -1.8034 -2.0104 -1.5708 -3.1662 -1.8574 -2.8584 -2.2924 -2.9795 -2.4176 -3.2808 -1.7637 -2.3214 -1.6734 -2.8122 -2.6538 -2.8712 -2.3202 -2.6359 -3.0312 -2.4663 -3.6316 -2.6668 -2.1049 -2.4107 -2.2268 -2.1903 -2.448 -2.499 -3.4443 -2.3109 -2.1657 -2.6224 -2.0807 -2.3539 -2.6503 -2.7597 -2.884 -2.8094 -3.0835 -2.2622 -1.6458 -2.7502 -2.6054 -2.4541 -2.48 -2.688 -2.0208 -2.9941 -3.1038 -2.9249 -2.0305 -2.9524 -1.7199 -3.2079 -2.0986 -2.8255 -2.3852 -1.925 -2.496 -2.6513 -2.6013 -2.2674 -1.2274 -2.8558 -3.2041 -3.6483 -3.5348 -2.5496 -1.6311 -2.2789 -2.4706 -3.4124 -2.7698 -3.3154 -3.214 -2.718 -1.1382 -1.9435 -2.6189 -2.428 -1.2575 -3.3354 -2.3329 -2.0647
-2.6978 -2.0904 -2.5228 -2.3237 -2.4642 -2.6202 -2.7606 -2.8251 -2.8205 -2.0674 -2.9532 -1.7938 -2.156 -3.2017 -2.7571 -2.6809 -1.9243 -3.2423 -2.2016 -1.8358 -2.9606 -2.6247 -2.8221 -1.9621 -2.5865 -2.3874 -2.0902 -2.9148 -3.4327 -2.4946 -2.332 -2.457 -2.34 -2.3452 -2.4516 -2.5341 -1.7397 -2.3478 -2.9777 -2.4184 -2.5371 -2.7617 -3.5569 -2.7809 -2.2813 -2.5573 -2.3833 -3.2195 -3.3037 -3.9568 -3.1041 -1.6951 -2.4949 -2.1032 -2.7212 -3.3414 -2.6825 -2.1756 -2.9991 -2.5751 -2.4451 -2.9266 -2.7975 -2.0306 -1.8228 -1.6032 -2.5728 -2.8375 -2.9924 -2.2589 -3.0333 -2.5179 -1.3815 -2.6662 -2.5202 -1.9799 -3.2452 -1.9879 -3.7717 -2.3072 -1.751 -2.5686 -1.7435 -2.923 -3.0519 -2.3947 -2.7805 -2.2341 -2.5273 -2.0047 -2.5596 -2.2182 -3.6913 -2.1981 -2.6411 -1.8702 -3.1723 -2.2907 -2.1244 -3.4268
-2.3969 -2.3826 -2.345 -3.038 -2.6258 -3.0894 -2.7919 -2.6311 -2.4154 -2.2044 -1.6695 -2.7484 -2.3564 -2.0464 -2.7146 -2.6151 -2.2935 -2.1375 -3.4712 -3.292 -2.6953 -2.7296 -2.5091 -3.1691 -2.113 -3.1272 -3.4326 -1.6583 -1.6335 -2.2811 -2.9316 -2.8453 -2.6213 -2.8607 -2.033 -2.865 -2.7164 -3.0382 -2.2781 -2.7531 -2.2033 -3.4678 -2.2658 -2.7499 -2.2805 -1.604 -2.9912 -1.482 -1.5182 -1.9405 -2.1341 -3.3476 -3.207 -2.8063 -2.5322 -1.8236 -2.9608 -2.8438 -2.7801 -3.6772 -2.2354 -1.9395 -2.3925 -1.8381 -3.266 -2.5479 -2.5771 -1.8735 -1.7814 -2.543 -2.7307 -2.1976 -3.1967 -3.1193 -2.971 -2.3897 -1.467 -3.3999 -2.3817 -1.9839 -2.5271 -2.0205 -2.3872 -1.6343 -2.8961 -2.7018 -1.9021 -2.4392 -1.4077 -2.6369 -2.2678 -2.4655 -1.624 -2.8633 -3.0069 -3.4495 -2.7829 -2.0323 -3.2603 -2.4128


==> images/plots/data/exp-ol-u.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/filter/README.txt <==
% Process, controller, reference model
Ts = 1;
G = zpk(.7,[.95 .95],1/120,Ts);
Qd = zpk([.7 1],[.9 .95 .95],1/120,Ts);
na = 0;
nb = 2;
Cf = zpk([],1,1,Ts);        % PI (mismatching)

% Signals
Nsim = 100;
N = 3000;
t = 0:N-1;
d = ones(150,1);
x = square(2*pi*t/300)';
v = 0.05*randn(N,Nsim);
L = 185;
rho0 = 0.5*rhod;
rhoi = rho0;
K = [];                     % estimated


==> images/plots/data/filter/dcbtlin-cl-j.dat <==
0.21973
0.21986
0.21975
0.21984
0.21954
0.21983
0.21982
0.21964
0.21975
0.21964
0.21977
0.21986
0.21969
0.22001
0.2198
0.22
0.21982
0.21977
0.21976
0.21991
0.21992
0.21983
0.21995
0.21968
0.21977
0.21978
0.21964
0.21969
0.21982
0.21992
0.21965
0.21976
0.21974
0.21983
0.21973
0.21963
0.21991
0.21998
0.2199
0.21964
0.21994
0.21981
0.21982
0.21976
0.21985
0.21985
0.21986
0.21974
0.21976
0.21969
0.21991
0.21975
0.21986
0.21966
0.21975
0.21985
0.21986
0.21984
0.21971
0.21973
0.21977
0.21979
0.21985
0.21996
0.21991
0.2196
0.21981
0.21996
0.21978
0.21989
0.21986
0.21973
0.21983
0.21986
0.21994
0.21968
0.21963
0.21983
0.21979
0.21968
0.2198
0.21985
0.21992
0.21979
0.21967
0.21979
0.21972
0.21973
0.21982
0.21956
0.21979
0.21991
0.21989
0.22
0.21989
0.21955
0.21969
0.21985
0.21987
0.21968


==> images/plots/data/filter/dcbtlin-cl-rho.dat <==
3.7162 -3.628
3.7145 -3.6263
3.716 -3.6278
3.7149 -3.6266
3.7187 -3.6306
3.7145 -3.6263
3.715 -3.6268
3.7175 -3.6292
3.7156 -3.6274
3.7177 -3.6295
3.7158 -3.6276
3.7136 -3.6255
3.7165 -3.6283
3.712 -3.6238
3.715 -3.6268
3.7124 -3.6241
3.715 -3.6268
3.7156 -3.6274
3.716 -3.6277
3.7138 -3.6256
3.7138 -3.6255
3.7146 -3.6264
3.7131 -3.6249
3.7168 -3.6286
3.7153 -3.6271
3.7155 -3.6273
3.7171 -3.6289
3.7168 -3.6286
3.7151 -3.6268
3.713 -3.6249
3.7175 -3.6293
3.716 -3.6278
3.7165 -3.6283
3.715 -3.6268
3.7163 -3.6281
3.7176 -3.6294
3.7133 -3.6251
3.7131 -3.6248
3.7138 -3.6256
3.7178 -3.6296
3.7131 -3.6249
3.7152 -3.627
3.7149 -3.6267
3.7156 -3.6274
3.7143 -3.6261
3.7143 -3.6261
3.7143 -3.6261
3.7158 -3.6276
3.7156 -3.6274
3.7172 -3.6289
3.7135 -3.6253
3.7159 -3.6277
3.7141 -3.6259
3.7172 -3.629
3.7158 -3.6276
3.7146 -3.6264
3.7139 -3.6258
3.7148 -3.6265
3.7167 -3.6284
3.7163 -3.6281
3.7155 -3.6273
3.7154 -3.6272
3.7147 -3.6265
3.7132 -3.625
3.714 -3.6257
3.7184 -3.6302
3.7151 -3.6269
3.7128 -3.6246
3.7158 -3.6275
3.7141 -3.6258
3.7147 -3.6264
3.7162 -3.628
3.7147 -3.6265
3.7143 -3.6261
3.7135 -3.6252
3.7173 -3.629
3.7177 -3.6295
3.7148 -3.6266
3.7151 -3.627
3.7168 -3.6286
3.7155 -3.6272
3.7147 -3.6264
3.7136 -3.6253
3.7152 -3.627
3.7177 -3.6294
3.7151 -3.6269
3.7164 -3.6282
3.7162 -3.628
3.715 -3.6268
3.7186 -3.6304
3.7154 -3.6271
3.7133 -3.6251
3.7137 -3.6255
3.7118 -3.6237
3.7137 -3.6255
3.7186 -3.6304
3.7168 -3.6286
3.7145 -3.6262
3.7141 -3.6259
3.7169 -3.6287


==> images/plots/data/filter/dcbtlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018076 0.018075 0.018076 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018076 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018076 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075
0.028937 0.028937 0.028937 0.028937 0.028936 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028938 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028938 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028936 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028936 0.028937 0.028938 0.028938 0.028938 0.028938 0.028936 0.028937 0.028937 0.028937 0.028937
0.040648 0.040649 0.040648 0.040648 0.040647 0.040649 0.040648 0.040647 0.040648 0.040647 0.040648 0.040649 0.040648 0.04065 0.040648 0.04065 0.040648 0.040648 0.040648 0.040649 0.040649 0.040649 0.040649 0.040648 0.040648 0.040648 0.040647 0.040648 0.040648 0.040649 0.040647 0.040648 0.040648 0.040648 0.040648 0.040647 0.040649 0.040649 0.040649 0.040647 0.040649 0.040648 0.040648 0.040648 0.040649 0.040649 0.040649 0.040648 0.040648 0.040647 0.040649 0.040648 0.040649 0.040647 0.040648 0.040649 0.040649 0.040649 0.040648 0.040648 0.040648 0.040648 0.040649 0.040649 0.040649 0.040647 0.040648 0.04065 0.040648 0.040649 0.040649 0.040648 0.040649 0.040649 0.040649 0.040647 0.040647 0.040649 0.040648 0.040648 0.040648 0.040649 0.040649 0.040648 0.040647 0.040648 0.040648 0.040648 0.040648 0.040647 0.040648 0.040649 0.040649 0.04065 0.040649 0.040647 0.040648 0.040649 0.040649 0.040647
0.052957 0.052958 0.052957 0.052958 0.052954 0.052958 0.052958 0.052956 0.052957 0.052955 0.052957 0.052959 0.052956 0.05296 0.052958 0.05296 0.052958 0.052957 0.052957 0.052959 0.052959 0.052958 0.052959 0.052956 0.052958 0.052957 0.052956 0.052956 0.052958 0.05296 0.052955 0.052957 0.052956 0.052958 0.052957 0.052955 0.052959 0.052959 0.052959 0.052955 0.052959 0.052958 0.052958 0.052957 0.052958 0.052958 0.052958 0.052957 0.052957 0.052956 0.052959 0.052957 0.052959 0.052956 0.052957 0.052958 0.052959 0.052958 0.052956 0.052957 0.052957 0.052957 0.052958 0.052959 0.052959 0.052955 0.052958 0.05296 0.052957 0.052959 0.052958 0.052957 0.052958 0.052958 0.052959 0.052956 0.052955 0.052958 0.052958 0.052956 0.052957 0.052958 0.052959 0.052958 0.052955 0.052958 0.052956 0.052957 0.052958 0.052955 0.052957 0.052959 0.052959 0.052961 0.052959 0.052954 0.052956 0.052958 0.052959 0.052956
0.065632 0.065635 0.065632 0.065634 0.065628 0.065635 0.065634 0.06563 0.065633 0.06563 0.065633 0.065636 0.065632 0.065638 0.065634 0.065638 0.065634 0.065633 0.065632 0.065636 0.065636 0.065634 0.065637 0.065631 0.065634 0.065633 0.065631 0.065631 0.065634 0.065637 0.06563 0.065632 0.065631 0.065634 0.065632 0.06563 0.065636 0.065636 0.065636 0.06563 0.065637 0.065634 0.065634 0.065633 0.065635 0.065635 0.065635 0.065633 0.065633 0.065631 0.065636 0.065633 0.065635 0.065631 0.065633 0.065634 0.065636 0.065634 0.065631 0.065632 0.065633 0.065633 0.065634 0.065636 0.065635 0.065629 0.065634 0.065637 0.065633 0.065635 0.065634 0.065632 0.065634 0.065635 0.065636 0.06563 0.06563 0.065634 0.065634 0.065631 0.065633 0.065634 0.065636 0.065634 0.06563 0.065634 0.065632 0.065632 0.065634 0.065629 0.065633 0.065636 0.065636 0.065639 0.065636 0.065629 0.065631 0.065635 0.065635 0.065631
0.078463 0.078467 0.078463 0.078466 0.078458 0.078467 0.078465 0.07846 0.078464 0.07846 0.078464 0.078469 0.078462 0.078472 0.078466 0.078471 0.078465 0.078464 0.078463 0.078468 0.078468 0.078466 0.07847 0.078462 0.078465 0.078464 0.078461 0.078462 0.078465 0.07847 0.07846 0.078463 0.078462 0.078465 0.078463 0.07846 0.078469 0.078469 0.078468 0.078459 0.07847 0.078465 0.078466 0.078464 0.078467 0.078467 0.078467 0.078464 0.078464 0.078461 0.078469 0.078464 0.078468 0.078461 0.078464 0.078466 0.078468 0.078466 0.078462 0.078463 0.078465 0.078465 0.078466 0.078469 0.078468 0.078458 0.078465 0.07847 0.078464 0.078467 0.078466 0.078463 0.078466 0.078467 0.078469 0.078461 0.07846 0.078466 0.078465 0.078462 0.078464 0.078466 0.078469 0.078465 0.07846 0.078465 0.078463 0.078463 0.078465 0.078458 0.078465 0.078469 0.078469 0.078473 0.078468 0.078458 0.078462 0.078467 0.078468 0.078461
0.091259 0.091263 0.091259 0.091262 0.091251 0.091264 0.091262 0.091255 0.091261 0.091254 0.091259 0.091267 0.091258 0.091271 0.091262 0.09127 0.091262 0.09126 0.091259 0.091266 0.091266 0.091263 0.091268 0.091257 0.091262 0.091261 0.091256 0.091257 0.091262 0.091268 0.091254 0.091259 0.091257 0.091262 0.091258 0.091254 0.091268 0.091267 0.091266 0.091253 0.091268 0.091261 0.091262 0.09126 0.091264 0.091264 0.091264 0.09126 0.09126 0.091255 0.091267 0.091259 0.091265 0.091256 0.09126 0.091263 0.091266 0.091263 0.091257 0.091258 0.091261 0.091261 0.091263 0.091267 0.091265 0.091251 0.091262 0.091269 0.09126 0.091265 0.091263 0.091259 0.091263 0.091264 0.091267 0.091255 0.091254 0.091263 0.091262 0.091257 0.09126 0.091263 0.091266 0.091262 0.091254 0.091262 0.091258 0.091258 0.091262 0.091252 0.091261 0.091268 0.091266 0.091272 0.091266 0.091251 0.091257 0.091264 0.091265 0.091256
0.10385 0.10385 0.10385 0.10385 0.10384 0.10386 0.10385 0.10384 0.10385 0.10384 0.10385 0.10386 0.10385 0.10387 0.10385 0.10386 0.10385 0.10385 0.10385 0.10386 0.10386 0.10385 0.10386 0.10385 0.10385 0.10385 0.10385 0.10385 0.10385 0.10386 0.10384 0.10385 0.10385 0.10385 0.10385 0.10384 0.10386 0.10386 0.10386 0.10384 0.10386 0.10385 0.10385 0.10385 0.10386 0.10386 0.10386 0.10385 0.10385 0.10384 0.10386 0.10385 0.10386 0.10384 0.10385 0.10385 0.10386 0.10385 0.10385 0.10385 0.10385 0.10385 0.10385 0.10386 0.10386 0.10384 0.10385 0.10386 0.10385 0.10386 0.10385 0.10385 0.10385 0.10386 0.10386 0.10384 0.10384 0.10385 0.10385 0.10385 0.10385 0.10385 0.10386 0.10385 0.10384 0.10385 0.10385 0.10385 0.10385 0.10384 0.10385 0.10386 0.10386 0.10387 0.10386 0.10384 0.10385 0.10386 0.10386 0.10385
0.11608 0.11609 0.11608 0.11609 0.11607 0.11609 0.11609 0.11607 0.11608 0.11607 0.11608 0.1161 0.11608 0.1161 0.11609 0.1161 0.11609 0.11608 0.11608 0.11609 0.11609 0.11609 0.1161 0.11608 0.11609 0.11608 0.11608 0.11608 0.11609 0.1161 0.11607 0.11608 0.11608 0.11609 0.11608 0.11607 0.1161 0.1161 0.11609 0.11607 0.1161 0.11609 0.11609 0.11608 0.11609 0.11609 0.11609 0.11608 0.11608 0.11608 0.1161 0.11608 0.11609 0.11608 0.11608 0.11609 0.11609 0.11609 0.11608 0.11608 0.11608 0.11609 0.11609 0.1161 0.11609 0.11607 0.11609 0.1161 0.11608 0.11609 0.11609 0.11608 0.11609 0.11609 0.11609 0.11608 0.11607 0.11609 0.11609 0.11608 0.11608 0.11609 0.11609 0.11609 0.11607 0.11609 0.11608 0.11608 0.11609 0.11607 0.11609 0.1161 0.11609 0.1161 0.11609 0.11607 0.11608 0.11609 0.11609 0.11608
0.12783 0.12784 0.12783 0.12783 0.12781 0.12784 0.12783 0.12782 0.12783 0.12782 0.12783 0.12785 0.12783 0.12785 0.12783 0.12785 0.12783 0.12783 0.12783 0.12784 0.12784 0.12784 0.12785 0.12782 0.12783 0.12783 0.12782 0.12782 0.12783 0.12785 0.12782 0.12783 0.12782 0.12783 0.12783 0.12782 0.12785 0.12785 0.12784 0.12782 0.12785 0.12783 0.12783 0.12783 0.12784 0.12784 0.12784 0.12783 0.12783 0.12782 0.12784 0.12783 0.12784 0.12782 0.12783 0.12784 0.12784 0.12784 0.12782 0.12783 0.12783 0.12783 0.12784 0.12784 0.12784 0.12781 0.12783 0.12785 0.12783 0.12784 0.12784 0.12783 0.12784 0.12784 0.12784 0.12782 0.12782 0.12784 0.12783 0.12782 0.12783 0.12784 0.12784 0.12783 0.12782 0.12783 0.12783 0.12783 0.12783 0.12781 0.12783 0.12785 0.12784 0.12786 0.12784 0.12781 0.12782 0.12784 0.12784 0.12782
0.13897 0.13898 0.13897 0.13898 0.13895 0.13899 0.13898 0.13896 0.13898 0.13896 0.13897 0.139 0.13897 0.13901 0.13898 0.139 0.13898 0.13898 0.13897 0.13899 0.13899 0.13899 0.139 0.13897 0.13898 0.13898 0.13897 0.13897 0.13898 0.139 0.13896 0.13897 0.13897 0.13898 0.13897 0.13896 0.139 0.13899 0.13899 0.13896 0.139 0.13898 0.13898 0.13898 0.13899 0.13899 0.13899 0.13898 0.13898 0.13896 0.13899 0.13897 0.13899 0.13896 0.13898 0.13898 0.13899 0.13898 0.13897 0.13897 0.13898 0.13898 0.13898 0.13899 0.13899 0.13895 0.13898 0.139 0.13897 0.13899 0.13898 0.13897 0.13898 0.13899 0.13899 0.13896 0.13896 0.13898 0.13898 0.13897 0.13898 0.13898 0.13899 0.13898 0.13896 0.13898 0.13897 0.13897 0.13898 0.13895 0.13898 0.139 0.13899 0.13901 0.13899 0.13895 0.13897 0.13899 0.13899 0.13897
0.14942 0.14944 0.14943 0.14943 0.1494 0.14944 0.14943 0.14941 0.14943 0.14941 0.14943 0.14945 0.14942 0.14946 0.14944 0.14946 0.14943 0.14943 0.14942 0.14945 0.14945 0.14944 0.14945 0.14942 0.14943 0.14943 0.14942 0.14942 0.14943 0.14946 0.14941 0.14942 0.14942 0.14943 0.14942 0.14941 0.14945 0.14945 0.14945 0.14941 0.14945 0.14943 0.14944 0.14943 0.14944 0.14944 0.14944 0.14943 0.14943 0.14941 0.14945 0.14943 0.14944 0.14941 0.14943 0.14944 0.14945 0.14944 0.14942 0.14942 0.14943 0.14943 0.14944 0.14945 0.14944 0.1494 0.14943 0.14946 0.14943 0.14944 0.14944 0.14942 0.14944 0.14944 0.14945 0.14941 0.14941 0.14944 0.14943 0.14942 0.14943 0.14944 0.14945 0.14943 0.14941 0.14943 0.14942 0.14942 0.14943 0.1494 0.14943 0.14945 0.14945 0.14947 0.14945 0.1494 0.14942 0.14944 0.14944 0.14942
0.1591 0.15912 0.15911 0.15912 0.15908 0.15913 0.15912 0.15909 0.15911 0.15909 0.15911 0.15914 0.1591 0.15915 0.15912 0.15915 0.15912 0.15911 0.15911 0.15913 0.15913 0.15912 0.15914 0.1591 0.15912 0.15911 0.1591 0.1591 0.15912 0.15914 0.15909 0.1591 0.1591 0.15912 0.1591 0.15909 0.15914 0.15914 0.15913 0.15908 0.15914 0.15911 0.15912 0.15911 0.15913 0.15913 0.15913 0.15911 0.15911 0.15909 0.15914 0.15911 0.15913 0.15909 0.15911 0.15912 0.15913 0.15912 0.1591 0.1591 0.15911 0.15911 0.15912 0.15913 0.15913 0.15908 0.15912 0.15914 0.15911 0.15913 0.15912 0.1591 0.15912 0.15913 0.15913 0.15909 0.15909 0.15912 0.15912 0.1591 0.15911 0.15912 0.15913 0.15912 0.15908 0.15912 0.1591 0.1591 0.15912 0.15908 0.15911 0.15914 0.15913 0.15916 0.15913 0.15908 0.1591 0.15912 0.15913 0.1591
0.16795 0.16797 0.16796 0.16797 0.16792 0.16798 0.16797 0.16794 0.16796 0.16793 0.16796 0.16799 0.16795 0.16801 0.16797 0.168 0.16797 0.16796 0.16795 0.16798 0.16798 0.16797 0.16799 0.16795 0.16797 0.16796 0.16795 0.16795 0.16797 0.168 0.16793 0.16795 0.16794 0.16797 0.16795 0.16793 0.16799 0.16799 0.16798 0.16793 0.16799 0.16796 0.16797 0.16796 0.16798 0.16798 0.16798 0.16796 0.16796 0.16794 0.16799 0.16796 0.16798 0.16794 0.16796 0.16797 0.16799 0.16797 0.16794 0.16795 0.16796 0.16796 0.16797 0.16799 0.16798 0.16792 0.16797 0.168 0.16796 0.16798 0.16797 0.16795 0.16797 0.16798 0.16799 0.16794 0.16793 0.16797 0.16797 0.16795 0.16796 0.16797 0.16799 0.16797 0.16793 0.16797 0.16795 0.16795 0.16797 0.16792 0.16796 0.16799 0.16799 0.16801 0.16799 0.16792 0.16794 0.16798 0.16798 0.16794
0.17593 0.17595 0.17593 0.17594 0.17589 0.17595 0.17594 0.17591 0.17594 0.1759 0.17593 0.17597 0.17592 0.17599 0.17594 0.17598 0.17594 0.17593 0.17593 0.17596 0.17596 0.17595 0.17597 0.17592 0.17594 0.17593 0.17592 0.17592 0.17594 0.17598 0.1759 0.17592 0.17591 0.17594 0.17592 0.1759 0.17597 0.17597 0.17596 0.1759 0.17597 0.17594 0.17594 0.17593 0.17595 0.17596 0.17595 0.17593 0.17593 0.17591 0.17597 0.17593 0.17596 0.17591 0.17593 0.17595 0.17596 0.17595 0.17592 0.17592 0.17594 0.17594 0.17594 0.17597 0.17595 0.17589 0.17594 0.17598 0.17593 0.17595 0.17595 0.17593 0.17595 0.17595 0.17596 0.17591 0.1759 0.17594 0.17594 0.17592 0.17593 0.17595 0.17596 0.17594 0.1759 0.17594 0.17592 0.17592 0.17594 0.17589 0.17594 0.17597 0.17596 0.17599 0.17596 0.17589 0.17592 0.17595 0.17596 0.17591
0.18299 0.18301 0.18299 0.18301 0.18295 0.18302 0.18301 0.18297 0.183 0.18296 0.18299 0.18304 0.18299 0.18306 0.18301 0.18305 0.18301 0.183 0.18299 0.18303 0.18303 0.18302 0.18304 0.18298 0.18301 0.183 0.18298 0.18298 0.18301 0.18305 0.18297 0.18299 0.18298 0.18301 0.18299 0.18297 0.18304 0.18304 0.18303 0.18296 0.18304 0.183 0.18301 0.183 0.18302 0.18302 0.18302 0.183 0.183 0.18297 0.18304 0.18299 0.18303 0.18297 0.183 0.18302 0.18303 0.18301 0.18298 0.18299 0.183 0.183 0.18301 0.18303 0.18302 0.18295 0.18301 0.18305 0.18299 0.18302 0.18301 0.18299 0.18302 0.18302 0.18303 0.18297 0.18296 0.18301 0.18301 0.18298 0.183 0.18301 0.18303 0.18301 0.18296 0.18301 0.18298 0.18299 0.18301 0.18295 0.183 0.18304 0.18303 0.18307 0.18303 0.18295 0.18298 0.18302 0.18303 0.18298
0.18913 0.18916 0.18913 0.18915 0.18908 0.18916 0.18915 0.1891 0.18914 0.1891 0.18913 0.18919 0.18913 0.18921 0.18915 0.1892 0.18915 0.18914 0.18913 0.18917 0.18917 0.18916 0.18918 0.18912 0.18915 0.18914 0.18912 0.18912 0.18915 0.18919 0.1891 0.18913 0.18911 0.18915 0.18912 0.1891 0.18919 0.18918 0.18917 0.18909 0.18919 0.18914 0.18915 0.18914 0.18916 0.18917 0.18916 0.18914 0.18914 0.1891 0.18918 0.18913 0.18917 0.18911 0.18914 0.18916 0.18918 0.18915 0.18912 0.18912 0.18914 0.18914 0.18915 0.18918 0.18916 0.18908 0.18915 0.18919 0.18913 0.18916 0.18915 0.18913 0.18916 0.18916 0.18918 0.1891 0.1891 0.18915 0.18915 0.18912 0.18914 0.18915 0.18918 0.18915 0.18909 0.18915 0.18912 0.18913 0.18915 0.18909 0.18914 0.18919 0.18918 0.18922 0.18918 0.18908 0.18912 0.18916 0.18917 0.18911
0.19433 0.19436 0.19434 0.19436 0.19429 0.19437 0.19436 0.19431 0.19435 0.1943 0.19434 0.1944 0.19433 0.19442 0.19436 0.19441 0.19436 0.19435 0.19434 0.19438 0.19438 0.19437 0.1944 0.19432 0.19436 0.19435 0.19432 0.19432 0.19435 0.19441 0.1943 0.19433 0.19432 0.19435 0.19433 0.1943 0.1944 0.19439 0.19438 0.1943 0.1944 0.19435 0.19436 0.19435 0.19438 0.19438 0.19437 0.19435 0.19435 0.19431 0.19439 0.19434 0.19438 0.19431 0.19434 0.19437 0.19439 0.19436 0.19432 0.19433 0.19435 0.19435 0.19436 0.19439 0.19437 0.19428 0.19435 0.19441 0.19434 0.19437 0.19436 0.19433 0.19437 0.19437 0.19439 0.19431 0.1943 0.19436 0.19436 0.19433 0.19434 0.19436 0.19439 0.19436 0.19429 0.19436 0.19433 0.19433 0.19435 0.19429 0.19435 0.1944 0.19439 0.19443 0.19439 0.19429 0.19432 0.19437 0.19438 0.19432
0.19861 0.19865 0.19862 0.19864 0.19856 0.19866 0.19864 0.19859 0.19863 0.19857 0.19862 0.19869 0.19861 0.19871 0.19864 0.1987 0.19864 0.19863 0.19861 0.19866 0.19866 0.19865 0.19868 0.1986 0.19864 0.19863 0.1986 0.1986 0.19863 0.19869 0.19858 0.19861 0.19859 0.19863 0.19861 0.19858 0.19869 0.19867 0.19867 0.19857 0.19868 0.19863 0.19864 0.19863 0.19866 0.19866 0.19866 0.19863 0.19863 0.19858 0.19868 0.19862 0.19867 0.19859 0.19862 0.19865 0.19867 0.19864 0.1986 0.19861 0.19863 0.19863 0.19864 0.19867 0.19866 0.19855 0.19864 0.19869 0.19862 0.19866 0.19864 0.19861 0.19865 0.19866 0.19867 0.19858 0.19858 0.19864 0.19864 0.1986 0.19862 0.19864 0.19867 0.19864 0.19857 0.19864 0.19861 0.19861 0.19864 0.19856 0.19863 0.19868 0.19867 0.19872 0.19867 0.19856 0.1986 0.19865 0.19866 0.1986
0.20198 0.20202 0.20198 0.20201 0.20192 0.20203 0.202 0.20195 0.202 0.20194 0.20198 0.20206 0.20198 0.20209 0.20201 0.20207 0.202 0.202 0.20198 0.20203 0.20203 0.20202 0.20205 0.20197 0.20201 0.202 0.20197 0.20197 0.202 0.20207 0.20194 0.20198 0.20196 0.202 0.20197 0.20194 0.20206 0.20204 0.20204 0.20193 0.20206 0.202 0.20201 0.202 0.20203 0.20203 0.20203 0.20199 0.202 0.20195 0.20205 0.20199 0.20204 0.20196 0.20199 0.20202 0.20205 0.20201 0.20196 0.20197 0.202 0.202 0.20201 0.20204 0.20202 0.20192 0.202 0.20206 0.20198 0.20203 0.20201 0.20198 0.20202 0.20203 0.20204 0.20195 0.20194 0.20201 0.20201 0.20197 0.20199 0.20201 0.20204 0.20201 0.20193 0.20201 0.20197 0.20198 0.202 0.20193 0.202 0.20206 0.20204 0.2021 0.20204 0.20192 0.20196 0.20202 0.20203 0.20196
0.20446 0.20449 0.20446 0.20448 0.2044 0.20451 0.20448 0.20442 0.20448 0.20441 0.20446 0.20455 0.20446 0.20457 0.20449 0.20455 0.20448 0.20447 0.20446 0.20452 0.20451 0.2045 0.20453 0.20444 0.20449 0.20447 0.20445 0.20444 0.20448 0.20455 0.20442 0.20445 0.20443 0.20448 0.20445 0.20442 0.20454 0.20452 0.20452 0.20441 0.20454 0.20448 0.20449 0.20448 0.20451 0.20451 0.20451 0.20447 0.20447 0.20442 0.20453 0.20446 0.20452 0.20443 0.20447 0.2045 0.20453 0.20449 0.20444 0.20445 0.20448 0.20448 0.20449 0.20452 0.2045 0.20439 0.20448 0.20455 0.20446 0.20451 0.20449 0.20446 0.2045 0.20451 0.20452 0.20442 0.20441 0.20449 0.20449 0.20445 0.20447 0.20449 0.20452 0.20449 0.2044 0.20449 0.20445 0.20445 0.20448 0.2044 0.20448 0.20454 0.20453 0.20458 0.20453 0.2044 0.20444 0.2045 0.20451 0.20444
0.20608 0.20612 0.20608 0.2061 0.20601 0.20613 0.2061 0.20604 0.2061 0.20603 0.20608 0.20617 0.20608 0.2062 0.20611 0.20618 0.2061 0.20609 0.20608 0.20614 0.20613 0.20612 0.20616 0.20606 0.20611 0.20609 0.20607 0.20606 0.2061 0.20618 0.20603 0.20607 0.20605 0.2061 0.20607 0.20603 0.20617 0.20615 0.20614 0.20602 0.20616 0.2061 0.20611 0.20609 0.20613 0.20614 0.20613 0.20609 0.20609 0.20604 0.20616 0.20608 0.20614 0.20605 0.20609 0.20612 0.20615 0.20611 0.20605 0.20607 0.2061 0.20609 0.20611 0.20615 0.20613 0.206 0.2061 0.20617 0.20608 0.20613 0.20611 0.20608 0.20612 0.20613 0.20614 0.20603 0.20603 0.20611 0.20611 0.20606 0.20609 0.20611 0.20615 0.20611 0.20602 0.20611 0.20607 0.20607 0.2061 0.20601 0.2061 0.20617 0.20615 0.20621 0.20615 0.20601 0.20606 0.20612 0.20614 0.20605
0.20687 0.20691 0.20688 0.2069 0.2068 0.20693 0.2069 0.20683 0.2069 0.20682 0.20687 0.20697 0.20687 0.207 0.20691 0.20698 0.2069 0.20689 0.20687 0.20694 0.20693 0.20692 0.20696 0.20686 0.20691 0.20689 0.20686 0.20685 0.2069 0.20698 0.20683 0.20687 0.20684 0.2069 0.20686 0.20683 0.20697 0.20694 0.20694 0.20681 0.20696 0.20689 0.20691 0.20689 0.20693 0.20694 0.20693 0.20689 0.20689 0.20683 0.20696 0.20688 0.20694 0.20684 0.20688 0.20692 0.20695 0.20691 0.20685 0.20686 0.2069 0.20689 0.20691 0.20694 0.20692 0.20679 0.2069 0.20697 0.20687 0.20693 0.20691 0.20687 0.20692 0.20693 0.20694 0.20683 0.20682 0.20691 0.20691 0.20686 0.20688 0.20691 0.20695 0.2069 0.20681 0.20691 0.20686 0.20687 0.2069 0.20681 0.2069 0.20697 0.20695 0.20702 0.20695 0.2068 0.20685 0.20692 0.20694 0.20685
0.20689 0.20693 0.20689 0.20692 0.20682 0.20695 0.20692 0.20685 0.20692 0.20683 0.20689 0.207 0.20689 0.20702 0.20693 0.207 0.20692 0.20691 0.20689 0.20696 0.20695 0.20694 0.20698 0.20687 0.20693 0.20691 0.20688 0.20687 0.20691 0.207 0.20684 0.20688 0.20686 0.20691 0.20688 0.20684 0.20699 0.20696 0.20696 0.20682 0.20699 0.20691 0.20692 0.20691 0.20695 0.20696 0.20694 0.20691 0.20691 0.20684 0.20698 0.2069 0.20696 0.20686 0.2069 0.20693 0.20698 0.20693 0.20686 0.20688 0.20691 0.20691 0.20692 0.20696 0.20694 0.2068 0.20692 0.20699 0.20689 0.20694 0.20692 0.20689 0.20694 0.20695 0.20696 0.20684 0.20684 0.20693 0.20693 0.20688 0.2069 0.20693 0.20697 0.20692 0.20682 0.20693 0.20688 0.20688 0.20692 0.20682 0.20691 0.20699 0.20697 0.20704 0.20697 0.20682 0.20687 0.20694 0.20696 0.20686
0.20617 0.20621 0.20617 0.2062 0.2061 0.20624 0.2062 0.20613 0.2062 0.20611 0.20617 0.20629 0.20617 0.20631 0.20622 0.20629 0.2062 0.20619 0.20617 0.20624 0.20623 0.20623 0.20627 0.20616 0.20622 0.20619 0.20616 0.20615 0.2062 0.20629 0.20612 0.20616 0.20614 0.2062 0.20616 0.20612 0.20628 0.20625 0.20625 0.2061 0.20627 0.20619 0.20621 0.20619 0.20624 0.20624 0.20623 0.20619 0.20619 0.20612 0.20626 0.20618 0.20625 0.20614 0.20618 0.20622 0.20626 0.20621 0.20614 0.20616 0.2062 0.20619 0.20621 0.20625 0.20623 0.20608 0.2062 0.20628 0.20617 0.20623 0.20621 0.20617 0.20622 0.20623 0.20625 0.20612 0.20612 0.20621 0.20622 0.20616 0.20618 0.20621 0.20625 0.20621 0.2061 0.20621 0.20616 0.20617 0.2062 0.2061 0.2062 0.20628 0.20626 0.20633 0.20626 0.2061 0.20615 0.20623 0.20624 0.20615
0.20477 0.20482 0.20477 0.2048 0.2047 0.20484 0.2048 0.20473 0.20481 0.20471 0.20477 0.20489 0.20477 0.20492 0.20482 0.20489 0.2048 0.20479 0.20477 0.20484 0.20483 0.20483 0.20487 0.20476 0.20482 0.20479 0.20476 0.20475 0.2048 0.2049 0.20472 0.20476 0.20473 0.2048 0.20476 0.20472 0.20488 0.20485 0.20485 0.2047 0.20488 0.20479 0.20481 0.2048 0.20484 0.20485 0.20483 0.20479 0.20479 0.20472 0.20487 0.20478 0.20485 0.20474 0.20479 0.20482 0.20487 0.20481 0.20474 0.20476 0.2048 0.20479 0.20481 0.20485 0.20483 0.20468 0.2048 0.20489 0.20477 0.20483 0.20481 0.20477 0.20482 0.20484 0.20485 0.20472 0.20471 0.20481 0.20482 0.20476 0.20478 0.20482 0.20486 0.20481 0.20469 0.20481 0.20476 0.20477 0.2048 0.2047 0.2048 0.20488 0.20486 0.20494 0.20486 0.2047 0.20475 0.20483 0.20485 0.20475
0.20274 0.20279 0.20275 0.20277 0.20266 0.20282 0.20277 0.2027 0.20278 0.20268 0.20274 0.20287 0.20275 0.2029 0.20279 0.20287 0.20277 0.20276 0.20274 0.20282 0.20281 0.2028 0.20284 0.20273 0.20279 0.20276 0.20274 0.20272 0.20277 0.20287 0.20269 0.20273 0.2027 0.20277 0.20273 0.20269 0.20286 0.20282 0.20282 0.20267 0.20285 0.20276 0.20278 0.20277 0.20281 0.20282 0.2028 0.20277 0.20277 0.20269 0.20284 0.20275 0.20283 0.20271 0.20276 0.20279 0.20284 0.20278 0.20271 0.20273 0.20277 0.20276 0.20278 0.20282 0.2028 0.20264 0.20277 0.20286 0.20274 0.2028 0.20278 0.20274 0.2028 0.20281 0.20282 0.20269 0.20268 0.20279 0.20279 0.20273 0.20275 0.20279 0.20283 0.20278 0.20266 0.20278 0.20273 0.20274 0.20277 0.20267 0.20277 0.20286 0.20284 0.20292 0.20284 0.20266 0.20272 0.2028 0.20282 0.20271
0.20014 0.20018 0.20014 0.20017 0.20006 0.20021 0.20017 0.20009 0.20018 0.20007 0.20013 0.20027 0.20014 0.2003 0.20019 0.20026 0.20017 0.20016 0.20013 0.20021 0.2002 0.2002 0.20024 0.20012 0.20019 0.20016 0.20013 0.20012 0.20016 0.20027 0.20008 0.20013 0.20009 0.20016 0.20012 0.20008 0.20026 0.20022 0.20022 0.20006 0.20025 0.20016 0.20018 0.20016 0.20021 0.20022 0.2002 0.20016 0.20016 0.20008 0.20024 0.20015 0.20023 0.2001 0.20015 0.20019 0.20024 0.20018 0.2001 0.20012 0.20017 0.20016 0.20017 0.20022 0.20019 0.20003 0.20017 0.20026 0.20014 0.2002 0.20017 0.20014 0.20019 0.20021 0.20022 0.20008 0.20008 0.20018 0.20019 0.20013 0.20015 0.20018 0.20022 0.20018 0.20005 0.20018 0.20012 0.20013 0.20017 0.20006 0.20016 0.20026 0.20023 0.20032 0.20023 0.20006 0.20011 0.2002 0.20022 0.20011
0.19701 0.19706 0.19701 0.19704 0.19693 0.19709 0.19704 0.19697 0.19705 0.19694 0.19701 0.19715 0.19702 0.19717 0.19706 0.19714 0.19704 0.19703 0.19701 0.19709 0.19708 0.19707 0.19711 0.197 0.19707 0.19703 0.19701 0.19699 0.19704 0.19715 0.19695 0.197 0.19696 0.19704 0.19699 0.19696 0.19714 0.19709 0.19709 0.19693 0.19713 0.19703 0.19705 0.19704 0.19709 0.1971 0.19708 0.19704 0.19704 0.19695 0.19712 0.19702 0.1971 0.19698 0.19703 0.19706 0.19712 0.19705 0.19698 0.197 0.19704 0.19703 0.19705 0.19709 0.19707 0.1969 0.19704 0.19714 0.19701 0.19707 0.19705 0.19701 0.19707 0.19708 0.19709 0.19695 0.19695 0.19706 0.19707 0.197 0.19702 0.19706 0.1971 0.19706 0.19692 0.19706 0.197 0.19701 0.19704 0.19694 0.19704 0.19713 0.19711 0.1972 0.19711 0.19693 0.19699 0.19708 0.19709 0.19698
0.19342 0.19347 0.19343 0.19345 0.19334 0.1935 0.19345 0.19338 0.19346 0.19335 0.19342 0.19357 0.19343 0.19359 0.19348 0.19355 0.19345 0.19345 0.19342 0.1935 0.19349 0.19349 0.19353 0.19341 0.19348 0.19344 0.19342 0.1934 0.19345 0.19357 0.19336 0.19341 0.19337 0.19345 0.1934 0.19337 0.19355 0.1935 0.19351 0.19334 0.19354 0.19344 0.19346 0.19345 0.1935 0.19351 0.19349 0.19345 0.19345 0.19336 0.19353 0.19343 0.19352 0.19339 0.19344 0.19347 0.19354 0.19346 0.19339 0.19341 0.19346 0.19345 0.19346 0.1935 0.19348 0.19331 0.19345 0.19355 0.19342 0.19349 0.19346 0.19342 0.19348 0.19349 0.1935 0.19336 0.19336 0.19347 0.19348 0.19341 0.19343 0.19347 0.19351 0.19347 0.19333 0.19347 0.19341 0.19342 0.19345 0.19335 0.19345 0.19355 0.19352 0.19361 0.19352 0.19334 0.1934 0.19349 0.19351 0.19339
0.18942 0.18947 0.18943 0.18945 0.18935 0.18951 0.18945 0.18938 0.18947 0.18935 0.18942 0.18958 0.18943 0.18959 0.18948 0.18956 0.18946 0.18945 0.18942 0.1895 0.18949 0.18949 0.18953 0.18941 0.18949 0.18945 0.18943 0.1894 0.18945 0.18957 0.18936 0.18941 0.18937 0.18945 0.18941 0.18937 0.18956 0.1895 0.18951 0.18934 0.18954 0.18944 0.18946 0.18945 0.1895 0.18951 0.18949 0.18946 0.18945 0.18936 0.18953 0.18944 0.18952 0.18939 0.18944 0.18948 0.18954 0.18947 0.18939 0.18941 0.18946 0.18945 0.18946 0.1895 0.18948 0.18931 0.18946 0.18955 0.18942 0.18949 0.18946 0.18943 0.18949 0.1895 0.18951 0.18936 0.18936 0.18947 0.18948 0.18942 0.18943 0.18947 0.18952 0.18947 0.18933 0.18947 0.18941 0.18942 0.18945 0.18935 0.18945 0.18955 0.18953 0.18962 0.18953 0.18935 0.1894 0.18949 0.18951 0.1894
0.18507 0.18512 0.18508 0.1851 0.185 0.18516 0.1851 0.18503 0.18512 0.185 0.18507 0.18523 0.18509 0.18524 0.18513 0.18521 0.18511 0.1851 0.18507 0.18515 0.18513 0.18514 0.18518 0.18506 0.18514 0.1851 0.18508 0.18505 0.1851 0.18523 0.18501 0.18506 0.18502 0.1851 0.18506 0.18502 0.18521 0.18515 0.18516 0.18499 0.18519 0.18509 0.18511 0.1851 0.18515 0.18516 0.18514 0.18511 0.1851 0.18501 0.18519 0.18509 0.18517 0.18504 0.18509 0.18513 0.1852 0.18511 0.18504 0.18506 0.18511 0.1851 0.18511 0.18515 0.18512 0.18496 0.18511 0.1852 0.18507 0.18514 0.18511 0.18508 0.18514 0.18515 0.18516 0.18501 0.18501 0.18512 0.18513 0.18507 0.18508 0.18512 0.18517 0.18512 0.18497 0.18512 0.18506 0.18507 0.1851 0.185 0.1851 0.18521 0.18518 0.18527 0.18518 0.185 0.18505 0.18514 0.18516 0.18505
0.18042 0.18047 0.18043 0.18045 0.18035 0.18051 0.18045 0.18038 0.18047 0.18035 0.18042 0.18059 0.18044 0.1806 0.18048 0.18056 0.18045 0.18045 0.18042 0.1805 0.18048 0.18049 0.18053 0.18041 0.18049 0.18045 0.18043 0.18041 0.18045 0.18058 0.18036 0.18041 0.18037 0.18044 0.1804 0.18037 0.18056 0.1805 0.18051 0.18034 0.18054 0.18044 0.18046 0.18046 0.18051 0.18052 0.18049 0.18046 0.18045 0.18036 0.18054 0.18044 0.18052 0.18039 0.18044 0.18048 0.18055 0.18046 0.18039 0.18041 0.18046 0.18045 0.18046 0.1805 0.18047 0.18031 0.18045 0.18055 0.18042 0.18049 0.18046 0.18043 0.18049 0.1805 0.1805 0.18036 0.18036 0.18047 0.18049 0.18042 0.18043 0.18047 0.18051 0.18047 0.18032 0.18048 0.18041 0.18042 0.18045 0.18035 0.18045 0.18056 0.18053 0.18062 0.18053 0.18035 0.1804 0.18049 0.18051 0.1804
0.17553 0.17557 0.17553 0.17555 0.17545 0.17562 0.17555 0.17548 0.17558 0.17545 0.17552 0.17569 0.17554 0.1757 0.17559 0.17566 0.17556 0.17555 0.17552 0.1756 0.17558 0.17559 0.17563 0.17552 0.1756 0.17555 0.17554 0.17551 0.17555 0.17568 0.17546 0.17551 0.17547 0.17554 0.17551 0.17547 0.17566 0.1756 0.17561 0.17544 0.17565 0.17554 0.17557 0.17556 0.17561 0.17562 0.17559 0.17556 0.17556 0.17546 0.17564 0.17554 0.17563 0.17549 0.17555 0.17558 0.17565 0.17557 0.17549 0.17551 0.17557 0.17555 0.17556 0.1756 0.17557 0.17541 0.17556 0.17566 0.17552 0.17559 0.17556 0.17553 0.17559 0.1756 0.1756 0.17546 0.17546 0.17557 0.17559 0.17552 0.17553 0.17557 0.17562 0.17558 0.17542 0.17558 0.17551 0.17552 0.17555 0.17546 0.17556 0.17566 0.17563 0.17573 0.17563 0.17545 0.1755 0.17559 0.17561 0.1755
0.17043 0.17047 0.17043 0.17046 0.17036 0.17052 0.17046 0.17039 0.17048 0.17036 0.17042 0.1706 0.17045 0.1706 0.17049 0.17056 0.17046 0.17046 0.17042 0.1705 0.17048 0.1705 0.17053 0.17042 0.1705 0.17045 0.17045 0.17041 0.17045 0.17059 0.17037 0.17041 0.17037 0.17045 0.17041 0.17038 0.17057 0.1705 0.17051 0.17034 0.17055 0.17045 0.17047 0.17046 0.17051 0.17052 0.1705 0.17047 0.17046 0.17036 0.17054 0.17044 0.17053 0.1704 0.17045 0.17048 0.17056 0.17047 0.17039 0.17042 0.17047 0.17045 0.17046 0.1705 0.17047 0.17031 0.17046 0.17056 0.17042 0.17049 0.17046 0.17044 0.17049 0.17051 0.17051 0.17036 0.17037 0.17048 0.1705 0.17043 0.17043 0.17047 0.17052 0.17048 0.17032 0.17048 0.17042 0.17043 0.17046 0.17036 0.17046 0.17057 0.17054 0.17063 0.17054 0.17036 0.17041 0.1705 0.17052 0.1704
0.16519 0.16522 0.16519 0.16521 0.16512 0.16528 0.16521 0.16514 0.16524 0.16511 0.16517 0.16536 0.16521 0.16536 0.16525 0.16531 0.16521 0.16521 0.16518 0.16526 0.16524 0.16525 0.16528 0.16518 0.16526 0.16521 0.16521 0.16517 0.16521 0.16534 0.16512 0.16516 0.16512 0.1652 0.16516 0.16513 0.16532 0.16525 0.16527 0.1651 0.1653 0.1652 0.16522 0.16522 0.16527 0.16528 0.16525 0.16522 0.16522 0.16511 0.1653 0.1652 0.16529 0.16515 0.16521 0.16524 0.16531 0.16522 0.16515 0.16517 0.16523 0.16521 0.16521 0.16525 0.16522 0.16507 0.16521 0.16531 0.16518 0.16524 0.16521 0.16519 0.16525 0.16526 0.16526 0.16512 0.16512 0.16523 0.16525 0.16519 0.16519 0.16523 0.16527 0.16524 0.16508 0.16524 0.16517 0.16518 0.16521 0.16512 0.16522 0.16532 0.16529 0.16539 0.16529 0.16512 0.16516 0.16525 0.16527 0.16516
0.15984 0.15987 0.15984 0.15985 0.15977 0.15993 0.15986 0.1598 0.15989 0.15976 0.15982 0.16001 0.15986 0.16 0.15989 0.15996 0.15986 0.15986 0.15982 0.1599 0.15988 0.1599 0.15993 0.15983 0.15991 0.15986 0.15986 0.15982 0.15985 0.15999 0.15977 0.15981 0.15977 0.15985 0.15981 0.15979 0.15997 0.15989 0.15991 0.15975 0.15995 0.15985 0.15987 0.15987 0.15992 0.15993 0.1599 0.15987 0.15987 0.15976 0.15994 0.15985 0.15994 0.1598 0.15985 0.15988 0.15996 0.15987 0.15979 0.15982 0.15988 0.15986 0.15986 0.1599 0.15987 0.15971 0.15986 0.15996 0.15982 0.15989 0.15986 0.15984 0.1599 0.15991 0.1599 0.15976 0.15977 0.15988 0.1599 0.15984 0.15983 0.15987 0.15992 0.15989 0.15972 0.15989 0.15982 0.15983 0.15986 0.15977 0.15986 0.15997 0.15994 0.16003 0.15994 0.15977 0.15981 0.1599 0.15992 0.15981
0.15442 0.15445 0.15442 0.15444 0.15436 0.15451 0.15444 0.15438 0.15448 0.15435 0.15441 0.1546 0.15445 0.15458 0.15448 0.15454 0.15444 0.15445 0.15441 0.15449 0.15446 0.15449 0.15451 0.15442 0.1545 0.15444 0.15445 0.15441 0.15444 0.15458 0.15436 0.1544 0.15435 0.15443 0.1544 0.15437 0.15455 0.15447 0.1545 0.15433 0.15453 0.15443 0.15445 0.15445 0.1545 0.15451 0.15448 0.15446 0.15445 0.15435 0.15453 0.15443 0.15452 0.15439 0.15444 0.15447 0.15455 0.15445 0.15438 0.1544 0.15446 0.15444 0.15444 0.15448 0.15445 0.1543 0.15445 0.15454 0.15441 0.15447 0.15444 0.15443 0.15448 0.15449 0.15448 0.15435 0.15436 0.15446 0.15449 0.15443 0.15442 0.15446 0.1545 0.15447 0.15431 0.15447 0.15441 0.15441 0.15444 0.15436 0.15445 0.15455 0.15452 0.15462 0.15452 0.15436 0.1544 0.15448 0.15451 0.1544
0.14898 0.14901 0.14898 0.149 0.14893 0.14907 0.149 0.14895 0.14904 0.14891 0.14897 0.14916 0.14901 0.14914 0.14904 0.14909 0.149 0.14901 0.14897 0.14904 0.14902 0.14905 0.14907 0.14898 0.14906 0.149 0.14901 0.14897 0.149 0.14914 0.14892 0.14896 0.14891 0.14899 0.14896 0.14894 0.14911 0.14902 0.14906 0.14889 0.14909 0.14899 0.14901 0.14902 0.14906 0.14907 0.14904 0.14902 0.14901 0.14891 0.14909 0.14899 0.14908 0.14895 0.149 0.14903 0.14911 0.14901 0.14894 0.14896 0.14902 0.149 0.149 0.14903 0.14901 0.14886 0.14901 0.1491 0.14897 0.14903 0.149 0.14899 0.14904 0.14905 0.14904 0.14891 0.14892 0.14902 0.14905 0.14899 0.14898 0.14902 0.14906 0.14903 0.14887 0.14903 0.14897 0.14898 0.149 0.14893 0.14901 0.14911 0.14908 0.14918 0.14908 0.14892 0.14896 0.14904 0.14906 0.14896
0.14356 0.14358 0.14356 0.14357 0.1435 0.14365 0.14357 0.14352 0.14361 0.14348 0.14354 0.14373 0.14358 0.14371 0.14361 0.14366 0.14357 0.14358 0.14354 0.14361 0.14359 0.14362 0.14364 0.14355 0.14363 0.14357 0.14359 0.14354 0.14357 0.14371 0.1435 0.14353 0.14348 0.14356 0.14353 0.14351 0.14368 0.14359 0.14362 0.14347 0.14366 0.14356 0.14358 0.14359 0.14363 0.14364 0.14361 0.14359 0.14358 0.14348 0.14366 0.14357 0.14365 0.14353 0.14357 0.1436 0.14368 0.14358 0.14351 0.14354 0.14359 0.14357 0.14357 0.1436 0.14357 0.14344 0.14358 0.14367 0.14354 0.1436 0.14357 0.14356 0.14361 0.14362 0.14361 0.14348 0.1435 0.14359 0.14362 0.14356 0.14355 0.14359 0.14363 0.1436 0.14344 0.14361 0.14354 0.14355 0.14357 0.1435 0.14358 0.14368 0.14365 0.14374 0.14365 0.1435 0.14353 0.14361 0.14363 0.14353
0.13817 0.13819 0.13817 0.13818 0.13812 0.13826 0.13818 0.13814 0.13823 0.1381 0.13815 0.13835 0.1382 0.13832 0.13823 0.13827 0.13819 0.13819 0.13815 0.13822 0.1382 0.13823 0.13825 0.13817 0.13825 0.13819 0.13821 0.13816 0.13818 0.13832 0.13811 0.13814 0.13809 0.13817 0.13815 0.13813 0.1383 0.1382 0.13824 0.13808 0.13827 0.13817 0.1382 0.1382 0.13824 0.13826 0.13822 0.13821 0.1382 0.1381 0.13827 0.13818 0.13827 0.13815 0.13819 0.13821 0.1383 0.13819 0.13813 0.13815 0.13821 0.13819 0.13818 0.13821 0.13819 0.13805 0.13819 0.13828 0.13815 0.13821 0.13818 0.13818 0.13823 0.13823 0.13822 0.1381 0.13812 0.1382 0.13824 0.13818 0.13816 0.1382 0.13824 0.13822 0.13806 0.13822 0.13815 0.13816 0.13818 0.13812 0.1382 0.13829 0.13826 0.13836 0.13827 0.13812 0.13815 0.13823 0.13825 0.13815
0.13286 0.13288 0.13286 0.13286 0.13282 0.13295 0.13287 0.13283 0.13292 0.13279 0.13284 0.13303 0.13289 0.133 0.13291 0.13295 0.13287 0.13288 0.13284 0.13291 0.13288 0.13292 0.13293 0.13286 0.13294 0.13288 0.1329 0.13285 0.13287 0.13301 0.1328 0.13283 0.13278 0.13286 0.13283 0.13282 0.13298 0.13288 0.13292 0.13277 0.13296 0.13286 0.13288 0.13289 0.13293 0.13295 0.13291 0.1329 0.13289 0.13278 0.13295 0.13287 0.13295 0.13284 0.13288 0.1329 0.13299 0.13288 0.13282 0.13284 0.1329 0.13287 0.13287 0.13289 0.13287 0.13274 0.13288 0.13296 0.13284 0.13289 0.13286 0.13287 0.13291 0.13292 0.1329 0.13279 0.13281 0.13289 0.13293 0.13287 0.13285 0.13289 0.13292 0.13291 0.13275 0.13291 0.13284 0.13285 0.13287 0.13282 0.13288 0.13298 0.13295 0.13304 0.13295 0.13282 0.13284 0.13291 0.13293 0.13284
0.12765 0.12766 0.12765 0.12765 0.12761 0.12773 0.12766 0.12762 0.12771 0.12758 0.12763 0.12782 0.12768 0.12779 0.1277 0.12773 0.12766 0.12767 0.12763 0.12769 0.12766 0.12771 0.12771 0.12765 0.12773 0.12767 0.12769 0.12764 0.12765 0.12779 0.12759 0.12762 0.12757 0.12764 0.12762 0.12761 0.12777 0.12766 0.12771 0.12756 0.12774 0.12765 0.12767 0.12768 0.12772 0.12773 0.1277 0.12769 0.12768 0.12757 0.12774 0.12766 0.12774 0.12763 0.12767 0.12768 0.12777 0.12767 0.1276 0.12763 0.12769 0.12766 0.12766 0.12767 0.12765 0.12754 0.12766 0.12774 0.12763 0.12768 0.12765 0.12766 0.1277 0.12771 0.12769 0.12758 0.1276 0.12768 0.12771 0.12766 0.12763 0.12767 0.12771 0.1277 0.12753 0.1277 0.12763 0.12764 0.12765 0.12761 0.12767 0.12777 0.12774 0.12782 0.12774 0.12761 0.12763 0.1277 0.12772 0.12763
0.12256 0.12257 0.12256 0.12256 0.12253 0.12264 0.12257 0.12253 0.12262 0.1225 0.12253 0.12273 0.1226 0.12269 0.12261 0.12264 0.12257 0.12258 0.12254 0.1226 0.12257 0.12261 0.12262 0.12256 0.12264 0.12257 0.12261 0.12255 0.12256 0.1227 0.12251 0.12253 0.12248 0.12255 0.12253 0.12252 0.12267 0.12257 0.12261 0.12248 0.12265 0.12255 0.12258 0.12259 0.12262 0.12264 0.1226 0.1226 0.12259 0.12248 0.12264 0.12257 0.12265 0.12254 0.12258 0.12259 0.12268 0.12257 0.12252 0.12254 0.1226 0.12257 0.12256 0.12258 0.12256 0.12245 0.12257 0.12265 0.12254 0.12258 0.12256 0.12257 0.12261 0.12261 0.12259 0.12249 0.12251 0.12259 0.12262 0.12258 0.12254 0.12258 0.12261 0.12261 0.12245 0.12261 0.12254 0.12255 0.12256 0.12253 0.12258 0.12267 0.12264 0.12273 0.12264 0.12252 0.12254 0.12261 0.12263 0.12254
0.11762 0.11762 0.11761 0.11761 0.11759 0.1177 0.11762 0.11759 0.11767 0.11755 0.11759 0.11778 0.11765 0.11774 0.11766 0.11768 0.11762 0.11763 0.11759 0.11765 0.11761 0.11767 0.11767 0.11762 0.11769 0.11763 0.11766 0.11761 0.11761 0.11775 0.11756 0.11758 0.11753 0.1176 0.11759 0.11758 0.11772 0.11761 0.11766 0.11753 0.11769 0.1176 0.11763 0.11764 0.11768 0.11769 0.11765 0.11765 0.11764 0.11754 0.11769 0.11762 0.1177 0.1176 0.11763 0.11764 0.11773 0.11762 0.11757 0.11759 0.11765 0.11762 0.11761 0.11762 0.11761 0.11751 0.11762 0.1177 0.11759 0.11763 0.11761 0.11762 0.11766 0.11766 0.11764 0.11754 0.11757 0.11764 0.11768 0.11763 0.11759 0.11763 0.11766 0.11766 0.1175 0.11766 0.1176 0.11761 0.11761 0.11759 0.11763 0.11772 0.11769 0.11778 0.11769 0.11758 0.1176 0.11766 0.11768 0.1176
0.11283 0.11283 0.11282 0.11282 0.11281 0.11291 0.11283 0.1128 0.11288 0.11277 0.1128 0.11299 0.11287 0.11294 0.11287 0.11289 0.11283 0.11284 0.1128 0.11285 0.11282 0.11288 0.11287 0.11283 0.1129 0.11284 0.11288 0.11282 0.11282 0.11296 0.11278 0.11279 0.11274 0.11281 0.1128 0.1128 0.11293 0.11282 0.11287 0.11275 0.1129 0.11281 0.11284 0.11286 0.11288 0.1129 0.11286 0.11287 0.11285 0.11275 0.1129 0.11283 0.11291 0.11281 0.11284 0.11285 0.11294 0.11283 0.11278 0.11281 0.11286 0.11283 0.11282 0.11283 0.11281 0.11272 0.11283 0.1129 0.1128 0.11284 0.11281 0.11283 0.11287 0.11287 0.11284 0.11276 0.11278 0.11285 0.11289 0.11285 0.1128 0.11284 0.11287 0.11287 0.11271 0.11287 0.11281 0.11282 0.11282 0.1128 0.11284 0.11293 0.1129 0.11298 0.1129 0.1128 0.11281 0.11287 0.11289 0.11281
0.10821 0.10821 0.10821 0.1082 0.1082 0.10829 0.10821 0.10819 0.10827 0.10816 0.10818 0.10838 0.10825 0.10832 0.10826 0.10826 0.10821 0.10823 0.10819 0.10823 0.1082 0.10826 0.10825 0.10822 0.10829 0.10822 0.10827 0.10821 0.1082 0.10834 0.10816 0.10817 0.10813 0.10819 0.10818 0.10818 0.10831 0.10819 0.10825 0.10813 0.10828 0.1082 0.10822 0.10824 0.10827 0.10829 0.10824 0.10825 0.10824 0.10814 0.10828 0.10822 0.10829 0.1082 0.10823 0.10823 0.10832 0.10822 0.10817 0.10819 0.10825 0.10822 0.1082 0.10821 0.10819 0.10811 0.10822 0.10828 0.10818 0.10822 0.1082 0.10822 0.10825 0.10826 0.10822 0.10814 0.10817 0.10823 0.10827 0.10823 0.10819 0.10822 0.10825 0.10825 0.1081 0.10825 0.1082 0.1082 0.10821 0.1082 0.10823 0.10831 0.10828 0.10836 0.10828 0.10819 0.1082 0.10825 0.10827 0.1082
0.10379 0.10377 0.10378 0.10377 0.10377 0.10386 0.10378 0.10377 0.10384 0.10373 0.10375 0.10394 0.10383 0.10388 0.10383 0.10383 0.10378 0.1038 0.10376 0.1038 0.10377 0.10383 0.10382 0.10379 0.10386 0.10379 0.10384 0.10378 0.10377 0.1039 0.10374 0.10374 0.1037 0.10376 0.10375 0.10376 0.10388 0.10376 0.10382 0.10371 0.10384 0.10377 0.10379 0.10381 0.10383 0.10385 0.10381 0.10382 0.10381 0.10371 0.10385 0.10379 0.10386 0.10377 0.1038 0.1038 0.10389 0.10378 0.10374 0.10376 0.10382 0.10379 0.10377 0.10377 0.10376 0.10368 0.10378 0.10384 0.10375 0.10379 0.10376 0.10379 0.10382 0.10382 0.10379 0.10372 0.10375 0.1038 0.10384 0.10381 0.10375 0.10379 0.10381 0.10382 0.10367 0.10382 0.10377 0.10377 0.10377 0.10377 0.1038 0.10388 0.10385 0.10392 0.10385 0.10377 0.10377 0.10382 0.10384 0.10377
0.099549 0.099534 0.099542 0.099527 0.099545 0.099619 0.099538 0.099534 0.099605 0.099495 0.099514 0.099706 0.099591 0.099639 0.099589 0.099583 0.099542 0.099561 0.099522 0.099558 0.099523 0.099588 0.099573 0.099558 0.099623 0.099555 0.099611 0.099546 0.099532 0.099661 0.099504 0.099507 0.099459 0.09952 0.099519 0.099525 0.099637 0.099514 0.099575 0.099475 0.099602 0.099527 0.099551 0.099575 0.099595 0.099614 0.09957 0.099588 0.09957 0.099474 0.099606 0.099554 0.09962 0.099537 0.099561 0.099559 0.099653 0.099543 0.099504 0.099527 0.099582 0.099549 0.099532 0.099526 0.099515 0.099452 0.099546 0.099602 0.099514 0.099547 0.099523 0.099556 0.099582 0.099583 0.099546 0.099481 0.099513 0.099558 0.099605 0.099572 0.099517 0.099549 0.099573 0.099585 0.099438 0.099585 0.099531 0.099539 0.099535 0.099542 0.099558 0.099635 0.099607 0.09968 0.099609 0.099539 0.099535 0.099579 0.099596 0.099534
0.095513 0.095494 0.095505 0.095487 0.095514 0.09558 0.095499 0.0955 0.095568 0.095462 0.095476 0.095666 0.095556 0.095595 0.095551 0.095538 0.095503 0.095524 0.095485 0.095517 0.095481 0.095549 0.09553 0.095524 0.095586 0.095517 0.095578 0.095511 0.095493 0.095619 0.09547 0.095469 0.095422 0.09548 0.095482 0.095492 0.095595 0.09547 0.095533 0.095441 0.09556 0.095489 0.095512 0.095538 0.095555 0.095575 0.09553 0.095552 0.095532 0.095439 0.095565 0.095517 0.09558 0.095503 0.095524 0.095519 0.095613 0.095504 0.095468 0.09549 0.095545 0.095511 0.095492 0.095483 0.095473 0.09542 0.095507 0.095559 0.095477 0.095506 0.095483 0.09552 0.095543 0.095543 0.095504 0.095447 0.09548 0.095519 0.095568 0.095537 0.095478 0.095509 0.095531 0.095547 0.095404 0.095547 0.095495 0.095503 0.095496 0.095511 0.09552 0.095593 0.095566 0.095636 0.095568 0.095509 0.095501 0.095539 0.095556 0.0955
0.091681 0.091657 0.091672 0.091651 0.091688 0.091745 0.091663 0.09167 0.091735 0.091632 0.091642 0.09183 0.091725 0.091754 0.091716 0.091698 0.091668 0.09169 0.091651 0.091679 0.091643 0.091713 0.091691 0.091693 0.091753 0.091684 0.091749 0.09168 0.091657 0.091781 0.09164 0.091636 0.091589 0.091645 0.09165 0.091663 0.091757 0.09163 0.091696 0.091611 0.091721 0.091654 0.091677 0.091705 0.091719 0.091739 0.091694 0.091719 0.091699 0.091608 0.091727 0.091685 0.091744 0.091673 0.091691 0.091683 0.091777 0.091668 0.091636 0.091658 0.091711 0.091677 0.091656 0.091643 0.091635 0.091591 0.091672 0.091719 0.091643 0.091668 0.091647 0.091687 0.091708 0.091707 0.091665 0.091616 0.09165 0.091683 0.091734 0.091707 0.091644 0.091673 0.091693 0.091713 0.091573 0.091713 0.091663 0.09167 0.091661 0.091684 0.091686 0.091756 0.091728 0.091795 0.091731 0.091682 0.091669 0.091703 0.09172 0.091669
0.088054 0.088027 0.088045 0.088021 0.088067 0.088115 0.088034 0.088046 0.088108 0.088008 0.088014 0.088199 0.0881 0.088119 0.088087 0.088063 0.088038 0.088062 0.088024 0.088047 0.08801 0.088083 0.088057 0.088067 0.088125 0.088055 0.088125 0.088055 0.088028 0.088149 0.088016 0.088008 0.087962 0.088015 0.088023 0.088039 0.088125 0.087996 0.088064 0.087987 0.088088 0.088024 0.088047 0.088077 0.088089 0.088109 0.088063 0.088092 0.088071 0.087982 0.088095 0.088057 0.088113 0.088049 0.088064 0.088053 0.088146 0.088038 0.08801 0.088031 0.088083 0.088048 0.088026 0.088009 0.088003 0.087968 0.088043 0.088086 0.088015 0.088037 0.088016 0.088061 0.088078 0.088076 0.088032 0.08799 0.088026 0.088053 0.088105 0.088081 0.088015 0.088043 0.08806 0.088084 0.087948 0.088084 0.088037 0.088043 0.088031 0.088063 0.088058 0.088123 0.088096 0.08816 0.088099 0.08806 0.088044 0.088073 0.088089 0.088043
0.084633 0.084602 0.084623 0.084597 0.084651 0.084691 0.08461 0.084628 0.084686 0.08459 0.084592 0.084774 0.08468 0.08469 0.084664 0.084633 0.084614 0.084639 0.084602 0.08462 0.084583 0.084659 0.08463 0.084648 0.084702 0.084633 0.084706 0.084635 0.084604 0.084722 0.084597 0.084586 0.08454 0.084591 0.084602 0.08462 0.084698 0.084568 0.084638 0.084569 0.084661 0.084601 0.084623 0.084655 0.084664 0.084684 0.084638 0.08467 0.084649 0.084562 0.084668 0.084636 0.084688 0.084629 0.084642 0.084628 0.084721 0.084613 0.084589 0.08461 0.084661 0.084626 0.084601 0.084581 0.084577 0.084551 0.084619 0.084657 0.084592 0.084611 0.084592 0.084639 0.084654 0.084651 0.084605 0.084571 0.084608 0.084629 0.084682 0.084662 0.084592 0.084618 0.084634 0.084662 0.084529 0.084661 0.084616 0.084622 0.084608 0.084647 0.084635 0.084697 0.08467 0.084731 0.084673 0.084644 0.084624 0.084648 0.084664 0.084623
0.081416 0.081381 0.081405 0.081377 0.081439 0.081471 0.08139 0.081413 0.081468 0.081375 0.081374 0.081553 0.081464 0.081464 0.081444 0.081408 0.081395 0.081421 0.081384 0.081398 0.081361 0.081439 0.081406 0.081432 0.081484 0.081414 0.081491 0.081419 0.081384 0.081499 0.081382 0.081368 0.081323 0.081371 0.081384 0.081406 0.081476 0.081344 0.081416 0.081354 0.081438 0.081381 0.081403 0.081437 0.081443 0.081463 0.081417 0.081453 0.081431 0.081347 0.081446 0.081418 0.081467 0.081414 0.081424 0.081408 0.0815 0.081393 0.081373 0.081393 0.081443 0.081407 0.081381 0.081358 0.081354 0.081338 0.0814 0.081433 0.081374 0.081389 0.081371 0.081422 0.081434 0.08143 0.081382 0.081355 0.081394 0.081409 0.081463 0.081446 0.081373 0.081398 0.081411 0.081443 0.081314 0.081442 0.081399 0.081405 0.081388 0.081435 0.081416 0.081474 0.081448 0.081506 0.081451 0.081432 0.081408 0.081428 0.081443 0.081408
0.078399 0.07836 0.078388 0.078357 0.078428 0.078451 0.078371 0.078399 0.078451 0.078361 0.078356 0.078532 0.078448 0.07844 0.078425 0.078384 0.078376 0.078403 0.078366 0.078377 0.078339 0.07842 0.078383 0.078416 0.078466 0.078396 0.078477 0.078403 0.078365 0.078477 0.078368 0.078351 0.078306 0.078352 0.078368 0.078392 0.078454 0.078321 0.078394 0.07834 0.078415 0.078362 0.078384 0.078419 0.078423 0.078443 0.078397 0.078436 0.078413 0.078331 0.078424 0.078401 0.078447 0.0784 0.078407 0.078388 0.078479 0.078373 0.078357 0.078376 0.078425 0.078389 0.078361 0.078335 0.078333 0.078325 0.078381 0.07841 0.078356 0.078368 0.078351 0.078406 0.078415 0.07841 0.078359 0.07834 0.07838 0.07839 0.078445 0.078431 0.078355 0.078378 0.078389 0.078424 0.0783 0.078423 0.078382 0.078388 0.078369 0.078423 0.078397 0.078452 0.078427 0.078481 0.07843 0.078421 0.078392 0.078408 0.078422 0.078392
0.075579 0.075536 0.075567 0.075534 0.075612 0.075628 0.075548 0.07558 0.075629 0.075543 0.075535 0.075708 0.075628 0.075612 0.075603 0.075556 0.075553 0.075581 0.075545 0.075552 0.075514 0.075596 0.075557 0.075597 0.075644 0.075575 0.075659 0.075584 0.075543 0.07565 0.07555 0.07553 0.075486 0.075529 0.075547 0.075574 0.075628 0.075494 0.075569 0.075522 0.075589 0.07554 0.075561 0.075597 0.075599 0.075619 0.075572 0.075615 0.075592 0.075512 0.075598 0.07558 0.075623 0.075581 0.075585 0.075564 0.075655 0.07555 0.075537 0.075556 0.075603 0.075566 0.075537 0.075508 0.075508 0.075508 0.075558 0.075583 0.075534 0.075544 0.075527 0.075585 0.075591 0.075586 0.075534 0.075521 0.075563 0.075567 0.075623 0.075612 0.075532 0.075554 0.075564 0.075602 0.075481 0.075601 0.075562 0.075568 0.075546 0.075607 0.075575 0.075627 0.075602 0.075653 0.075605 0.075605 0.075573 0.075584 0.075598 0.075573
0.072948 0.072903 0.072936 0.072901 0.072986 0.072994 0.072916 0.072952 0.072998 0.072916 0.072903 0.073073 0.072999 0.072974 0.07297 0.072919 0.07292 0.07295 0.072914 0.072917 0.072879 0.072963 0.072921 0.072968 0.073012 0.072943 0.07303 0.072955 0.07291 0.073015 0.072922 0.072899 0.072856 0.072896 0.072917 0.072946 0.072992 0.072857 0.072935 0.072895 0.072953 0.072907 0.072928 0.072966 0.072965 0.072986 0.072939 0.072984 0.07296 0.072883 0.072963 0.072949 0.072989 0.072952 0.072954 0.072931 0.073021 0.072917 0.072907 0.072926 0.072972 0.072935 0.072904 0.072872 0.072873 0.072881 0.072926 0.072947 0.072903 0.072909 0.072894 0.072955 0.072958 0.072952 0.072898 0.072893 0.072935 0.072934 0.072991 0.072982 0.0729 0.072921 0.072928 0.07297 0.072853 0.072969 0.072932 0.072937 0.072913 0.072981 0.072943 0.072991 0.072967 0.073015 0.07297 0.072979 0.072943 0.07295 0.072964 0.072944
0.070501 0.070453 0.070489 0.070451 0.070543 0.070544 0.070466 0.070507 0.07055 0.070471 0.070455 0.070622 0.070552 0.07052 0.070521 0.070465 0.070471 0.070502 0.070467 0.070465 0.070427 0.070513 0.070468 0.070522 0.070563 0.070495 0.070585 0.070509 0.070461 0.070562 0.070477 0.070452 0.070409 0.070447 0.07047 0.070501 0.07054 0.070405 0.070483 0.07045 0.0705 0.070458 0.070479 0.070518 0.070515 0.070535 0.070488 0.070536 0.070512 0.070438 0.070511 0.070501 0.070538 0.070507 0.070506 0.070481 0.07057 0.070467 0.070461 0.070479 0.070524 0.070486 0.070454 0.07042 0.070422 0.070438 0.070477 0.070494 0.070455 0.070458 0.070444 0.070508 0.070509 0.070502 0.070446 0.070447 0.07049 0.070484 0.070542 0.070536 0.070452 0.070471 0.070477 0.070521 0.070408 0.07052 0.070485 0.07049 0.070464 0.070538 0.070495 0.070539 0.070516 0.07056 0.070519 0.070536 0.070497 0.0705 0.070513 0.070498
0.068229 0.068178 0.068217 0.068178 0.068276 0.06827 0.068193 0.068238 0.068277 0.068202 0.068183 0.068346 0.068281 0.068241 0.068248 0.068187 0.068197 0.068229 0.068195 0.06819 0.068151 0.068239 0.068192 0.068251 0.06829 0.068222 0.068314 0.068238 0.068187 0.068285 0.068207 0.06818 0.068138 0.068173 0.068199 0.068232 0.068264 0.068128 0.068208 0.068181 0.068224 0.068185 0.068205 0.068246 0.06824 0.068261 0.068213 0.068264 0.06824 0.068167 0.068235 0.068229 0.068263 0.068237 0.068234 0.068207 0.068295 0.068193 0.06819 0.068207 0.068251 0.068213 0.06818 0.068143 0.068147 0.06817 0.068203 0.068217 0.068183 0.068183 0.06817 0.068236 0.068235 0.068227 0.06817 0.068177 0.068221 0.068211 0.068269 0.068266 0.068179 0.068197 0.068201 0.068248 0.068139 0.068246 0.068214 0.068218 0.06819 0.06827 0.068222 0.068263 0.06824 0.068282 0.068243 0.068268 0.068227 0.068226 0.068238 0.068228
0.066125 0.066071 0.066112 0.066071 0.066176 0.066163 0.066087 0.066135 0.066172 0.0661 0.066078 0.066238 0.066177 0.066131 0.066141 0.066077 0.066091 0.066124 0.06609 0.066082 0.066043 0.066132 0.066082 0.066147 0.066184 0.066117 0.066211 0.066135 0.066081 0.066176 0.066105 0.066075 0.066034 0.066067 0.066094 0.06613 0.066155 0.066019 0.0661 0.066079 0.066115 0.066079 0.066099 0.06614 0.066133 0.066153 0.066106 0.066159 0.066134 0.066065 0.066127 0.066124 0.066156 0.066134 0.066129 0.0661 0.066187 0.066087 0.066086 0.066103 0.066146 0.066107 0.066074 0.066035 0.066039 0.066069 0.066097 0.066107 0.066078 0.066076 0.066063 0.066132 0.066128 0.06612 0.066061 0.066075 0.066119 0.066104 0.066162 0.066162 0.066074 0.06609 0.066092 0.066142 0.066037 0.06614 0.06611 0.066114 0.066084 0.066169 0.066116 0.066154 0.066132 0.066171 0.066135 0.066168 0.066123 0.066119 0.06613 0.066124
0.064179 0.064123 0.064165 0.064123 0.064233 0.064214 0.064139 0.064191 0.064225 0.064156 0.064131 0.064287 0.064231 0.064178 0.064193 0.064125 0.064143 0.064177 0.064143 0.064132 0.064094 0.064184 0.064132 0.064202 0.064237 0.064169 0.064266 0.064189 0.064133 0.064225 0.064161 0.064129 0.064088 0.064119 0.064148 0.064186 0.064204 0.064068 0.06415 0.064135 0.064164 0.064132 0.064151 0.064193 0.064184 0.064204 0.064157 0.064212 0.064187 0.06412 0.064176 0.064178 0.064206 0.064189 0.064182 0.064151 0.064237 0.064138 0.064141 0.064157 0.064198 0.06416 0.064125 0.064084 0.064089 0.064126 0.06415 0.064156 0.064131 0.064126 0.064115 0.064185 0.064179 0.064171 0.064111 0.06413 0.064175 0.064156 0.064215 0.064217 0.064126 0.064142 0.064142 0.064194 0.064093 0.064193 0.064164 0.064168 0.064136 0.064227 0.064169 0.064203 0.064182 0.064218 0.064185 0.064225 0.064178 0.06417 0.064181 0.064179
0.062381 0.062323 0.062368 0.062324 0.062439 0.062414 0.06234 0.062395 0.062426 0.06236 0.062334 0.062486 0.062434 0.062375 0.062394 0.062322 0.062344 0.062378 0.062346 0.062332 0.062293 0.062384 0.06233 0.062405 0.062438 0.062371 0.06247 0.062392 0.062334 0.062423 0.062365 0.062331 0.062292 0.06232 0.062351 0.06239 0.062403 0.062267 0.062349 0.06234 0.062362 0.062333 0.062351 0.062395 0.062384 0.062404 0.062357 0.062414 0.062389 0.062324 0.062375 0.06238 0.062406 0.062393 0.062384 0.062352 0.062436 0.062339 0.062344 0.06236 0.0624 0.062362 0.062326 0.062283 0.062289 0.062332 0.062351 0.062353 0.062333 0.062326 0.062315 0.062388 0.06238 0.062371 0.06231 0.062334 0.06238 0.062356 0.062415 0.06242 0.062328 0.062342 0.062341 0.062395 0.062298 0.062394 0.062367 0.06237 0.062337 0.062432 0.06237 0.062402 0.062381 0.062414 0.062384 0.06243 0.062381 0.06237 0.062381 0.062382
0.060723 0.060662 0.060709 0.060664 0.060783 0.060753 0.06068 0.060738 0.060767 0.060704 0.060675 0.060824 0.060776 0.060711 0.060734 0.060659 0.060685 0.060719 0.060687 0.06067 0.060632 0.060723 0.060668 0.060747 0.060778 0.060712 0.060812 0.060735 0.060675 0.06076 0.060708 0.060672 0.060634 0.06066 0.060693 0.060733 0.06074 0.060605 0.060688 0.060684 0.0607 0.060673 0.060691 0.060735 0.060723 0.060743 0.060696 0.060754 0.06073 0.060667 0.060713 0.060721 0.060745 0.060736 0.060725 0.060691 0.060775 0.060679 0.060686 0.060702 0.060741 0.060702 0.060666 0.060621 0.060628 0.060677 0.060691 0.060691 0.060674 0.060665 0.060655 0.060729 0.06072 0.06071 0.060648 0.060677 0.060723 0.060696 0.060756 0.060762 0.060669 0.060682 0.06068 0.060736 0.060641 0.060734 0.060709 0.060712 0.060677 0.060777 0.06071 0.060739 0.060719 0.06075 0.060723 0.060775 0.060723 0.060709 0.06072 0.060725
0.059194 0.059131 0.05918 0.059133 0.059257 0.059222 0.059149 0.05921 0.059237 0.059177 0.059145 0.059291 0.059247 0.059177 0.059203 0.059126 0.059154 0.059189 0.059158 0.059138 0.0591 0.059192 0.059135 0.059219 0.059247 0.059182 0.059283 0.059206 0.059144 0.059227 0.059181 0.059143 0.059106 0.05913 0.059164 0.059206 0.059208 0.059073 0.059156 0.059157 0.059167 0.059143 0.059161 0.059206 0.059191 0.059211 0.059165 0.059225 0.0592 0.059139 0.059181 0.059191 0.059213 0.059208 0.059196 0.05916 0.059242 0.059148 0.059158 0.059173 0.05921 0.059172 0.059135 0.059089 0.059097 0.05915 0.059161 0.059158 0.059145 0.059134 0.059124 0.0592 0.059189 0.059178 0.059116 0.059149 0.059196 0.059166 0.059225 0.059233 0.059139 0.059151 0.059147 0.059205 0.059114 0.059203 0.05918 0.059183 0.059147 0.05925 0.05918 0.059207 0.059187 0.059216 0.05919 0.059248 0.059195 0.059178 0.059188 0.059197
0.057784 0.05772 0.05777 0.057722 0.057849 0.05781 0.057738 0.057802 0.057826 0.057768 0.057735 0.057878 0.057837 0.057763 0.057792 0.057712 0.057743 0.057778 0.057748 0.057726 0.057688 0.057781 0.057722 0.057809 0.057836 0.057771 0.057874 0.057797 0.057734 0.057814 0.057772 0.057733 0.057696 0.057719 0.057754 0.057797 0.057794 0.05766 0.057743 0.057749 0.057754 0.057733 0.05775 0.057795 0.057779 0.057799 0.057753 0.057814 0.057789 0.05773 0.057768 0.057781 0.0578 0.057799 0.057785 0.057749 0.05783 0.057737 0.057749 0.057763 0.0578 0.057761 0.057724 0.057676 0.057685 0.057743 0.05775 0.057744 0.057735 0.057722 0.057713 0.05779 0.057777 0.057766 0.057704 0.057741 0.057788 0.057754 0.057814 0.057824 0.057729 0.05774 0.057735 0.057794 0.057706 0.057792 0.05777 0.057773 0.057736 0.057842 0.057769 0.057793 0.057774 0.057801 0.057778 0.057841 0.057785 0.057766 0.057776 0.057787
0.056483 0.056418 0.056469 0.056421 0.056551 0.056508 0.056437 0.056502 0.056524 0.05647 0.056435 0.056574 0.056536 0.056458 0.05649 0.056408 0.056442 0.056477 0.056447 0.056424 0.056386 0.056479 0.056419 0.056509 0.056534 0.05647 0.056574 0.056497 0.056432 0.05651 0.056473 0.056433 0.056397 0.056418 0.056454 0.056498 0.056491 0.056357 0.056441 0.05645 0.05645 0.056431 0.056448 0.056494 0.056477 0.056497 0.056451 0.056513 0.056488 0.056431 0.056465 0.05648 0.056498 0.056499 0.056485 0.056447 0.056526 0.056435 0.056449 0.056463 0.056498 0.05646 0.056423 0.056373 0.056383 0.056445 0.056448 0.05644 0.056434 0.05642 0.056412 0.05649 0.056475 0.056464 0.056401 0.056442 0.056489 0.056453 0.056512 0.056524 0.056428 0.056438 0.056432 0.056493 0.056408 0.05649 0.05647 0.056473 0.056435 0.056544 0.056468 0.05649 0.056471 0.056496 0.056475 0.056542 0.056486 0.056464 0.056473 0.056488
0.055282 0.055216 0.055268 0.055219 0.055352 0.055305 0.055236 0.055303 0.055323 0.05527 0.055234 0.05537 0.055335 0.055254 0.055288 0.055204 0.05524 0.055276 0.055247 0.055221 0.055183 0.055276 0.055216 0.055309 0.055332 0.055269 0.055373 0.055297 0.055231 0.055306 0.055274 0.055233 0.055197 0.055216 0.055254 0.055299 0.055287 0.055155 0.055238 0.055251 0.055247 0.05523 0.055247 0.055292 0.055274 0.055294 0.055249 0.055312 0.055287 0.055232 0.055262 0.055279 0.055295 0.055299 0.055283 0.055245 0.055323 0.055233 0.055249 0.055262 0.055297 0.055259 0.055221 0.055171 0.055181 0.055247 0.055247 0.055237 0.055233 0.055217 0.05521 0.055289 0.055273 0.055262 0.055198 0.055243 0.05529 0.055251 0.05531 0.055323 0.055227 0.055236 0.055229 0.055291 0.055209 0.055289 0.055269 0.055272 0.055233 0.055345 0.055267 0.055286 0.055268 0.055291 0.055272 0.055343 0.055285 0.055262 0.055271 0.055287
0.054172 0.054105 0.054157 0.054108 0.054243 0.054193 0.054124 0.054193 0.054211 0.054161 0.054124 0.054257 0.054225 0.05414 0.054177 0.054091 0.054129 0.054165 0.054136 0.054109 0.054072 0.054165 0.054103 0.054199 0.054221 0.054158 0.054262 0.054186 0.05412 0.054192 0.054165 0.054122 0.054088 0.054105 0.054144 0.054189 0.054174 0.054043 0.054126 0.054143 0.054134 0.054119 0.054135 0.054181 0.054162 0.054182 0.054137 0.054201 0.054176 0.054122 0.054149 0.054169 0.054182 0.05419 0.054173 0.054134 0.05421 0.054122 0.054139 0.054152 0.054186 0.054148 0.05411 0.054058 0.054069 0.054139 0.054136 0.054124 0.054123 0.054106 0.054099 0.054178 0.054161 0.05415 0.054086 0.054133 0.05418 0.054139 0.054198 0.054213 0.054116 0.054125 0.054117 0.054179 0.054101 0.054177 0.054159 0.054162 0.054122 0.054236 0.054156 0.054173 0.054155 0.054176 0.054159 0.054235 0.054175 0.05415 0.054158 0.054178
0.053142 0.053075 0.053128 0.053078 0.053215 0.053162 0.053094 0.053164 0.053181 0.053133 0.053094 0.053224 0.053195 0.053107 0.053146 0.053059 0.053099 0.053135 0.053107 0.053078 0.053041 0.053134 0.053072 0.053169 0.05319 0.053128 0.053233 0.053157 0.05309 0.05316 0.053136 0.053093 0.053059 0.053075 0.053114 0.053161 0.053142 0.053012 0.053095 0.053115 0.053102 0.053089 0.053105 0.053151 0.053131 0.053151 0.053106 0.05317 0.053146 0.053094 0.053117 0.053139 0.053151 0.053161 0.053143 0.053103 0.053179 0.053092 0.05311 0.053123 0.053155 0.053118 0.05308 0.053028 0.053039 0.053111 0.053106 0.053092 0.053093 0.053075 0.053069 0.053149 0.053131 0.053119 0.053055 0.053105 0.053152 0.053109 0.053168 0.053183 0.053086 0.053095 0.053086 0.053149 0.053073 0.053147 0.05313 0.053132 0.053092 0.053208 0.053126 0.053141 0.053124 0.053143 0.053128 0.053206 0.053146 0.053119 0.053127 0.053148
0.052185 0.052117 0.05217 0.05212 0.052258 0.052203 0.052137 0.052207 0.052223 0.052177 0.052137 0.052264 0.052237 0.052147 0.052188 0.0521 0.052141 0.052177 0.05215 0.05212 0.052083 0.052175 0.052113 0.052212 0.052231 0.05217 0.052275 0.0522 0.052132 0.0522 0.05218 0.052136 0.052103 0.052118 0.052157 0.052204 0.052183 0.052053 0.052136 0.052158 0.052143 0.052132 0.052147 0.052193 0.052172 0.052192 0.052148 0.052212 0.052188 0.052138 0.052158 0.052181 0.052192 0.052204 0.052185 0.052145 0.052219 0.052134 0.052153 0.052166 0.052197 0.05216 0.052122 0.052069 0.052081 0.052155 0.052148 0.052132 0.052136 0.052117 0.052111 0.052191 0.052172 0.05216 0.052097 0.052149 0.052195 0.052151 0.052209 0.052226 0.052129 0.052136 0.052127 0.052191 0.052117 0.052188 0.052173 0.052175 0.052134 0.052251 0.052168 0.052182 0.052165 0.052183 0.052169 0.05225 0.052189 0.052161 0.052169 0.052191
0.051291 0.051223 0.051277 0.051226 0.051365 0.051308 0.051242 0.051314 0.051328 0.051284 0.051243 0.051368 0.051343 0.051251 0.051293 0.051205 0.051247 0.051283 0.051256 0.051225 0.051188 0.051281 0.051218 0.051318 0.051336 0.051276 0.051381 0.051306 0.051238 0.051304 0.051287 0.051243 0.05121 0.051224 0.051264 0.051311 0.051287 0.051159 0.051241 0.051266 0.051248 0.051238 0.051253 0.051299 0.051277 0.051297 0.051253 0.051318 0.051293 0.051245 0.051263 0.051287 0.051297 0.05131 0.051291 0.05125 0.051323 0.05124 0.05126 0.051272 0.051303 0.051266 0.051228 0.051175 0.051187 0.051263 0.051253 0.051237 0.051243 0.051222 0.051217 0.051297 0.051278 0.051265 0.051202 0.051256 0.051302 0.051257 0.051314 0.051332 0.051235 0.051242 0.051232 0.051296 0.051225 0.051294 0.051279 0.051281 0.05124 0.051358 0.051273 0.051286 0.05127 0.051286 0.051274 0.051357 0.051296 0.051266 0.051274 0.051298
0.050453 0.050384 0.050438 0.050388 0.050528 0.050468 0.050404 0.050476 0.050489 0.050446 0.050405 0.050527 0.050504 0.050411 0.050454 0.050365 0.050409 0.050444 0.050418 0.050386 0.05035 0.050441 0.050379 0.05048 0.050497 0.050437 0.050542 0.050468 0.0504 0.050464 0.050449 0.050405 0.050373 0.050386 0.050426 0.050473 0.050447 0.05032 0.050402 0.050429 0.050408 0.050399 0.050414 0.05046 0.050438 0.050457 0.050414 0.050479 0.050455 0.050408 0.050423 0.050449 0.050457 0.050472 0.050452 0.050412 0.050484 0.050401 0.050422 0.050434 0.050464 0.050428 0.050389 0.050336 0.050348 0.050426 0.050415 0.050397 0.050404 0.050383 0.050378 0.050459 0.050439 0.050426 0.050363 0.050418 0.050465 0.050418 0.050475 0.050493 0.050397 0.050403 0.050393 0.050457 0.050388 0.050455 0.050441 0.050443 0.050402 0.05052 0.050435 0.050446 0.05043 0.050445 0.050434 0.050519 0.050457 0.050427 0.050434 0.05046
0.049662 0.049594 0.049648 0.049598 0.049738 0.049677 0.049614 0.049686 0.049698 0.049657 0.049615 0.049735 0.049713 0.049619 0.049663 0.049574 0.049618 0.049654 0.049628 0.049595 0.04956 0.04965 0.049588 0.049689 0.049706 0.049647 0.049751 0.049678 0.049609 0.049672 0.049659 0.049615 0.049583 0.049595 0.049636 0.049683 0.049655 0.04953 0.049611 0.049639 0.049617 0.049609 0.049624 0.049669 0.049647 0.049666 0.049623 0.049688 0.049664 0.049618 0.049632 0.049658 0.049666 0.049682 0.049662 0.049621 0.049692 0.04961 0.049632 0.049644 0.049673 0.049637 0.049599 0.049546 0.049558 0.049637 0.049625 0.049606 0.049614 0.049593 0.049588 0.049668 0.049648 0.049635 0.049573 0.049629 0.049675 0.049627 0.049684 0.049703 0.049607 0.049613 0.049602 0.049666 0.049599 0.049664 0.049651 0.049653 0.049612 0.04973 0.049644 0.049654 0.049639 0.049653 0.049643 0.049729 0.049667 0.049636 0.049643 0.04967
0.048913 0.048844 0.048898 0.048849 0.048988 0.048926 0.048864 0.048937 0.048948 0.048908 0.048866 0.048983 0.048963 0.048868 0.048913 0.048824 0.048869 0.048904 0.048879 0.048846 0.04881 0.0489 0.048838 0.04894 0.048955 0.048897 0.049001 0.048929 0.04886 0.048921 0.04891 0.048866 0.048835 0.048846 0.048887 0.048934 0.048905 0.048781 0.048861 0.048891 0.048867 0.04886 0.048874 0.04892 0.048897 0.048916 0.048873 0.048938 0.048914 0.04887 0.048882 0.048909 0.048915 0.048933 0.048912 0.048871 0.048941 0.048861 0.048883 0.048895 0.048923 0.048888 0.048849 0.048796 0.048809 0.048889 0.048875 0.048856 0.048865 0.048843 0.048839 0.048919 0.048898 0.048885 0.048823 0.04888 0.048926 0.048877 0.048934 0.048953 0.048858 0.048863 0.048852 0.048916 0.048851 0.048914 0.048901 0.048903 0.048862 0.048981 0.048895 0.048904 0.048889 0.048902 0.048892 0.04898 0.048918 0.048886 0.048893 0.04892
0.048198 0.048129 0.048183 0.048134 0.048273 0.04821 0.048149 0.048222 0.048232 0.048193 0.048152 0.048266 0.048248 0.048152 0.048197 0.048108 0.048154 0.048189 0.048164 0.04813 0.048095 0.048185 0.048122 0.048224 0.048239 0.048182 0.048285 0.048213 0.048145 0.048204 0.048196 0.048151 0.048121 0.048131 0.048172 0.048219 0.048188 0.048066 0.048146 0.048176 0.048151 0.048145 0.048159 0.048204 0.048181 0.0482 0.048158 0.048223 0.048199 0.048155 0.048166 0.048194 0.048199 0.048218 0.048197 0.048156 0.048225 0.048146 0.048169 0.04818 0.048208 0.048172 0.048134 0.048081 0.048094 0.048175 0.04816 0.04814 0.048151 0.048128 0.048124 0.048203 0.048182 0.04817 0.048108 0.048166 0.048211 0.048162 0.048218 0.048238 0.048143 0.048148 0.048137 0.048201 0.048137 0.048198 0.048186 0.048188 0.048147 0.048266 0.048179 0.048188 0.048173 0.048185 0.048177 0.048265 0.048203 0.048171 0.048177 0.048205
0.047511 0.047443 0.047496 0.047447 0.047586 0.047523 0.047462 0.047535 0.047544 0.047507 0.047465 0.047578 0.04756 0.047464 0.04751 0.047421 0.047467 0.047502 0.047477 0.047443 0.047409 0.047498 0.047435 0.047537 0.047551 0.047495 0.047597 0.047526 0.047458 0.047516 0.047509 0.047465 0.047435 0.047445 0.047485 0.047532 0.047501 0.04738 0.047459 0.04749 0.047464 0.047458 0.047472 0.047517 0.047494 0.047512 0.047471 0.047535 0.047512 0.047469 0.047479 0.047506 0.047512 0.047531 0.04751 0.047469 0.047537 0.047459 0.047482 0.047493 0.04752 0.047486 0.047448 0.047395 0.047408 0.047489 0.047473 0.047453 0.047464 0.047441 0.047437 0.047516 0.047495 0.047483 0.047421 0.047479 0.047524 0.047475 0.04753 0.04755 0.047457 0.047461 0.04745 0.047513 0.047451 0.047511 0.0475 0.047501 0.04746 0.047578 0.047492 0.0475 0.047485 0.047497 0.047489 0.047577 0.047516 0.047484 0.04749 0.047518
0.046846 0.046779 0.046832 0.046783 0.046921 0.046858 0.046799 0.046871 0.046879 0.046843 0.046801 0.046912 0.046895 0.0468 0.046845 0.046757 0.046803 0.046837 0.046813 0.046779 0.046746 0.046833 0.046771 0.046873 0.046886 0.046831 0.046932 0.046862 0.046795 0.046851 0.046845 0.046801 0.046772 0.046781 0.046821 0.046868 0.046836 0.046717 0.046795 0.046826 0.046799 0.046794 0.046808 0.046852 0.046829 0.046847 0.046807 0.04687 0.046847 0.046806 0.046814 0.046842 0.046847 0.046866 0.046845 0.046805 0.046871 0.046795 0.046818 0.046829 0.046856 0.046821 0.046784 0.046732 0.046744 0.046825 0.046809 0.046788 0.0468 0.046778 0.046774 0.046852 0.04683 0.046818 0.046757 0.046816 0.04686 0.046811 0.046866 0.046886 0.046793 0.046797 0.046786 0.046849 0.046788 0.046846 0.046836 0.046837 0.046797 0.046914 0.046828 0.046835 0.046821 0.046832 0.046824 0.046913 0.046852 0.046819 0.046825 0.046854
0.0462 0.046133 0.046186 0.046137 0.046274 0.046211 0.046152 0.046224 0.046232 0.046197 0.046155 0.046264 0.046248 0.046153 0.046199 0.046111 0.046157 0.046191 0.046167 0.046133 0.0461 0.046186 0.046125 0.046226 0.046239 0.046184 0.046284 0.046215 0.046148 0.046204 0.046199 0.046155 0.046126 0.046135 0.046175 0.046221 0.046189 0.046071 0.046148 0.04618 0.046153 0.046148 0.046161 0.046206 0.046183 0.0462 0.04616 0.046223 0.046201 0.04616 0.046167 0.046196 0.0462 0.04622 0.046199 0.046159 0.046224 0.046149 0.046172 0.046183 0.046209 0.046175 0.046138 0.046086 0.046099 0.04618 0.046163 0.046142 0.046154 0.046132 0.046128 0.046205 0.046184 0.046172 0.046112 0.04617 0.046214 0.046165 0.046219 0.046239 0.046147 0.046151 0.046139 0.046202 0.046143 0.0462 0.046189 0.046191 0.04615 0.046267 0.046182 0.046188 0.046174 0.046185 0.046178 0.046266 0.046205 0.046173 0.046179 0.046208
0.045566 0.0455 0.045553 0.045505 0.04564 0.045577 0.04552 0.04559 0.045598 0.045563 0.045522 0.045629 0.045614 0.04552 0.045565 0.045479 0.045524 0.045557 0.045534 0.045501 0.045468 0.045553 0.045492 0.045592 0.045605 0.045551 0.04565 0.045582 0.045516 0.04557 0.045566 0.045522 0.045494 0.045503 0.045542 0.045588 0.045555 0.045439 0.045515 0.045548 0.04552 0.045516 0.045528 0.045572 0.045549 0.045567 0.045527 0.04559 0.045567 0.045527 0.045534 0.045562 0.045566 0.045586 0.045565 0.045526 0.04559 0.045516 0.045539 0.04555 0.045576 0.045542 0.045505 0.045454 0.045466 0.045547 0.04553 0.045509 0.045521 0.045499 0.045495 0.045572 0.04555 0.045539 0.045479 0.045537 0.04558 0.045532 0.045585 0.045605 0.045514 0.045518 0.045506 0.045569 0.04551 0.045566 0.045556 0.045557 0.045518 0.045633 0.045548 0.045555 0.045541 0.045551 0.045544 0.045632 0.045572 0.04554 0.045545 0.045574
0.044942 0.044877 0.044929 0.044881 0.045015 0.044953 0.044896 0.044966 0.044974 0.04494 0.044899 0.045004 0.044989 0.044896 0.044941 0.044855 0.0449 0.044933 0.04491 0.044877 0.044845 0.044929 0.044869 0.044968 0.04498 0.044927 0.045024 0.044958 0.044892 0.044946 0.044942 0.044899 0.044871 0.044879 0.044918 0.044964 0.044931 0.044817 0.044892 0.044924 0.044896 0.044892 0.044905 0.044948 0.044925 0.044943 0.044903 0.044965 0.044943 0.044904 0.04491 0.044938 0.044942 0.044962 0.044941 0.044902 0.044966 0.044893 0.044916 0.044926 0.044951 0.044918 0.044882 0.044831 0.044843 0.044923 0.044906 0.044885 0.044898 0.044875 0.044872 0.044948 0.044927 0.044915 0.044856 0.044913 0.044956 0.044908 0.04496 0.04498 0.044891 0.044895 0.044883 0.044944 0.044887 0.044942 0.044932 0.044933 0.044894 0.045008 0.044924 0.04493 0.044917 0.044927 0.04492 0.045007 0.044948 0.044916 0.044921 0.04495
0.044324 0.044259 0.044311 0.044264 0.044396 0.044334 0.044278 0.044348 0.044355 0.044321 0.044281 0.044385 0.044371 0.044278 0.044323 0.044238 0.044282 0.044315 0.044292 0.04426 0.044228 0.044311 0.044252 0.044349 0.044361 0.044309 0.044405 0.044339 0.044275 0.044327 0.044323 0.044281 0.044253 0.044262 0.0443 0.044345 0.044313 0.0442 0.044274 0.044306 0.044278 0.044275 0.044287 0.044329 0.044307 0.044324 0.044286 0.044347 0.044325 0.044286 0.044292 0.04432 0.044324 0.044343 0.044323 0.044284 0.044347 0.044275 0.044298 0.044308 0.044333 0.0443 0.044264 0.044214 0.044226 0.044305 0.044288 0.044268 0.04428 0.044258 0.044255 0.044329 0.044308 0.044297 0.044239 0.044296 0.044338 0.04429 0.044342 0.044361 0.044273 0.044277 0.044265 0.044326 0.044269 0.044324 0.044314 0.044315 0.044276 0.044389 0.044306 0.044312 0.044299 0.044309 0.044302 0.044388 0.04433 0.044298 0.044303 0.044332
0.043709 0.043645 0.043695 0.043649 0.043779 0.043719 0.043663 0.043732 0.043739 0.043706 0.043666 0.043769 0.043754 0.043663 0.043707 0.043624 0.043667 0.0437 0.043677 0.043645 0.043613 0.043696 0.043637 0.043733 0.043746 0.043694 0.043789 0.043723 0.04366 0.043712 0.043708 0.043666 0.043639 0.043647 0.043685 0.043729 0.043698 0.043586 0.043659 0.043691 0.043663 0.04366 0.043672 0.043714 0.043692 0.043709 0.043671 0.043731 0.043709 0.043671 0.043677 0.043705 0.043708 0.043728 0.043707 0.043669 0.043731 0.04366 0.043683 0.043692 0.043717 0.043685 0.04365 0.0436 0.043612 0.04369 0.043673 0.043653 0.043665 0.043643 0.04364 0.043714 0.043693 0.043682 0.043624 0.04368 0.043722 0.043675 0.043726 0.043745 0.043658 0.043662 0.043651 0.043711 0.043655 0.043708 0.043699 0.0437 0.043662 0.043773 0.043691 0.043697 0.043684 0.043693 0.043687 0.043772 0.043714 0.043683 0.043688 0.043716
0.043093 0.04303 0.04308 0.043035 0.043163 0.043103 0.043049 0.043116 0.043123 0.043091 0.043052 0.043153 0.043139 0.043049 0.043092 0.04301 0.043053 0.043085 0.043063 0.043031 0.043 0.043081 0.043023 0.043118 0.04313 0.043079 0.043172 0.043108 0.043045 0.043097 0.043093 0.043051 0.043025 0.043033 0.04307 0.043114 0.043083 0.042973 0.043045 0.043076 0.043049 0.043045 0.043057 0.043099 0.043077 0.043094 0.043056 0.043115 0.043094 0.043056 0.043063 0.043089 0.043093 0.043112 0.043092 0.043055 0.043116 0.043046 0.043068 0.043077 0.043102 0.04307 0.043035 0.042986 0.042998 0.043075 0.043059 0.043039 0.043051 0.043029 0.043026 0.043098 0.043078 0.043067 0.04301 0.043066 0.043107 0.04306 0.043111 0.04313 0.043044 0.043048 0.043036 0.043095 0.04304 0.043093 0.043083 0.043085 0.043047 0.043157 0.043076 0.043082 0.043069 0.043079 0.043072 0.043156 0.043099 0.043068 0.043073 0.043101
0.042476 0.042414 0.042464 0.042419 0.042545 0.042486 0.042433 0.042499 0.042506 0.042474 0.042435 0.042535 0.042521 0.042433 0.042475 0.042394 0.042436 0.042468 0.042446 0.042415 0.042384 0.042464 0.042407 0.042501 0.042512 0.042462 0.042554 0.042491 0.042429 0.04248 0.042476 0.042435 0.042409 0.042417 0.042454 0.042496 0.042466 0.042358 0.042429 0.042459 0.042433 0.042429 0.042441 0.042482 0.04246 0.042477 0.04244 0.042498 0.042477 0.04244 0.042446 0.042473 0.042476 0.042495 0.042475 0.042438 0.042498 0.042429 0.042451 0.042461 0.042485 0.042453 0.042419 0.042371 0.042383 0.042458 0.042442 0.042423 0.042434 0.042413 0.04241 0.042481 0.042461 0.04245 0.042395 0.042449 0.04249 0.042444 0.042494 0.042512 0.042428 0.042431 0.04242 0.042478 0.042424 0.042476 0.042467 0.042468 0.042431 0.042539 0.042459 0.042465 0.042452 0.042462 0.042456 0.042538 0.042482 0.042451 0.042457 0.042484
0.041856 0.041795 0.041843 0.041799 0.041923 0.041866 0.041813 0.041878 0.041885 0.041853 0.041815 0.041914 0.0419 0.041813 0.041855 0.041775 0.041816 0.041848 0.041826 0.041795 0.041765 0.041844 0.041788 0.04188 0.041891 0.041842 0.041932 0.04187 0.041809 0.04186 0.041855 0.041815 0.041789 0.041797 0.041833 0.041875 0.041846 0.041739 0.041809 0.041838 0.041813 0.041809 0.041821 0.041861 0.04184 0.041856 0.04182 0.041877 0.041857 0.041819 0.041826 0.041852 0.041856 0.041874 0.041855 0.041818 0.041878 0.04181 0.041831 0.04184 0.041864 0.041833 0.0418 0.041752 0.041764 0.041838 0.041822 0.041803 0.041814 0.041794 0.04179 0.041861 0.041841 0.04183 0.041775 0.041829 0.041869 0.041824 0.041873 0.041891 0.041808 0.041812 0.041801 0.041858 0.041804 0.041856 0.041846 0.041847 0.041811 0.041917 0.041839 0.041845 0.041832 0.041842 0.041836 0.041916 0.041861 0.041831 0.041837 0.041863
0.04123 0.04117 0.041218 0.041175 0.041297 0.041241 0.041188 0.041252 0.041259 0.041228 0.04119 0.041288 0.041274 0.041189 0.04123 0.041151 0.041192 0.041222 0.041201 0.041171 0.041141 0.041219 0.041164 0.041254 0.041266 0.041217 0.041306 0.041244 0.041184 0.041234 0.04123 0.04119 0.041164 0.041173 0.041208 0.04125 0.041221 0.041115 0.041185 0.041213 0.041188 0.041184 0.041196 0.041236 0.041215 0.041231 0.041195 0.041252 0.041231 0.041194 0.041202 0.041227 0.041231 0.041248 0.041229 0.041194 0.041252 0.041185 0.041206 0.041215 0.041239 0.041208 0.041175 0.041129 0.04114 0.041212 0.041197 0.041179 0.04119 0.041169 0.041166 0.041235 0.041216 0.041205 0.041151 0.041204 0.041243 0.041199 0.041247 0.041265 0.041183 0.041187 0.041176 0.041233 0.041179 0.04123 0.041221 0.041222 0.041186 0.04129 0.041214 0.04122 0.041208 0.041217 0.041211 0.04129 0.041235 0.041206 0.041212 0.041238
0.040599 0.04054 0.040587 0.040544 0.040664 0.040609 0.040558 0.04062 0.040628 0.040596 0.04056 0.040657 0.040642 0.040559 0.040599 0.040522 0.040561 0.040591 0.04057 0.040541 0.040511 0.040588 0.040534 0.040622 0.040634 0.040586 0.040674 0.040613 0.040554 0.040604 0.040598 0.04056 0.040534 0.040542 0.040577 0.040618 0.04059 0.040486 0.040554 0.040582 0.040558 0.040554 0.040566 0.040605 0.040585 0.0406 0.040565 0.04062 0.0406 0.040564 0.040571 0.040596 0.0406 0.040617 0.040598 0.040563 0.040621 0.040555 0.040575 0.040584 0.040608 0.040578 0.040545 0.040499 0.04051 0.040581 0.040567 0.040549 0.040559 0.040539 0.040536 0.040604 0.040585 0.040575 0.040522 0.040573 0.040611 0.040569 0.040616 0.040634 0.040553 0.040557 0.040546 0.040602 0.040548 0.040599 0.04059 0.040591 0.040556 0.040658 0.040583 0.04059 0.040577 0.040587 0.04058 0.040657 0.040604 0.040576 0.040581 0.040606
0.039962 0.039904 0.03995 0.039908 0.040026 0.039972 0.039921 0.039982 0.03999 0.039958 0.039923 0.040019 0.040004 0.039922 0.039961 0.039886 0.039924 0.039954 0.039933 0.039904 0.039875 0.03995 0.039897 0.039984 0.039996 0.039948 0.040035 0.039975 0.039917 0.039966 0.03996 0.039922 0.039897 0.039906 0.03994 0.03998 0.039953 0.03985 0.039918 0.039944 0.039922 0.039917 0.039929 0.039967 0.039947 0.039963 0.039928 0.039983 0.039963 0.039926 0.039934 0.039958 0.039962 0.039979 0.039961 0.039926 0.039984 0.039918 0.039938 0.039947 0.03997 0.03994 0.039908 0.039863 0.039874 0.039943 0.03993 0.039912 0.039922 0.039903 0.039899 0.039966 0.039948 0.039938 0.039885 0.039935 0.039973 0.039932 0.039978 0.039995 0.039916 0.03992 0.03991 0.039964 0.039911 0.039962 0.039952 0.039954 0.039919 0.04002 0.039946 0.039952 0.03994 0.03995 0.039943 0.040019 0.039966 0.039939 0.039944 0.039968
0.039317 0.03926 0.039305 0.039264 0.03938 0.039328 0.039277 0.039338 0.039345 0.039314 0.039279 0.039374 0.039359 0.039279 0.039317 0.039243 0.039281 0.03931 0.039289 0.039261 0.039232 0.039306 0.039254 0.03934 0.039352 0.039304 0.03939 0.03933 0.039274 0.039322 0.039316 0.039279 0.039254 0.039262 0.039296 0.039335 0.039309 0.039208 0.039274 0.0393 0.039278 0.039273 0.039285 0.039323 0.039303 0.039319 0.039284 0.039338 0.039318 0.039282 0.039291 0.039314 0.039318 0.039334 0.039317 0.039283 0.039339 0.039274 0.039293 0.039302 0.039326 0.039296 0.039265 0.039221 0.039231 0.039299 0.039286 0.039269 0.039278 0.039259 0.039256 0.039322 0.039304 0.039294 0.039242 0.039291 0.039329 0.039288 0.039334 0.03935 0.039272 0.039276 0.039266 0.03932 0.039267 0.039318 0.039308 0.039309 0.039275 0.039374 0.039302 0.039309 0.039296 0.039306 0.039299 0.039373 0.039322 0.039295 0.0393 0.039324
0.038666 0.03861 0.038654 0.038614 0.038728 0.038677 0.038626 0.038686 0.038694 0.038662 0.038628 0.038722 0.038707 0.038629 0.038666 0.038593 0.03863 0.038659 0.038638 0.038611 0.038582 0.038656 0.038604 0.038688 0.0387 0.038653 0.038737 0.038679 0.038623 0.038672 0.038664 0.038628 0.038603 0.038612 0.038645 0.038683 0.038659 0.038559 0.038624 0.038649 0.038628 0.038623 0.038634 0.038671 0.038653 0.038668 0.038634 0.038687 0.038667 0.038631 0.03864 0.038663 0.038667 0.038682 0.038665 0.038632 0.038688 0.038624 0.038642 0.038651 0.038674 0.038645 0.038614 0.038571 0.038581 0.038647 0.038635 0.038619 0.038628 0.038609 0.038606 0.038671 0.038653 0.038643 0.038593 0.03864 0.038677 0.038637 0.038683 0.038699 0.038621 0.038626 0.038616 0.038669 0.038616 0.038667 0.038657 0.038658 0.038625 0.038722 0.038651 0.038658 0.038646 0.038656 0.038649 0.038721 0.03867 0.038644 0.038649 0.038672
0.038008 0.037953 0.037997 0.037957 0.038069 0.038019 0.037969 0.038027 0.038036 0.038004 0.037971 0.038064 0.038049 0.037972 0.038008 0.037937 0.037973 0.038001 0.037981 0.037954 0.037926 0.037998 0.037948 0.03803 0.038042 0.037996 0.038078 0.038021 0.037966 0.038014 0.038006 0.03797 0.037946 0.037955 0.037987 0.038025 0.038001 0.037903 0.037967 0.037991 0.037971 0.037966 0.037977 0.038013 0.037995 0.03801 0.037976 0.038028 0.038009 0.037974 0.037983 0.038005 0.03801 0.038024 0.038007 0.037975 0.03803 0.037967 0.037985 0.037994 0.038016 0.037988 0.037957 0.037915 0.037925 0.037989 0.037978 0.037962 0.03797 0.037952 0.037949 0.038013 0.037996 0.037986 0.037936 0.037982 0.038019 0.03798 0.038025 0.03804 0.037964 0.037968 0.037959 0.038011 0.037959 0.038009 0.037999 0.038 0.037968 0.038063 0.037993 0.038001 0.037989 0.037999 0.037991 0.038062 0.038012 0.037987 0.037992 0.038014
0.037344 0.03729 0.037333 0.037293 0.037403 0.037355 0.037306 0.037363 0.037371 0.03734 0.037307 0.0374 0.037384 0.037309 0.037344 0.037274 0.037309 0.037337 0.037317 0.037291 0.037263 0.037334 0.037285 0.037365 0.037377 0.037332 0.037413 0.037356 0.037302 0.03735 0.037342 0.037307 0.037282 0.037291 0.037323 0.03736 0.037338 0.03724 0.037303 0.037326 0.037308 0.037302 0.037313 0.037349 0.037331 0.037346 0.037313 0.037364 0.037345 0.03731 0.037319 0.037341 0.037346 0.03736 0.037343 0.037311 0.037366 0.037303 0.037321 0.03733 0.037352 0.037324 0.037294 0.037252 0.037262 0.037325 0.037314 0.037299 0.037306 0.037289 0.037286 0.037348 0.037332 0.037322 0.037273 0.037318 0.037354 0.037316 0.03736 0.037376 0.037301 0.037305 0.037296 0.037347 0.037295 0.037345 0.037335 0.037336 0.037304 0.037397 0.037329 0.037337 0.037325 0.037335 0.037328 0.037396 0.037348 0.037323 0.037328 0.03735
0.036674 0.036621 0.036663 0.036624 0.036732 0.036685 0.036636 0.036692 0.036701 0.03667 0.036638 0.036729 0.036713 0.03664 0.036674 0.036605 0.03664 0.036667 0.036647 0.036622 0.036594 0.036664 0.036616 0.036695 0.036707 0.036662 0.036742 0.036686 0.036633 0.036681 0.036672 0.036637 0.036613 0.036622 0.036653 0.03669 0.036668 0.036572 0.036634 0.036656 0.036639 0.036633 0.036644 0.036679 0.036662 0.036676 0.036643 0.036694 0.036675 0.03664 0.03665 0.036671 0.036676 0.036689 0.036673 0.036642 0.036696 0.036634 0.036651 0.03666 0.036682 0.036654 0.036625 0.036584 0.036593 0.036655 0.036645 0.03663 0.036637 0.03662 0.036616 0.036678 0.036662 0.036653 0.036604 0.036648 0.036684 0.036647 0.03669 0.036705 0.036631 0.036636 0.036627 0.036677 0.036625 0.036675 0.036665 0.036666 0.036635 0.036726 0.03666 0.036667 0.036656 0.036666 0.036658 0.036725 0.036678 0.036653 0.036659 0.03668
0.035999 0.035946 0.035988 0.03595 0.036056 0.03601 0.035962 0.036017 0.036026 0.035994 0.035963 0.036054 0.036037 0.035966 0.035999 0.035932 0.035965 0.035992 0.035972 0.035948 0.035921 0.03599 0.035942 0.036019 0.036032 0.035987 0.036066 0.03601 0.035958 0.036006 0.035996 0.035962 0.035939 0.035948 0.035978 0.036014 0.035993 0.035898 0.03596 0.035981 0.035964 0.035958 0.035969 0.036004 0.035987 0.036001 0.035969 0.036018 0.036 0.035965 0.035976 0.035996 0.036001 0.036014 0.035998 0.035967 0.036021 0.035959 0.035976 0.035985 0.036007 0.035979 0.03595 0.03591 0.035919 0.035979 0.03597 0.035956 0.035962 0.035946 0.035942 0.036003 0.035987 0.035978 0.03593 0.035973 0.036008 0.035972 0.036015 0.036029 0.035957 0.035961 0.035953 0.036002 0.03595 0.036 0.03599 0.035991 0.03596 0.03605 0.035985 0.035993 0.035981 0.035992 0.035984 0.036049 0.036002 0.035979 0.035984 0.036004
0.035319 0.035268 0.035308 0.035271 0.035375 0.03533 0.035283 0.035337 0.035346 0.035315 0.035284 0.035374 0.035357 0.035287 0.03532 0.035254 0.035286 0.035313 0.035293 0.035269 0.035242 0.035311 0.035264 0.035339 0.035352 0.035308 0.035385 0.035331 0.03528 0.035327 0.035317 0.035283 0.03526 0.035269 0.035299 0.035334 0.035314 0.035221 0.035281 0.035302 0.035286 0.035279 0.03529 0.035325 0.035308 0.035322 0.03529 0.035339 0.035321 0.035286 0.035297 0.035316 0.035322 0.035334 0.035319 0.035288 0.035342 0.035281 0.035297 0.035305 0.035328 0.0353 0.035272 0.035232 0.035241 0.0353 0.035291 0.035278 0.035283 0.035267 0.035264 0.035324 0.035308 0.035299 0.035252 0.035294 0.035328 0.035293 0.035336 0.035349 0.035278 0.035282 0.035274 0.035322 0.035271 0.035321 0.03531 0.035312 0.035281 0.03537 0.035306 0.035314 0.035302 0.035313 0.035305 0.035369 0.035323 0.0353 0.035305 0.035325
0.034636 0.034586 0.034626 0.034589 0.034691 0.034648 0.034601 0.034654 0.034663 0.034632 0.034602 0.034691 0.034674 0.034606 0.034637 0.034572 0.034604 0.03463 0.034611 0.034587 0.034561 0.034628 0.034582 0.034656 0.034669 0.034625 0.034702 0.034648 0.034597 0.034645 0.034634 0.034601 0.034578 0.034587 0.034617 0.034651 0.034632 0.034539 0.034599 0.034619 0.034604 0.034597 0.034608 0.034642 0.034626 0.03464 0.034608 0.034656 0.034638 0.034603 0.034615 0.034634 0.03464 0.034651 0.034636 0.034606 0.034659 0.034598 0.034614 0.034623 0.034645 0.034618 0.03459 0.034551 0.03456 0.034617 0.034609 0.034596 0.034601 0.034586 0.034582 0.034641 0.034626 0.034617 0.034571 0.034611 0.034645 0.034611 0.034653 0.034666 0.034596 0.0346 0.034592 0.03464 0.034589 0.034638 0.034628 0.034629 0.034599 0.034686 0.034623 0.034632 0.03462 0.034631 0.034623 0.034685 0.03464 0.034618 0.034623 0.034642
0.033951 0.033902 0.033941 0.033905 0.034005 0.033963 0.033916 0.033968 0.033978 0.033946 0.033917 0.034006 0.033989 0.033921 0.033952 0.033888 0.033919 0.033945 0.033926 0.033903 0.033877 0.033943 0.033898 0.033971 0.033983 0.03394 0.034016 0.033962 0.033913 0.03396 0.033948 0.033916 0.033893 0.033903 0.033932 0.033966 0.033948 0.033856 0.033915 0.033934 0.033919 0.033913 0.033923 0.033957 0.033941 0.033955 0.033923 0.03397 0.033953 0.033918 0.03393 0.033948 0.033955 0.033965 0.033951 0.033922 0.033974 0.033914 0.033929 0.033938 0.03396 0.033933 0.033905 0.033867 0.033876 0.033932 0.033924 0.033912 0.033916 0.033901 0.033898 0.033956 0.033941 0.033932 0.033887 0.033926 0.03396 0.033926 0.033968 0.033981 0.033911 0.033916 0.033908 0.033955 0.033904 0.033953 0.033943 0.033944 0.033915 0.034 0.033938 0.033947 0.033935 0.033947 0.033938 0.033999 0.033955 0.033933 0.033938 0.033956
0.033265 0.033216 0.033255 0.033219 0.033318 0.033276 0.03323 0.033281 0.033291 0.03326 0.033231 0.033319 0.033302 0.033236 0.033266 0.033203 0.033234 0.033259 0.03324 0.033218 0.033192 0.033257 0.033213 0.033284 0.033297 0.033254 0.033329 0.033276 0.033227 0.033274 0.033262 0.03323 0.033207 0.033217 0.033246 0.033279 0.033262 0.033171 0.033229 0.033247 0.033234 0.033227 0.033238 0.03327 0.033255 0.033269 0.033238 0.033284 0.033267 0.033232 0.033245 0.033262 0.033269 0.033279 0.033265 0.033236 0.033288 0.033228 0.033243 0.033251 0.033273 0.033247 0.03322 0.033182 0.03319 0.033245 0.033238 0.033226 0.03323 0.033216 0.033212 0.033269 0.033255 0.033246 0.033201 0.03324 0.033273 0.03324 0.033281 0.033294 0.033225 0.03323 0.033223 0.033268 0.033218 0.033267 0.033256 0.033258 0.033229 0.033313 0.033252 0.033261 0.03325 0.033261 0.033252 0.033312 0.033268 0.033247 0.033252 0.03327
0.032578 0.03253 0.032568 0.032533 0.032631 0.03259 0.032544 0.032595 0.032604 0.032573 0.032545 0.032632 0.032615 0.03255 0.03258 0.032518 0.032547 0.032573 0.032554 0.032532 0.032506 0.032571 0.032527 0.032597 0.03261 0.032568 0.032641 0.032589 0.032541 0.032587 0.032575 0.032544 0.032521 0.032531 0.032559 0.032592 0.032575 0.032486 0.032543 0.032561 0.032548 0.032541 0.032551 0.032584 0.032569 0.032582 0.032552 0.032597 0.03258 0.032546 0.032559 0.032576 0.032582 0.032592 0.032578 0.03255 0.032601 0.032542 0.032557 0.032565 0.032587 0.032561 0.032534 0.032497 0.032505 0.032559 0.032552 0.03254 0.032544 0.03253 0.032526 0.032583 0.032569 0.03256 0.032516 0.032554 0.032586 0.032554 0.032595 0.032607 0.032539 0.032544 0.032537 0.032582 0.032532 0.03258 0.03257 0.032571 0.032543 0.032625 0.032566 0.032575 0.032563 0.032575 0.032566 0.032625 0.032582 0.032561 0.032566 0.032583
0.031893 0.031845 0.031883 0.031848 0.031944 0.031905 0.031859 0.031909 0.031918 0.031888 0.03186 0.031946 0.031929 0.031865 0.031894 0.031833 0.031862 0.031887 0.031868 0.031847 0.031822 0.031886 0.031842 0.031912 0.031924 0.031882 0.031955 0.031903 0.031856 0.031902 0.03189 0.031859 0.031837 0.031846 0.031874 0.031906 0.03189 0.031802 0.031859 0.031875 0.031863 0.031856 0.031866 0.031898 0.031884 0.031897 0.031867 0.031912 0.031895 0.031861 0.031874 0.03189 0.031897 0.031906 0.031893 0.031865 0.031916 0.031857 0.031871 0.03188 0.031901 0.031876 0.031849 0.031812 0.031821 0.031873 0.031867 0.031856 0.031859 0.031845 0.031841 0.031897 0.031884 0.031875 0.031831 0.031868 0.031901 0.031869 0.031909 0.031921 0.031854 0.031859 0.031852 0.031896 0.031847 0.031895 0.031884 0.031886 0.031858 0.031939 0.031881 0.03189 0.031878 0.03189 0.031881 0.031938 0.031896 0.031876 0.031881 0.031898
0.031209 0.031163 0.031199 0.031165 0.03126 0.031221 0.031176 0.031225 0.031235 0.031204 0.031177 0.031263 0.031245 0.031183 0.031211 0.031151 0.031179 0.031204 0.031185 0.031164 0.031139 0.031203 0.03116 0.031228 0.031241 0.031199 0.031271 0.03122 0.031173 0.031219 0.031206 0.031176 0.031154 0.031163 0.031191 0.031223 0.031207 0.031119 0.031176 0.031192 0.03118 0.031173 0.031183 0.031215 0.0312 0.031214 0.031184 0.031228 0.031211 0.031178 0.031191 0.031207 0.031214 0.031222 0.031209 0.031182 0.031232 0.031174 0.031188 0.031196 0.031218 0.031192 0.031166 0.03113 0.031138 0.03119 0.031184 0.031173 0.031176 0.031163 0.031159 0.031213 0.0312 0.031192 0.031149 0.031185 0.031217 0.031186 0.031226 0.031237 0.031171 0.031176 0.031169 0.031213 0.031164 0.031211 0.031201 0.031203 0.031175 0.031255 0.031197 0.031207 0.031195 0.031207 0.031198 0.031254 0.031212 0.031193 0.031198 0.031214
0.030529 0.030483 0.030519 0.030486 0.030579 0.030541 0.030497 0.030545 0.030554 0.030524 0.030497 0.030582 0.030564 0.030503 0.030531 0.030472 0.0305 0.030524 0.030505 0.030485 0.03046 0.030523 0.03048 0.030547 0.03056 0.030519 0.03059 0.030539 0.030494 0.030539 0.030526 0.030496 0.030474 0.030484 0.030511 0.030542 0.030527 0.03044 0.030496 0.030512 0.030501 0.030493 0.030503 0.030535 0.03052 0.030534 0.030504 0.030548 0.030531 0.030498 0.030511 0.030527 0.030534 0.030542 0.030529 0.030502 0.030552 0.030495 0.030508 0.030516 0.030537 0.030512 0.030486 0.030451 0.030459 0.03051 0.030504 0.030493 0.030496 0.030483 0.030479 0.030533 0.03052 0.030512 0.03047 0.030505 0.030536 0.030506 0.030545 0.030557 0.030492 0.030496 0.03049 0.030533 0.030484 0.030531 0.030521 0.030522 0.030495 0.030574 0.030517 0.030527 0.030515 0.030527 0.030518 0.030573 0.030532 0.030513 0.030518 0.030534
0.029853 0.029808 0.029844 0.02981 0.029902 0.029865 0.029821 0.029868 0.029878 0.029848 0.029821 0.029906 0.029888 0.029828 0.029855 0.029797 0.029824 0.029848 0.02983 0.02981 0.029785 0.029847 0.029805 0.029871 0.029884 0.029843 0.029913 0.029863 0.029818 0.029863 0.02985 0.029821 0.029799 0.029809 0.029835 0.029866 0.029851 0.029766 0.029821 0.029836 0.029825 0.029818 0.029828 0.029859 0.029845 0.029858 0.029828 0.029872 0.029855 0.029822 0.029835 0.029851 0.029858 0.029866 0.029853 0.029827 0.029876 0.029819 0.029832 0.029841 0.029862 0.029837 0.029811 0.029776 0.029784 0.029834 0.029828 0.029818 0.029821 0.029808 0.029804 0.029857 0.029845 0.029837 0.029794 0.029829 0.02986 0.029831 0.029869 0.029881 0.029816 0.029821 0.029815 0.029857 0.029808 0.029856 0.029845 0.029847 0.02982 0.029898 0.029842 0.029851 0.02984 0.029851 0.029842 0.029897 0.029856 0.029837 0.029842 0.029858
0.029183 0.029138 0.029173 0.02914 0.029231 0.029195 0.029151 0.029198 0.029208 0.029177 0.029151 0.029235 0.029217 0.029158 0.029185 0.029127 0.029154 0.029178 0.02916 0.02914 0.029116 0.029177 0.029135 0.029201 0.029213 0.029173 0.029242 0.029193 0.029148 0.029193 0.029179 0.029151 0.029129 0.029139 0.029165 0.029196 0.029181 0.029096 0.029151 0.029166 0.029155 0.029148 0.029158 0.029188 0.029175 0.029187 0.029158 0.029201 0.029185 0.029152 0.029165 0.02918 0.029187 0.029195 0.029183 0.029157 0.029205 0.029149 0.029162 0.02917 0.029191 0.029167 0.029141 0.029107 0.029114 0.029164 0.029158 0.029148 0.029151 0.029138 0.029134 0.029187 0.029174 0.029167 0.029125 0.029159 0.02919 0.02916 0.029199 0.02921 0.029146 0.029151 0.029145 0.029187 0.029138 0.029185 0.029175 0.029176 0.02915 0.029227 0.029171 0.029181 0.02917 0.029181 0.029172 0.029226 0.029186 0.029167 0.029172 0.029187
0.028519 0.028475 0.028509 0.028477 0.028567 0.028531 0.028487 0.028534 0.028543 0.028513 0.028488 0.02857 0.028553 0.028494 0.028521 0.028464 0.02849 0.028514 0.028496 0.028476 0.028452 0.028513 0.028472 0.028536 0.028549 0.028509 0.028577 0.028529 0.028484 0.028529 0.028515 0.028487 0.028465 0.028475 0.028501 0.028531 0.028517 0.028433 0.028487 0.028502 0.028492 0.028484 0.028494 0.028524 0.028511 0.028523 0.028495 0.028537 0.028521 0.028488 0.028501 0.028517 0.028523 0.028531 0.028519 0.028493 0.028541 0.028486 0.028498 0.028506 0.028527 0.028503 0.028478 0.028444 0.028451 0.0285 0.028495 0.028485 0.028487 0.028474 0.028471 0.028523 0.028511 0.028503 0.028462 0.028495 0.028526 0.028497 0.028535 0.028545 0.028483 0.028487 0.028481 0.028523 0.028475 0.028521 0.028511 0.028512 0.028486 0.028562 0.028508 0.028517 0.028506 0.028517 0.028508 0.028561 0.028522 0.028503 0.028508 0.028523
0.027862 0.027818 0.027853 0.027821 0.02791 0.027874 0.027831 0.027877 0.027887 0.027857 0.027831 0.027913 0.027896 0.027838 0.027864 0.027808 0.027834 0.027857 0.027839 0.02782 0.027797 0.027856 0.027816 0.02788 0.027892 0.027853 0.02792 0.027872 0.027828 0.027872 0.027859 0.027831 0.027809 0.027819 0.027844 0.027875 0.027861 0.027778 0.027831 0.027845 0.027835 0.027828 0.027838 0.027868 0.027854 0.027867 0.027838 0.02788 0.027864 0.027832 0.027845 0.02786 0.027867 0.027874 0.027862 0.027837 0.027884 0.027829 0.027842 0.02785 0.02787 0.027846 0.027822 0.027788 0.027795 0.027843 0.027838 0.027829 0.027831 0.027818 0.027815 0.027866 0.027854 0.027846 0.027806 0.027839 0.027869 0.02784 0.027878 0.027889 0.027826 0.027831 0.027825 0.027866 0.027819 0.027864 0.027854 0.027856 0.02783 0.027905 0.027851 0.02786 0.02785 0.027861 0.027852 0.027904 0.027865 0.027847 0.027852 0.027866
0.027214 0.027171 0.027205 0.027173 0.027261 0.027225 0.027183 0.027228 0.027238 0.027209 0.027183 0.027265 0.027247 0.02719 0.027216 0.02716 0.027186 0.027209 0.027191 0.027172 0.027149 0.027208 0.027168 0.027231 0.027243 0.027204 0.027271 0.027224 0.02718 0.027224 0.027211 0.027183 0.027162 0.027171 0.027196 0.027226 0.027213 0.02713 0.027183 0.027197 0.027187 0.02718 0.02719 0.027219 0.027206 0.027218 0.02719 0.027231 0.027216 0.027184 0.027197 0.027212 0.027219 0.027226 0.027214 0.027189 0.027236 0.027181 0.027194 0.027202 0.027222 0.027198 0.027174 0.02714 0.027148 0.027195 0.02719 0.027181 0.027183 0.027171 0.027167 0.027218 0.027206 0.027198 0.027158 0.027191 0.027221 0.027192 0.027229 0.02724 0.027178 0.027183 0.027177 0.027218 0.027171 0.027216 0.027206 0.027208 0.027182 0.027256 0.027203 0.027212 0.027201 0.027213 0.027204 0.027255 0.027217 0.027199 0.027204 0.027218
0.026575 0.026532 0.026566 0.026534 0.026621 0.026586 0.026544 0.026589 0.026599 0.02657 0.026545 0.026625 0.026608 0.026551 0.026577 0.026521 0.026547 0.02657 0.026553 0.026534 0.026511 0.026569 0.02653 0.026592 0.026604 0.026565 0.026632 0.026584 0.026542 0.026584 0.026571 0.026544 0.026523 0.026532 0.026557 0.026587 0.026573 0.026492 0.026544 0.026558 0.026549 0.026541 0.026551 0.02658 0.026567 0.026579 0.026551 0.026592 0.026577 0.026545 0.026558 0.026573 0.026579 0.026587 0.026575 0.02655 0.026596 0.026543 0.026555 0.026563 0.026583 0.026559 0.026535 0.026502 0.026509 0.026556 0.026551 0.026542 0.026544 0.026532 0.026528 0.026579 0.026567 0.026559 0.026519 0.026552 0.026581 0.026553 0.02659 0.026601 0.02654 0.026544 0.026538 0.026579 0.026532 0.026577 0.026567 0.026568 0.026543 0.026617 0.026564 0.026573 0.026562 0.026574 0.026565 0.026616 0.026577 0.02656 0.026565 0.026579
0.025946 0.025903 0.025937 0.025905 0.025992 0.025957 0.025916 0.02596 0.025969 0.02594 0.025916 0.025995 0.025978 0.025922 0.025947 0.025893 0.025918 0.025941 0.025924 0.025905 0.025882 0.02594 0.025901 0.025962 0.025975 0.025936 0.026002 0.025955 0.025913 0.025955 0.025942 0.025915 0.025894 0.025904 0.025928 0.025958 0.025944 0.025864 0.025915 0.025929 0.02592 0.025912 0.025922 0.025951 0.025938 0.02595 0.025922 0.025963 0.025947 0.025916 0.025929 0.025943 0.02595 0.025957 0.025946 0.025921 0.025967 0.025914 0.025926 0.025934 0.025953 0.02593 0.025906 0.025874 0.025881 0.025927 0.025922 0.025913 0.025915 0.025903 0.025899 0.025949 0.025938 0.02593 0.025891 0.025923 0.025952 0.025924 0.025961 0.025971 0.025911 0.025915 0.025909 0.025949 0.025903 0.025948 0.025938 0.025939 0.025914 0.025987 0.025935 0.025944 0.025933 0.025944 0.025936 0.025986 0.025948 0.025931 0.025935 0.02595
0.025327 0.025285 0.025318 0.025287 0.025373 0.025338 0.025297 0.025341 0.02535 0.025322 0.025298 0.025376 0.025359 0.025304 0.025329 0.025275 0.0253 0.025322 0.025305 0.025287 0.025264 0.025321 0.025283 0.025344 0.025356 0.025318 0.025383 0.025336 0.025294 0.025336 0.025324 0.025297 0.025276 0.025286 0.02531 0.025339 0.025326 0.025246 0.025297 0.025311 0.025301 0.025294 0.025304 0.025332 0.025319 0.025331 0.025304 0.025344 0.025329 0.025298 0.025311 0.025325 0.025331 0.025339 0.025327 0.025302 0.025348 0.025296 0.025308 0.025315 0.025335 0.025312 0.025288 0.025256 0.025263 0.025309 0.025304 0.025295 0.025297 0.025285 0.025281 0.025331 0.025319 0.025312 0.025273 0.025305 0.025334 0.025306 0.025342 0.025352 0.025293 0.025297 0.025291 0.025331 0.025285 0.025329 0.02532 0.025321 0.025296 0.025368 0.025316 0.025325 0.025315 0.025326 0.025317 0.025367 0.02533 0.025312 0.025317 0.025331
0.02472 0.024678 0.024711 0.02468 0.024765 0.024731 0.02469 0.024734 0.024743 0.024715 0.024691 0.024768 0.024752 0.024696 0.024721 0.024668 0.024693 0.024715 0.024698 0.02468 0.024657 0.024714 0.024676 0.024736 0.024748 0.024711 0.024775 0.024729 0.024687 0.024729 0.024717 0.02469 0.02467 0.024679 0.024703 0.024732 0.024718 0.024639 0.02469 0.024704 0.024694 0.024687 0.024697 0.024725 0.024712 0.024724 0.024697 0.024737 0.024722 0.024691 0.024703 0.024718 0.024724 0.024731 0.02472 0.024695 0.024741 0.024689 0.024701 0.024708 0.024727 0.024705 0.024681 0.024649 0.024656 0.024702 0.024697 0.024688 0.02469 0.024678 0.024674 0.024724 0.024712 0.024705 0.024666 0.024698 0.024726 0.024699 0.024735 0.024745 0.024686 0.02469 0.024684 0.024723 0.024678 0.024722 0.024712 0.024714 0.024689 0.02476 0.024709 0.024718 0.024708 0.024718 0.02471 0.02476 0.024722 0.024705 0.02471 0.024724
0.024124 0.024083 0.024116 0.024085 0.024169 0.024135 0.024095 0.024138 0.024147 0.02412 0.024095 0.024172 0.024156 0.024101 0.024126 0.024073 0.024098 0.02412 0.024103 0.024085 0.024062 0.024118 0.024081 0.024141 0.024152 0.024115 0.024179 0.024134 0.024092 0.024133 0.024121 0.024095 0.024075 0.024084 0.024108 0.024136 0.024123 0.024045 0.024095 0.024109 0.024099 0.024092 0.024101 0.024129 0.024117 0.024128 0.024102 0.024141 0.024126 0.024096 0.024108 0.024122 0.024128 0.024136 0.024124 0.0241 0.024145 0.024093 0.024105 0.024113 0.024132 0.024109 0.024086 0.024054 0.024061 0.024107 0.024102 0.024092 0.024095 0.024083 0.024079 0.024128 0.024117 0.024109 0.024071 0.024102 0.024131 0.024104 0.024139 0.024149 0.024091 0.024095 0.024089 0.024128 0.024084 0.024126 0.024117 0.024118 0.024094 0.024165 0.024114 0.024122 0.024112 0.024123 0.024114 0.024164 0.024127 0.02411 0.024114 0.024128
0.023541 0.0235 0.023532 0.023502 0.023586 0.023552 0.023512 0.023555 0.023564 0.023536 0.023513 0.023588 0.023573 0.023518 0.023543 0.02349 0.023515 0.023536 0.02352 0.023502 0.02348 0.023535 0.023498 0.023557 0.023569 0.023532 0.023595 0.02355 0.023509 0.02355 0.023538 0.023512 0.023492 0.023501 0.023525 0.023553 0.023539 0.023462 0.023512 0.023526 0.023516 0.023509 0.023518 0.023546 0.023533 0.023545 0.023519 0.023558 0.023543 0.023513 0.023525 0.023539 0.023545 0.023553 0.023541 0.023517 0.023561 0.02351 0.023522 0.02353 0.023549 0.023526 0.023503 0.023472 0.023479 0.023524 0.023519 0.023509 0.023512 0.0235 0.023497 0.023545 0.023533 0.023526 0.023488 0.02352 0.023548 0.023521 0.023555 0.023566 0.023508 0.023512 0.023506 0.023545 0.023501 0.023543 0.023534 0.023535 0.023511 0.023581 0.023531 0.023539 0.023529 0.023539 0.023531 0.02358 0.023544 0.023527 0.023531 0.023545
0.022971 0.02293 0.022962 0.022932 0.023015 0.022981 0.022942 0.022984 0.022993 0.022966 0.022942 0.023017 0.023002 0.022947 0.022972 0.02292 0.022945 0.022966 0.02295 0.022932 0.02291 0.022965 0.022927 0.022987 0.022998 0.022962 0.023024 0.02298 0.022939 0.022979 0.022968 0.022942 0.022922 0.022931 0.022954 0.022982 0.022969 0.022892 0.022941 0.022955 0.022945 0.022939 0.022948 0.022976 0.022963 0.022974 0.022948 0.022987 0.022972 0.022943 0.022954 0.022969 0.022974 0.022982 0.022971 0.022947 0.02299 0.02294 0.022952 0.022959 0.022978 0.022956 0.022933 0.022902 0.022909 0.022954 0.022948 0.022939 0.022942 0.02293 0.022927 0.022974 0.022963 0.022956 0.022918 0.022949 0.022977 0.02295 0.022985 0.022995 0.022938 0.022942 0.022936 0.022974 0.022931 0.022973 0.022963 0.022965 0.022941 0.02301 0.02296 0.022968 0.022958 0.022968 0.022961 0.02301 0.022973 0.022956 0.022961 0.022975
0.022413 0.022373 0.022405 0.022375 0.022457 0.022423 0.022385 0.022427 0.022435 0.022409 0.022385 0.022459 0.022444 0.02239 0.022415 0.022362 0.022387 0.022409 0.022392 0.022374 0.022353 0.022407 0.02237 0.022429 0.02244 0.022404 0.022466 0.022422 0.022382 0.022421 0.022411 0.022385 0.022365 0.022374 0.022397 0.022425 0.022411 0.022336 0.022384 0.022398 0.022388 0.022382 0.022391 0.022418 0.022405 0.022417 0.022391 0.022429 0.022415 0.022386 0.022397 0.022411 0.022417 0.022425 0.022413 0.022389 0.022433 0.022383 0.022395 0.022402 0.02242 0.022399 0.022376 0.022345 0.022352 0.022397 0.022391 0.022382 0.022385 0.022373 0.022369 0.022417 0.022405 0.022398 0.022361 0.022392 0.02242 0.022393 0.022427 0.022437 0.02238 0.022384 0.022379 0.022416 0.022374 0.022415 0.022406 0.022407 0.022383 0.022453 0.022403 0.022411 0.022401 0.022411 0.022403 0.022452 0.022416 0.022399 0.022403 0.022417
0.021869 0.021829 0.021861 0.021831 0.021913 0.021879 0.021841 0.021883 0.021891 0.021865 0.021841 0.021914 0.021899 0.021846 0.02187 0.021819 0.021843 0.021864 0.021848 0.02183 0.021809 0.021863 0.021826 0.021885 0.021896 0.02186 0.021922 0.021878 0.021838 0.021877 0.021866 0.021841 0.021822 0.02183 0.021853 0.021881 0.021867 0.021792 0.02184 0.021854 0.021844 0.021838 0.021847 0.021874 0.021861 0.021872 0.021847 0.021885 0.02187 0.021842 0.021853 0.021867 0.021872 0.02188 0.021869 0.021845 0.021888 0.021839 0.021851 0.021858 0.021876 0.021854 0.021832 0.021801 0.021808 0.021853 0.021847 0.021837 0.021841 0.021829 0.021826 0.021873 0.021861 0.021854 0.021817 0.021848 0.021876 0.021849 0.021883 0.021893 0.021836 0.02184 0.021835 0.021872 0.02183 0.021871 0.021862 0.021863 0.021839 0.021908 0.021859 0.021866 0.021857 0.021866 0.021859 0.021908 0.021872 0.021855 0.021859 0.021873
0.021338 0.021299 0.02133 0.021301 0.021382 0.021348 0.02131 0.021352 0.02136 0.021334 0.021311 0.021382 0.021368 0.021315 0.021339 0.021288 0.021313 0.021334 0.021318 0.0213 0.021279 0.021332 0.021296 0.021354 0.021364 0.021329 0.02139 0.021347 0.021308 0.021346 0.021336 0.02131 0.021291 0.021299 0.021323 0.02135 0.021336 0.021262 0.021309 0.021324 0.021313 0.021307 0.021316 0.021343 0.02133 0.021341 0.021316 0.021354 0.02134 0.021312 0.021322 0.021336 0.021341 0.02135 0.021338 0.021315 0.021357 0.021308 0.02132 0.021327 0.021345 0.021324 0.021301 0.021271 0.021278 0.021322 0.021316 0.021307 0.02131 0.021298 0.021295 0.021342 0.02133 0.021323 0.021287 0.021318 0.021345 0.021318 0.021352 0.021362 0.021306 0.02131 0.021304 0.021341 0.0213 0.02134 0.021331 0.021333 0.021309 0.021377 0.021328 0.021335 0.021326 0.021335 0.021328 0.021377 0.021341 0.021324 0.021328 0.021342
0.020821 0.020782 0.020813 0.020784 0.020864 0.02083 0.020793 0.020835 0.020842 0.020817 0.020794 0.020865 0.020851 0.020797 0.020822 0.020771 0.020796 0.020816 0.020801 0.020783 0.020762 0.020815 0.020779 0.020837 0.020847 0.020812 0.020873 0.02083 0.020791 0.020828 0.020819 0.020793 0.020775 0.020782 0.020806 0.020833 0.020818 0.020745 0.020792 0.020807 0.020796 0.02079 0.020799 0.020825 0.020813 0.020824 0.020799 0.020836 0.020822 0.020795 0.020805 0.020819 0.020824 0.020832 0.020821 0.020798 0.020839 0.020791 0.020803 0.02081 0.020828 0.020807 0.020785 0.020754 0.020761 0.020806 0.020799 0.02079 0.020793 0.020781 0.020778 0.020825 0.020813 0.020806 0.02077 0.020801 0.020828 0.020801 0.020834 0.020845 0.020789 0.020793 0.020787 0.020824 0.020784 0.020822 0.020814 0.020815 0.020792 0.02086 0.020811 0.020818 0.020808 0.020817 0.020811 0.020859 0.020824 0.020807 0.020811 0.020825
0.020317 0.020278 0.020309 0.020281 0.02036 0.020326 0.02029 0.020331 0.020338 0.020314 0.02029 0.02036 0.020347 0.020294 0.020318 0.020268 0.020292 0.020313 0.020298 0.020279 0.020259 0.020311 0.020275 0.020333 0.020343 0.020309 0.020368 0.020326 0.020287 0.020324 0.020315 0.02029 0.020272 0.020279 0.020302 0.020329 0.020314 0.020242 0.020289 0.020304 0.020292 0.020287 0.020295 0.020322 0.020309 0.02032 0.020295 0.020333 0.020319 0.020292 0.020301 0.020315 0.02032 0.020329 0.020317 0.020294 0.020335 0.020288 0.0203 0.020307 0.020324 0.020303 0.020281 0.020251 0.020258 0.020302 0.020296 0.020286 0.02029 0.020278 0.020275 0.020321 0.020309 0.020302 0.020266 0.020298 0.020324 0.020298 0.02033 0.020341 0.020286 0.020289 0.020283 0.02032 0.02028 0.020319 0.020311 0.020312 0.020288 0.020356 0.020307 0.020314 0.020305 0.020314 0.020307 0.020355 0.02032 0.020303 0.020307 0.020322
0.019827 0.019789 0.019819 0.019791 0.01987 0.019836 0.0198 0.019841 0.019848 0.019824 0.019801 0.019869 0.019857 0.019804 0.019828 0.019778 0.019802 0.019823 0.019808 0.01979 0.019769 0.019821 0.019785 0.019843 0.019852 0.019819 0.019878 0.019836 0.019797 0.019834 0.019826 0.0198 0.019782 0.019789 0.019812 0.019839 0.019824 0.019753 0.019799 0.019814 0.019802 0.019797 0.019806 0.019832 0.019819 0.01983 0.019805 0.019842 0.019829 0.019802 0.019811 0.019825 0.01983 0.019839 0.019827 0.019804 0.019845 0.019798 0.01981 0.019817 0.019834 0.019813 0.019791 0.019761 0.019768 0.019813 0.019806 0.019796 0.0198 0.019788 0.019785 0.019831 0.019819 0.019812 0.019777 0.019808 0.019834 0.019808 0.01984 0.019851 0.019796 0.0198 0.019794 0.01983 0.019791 0.019829 0.019821 0.019822 0.019799 0.019866 0.019817 0.019824 0.019815 0.019823 0.019817 0.019865 0.01983 0.019813 0.019817 0.019832
0.019351 0.019312 0.019343 0.019315 0.019393 0.019359 0.019324 0.019364 0.019371 0.019348 0.019325 0.019392 0.01938 0.019327 0.019352 0.019301 0.019326 0.019346 0.019331 0.019313 0.019293 0.019345 0.019309 0.019366 0.019376 0.019342 0.019401 0.01936 0.019321 0.019357 0.019349 0.019324 0.019306 0.019313 0.019336 0.019363 0.019347 0.019277 0.019322 0.019338 0.019326 0.019321 0.019329 0.019355 0.019343 0.019353 0.019329 0.019366 0.019352 0.019326 0.019334 0.019349 0.019353 0.019362 0.019351 0.019328 0.019368 0.019322 0.019334 0.019341 0.019357 0.019337 0.019315 0.019285 0.019292 0.019337 0.01933 0.01932 0.019324 0.019312 0.019309 0.019354 0.019343 0.019336 0.019301 0.019332 0.019358 0.019331 0.019363 0.019374 0.01932 0.019323 0.019317 0.019353 0.019315 0.019352 0.019344 0.019345 0.019322 0.019389 0.019341 0.019347 0.019338 0.019346 0.01934 0.019389 0.019354 0.019336 0.01934 0.019355
0.018888 0.01885 0.01888 0.018852 0.01893 0.018896 0.018861 0.018901 0.018908 0.018885 0.018862 0.018928 0.018917 0.018864 0.018888 0.018839 0.018863 0.018883 0.018869 0.018851 0.018831 0.018881 0.018846 0.018903 0.018912 0.018879 0.018937 0.018897 0.018858 0.018893 0.018886 0.018861 0.018844 0.018851 0.018873 0.0189 0.018884 0.018814 0.018859 0.018875 0.018863 0.018858 0.018866 0.018892 0.018879 0.01889 0.018866 0.018902 0.018889 0.018863 0.018871 0.018886 0.01889 0.018899 0.018888 0.018865 0.018904 0.018859 0.018871 0.018878 0.018894 0.018874 0.018852 0.018823 0.01883 0.018874 0.018867 0.018857 0.018861 0.018849 0.018847 0.018891 0.01888 0.018873 0.018838 0.018869 0.018895 0.018868 0.0189 0.018911 0.018857 0.01886 0.018854 0.01889 0.018853 0.018889 0.018881 0.018883 0.01886 0.018926 0.018878 0.018884 0.018875 0.018883 0.018877 0.018925 0.018891 0.018873 0.018877 0.018892
0.018438 0.0184 0.01843 0.018402 0.01848 0.018446 0.018411 0.018451 0.018458 0.018435 0.018412 0.018478 0.018466 0.018414 0.018438 0.018389 0.018414 0.018433 0.018419 0.018401 0.018381 0.018431 0.018397 0.018453 0.018462 0.01843 0.018487 0.018447 0.018409 0.018443 0.018437 0.018412 0.018395 0.018401 0.018424 0.01845 0.018434 0.018365 0.01841 0.018426 0.018413 0.018409 0.018417 0.018442 0.01843 0.01844 0.018416 0.018452 0.018439 0.018414 0.018421 0.018436 0.01844 0.018449 0.018438 0.018415 0.018454 0.018409 0.018422 0.018428 0.018444 0.018424 0.018403 0.018374 0.01838 0.018425 0.018417 0.018407 0.018412 0.0184 0.018397 0.018441 0.01843 0.018423 0.018388 0.01842 0.018445 0.018419 0.01845 0.018461 0.018408 0.018411 0.018405 0.01844 0.018403 0.018439 0.018432 0.018433 0.01841 0.018476 0.018428 0.018434 0.018425 0.018433 0.018427 0.018475 0.018441 0.018424 0.018427 0.018442
0.018001 0.017964 0.017994 0.017966 0.018043 0.018009 0.017975 0.018015 0.018021 0.017999 0.017976 0.01804 0.018029 0.017977 0.018002 0.017952 0.017977 0.017997 0.017982 0.017964 0.017945 0.017995 0.01796 0.018016 0.018025 0.017993 0.01805 0.01801 0.017972 0.018006 0.018 0.017975 0.017958 0.017965 0.017987 0.018013 0.017997 0.017929 0.017973 0.017989 0.017976 0.017972 0.01798 0.018005 0.017993 0.018003 0.01798 0.018015 0.018002 0.017978 0.017984 0.017999 0.018003 0.018012 0.018001 0.017979 0.018017 0.017973 0.017985 0.017991 0.018007 0.017988 0.017966 0.017937 0.017944 0.017988 0.017981 0.01797 0.017975 0.017963 0.017961 0.018005 0.017993 0.017986 0.017952 0.017983 0.018009 0.017982 0.018013 0.018024 0.017971 0.017974 0.017968 0.018003 0.017967 0.018002 0.017995 0.017996 0.017974 0.018039 0.017991 0.017997 0.017988 0.017996 0.01799 0.018038 0.018004 0.017987 0.017991 0.018006
0.017577 0.01754 0.01757 0.017542 0.017619 0.017585 0.017551 0.017591 0.017596 0.017575 0.017552 0.017616 0.017605 0.017553 0.017577 0.017529 0.017553 0.017573 0.017559 0.017541 0.017521 0.017571 0.017536 0.017592 0.0176 0.017569 0.017625 0.017586 0.017549 0.017582 0.017576 0.017552 0.017535 0.017541 0.017563 0.017589 0.017573 0.017505 0.017549 0.017566 0.017552 0.017549 0.017556 0.017581 0.017569 0.017579 0.017556 0.017591 0.017578 0.017554 0.01756 0.017575 0.017579 0.017588 0.017577 0.017555 0.017593 0.017549 0.017562 0.017568 0.017583 0.017564 0.017543 0.017514 0.017521 0.017565 0.017557 0.017546 0.017552 0.017539 0.017537 0.017581 0.017569 0.017562 0.017528 0.01756 0.017585 0.017558 0.017589 0.017599 0.017548 0.01755 0.017544 0.017579 0.017544 0.017578 0.017571 0.017572 0.01755 0.017615 0.017567 0.017572 0.017564 0.017571 0.017566 0.017614 0.01758 0.017563 0.017567 0.017582
0.017166 0.017129 0.017158 0.017131 0.017207 0.017173 0.01714 0.017179 0.017185 0.017164 0.017141 0.017204 0.017193 0.017141 0.017166 0.017118 0.017142 0.017161 0.017148 0.017129 0.017111 0.017159 0.017125 0.017181 0.017189 0.017158 0.017214 0.017175 0.017137 0.01717 0.017165 0.017141 0.017124 0.01713 0.017152 0.017178 0.017161 0.017095 0.017138 0.017155 0.017141 0.017137 0.017145 0.01717 0.017157 0.017167 0.017144 0.01718 0.017167 0.017143 0.017149 0.017164 0.017167 0.017177 0.017166 0.017143 0.017181 0.017138 0.01715 0.017156 0.017172 0.017152 0.017132 0.017103 0.01711 0.017154 0.017146 0.017135 0.01714 0.017128 0.017126 0.017169 0.017158 0.017151 0.017117 0.017149 0.017173 0.017147 0.017177 0.017188 0.017136 0.017139 0.017133 0.017168 0.017133 0.017167 0.01716 0.017161 0.017139 0.017203 0.017156 0.017161 0.017153 0.017159 0.017155 0.017203 0.017169 0.017152 0.017155 0.01717
0.016767 0.01673 0.016759 0.016732 0.016808 0.016774 0.016741 0.01678 0.016785 0.016765 0.016742 0.016804 0.016794 0.016742 0.016767 0.016719 0.016743 0.016762 0.016749 0.016731 0.016712 0.01676 0.016726 0.016781 0.016789 0.016758 0.016814 0.016775 0.016739 0.01677 0.016766 0.016742 0.016726 0.016731 0.016753 0.016779 0.016762 0.016696 0.016739 0.016756 0.016742 0.016739 0.016746 0.01677 0.016758 0.016768 0.016745 0.01678 0.016768 0.016744 0.01675 0.016765 0.016768 0.016778 0.016766 0.016744 0.016781 0.016739 0.016751 0.016757 0.016772 0.016753 0.016733 0.016704 0.016711 0.016755 0.016747 0.016736 0.016742 0.016729 0.016727 0.01677 0.016758 0.016752 0.016718 0.01675 0.016774 0.016748 0.016778 0.016788 0.016738 0.01674 0.016734 0.016769 0.016734 0.016767 0.016761 0.016762 0.01674 0.016804 0.016757 0.016761 0.016753 0.01676 0.016755 0.016803 0.01677 0.016752 0.016756 0.016771
0.01638 0.016343 0.016372 0.016345 0.01642 0.016386 0.016354 0.016393 0.016398 0.016378 0.016355 0.016416 0.016406 0.016355 0.016379 0.016332 0.016356 0.016375 0.016362 0.016343 0.016325 0.016373 0.016339 0.016394 0.016402 0.016371 0.016426 0.016388 0.016352 0.016383 0.016379 0.016355 0.016339 0.016344 0.016366 0.016391 0.016374 0.016309 0.016352 0.016369 0.016354 0.016352 0.016359 0.016383 0.016371 0.01638 0.016358 0.016393 0.01638 0.016357 0.016362 0.016377 0.01638 0.016391 0.016379 0.016357 0.016394 0.016352 0.016364 0.01637 0.016385 0.016366 0.016346 0.016317 0.016324 0.016368 0.016359 0.016348 0.016355 0.016342 0.01634 0.016383 0.016371 0.016365 0.016332 0.016363 0.016387 0.016361 0.01639 0.016401 0.016351 0.016353 0.016347 0.016381 0.016348 0.01638 0.016374 0.016375 0.016353 0.016416 0.01637 0.016374 0.016366 0.016372 0.016368 0.016416 0.016383 0.016365 0.016368 0.016384
0.016004 0.015968 0.015996 0.01597 0.016044 0.01601 0.015978 0.016017 0.016022 0.016002 0.01598 0.016039 0.01603 0.015979 0.016004 0.015956 0.015981 0.015999 0.015986 0.015968 0.01595 0.015997 0.015964 0.016018 0.016025 0.015996 0.01605 0.016012 0.015976 0.016007 0.016003 0.015979 0.015964 0.015969 0.01599 0.016016 0.015998 0.015934 0.015976 0.015993 0.015979 0.015976 0.015983 0.016007 0.015995 0.016005 0.015983 0.016017 0.016005 0.015982 0.015987 0.016002 0.016004 0.016015 0.016003 0.015982 0.016017 0.015976 0.015989 0.015995 0.016009 0.015991 0.01597 0.015942 0.015949 0.015993 0.015984 0.015973 0.015979 0.015967 0.015965 0.016007 0.015995 0.015989 0.015956 0.015988 0.016012 0.015985 0.016014 0.016025 0.015975 0.015978 0.015971 0.016005 0.015973 0.016004 0.015998 0.015999 0.015977 0.01604 0.015994 0.015998 0.01599 0.015996 0.015992 0.01604 0.016007 0.015989 0.015993 0.016008
0.015639 0.015604 0.015632 0.015606 0.015679 0.015646 0.015614 0.015652 0.015657 0.015638 0.015616 0.015674 0.015666 0.015614 0.015639 0.015592 0.015616 0.015635 0.015622 0.015604 0.015586 0.015632 0.015599 0.015654 0.015661 0.015631 0.015685 0.015648 0.015612 0.015642 0.015639 0.015615 0.0156 0.015605 0.015626 0.015651 0.015634 0.015571 0.015612 0.015629 0.015614 0.015612 0.015619 0.015643 0.01563 0.01564 0.015618 0.015652 0.01564 0.015618 0.015622 0.015637 0.01564 0.01565 0.015639 0.015617 0.015653 0.015612 0.015625 0.01563 0.015645 0.015626 0.015606 0.015578 0.015585 0.015629 0.01562 0.015608 0.015615 0.015603 0.015601 0.015642 0.015631 0.015624 0.015592 0.015623 0.015647 0.015621 0.01565 0.01566 0.015611 0.015613 0.015607 0.015641 0.015609 0.015639 0.015634 0.015635 0.015613 0.015676 0.01563 0.015633 0.015626 0.015632 0.015628 0.015675 0.015642 0.015625 0.015628 0.015644
0.015286 0.01525 0.015278 0.015253 0.015325 0.015292 0.015261 0.015299 0.015303 0.015284 0.015262 0.01532 0.015312 0.015261 0.015285 0.015239 0.015263 0.015281 0.015268 0.01525 0.015233 0.015279 0.015246 0.0153 0.015307 0.015278 0.015331 0.015294 0.015259 0.015288 0.015285 0.015262 0.015247 0.015251 0.015273 0.015297 0.01528 0.015217 0.015258 0.015276 0.015261 0.015259 0.015265 0.015289 0.015277 0.015286 0.015265 0.015298 0.015286 0.015265 0.015268 0.015284 0.015286 0.015297 0.015285 0.015264 0.015299 0.015259 0.015271 0.015277 0.015291 0.015273 0.015253 0.015225 0.015232 0.015275 0.015266 0.015255 0.015262 0.015249 0.015248 0.015289 0.015277 0.015271 0.015239 0.01527 0.015293 0.015267 0.015296 0.015307 0.015258 0.01526 0.015254 0.015287 0.015256 0.015286 0.01528 0.015281 0.01526 0.015322 0.015276 0.015279 0.015272 0.015278 0.015274 0.015321 0.015289 0.015271 0.015275 0.01529
0.014943 0.014907 0.014935 0.01491 0.014982 0.014948 0.014918 0.014956 0.014959 0.014941 0.014919 0.014976 0.014968 0.014917 0.014942 0.014896 0.01492 0.014938 0.014925 0.014907 0.01489 0.014935 0.014903 0.014956 0.014963 0.014934 0.014987 0.014951 0.014916 0.014944 0.014942 0.014919 0.014904 0.014909 0.01493 0.014954 0.014936 0.014875 0.014915 0.014933 0.014918 0.014916 0.014922 0.014946 0.014933 0.014943 0.014922 0.014955 0.014943 0.014922 0.014925 0.01494 0.014942 0.014953 0.014942 0.014921 0.014955 0.014916 0.014928 0.014934 0.014947 0.01493 0.01491 0.014883 0.014889 0.014932 0.014923 0.014912 0.014919 0.014907 0.014905 0.014945 0.014934 0.014928 0.014896 0.014927 0.01495 0.014924 0.014952 0.014963 0.014915 0.014917 0.014911 0.014944 0.014913 0.014942 0.014937 0.014938 0.014917 0.014978 0.014933 0.014936 0.014929 0.014934 0.014931 0.014978 0.014946 0.014928 0.014931 0.014947
0.014609 0.014574 0.014602 0.014577 0.014648 0.014615 0.014585 0.014622 0.014626 0.014608 0.014586 0.014642 0.014635 0.014584 0.014609 0.014563 0.014587 0.014605 0.014592 0.014575 0.014557 0.014602 0.01457 0.014623 0.01463 0.014601 0.014653 0.014618 0.014583 0.014611 0.014609 0.014586 0.014572 0.014576 0.014597 0.014621 0.014603 0.014542 0.014582 0.0146 0.014584 0.014583 0.014589 0.014612 0.0146 0.014609 0.014589 0.014622 0.01461 0.014589 0.014592 0.014607 0.014609 0.01462 0.014609 0.014588 0.014621 0.014583 0.014595 0.014601 0.014614 0.014597 0.014577 0.01455 0.014557 0.0146 0.01459 0.014579 0.014586 0.014574 0.014572 0.014612 0.014601 0.014595 0.014563 0.014594 0.014617 0.014591 0.014619 0.01463 0.014582 0.014584 0.014578 0.01461 0.01458 0.014609 0.014604 0.014605 0.014584 0.014645 0.0146 0.014603 0.014596 0.014601 0.014598 0.014644 0.014612 0.014595 0.014598 0.014614
0.014286 0.014251 0.014279 0.014254 0.014325 0.014291 0.014261 0.014299 0.014302 0.014285 0.014263 0.014318 0.014311 0.014261 0.014285 0.01424 0.014264 0.014281 0.014269 0.014251 0.014234 0.014279 0.014247 0.0143 0.014306 0.014278 0.014329 0.014294 0.01426 0.014287 0.014286 0.014263 0.014249 0.014253 0.014273 0.014297 0.01428 0.01422 0.014259 0.014277 0.014261 0.01426 0.014266 0.014289 0.014277 0.014286 0.014265 0.014298 0.014286 0.014266 0.014269 0.014284 0.014285 0.014297 0.014285 0.014265 0.014298 0.01426 0.014272 0.014277 0.014291 0.014273 0.014254 0.014227 0.014234 0.014276 0.014267 0.014255 0.014263 0.014251 0.014249 0.014289 0.014277 0.014271 0.01424 0.014271 0.014294 0.014268 0.014295 0.014306 0.014259 0.014261 0.014254 0.014287 0.014257 0.014286 0.014281 0.014281 0.014261 0.014321 0.014276 0.014279 0.014272 0.014277 0.014274 0.014321 0.014289 0.014272 0.014275 0.01429
0.013972 0.013938 0.013965 0.01394 0.01401 0.013977 0.013948 0.013984 0.013988 0.013971 0.013949 0.014003 0.013996 0.013947 0.013971 0.013926 0.01395 0.013967 0.013955 0.013938 0.013921 0.013964 0.013933 0.013985 0.013991 0.013964 0.014015 0.01398 0.013946 0.013973 0.013972 0.013949 0.013935 0.013939 0.013959 0.013983 0.013965 0.013906 0.013945 0.013963 0.013947 0.013946 0.013952 0.013974 0.013963 0.013971 0.013951 0.013984 0.013972 0.013952 0.013954 0.01397 0.013971 0.013982 0.013971 0.013951 0.013983 0.013946 0.013958 0.013963 0.013976 0.013959 0.01394 0.013914 0.01392 0.013963 0.013953 0.013941 0.013949 0.013937 0.013935 0.013975 0.013963 0.013957 0.013926 0.013957 0.01398 0.013954 0.013981 0.013992 0.013945 0.013947 0.01394 0.013973 0.013944 0.013971 0.013967 0.013967 0.013947 0.014006 0.013962 0.013965 0.013958 0.013963 0.01396 0.014006 0.013975 0.013958 0.01396 0.013976
0.013666 0.013633 0.01366 0.013635 0.013704 0.013671 0.013642 0.013679 0.013682 0.013666 0.013644 0.013697 0.013691 0.013641 0.013665 0.013621 0.013645 0.013662 0.01365 0.013633 0.013616 0.013659 0.013628 0.01368 0.013686 0.013658 0.013709 0.013674 0.013641 0.013667 0.013667 0.013644 0.01363 0.013634 0.013654 0.013678 0.01366 0.013602 0.01364 0.013658 0.013642 0.013641 0.013647 0.013669 0.013657 0.013666 0.013646 0.013678 0.013667 0.013647 0.013649 0.013664 0.013666 0.013677 0.013666 0.013645 0.013677 0.013641 0.013653 0.013658 0.013671 0.013654 0.013635 0.013609 0.013615 0.013658 0.013648 0.013636 0.013644 0.013632 0.01363 0.013669 0.013658 0.013652 0.013622 0.013652 0.013674 0.013649 0.013675 0.013686 0.01364 0.013642 0.013635 0.013667 0.013639 0.013666 0.013661 0.013662 0.013642 0.013701 0.013657 0.013659 0.013653 0.013657 0.013654 0.0137 0.01367 0.013652 0.013655 0.013671
0.01337 0.013336 0.013363 0.013339 0.013407 0.013374 0.013346 0.013382 0.013385 0.013369 0.013348 0.0134 0.013394 0.013345 0.013369 0.013325 0.013348 0.013365 0.013354 0.013336 0.01332 0.013362 0.013332 0.013383 0.013388 0.013362 0.013411 0.013378 0.013344 0.01337 0.01337 0.013348 0.013334 0.013338 0.013358 0.013381 0.013363 0.013305 0.013343 0.013361 0.013345 0.013344 0.01335 0.013372 0.01336 0.013369 0.013349 0.013381 0.01337 0.013351 0.013353 0.013368 0.013369 0.01338 0.013369 0.013349 0.01338 0.013344 0.013357 0.013361 0.013374 0.013357 0.013339 0.013313 0.013319 0.013361 0.013351 0.01334 0.013347 0.013335 0.013334 0.013372 0.013361 0.013355 0.013325 0.013356 0.013377 0.013352 0.013378 0.013389 0.013344 0.013345 0.013339 0.01337 0.013343 0.013369 0.013365 0.013365 0.013345 0.013404 0.01336 0.013363 0.013356 0.01336 0.013358 0.013403 0.013373 0.013356 0.013358 0.013374
0.013081 0.013048 0.013074 0.01305 0.013118 0.013085 0.013058 0.013093 0.013096 0.01308 0.013059 0.013111 0.013105 0.013056 0.01308 0.013036 0.01306 0.013076 0.013065 0.013048 0.013032 0.013074 0.013043 0.013094 0.013099 0.013073 0.013122 0.013089 0.013056 0.013081 0.013081 0.013059 0.013046 0.013049 0.013069 0.013092 0.013074 0.013018 0.013055 0.013073 0.013057 0.013056 0.013062 0.013084 0.013072 0.01308 0.013061 0.013092 0.013081 0.013062 0.013064 0.013079 0.01308 0.013091 0.01308 0.01306 0.013091 0.013056 0.013068 0.013073 0.013085 0.013069 0.013051 0.013025 0.013031 0.013073 0.013063 0.013051 0.013059 0.013047 0.013046 0.013084 0.013073 0.013067 0.013037 0.013067 0.013089 0.013063 0.01309 0.0131 0.013055 0.013057 0.01305 0.013082 0.013054 0.01308 0.013076 0.013077 0.013057 0.013115 0.013072 0.013074 0.013067 0.013071 0.013069 0.013114 0.013084 0.013067 0.01307 0.013085
0.0128 0.012767 0.012793 0.01277 0.012837 0.012804 0.012777 0.012812 0.012815 0.0128 0.012779 0.012829 0.012823 0.012775 0.012799 0.012756 0.012779 0.012796 0.012784 0.012767 0.012751 0.012793 0.012763 0.012813 0.012818 0.012792 0.012841 0.012808 0.012775 0.0128 0.012801 0.012779 0.012766 0.012769 0.012789 0.012811 0.012793 0.012737 0.012774 0.012792 0.012776 0.012775 0.012781 0.012803 0.012791 0.012799 0.01278 0.012811 0.0128 0.012782 0.012783 0.012798 0.012799 0.01281 0.012799 0.01278 0.01281 0.012775 0.012788 0.012792 0.012804 0.012788 0.01277 0.012744 0.012751 0.012792 0.012782 0.012771 0.012778 0.012767 0.012765 0.012803 0.012792 0.012786 0.012757 0.012787 0.012808 0.012783 0.012808 0.012819 0.012775 0.012776 0.01277 0.012801 0.012774 0.0128 0.012795 0.012796 0.012776 0.012834 0.012791 0.012793 0.012787 0.01279 0.012788 0.012833 0.012803 0.012786 0.012789 0.012804
0.012527 0.012494 0.01252 0.012497 0.012563 0.012531 0.012504 0.012539 0.012541 0.012526 0.012506 0.012555 0.01255 0.012502 0.012525 0.012483 0.012506 0.012522 0.012511 0.012494 0.012478 0.012519 0.01249 0.012539 0.012545 0.012519 0.012567 0.012534 0.012502 0.012527 0.012527 0.012506 0.012493 0.012496 0.012515 0.012538 0.01252 0.012465 0.012501 0.012519 0.012503 0.012502 0.012508 0.012529 0.012518 0.012526 0.012507 0.012538 0.012527 0.012509 0.01251 0.012525 0.012525 0.012537 0.012526 0.012507 0.012537 0.012502 0.012514 0.012519 0.012531 0.012515 0.012497 0.012472 0.012478 0.012519 0.012509 0.012498 0.012505 0.012493 0.012492 0.012529 0.012518 0.012512 0.012484 0.012513 0.012534 0.01251 0.012535 0.012545 0.012502 0.012503 0.012497 0.012527 0.012501 0.012526 0.012522 0.012523 0.012503 0.01256 0.012518 0.012519 0.012513 0.012517 0.012515 0.012559 0.01253 0.012513 0.012516 0.012531
0.01226 0.012228 0.012254 0.012231 0.012296 0.012264 0.012238 0.012272 0.012275 0.01226 0.01224 0.012288 0.012283 0.012236 0.012259 0.012217 0.01224 0.012256 0.012245 0.012228 0.012213 0.012253 0.012224 0.012273 0.012278 0.012253 0.0123 0.012268 0.012236 0.01226 0.012261 0.01224 0.012227 0.01223 0.012249 0.012271 0.012253 0.012199 0.012235 0.012253 0.012237 0.012236 0.012242 0.012263 0.012251 0.012259 0.012241 0.012271 0.01226 0.012243 0.012244 0.012258 0.012259 0.01227 0.01226 0.01224 0.01227 0.012236 0.012248 0.012253 0.012264 0.012248 0.012231 0.012206 0.012212 0.012253 0.012243 0.012231 0.012239 0.012228 0.012226 0.012263 0.012252 0.012246 0.012218 0.012247 0.012268 0.012243 0.012268 0.012279 0.012236 0.012237 0.012231 0.012261 0.012235 0.01226 0.012256 0.012256 0.012237 0.012293 0.012251 0.012253 0.012247 0.012251 0.012249 0.012293 0.012263 0.012247 0.012249 0.012265
0.012001 0.011969 0.011994 0.011972 0.012036 0.012005 0.011978 0.012013 0.012015 0.012001 0.01198 0.012028 0.012023 0.011977 0.011999 0.011958 0.01198 0.011996 0.011986 0.011969 0.011954 0.011994 0.011965 0.012013 0.012018 0.011993 0.01204 0.012008 0.011977 0.012 0.012001 0.01198 0.011968 0.011971 0.01199 0.012012 0.011994 0.01194 0.011976 0.011993 0.011977 0.011977 0.011983 0.012003 0.011992 0.012 0.011982 0.012011 0.012001 0.011983 0.011984 0.011999 0.011999 0.012011 0.012 0.011981 0.01201 0.011977 0.011989 0.011993 0.012005 0.011989 0.011972 0.011947 0.011953 0.011993 0.011983 0.011972 0.01198 0.011968 0.011967 0.012003 0.011993 0.011987 0.011959 0.011988 0.012008 0.011984 0.012009 0.012019 0.011976 0.011978 0.011971 0.012001 0.011976 0.012 0.011996 0.011997 0.011978 0.012033 0.011992 0.011993 0.011987 0.011991 0.011989 0.012033 0.012004 0.011987 0.01199 0.012005
0.011748 0.011717 0.011741 0.011719 0.011783 0.011751 0.011726 0.011759 0.011762 0.011747 0.011728 0.011774 0.01177 0.011724 0.011746 0.011705 0.011728 0.011743 0.011733 0.011716 0.011701 0.011741 0.011712 0.01176 0.011765 0.01174 0.011786 0.011755 0.011724 0.011747 0.011748 0.011727 0.011715 0.011718 0.011737 0.011758 0.011741 0.011688 0.011723 0.01174 0.011724 0.011724 0.01173 0.01175 0.011739 0.011747 0.011729 0.011758 0.011748 0.011731 0.011731 0.011746 0.011746 0.011757 0.011747 0.011728 0.011757 0.011724 0.011736 0.01174 0.011751 0.011736 0.011719 0.011695 0.011701 0.01174 0.01173 0.011719 0.011727 0.011716 0.011714 0.01175 0.011739 0.011734 0.011706 0.011735 0.011755 0.011731 0.011755 0.011766 0.011724 0.011725 0.011719 0.011748 0.011723 0.011747 0.011743 0.011744 0.011725 0.01178 0.011739 0.01174 0.011734 0.011738 0.011736 0.011779 0.011751 0.011734 0.011737 0.011752
0.011501 0.01147 0.011494 0.011472 0.011535 0.011504 0.011479 0.011512 0.011515 0.011501 0.011481 0.011527 0.011522 0.011477 0.011499 0.011459 0.011481 0.011496 0.011486 0.01147 0.011455 0.011494 0.011465 0.011513 0.011517 0.011493 0.011539 0.011508 0.011477 0.0115 0.011501 0.011481 0.011469 0.011471 0.01149 0.011511 0.011494 0.011442 0.011476 0.011494 0.011478 0.011477 0.011483 0.011503 0.011492 0.0115 0.011482 0.011511 0.011501 0.011484 0.011484 0.011499 0.011499 0.01151 0.0115 0.011481 0.01151 0.011477 0.011489 0.011493 0.011504 0.011489 0.011472 0.011448 0.011454 0.011494 0.011484 0.011473 0.01148 0.011469 0.011468 0.011503 0.011493 0.011487 0.01146 0.011488 0.011508 0.011484 0.011508 0.011518 0.011477 0.011478 0.011472 0.011501 0.011477 0.0115 0.011496 0.011497 0.011478 0.011532 0.011492 0.011493 0.011488 0.011491 0.011489 0.011532 0.011504 0.011487 0.01149 0.011505
0.01126 0.011229 0.011253 0.011231 0.011294 0.011263 0.011238 0.011271 0.011273 0.01126 0.01124 0.011285 0.011281 0.011236 0.011258 0.011218 0.01124 0.011255 0.011245 0.011229 0.011214 0.011253 0.011225 0.011271 0.011276 0.011252 0.011297 0.011267 0.011236 0.011259 0.01126 0.01124 0.011228 0.011231 0.011249 0.01127 0.011253 0.011201 0.011235 0.011253 0.011237 0.011237 0.011242 0.011262 0.011251 0.011258 0.011241 0.01127 0.01126 0.011243 0.011243 0.011258 0.011258 0.011269 0.011259 0.011241 0.011268 0.011236 0.011248 0.011252 0.011263 0.011248 0.011232 0.011208 0.011214 0.011253 0.011243 0.011232 0.01124 0.011228 0.011227 0.011262 0.011252 0.011246 0.011219 0.011248 0.011267 0.011243 0.011267 0.011277 0.011236 0.011237 0.011231 0.01126 0.011236 0.011259 0.011255 0.011256 0.011237 0.011291 0.011251 0.011252 0.011247 0.01125 0.011248 0.01129 0.011263 0.011247 0.011249 0.011264
0.011024 0.010994 0.011018 0.010996 0.011058 0.011027 0.011003 0.011036 0.011037 0.011024 0.011005 0.011049 0.011045 0.011001 0.011023 0.010983 0.011005 0.01102 0.01101 0.010994 0.010979 0.011017 0.01099 0.011036 0.01104 0.011017 0.011061 0.011031 0.011001 0.011023 0.011025 0.011005 0.010993 0.010996 0.011014 0.011035 0.011017 0.010967 0.011 0.011017 0.011001 0.011001 0.011007 0.011026 0.011015 0.011023 0.011006 0.011034 0.011024 0.011008 0.011008 0.011022 0.011022 0.011034 0.011023 0.011005 0.011033 0.011001 0.011013 0.011017 0.011028 0.011013 0.010997 0.010973 0.010979 0.011017 0.011007 0.010997 0.011004 0.010993 0.010992 0.011026 0.011016 0.011011 0.010984 0.011012 0.011031 0.011008 0.011031 0.011041 0.011001 0.011002 0.010996 0.011024 0.011001 0.011023 0.01102 0.01102 0.011002 0.011055 0.011016 0.011017 0.011011 0.011014 0.011013 0.011054 0.011027 0.011011 0.011013 0.011028
0.010794 0.010764 0.010788 0.010767 0.010827 0.010797 0.010773 0.010805 0.010807 0.010794 0.010775 0.010819 0.010815 0.010771 0.010793 0.010754 0.010775 0.01079 0.01078 0.010764 0.01075 0.010787 0.01076 0.010805 0.01081 0.010787 0.01083 0.010801 0.010771 0.010793 0.010795 0.010775 0.010763 0.010766 0.010784 0.010804 0.010787 0.010737 0.01077 0.010787 0.010772 0.010772 0.010777 0.010796 0.010785 0.010793 0.010776 0.010804 0.010794 0.010778 0.010778 0.010792 0.010792 0.010803 0.010793 0.010775 0.010802 0.010771 0.010783 0.010787 0.010797 0.010783 0.010767 0.010744 0.01075 0.010787 0.010777 0.010767 0.010774 0.010763 0.010762 0.010796 0.010786 0.010781 0.010755 0.010782 0.010801 0.010778 0.010801 0.010811 0.010771 0.010772 0.010766 0.010794 0.010771 0.010793 0.01079 0.01079 0.010772 0.010824 0.010786 0.010787 0.010781 0.010784 0.010783 0.010824 0.010797 0.010781 0.010783 0.010798
0.010569 0.01054 0.010563 0.010542 0.010602 0.010572 0.010548 0.01058 0.010582 0.010569 0.01055 0.010593 0.010589 0.010546 0.010567 0.010529 0.01055 0.010565 0.010555 0.010539 0.010526 0.010562 0.010535 0.01058 0.010584 0.010562 0.010605 0.010576 0.010547 0.010568 0.01057 0.01055 0.010539 0.010541 0.010559 0.010579 0.010562 0.010513 0.010546 0.010562 0.010547 0.010547 0.010552 0.010571 0.01056 0.010568 0.010551 0.010578 0.010569 0.010553 0.010553 0.010567 0.010567 0.010578 0.010568 0.010551 0.010577 0.010547 0.010558 0.010562 0.010572 0.010558 0.010542 0.010519 0.010525 0.010563 0.010553 0.010542 0.01055 0.010539 0.010538 0.010571 0.010561 0.010556 0.01053 0.010557 0.010576 0.010553 0.010576 0.010586 0.010546 0.010548 0.010542 0.010569 0.010547 0.010568 0.010565 0.010565 0.010548 0.010599 0.010561 0.010562 0.010556 0.010559 0.010558 0.010599 0.010572 0.010556 0.010558 0.010573


==> images/plots/data/filter/dcbtlin-ol-j.dat <==
0.22058
0.22063
0.22051
0.22054
0.22039
0.22069
0.22061
0.22049
0.22061
0.2205
0.22058
0.2208
0.2207
0.22085
0.22065
0.22084
0.22063
0.22069
0.22064
0.22078
0.22061
0.2206
0.22077
0.22057
0.22062
0.22052
0.22068
0.22048
0.22061
0.22082
0.22048
0.22046
0.22053
0.22068
0.22053
0.22049
0.22073
0.22058
0.22087
0.22034
0.22084
0.22047
0.22058
0.22058
0.2206
0.22073
0.22067
0.22062
0.22059
0.2205
0.22079
0.22059
0.2208
0.22059
0.2205
0.22065
0.22075
0.22052
0.22053
0.2205
0.22058
0.2206
0.22057
0.22078
0.22056
0.22037
0.22054
0.22078
0.22048
0.22071
0.22048
0.2206
0.22069
0.22057
0.22067
0.22064
0.22047
0.22072
0.22067
0.22048
0.22061
0.22074
0.22067
0.22065
0.2203
0.22068
0.22059
0.22058
0.22067
0.22039
0.22059
0.22081
0.22083
0.22094
0.22069
0.22048
0.2205
0.22075
0.22076
0.22051


==> images/plots/data/filter/dcbtlin-ol-rho.dat <==
3.7036 -3.6154
3.7032 -3.615
3.7046 -3.6164
3.7044 -3.6162
3.7058 -3.6177
3.7018 -3.6136
3.7033 -3.6151
3.7046 -3.6164
3.703 -3.6149
3.7047 -3.6165
3.7038 -3.6156
3.6998 -3.6117
3.7014 -3.6133
3.6996 -3.6114
3.7024 -3.6143
3.7 -3.6118
3.703 -3.6148
3.702 -3.6138
3.7027 -3.6145
3.7009 -3.6127
3.7036 -3.6154
3.7032 -3.615
3.7011 -3.6129
3.7035 -3.6154
3.7026 -3.6145
3.7045 -3.6163
3.7016 -3.6135
3.7049 -3.6168
3.7033 -3.6151
3.6999 -3.6118
3.7051 -3.6169
3.7054 -3.6172
3.7048 -3.6166
3.7025 -3.6143
3.7043 -3.6161
3.7048 -3.6166
3.7014 -3.6132
3.7041 -3.6159
3.6994 -3.6112
3.7071 -3.6189
3.6999 -3.6117
3.7052 -3.617
3.7037 -3.6155
3.7034 -3.6152
3.7032 -3.615
3.7015 -3.6133
3.7023 -3.6141
3.7027 -3.6145
3.7033 -3.6151
3.705 -3.6167
3.7004 -3.6122
3.7034 -3.6152
3.7001 -3.612
3.7032 -3.615
3.7046 -3.6165
3.7026 -3.6144
3.7009 -3.6128
3.7046 -3.6164
3.7045 -3.6163
3.7046 -3.6165
3.7035 -3.6153
3.7034 -3.6152
3.704 -3.6158
3.7011 -3.6129
3.7043 -3.616
3.7067 -3.6185
3.7044 -3.6162
3.7008 -3.6126
3.705 -3.6168
3.7019 -3.6137
3.7051 -3.6169
3.7032 -3.615
3.7019 -3.6137
3.7037 -3.6155
3.7026 -3.6144
3.7029 -3.6147
3.7052 -3.617
3.7018 -3.6136
3.7021 -3.6139
3.705 -3.6168
3.7034 -3.6152
3.7016 -3.6134
3.7023 -3.6141
3.7024 -3.6142
3.7078 -3.6196
3.7022 -3.614
3.7034 -3.6152
3.7035 -3.6153
3.7025 -3.6142
3.7058 -3.6177
3.7033 -3.6152
3.7001 -3.6119
3.7 -3.6118
3.6984 -3.6102
3.7021 -3.6139
3.7047 -3.6166
3.7047 -3.6165
3.7012 -3.613
3.7012 -3.613
3.7045 -3.6163


==> images/plots/data/filter/dcbtlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018077 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076
0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.02894 0.028941 0.02894 0.028941 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.028939 0.028941 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.02894 0.028941 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.028941 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.028941 0.028941 0.028941 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894
0.040654 0.040654 0.040654 0.040654 0.040653 0.040655 0.040654 0.040654 0.040655 0.040654 0.040654 0.040656 0.040655 0.040656 0.040655 0.040656 0.040655 0.040655 0.040655 0.040656 0.040654 0.040654 0.040655 0.040654 0.040655 0.040654 0.040655 0.040654 0.040654 0.040656 0.040653 0.040653 0.040654 0.040655 0.040654 0.040654 0.040655 0.040654 0.040656 0.040652 0.040656 0.040653 0.040654 0.040654 0.040654 0.040655 0.040655 0.040655 0.040654 0.040654 0.040656 0.040654 0.040656 0.040654 0.040654 0.040655 0.040656 0.040654 0.040654 0.040654 0.040654 0.040654 0.040654 0.040655 0.040654 0.040653 0.040654 0.040656 0.040653 0.040655 0.040653 0.040654 0.040655 0.040654 0.040655 0.040655 0.040653 0.040655 0.040655 0.040654 0.040654 0.040655 0.040655 0.040655 0.040652 0.040655 0.040654 0.040654 0.040655 0.040653 0.040654 0.040656 0.040656 0.040657 0.040655 0.040654 0.040654 0.040655 0.040655 0.040654
0.052968 0.052969 0.052967 0.052967 0.052966 0.05297 0.052968 0.052967 0.052969 0.052967 0.052968 0.052972 0.05297 0.052972 0.052969 0.052971 0.052969 0.05297 0.052969 0.052971 0.052968 0.052969 0.05297 0.052968 0.052969 0.052967 0.05297 0.052967 0.052968 0.052972 0.052967 0.052967 0.052967 0.052969 0.052968 0.052967 0.05297 0.052968 0.052972 0.052965 0.052972 0.052967 0.052968 0.052968 0.052969 0.05297 0.052969 0.052969 0.052969 0.052967 0.052971 0.052968 0.052971 0.052969 0.052967 0.052969 0.052971 0.052967 0.052967 0.052967 0.052968 0.052968 0.052968 0.05297 0.052968 0.052965 0.052967 0.052971 0.052967 0.05297 0.052967 0.052969 0.05297 0.052968 0.052969 0.052969 0.052967 0.05297 0.05297 0.052967 0.052968 0.05297 0.052969 0.052969 0.052964 0.052969 0.052968 0.052968 0.052969 0.052966 0.052968 0.052971 0.052972 0.052973 0.05297 0.052967 0.052967 0.05297 0.05297 0.052967
0.065651 0.065651 0.065649 0.065649 0.065648 0.065653 0.065651 0.065649 0.065651 0.065649 0.06565 0.065656 0.065654 0.065657 0.065652 0.065656 0.065651 0.065653 0.065652 0.065655 0.06565 0.065651 0.065654 0.065651 0.065652 0.065649 0.065654 0.065649 0.065651 0.065656 0.065648 0.065648 0.065649 0.065652 0.06565 0.065649 0.065654 0.06565 0.065657 0.065645 0.065656 0.065648 0.065651 0.065651 0.065651 0.065654 0.065653 0.065652 0.065651 0.065649 0.065655 0.065651 0.065656 0.065651 0.065649 0.065652 0.065655 0.065649 0.065649 0.065649 0.065651 0.065651 0.06565 0.065654 0.06565 0.065646 0.065649 0.065655 0.065649 0.065653 0.065648 0.065651 0.065653 0.065651 0.065652 0.065652 0.065648 0.065653 0.065653 0.065649 0.065651 0.065653 0.065652 0.065653 0.065644 0.065653 0.065651 0.065651 0.065652 0.065648 0.065651 0.065656 0.065656 0.065658 0.065653 0.065649 0.065649 0.065654 0.065654 0.065649
0.07849 0.078491 0.078488 0.078489 0.078486 0.078494 0.078491 0.078488 0.078492 0.078488 0.07849 0.078499 0.078495 0.078499 0.078493 0.078498 0.078492 0.078494 0.078492 0.078496 0.07849 0.078491 0.078496 0.078491 0.078493 0.078488 0.078495 0.078488 0.078491 0.078499 0.078487 0.078487 0.078488 0.078493 0.078489 0.078488 0.078495 0.078489 0.0785 0.078483 0.078498 0.078487 0.07849 0.078491 0.078491 0.078495 0.078493 0.078493 0.078491 0.078487 0.078497 0.078491 0.078498 0.078492 0.078488 0.078493 0.078496 0.078488 0.078488 0.078488 0.078491 0.078491 0.07849 0.078496 0.078489 0.078484 0.078489 0.078497 0.078487 0.078494 0.078487 0.078491 0.078494 0.07849 0.078492 0.078492 0.078487 0.078494 0.078494 0.078488 0.078491 0.078495 0.078493 0.078493 0.078481 0.078493 0.078491 0.078491 0.078493 0.078486 0.078491 0.078498 0.078498 0.078502 0.078494 0.078488 0.078488 0.078496 0.078496 0.078489
0.091297 0.091298 0.091294 0.091294 0.091291 0.091303 0.091298 0.091294 0.091299 0.091294 0.091296 0.091309 0.091304 0.091309 0.091301 0.091308 0.091299 0.091302 0.091299 0.091305 0.091296 0.091298 0.091304 0.091297 0.0913 0.091294 0.091303 0.091293 0.091298 0.091308 0.091292 0.091291 0.091293 0.0913 0.091295 0.091293 0.091304 0.091295 0.09131 0.091286 0.091308 0.091292 0.091297 0.091298 0.091298 0.091303 0.091301 0.0913 0.091298 0.091293 0.091307 0.091298 0.091308 0.091299 0.091294 0.0913 0.091305 0.091294 0.091294 0.091294 0.091297 0.091297 0.091296 0.091304 0.091295 0.091287 0.091294 0.091305 0.091292 0.091302 0.091292 0.091298 0.091302 0.091297 0.0913 0.091299 0.091292 0.091302 0.091302 0.091293 0.091297 0.091303 0.091301 0.091301 0.091284 0.091301 0.091297 0.091297 0.0913 0.091291 0.091298 0.091308 0.091308 0.091313 0.091302 0.091294 0.091294 0.091304 0.091304 0.091294
0.1039 0.1039 0.1039 0.1039 0.10389 0.10391 0.1039 0.1039 0.1039 0.1039 0.1039 0.10392 0.10391 0.10392 0.1039 0.10391 0.1039 0.10391 0.1039 0.10391 0.1039 0.1039 0.10391 0.1039 0.1039 0.1039 0.10391 0.10389 0.1039 0.10391 0.10389 0.10389 0.10389 0.1039 0.1039 0.10389 0.10391 0.1039 0.10392 0.10389 0.10391 0.10389 0.1039 0.1039 0.1039 0.10391 0.1039 0.1039 0.1039 0.10389 0.10391 0.1039 0.10391 0.1039 0.1039 0.1039 0.10391 0.1039 0.1039 0.1039 0.1039 0.1039 0.1039 0.10391 0.1039 0.10389 0.1039 0.10391 0.10389 0.10391 0.10389 0.1039 0.10391 0.1039 0.1039 0.1039 0.10389 0.10391 0.10391 0.10389 0.1039 0.10391 0.1039 0.1039 0.10388 0.10391 0.1039 0.1039 0.1039 0.10389 0.1039 0.10391 0.10391 0.10392 0.10391 0.1039 0.10389 0.10391 0.10391 0.1039
0.11615 0.11615 0.11614 0.11614 0.11614 0.11616 0.11615 0.11614 0.11615 0.11614 0.11615 0.11617 0.11616 0.11617 0.11615 0.11617 0.11615 0.11616 0.11615 0.11616 0.11615 0.11615 0.11616 0.11615 0.11615 0.11614 0.11616 0.11614 0.11615 0.11617 0.11614 0.11614 0.11614 0.11615 0.11614 0.11614 0.11616 0.11614 0.11617 0.11613 0.11617 0.11614 0.11615 0.11615 0.11615 0.11616 0.11615 0.11615 0.11615 0.11614 0.11616 0.11615 0.11617 0.11615 0.11614 0.11615 0.11616 0.11614 0.11614 0.11614 0.11615 0.11615 0.11615 0.11616 0.11614 0.11613 0.11614 0.11616 0.11614 0.11616 0.11614 0.11615 0.11616 0.11615 0.11615 0.11615 0.11614 0.11616 0.11616 0.11614 0.11615 0.11616 0.11615 0.11615 0.11612 0.11615 0.11615 0.11615 0.11615 0.11614 0.11615 0.11617 0.11617 0.11618 0.11616 0.11614 0.11614 0.11616 0.11616 0.11614
0.12791 0.12791 0.1279 0.1279 0.1279 0.12792 0.12791 0.1279 0.12791 0.1279 0.12791 0.12794 0.12793 0.12794 0.12792 0.12793 0.12791 0.12792 0.12792 0.12793 0.12791 0.12791 0.12793 0.12791 0.12792 0.1279 0.12792 0.1279 0.12791 0.12794 0.1279 0.1279 0.1279 0.12792 0.12791 0.1279 0.12792 0.12791 0.12794 0.12789 0.12793 0.1279 0.12791 0.12791 0.12791 0.12792 0.12792 0.12792 0.12791 0.1279 0.12793 0.12791 0.12793 0.12791 0.1279 0.12792 0.12793 0.1279 0.1279 0.1279 0.12791 0.12791 0.12791 0.12793 0.1279 0.12789 0.1279 0.12793 0.1279 0.12792 0.1279 0.12791 0.12792 0.12791 0.12792 0.12791 0.1279 0.12792 0.12792 0.1279 0.12791 0.12792 0.12792 0.12792 0.12788 0.12792 0.12791 0.12791 0.12792 0.1279 0.12791 0.12793 0.12793 0.12794 0.12792 0.1279 0.1279 0.12793 0.12793 0.1279
0.13907 0.13908 0.13907 0.13907 0.13906 0.13909 0.13908 0.13907 0.13908 0.13907 0.13907 0.13911 0.13909 0.13911 0.13908 0.1391 0.13908 0.13909 0.13908 0.1391 0.13907 0.13908 0.13909 0.13908 0.13908 0.13907 0.13909 0.13906 0.13908 0.13911 0.13906 0.13906 0.13906 0.13908 0.13907 0.13907 0.13909 0.13907 0.13911 0.13905 0.1391 0.13906 0.13907 0.13908 0.13908 0.13909 0.13908 0.13908 0.13908 0.13906 0.1391 0.13908 0.1391 0.13908 0.13907 0.13908 0.1391 0.13907 0.13907 0.13907 0.13908 0.13908 0.13907 0.13909 0.13907 0.13905 0.13907 0.1391 0.13906 0.13909 0.13906 0.13908 0.13909 0.13907 0.13908 0.13908 0.13906 0.13909 0.13909 0.13906 0.13908 0.13909 0.13908 0.13909 0.13904 0.13909 0.13908 0.13908 0.13908 0.13906 0.13908 0.1391 0.1391 0.13912 0.13909 0.13907 0.13907 0.13909 0.13909 0.13907
0.14955 0.14955 0.14954 0.14954 0.14953 0.14957 0.14955 0.14954 0.14955 0.14954 0.14954 0.14959 0.14957 0.14959 0.14956 0.14958 0.14955 0.14956 0.14955 0.14957 0.14954 0.14955 0.14957 0.14955 0.14956 0.14954 0.14957 0.14953 0.14955 0.14958 0.14953 0.14953 0.14953 0.14956 0.14954 0.14954 0.14957 0.14954 0.14959 0.14951 0.14958 0.14953 0.14955 0.14955 0.14955 0.14957 0.14956 0.14956 0.14955 0.14953 0.14958 0.14955 0.14958 0.14955 0.14954 0.14956 0.14957 0.14954 0.14954 0.14954 0.14955 0.14955 0.14954 0.14957 0.14954 0.14952 0.14954 0.14957 0.14953 0.14956 0.14953 0.14955 0.14956 0.14955 0.14955 0.14955 0.14953 0.14956 0.14956 0.14953 0.14955 0.14956 0.14956 0.14956 0.1495 0.14956 0.14955 0.14955 0.14956 0.14953 0.14955 0.14958 0.14958 0.1496 0.14956 0.14954 0.14954 0.14957 0.14957 0.14954
0.15925 0.15925 0.15924 0.15924 0.15923 0.15927 0.15925 0.15924 0.15926 0.15924 0.15925 0.1593 0.15928 0.1593 0.15926 0.15929 0.15925 0.15927 0.15926 0.15928 0.15925 0.15925 0.15928 0.15925 0.15926 0.15924 0.15927 0.15923 0.15925 0.15929 0.15923 0.15923 0.15923 0.15926 0.15924 0.15924 0.15927 0.15924 0.1593 0.15921 0.15929 0.15923 0.15925 0.15925 0.15925 0.15927 0.15926 0.15926 0.15925 0.15923 0.15929 0.15925 0.15929 0.15926 0.15924 0.15926 0.15928 0.15924 0.15924 0.15924 0.15925 0.15925 0.15924 0.15927 0.15924 0.15921 0.15924 0.15928 0.15923 0.15927 0.15923 0.15925 0.15927 0.15925 0.15926 0.15926 0.15923 0.15927 0.15927 0.15923 0.15925 0.15927 0.15926 0.15926 0.1592 0.15926 0.15925 0.15925 0.15926 0.15923 0.15925 0.15929 0.15929 0.15931 0.15927 0.15924 0.15924 0.15928 0.15928 0.15924
0.16812 0.16812 0.16811 0.16811 0.1681 0.16815 0.16812 0.16811 0.16813 0.16811 0.16812 0.16818 0.16815 0.16817 0.16814 0.16817 0.16813 0.16814 0.16813 0.16816 0.16812 0.16813 0.16815 0.16812 0.16814 0.16811 0.16815 0.16811 0.16812 0.16817 0.1681 0.1681 0.1681 0.16813 0.16811 0.16811 0.16815 0.16811 0.16818 0.16807 0.16817 0.1681 0.16812 0.16813 0.16813 0.16815 0.16814 0.16814 0.16813 0.1681 0.16816 0.16813 0.16817 0.16813 0.16811 0.16813 0.16816 0.16811 0.16811 0.16811 0.16812 0.16812 0.16811 0.16815 0.16811 0.16808 0.16811 0.16816 0.1681 0.16814 0.1681 0.16813 0.16815 0.16812 0.16813 0.16813 0.1681 0.16814 0.16814 0.1681 0.16812 0.16815 0.16814 0.16814 0.16806 0.16814 0.16812 0.16812 0.16813 0.1681 0.16812 0.16817 0.16817 0.16819 0.16814 0.16811 0.16811 0.16815 0.16815 0.16811
0.17612 0.17612 0.1761 0.1761 0.17609 0.17615 0.17612 0.1761 0.17613 0.1761 0.17611 0.17618 0.17615 0.17618 0.17614 0.17617 0.17612 0.17614 0.17613 0.17616 0.17611 0.17612 0.17615 0.17612 0.17614 0.1761 0.17615 0.1761 0.17612 0.17618 0.1761 0.17609 0.17609 0.17613 0.17611 0.1761 0.17615 0.1761 0.17618 0.17606 0.17617 0.17609 0.17612 0.17612 0.17613 0.17615 0.17614 0.17614 0.17612 0.1761 0.17617 0.17612 0.17617 0.17613 0.1761 0.17613 0.17616 0.1761 0.1761 0.1761 0.17612 0.17612 0.17611 0.17615 0.1761 0.17607 0.1761 0.17616 0.1761 0.17614 0.17609 0.17613 0.17615 0.17612 0.17613 0.17613 0.17609 0.17614 0.17614 0.1761 0.17612 0.17614 0.17614 0.17614 0.17605 0.17614 0.17612 0.17612 0.17613 0.17609 0.17612 0.17617 0.17617 0.1762 0.17614 0.1761 0.1761 0.17615 0.17615 0.17611
0.18321 0.18321 0.18319 0.18319 0.18318 0.18324 0.18321 0.18319 0.18322 0.18319 0.1832 0.18328 0.18325 0.18328 0.18323 0.18327 0.18321 0.18324 0.18322 0.18325 0.1832 0.18322 0.18325 0.18321 0.18323 0.18319 0.18325 0.18319 0.18321 0.18327 0.18318 0.18318 0.18318 0.18322 0.1832 0.18319 0.18324 0.18319 0.18328 0.18315 0.18327 0.18318 0.18321 0.18321 0.18322 0.18324 0.18323 0.18323 0.18321 0.18318 0.18326 0.18321 0.18327 0.18322 0.18319 0.18322 0.18326 0.18319 0.18319 0.18319 0.18321 0.18321 0.1832 0.18324 0.18319 0.18315 0.18319 0.18325 0.18318 0.18323 0.18318 0.18322 0.18324 0.18321 0.18322 0.18322 0.18318 0.18324 0.18323 0.18319 0.18321 0.18324 0.18323 0.18323 0.18313 0.18323 0.18321 0.18321 0.18322 0.18318 0.18321 0.18327 0.18327 0.1833 0.18323 0.18319 0.18319 0.18325 0.18325 0.18319
0.18937 0.18937 0.18935 0.18935 0.18934 0.18941 0.18937 0.18935 0.18938 0.18935 0.18937 0.18945 0.18942 0.18945 0.1894 0.18944 0.18938 0.1894 0.18939 0.18942 0.18936 0.18938 0.18941 0.18938 0.1894 0.18935 0.18942 0.18935 0.18938 0.18945 0.18934 0.18934 0.18934 0.18939 0.18936 0.18935 0.18941 0.18935 0.18945 0.1893 0.18944 0.18934 0.18937 0.18938 0.18938 0.18941 0.1894 0.18939 0.18938 0.18934 0.18943 0.18938 0.18944 0.18938 0.18935 0.18939 0.18943 0.18935 0.18935 0.18935 0.18937 0.18937 0.18936 0.18941 0.18935 0.18931 0.18935 0.18942 0.18934 0.1894 0.18934 0.18938 0.18941 0.18937 0.18939 0.18938 0.18934 0.1894 0.1894 0.18935 0.18937 0.1894 0.18939 0.1894 0.18929 0.1894 0.18937 0.18937 0.18939 0.18934 0.18938 0.18944 0.18944 0.18947 0.1894 0.18935 0.18935 0.18942 0.18941 0.18936
0.1946 0.19461 0.19458 0.19458 0.19457 0.19465 0.19461 0.19459 0.19462 0.19458 0.1946 0.1947 0.19466 0.19469 0.19463 0.19468 0.19461 0.19464 0.19462 0.19466 0.19459 0.19461 0.19465 0.19461 0.19463 0.19458 0.19465 0.19458 0.19461 0.19469 0.19457 0.19456 0.19457 0.19462 0.19459 0.19458 0.19465 0.19458 0.19469 0.19453 0.19468 0.19457 0.1946 0.19461 0.19461 0.19465 0.19463 0.19463 0.19461 0.19457 0.19467 0.19461 0.19468 0.19462 0.19458 0.19462 0.19466 0.19458 0.19458 0.19458 0.19461 0.1946 0.19459 0.19465 0.19458 0.19454 0.19458 0.19466 0.19457 0.19464 0.19457 0.19462 0.19464 0.1946 0.19462 0.19461 0.19457 0.19464 0.19464 0.19458 0.19461 0.19464 0.19463 0.19463 0.19451 0.19463 0.19461 0.19461 0.19462 0.19457 0.19461 0.19468 0.19468 0.19472 0.19464 0.19458 0.19458 0.19465 0.19465 0.19459
0.19891 0.19891 0.19889 0.19888 0.19887 0.19896 0.19891 0.19889 0.19892 0.19888 0.1989 0.19901 0.19897 0.199 0.19894 0.19899 0.19892 0.19895 0.19893 0.19897 0.1989 0.19892 0.19896 0.19891 0.19894 0.19889 0.19897 0.19888 0.19891 0.199 0.19887 0.19887 0.19887 0.19893 0.19889 0.19888 0.19896 0.19889 0.19901 0.19883 0.19899 0.19887 0.19891 0.19892 0.19892 0.19896 0.19894 0.19894 0.19892 0.19887 0.19899 0.19892 0.19899 0.19893 0.19889 0.19893 0.19898 0.19888 0.19888 0.19889 0.19891 0.19891 0.1989 0.19896 0.19889 0.19883 0.19889 0.19897 0.19887 0.19894 0.19887 0.19892 0.19895 0.19891 0.19893 0.19892 0.19887 0.19895 0.19895 0.19888 0.19891 0.19895 0.19894 0.19894 0.19881 0.19894 0.19891 0.19891 0.19893 0.19887 0.19892 0.19899 0.19899 0.19903 0.19894 0.19889 0.19888 0.19896 0.19896 0.19889
0.2023 0.2023 0.20228 0.20227 0.20226 0.20235 0.2023 0.20228 0.20232 0.20227 0.20229 0.20241 0.20236 0.2024 0.20233 0.20239 0.20231 0.20234 0.20232 0.20237 0.20229 0.20231 0.20235 0.20231 0.20234 0.20228 0.20236 0.20227 0.20231 0.2024 0.20226 0.20225 0.20226 0.20232 0.20228 0.20227 0.20236 0.20228 0.20241 0.20221 0.20239 0.20226 0.2023 0.20231 0.20231 0.20235 0.20233 0.20233 0.20231 0.20226 0.20238 0.20231 0.20239 0.20232 0.20228 0.20232 0.20237 0.20227 0.20227 0.20228 0.20231 0.2023 0.20229 0.20235 0.20228 0.20222 0.20228 0.20237 0.20226 0.20234 0.20226 0.20232 0.20235 0.2023 0.20232 0.20231 0.20226 0.20234 0.20234 0.20227 0.2023 0.20234 0.20233 0.20234 0.20219 0.20233 0.2023 0.2023 0.20232 0.20226 0.20231 0.20239 0.20239 0.20244 0.20234 0.20228 0.20227 0.20236 0.20236 0.20228
0.2048 0.2048 0.20478 0.20477 0.20476 0.20486 0.20481 0.20478 0.20482 0.20477 0.20479 0.20492 0.20487 0.20491 0.20484 0.2049 0.20481 0.20485 0.20482 0.20487 0.20479 0.20482 0.20486 0.20481 0.20484 0.20478 0.20487 0.20477 0.20481 0.20491 0.20476 0.20475 0.20476 0.20482 0.20478 0.20477 0.20486 0.20477 0.20492 0.20471 0.2049 0.20476 0.2048 0.20481 0.20482 0.20486 0.20484 0.20484 0.20482 0.20476 0.20489 0.20481 0.2049 0.20482 0.20478 0.20483 0.20488 0.20477 0.20477 0.20478 0.20481 0.2048 0.20479 0.20486 0.20477 0.20472 0.20478 0.20488 0.20476 0.20484 0.20476 0.20482 0.20485 0.20481 0.20482 0.20482 0.20476 0.20485 0.20485 0.20477 0.2048 0.20485 0.20483 0.20484 0.20468 0.20484 0.20481 0.20481 0.20483 0.20476 0.20481 0.2049 0.2049 0.20495 0.20484 0.20478 0.20477 0.20487 0.20486 0.20478
0.20645 0.20645 0.20642 0.20641 0.2064 0.2065 0.20645 0.20642 0.20647 0.20641 0.20643 0.20657 0.20652 0.20656 0.20648 0.20654 0.20646 0.20649 0.20647 0.20652 0.20643 0.20646 0.20651 0.20645 0.20649 0.20642 0.20652 0.20641 0.20645 0.20656 0.2064 0.20639 0.20639 0.20647 0.20642 0.20641 0.20651 0.20641 0.20657 0.20634 0.20655 0.2064 0.20644 0.20645 0.20646 0.2065 0.20648 0.20648 0.20646 0.2064 0.20654 0.20646 0.20655 0.20647 0.20642 0.20647 0.20653 0.20641 0.20641 0.20642 0.20645 0.20645 0.20643 0.2065 0.20641 0.20635 0.20642 0.20652 0.2064 0.20649 0.2064 0.20646 0.2065 0.20645 0.20647 0.20646 0.2064 0.20649 0.20649 0.20641 0.20645 0.20649 0.20648 0.20649 0.20631 0.20648 0.20645 0.20645 0.20647 0.2064 0.20645 0.20655 0.20655 0.2066 0.20649 0.20642 0.20641 0.20651 0.20651 0.20642
0.20726 0.20726 0.20723 0.20723 0.20721 0.20733 0.20727 0.20724 0.20729 0.20723 0.20725 0.2074 0.20734 0.20739 0.20731 0.20737 0.20727 0.20732 0.20729 0.20734 0.20724 0.20728 0.20733 0.20727 0.20731 0.20723 0.20734 0.20723 0.20727 0.20739 0.20722 0.2072 0.20721 0.20728 0.20724 0.20723 0.20733 0.20723 0.2074 0.20715 0.20738 0.20721 0.20726 0.20727 0.20728 0.20733 0.2073 0.2073 0.20728 0.20722 0.20737 0.20728 0.20738 0.20729 0.20724 0.20729 0.20735 0.20723 0.20723 0.20723 0.20727 0.20726 0.20724 0.20732 0.20723 0.20716 0.20723 0.20735 0.20722 0.20731 0.20721 0.20728 0.20732 0.20727 0.20728 0.20728 0.20722 0.20731 0.20731 0.20723 0.20726 0.20731 0.2073 0.20731 0.20712 0.2073 0.20727 0.20727 0.20729 0.20722 0.20727 0.20738 0.20737 0.20743 0.20731 0.20724 0.20723 0.20734 0.20733 0.20724
0.2073 0.2073 0.20727 0.20726 0.20725 0.20737 0.2073 0.20728 0.20733 0.20727 0.20729 0.20745 0.20738 0.20743 0.20735 0.20741 0.20731 0.20736 0.20733 0.20738 0.20728 0.20732 0.20737 0.20731 0.20735 0.20727 0.20739 0.20726 0.20731 0.20743 0.20725 0.20724 0.20724 0.20732 0.20728 0.20727 0.20737 0.20726 0.20744 0.20719 0.20742 0.20725 0.2073 0.20731 0.20732 0.20737 0.20734 0.20735 0.20732 0.20725 0.20741 0.20731 0.20742 0.20733 0.20727 0.20733 0.2074 0.20726 0.20726 0.20727 0.20731 0.2073 0.20728 0.20736 0.20727 0.2072 0.20727 0.20739 0.20725 0.20735 0.20724 0.20732 0.20736 0.2073 0.20732 0.20732 0.20725 0.20735 0.20735 0.20726 0.2073 0.20735 0.20734 0.20735 0.20715 0.20734 0.2073 0.2073 0.20733 0.20725 0.20731 0.20742 0.20742 0.20747 0.20735 0.20728 0.20727 0.20738 0.20737 0.20728
0.20661 0.2066 0.20657 0.20656 0.20655 0.20668 0.20661 0.20658 0.20663 0.20657 0.20659 0.20676 0.20669 0.20674 0.20665 0.20672 0.20661 0.20666 0.20663 0.20669 0.20658 0.20662 0.20667 0.20661 0.20666 0.20657 0.2067 0.20657 0.20661 0.20674 0.20655 0.20654 0.20654 0.20663 0.20658 0.20657 0.20668 0.20656 0.20675 0.20648 0.20673 0.20655 0.2066 0.20662 0.20662 0.20667 0.20665 0.20665 0.20662 0.20655 0.20672 0.20662 0.20673 0.20663 0.20657 0.20663 0.2067 0.20656 0.20656 0.20657 0.20661 0.2066 0.20658 0.20667 0.20657 0.20649 0.20657 0.20669 0.20655 0.20665 0.20654 0.20663 0.20667 0.20661 0.20663 0.20662 0.20655 0.20666 0.20666 0.20656 0.2066 0.20666 0.20664 0.20665 0.20645 0.20665 0.20661 0.20661 0.20663 0.20655 0.20661 0.20673 0.20673 0.20679 0.20666 0.20658 0.20657 0.20668 0.20668 0.20658
0.20522 0.20522 0.20519 0.20518 0.20517 0.2053 0.20522 0.2052 0.20525 0.20518 0.20521 0.20539 0.20532 0.20537 0.20527 0.20534 0.20523 0.20528 0.20525 0.20531 0.2052 0.20524 0.20529 0.20523 0.20528 0.20519 0.20532 0.20518 0.20523 0.20536 0.20517 0.20515 0.20516 0.20524 0.2052 0.20519 0.2053 0.20518 0.20537 0.2051 0.20535 0.20516 0.20522 0.20524 0.20524 0.20529 0.20527 0.20527 0.20524 0.20517 0.20534 0.20524 0.20536 0.20525 0.20519 0.20525 0.20533 0.20518 0.20518 0.20519 0.20523 0.20522 0.2052 0.20529 0.20518 0.20511 0.20518 0.20531 0.20517 0.20527 0.20516 0.20525 0.20529 0.20523 0.20524 0.20524 0.20517 0.20528 0.20528 0.20518 0.20522 0.20527 0.20526 0.20528 0.20506 0.20527 0.20523 0.20523 0.20525 0.20517 0.20523 0.20536 0.20535 0.20541 0.20528 0.2052 0.20518 0.2053 0.2053 0.2052
0.20321 0.20321 0.20317 0.20316 0.20316 0.20329 0.20321 0.20318 0.20324 0.20317 0.20319 0.20338 0.20331 0.20336 0.20326 0.20333 0.20322 0.20327 0.20324 0.2033 0.20318 0.20323 0.20328 0.20322 0.20327 0.20317 0.20331 0.20317 0.20321 0.20336 0.20315 0.20314 0.20314 0.20323 0.20318 0.20317 0.20329 0.20316 0.20337 0.20308 0.20334 0.20314 0.2032 0.20322 0.20323 0.20328 0.20325 0.20326 0.20323 0.20315 0.20333 0.20322 0.20335 0.20324 0.20318 0.20324 0.20332 0.20316 0.20316 0.20317 0.20322 0.20321 0.20318 0.20328 0.20316 0.20309 0.20317 0.2033 0.20315 0.20326 0.20314 0.20323 0.20328 0.20321 0.20323 0.20322 0.20315 0.20327 0.20327 0.20317 0.20321 0.20326 0.20325 0.20326 0.20304 0.20326 0.20321 0.20321 0.20324 0.20316 0.20322 0.20335 0.20334 0.2034 0.20326 0.20318 0.20317 0.20329 0.20329 0.20319
0.20062 0.20061 0.20058 0.20057 0.20057 0.2007 0.20062 0.20059 0.20065 0.20058 0.2006 0.2008 0.20072 0.20077 0.20067 0.20074 0.20063 0.20068 0.20064 0.20071 0.20058 0.20064 0.20069 0.20063 0.20068 0.20058 0.20072 0.20058 0.20062 0.20077 0.20056 0.20054 0.20054 0.20064 0.20059 0.20058 0.2007 0.20057 0.20078 0.20048 0.20075 0.20055 0.20061 0.20063 0.20064 0.20069 0.20066 0.20067 0.20064 0.20056 0.20074 0.20063 0.20076 0.20065 0.20059 0.20065 0.20073 0.20057 0.20057 0.20058 0.20063 0.20062 0.20059 0.20068 0.20057 0.20049 0.20057 0.20071 0.20056 0.20067 0.20055 0.20064 0.20069 0.20062 0.20064 0.20063 0.20056 0.20067 0.20068 0.20057 0.20061 0.20067 0.20066 0.20067 0.20044 0.20067 0.20062 0.20062 0.20065 0.20057 0.20063 0.20076 0.20075 0.20082 0.20067 0.20059 0.20058 0.2007 0.2007 0.20059
0.1975 0.1975 0.19747 0.19745 0.19745 0.19759 0.1975 0.19748 0.19753 0.19746 0.19748 0.19769 0.19761 0.19766 0.19756 0.19763 0.19751 0.19757 0.19753 0.1976 0.19747 0.19752 0.19757 0.19752 0.19757 0.19747 0.19761 0.19746 0.19751 0.19766 0.19745 0.19743 0.19743 0.19752 0.19748 0.19746 0.19758 0.19745 0.19767 0.19737 0.19764 0.19744 0.1975 0.19752 0.19753 0.19758 0.19755 0.19756 0.19752 0.19744 0.19763 0.19752 0.19765 0.19754 0.19747 0.19754 0.19762 0.19745 0.19746 0.19747 0.19751 0.1975 0.19747 0.19757 0.19745 0.19738 0.19746 0.1976 0.19744 0.19755 0.19743 0.19753 0.19758 0.19751 0.19752 0.19752 0.19744 0.19756 0.19757 0.19746 0.1975 0.19756 0.19755 0.19756 0.19732 0.19755 0.19751 0.19751 0.19753 0.19745 0.19751 0.19765 0.19764 0.19771 0.19756 0.19748 0.19746 0.19759 0.19758 0.19748
0.19393 0.19392 0.19389 0.19387 0.19388 0.19401 0.19392 0.1939 0.19396 0.19388 0.1939 0.19412 0.19403 0.19408 0.19398 0.19405 0.19393 0.19399 0.19395 0.19402 0.19389 0.19395 0.19399 0.19394 0.194 0.19389 0.19404 0.19388 0.19393 0.19408 0.19386 0.19385 0.19384 0.19394 0.1939 0.19388 0.19401 0.19387 0.19409 0.19378 0.19406 0.19385 0.19392 0.19394 0.19395 0.194 0.19397 0.19398 0.19395 0.19386 0.19406 0.19394 0.19408 0.19396 0.19389 0.19396 0.19404 0.19387 0.19387 0.19389 0.19393 0.19392 0.19389 0.19399 0.19387 0.19379 0.19388 0.19402 0.19386 0.19397 0.19385 0.19395 0.194 0.19393 0.19394 0.19394 0.19386 0.19398 0.19399 0.19388 0.19392 0.19398 0.19397 0.19398 0.19374 0.19397 0.19393 0.19393 0.19395 0.19387 0.19393 0.19408 0.19406 0.19413 0.19398 0.1939 0.19388 0.19401 0.194 0.1939
0.18993 0.18992 0.18989 0.18988 0.18989 0.19002 0.18993 0.18991 0.18997 0.18989 0.18991 0.19013 0.19004 0.19009 0.18999 0.19006 0.18994 0.19 0.18996 0.19003 0.18989 0.18996 0.19 0.18995 0.19001 0.18989 0.19005 0.18989 0.18994 0.1901 0.18987 0.18985 0.18985 0.18995 0.1899 0.18989 0.19002 0.18987 0.1901 0.18979 0.19007 0.18986 0.18993 0.18995 0.18996 0.19001 0.18998 0.19 0.18996 0.18987 0.19007 0.18995 0.19009 0.18997 0.1899 0.18997 0.19006 0.18988 0.18988 0.1899 0.18994 0.18993 0.1899 0.19 0.18988 0.1898 0.18989 0.19003 0.18987 0.18998 0.18986 0.18996 0.19001 0.18994 0.18995 0.18995 0.18987 0.18999 0.19 0.18989 0.18993 0.18998 0.18998 0.19 0.18975 0.18998 0.18994 0.18994 0.18996 0.18989 0.18994 0.19009 0.19007 0.19015 0.18999 0.18991 0.18989 0.19002 0.19001 0.18991
0.18559 0.18558 0.18555 0.18553 0.18554 0.18568 0.18558 0.18556 0.18562 0.18554 0.18556 0.18579 0.1857 0.18575 0.18565 0.18572 0.18559 0.18565 0.18561 0.18568 0.18554 0.18561 0.18566 0.1856 0.18567 0.18555 0.18571 0.18555 0.18559 0.18575 0.18553 0.18551 0.1855 0.1856 0.18556 0.18555 0.18567 0.18552 0.18576 0.18545 0.18573 0.18551 0.18558 0.18561 0.18561 0.18566 0.18563 0.18565 0.18561 0.18552 0.18572 0.18561 0.18574 0.18563 0.18556 0.18562 0.18571 0.18553 0.18553 0.18555 0.1856 0.18558 0.18555 0.18565 0.18553 0.18545 0.18554 0.18569 0.18552 0.18563 0.18551 0.18562 0.18567 0.1856 0.1856 0.1856 0.18553 0.18564 0.18565 0.18554 0.18558 0.18564 0.18563 0.18565 0.1854 0.18564 0.18559 0.18559 0.18561 0.18554 0.1856 0.18574 0.18573 0.1858 0.18565 0.18557 0.18554 0.18568 0.18567 0.18556
0.18094 0.18093 0.1809 0.18088 0.1809 0.18103 0.18094 0.18092 0.18097 0.1809 0.18091 0.18114 0.18105 0.1811 0.181 0.18107 0.18094 0.18101 0.18097 0.18103 0.18089 0.18096 0.18101 0.18096 0.18102 0.1809 0.18106 0.1809 0.18094 0.18111 0.18088 0.18086 0.18085 0.18095 0.18091 0.1809 0.18102 0.18087 0.18111 0.1808 0.18108 0.18087 0.18093 0.18096 0.18096 0.18101 0.18099 0.18101 0.18096 0.18087 0.18107 0.18096 0.1811 0.18098 0.18091 0.18097 0.18106 0.18088 0.18089 0.1809 0.18095 0.18093 0.1809 0.181 0.18088 0.18081 0.18089 0.18104 0.18087 0.18098 0.18086 0.18097 0.18102 0.18095 0.18095 0.18095 0.18088 0.181 0.18101 0.18089 0.18093 0.18099 0.18098 0.181 0.18075 0.18099 0.18094 0.18094 0.18096 0.1809 0.18095 0.1811 0.18108 0.18115 0.181 0.18092 0.1809 0.18103 0.18102 0.18092
0.17604 0.17603 0.176 0.17598 0.176 0.17613 0.17604 0.17602 0.17608 0.176 0.17601 0.17625 0.17616 0.1762 0.1761 0.17617 0.17604 0.17611 0.17607 0.17613 0.17599 0.17606 0.1761 0.17606 0.17612 0.176 0.17617 0.176 0.17604 0.17621 0.17598 0.17596 0.17595 0.17605 0.17601 0.176 0.17612 0.17597 0.17621 0.1759 0.17618 0.17597 0.17603 0.17606 0.17607 0.17611 0.17609 0.17611 0.17607 0.17597 0.17618 0.17606 0.1762 0.17609 0.17601 0.17607 0.17617 0.17598 0.17599 0.176 0.17605 0.17603 0.176 0.1761 0.17598 0.17591 0.17599 0.17614 0.17598 0.17608 0.17596 0.17607 0.17612 0.17605 0.17605 0.17605 0.17598 0.1761 0.17611 0.176 0.17603 0.17609 0.17608 0.17611 0.17585 0.17609 0.17604 0.17605 0.17606 0.176 0.17605 0.1762 0.17618 0.17626 0.1761 0.17602 0.176 0.17613 0.17612 0.17602
0.17094 0.17092 0.1709 0.17088 0.17091 0.17103 0.17094 0.17092 0.17098 0.1709 0.17091 0.17115 0.17106 0.1711 0.17101 0.17107 0.17094 0.17101 0.17097 0.17103 0.17089 0.17097 0.171 0.17096 0.17103 0.1709 0.17107 0.17091 0.17094 0.17111 0.17088 0.17086 0.17085 0.17095 0.17091 0.1709 0.17102 0.17087 0.17111 0.1708 0.17108 0.17087 0.17093 0.17096 0.17097 0.17102 0.17099 0.17101 0.17097 0.17087 0.17108 0.17096 0.1711 0.17099 0.17091 0.17097 0.17107 0.17088 0.17089 0.17091 0.17096 0.17094 0.1709 0.171 0.17088 0.17081 0.17089 0.17104 0.17088 0.17098 0.17086 0.17097 0.17103 0.17095 0.17095 0.17095 0.17088 0.171 0.17101 0.1709 0.17093 0.17098 0.17098 0.17101 0.17075 0.17099 0.17094 0.17095 0.17096 0.17091 0.17095 0.1711 0.17108 0.17116 0.171 0.17093 0.1709 0.17103 0.17102 0.17092
0.16569 0.16567 0.16565 0.16563 0.16566 0.16578 0.16568 0.16567 0.16573 0.16565 0.16566 0.1659 0.16581 0.16585 0.16576 0.16581 0.16569 0.16576 0.16572 0.16578 0.16564 0.16572 0.16575 0.16571 0.16578 0.16565 0.16582 0.16566 0.16569 0.16586 0.16563 0.16561 0.16559 0.1657 0.16566 0.16565 0.16577 0.16562 0.16586 0.16555 0.16583 0.16562 0.16568 0.16571 0.16572 0.16576 0.16574 0.16576 0.16572 0.16562 0.16582 0.16571 0.16585 0.16574 0.16566 0.16572 0.16582 0.16563 0.16564 0.16566 0.16571 0.16568 0.16565 0.16574 0.16563 0.16556 0.16564 0.16578 0.16563 0.16573 0.16561 0.16572 0.16578 0.1657 0.1657 0.1657 0.16563 0.16574 0.16576 0.16565 0.16568 0.16573 0.16573 0.16576 0.1655 0.16574 0.16569 0.1657 0.16571 0.16566 0.1657 0.16585 0.16583 0.1659 0.16575 0.16568 0.16565 0.16578 0.16576 0.16567
0.16033 0.16031 0.16029 0.16027 0.16031 0.16042 0.16032 0.16032 0.16037 0.16029 0.1603 0.16055 0.16045 0.16049 0.1604 0.16045 0.16033 0.1604 0.16036 0.16042 0.16027 0.16036 0.16039 0.16035 0.16042 0.16029 0.16047 0.1603 0.16033 0.1605 0.16027 0.16025 0.16023 0.16034 0.1603 0.1603 0.16041 0.16026 0.1605 0.1602 0.16047 0.16026 0.16032 0.16035 0.16036 0.1604 0.16038 0.16041 0.16036 0.16026 0.16046 0.16035 0.16049 0.16038 0.16031 0.16036 0.16046 0.16027 0.16028 0.1603 0.16035 0.16032 0.16029 0.16038 0.16027 0.1602 0.16028 0.16042 0.16027 0.16037 0.16025 0.16037 0.16042 0.16034 0.16034 0.16034 0.16027 0.16038 0.1604 0.16029 0.16032 0.16037 0.16037 0.1604 0.16014 0.16038 0.16033 0.16034 0.16035 0.16031 0.16034 0.16049 0.16047 0.16054 0.16039 0.16032 0.16029 0.16042 0.1604 0.16032
0.15491 0.15488 0.15487 0.15485 0.15489 0.155 0.1549 0.15489 0.15495 0.15487 0.15488 0.15512 0.15503 0.15506 0.15497 0.15502 0.1549 0.15497 0.15493 0.15499 0.15485 0.15493 0.15496 0.15493 0.155 0.15487 0.15504 0.15488 0.15491 0.15507 0.15485 0.15483 0.15481 0.15491 0.15488 0.15487 0.15498 0.15483 0.15507 0.15477 0.15504 0.15484 0.1549 0.15493 0.15493 0.15497 0.15495 0.15498 0.15494 0.15484 0.15504 0.15493 0.15506 0.15496 0.15488 0.15494 0.15503 0.15485 0.15485 0.15488 0.15492 0.1549 0.15486 0.15495 0.15484 0.15478 0.15485 0.15499 0.15484 0.15494 0.15483 0.15494 0.15499 0.15492 0.15491 0.15491 0.15485 0.15495 0.15497 0.15487 0.15489 0.15494 0.15494 0.15497 0.15472 0.15495 0.15491 0.15491 0.15492 0.15489 0.15492 0.15506 0.15504 0.15511 0.15496 0.1549 0.15487 0.15499 0.15497 0.15489
0.14946 0.14943 0.14942 0.14939 0.14944 0.14955 0.14945 0.14944 0.14949 0.14942 0.14942 0.14967 0.14958 0.1496 0.14952 0.14957 0.14945 0.14952 0.14948 0.14954 0.14939 0.14948 0.1495 0.14948 0.14955 0.14942 0.14959 0.14943 0.14945 0.14962 0.1494 0.14938 0.14935 0.14945 0.14943 0.14942 0.14953 0.14938 0.14962 0.14933 0.14958 0.14939 0.14945 0.14948 0.14948 0.14952 0.1495 0.14953 0.14949 0.14939 0.14958 0.14948 0.14961 0.14951 0.14943 0.14948 0.14958 0.1494 0.1494 0.14943 0.14947 0.14945 0.14941 0.14949 0.14939 0.14933 0.1494 0.14954 0.14939 0.14949 0.14938 0.14949 0.14954 0.14947 0.14946 0.14946 0.1494 0.1495 0.14952 0.14942 0.14944 0.14948 0.14949 0.14952 0.14927 0.1495 0.14945 0.14946 0.14947 0.14944 0.14947 0.14961 0.14958 0.14966 0.14951 0.14945 0.14942 0.14953 0.14952 0.14944
0.14402 0.14399 0.14398 0.14395 0.14401 0.1441 0.144 0.144 0.14405 0.14398 0.14398 0.14422 0.14413 0.14416 0.14408 0.14412 0.14401 0.14408 0.14403 0.14409 0.14395 0.14404 0.14405 0.14404 0.14411 0.14398 0.14415 0.14399 0.14401 0.14417 0.14396 0.14394 0.14391 0.14401 0.14399 0.14398 0.14409 0.14393 0.14417 0.14389 0.14414 0.14395 0.144 0.14404 0.14404 0.14407 0.14405 0.14409 0.14404 0.14394 0.14414 0.14404 0.14417 0.14407 0.14399 0.14404 0.14414 0.14395 0.14396 0.14399 0.14403 0.144 0.14397 0.14405 0.14394 0.14389 0.14396 0.14409 0.14395 0.14404 0.14394 0.14405 0.1441 0.14403 0.14401 0.14402 0.14396 0.14406 0.14408 0.14398 0.144 0.14404 0.14405 0.14408 0.14384 0.14405 0.14401 0.14402 0.14402 0.144 0.14402 0.14416 0.14414 0.14421 0.14406 0.14401 0.14398 0.14409 0.14407 0.144
0.13862 0.13858 0.13858 0.13855 0.13861 0.1387 0.1386 0.13861 0.13865 0.13858 0.13858 0.13882 0.13873 0.13875 0.13868 0.13871 0.1386 0.13867 0.13863 0.13868 0.13854 0.13864 0.13865 0.13864 0.13871 0.13858 0.13875 0.13859 0.13861 0.13877 0.13856 0.13854 0.13851 0.13861 0.13859 0.13859 0.13868 0.13853 0.13876 0.13849 0.13873 0.13855 0.1386 0.13864 0.13864 0.13867 0.13865 0.13869 0.13864 0.13854 0.13873 0.13864 0.13876 0.13867 0.13859 0.13864 0.13873 0.13855 0.13856 0.13859 0.13863 0.1386 0.13857 0.13864 0.13854 0.1385 0.13856 0.13869 0.13855 0.13864 0.13854 0.13865 0.13869 0.13863 0.13861 0.13861 0.13856 0.13865 0.13868 0.13858 0.1386 0.13863 0.13864 0.13868 0.13844 0.13865 0.13861 0.13862 0.13862 0.13861 0.13862 0.13876 0.13873 0.1388 0.13866 0.13862 0.13858 0.13868 0.13867 0.13861
0.13329 0.13325 0.13325 0.13322 0.13329 0.13337 0.13327 0.13328 0.13332 0.13325 0.13325 0.13349 0.1334 0.13342 0.13335 0.13338 0.13327 0.13334 0.1333 0.13335 0.13321 0.13331 0.13331 0.13331 0.13338 0.13325 0.13342 0.13326 0.13328 0.13343 0.13323 0.13321 0.13318 0.13327 0.13326 0.13326 0.13335 0.1332 0.13343 0.13317 0.1334 0.13322 0.13328 0.13331 0.13331 0.13334 0.13332 0.13336 0.13331 0.13322 0.1334 0.13331 0.13343 0.13334 0.13327 0.13331 0.1334 0.13323 0.13323 0.13326 0.1333 0.13327 0.13324 0.13331 0.13321 0.13317 0.13323 0.13335 0.13323 0.13331 0.13321 0.13332 0.13336 0.1333 0.13328 0.13328 0.13324 0.13332 0.13335 0.13326 0.13327 0.1333 0.13331 0.13335 0.13312 0.13332 0.13328 0.13329 0.13329 0.13328 0.1333 0.13343 0.1334 0.13346 0.13333 0.13329 0.13325 0.13335 0.13333 0.13328
0.12806 0.12802 0.12802 0.12799 0.12806 0.12814 0.12804 0.12805 0.12809 0.12802 0.12802 0.12826 0.12817 0.12818 0.12812 0.12814 0.12804 0.12811 0.12807 0.12812 0.12798 0.12808 0.12808 0.12808 0.12815 0.12802 0.12819 0.12804 0.12805 0.1282 0.12801 0.12798 0.12795 0.12804 0.12803 0.12803 0.12811 0.12797 0.12819 0.12794 0.12816 0.12799 0.12804 0.12808 0.12808 0.1281 0.12809 0.12813 0.12808 0.12799 0.12816 0.12808 0.12819 0.12811 0.12804 0.12808 0.12817 0.128 0.128 0.12803 0.12807 0.12804 0.12801 0.12807 0.12798 0.12795 0.128 0.12812 0.128 0.12807 0.12798 0.12809 0.12813 0.12807 0.12804 0.12805 0.12801 0.12808 0.12811 0.12803 0.12803 0.12806 0.12808 0.12812 0.12789 0.12809 0.12805 0.12806 0.12806 0.12806 0.12806 0.12819 0.12816 0.12822 0.1281 0.12806 0.12802 0.12812 0.1281 0.12805
0.12295 0.12291 0.12292 0.12288 0.12296 0.12303 0.12293 0.12294 0.12298 0.12291 0.12291 0.12314 0.12306 0.12306 0.123 0.12302 0.12293 0.123 0.12296 0.123 0.12287 0.12297 0.12296 0.12297 0.12304 0.12291 0.12308 0.12293 0.12294 0.12308 0.1229 0.12287 0.12284 0.12293 0.12292 0.12292 0.123 0.12286 0.12307 0.12284 0.12304 0.12288 0.12293 0.12297 0.12297 0.12299 0.12297 0.12302 0.12297 0.12288 0.12305 0.12297 0.12308 0.123 0.12293 0.12296 0.12305 0.12289 0.12289 0.12292 0.12296 0.12293 0.1229 0.12295 0.12287 0.12284 0.12289 0.123 0.12289 0.12296 0.12288 0.12298 0.12302 0.12296 0.12293 0.12294 0.1229 0.12297 0.123 0.12292 0.12292 0.12295 0.12297 0.12301 0.12279 0.12298 0.12294 0.12295 0.12294 0.12296 0.12295 0.12308 0.12304 0.12311 0.12299 0.12296 0.12292 0.123 0.12298 0.12294
0.11798 0.11794 0.11795 0.11791 0.118 0.11806 0.11796 0.11798 0.11801 0.11795 0.11794 0.11817 0.11808 0.11809 0.11803 0.11805 0.11796 0.11803 0.11799 0.11803 0.1179 0.118 0.11799 0.118 0.11807 0.11795 0.11811 0.11796 0.11797 0.11811 0.11793 0.11791 0.11787 0.11795 0.11796 0.11796 0.11803 0.11789 0.1181 0.11788 0.11807 0.11792 0.11797 0.118 0.118 0.11802 0.118 0.11805 0.11801 0.11791 0.11808 0.118 0.1181 0.11804 0.11797 0.11799 0.11808 0.11792 0.11792 0.11796 0.11799 0.11796 0.11793 0.11798 0.1179 0.11788 0.11792 0.11803 0.11792 0.11798 0.11791 0.11801 0.11805 0.11799 0.11796 0.11797 0.11794 0.118 0.11803 0.11796 0.11795 0.11797 0.118 0.11804 0.11783 0.118 0.11797 0.11798 0.11797 0.11799 0.11798 0.1181 0.11807 0.11813 0.11801 0.11799 0.11795 0.11803 0.11801 0.11798
0.11317 0.11312 0.11314 0.1131 0.11319 0.11324 0.11315 0.11317 0.1132 0.11314 0.11313 0.11335 0.11327 0.11327 0.11322 0.11323 0.11315 0.11321 0.11318 0.11321 0.11309 0.11319 0.11317 0.11319 0.11326 0.11314 0.1133 0.11316 0.11316 0.11329 0.11313 0.1131 0.11306 0.11314 0.11315 0.11315 0.11321 0.11308 0.11328 0.11307 0.11325 0.11311 0.11316 0.11319 0.11319 0.1132 0.11319 0.11324 0.1132 0.1131 0.11326 0.11319 0.11329 0.11323 0.11316 0.11318 0.11327 0.11311 0.11311 0.11315 0.11318 0.11315 0.11312 0.11316 0.11309 0.11307 0.11311 0.11321 0.11312 0.11317 0.1131 0.1132 0.11323 0.11318 0.11315 0.11316 0.11313 0.11318 0.11322 0.11315 0.11314 0.11316 0.11318 0.11322 0.11302 0.11319 0.11316 0.11317 0.11316 0.11319 0.11317 0.11329 0.11325 0.11331 0.1132 0.11318 0.11314 0.11321 0.11319 0.11317
0.10853 0.10849 0.10851 0.10846 0.10856 0.1086 0.10851 0.10853 0.10856 0.1085 0.10849 0.10871 0.10863 0.10862 0.10858 0.10859 0.10851 0.10857 0.10854 0.10857 0.10845 0.10855 0.10853 0.10856 0.10863 0.1085 0.10866 0.10852 0.10852 0.10865 0.10849 0.10847 0.10843 0.1085 0.10851 0.10851 0.10857 0.10844 0.10863 0.10844 0.1086 0.10848 0.10852 0.10855 0.10855 0.10856 0.10855 0.1086 0.10856 0.10847 0.10862 0.10855 0.10864 0.10859 0.10852 0.10854 0.10862 0.10847 0.10848 0.10851 0.10855 0.10851 0.10848 0.10852 0.10845 0.10844 0.10848 0.10857 0.10848 0.10853 0.10847 0.10856 0.10859 0.10855 0.10851 0.10852 0.10849 0.10854 0.10858 0.10851 0.1085 0.10852 0.10854 0.10858 0.10839 0.10855 0.10852 0.10853 0.10852 0.10856 0.10854 0.10864 0.10861 0.10866 0.10856 0.10855 0.10851 0.10857 0.10855 0.10853
0.10408 0.10403 0.10405 0.10401 0.10411 0.10415 0.10405 0.10408 0.10411 0.10405 0.10404 0.10425 0.10417 0.10416 0.10413 0.10413 0.10405 0.10412 0.10408 0.10411 0.10399 0.1041 0.10407 0.1041 0.10417 0.10405 0.1042 0.10407 0.10406 0.10419 0.10404 0.10402 0.10397 0.10404 0.10406 0.10406 0.10411 0.10398 0.10417 0.104 0.10414 0.10403 0.10406 0.1041 0.1041 0.1041 0.10409 0.10415 0.1041 0.10402 0.10416 0.1041 0.10419 0.10413 0.10407 0.10409 0.10417 0.10402 0.10402 0.10406 0.10409 0.10406 0.10403 0.10406 0.104 0.10399 0.10402 0.10411 0.10403 0.10407 0.10401 0.10411 0.10414 0.10409 0.10405 0.10406 0.10404 0.10408 0.10412 0.10406 0.10405 0.10406 0.10409 0.10413 0.10395 0.10409 0.10407 0.10408 0.10406 0.10411 0.10408 0.10418 0.10415 0.1042 0.1041 0.1041 0.10405 0.10411 0.10409 0.10408
0.099816 0.099767 0.099795 0.099752 0.09986 0.099883 0.099791 0.099826 0.099848 0.099793 0.099776 0.099987 0.09991 0.099894 0.099866 0.099857 0.099787 0.099852 0.099817 0.09984 0.099729 0.099834 0.099802 0.099844 0.09991 0.099791 0.09994 0.099814 0.099803 0.099921 0.099782 0.099758 0.099713 0.099779 0.099798 0.099805 0.099849 0.099721 0.099902 0.099743 0.099875 0.099768 0.099803 0.099838 0.099836 0.099837 0.09983 0.099889 0.099843 0.099758 0.099889 0.099838 0.099918 0.099874 0.099813 0.099822 0.099901 0.099763 0.099764 0.099803 0.099832 0.099796 0.099765 0.099791 0.099741 0.099738 0.099764 0.099842 0.099771 0.099805 0.099757 0.099847 0.099874 0.099833 0.099787 0.099798 0.099786 0.099819 0.099858 0.099806 0.099787 0.099791 0.099824 0.099866 0.099693 0.099831 0.099807 0.099819 0.099797 0.099855 0.099821 0.099917 0.099878 0.099926 0.099839 0.099841 0.099796 0.099847 0.099826 0.099823
0.095755 0.095705 0.095736 0.095692 0.095805 0.095819 0.095729 0.095767 0.095786 0.095734 0.095715 0.095919 0.095845 0.095825 0.095803 0.095788 0.095724 0.095788 0.095754 0.095773 0.095666 0.095773 0.095734 0.095784 0.095848 0.095731 0.095876 0.095756 0.095741 0.095852 0.095723 0.0957 0.095653 0.095715 0.095738 0.095746 0.095783 0.09566 0.095832 0.095689 0.095806 0.09571 0.095742 0.095777 0.095774 0.095771 0.095766 0.095827 0.095782 0.0957 0.095822 0.095776 0.095851 0.095813 0.095754 0.095759 0.095835 0.095703 0.095705 0.095744 0.095771 0.095734 0.095704 0.095724 0.09568 0.095683 0.095704 0.095775 0.095713 0.09574 0.095698 0.095785 0.09581 0.095773 0.095723 0.095735 0.095728 0.095754 0.095794 0.095748 0.095724 0.095725 0.09576 0.095803 0.09564 0.095766 0.095745 0.095758 0.095733 0.095799 0.095759 0.095849 0.09581 0.095855 0.095775 0.095783 0.095738 0.095781 0.09576 0.095764
0.091897 0.091845 0.09188 0.091835 0.091953 0.091958 0.09187 0.091912 0.091928 0.091879 0.091857 0.092056 0.091984 0.091959 0.091944 0.091923 0.091865 0.091927 0.091895 0.09191 0.091808 0.091914 0.091871 0.091926 0.09199 0.091876 0.092016 0.091902 0.091882 0.091988 0.091869 0.091846 0.091797 0.091854 0.091882 0.091891 0.091921 0.091802 0.091966 0.091839 0.091941 0.091855 0.091885 0.091919 0.091916 0.091909 0.091906 0.091968 0.091924 0.091844 0.091958 0.091919 0.091986 0.091955 0.091899 0.091899 0.091973 0.091847 0.091848 0.091889 0.091913 0.091876 0.091847 0.09186 0.091823 0.091831 0.091848 0.091911 0.091858 0.091878 0.091844 0.091927 0.091949 0.091915 0.091863 0.091875 0.091874 0.091892 0.091934 0.091893 0.091866 0.091863 0.0919 0.091943 0.09179 0.091906 0.091887 0.0919 0.091872 0.091947 0.091901 0.091985 0.091945 0.091987 0.091914 0.091929 0.091882 0.091918 0.091897 0.091909
0.088246 0.088192 0.08823 0.088184 0.088307 0.088303 0.088217 0.088263 0.088275 0.088229 0.088205 0.088397 0.088329 0.088299 0.08829 0.088264 0.088212 0.088272 0.088241 0.088252 0.088155 0.088262 0.088214 0.088275 0.088337 0.088226 0.088361 0.088253 0.08823 0.088329 0.08822 0.088197 0.088147 0.0882 0.088232 0.088242 0.088264 0.088151 0.088306 0.088194 0.088282 0.088207 0.088233 0.088267 0.088264 0.088253 0.088252 0.088315 0.088272 0.088195 0.0883 0.088267 0.088328 0.088303 0.088249 0.088246 0.088316 0.088197 0.088198 0.088239 0.088261 0.088223 0.088195 0.088203 0.088172 0.088186 0.088197 0.088253 0.088209 0.088223 0.088194 0.088275 0.088294 0.088264 0.088208 0.088222 0.088225 0.088237 0.088279 0.088244 0.088213 0.088206 0.088245 0.088289 0.088146 0.088251 0.088235 0.088248 0.088218 0.088301 0.088249 0.088326 0.088286 0.088325 0.088259 0.08828 0.088233 0.088261 0.08824 0.088259
0.0848 0.084745 0.084786 0.084739 0.084866 0.084854 0.084771 0.084819 0.084828 0.084785 0.084759 0.084945 0.084879 0.084845 0.084842 0.08481 0.084764 0.084823 0.084793 0.0848 0.084708 0.084815 0.084762 0.084829 0.08489 0.084781 0.084912 0.08481 0.084783 0.084876 0.084777 0.084755 0.084703 0.084751 0.084787 0.084798 0.084814 0.084705 0.084852 0.084755 0.084828 0.084764 0.084787 0.084821 0.084817 0.084802 0.084803 0.084868 0.084825 0.084751 0.084848 0.08482 0.084876 0.084857 0.084806 0.084798 0.084865 0.084753 0.084754 0.084796 0.084815 0.084777 0.08475 0.084751 0.084726 0.084746 0.084753 0.084801 0.084766 0.084773 0.084751 0.084829 0.084845 0.084818 0.08476 0.084774 0.084782 0.084787 0.08483 0.084801 0.084767 0.084756 0.084796 0.084841 0.084708 0.084803 0.084789 0.084802 0.084769 0.08486 0.084802 0.084874 0.084832 0.084868 0.08481 0.084837 0.084789 0.08481 0.084788 0.084815
0.081558 0.081502 0.081547 0.081499 0.08163 0.081609 0.081528 0.08158 0.081586 0.081546 0.081517 0.081697 0.081634 0.081596 0.081598 0.081561 0.081521 0.081578 0.08155 0.081553 0.081466 0.081573 0.081515 0.081588 0.081647 0.081542 0.081668 0.081571 0.08154 0.081628 0.081538 0.081516 0.081463 0.081507 0.081547 0.081559 0.081568 0.081464 0.081602 0.08152 0.08158 0.081525 0.081545 0.081579 0.081575 0.081556 0.081559 0.081625 0.081583 0.081512 0.0816 0.081579 0.081628 0.081615 0.081566 0.081554 0.081619 0.081513 0.081513 0.081556 0.081574 0.081535 0.081508 0.081504 0.081485 0.08151 0.081512 0.081554 0.081527 0.081528 0.081513 0.081586 0.081601 0.081577 0.081516 0.081531 0.081544 0.081541 0.081586 0.081562 0.081524 0.081509 0.081552 0.081597 0.081475 0.081558 0.081547 0.081561 0.081525 0.081624 0.08156 0.081626 0.081584 0.081617 0.081566 0.081598 0.08155 0.081564 0.081542 0.081576
0.078518 0.07846 0.078508 0.07846 0.078594 0.078566 0.078487 0.078542 0.078545 0.078507 0.078477 0.07865 0.07859 0.078548 0.078556 0.078514 0.078479 0.078535 0.078508 0.078507 0.078425 0.078532 0.078469 0.078548 0.078605 0.078503 0.078624 0.078533 0.078499 0.078581 0.0785 0.078479 0.078424 0.078464 0.078508 0.078521 0.078524 0.078424 0.078553 0.078486 0.078532 0.078488 0.078505 0.078539 0.078534 0.078512 0.078516 0.078584 0.078543 0.078474 0.078554 0.078538 0.078581 0.078574 0.078528 0.078512 0.078573 0.078474 0.078475 0.078518 0.078533 0.078494 0.078468 0.078458 0.078446 0.078476 0.078473 0.078508 0.078489 0.078484 0.078475 0.078545 0.078557 0.078537 0.078473 0.078489 0.078506 0.078497 0.078543 0.078525 0.078483 0.078465 0.078509 0.078555 0.078442 0.078515 0.078506 0.07852 0.078482 0.078588 0.078519 0.078579 0.078536 0.078566 0.078522 0.07856 0.078512 0.078519 0.078496 0.078537
0.075674 0.075615 0.075666 0.075617 0.075755 0.075719 0.075642 0.0757 0.0757 0.075666 0.075633 0.0758 0.075742 0.075697 0.07571 0.075663 0.075634 0.075688 0.075663 0.075658 0.075581 0.075687 0.075621 0.075704 0.07576 0.075661 0.075777 0.075692 0.075655 0.07573 0.075659 0.075639 0.075582 0.075618 0.075666 0.07568 0.075676 0.07558 0.075702 0.075649 0.075681 0.075647 0.075661 0.075695 0.075689 0.075664 0.07567 0.075738 0.075698 0.075633 0.075704 0.075694 0.075731 0.07573 0.075686 0.075666 0.075725 0.075632 0.075632 0.075676 0.075689 0.07565 0.075625 0.07561 0.075603 0.075638 0.075631 0.075659 0.075648 0.075636 0.075634 0.075701 0.07571 0.075693 0.075627 0.075644 0.075666 0.07565 0.075696 0.075684 0.075639 0.075617 0.075663 0.075709 0.075606 0.075669 0.075662 0.075676 0.075636 0.075749 0.075675 0.075729 0.075686 0.075713 0.075675 0.075719 0.07567 0.07567 0.075648 0.075695
0.073021 0.072962 0.073015 0.072965 0.073107 0.073063 0.072989 0.073049 0.073046 0.073015 0.072981 0.07314 0.073086 0.073037 0.073056 0.073004 0.07298 0.073032 0.073008 0.073 0.072927 0.073034 0.072963 0.073051 0.073106 0.07301 0.073121 0.073042 0.073001 0.073071 0.073009 0.072989 0.072931 0.072963 0.073014 0.073029 0.073019 0.072928 0.073041 0.073003 0.073022 0.072997 0.073008 0.073041 0.073036 0.073007 0.073015 0.073084 0.073045 0.072982 0.073045 0.073041 0.073072 0.073077 0.073035 0.073011 0.073068 0.07298 0.072981 0.073025 0.073036 0.072997 0.072973 0.072952 0.072951 0.072991 0.072979 0.073001 0.072998 0.07298 0.072984 0.073047 0.073055 0.073041 0.072972 0.07299 0.073016 0.072994 0.073041 0.073033 0.072985 0.07296 0.073008 0.073054 0.07296 0.073013 0.073008 0.073023 0.072981 0.0731 0.073022 0.07307 0.073027 0.073051 0.07302 0.073068 0.073019 0.073013 0.072991 0.073044
0.070552 0.070492 0.070548 0.070498 0.070642 0.070591 0.07052 0.070582 0.070577 0.070548 0.070512 0.070666 0.070614 0.070561 0.070585 0.070529 0.07051 0.070561 0.070538 0.070527 0.070459 0.070565 0.07049 0.070582 0.070635 0.070542 0.07065 0.070576 0.070532 0.070596 0.070543 0.070523 0.070464 0.070492 0.070547 0.070562 0.070546 0.07046 0.070565 0.07054 0.070547 0.070531 0.07054 0.070573 0.070566 0.070535 0.070544 0.070614 0.070576 0.070516 0.070571 0.070572 0.070597 0.070607 0.070569 0.070541 0.070594 0.070513 0.070514 0.070558 0.070568 0.070527 0.070505 0.070479 0.070483 0.070527 0.070512 0.070527 0.070531 0.070509 0.070517 0.070578 0.070583 0.070572 0.070502 0.07052 0.07055 0.070522 0.07057 0.070567 0.070516 0.070488 0.070537 0.070583 0.070499 0.070542 0.070539 0.070555 0.07051 0.070636 0.070553 0.070595 0.070552 0.070573 0.070548 0.070602 0.070552 0.07054 0.070518 0.070577
0.06826 0.068199 0.068258 0.068207 0.068354 0.068296 0.068227 0.068292 0.068284 0.068258 0.06822 0.068367 0.068318 0.068262 0.068291 0.068231 0.068217 0.068266 0.068244 0.06823 0.068166 0.068272 0.068194 0.06829 0.068342 0.068252 0.068354 0.068286 0.068239 0.068298 0.068253 0.068234 0.068174 0.068198 0.068256 0.068272 0.068251 0.068169 0.068266 0.068254 0.068249 0.068241 0.068248 0.06828 0.068274 0.068239 0.068249 0.06832 0.068283 0.068226 0.068274 0.068279 0.068299 0.068315 0.068278 0.068247 0.068298 0.068223 0.068223 0.068268 0.068275 0.068235 0.068213 0.068183 0.068192 0.06824 0.068221 0.06823 0.068242 0.068214 0.068228 0.068285 0.068288 0.06828 0.068208 0.068226 0.06826 0.068227 0.068275 0.068277 0.068224 0.068192 0.068243 0.068289 0.068214 0.068248 0.068247 0.068262 0.068216 0.068347 0.06826 0.068297 0.068254 0.068272 0.068254 0.068311 0.068262 0.068244 0.068222 0.068286
0.066136 0.066075 0.066135 0.066084 0.066233 0.066169 0.066102 0.066169 0.066159 0.066135 0.066097 0.066237 0.066191 0.066132 0.066165 0.066101 0.066092 0.066139 0.066119 0.066102 0.066043 0.066147 0.066066 0.066166 0.066216 0.066129 0.066227 0.066164 0.066115 0.066168 0.066132 0.066113 0.066052 0.066073 0.066133 0.06615 0.066123 0.066046 0.066135 0.066135 0.066119 0.06612 0.066124 0.066156 0.066149 0.066112 0.066123 0.066195 0.066159 0.066104 0.066145 0.066155 0.06617 0.06619 0.066156 0.066122 0.06617 0.0661 0.0661 0.066145 0.066151 0.066111 0.06609 0.066055 0.066069 0.066121 0.066098 0.066102 0.06612 0.066087 0.066106 0.066161 0.066161 0.066156 0.066082 0.066101 0.066139 0.0661 0.066149 0.066155 0.066099 0.066065 0.066117 0.066163 0.066096 0.066122 0.066123 0.066138 0.06609 0.066226 0.066136 0.066168 0.066124 0.06614 0.066127 0.066189 0.06614 0.066116 0.066094 0.066164
0.064171 0.064109 0.064172 0.064121 0.064271 0.064202 0.064137 0.064206 0.064193 0.064172 0.064132 0.064267 0.064223 0.064161 0.064199 0.064131 0.064127 0.064172 0.064153 0.064133 0.064078 0.064182 0.064098 0.064201 0.06425 0.064166 0.06426 0.064201 0.06415 0.064198 0.064169 0.06415 0.064089 0.064106 0.064169 0.064187 0.064155 0.064082 0.064164 0.064176 0.064149 0.064158 0.064159 0.064191 0.064184 0.064144 0.064157 0.064229 0.064194 0.064141 0.064175 0.06419 0.0642 0.064224 0.064192 0.064156 0.064201 0.064137 0.064137 0.064182 0.064186 0.064146 0.064125 0.064086 0.064106 0.064161 0.064135 0.064133 0.064157 0.06412 0.064144 0.064195 0.064194 0.064192 0.064116 0.064136 0.064176 0.064132 0.064182 0.064193 0.064134 0.064098 0.06415 0.064196 0.064138 0.064155 0.064158 0.064173 0.064124 0.064265 0.064171 0.064198 0.064154 0.064167 0.06416 0.064226 0.064177 0.064148 0.064126 0.0642
0.062357 0.062294 0.062358 0.062307 0.062459 0.062384 0.062322 0.062392 0.062377 0.062359 0.062318 0.062446 0.062405 0.062341 0.062382 0.062312 0.062311 0.062355 0.062337 0.062315 0.062263 0.062366 0.062279 0.062386 0.062433 0.062352 0.062442 0.062388 0.062335 0.062378 0.062356 0.062338 0.062276 0.06229 0.062355 0.062373 0.062337 0.062268 0.062344 0.062366 0.062329 0.062345 0.062344 0.062375 0.062368 0.062326 0.06234 0.062412 0.062378 0.062328 0.062356 0.062374 0.06238 0.062409 0.062379 0.062339 0.062382 0.062324 0.062324 0.062369 0.062371 0.062331 0.062311 0.062268 0.062292 0.06235 0.062321 0.062314 0.062344 0.062303 0.062331 0.06238 0.062377 0.062377 0.0623 0.06232 0.062363 0.062315 0.062365 0.062379 0.062319 0.06228 0.062334 0.06238 0.062329 0.062338 0.062343 0.062358 0.062308 0.062453 0.062355 0.062378 0.062334 0.062345 0.062343 0.062413 0.062363 0.06233 0.062307 0.062387
0.060682 0.060619 0.060685 0.060634 0.060787 0.060707 0.060647 0.060719 0.060702 0.060685 0.060643 0.060766 0.060727 0.060661 0.060706 0.060633 0.060636 0.060678 0.060661 0.060637 0.060589 0.060691 0.060602 0.060711 0.060757 0.060679 0.060764 0.060715 0.06066 0.060698 0.060683 0.060666 0.060603 0.060614 0.060682 0.0607 0.06066 0.060594 0.060664 0.060696 0.060649 0.060673 0.06067 0.0607 0.060693 0.060649 0.060664 0.060736 0.060703 0.060655 0.060677 0.060699 0.060701 0.060733 0.060706 0.060664 0.060704 0.06065 0.06065 0.060695 0.060696 0.060656 0.060637 0.060591 0.060618 0.06068 0.060648 0.060636 0.060672 0.060626 0.060659 0.060704 0.0607 0.060702 0.060624 0.060645 0.060691 0.060638 0.060688 0.060707 0.060644 0.060603 0.060658 0.060703 0.06066 0.060662 0.060668 0.060684 0.060632 0.06078 0.06068 0.060699 0.060655 0.060664 0.060667 0.060739 0.06069 0.060652 0.06063 0.060713
0.059138 0.059075 0.059142 0.059091 0.059245 0.059161 0.059103 0.059176 0.059157 0.059143 0.0591 0.059217 0.05918 0.059112 0.05916 0.059084 0.059091 0.059132 0.059116 0.059089 0.059046 0.059146 0.059055 0.059167 0.059211 0.059136 0.059217 0.059172 0.059115 0.059149 0.059141 0.059124 0.059061 0.059069 0.059138 0.059157 0.059113 0.059051 0.059114 0.059156 0.059101 0.05913 0.059126 0.059156 0.059148 0.059102 0.059118 0.059191 0.059158 0.059113 0.059129 0.059155 0.059152 0.059188 0.059163 0.059118 0.059157 0.059108 0.059107 0.059152 0.059152 0.059112 0.059094 0.059044 0.059075 0.05914 0.059104 0.059089 0.059129 0.05908 0.059116 0.05916 0.059153 0.059158 0.059079 0.0591 0.059148 0.059092 0.059142 0.059164 0.0591 0.059057 0.059112 0.059158 0.059121 0.059116 0.059123 0.059139 0.059087 0.059238 0.059136 0.05915 0.059106 0.059113 0.059121 0.059196 0.059147 0.059105 0.059083 0.05917
0.057714 0.057651 0.057719 0.057668 0.057823 0.057735 0.057679 0.057753 0.057733 0.05772 0.057676 0.057789 0.057754 0.057684 0.057735 0.057657 0.057667 0.057707 0.057692 0.057663 0.057622 0.057722 0.057629 0.057743 0.057786 0.057713 0.057791 0.05775 0.057691 0.057722 0.057719 0.057702 0.057639 0.057645 0.057715 0.057735 0.057687 0.057629 0.057686 0.057736 0.057673 0.057709 0.057702 0.057732 0.057724 0.057677 0.057693 0.057766 0.057734 0.057691 0.057702 0.057731 0.057725 0.057764 0.05774 0.057694 0.05773 0.057685 0.057685 0.05773 0.057728 0.057688 0.057671 0.057618 0.057653 0.057719 0.057682 0.057662 0.057707 0.057655 0.057695 0.057735 0.057728 0.057734 0.057655 0.057675 0.057727 0.057667 0.057717 0.057742 0.057676 0.057632 0.057687 0.057732 0.057702 0.057691 0.0577 0.057716 0.057662 0.057817 0.057712 0.057722 0.057679 0.057684 0.057695 0.057773 0.057725 0.057679 0.057657 0.057747
0.056401 0.056338 0.056407 0.056356 0.056512 0.05642 0.056366 0.056441 0.056419 0.056408 0.056364 0.056471 0.056438 0.056367 0.056421 0.056341 0.056354 0.056392 0.056378 0.056347 0.05631 0.056409 0.056314 0.05643 0.056471 0.056401 0.056475 0.056438 0.056378 0.056405 0.056408 0.056391 0.056328 0.056331 0.056403 0.056423 0.056372 0.056317 0.056369 0.056426 0.056357 0.056397 0.056389 0.056419 0.056411 0.056362 0.056379 0.056451 0.056421 0.05638 0.056386 0.056417 0.056408 0.05645 0.056428 0.05638 0.056414 0.056373 0.056373 0.056418 0.056415 0.056375 0.056358 0.056303 0.056341 0.05641 0.05637 0.056347 0.056396 0.05634 0.056383 0.056422 0.056413 0.056421 0.056341 0.056362 0.056415 0.056352 0.056402 0.05643 0.056363 0.056317 0.056373 0.056418 0.056394 0.056377 0.056387 0.056402 0.056348 0.056505 0.056399 0.056406 0.056362 0.056366 0.056381 0.056461 0.056413 0.056364 0.056342 0.056435
0.055189 0.055126 0.055196 0.055145 0.055301 0.055206 0.055154 0.055229 0.055206 0.055197 0.055152 0.055255 0.055224 0.055152 0.055207 0.055126 0.055142 0.055179 0.055165 0.055133 0.055099 0.055196 0.0551 0.055217 0.055258 0.05519 0.055261 0.055227 0.055166 0.055189 0.055197 0.055181 0.055118 0.055119 0.055192 0.055212 0.055158 0.055106 0.055153 0.055217 0.055141 0.055187 0.055178 0.055206 0.055198 0.055148 0.055166 0.055238 0.055208 0.055169 0.055171 0.055205 0.055192 0.055237 0.055216 0.055167 0.055199 0.055163 0.055162 0.055206 0.055203 0.055163 0.055147 0.05509 0.05513 0.0552 0.055159 0.055132 0.055185 0.055127 0.055173 0.055209 0.055199 0.055209 0.055129 0.05515 0.055204 0.055139 0.055189 0.055219 0.055151 0.055104 0.05516 0.055205 0.055186 0.055164 0.055174 0.05519 0.055135 0.055294 0.055186 0.05519 0.055147 0.055149 0.055168 0.05525 0.055202 0.05515 0.055128 0.055223
0.054068 0.054006 0.054076 0.054026 0.054181 0.054084 0.054033 0.054109 0.054085 0.054077 0.054032 0.05413 0.054101 0.054028 0.054085 0.054002 0.054021 0.054057 0.054044 0.054011 0.053979 0.054075 0.053978 0.054096 0.054136 0.05407 0.054138 0.054107 0.054045 0.054065 0.054077 0.054062 0.053999 0.053998 0.054072 0.054092 0.054036 0.053987 0.054029 0.0541 0.054018 0.054068 0.054057 0.054085 0.054077 0.054026 0.054044 0.054116 0.054087 0.05405 0.054047 0.054084 0.054069 0.054116 0.054096 0.054046 0.054076 0.054043 0.054042 0.054086 0.054082 0.054043 0.054027 0.053968 0.05401 0.054082 0.054039 0.05401 0.054066 0.054006 0.054054 0.054088 0.054077 0.054088 0.054008 0.054029 0.054085 0.054017 0.054067 0.054099 0.054031 0.053982 0.054038 0.054083 0.054069 0.054042 0.054054 0.05407 0.054014 0.054175 0.054066 0.054066 0.054024 0.054024 0.054046 0.05413 0.054082 0.054027 0.054006 0.054103
0.05303 0.052968 0.053038 0.052988 0.053144 0.053044 0.052995 0.053071 0.053046 0.053039 0.052994 0.053088 0.05306 0.052986 0.053046 0.052962 0.052982 0.053017 0.053005 0.05297 0.052941 0.053036 0.052939 0.053058 0.053096 0.053032 0.053097 0.053069 0.053007 0.053024 0.05304 0.053025 0.052962 0.052959 0.053034 0.053054 0.052996 0.052949 0.052987 0.053064 0.052977 0.05303 0.053019 0.053046 0.053038 0.052986 0.053005 0.053077 0.053048 0.053012 0.053006 0.053045 0.053027 0.053076 0.053059 0.053007 0.053035 0.053006 0.053005 0.053049 0.053043 0.053004 0.052989 0.052928 0.052973 0.053046 0.053002 0.052969 0.053028 0.052966 0.053017 0.053049 0.053037 0.053049 0.052969 0.05299 0.053048 0.052977 0.053027 0.053061 0.052992 0.052943 0.052999 0.053043 0.053034 0.053003 0.053015 0.053031 0.052975 0.053137 0.053027 0.053025 0.052983 0.052982 0.053006 0.053091 0.053044 0.052987 0.052966 0.053065
0.052064 0.052003 0.052074 0.052024 0.052179 0.052077 0.05203 0.052106 0.05208 0.052075 0.052029 0.05212 0.052093 0.052019 0.05208 0.051994 0.052017 0.052051 0.052039 0.052004 0.051977 0.052071 0.051973 0.052092 0.052129 0.052067 0.05213 0.052104 0.052041 0.052056 0.052076 0.052061 0.051998 0.051994 0.052069 0.052089 0.05203 0.051985 0.052019 0.0521 0.05201 0.052066 0.052054 0.052081 0.052072 0.052019 0.052039 0.05211 0.052083 0.052048 0.052039 0.05208 0.05206 0.05211 0.052094 0.052041 0.052068 0.052041 0.052041 0.052084 0.052078 0.052039 0.052025 0.051962 0.052009 0.052083 0.052037 0.052003 0.052064 0.052001 0.052053 0.052083 0.05207 0.052084 0.052004 0.052025 0.052083 0.052011 0.052061 0.052097 0.052027 0.051977 0.052033 0.052077 0.052071 0.052037 0.05205 0.052066 0.05201 0.052172 0.052061 0.052057 0.052015 0.052013 0.05204 0.052126 0.05208 0.052021 0.051999 0.0521
0.051164 0.051102 0.051174 0.051124 0.051278 0.051175 0.051129 0.051206 0.051179 0.051175 0.051129 0.051216 0.051191 0.051116 0.051178 0.051092 0.051117 0.051149 0.051139 0.051102 0.051077 0.05117 0.051071 0.051191 0.051227 0.051167 0.051227 0.051204 0.051141 0.051153 0.051176 0.051161 0.051099 0.051093 0.051169 0.051189 0.051128 0.051086 0.051117 0.051202 0.051107 0.051167 0.051153 0.05118 0.051172 0.051118 0.051138 0.051209 0.051182 0.051149 0.051137 0.051179 0.051157 0.051209 0.051194 0.05114 0.051166 0.051142 0.051141 0.051184 0.051177 0.051139 0.051125 0.051061 0.051109 0.051184 0.051137 0.051101 0.051165 0.0511 0.051153 0.051182 0.051169 0.051183 0.051103 0.051124 0.051184 0.05111 0.051159 0.051197 0.051127 0.051076 0.051132 0.051175 0.051173 0.051136 0.05115 0.051165 0.051109 0.051272 0.051161 0.051155 0.051113 0.05111 0.051139 0.051226 0.05118 0.051119 0.051098 0.051199
0.05032 0.050259 0.05033 0.050281 0.050435 0.05033 0.050286 0.050362 0.050335 0.050331 0.050286 0.05037 0.050346 0.05027 0.050333 0.050247 0.050273 0.050305 0.050294 0.050257 0.050234 0.050326 0.050227 0.050347 0.050382 0.050324 0.050382 0.05036 0.050297 0.050307 0.050333 0.050318 0.050257 0.050249 0.050325 0.050346 0.050283 0.050243 0.050271 0.050359 0.050262 0.050324 0.050309 0.050336 0.050327 0.050273 0.050293 0.050364 0.050337 0.050306 0.050291 0.050334 0.050311 0.050364 0.05035 0.050296 0.050321 0.050298 0.050298 0.05034 0.050333 0.050295 0.050281 0.050217 0.050266 0.050342 0.050294 0.050256 0.050321 0.050255 0.05031 0.050338 0.050324 0.050339 0.050259 0.05028 0.05034 0.050266 0.050314 0.050353 0.050283 0.050232 0.050288 0.05033 0.050332 0.050291 0.050306 0.050321 0.050265 0.050428 0.050317 0.050309 0.050268 0.050263 0.050294 0.050382 0.050336 0.050274 0.050253 0.050356
0.049525 0.049464 0.049536 0.049487 0.049639 0.049534 0.049491 0.049567 0.049539 0.049537 0.049491 0.049572 0.049549 0.049474 0.049538 0.049451 0.049478 0.049509 0.049499 0.049462 0.04944 0.04953 0.049432 0.049552 0.049586 0.049529 0.049585 0.049566 0.049502 0.049511 0.049538 0.049524 0.049463 0.049455 0.04953 0.049551 0.049488 0.049449 0.049474 0.049566 0.049466 0.049529 0.049515 0.04954 0.049532 0.049478 0.049498 0.049568 0.049542 0.049512 0.049495 0.049539 0.049515 0.049569 0.049555 0.049501 0.049524 0.049504 0.049503 0.049545 0.049537 0.0495 0.049487 0.049422 0.049472 0.049548 0.0495 0.049461 0.049527 0.04946 0.049516 0.049542 0.049528 0.049544 0.049464 0.049485 0.049546 0.049471 0.049519 0.049559 0.049489 0.049437 0.049493 0.049535 0.049539 0.049496 0.049511 0.049526 0.04947 0.049633 0.049522 0.049512 0.049471 0.049467 0.049499 0.049587 0.049542 0.049478 0.049458 0.049561
0.048772 0.048712 0.048783 0.048735 0.048886 0.04878 0.048738 0.048814 0.048786 0.048784 0.048739 0.048817 0.048795 0.04872 0.048784 0.048698 0.048725 0.048755 0.048746 0.048708 0.048688 0.048777 0.048679 0.048798 0.048832 0.048777 0.04883 0.048813 0.048749 0.048756 0.048786 0.048772 0.048711 0.048702 0.048777 0.048798 0.048734 0.048697 0.04872 0.048814 0.048712 0.048777 0.048762 0.048787 0.048779 0.048724 0.048745 0.048814 0.048789 0.048759 0.048741 0.048786 0.04876 0.048815 0.048802 0.048747 0.04877 0.048752 0.048751 0.048793 0.048784 0.048747 0.048735 0.048669 0.04872 0.048796 0.048748 0.048707 0.048775 0.048707 0.048764 0.048789 0.048774 0.048791 0.048712 0.048732 0.048793 0.048717 0.048765 0.048806 0.048736 0.048684 0.048739 0.048781 0.048787 0.048743 0.048758 0.048773 0.048717 0.048879 0.048768 0.048758 0.048717 0.048712 0.048745 0.048833 0.048789 0.048725 0.048705 0.048807
0.048054 0.047995 0.048065 0.048018 0.048167 0.048061 0.04802 0.048096 0.048067 0.048066 0.048021 0.048097 0.048076 0.048001 0.048065 0.047979 0.048008 0.048037 0.048028 0.04799 0.047971 0.048059 0.047961 0.04808 0.048113 0.048059 0.048111 0.048095 0.048031 0.048037 0.048068 0.048055 0.047994 0.047984 0.04806 0.04808 0.048016 0.04798 0.048001 0.048096 0.047993 0.04806 0.048044 0.048069 0.04806 0.048006 0.048027 0.048095 0.04807 0.048042 0.048022 0.048068 0.048041 0.048096 0.048084 0.048029 0.048051 0.048034 0.048034 0.048075 0.048066 0.04803 0.048017 0.047952 0.048003 0.048079 0.04803 0.047989 0.048057 0.04799 0.048046 0.048071 0.048055 0.048073 0.047994 0.048015 0.048076 0.047999 0.048047 0.048088 0.048018 0.047967 0.048021 0.048063 0.04807 0.048024 0.04804 0.048055 0.048 0.048161 0.04805 0.048039 0.047999 0.047993 0.048027 0.048115 0.048071 0.048007 0.047987 0.048089
0.047365 0.047306 0.047376 0.047329 0.047478 0.047372 0.047332 0.047407 0.047378 0.047378 0.047333 0.047406 0.047386 0.047312 0.047376 0.04729 0.047319 0.047348 0.047339 0.047301 0.047284 0.04737 0.047273 0.047391 0.047423 0.04737 0.047421 0.047406 0.047343 0.047347 0.047379 0.047366 0.047307 0.047296 0.047371 0.047391 0.047327 0.047293 0.047312 0.047408 0.047304 0.047371 0.047355 0.04738 0.047371 0.047317 0.047338 0.047405 0.047381 0.047354 0.047333 0.047379 0.047351 0.047407 0.047395 0.047341 0.047362 0.047346 0.047345 0.047386 0.047377 0.047341 0.047329 0.047263 0.047315 0.047391 0.047342 0.0473 0.047369 0.047301 0.047358 0.047381 0.047366 0.047383 0.047306 0.047326 0.047387 0.047311 0.047358 0.047399 0.04733 0.047278 0.047333 0.047373 0.047383 0.047336 0.047351 0.047366 0.047311 0.047471 0.047362 0.047349 0.04731 0.047303 0.047338 0.047426 0.047382 0.047318 0.047298 0.0474
0.0467 0.046642 0.046711 0.046665 0.046811 0.046706 0.046667 0.046741 0.046712 0.046712 0.046668 0.04674 0.04672 0.046646 0.04671 0.046625 0.046654 0.046682 0.046674 0.046636 0.046619 0.046704 0.046608 0.046725 0.046756 0.046705 0.046754 0.04674 0.046678 0.046681 0.046714 0.046701 0.046642 0.046631 0.046706 0.046726 0.046661 0.046628 0.046646 0.046743 0.046639 0.046706 0.04669 0.046714 0.046706 0.046652 0.046673 0.046739 0.046716 0.046689 0.046667 0.046713 0.046685 0.046741 0.04673 0.046675 0.046696 0.046681 0.04668 0.046721 0.046711 0.046676 0.046664 0.046599 0.04665 0.046726 0.046677 0.046635 0.046704 0.046636 0.046693 0.046716 0.0467 0.046718 0.046641 0.046661 0.046722 0.046646 0.046692 0.046733 0.046665 0.046614 0.046667 0.046707 0.046718 0.04667 0.046686 0.046701 0.046646 0.046805 0.046696 0.046683 0.046644 0.046637 0.046673 0.04676 0.046717 0.046652 0.046633 0.046735
0.046053 0.045995 0.046064 0.046018 0.046163 0.046059 0.04602 0.046094 0.046065 0.046065 0.046021 0.046092 0.046073 0.045999 0.046063 0.045978 0.046008 0.046035 0.046027 0.045989 0.045974 0.046057 0.045962 0.046078 0.046109 0.046058 0.046106 0.046093 0.046031 0.046034 0.046067 0.046055 0.045996 0.045985 0.046059 0.046079 0.046015 0.045982 0.045999 0.046096 0.045992 0.046059 0.046043 0.046067 0.046059 0.046006 0.046026 0.046092 0.046068 0.046042 0.04602 0.046066 0.046038 0.046093 0.046082 0.046029 0.046048 0.046035 0.046034 0.046074 0.046064 0.046029 0.046018 0.045953 0.046004 0.046079 0.046031 0.045988 0.046057 0.04599 0.046047 0.046068 0.046053 0.046071 0.045995 0.046015 0.046075 0.045999 0.046045 0.046086 0.046018 0.045967 0.046021 0.04606 0.046072 0.046023 0.046039 0.046054 0.046 0.046157 0.046049 0.046036 0.045997 0.04599 0.046026 0.046112 0.04607 0.046006 0.045986 0.046088
0.04542 0.045363 0.045431 0.045386 0.045529 0.045425 0.045388 0.04546 0.045432 0.045432 0.045389 0.045457 0.045439 0.045366 0.04543 0.045346 0.045375 0.045402 0.045395 0.045357 0.045342 0.045424 0.04533 0.045444 0.045475 0.045425 0.045472 0.045459 0.045398 0.045401 0.045434 0.045422 0.045364 0.045353 0.045426 0.045446 0.045382 0.04535 0.045366 0.045463 0.045359 0.045426 0.04541 0.045434 0.045426 0.045373 0.045393 0.045458 0.045435 0.045409 0.045387 0.045433 0.045405 0.04546 0.045449 0.045396 0.045415 0.045402 0.045401 0.04544 0.045431 0.045396 0.045385 0.045321 0.045372 0.045446 0.045398 0.045356 0.045424 0.045357 0.045414 0.045435 0.04542 0.045437 0.045362 0.045382 0.045442 0.045366 0.045412 0.045453 0.045386 0.045335 0.045388 0.045427 0.045439 0.045391 0.045406 0.045421 0.045367 0.045523 0.045416 0.045402 0.045365 0.045357 0.045393 0.045479 0.045437 0.045373 0.045354 0.045454
0.044797 0.044741 0.044808 0.044763 0.044905 0.044802 0.044765 0.044837 0.044809 0.044809 0.044766 0.044833 0.044815 0.044743 0.044806 0.044723 0.044753 0.044779 0.044772 0.044734 0.044719 0.044801 0.044708 0.044821 0.044851 0.044802 0.044848 0.044836 0.044775 0.044777 0.044811 0.044799 0.044742 0.044731 0.044803 0.044822 0.044759 0.044728 0.044743 0.044839 0.044736 0.044803 0.044787 0.04481 0.044802 0.04475 0.04477 0.044834 0.044812 0.044786 0.044764 0.044809 0.044781 0.044836 0.044826 0.044773 0.044792 0.044779 0.044778 0.044817 0.044808 0.044774 0.044763 0.044699 0.044749 0.044823 0.044775 0.044733 0.044801 0.044735 0.044791 0.044812 0.044796 0.044814 0.04474 0.044759 0.044818 0.044744 0.044789 0.044829 0.044763 0.044713 0.044765 0.044803 0.044816 0.044768 0.044783 0.044797 0.044745 0.044899 0.044793 0.044779 0.044742 0.044735 0.04477 0.044855 0.044814 0.04475 0.044731 0.044831
0.04418 0.044125 0.044191 0.044147 0.044286 0.044185 0.044148 0.044219 0.044192 0.044192 0.04415 0.044216 0.044198 0.044127 0.044189 0.044107 0.044137 0.044163 0.044155 0.044118 0.044104 0.044184 0.044092 0.044204 0.044233 0.044185 0.04423 0.044219 0.044159 0.044161 0.044194 0.044182 0.044126 0.044115 0.044186 0.044205 0.044142 0.044112 0.044127 0.044222 0.04412 0.044186 0.04417 0.044193 0.044185 0.044134 0.044153 0.044217 0.044195 0.04417 0.044147 0.044192 0.044165 0.044218 0.044209 0.044156 0.044175 0.044163 0.044162 0.0442 0.044191 0.044157 0.044146 0.044083 0.044133 0.044206 0.044159 0.044117 0.044184 0.044119 0.044174 0.044195 0.044179 0.044197 0.044124 0.044143 0.044201 0.044128 0.044172 0.044212 0.044147 0.044097 0.044148 0.044186 0.044199 0.044151 0.044167 0.044181 0.044128 0.04428 0.044176 0.044162 0.044126 0.044118 0.044154 0.044237 0.044197 0.044134 0.044115 0.044213
0.043566 0.043512 0.043577 0.043534 0.043671 0.043571 0.043535 0.043605 0.043578 0.043578 0.043536 0.043602 0.043584 0.043514 0.043576 0.043495 0.043524 0.043549 0.043542 0.043505 0.043491 0.04357 0.043479 0.04359 0.043619 0.043572 0.043616 0.043604 0.043545 0.043547 0.04358 0.043568 0.043513 0.043502 0.043572 0.043591 0.043529 0.0435 0.043514 0.043608 0.043507 0.043573 0.043557 0.04358 0.043572 0.043521 0.04354 0.043603 0.043581 0.043556 0.043534 0.043578 0.043551 0.043604 0.043595 0.043543 0.043561 0.043549 0.043548 0.043586 0.043577 0.043544 0.043533 0.043471 0.04352 0.043592 0.043545 0.043504 0.04357 0.043506 0.043561 0.043581 0.043566 0.043583 0.043511 0.04353 0.043587 0.043515 0.043558 0.043598 0.043534 0.043485 0.043535 0.043573 0.043585 0.043538 0.043553 0.043567 0.043516 0.043665 0.043563 0.043549 0.043513 0.043506 0.04354 0.043623 0.043583 0.043521 0.043503 0.043599
0.042953 0.0429 0.042964 0.042921 0.043057 0.042958 0.042923 0.042992 0.042965 0.042965 0.042924 0.042988 0.042971 0.042902 0.042963 0.042883 0.042911 0.042937 0.042929 0.042893 0.042879 0.042957 0.042868 0.042976 0.043005 0.042959 0.043003 0.042991 0.042933 0.042935 0.042967 0.042956 0.042901 0.04289 0.042959 0.042978 0.042917 0.042888 0.042902 0.042995 0.042895 0.04296 0.042944 0.042966 0.042959 0.042909 0.042928 0.042989 0.042968 0.042944 0.042922 0.042965 0.042939 0.042991 0.042981 0.04293 0.042948 0.042937 0.042936 0.042973 0.042964 0.042931 0.042921 0.042859 0.042908 0.042979 0.042933 0.042892 0.042957 0.042894 0.042948 0.042968 0.042953 0.04297 0.042899 0.042917 0.042974 0.042903 0.042945 0.042985 0.042921 0.042873 0.042923 0.04296 0.042972 0.042926 0.04294 0.042954 0.042903 0.043051 0.04295 0.042936 0.042901 0.042894 0.042928 0.043009 0.04297 0.042909 0.042891 0.042986
0.042339 0.042286 0.04235 0.042307 0.042441 0.042344 0.042309 0.042377 0.04235 0.042351 0.04231 0.042374 0.042357 0.042289 0.042348 0.04227 0.042297 0.042323 0.042315 0.04228 0.042266 0.042343 0.042255 0.042362 0.04239 0.042344 0.042388 0.042376 0.042319 0.042321 0.042353 0.042341 0.042287 0.042276 0.042345 0.042363 0.042303 0.042274 0.042289 0.042379 0.042282 0.042345 0.04233 0.042352 0.042344 0.042295 0.042314 0.042374 0.042353 0.042329 0.042308 0.042351 0.042325 0.042376 0.042366 0.042316 0.042334 0.042322 0.042322 0.042358 0.042349 0.042317 0.042307 0.042246 0.042294 0.042364 0.042318 0.042279 0.042343 0.04228 0.042333 0.042353 0.042339 0.042355 0.042285 0.042304 0.042359 0.042289 0.042331 0.04237 0.042307 0.04226 0.042309 0.042345 0.042357 0.042312 0.042326 0.04234 0.04229 0.042435 0.042336 0.042322 0.042287 0.04228 0.042314 0.042394 0.042355 0.042295 0.042277 0.042371
0.041721 0.041669 0.041732 0.04169 0.041822 0.041726 0.041692 0.041759 0.041732 0.041733 0.041693 0.041756 0.041739 0.041672 0.04173 0.041653 0.04168 0.041705 0.041698 0.041663 0.041649 0.041725 0.041638 0.041744 0.041772 0.041726 0.04177 0.041758 0.041701 0.041704 0.041735 0.041723 0.04167 0.04166 0.041727 0.041745 0.041686 0.041657 0.041672 0.041761 0.041666 0.041727 0.041712 0.041734 0.041727 0.041678 0.041697 0.041756 0.041735 0.041712 0.041691 0.041733 0.041707 0.041758 0.041748 0.041699 0.041717 0.041705 0.041704 0.04174 0.041732 0.0417 0.041689 0.04163 0.041677 0.041746 0.041701 0.041662 0.041725 0.041664 0.041716 0.041735 0.041721 0.041738 0.041668 0.041687 0.041741 0.041672 0.041714 0.041752 0.04169 0.041643 0.041692 0.041728 0.041739 0.041694 0.041709 0.041722 0.041673 0.041816 0.041718 0.041705 0.04167 0.041664 0.041697 0.041776 0.041737 0.041678 0.041661 0.041753
0.041099 0.041048 0.041109 0.041068 0.041198 0.041104 0.04107 0.041136 0.04111 0.04111 0.041071 0.041134 0.041117 0.041051 0.041108 0.041032 0.041059 0.041083 0.041076 0.041042 0.041028 0.041103 0.041018 0.041121 0.041149 0.041104 0.041147 0.041135 0.041079 0.041082 0.041112 0.041101 0.041048 0.041038 0.041104 0.041122 0.041065 0.041036 0.041051 0.041138 0.041044 0.041105 0.04109 0.041112 0.041104 0.041057 0.041075 0.041134 0.041113 0.041089 0.04107 0.041111 0.041086 0.041135 0.041126 0.041077 0.041095 0.041083 0.041082 0.041118 0.041109 0.041078 0.041068 0.041009 0.041055 0.041123 0.041079 0.041041 0.041103 0.041042 0.041093 0.041113 0.041099 0.041115 0.041047 0.041065 0.041119 0.041051 0.041092 0.041129 0.041068 0.041022 0.04107 0.041106 0.041116 0.041073 0.041087 0.0411 0.041051 0.041192 0.041096 0.041084 0.041049 0.041043 0.041075 0.041152 0.041115 0.041057 0.041039 0.04113
0.040471 0.04042 0.040481 0.040441 0.040569 0.040477 0.040442 0.040507 0.040482 0.040482 0.040443 0.040506 0.040489 0.040424 0.04048 0.040406 0.040432 0.040456 0.040449 0.040415 0.040401 0.040475 0.040391 0.040493 0.040521 0.040476 0.040519 0.040506 0.040452 0.040455 0.040484 0.040473 0.040421 0.040411 0.040476 0.040494 0.040438 0.040409 0.040424 0.040509 0.040418 0.040477 0.040463 0.040484 0.040476 0.04043 0.040447 0.040506 0.040485 0.040462 0.040443 0.040483 0.040458 0.040507 0.040497 0.04045 0.040467 0.040455 0.040454 0.040489 0.040481 0.04045 0.04044 0.040383 0.040428 0.040494 0.040451 0.040414 0.040475 0.040416 0.040465 0.040485 0.040471 0.040487 0.04042 0.040438 0.04049 0.040424 0.040464 0.040501 0.040441 0.040396 0.040443 0.040478 0.040487 0.040445 0.040459 0.040472 0.040424 0.040563 0.040468 0.040456 0.040423 0.040416 0.040448 0.040524 0.040486 0.04043 0.040413 0.040502
0.039837 0.039787 0.039847 0.039807 0.039933 0.039843 0.039809 0.039872 0.039848 0.039848 0.039809 0.039872 0.039855 0.039791 0.039846 0.039773 0.039798 0.039822 0.039815 0.039782 0.039768 0.039841 0.039758 0.039859 0.039886 0.039841 0.039884 0.039872 0.039818 0.039821 0.039849 0.039838 0.039787 0.039778 0.039842 0.03986 0.039804 0.039775 0.039791 0.039874 0.039785 0.039842 0.039828 0.039849 0.039842 0.039796 0.039814 0.039871 0.039851 0.039827 0.039809 0.039848 0.039825 0.039872 0.039863 0.039816 0.039834 0.039821 0.03982 0.039855 0.039847 0.039816 0.039806 0.03975 0.039794 0.039859 0.039817 0.039781 0.03984 0.039782 0.039831 0.039851 0.039838 0.039853 0.039786 0.039804 0.039856 0.039791 0.03983 0.039866 0.039807 0.039763 0.039809 0.039844 0.039852 0.039812 0.039825 0.039838 0.039791 0.039927 0.039834 0.039823 0.03979 0.039784 0.039814 0.039889 0.039852 0.039796 0.03978 0.039867
0.039196 0.039147 0.039206 0.039166 0.03929 0.039202 0.039168 0.039231 0.039207 0.039207 0.039169 0.039231 0.039214 0.039151 0.039205 0.039134 0.039158 0.039182 0.039175 0.039143 0.039128 0.0392 0.039119 0.039218 0.039245 0.0392 0.039243 0.03923 0.039177 0.039181 0.039208 0.039197 0.039147 0.039138 0.039201 0.039218 0.039164 0.039135 0.039151 0.039232 0.039145 0.039201 0.039188 0.039208 0.039201 0.039156 0.039173 0.03923 0.03921 0.039186 0.039169 0.039207 0.039185 0.039231 0.039221 0.039176 0.039193 0.03918 0.039179 0.039214 0.039206 0.039176 0.039166 0.039111 0.039154 0.039218 0.039177 0.039142 0.039199 0.039142 0.03919 0.03921 0.039197 0.039211 0.039146 0.039164 0.039214 0.039151 0.03919 0.039224 0.039167 0.039123 0.039169 0.039203 0.039211 0.039171 0.039184 0.039197 0.039151 0.039285 0.039193 0.039183 0.03915 0.039144 0.039174 0.039247 0.039211 0.039156 0.03914 0.039226
0.038548 0.0385 0.038558 0.038519 0.038641 0.038554 0.038521 0.038583 0.038559 0.038559 0.038522 0.038583 0.038566 0.038505 0.038558 0.038487 0.038511 0.038535 0.038527 0.038496 0.038481 0.038552 0.038473 0.03857 0.038596 0.038552 0.038595 0.038582 0.03853 0.038534 0.03856 0.038549 0.0385 0.038492 0.038553 0.03857 0.038517 0.038488 0.038505 0.038583 0.038499 0.038553 0.03854 0.038561 0.038554 0.038509 0.038526 0.038582 0.038562 0.038539 0.038522 0.03856 0.038538 0.038583 0.038573 0.038528 0.038546 0.038532 0.038532 0.038565 0.038558 0.038528 0.038518 0.038465 0.038507 0.038569 0.038529 0.038495 0.038551 0.038496 0.038542 0.038562 0.038549 0.038564 0.038499 0.038516 0.038566 0.038504 0.038542 0.038576 0.038519 0.038477 0.038522 0.038555 0.038562 0.038524 0.038537 0.038549 0.038504 0.038636 0.038546 0.038536 0.038503 0.038498 0.038527 0.038598 0.038562 0.03851 0.038493 0.038577
0.037894 0.037846 0.037903 0.037865 0.037985 0.0379 0.037867 0.037928 0.037905 0.037904 0.037867 0.037929 0.037912 0.037852 0.037903 0.037834 0.037857 0.037881 0.037873 0.037843 0.037827 0.037898 0.03782 0.037915 0.037942 0.037898 0.03794 0.037927 0.037876 0.037881 0.037905 0.037894 0.037846 0.037838 0.037899 0.037915 0.037863 0.037835 0.037852 0.037928 0.037846 0.037898 0.037886 0.037906 0.037899 0.037856 0.037872 0.037927 0.037907 0.037884 0.037869 0.037905 0.037884 0.037928 0.037918 0.037874 0.037892 0.037878 0.037877 0.037911 0.037904 0.037874 0.037864 0.037812 0.037853 0.037914 0.037875 0.037842 0.037896 0.037842 0.037888 0.037907 0.037895 0.037909 0.037846 0.037862 0.037911 0.03785 0.037888 0.037921 0.037865 0.037824 0.037868 0.037901 0.037907 0.03787 0.037883 0.037895 0.03785 0.03798 0.037891 0.037882 0.03785 0.037845 0.037873 0.037943 0.037908 0.037856 0.03784 0.037923
0.037233 0.037186 0.037242 0.037204 0.037323 0.03724 0.037207 0.037266 0.037244 0.037243 0.037207 0.037269 0.037251 0.037192 0.037243 0.037175 0.037197 0.03722 0.037213 0.037183 0.037168 0.037237 0.03716 0.037254 0.03728 0.037237 0.037279 0.037265 0.037215 0.037221 0.037244 0.037233 0.037185 0.037178 0.037238 0.037254 0.037203 0.037174 0.037192 0.037266 0.037186 0.037237 0.037225 0.037245 0.037239 0.037196 0.037212 0.037266 0.037246 0.037223 0.037209 0.037244 0.037224 0.037267 0.037257 0.037214 0.037232 0.037217 0.037217 0.037249 0.037243 0.037214 0.037204 0.037152 0.037192 0.037252 0.037214 0.037182 0.037235 0.037182 0.037227 0.037247 0.037235 0.037248 0.037186 0.037202 0.03725 0.03719 0.037228 0.03726 0.037205 0.037164 0.037208 0.03724 0.037245 0.03721 0.037222 0.037234 0.03719 0.037318 0.037231 0.037222 0.03719 0.037186 0.037212 0.037282 0.037247 0.037196 0.03718 0.037261
0.036567 0.03652 0.036575 0.036538 0.036655 0.036573 0.03654 0.036599 0.036577 0.036576 0.036541 0.036602 0.036585 0.036527 0.036576 0.036509 0.03653 0.036554 0.036547 0.036518 0.036502 0.036571 0.036495 0.036587 0.036613 0.03657 0.036612 0.036598 0.036549 0.036555 0.036577 0.036566 0.036519 0.036512 0.036571 0.036587 0.036537 0.036508 0.036527 0.036598 0.036521 0.03657 0.036559 0.036578 0.036572 0.03653 0.036546 0.036599 0.03658 0.036556 0.036543 0.036577 0.036558 0.0366 0.03659 0.036548 0.036566 0.036551 0.03655 0.036582 0.036576 0.036547 0.036537 0.036487 0.036526 0.036585 0.036547 0.036517 0.036568 0.036517 0.03656 0.03658 0.036568 0.036581 0.03652 0.036536 0.036583 0.036524 0.036562 0.036593 0.036539 0.036499 0.036542 0.036574 0.036578 0.036544 0.036556 0.036567 0.036524 0.03665 0.036564 0.036556 0.036525 0.036521 0.036546 0.036614 0.03658 0.03653 0.036515 0.036594
0.035895 0.035849 0.035903 0.035866 0.035981 0.035902 0.035869 0.035927 0.035905 0.035904 0.035869 0.035931 0.035913 0.035856 0.035904 0.035839 0.035859 0.035883 0.035875 0.035847 0.035831 0.035899 0.035824 0.035915 0.035941 0.035898 0.03594 0.035926 0.035877 0.035884 0.035905 0.035894 0.035848 0.035841 0.035899 0.035915 0.035866 0.035837 0.035856 0.035926 0.03585 0.035898 0.035887 0.035906 0.0359 0.035859 0.035874 0.035927 0.035908 0.035884 0.035872 0.035906 0.035887 0.035928 0.035918 0.035876 0.035894 0.035879 0.035878 0.03591 0.035904 0.035876 0.035866 0.035817 0.035855 0.035912 0.035876 0.035846 0.035896 0.035846 0.035888 0.035908 0.035897 0.035909 0.035849 0.035865 0.035911 0.035853 0.03589 0.03592 0.035867 0.035828 0.03587 0.035902 0.035905 0.035873 0.035884 0.035896 0.035853 0.035976 0.035892 0.035885 0.035854 0.03585 0.035875 0.035942 0.035907 0.035859 0.035844 0.035922
0.035218 0.035173 0.035226 0.03519 0.035304 0.035226 0.035193 0.03525 0.035229 0.035227 0.035193 0.035254 0.035237 0.035181 0.035228 0.035164 0.035183 0.035207 0.035199 0.035172 0.035155 0.035223 0.035149 0.035238 0.035264 0.035222 0.035264 0.035249 0.035201 0.035208 0.035228 0.035218 0.035172 0.035166 0.035222 0.035238 0.035191 0.035162 0.035181 0.035248 0.035175 0.035222 0.035211 0.03523 0.035224 0.035184 0.035199 0.035251 0.035231 0.035208 0.035197 0.035229 0.035211 0.035251 0.035241 0.0352 0.035218 0.035203 0.035202 0.035234 0.035228 0.0352 0.03519 0.035142 0.035179 0.035235 0.0352 0.035171 0.03522 0.03517 0.035212 0.035232 0.035221 0.035233 0.035173 0.035189 0.035234 0.035178 0.035214 0.035243 0.035191 0.035153 0.035194 0.035226 0.035228 0.035197 0.035208 0.035219 0.035178 0.035299 0.035216 0.035209 0.035179 0.035175 0.035199 0.035265 0.035231 0.035184 0.035169 0.035245
0.034539 0.034494 0.034546 0.034511 0.034623 0.034546 0.034514 0.03457 0.034549 0.034547 0.034514 0.034575 0.034557 0.034502 0.034549 0.034485 0.034504 0.034527 0.03452 0.034493 0.034476 0.034543 0.034471 0.034558 0.034584 0.034542 0.034584 0.034569 0.034522 0.034529 0.034548 0.034538 0.034492 0.034487 0.034543 0.034558 0.034512 0.034482 0.034502 0.034568 0.034496 0.034542 0.034531 0.03455 0.034544 0.034505 0.034519 0.034571 0.034551 0.034528 0.034518 0.034549 0.034532 0.034571 0.034561 0.034521 0.034539 0.034523 0.034522 0.034554 0.034548 0.03452 0.034511 0.034463 0.034499 0.034555 0.03452 0.034492 0.03454 0.034491 0.034532 0.034552 0.034541 0.034553 0.034494 0.03451 0.034554 0.034499 0.034535 0.034563 0.034512 0.034474 0.034515 0.034546 0.034547 0.034518 0.034528 0.03454 0.034498 0.034618 0.034536 0.03453 0.0345 0.034497 0.03452 0.034584 0.034551 0.034505 0.03449 0.034565
0.033857 0.033812 0.033864 0.033829 0.033939 0.033864 0.033832 0.033887 0.033867 0.033865 0.033832 0.033893 0.033875 0.033821 0.033866 0.033804 0.033823 0.033846 0.033838 0.033811 0.033795 0.033861 0.03379 0.033876 0.033902 0.033859 0.033901 0.033886 0.03384 0.033848 0.033866 0.033855 0.033811 0.033806 0.03386 0.033875 0.03383 0.033801 0.033821 0.033885 0.033815 0.033859 0.033849 0.033868 0.033862 0.033823 0.033837 0.033888 0.033869 0.033846 0.033836 0.033867 0.03385 0.033889 0.033878 0.033839 0.033857 0.033841 0.03384 0.033871 0.033866 0.033838 0.033829 0.033782 0.033818 0.033872 0.033838 0.033811 0.033857 0.03381 0.033849 0.033869 0.033859 0.03387 0.033813 0.033828 0.033871 0.033817 0.033853 0.033881 0.03383 0.033793 0.033833 0.033864 0.033865 0.033836 0.033846 0.033857 0.033817 0.033934 0.033854 0.033849 0.033819 0.033816 0.033838 0.033901 0.033868 0.033824 0.033809 0.033882
0.033173 0.033129 0.03318 0.033145 0.033254 0.03318 0.033148 0.033203 0.033183 0.033181 0.033148 0.033209 0.033192 0.033138 0.033183 0.033122 0.033139 0.033162 0.033155 0.033129 0.033112 0.033177 0.033107 0.033192 0.033218 0.033176 0.033217 0.033202 0.033157 0.033165 0.033182 0.033171 0.033127 0.033123 0.033176 0.033191 0.033147 0.033118 0.033139 0.0332 0.033132 0.033175 0.033165 0.033184 0.033178 0.03314 0.033154 0.033204 0.033185 0.033162 0.033153 0.033183 0.033167 0.033205 0.033194 0.033156 0.033174 0.033157 0.033157 0.033187 0.033182 0.033155 0.033145 0.0331 0.033134 0.033188 0.033154 0.033128 0.033174 0.033127 0.033166 0.033186 0.033176 0.033187 0.03313 0.033145 0.033187 0.033135 0.033169 0.033196 0.033147 0.03311 0.03315 0.033181 0.03318 0.033153 0.033163 0.033174 0.033134 0.03325 0.033171 0.033166 0.033136 0.033134 0.033155 0.033217 0.033184 0.033141 0.033126 0.033198
0.032489 0.032446 0.032496 0.032461 0.032569 0.032497 0.032465 0.032518 0.032499 0.032497 0.032465 0.032525 0.032508 0.032455 0.032499 0.032439 0.032456 0.032479 0.032471 0.032446 0.032428 0.032493 0.032424 0.032508 0.032533 0.032491 0.032533 0.032517 0.032473 0.032481 0.032497 0.032487 0.032444 0.032439 0.032492 0.032507 0.032464 0.032434 0.032456 0.032516 0.032449 0.032491 0.032481 0.0325 0.032494 0.032457 0.032471 0.03252 0.032501 0.032478 0.03247 0.032499 0.032484 0.032521 0.03251 0.032472 0.03249 0.032473 0.032473 0.032503 0.032498 0.032471 0.032461 0.032417 0.032451 0.032503 0.03247 0.032445 0.032489 0.032444 0.032481 0.032502 0.032492 0.032502 0.032446 0.032461 0.032503 0.032451 0.032486 0.032512 0.032463 0.032427 0.032467 0.032497 0.032496 0.032469 0.032479 0.03249 0.03245 0.032565 0.032487 0.032482 0.032453 0.032451 0.032471 0.032532 0.0325 0.032457 0.032443 0.032514
0.031806 0.031763 0.031812 0.031778 0.031885 0.031813 0.031782 0.031835 0.031816 0.031813 0.031782 0.031842 0.031825 0.031773 0.031816 0.031756 0.031773 0.031796 0.031788 0.031763 0.031746 0.03181 0.031742 0.031825 0.03185 0.031808 0.03185 0.031833 0.03179 0.031798 0.031814 0.031804 0.031761 0.031757 0.031809 0.031823 0.031781 0.031752 0.031773 0.031832 0.031767 0.031808 0.031798 0.031817 0.031811 0.031774 0.031788 0.031837 0.031818 0.031795 0.031787 0.031816 0.031801 0.031837 0.031826 0.031789 0.031807 0.03179 0.03179 0.031819 0.031815 0.031788 0.031779 0.031735 0.031768 0.03182 0.031787 0.031762 0.031806 0.031761 0.031798 0.031818 0.031809 0.031819 0.031764 0.031778 0.031819 0.031769 0.031802 0.031828 0.03178 0.031745 0.031784 0.031814 0.031812 0.031786 0.031796 0.031806 0.031768 0.03188 0.031804 0.031799 0.031771 0.031768 0.031788 0.031849 0.031817 0.031775 0.03176 0.03183
0.031124 0.031082 0.031131 0.031097 0.031203 0.031132 0.031101 0.031153 0.031135 0.031132 0.031101 0.031161 0.031143 0.031092 0.031134 0.031076 0.031092 0.031115 0.031107 0.031083 0.031065 0.031128 0.031061 0.031143 0.031168 0.031127 0.031168 0.031152 0.031109 0.031117 0.031132 0.031122 0.03108 0.031076 0.031128 0.031142 0.0311 0.031071 0.031093 0.03115 0.031086 0.031126 0.031117 0.031135 0.03113 0.031093 0.031107 0.031155 0.031137 0.031114 0.031106 0.031135 0.03112 0.031155 0.031144 0.031108 0.031126 0.031109 0.031108 0.031138 0.031133 0.031107 0.031097 0.031055 0.031087 0.031138 0.031106 0.031082 0.031125 0.031081 0.031117 0.031137 0.031128 0.031138 0.031083 0.031097 0.031138 0.031088 0.031121 0.031147 0.031099 0.031065 0.031103 0.031132 0.03113 0.031105 0.031115 0.031125 0.031087 0.031198 0.031122 0.031119 0.03109 0.031088 0.031107 0.031167 0.031135 0.031094 0.03108 0.031149
0.030446 0.030405 0.030453 0.030419 0.030523 0.030454 0.030423 0.030474 0.030456 0.030453 0.030423 0.030482 0.030465 0.030415 0.030456 0.030399 0.030414 0.030437 0.030429 0.030405 0.030388 0.03045 0.030384 0.030465 0.030489 0.030448 0.030489 0.030473 0.030431 0.03044 0.030454 0.030444 0.030402 0.030398 0.030449 0.030463 0.030422 0.030393 0.030415 0.030471 0.030409 0.030448 0.030439 0.030457 0.030451 0.030416 0.030429 0.030477 0.030458 0.030435 0.030428 0.030456 0.030442 0.030477 0.030466 0.03043 0.030448 0.030431 0.03043 0.030459 0.030455 0.030429 0.030419 0.030377 0.030409 0.030459 0.030428 0.030404 0.030446 0.030403 0.030438 0.030459 0.03045 0.030459 0.030405 0.030419 0.030459 0.03041 0.030443 0.030468 0.030421 0.030387 0.030425 0.030454 0.030451 0.030427 0.030436 0.030447 0.030409 0.030519 0.030444 0.030441 0.030412 0.030411 0.030429 0.030488 0.030457 0.030416 0.030402 0.03047
0.029772 0.029731 0.029778 0.029745 0.029848 0.02978 0.029749 0.0298 0.029782 0.029779 0.029749 0.029808 0.029791 0.029741 0.029782 0.029725 0.02974 0.029763 0.029755 0.029731 0.029714 0.029776 0.029711 0.02979 0.029815 0.029774 0.029815 0.029798 0.029757 0.029766 0.02978 0.02977 0.029728 0.029725 0.029775 0.029789 0.029749 0.02972 0.029741 0.029796 0.029735 0.029773 0.029765 0.029783 0.029777 0.029742 0.029755 0.029802 0.029784 0.029761 0.029755 0.029782 0.029768 0.029802 0.029791 0.029756 0.029774 0.029757 0.029756 0.029785 0.029781 0.029755 0.029746 0.029704 0.029735 0.029785 0.029754 0.029731 0.029772 0.029729 0.029764 0.029784 0.029776 0.029785 0.029731 0.029746 0.029785 0.029736 0.029769 0.029794 0.029747 0.029714 0.029751 0.02978 0.029777 0.029753 0.029762 0.029773 0.029736 0.029844 0.02977 0.029767 0.029739 0.029737 0.029756 0.029813 0.029782 0.029743 0.029729 0.029796
0.029103 0.029062 0.029109 0.029077 0.029178 0.029111 0.02908 0.029131 0.029113 0.02911 0.02908 0.029139 0.029122 0.029073 0.029113 0.029057 0.029072 0.029094 0.029087 0.029063 0.029046 0.029107 0.029043 0.029121 0.029145 0.029105 0.029146 0.029129 0.029088 0.029097 0.02911 0.029101 0.02906 0.029056 0.029106 0.02912 0.02908 0.029051 0.029073 0.029127 0.029067 0.029104 0.029096 0.029114 0.029108 0.029073 0.029086 0.029133 0.029115 0.029092 0.029086 0.029113 0.0291 0.029133 0.029122 0.029088 0.029105 0.029088 0.029087 0.029116 0.029112 0.029086 0.029077 0.029036 0.029067 0.029115 0.029085 0.029062 0.029103 0.029061 0.029095 0.029115 0.029107 0.029116 0.029063 0.029077 0.029116 0.029068 0.0291 0.029124 0.029079 0.029046 0.029082 0.029111 0.029108 0.029085 0.029094 0.029104 0.029067 0.029174 0.029101 0.029098 0.029071 0.029069 0.029087 0.029144 0.029113 0.029074 0.02906 0.029126
0.02844 0.0284 0.028446 0.028414 0.028515 0.028448 0.028418 0.028467 0.02845 0.028447 0.028417 0.028476 0.028459 0.02841 0.02845 0.028395 0.02841 0.028431 0.028424 0.028401 0.028384 0.028444 0.028381 0.028458 0.028482 0.028442 0.028483 0.028466 0.028425 0.028435 0.028448 0.028438 0.028397 0.028394 0.028443 0.028457 0.028418 0.028389 0.028411 0.028464 0.028405 0.028442 0.028433 0.028451 0.028445 0.028411 0.028424 0.02847 0.028452 0.02843 0.028424 0.02845 0.028437 0.02847 0.028459 0.028425 0.028443 0.028425 0.028425 0.028453 0.028449 0.028424 0.028415 0.028374 0.028404 0.028453 0.028423 0.0284 0.02844 0.028399 0.028433 0.028452 0.028444 0.028453 0.028401 0.028415 0.028453 0.028406 0.028438 0.028461 0.028416 0.028384 0.02842 0.028448 0.028445 0.028422 0.028431 0.028441 0.028405 0.02851 0.028438 0.028436 0.028408 0.028407 0.028424 0.028481 0.02845 0.028412 0.028398 0.028463
0.027785 0.027745 0.027791 0.027759 0.027858 0.027793 0.027763 0.027812 0.027795 0.027792 0.027762 0.02782 0.027803 0.027755 0.027795 0.02774 0.027754 0.027776 0.027769 0.027746 0.027729 0.027789 0.027726 0.027803 0.027826 0.027787 0.027827 0.02781 0.02777 0.027779 0.027792 0.027783 0.027742 0.027739 0.027788 0.027801 0.027762 0.027734 0.027756 0.027808 0.02775 0.027786 0.027778 0.027795 0.02779 0.027756 0.027768 0.027814 0.027796 0.027774 0.027769 0.027795 0.027782 0.027814 0.027804 0.02777 0.027787 0.02777 0.02777 0.027797 0.027793 0.027769 0.027759 0.027719 0.027749 0.027797 0.027767 0.027745 0.027785 0.027744 0.027777 0.027797 0.027789 0.027797 0.027746 0.027759 0.027797 0.027751 0.027782 0.027806 0.027761 0.027729 0.027765 0.027793 0.027789 0.027767 0.027776 0.027786 0.02775 0.027854 0.027783 0.02778 0.027753 0.027752 0.027769 0.027825 0.027795 0.027757 0.027743 0.027808
0.027138 0.027098 0.027143 0.027112 0.02721 0.027145 0.027115 0.027164 0.027147 0.027144 0.027115 0.027173 0.027156 0.027108 0.027147 0.027093 0.027107 0.027129 0.027122 0.027099 0.027082 0.027141 0.027079 0.027155 0.027179 0.027139 0.027179 0.027163 0.027123 0.027132 0.027145 0.027135 0.027095 0.027093 0.02714 0.027153 0.027115 0.027087 0.027109 0.02716 0.027103 0.027139 0.027131 0.027148 0.027143 0.027109 0.027121 0.027167 0.027149 0.027127 0.027121 0.027147 0.027134 0.027167 0.027156 0.027123 0.02714 0.027123 0.027122 0.02715 0.027146 0.027121 0.027112 0.027073 0.027102 0.027149 0.02712 0.027098 0.027137 0.027097 0.02713 0.027149 0.027141 0.02715 0.027099 0.027112 0.027149 0.027104 0.027135 0.027158 0.027114 0.027082 0.027118 0.027145 0.027142 0.02712 0.027128 0.027138 0.027103 0.027206 0.027136 0.027133 0.027106 0.027105 0.027122 0.027177 0.027147 0.02711 0.027096 0.02716
0.026499 0.02646 0.026505 0.026474 0.026571 0.026507 0.026477 0.026525 0.026509 0.026506 0.026477 0.026534 0.026517 0.02647 0.026509 0.026455 0.026469 0.026491 0.026483 0.026461 0.026444 0.026503 0.026442 0.026516 0.02654 0.026501 0.02654 0.026524 0.026485 0.026494 0.026506 0.026497 0.026458 0.026455 0.026502 0.026515 0.026477 0.026449 0.026471 0.026522 0.026465 0.0265 0.026492 0.026509 0.026504 0.026471 0.026483 0.026528 0.026511 0.026489 0.026483 0.026509 0.026496 0.026528 0.026518 0.026484 0.026502 0.026485 0.026484 0.026511 0.026507 0.026483 0.026474 0.026435 0.026464 0.026511 0.026482 0.02646 0.026499 0.026459 0.026492 0.026511 0.026503 0.026511 0.026461 0.026474 0.026511 0.026466 0.026497 0.026519 0.026476 0.026444 0.02648 0.026507 0.026503 0.026482 0.02649 0.0265 0.026465 0.026567 0.026497 0.026495 0.026468 0.026467 0.026484 0.026538 0.026509 0.026472 0.026458 0.026521
0.025871 0.025832 0.025876 0.025845 0.025942 0.025878 0.025849 0.025897 0.02588 0.025877 0.025849 0.025905 0.025889 0.025842 0.02588 0.025827 0.025841 0.025862 0.025855 0.025833 0.025816 0.025874 0.025814 0.025888 0.025911 0.025872 0.025911 0.025895 0.025856 0.025865 0.025878 0.025868 0.025829 0.025827 0.025873 0.025886 0.025849 0.025821 0.025842 0.025893 0.025836 0.025872 0.025864 0.025881 0.025876 0.025843 0.025855 0.025899 0.025882 0.02586 0.025855 0.02588 0.025868 0.025899 0.025889 0.025856 0.025873 0.025856 0.025856 0.025883 0.025879 0.025855 0.025846 0.025807 0.025836 0.025882 0.025854 0.025832 0.02587 0.025831 0.025863 0.025882 0.025874 0.025883 0.025833 0.025846 0.025882 0.025838 0.025868 0.025891 0.025848 0.025816 0.025851 0.025878 0.025875 0.025853 0.025862 0.025871 0.025837 0.025938 0.025869 0.025866 0.02584 0.025839 0.025855 0.025909 0.02588 0.025843 0.02583 0.025893
0.025253 0.025214 0.025258 0.025228 0.025323 0.02526 0.025231 0.025278 0.025262 0.025259 0.025231 0.025286 0.02527 0.025224 0.025262 0.025209 0.025223 0.025244 0.025237 0.025215 0.025199 0.025256 0.025196 0.025269 0.025292 0.025254 0.025293 0.025277 0.025238 0.025247 0.025259 0.02525 0.025212 0.025209 0.025255 0.025268 0.025231 0.025204 0.025225 0.025275 0.025219 0.025254 0.025246 0.025263 0.025257 0.025225 0.025237 0.025281 0.025264 0.025243 0.025237 0.025262 0.025249 0.025281 0.025271 0.025238 0.025255 0.025238 0.025238 0.025264 0.025261 0.025237 0.025228 0.02519 0.025218 0.025264 0.025236 0.025214 0.025252 0.025213 0.025245 0.025264 0.025256 0.025265 0.025215 0.025228 0.025264 0.02522 0.02525 0.025272 0.02523 0.025199 0.025233 0.02526 0.025257 0.025235 0.025244 0.025253 0.025219 0.025319 0.025251 0.025248 0.025222 0.025221 0.025237 0.025291 0.025262 0.025225 0.025212 0.025274
0.024646 0.024608 0.024651 0.024621 0.024715 0.024653 0.024624 0.024671 0.024655 0.024652 0.024624 0.024679 0.024663 0.024617 0.024655 0.024603 0.024617 0.024637 0.02463 0.024608 0.024592 0.024649 0.02459 0.024662 0.024685 0.024647 0.024685 0.02467 0.024631 0.02464 0.024652 0.024643 0.024605 0.024602 0.024648 0.024661 0.024624 0.024597 0.024618 0.024668 0.024612 0.024647 0.024639 0.024655 0.02465 0.024618 0.02463 0.024673 0.024657 0.024636 0.02463 0.024655 0.024642 0.024673 0.024663 0.024631 0.024648 0.024631 0.024631 0.024657 0.024653 0.02463 0.024621 0.024583 0.024612 0.024657 0.024629 0.024608 0.024645 0.024607 0.024638 0.024657 0.024649 0.024657 0.024608 0.024621 0.024657 0.024613 0.024643 0.024665 0.024623 0.024592 0.024626 0.024653 0.02465 0.024629 0.024637 0.024646 0.024612 0.024711 0.024644 0.024641 0.024615 0.024614 0.024631 0.024683 0.024655 0.024619 0.024606 0.024667
0.02405 0.024013 0.024056 0.024026 0.024119 0.024058 0.024029 0.024076 0.02406 0.024057 0.024029 0.024083 0.024067 0.024022 0.024059 0.024008 0.024022 0.024042 0.024035 0.024013 0.023998 0.024054 0.023995 0.024067 0.024089 0.024052 0.024089 0.024074 0.024036 0.024045 0.024057 0.024048 0.024011 0.024007 0.024053 0.024065 0.024029 0.024003 0.024023 0.024072 0.024017 0.024052 0.024044 0.02406 0.024055 0.024023 0.024035 0.024078 0.024061 0.024041 0.024035 0.024059 0.024047 0.024078 0.024068 0.024036 0.024052 0.024036 0.024036 0.024062 0.024058 0.024035 0.024026 0.023989 0.024017 0.024062 0.024034 0.024013 0.02405 0.024012 0.024043 0.024061 0.024054 0.024062 0.024014 0.024026 0.024062 0.024018 0.024048 0.02407 0.024028 0.023997 0.024031 0.024058 0.024055 0.024033 0.024042 0.024051 0.024017 0.024115 0.024048 0.024046 0.02402 0.024019 0.024035 0.024088 0.02406 0.024024 0.024011 0.024072
0.023467 0.02343 0.023473 0.023443 0.023536 0.023474 0.023446 0.023492 0.023476 0.023474 0.023446 0.023499 0.023484 0.023439 0.023476 0.023425 0.023439 0.023459 0.023452 0.023431 0.023415 0.023471 0.023412 0.023484 0.023506 0.023469 0.023506 0.023491 0.023453 0.023461 0.023474 0.023465 0.023428 0.023425 0.02347 0.023482 0.023446 0.02342 0.02344 0.023489 0.023434 0.023469 0.023461 0.023477 0.023472 0.02344 0.023452 0.023494 0.023478 0.023458 0.023451 0.023476 0.023464 0.023494 0.023485 0.023453 0.023469 0.023453 0.023453 0.023479 0.023475 0.023452 0.023444 0.023406 0.023434 0.023479 0.023451 0.02343 0.023467 0.023429 0.02346 0.023478 0.02347 0.023479 0.023431 0.023443 0.023479 0.023435 0.023465 0.023487 0.023445 0.023415 0.023448 0.023474 0.023472 0.02345 0.023459 0.023468 0.023434 0.023532 0.023465 0.023462 0.023437 0.023436 0.023452 0.023504 0.023477 0.023441 0.023428 0.023488
0.022897 0.02286 0.022902 0.022873 0.022965 0.022904 0.022876 0.022922 0.022906 0.022903 0.022876 0.022928 0.022913 0.022869 0.022905 0.022855 0.022869 0.022888 0.022882 0.02286 0.022845 0.0229 0.022842 0.022913 0.022935 0.022899 0.022935 0.02292 0.022883 0.022891 0.022904 0.022895 0.022858 0.022855 0.022899 0.022912 0.022876 0.02285 0.022869 0.022919 0.022864 0.022898 0.02289 0.022906 0.022901 0.02287 0.022881 0.022923 0.022907 0.022887 0.022881 0.022906 0.022893 0.022924 0.022914 0.022883 0.022898 0.022883 0.022883 0.022908 0.022904 0.022882 0.022873 0.022836 0.022864 0.022908 0.022881 0.02286 0.022897 0.022859 0.02289 0.022908 0.0229 0.022908 0.022861 0.022873 0.022908 0.022865 0.022894 0.022916 0.022875 0.022845 0.022878 0.022904 0.022902 0.02288 0.022888 0.022897 0.022864 0.022961 0.022895 0.022892 0.022867 0.022865 0.022882 0.022933 0.022906 0.02287 0.022858 0.022918
0.022339 0.022303 0.022345 0.022316 0.022407 0.022346 0.022319 0.022364 0.022348 0.022345 0.022319 0.02237 0.022355 0.022311 0.022348 0.022297 0.022311 0.022331 0.022324 0.022303 0.022288 0.022343 0.022285 0.022355 0.022377 0.022341 0.022377 0.022363 0.022326 0.022333 0.022346 0.022337 0.022301 0.022297 0.022342 0.022354 0.022318 0.022293 0.022312 0.022361 0.022306 0.022341 0.022333 0.022349 0.022344 0.022312 0.022324 0.022365 0.02235 0.02233 0.022323 0.022348 0.022335 0.022366 0.022356 0.022325 0.02234 0.022326 0.022325 0.022351 0.022347 0.022324 0.022316 0.022279 0.022307 0.022351 0.022323 0.022302 0.022339 0.022301 0.022333 0.02235 0.022342 0.022351 0.022303 0.022316 0.022351 0.022308 0.022336 0.022358 0.022317 0.022288 0.02232 0.022346 0.022344 0.022323 0.022331 0.02234 0.022307 0.022403 0.022337 0.022334 0.022309 0.022308 0.022324 0.022376 0.022348 0.022313 0.0223 0.02236
0.021795 0.021759 0.0218 0.021772 0.021862 0.021801 0.021775 0.021819 0.021803 0.021801 0.021774 0.021825 0.021811 0.021767 0.021803 0.021753 0.021767 0.021786 0.02178 0.021759 0.021744 0.021798 0.021741 0.021811 0.021832 0.021797 0.021832 0.021818 0.021781 0.021788 0.021802 0.021793 0.021757 0.021753 0.021797 0.02181 0.021774 0.021749 0.021767 0.021817 0.021762 0.021796 0.021788 0.021804 0.021799 0.021768 0.02178 0.021821 0.021805 0.021786 0.021779 0.021803 0.021791 0.021821 0.021812 0.021781 0.021796 0.021782 0.021781 0.021806 0.021802 0.02178 0.021772 0.021735 0.021763 0.021807 0.021779 0.021758 0.021795 0.021757 0.021788 0.021805 0.021797 0.021806 0.021759 0.021772 0.021806 0.021763 0.021792 0.021814 0.021773 0.021744 0.021776 0.021801 0.0218 0.021778 0.021786 0.021795 0.021763 0.021858 0.021793 0.021789 0.021765 0.021763 0.02178 0.021831 0.021804 0.021768 0.021756 0.021815
0.021264 0.021228 0.021269 0.021241 0.02133 0.02127 0.021244 0.021288 0.021272 0.02127 0.021244 0.021293 0.021279 0.021236 0.021272 0.021222 0.021236 0.021255 0.021249 0.021228 0.021214 0.021267 0.02121 0.021279 0.0213 0.021266 0.0213 0.021287 0.02125 0.021257 0.021271 0.021262 0.021226 0.021223 0.021266 0.021278 0.021243 0.021219 0.021236 0.021286 0.021231 0.021265 0.021258 0.021273 0.021268 0.021237 0.021249 0.021289 0.021274 0.021255 0.021248 0.021272 0.021259 0.02129 0.021281 0.02125 0.021265 0.021251 0.02125 0.021275 0.021271 0.021249 0.021241 0.021204 0.021232 0.021276 0.021249 0.021227 0.021264 0.021226 0.021258 0.021274 0.021266 0.021275 0.021229 0.021241 0.021275 0.021233 0.021261 0.021283 0.021242 0.021213 0.021245 0.02127 0.02127 0.021247 0.021255 0.021264 0.021232 0.021326 0.021262 0.021258 0.021234 0.021232 0.021249 0.0213 0.021273 0.021238 0.021226 0.021284
0.020746 0.020711 0.020752 0.020724 0.020812 0.020752 0.020726 0.02077 0.020755 0.020753 0.020726 0.020775 0.020761 0.020718 0.020754 0.020705 0.020719 0.020738 0.020732 0.020711 0.020697 0.020749 0.020693 0.020762 0.020782 0.020748 0.020782 0.020769 0.020733 0.020739 0.020753 0.020745 0.020709 0.020706 0.020749 0.020761 0.020725 0.020702 0.020718 0.020768 0.020713 0.020748 0.02074 0.020755 0.02075 0.02072 0.020731 0.020771 0.020756 0.020738 0.02073 0.020755 0.020742 0.020772 0.020763 0.020732 0.020747 0.020734 0.020733 0.020758 0.020753 0.020732 0.020724 0.020687 0.020715 0.020758 0.020731 0.02071 0.020747 0.020709 0.02074 0.020756 0.020749 0.020757 0.020711 0.020723 0.020758 0.020715 0.020743 0.020765 0.020725 0.020696 0.020728 0.020752 0.020752 0.02073 0.020738 0.020747 0.020715 0.020808 0.020744 0.02074 0.020717 0.020714 0.020732 0.020782 0.020755 0.02072 0.020708 0.020767
0.020242 0.020208 0.020248 0.02022 0.020307 0.020248 0.020223 0.020266 0.020251 0.020249 0.020223 0.020271 0.020257 0.020214 0.02025 0.020201 0.020215 0.020234 0.020228 0.020207 0.020194 0.020245 0.02019 0.020258 0.020278 0.020244 0.020277 0.020265 0.020229 0.020235 0.020249 0.020241 0.020206 0.020202 0.020245 0.020257 0.020221 0.020198 0.020214 0.020265 0.020209 0.020244 0.020236 0.020251 0.020246 0.020216 0.020227 0.020267 0.020252 0.020234 0.020226 0.020251 0.020237 0.020268 0.020259 0.020229 0.020243 0.02023 0.020229 0.020254 0.020249 0.020228 0.02022 0.020184 0.020212 0.020255 0.020228 0.020206 0.020243 0.020206 0.020237 0.020252 0.020244 0.020253 0.020208 0.02022 0.020254 0.020211 0.020239 0.020261 0.020221 0.020192 0.020224 0.020248 0.020249 0.020226 0.020234 0.020243 0.020211 0.020304 0.02024 0.020236 0.020213 0.02021 0.020228 0.020277 0.020252 0.020216 0.020204 0.020263
0.019752 0.019718 0.019758 0.01973 0.019817 0.019757 0.019732 0.019776 0.01976 0.019758 0.019733 0.01978 0.019766 0.019724 0.019759 0.019711 0.019725 0.019743 0.019737 0.019717 0.019704 0.019755 0.0197 0.019767 0.019787 0.019754 0.019786 0.019775 0.019739 0.019745 0.019759 0.019751 0.019716 0.019712 0.019755 0.019766 0.019731 0.019709 0.019724 0.019774 0.019719 0.019754 0.019746 0.019761 0.019756 0.019726 0.019737 0.019776 0.019762 0.019744 0.019736 0.01976 0.019747 0.019777 0.019769 0.019738 0.019752 0.01974 0.019739 0.019763 0.019759 0.019738 0.01973 0.019694 0.019722 0.019764 0.019737 0.019716 0.019753 0.019715 0.019746 0.019762 0.019754 0.019763 0.019718 0.019729 0.019763 0.019721 0.019749 0.019771 0.019731 0.019702 0.019734 0.019758 0.019759 0.019736 0.019744 0.019752 0.019721 0.019813 0.01975 0.019745 0.019722 0.01972 0.019737 0.019787 0.019761 0.019726 0.019714 0.019772
0.019275 0.019241 0.019281 0.019254 0.019339 0.01928 0.019256 0.019299 0.019283 0.019282 0.019256 0.019302 0.019289 0.019247 0.019282 0.019234 0.019249 0.019266 0.019261 0.01924 0.019227 0.019278 0.019223 0.01929 0.019309 0.019277 0.019309 0.019298 0.019262 0.019267 0.019282 0.019274 0.01924 0.019236 0.019278 0.01929 0.019254 0.019232 0.019247 0.019297 0.019242 0.019277 0.019269 0.019284 0.019279 0.019249 0.01926 0.019299 0.019285 0.019267 0.019259 0.019283 0.01927 0.0193 0.019292 0.019261 0.019275 0.019263 0.019263 0.019286 0.019282 0.019261 0.019254 0.019217 0.019245 0.019288 0.019261 0.019239 0.019276 0.019239 0.01927 0.019285 0.019277 0.019286 0.019241 0.019253 0.019287 0.019245 0.019272 0.019294 0.019255 0.019226 0.019257 0.019281 0.019282 0.019259 0.019267 0.019276 0.019244 0.019335 0.019273 0.019268 0.019245 0.019243 0.019261 0.01931 0.019284 0.019249 0.019238 0.019295
0.018812 0.018778 0.018818 0.018791 0.018875 0.018817 0.018793 0.018835 0.018819 0.018818 0.018793 0.018838 0.018825 0.018783 0.018819 0.018771 0.018786 0.018803 0.018797 0.018776 0.018765 0.018815 0.01876 0.018826 0.018846 0.018814 0.018845 0.018834 0.018799 0.018804 0.018819 0.018811 0.018777 0.018772 0.018815 0.018826 0.018791 0.018769 0.018783 0.018834 0.018779 0.018814 0.018806 0.01882 0.018815 0.018785 0.018797 0.018835 0.018821 0.018804 0.018795 0.01882 0.018806 0.018836 0.018828 0.018798 0.018811 0.0188 0.0188 0.018823 0.018818 0.018798 0.01879 0.018754 0.018782 0.018824 0.018798 0.018776 0.018813 0.018776 0.018807 0.018821 0.018813 0.018822 0.018778 0.01879 0.018823 0.018781 0.018808 0.01883 0.018791 0.018763 0.018794 0.018817 0.018819 0.018795 0.018804 0.018812 0.018781 0.018872 0.01881 0.018805 0.018782 0.018779 0.018797 0.018846 0.018821 0.018786 0.018774 0.018831
0.018361 0.018328 0.018367 0.018341 0.018424 0.018366 0.018343 0.018385 0.018369 0.018368 0.018343 0.018387 0.018375 0.018333 0.018368 0.018321 0.018336 0.018352 0.018347 0.018326 0.018315 0.018364 0.01831 0.018376 0.018395 0.018364 0.018394 0.018384 0.018349 0.018353 0.018369 0.018361 0.018327 0.018323 0.018364 0.018376 0.018341 0.01832 0.018333 0.018384 0.018329 0.018364 0.018356 0.01837 0.018365 0.018335 0.018347 0.018385 0.018371 0.018354 0.018345 0.018369 0.018355 0.018385 0.018378 0.018348 0.018361 0.01835 0.01835 0.018373 0.018368 0.018348 0.018341 0.018305 0.018332 0.018374 0.018348 0.018326 0.018363 0.018326 0.018357 0.018371 0.018363 0.018372 0.018328 0.01834 0.018373 0.018331 0.018358 0.01838 0.018341 0.018313 0.018344 0.018367 0.018369 0.018345 0.018354 0.018362 0.018331 0.018421 0.01836 0.018354 0.018332 0.018329 0.018347 0.018395 0.018371 0.018336 0.018324 0.018381
0.017924 0.017891 0.01793 0.017904 0.017987 0.017929 0.017906 0.017947 0.017932 0.017931 0.017906 0.017949 0.017937 0.017896 0.017931 0.017884 0.017899 0.017915 0.01791 0.017889 0.017878 0.017927 0.017873 0.017939 0.017957 0.017927 0.017956 0.017947 0.017912 0.017916 0.017932 0.017924 0.017891 0.017886 0.017927 0.017939 0.017904 0.017883 0.017896 0.017947 0.017892 0.017927 0.017919 0.017933 0.017928 0.017898 0.017909 0.017947 0.017933 0.017917 0.017907 0.017932 0.017918 0.017948 0.017941 0.017911 0.017923 0.017913 0.017913 0.017936 0.017931 0.017911 0.017904 0.017868 0.017896 0.017937 0.017911 0.017889 0.017926 0.017889 0.01792 0.017934 0.017925 0.017935 0.017891 0.017903 0.017936 0.017894 0.017921 0.017943 0.017905 0.017876 0.017906 0.017929 0.017932 0.017908 0.017917 0.017925 0.017894 0.017983 0.017922 0.017917 0.017895 0.017892 0.01791 0.017958 0.017934 0.017899 0.017887 0.017944
0.0175 0.017467 0.017506 0.01748 0.017562 0.017504 0.017482 0.017523 0.017507 0.017507 0.017482 0.017524 0.017512 0.017472 0.017506 0.01746 0.017475 0.017491 0.017486 0.017465 0.017455 0.017503 0.017449 0.017514 0.017532 0.017503 0.017532 0.017522 0.017488 0.017491 0.017508 0.0175 0.017467 0.017462 0.017503 0.017514 0.017479 0.01746 0.017472 0.017523 0.017467 0.017503 0.017494 0.017508 0.017504 0.017474 0.017485 0.017523 0.017509 0.017493 0.017483 0.017508 0.017493 0.017523 0.017516 0.017487 0.017499 0.017489 0.017489 0.017511 0.017507 0.017487 0.01748 0.017444 0.017472 0.017513 0.017487 0.017465 0.017502 0.017465 0.017496 0.017509 0.017501 0.01751 0.017467 0.017479 0.017512 0.01747 0.017496 0.017518 0.01748 0.017452 0.017482 0.017505 0.017508 0.017484 0.017492 0.017501 0.01747 0.017558 0.017498 0.017492 0.01747 0.017467 0.017486 0.017533 0.017509 0.017474 0.017463 0.017519
0.017088 0.017056 0.017094 0.017069 0.01715 0.017092 0.01707 0.017111 0.017096 0.017095 0.01707 0.017112 0.0171 0.01706 0.017095 0.017048 0.017063 0.017079 0.017074 0.017054 0.017044 0.017091 0.017038 0.017102 0.01712 0.017091 0.017119 0.01711 0.017076 0.017079 0.017096 0.017089 0.017056 0.017051 0.017091 0.017103 0.017068 0.017048 0.01706 0.017111 0.017056 0.017091 0.017083 0.017096 0.017092 0.017063 0.017074 0.017111 0.017097 0.017082 0.017071 0.017096 0.017081 0.017111 0.017105 0.017075 0.017087 0.017078 0.017077 0.0171 0.017095 0.017075 0.017068 0.017033 0.017061 0.017102 0.017075 0.017053 0.01709 0.017053 0.017084 0.017097 0.017089 0.017098 0.017056 0.017067 0.0171 0.017059 0.017084 0.017107 0.017069 0.017041 0.017071 0.017093 0.017097 0.017072 0.017081 0.017089 0.017059 0.017146 0.017086 0.01708 0.017059 0.017055 0.017074 0.017121 0.017098 0.017063 0.017052 0.017108
0.016689 0.016657 0.016695 0.016669 0.01675 0.016693 0.016671 0.016711 0.016696 0.016696 0.016671 0.016712 0.016701 0.01666 0.016695 0.016649 0.016664 0.01668 0.016675 0.016654 0.016645 0.016691 0.016639 0.016703 0.01672 0.016692 0.016719 0.016711 0.016677 0.01668 0.016696 0.016689 0.016657 0.016652 0.016692 0.016703 0.016668 0.016649 0.01666 0.016712 0.016656 0.016692 0.016683 0.016697 0.016692 0.016663 0.016674 0.016711 0.016698 0.016682 0.016672 0.016696 0.016682 0.016711 0.016705 0.016676 0.016687 0.016678 0.016678 0.0167 0.016695 0.016676 0.016669 0.016634 0.016662 0.016703 0.016676 0.016654 0.016691 0.016654 0.016685 0.016698 0.016689 0.016699 0.016657 0.016668 0.016701 0.016659 0.016685 0.016707 0.01667 0.016642 0.016671 0.016693 0.016698 0.016673 0.016681 0.016689 0.01666 0.016746 0.016687 0.016681 0.016659 0.016656 0.016674 0.016722 0.016698 0.016663 0.016653 0.016708
0.016301 0.01627 0.016307 0.016282 0.016362 0.016305 0.016284 0.016324 0.016308 0.016308 0.016284 0.016324 0.016313 0.016273 0.016307 0.016261 0.016277 0.016292 0.016288 0.016267 0.016258 0.016304 0.016252 0.016315 0.016332 0.016304 0.016331 0.016323 0.016289 0.016292 0.016309 0.016302 0.01627 0.016264 0.016305 0.016315 0.016281 0.016263 0.016273 0.016324 0.016269 0.016305 0.016296 0.016309 0.016305 0.016276 0.016287 0.016323 0.01631 0.016295 0.016284 0.016309 0.016294 0.016324 0.016317 0.016288 0.016299 0.016291 0.016291 0.016313 0.016308 0.016288 0.016282 0.016247 0.016274 0.016315 0.016289 0.016267 0.016303 0.016267 0.016298 0.01631 0.016302 0.016311 0.01627 0.016281 0.016313 0.016272 0.016297 0.016319 0.016282 0.016255 0.016284 0.016306 0.016311 0.016286 0.016294 0.016302 0.016272 0.016358 0.016299 0.016293 0.016272 0.016268 0.016287 0.016334 0.016311 0.016276 0.016265 0.01632
0.015925 0.015894 0.015932 0.015907 0.015985 0.015929 0.015908 0.015948 0.015932 0.015932 0.015908 0.015947 0.015936 0.015897 0.015931 0.015886 0.015901 0.015916 0.015912 0.015891 0.015882 0.015928 0.015877 0.015939 0.015956 0.015928 0.015955 0.015947 0.015914 0.015916 0.015933 0.015926 0.015895 0.015889 0.015929 0.01594 0.015905 0.015887 0.015897 0.015949 0.015893 0.015929 0.01592 0.015933 0.015929 0.0159 0.015911 0.015947 0.015934 0.015919 0.015908 0.015933 0.015918 0.015947 0.015941 0.015912 0.015923 0.015915 0.015915 0.015937 0.015932 0.015913 0.015906 0.015871 0.015899 0.015939 0.015913 0.015891 0.015928 0.015891 0.015922 0.015934 0.015926 0.015935 0.015894 0.015905 0.015937 0.015897 0.015921 0.015943 0.015907 0.015879 0.015908 0.01593 0.015935 0.01591 0.015918 0.015926 0.015897 0.015982 0.015924 0.015917 0.015896 0.015892 0.015911 0.015958 0.015935 0.0159 0.01589 0.015944
0.015561 0.01553 0.015567 0.015542 0.01562 0.015564 0.015543 0.015583 0.015568 0.015568 0.015544 0.015582 0.015571 0.015532 0.015566 0.015521 0.015537 0.015552 0.015547 0.015527 0.015518 0.015563 0.015512 0.015574 0.015591 0.015564 0.01559 0.015582 0.015549 0.015551 0.015569 0.015562 0.015531 0.015525 0.015564 0.015575 0.01554 0.015523 0.015532 0.015584 0.015528 0.015564 0.015556 0.015568 0.015564 0.015536 0.015546 0.015582 0.015569 0.015555 0.015543 0.015568 0.015553 0.015582 0.015577 0.015548 0.015558 0.015551 0.015551 0.015572 0.015567 0.015548 0.015542 0.015507 0.015535 0.015575 0.015549 0.015526 0.015563 0.015527 0.015557 0.015569 0.015561 0.01557 0.01553 0.01554 0.015573 0.015532 0.015557 0.015579 0.015542 0.015515 0.015544 0.015565 0.015571 0.015545 0.015554 0.015561 0.015532 0.015617 0.015559 0.015552 0.015531 0.015528 0.015547 0.015593 0.01557 0.015536 0.015525 0.015579
0.015207 0.015177 0.015213 0.015189 0.015266 0.01521 0.01519 0.015229 0.015214 0.015214 0.01519 0.015227 0.015217 0.015179 0.015212 0.015168 0.015183 0.015198 0.015194 0.015173 0.015165 0.015209 0.015159 0.01522 0.015237 0.01521 0.015235 0.015228 0.015196 0.015197 0.015215 0.015208 0.015177 0.015171 0.01521 0.015221 0.015187 0.01517 0.015178 0.01523 0.015175 0.015211 0.015202 0.015215 0.01521 0.015182 0.015193 0.015228 0.015215 0.015202 0.01519 0.015214 0.015199 0.015228 0.015223 0.015194 0.015205 0.015198 0.015197 0.015218 0.015213 0.015195 0.015189 0.015154 0.015181 0.015221 0.015195 0.015173 0.015209 0.015174 0.015204 0.015215 0.015207 0.015217 0.015176 0.015187 0.015219 0.015179 0.015203 0.015225 0.015189 0.015162 0.01519 0.015211 0.015217 0.015192 0.0152 0.015208 0.015179 0.015262 0.015205 0.015198 0.015178 0.015174 0.015193 0.015239 0.015216 0.015182 0.015172 0.015226
0.014864 0.014834 0.01487 0.014846 0.014922 0.014867 0.014847 0.014885 0.01487 0.014871 0.014847 0.014884 0.014874 0.014835 0.014869 0.014825 0.01484 0.014855 0.014851 0.01483 0.014823 0.014866 0.014816 0.014877 0.014893 0.014867 0.014891 0.014885 0.014852 0.014853 0.014872 0.014865 0.014835 0.014828 0.014867 0.014878 0.014844 0.014827 0.014835 0.014887 0.014832 0.014867 0.014859 0.014871 0.014867 0.014839 0.01485 0.014884 0.014872 0.014858 0.014846 0.014871 0.014856 0.014885 0.014879 0.014851 0.014861 0.014855 0.014854 0.014875 0.01487 0.014852 0.014846 0.014811 0.014839 0.014878 0.014852 0.01483 0.014866 0.014831 0.014861 0.014872 0.014864 0.014873 0.014833 0.014844 0.014875 0.014836 0.014859 0.014882 0.014846 0.014819 0.014847 0.014868 0.014874 0.014848 0.014857 0.014864 0.014836 0.014919 0.014862 0.014854 0.014834 0.014831 0.01485 0.014895 0.014873 0.014839 0.014829 0.014882
0.014531 0.014501 0.014537 0.014513 0.014588 0.014533 0.014514 0.014552 0.014537 0.014538 0.014515 0.01455 0.01454 0.014502 0.014536 0.014492 0.014508 0.014521 0.014518 0.014498 0.01449 0.014533 0.014484 0.014543 0.014559 0.014534 0.014558 0.014552 0.014519 0.01452 0.014539 0.014532 0.014502 0.014496 0.014534 0.014544 0.014511 0.014495 0.014502 0.014554 0.014499 0.014534 0.014526 0.014538 0.014534 0.014506 0.014517 0.01455 0.014539 0.014526 0.014513 0.014537 0.014522 0.014551 0.014546 0.014518 0.014528 0.014522 0.014521 0.014542 0.014537 0.014519 0.014513 0.014479 0.014506 0.014545 0.014519 0.014497 0.014533 0.014498 0.014528 0.014539 0.01453 0.01454 0.014501 0.014511 0.014542 0.014503 0.014526 0.014548 0.014513 0.014486 0.014514 0.014534 0.014541 0.014515 0.014524 0.014531 0.014503 0.014585 0.014529 0.014521 0.014501 0.014497 0.014517 0.014562 0.01454 0.014506 0.014496 0.014549
0.014207 0.014178 0.014213 0.01419 0.014264 0.01421 0.014191 0.014228 0.014213 0.014214 0.014191 0.014226 0.014217 0.014179 0.014212 0.014169 0.014184 0.014198 0.014194 0.014174 0.014167 0.014209 0.014161 0.01422 0.014235 0.01421 0.014234 0.014228 0.014196 0.014197 0.014215 0.014209 0.014179 0.014173 0.014211 0.014221 0.014187 0.014172 0.014179 0.01423 0.014175 0.014211 0.014202 0.014214 0.01421 0.014183 0.014193 0.014227 0.014215 0.014202 0.01419 0.014214 0.014199 0.014228 0.014223 0.014195 0.014204 0.014198 0.014198 0.014218 0.014213 0.014195 0.01419 0.014156 0.014183 0.014222 0.014196 0.014174 0.01421 0.014175 0.014205 0.014215 0.014207 0.014216 0.014178 0.014188 0.014219 0.01418 0.014203 0.014225 0.01419 0.014163 0.014191 0.014211 0.014218 0.014192 0.0142 0.014208 0.01418 0.014261 0.014205 0.014198 0.014178 0.014174 0.014193 0.014238 0.014216 0.014183 0.014173 0.014225
0.013893 0.013864 0.013899 0.013876 0.013949 0.013896 0.013877 0.013914 0.013899 0.0139 0.013878 0.013911 0.013902 0.013865 0.013898 0.013855 0.013871 0.013884 0.01388 0.013861 0.013854 0.013895 0.013847 0.013906 0.013921 0.013896 0.013919 0.013914 0.013882 0.013882 0.013901 0.013895 0.013866 0.013859 0.013897 0.013907 0.013873 0.013858 0.013865 0.013916 0.013862 0.013897 0.013888 0.0139 0.013896 0.013869 0.013879 0.013912 0.013901 0.013888 0.013876 0.0139 0.013885 0.013913 0.013909 0.013881 0.01389 0.013885 0.013884 0.013904 0.013899 0.013881 0.013876 0.013842 0.013869 0.013908 0.013882 0.01386 0.013896 0.013861 0.013891 0.013901 0.013893 0.013902 0.013864 0.013874 0.013905 0.013866 0.013889 0.013911 0.013876 0.01385 0.013877 0.013897 0.013904 0.013878 0.013886 0.013894 0.013866 0.013946 0.013891 0.013883 0.013864 0.01386 0.013879 0.013924 0.013902 0.013869 0.013859 0.013911
0.013588 0.01356 0.013594 0.013572 0.013644 0.01359 0.013572 0.013609 0.013594 0.013595 0.013573 0.013606 0.013597 0.01356 0.013593 0.01355 0.013566 0.013579 0.013575 0.013556 0.013549 0.01359 0.013542 0.0136 0.013615 0.013591 0.013614 0.013609 0.013577 0.013577 0.013596 0.01359 0.013561 0.013554 0.013592 0.013602 0.013568 0.013554 0.01356 0.013611 0.013557 0.013592 0.013583 0.013595 0.013591 0.013564 0.013574 0.013607 0.013596 0.013584 0.013571 0.013595 0.013579 0.013608 0.013603 0.013576 0.013585 0.01358 0.013579 0.013599 0.013594 0.013577 0.013571 0.013538 0.013565 0.013603 0.013578 0.013555 0.013591 0.013556 0.013586 0.013596 0.013588 0.013597 0.013559 0.013569 0.0136 0.013561 0.013584 0.013605 0.013571 0.013545 0.013572 0.013591 0.013599 0.013573 0.013581 0.013589 0.013562 0.013641 0.013586 0.013578 0.013559 0.013555 0.013574 0.013618 0.013597 0.013564 0.013554 0.013606
0.013292 0.013264 0.013298 0.013275 0.013347 0.013294 0.013276 0.013312 0.013297 0.013298 0.013276 0.013309 0.0133 0.013264 0.013296 0.013254 0.01327 0.013282 0.013279 0.01326 0.013253 0.013294 0.013246 0.013304 0.013318 0.013295 0.013317 0.013312 0.013281 0.013281 0.0133 0.013294 0.013265 0.013258 0.013295 0.013305 0.013272 0.013258 0.013263 0.013315 0.01326 0.013296 0.013287 0.013299 0.013294 0.013268 0.013278 0.01331 0.013299 0.013287 0.013274 0.013298 0.013283 0.013311 0.013307 0.013279 0.013288 0.013283 0.013283 0.013302 0.013297 0.01328 0.013275 0.013242 0.013268 0.013306 0.013281 0.013259 0.013294 0.01326 0.013289 0.013299 0.013291 0.0133 0.013263 0.013273 0.013303 0.013265 0.013287 0.013309 0.013275 0.013249 0.013275 0.013295 0.013303 0.013277 0.013285 0.013292 0.013265 0.013344 0.01329 0.013282 0.013263 0.013259 0.013278 0.013321 0.013301 0.013268 0.013258 0.013309
0.013003 0.012976 0.013009 0.012987 0.013058 0.013005 0.012988 0.013024 0.013009 0.01301 0.012988 0.01302 0.013012 0.012975 0.013008 0.012966 0.012982 0.012994 0.012991 0.012972 0.012965 0.013005 0.012959 0.013015 0.01303 0.013006 0.013028 0.013023 0.012993 0.012992 0.013011 0.013005 0.012977 0.01297 0.013007 0.013017 0.012984 0.01297 0.012975 0.013026 0.012972 0.013007 0.012999 0.01301 0.013006 0.01298 0.01299 0.013021 0.013011 0.012999 0.012986 0.013009 0.012994 0.013022 0.013018 0.012991 0.013 0.012995 0.012995 0.013014 0.013009 0.012992 0.012987 0.012954 0.01298 0.013018 0.012993 0.012971 0.013006 0.012972 0.013001 0.013011 0.013003 0.013012 0.012975 0.012985 0.013015 0.012977 0.012999 0.01302 0.012987 0.012961 0.012987 0.013006 0.013015 0.012989 0.012997 0.013004 0.012977 0.013055 0.013002 0.012993 0.012975 0.012971 0.01299 0.013033 0.013012 0.012979 0.01297 0.013021
0.012723 0.012696 0.012729 0.012707 0.012776 0.012725 0.012707 0.012743 0.012728 0.01273 0.012708 0.012739 0.012731 0.012695 0.012727 0.012686 0.012701 0.012714 0.01271 0.012691 0.012686 0.012725 0.012679 0.012735 0.012749 0.012726 0.012747 0.012743 0.012712 0.012712 0.012731 0.012725 0.012697 0.01269 0.012726 0.012736 0.012704 0.01269 0.012695 0.012746 0.012692 0.012727 0.012718 0.012729 0.012725 0.012699 0.012709 0.012741 0.01273 0.012719 0.012706 0.012729 0.012714 0.012742 0.012738 0.012711 0.012719 0.012715 0.012715 0.012733 0.012728 0.012712 0.012707 0.012674 0.0127 0.012737 0.012713 0.012691 0.012726 0.012692 0.012721 0.01273 0.012722 0.012731 0.012695 0.012705 0.012734 0.012696 0.012718 0.01274 0.012707 0.012681 0.012707 0.012726 0.012734 0.012708 0.012716 0.012723 0.012697 0.012773 0.012721 0.012713 0.012695 0.01269 0.012709 0.012752 0.012732 0.012699 0.01269 0.01274
0.01245 0.012423 0.012456 0.012434 0.012503 0.012451 0.012435 0.01247 0.012455 0.012457 0.012435 0.012465 0.012458 0.012422 0.012454 0.012413 0.012429 0.012441 0.012438 0.012419 0.012413 0.012452 0.012406 0.012461 0.012475 0.012453 0.012474 0.012469 0.01244 0.012439 0.012458 0.012452 0.012424 0.012418 0.012453 0.012463 0.012431 0.012418 0.012422 0.012472 0.012419 0.012454 0.012445 0.012456 0.012452 0.012427 0.012437 0.012467 0.012457 0.012446 0.012433 0.012456 0.012441 0.012468 0.012464 0.012438 0.012446 0.012442 0.012442 0.01246 0.012455 0.012439 0.012434 0.012402 0.012428 0.012464 0.01244 0.012418 0.012453 0.012419 0.012448 0.012457 0.012449 0.012458 0.012422 0.012432 0.012461 0.012424 0.012445 0.012466 0.012434 0.012409 0.012434 0.012453 0.012461 0.012435 0.012443 0.01245 0.012424 0.0125 0.012448 0.01244 0.012422 0.012417 0.012436 0.012478 0.012459 0.012426 0.012417 0.012467
0.012184 0.012158 0.01219 0.012169 0.012236 0.012185 0.012169 0.012204 0.012189 0.012191 0.01217 0.012199 0.012192 0.012157 0.012188 0.012148 0.012163 0.012175 0.012172 0.012153 0.012148 0.012186 0.012141 0.012195 0.012209 0.012187 0.012207 0.012203 0.012174 0.012173 0.012192 0.012186 0.012159 0.012152 0.012187 0.012197 0.012165 0.012152 0.012157 0.012206 0.012154 0.012188 0.01218 0.01219 0.012187 0.012161 0.012171 0.012201 0.012191 0.01218 0.012167 0.01219 0.012175 0.012202 0.012198 0.012172 0.01218 0.012176 0.012176 0.012194 0.012189 0.012173 0.012168 0.012137 0.012162 0.012198 0.012174 0.012153 0.012187 0.012154 0.012182 0.012191 0.012183 0.012192 0.012157 0.012166 0.012195 0.012158 0.012179 0.0122 0.012168 0.012144 0.012168 0.012187 0.012196 0.01217 0.012178 0.012184 0.012159 0.012233 0.012182 0.012174 0.012156 0.012152 0.012171 0.012212 0.012193 0.012161 0.012152 0.012201
0.011925 0.011899 0.011931 0.01191 0.011977 0.011926 0.01191 0.011944 0.01193 0.011932 0.011911 0.01194 0.011932 0.011898 0.011929 0.011889 0.011904 0.011916 0.011913 0.011894 0.011889 0.011927 0.011882 0.011936 0.01195 0.011928 0.011948 0.011944 0.011915 0.011914 0.011933 0.011927 0.0119 0.011894 0.011928 0.011938 0.011906 0.011894 0.011898 0.011947 0.011895 0.011929 0.011921 0.011931 0.011927 0.011902 0.011912 0.011942 0.011932 0.011921 0.011908 0.011931 0.011916 0.011943 0.011939 0.011913 0.011921 0.011918 0.011917 0.011935 0.01193 0.011914 0.011909 0.011878 0.011904 0.011939 0.011916 0.011894 0.011928 0.011895 0.011923 0.011932 0.011924 0.011933 0.011898 0.011907 0.011936 0.011899 0.01192 0.011941 0.011909 0.011885 0.01191 0.011927 0.011937 0.011911 0.011919 0.011925 0.0119 0.011974 0.011923 0.011915 0.011897 0.011893 0.011912 0.011953 0.011934 0.011902 0.011893 0.011941
0.011672 0.011647 0.011678 0.011658 0.011723 0.011674 0.011658 0.011692 0.011678 0.011679 0.011659 0.011687 0.01168 0.011646 0.011676 0.011637 0.011652 0.011664 0.011661 0.011642 0.011637 0.011674 0.01163 0.011684 0.011697 0.011676 0.011695 0.011691 0.011663 0.011661 0.01168 0.011675 0.011648 0.011642 0.011676 0.011685 0.011654 0.011642 0.011645 0.011694 0.011643 0.011677 0.011668 0.011679 0.011675 0.01165 0.011659 0.011689 0.011679 0.011669 0.011655 0.011678 0.011663 0.01169 0.011687 0.011661 0.011668 0.011665 0.011665 0.011683 0.011678 0.011662 0.011657 0.011626 0.011651 0.011687 0.011663 0.011642 0.011675 0.011643 0.011671 0.011679 0.011671 0.011681 0.011646 0.011655 0.011683 0.011647 0.011668 0.011688 0.011657 0.011633 0.011657 0.011675 0.011684 0.011658 0.011666 0.011673 0.011648 0.011721 0.011671 0.011662 0.011645 0.011641 0.011659 0.0117 0.011681 0.01165 0.011641 0.011689
0.011426 0.011401 0.011432 0.011412 0.011476 0.011427 0.011412 0.011445 0.011431 0.011433 0.011413 0.01144 0.011433 0.0114 0.01143 0.011391 0.011406 0.011417 0.011414 0.011396 0.011392 0.011428 0.011384 0.011437 0.01145 0.011429 0.011448 0.011445 0.011416 0.011415 0.011434 0.011428 0.011402 0.011396 0.011429 0.011439 0.011408 0.011396 0.011399 0.011448 0.011397 0.01143 0.011422 0.011432 0.011428 0.011404 0.011413 0.011442 0.011433 0.011423 0.011409 0.011432 0.011417 0.011444 0.01144 0.011415 0.011422 0.011419 0.011419 0.011436 0.011431 0.011416 0.011411 0.01138 0.011405 0.01144 0.011417 0.011396 0.011429 0.011397 0.011425 0.011433 0.011425 0.011434 0.0114 0.011409 0.011437 0.011401 0.011422 0.011442 0.011411 0.011387 0.011411 0.011428 0.011438 0.011412 0.01142 0.011426 0.011402 0.011474 0.011424 0.011416 0.011399 0.011395 0.011413 0.011453 0.011435 0.011404 0.011395 0.011442
0.011186 0.011161 0.011191 0.011172 0.011235 0.011187 0.011171 0.011204 0.011191 0.011192 0.011172 0.011199 0.011193 0.011159 0.011189 0.011151 0.011166 0.011177 0.011174 0.011156 0.011152 0.011187 0.011145 0.011196 0.011209 0.011189 0.011207 0.011204 0.011176 0.011175 0.011193 0.011188 0.011162 0.011156 0.011189 0.011198 0.011167 0.011156 0.011159 0.011207 0.011157 0.01119 0.011182 0.011192 0.011188 0.011164 0.011173 0.011202 0.011192 0.011182 0.011169 0.011191 0.011177 0.011203 0.011199 0.011174 0.011182 0.011179 0.011178 0.011196 0.011191 0.011175 0.011171 0.011141 0.011165 0.0112 0.011177 0.011156 0.011189 0.011157 0.011184 0.011192 0.011184 0.011194 0.01116 0.011169 0.011196 0.011161 0.011181 0.011201 0.011171 0.011147 0.011171 0.011188 0.011197 0.011172 0.01118 0.011186 0.011162 0.011233 0.011184 0.011176 0.011159 0.011155 0.011173 0.011212 0.011194 0.011163 0.011155 0.011201
0.010951 0.010926 0.010957 0.010937 0.011 0.010952 0.010937 0.010969 0.010956 0.010957 0.010938 0.010964 0.010958 0.010925 0.010954 0.010916 0.010931 0.010942 0.01094 0.010922 0.010917 0.010952 0.01091 0.010961 0.010974 0.010954 0.010972 0.010969 0.010941 0.01094 0.010958 0.010953 0.010928 0.010921 0.010954 0.010963 0.010933 0.010922 0.010925 0.010972 0.010922 0.010955 0.010947 0.010957 0.010953 0.010929 0.010938 0.010967 0.010957 0.010948 0.010934 0.010956 0.010942 0.010968 0.010964 0.01094 0.010947 0.010944 0.010944 0.010961 0.010956 0.010941 0.010936 0.010906 0.010931 0.010965 0.010942 0.010921 0.010954 0.010923 0.01095 0.010957 0.01095 0.010959 0.010925 0.010934 0.010962 0.010927 0.010946 0.010966 0.010936 0.010913 0.010936 0.010953 0.010963 0.010937 0.010945 0.010951 0.010927 0.010997 0.010949 0.010941 0.010924 0.01092 0.010938 0.010977 0.010959 0.010929 0.010921 0.010966
0.010722 0.010697 0.010727 0.010708 0.01077 0.010722 0.010708 0.01074 0.010726 0.010728 0.010709 0.010735 0.010728 0.010696 0.010725 0.010687 0.010702 0.010713 0.01071 0.010693 0.010688 0.010723 0.010682 0.010732 0.010744 0.010725 0.010742 0.010739 0.010712 0.010711 0.010729 0.010724 0.010699 0.010692 0.010725 0.010734 0.010704 0.010693 0.010695 0.010743 0.010693 0.010726 0.010718 0.010727 0.010724 0.0107 0.010709 0.010737 0.010728 0.010718 0.010705 0.010727 0.010712 0.010738 0.010735 0.010711 0.010717 0.010715 0.010714 0.010731 0.010726 0.010712 0.010707 0.010678 0.010702 0.010735 0.010713 0.010692 0.010725 0.010694 0.01072 0.010728 0.01072 0.010729 0.010696 0.010705 0.010732 0.010698 0.010717 0.010737 0.010707 0.010684 0.010707 0.010724 0.010733 0.010708 0.010716 0.010722 0.010698 0.010767 0.01072 0.010711 0.010695 0.010691 0.010709 0.010748 0.01073 0.0107 0.010692 0.010737
0.010497 0.010473 0.010503 0.010484 0.010545 0.010498 0.010484 0.010515 0.010502 0.010503 0.010485 0.01051 0.010504 0.010472 0.010501 0.010464 0.010478 0.010489 0.010486 0.010469 0.010465 0.010499 0.010458 0.010508 0.010519 0.0105 0.010518 0.010515 0.010488 0.010486 0.010505 0.0105 0.010475 0.010469 0.0105 0.010509 0.01048 0.010469 0.010472 0.010518 0.010469 0.010501 0.010493 0.010503 0.010499 0.010476 0.010485 0.010513 0.010503 0.010494 0.010481 0.010503 0.010488 0.010514 0.01051 0.010487 0.010493 0.010491 0.01049 0.010507 0.010502 0.010487 0.010483 0.010454 0.010478 0.010511 0.010489 0.010468 0.0105 0.01047 0.010496 0.010503 0.010496 0.010505 0.010472 0.010481 0.010508 0.010474 0.010493 0.010512 0.010483 0.01046 0.010483 0.010499 0.010509 0.010484 0.010492 0.010498 0.010474 0.010542 0.010496 0.010487 0.010471 0.010467 0.010485 0.010523 0.010505 0.010476 0.010468 0.010512


==> images/plots/data/filter/dcbtnlin-cl-j.dat <==
0.21973
0.21986
0.21975
0.21984
0.21954
0.21983
0.21982
0.21964
0.21975
0.21964
0.21977
0.21986
0.21969
0.22001
0.2198
0.22
0.21982
0.21977
0.21976
0.21991
0.21992
0.21983
0.21995
0.21968
0.21977
0.21978
0.21964
0.21969
0.21982
0.21992
0.21965
0.21976
0.21974
0.21983
0.21973
0.21963
0.21991
0.21998
0.2199
0.21964
0.21994
0.21981
0.21982
0.21976
0.21985
0.21985
0.21986
0.21974
0.21976
0.21969
0.21991
0.21975
0.21986
0.21966
0.21975
0.21985
0.21986
0.21984
0.21971
0.21973
0.21977
0.21979
0.21985
0.21996
0.21991
0.2196
0.21981
0.21996
0.21978
0.21989
0.21986
0.21973
0.21983
0.21986
0.21994
0.21968
0.21963
0.21983
0.21979
0.21968
0.2198
0.21985
0.21992
0.21979
0.21967
0.21979
0.21972
0.21973
0.21982
0.21956
0.21979
0.21991
0.21989
0.22
0.21989
0.21955
0.21969
0.21985
0.21987
0.21968


==> images/plots/data/filter/dcbtnlin-cl-rho.dat <==
3.7162 -3.628
3.7145 -3.6263
3.716 -3.6278
3.7149 -3.6266
3.7187 -3.6306
3.7145 -3.6263
3.715 -3.6268
3.7175 -3.6292
3.7156 -3.6274
3.7177 -3.6295
3.7158 -3.6276
3.7136 -3.6255
3.7165 -3.6283
3.712 -3.6238
3.715 -3.6268
3.7124 -3.6241
3.715 -3.6268
3.7156 -3.6274
3.716 -3.6277
3.7138 -3.6256
3.7138 -3.6255
3.7146 -3.6264
3.7131 -3.6249
3.7168 -3.6286
3.7153 -3.6271
3.7155 -3.6273
3.7171 -3.6289
3.7168 -3.6286
3.7151 -3.6268
3.713 -3.6249
3.7175 -3.6293
3.716 -3.6278
3.7165 -3.6283
3.715 -3.6268
3.7163 -3.6281
3.7176 -3.6294
3.7133 -3.6251
3.7131 -3.6248
3.7138 -3.6256
3.7178 -3.6296
3.7131 -3.6249
3.7152 -3.627
3.7149 -3.6267
3.7156 -3.6274
3.7143 -3.6261
3.7143 -3.6261
3.7143 -3.6261
3.7158 -3.6276
3.7156 -3.6274
3.7172 -3.6289
3.7135 -3.6253
3.7159 -3.6277
3.7141 -3.6259
3.7172 -3.629
3.7158 -3.6276
3.7146 -3.6264
3.7139 -3.6258
3.7148 -3.6265
3.7167 -3.6284
3.7163 -3.6281
3.7155 -3.6273
3.7154 -3.6272
3.7147 -3.6265
3.7132 -3.625
3.714 -3.6257
3.7184 -3.6302
3.7151 -3.6269
3.7128 -3.6246
3.7158 -3.6275
3.7141 -3.6258
3.7147 -3.6264
3.7162 -3.628
3.7147 -3.6265
3.7143 -3.6261
3.7135 -3.6252
3.7173 -3.629
3.7177 -3.6295
3.7148 -3.6266
3.7151 -3.627
3.7168 -3.6286
3.7155 -3.6272
3.7147 -3.6264
3.7136 -3.6253
3.7152 -3.627
3.7177 -3.6294
3.7151 -3.6269
3.7164 -3.6282
3.7162 -3.628
3.715 -3.6268
3.7186 -3.6304
3.7154 -3.6271
3.7133 -3.6251
3.7137 -3.6255
3.7118 -3.6237
3.7137 -3.6255
3.7186 -3.6304
3.7168 -3.6286
3.7145 -3.6262
3.7141 -3.6259
3.7169 -3.6287


==> images/plots/data/filter/dcbtnlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018076 0.018075 0.018076 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018076 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018076 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075
0.028937 0.028937 0.028937 0.028937 0.028936 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028938 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028938 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028936 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028938 0.028937 0.028937 0.028937 0.028937 0.028937 0.028937 0.028936 0.028937 0.028938 0.028938 0.028938 0.028938 0.028936 0.028937 0.028937 0.028937 0.028937
0.040648 0.040649 0.040648 0.040648 0.040647 0.040649 0.040648 0.040647 0.040648 0.040647 0.040648 0.040649 0.040648 0.04065 0.040648 0.04065 0.040648 0.040648 0.040648 0.040649 0.040649 0.040649 0.040649 0.040648 0.040648 0.040648 0.040647 0.040648 0.040648 0.040649 0.040647 0.040648 0.040648 0.040648 0.040648 0.040647 0.040649 0.040649 0.040649 0.040647 0.040649 0.040648 0.040648 0.040648 0.040649 0.040649 0.040649 0.040648 0.040648 0.040647 0.040649 0.040648 0.040649 0.040647 0.040648 0.040649 0.040649 0.040649 0.040648 0.040648 0.040648 0.040648 0.040649 0.040649 0.040649 0.040647 0.040648 0.04065 0.040648 0.040649 0.040649 0.040648 0.040649 0.040649 0.040649 0.040647 0.040647 0.040649 0.040648 0.040648 0.040648 0.040649 0.040649 0.040648 0.040647 0.040648 0.040648 0.040648 0.040648 0.040647 0.040648 0.040649 0.040649 0.04065 0.040649 0.040647 0.040648 0.040649 0.040649 0.040647
0.052957 0.052958 0.052957 0.052958 0.052954 0.052958 0.052958 0.052956 0.052957 0.052955 0.052957 0.052959 0.052956 0.05296 0.052958 0.05296 0.052958 0.052957 0.052957 0.052959 0.052959 0.052958 0.052959 0.052956 0.052958 0.052957 0.052956 0.052956 0.052958 0.05296 0.052955 0.052957 0.052956 0.052958 0.052957 0.052955 0.052959 0.052959 0.052959 0.052955 0.052959 0.052958 0.052958 0.052957 0.052958 0.052958 0.052958 0.052957 0.052957 0.052956 0.052959 0.052957 0.052959 0.052956 0.052957 0.052958 0.052959 0.052958 0.052956 0.052957 0.052957 0.052957 0.052958 0.052959 0.052959 0.052955 0.052958 0.05296 0.052957 0.052959 0.052958 0.052957 0.052958 0.052958 0.052959 0.052956 0.052955 0.052958 0.052958 0.052956 0.052957 0.052958 0.052959 0.052958 0.052955 0.052958 0.052956 0.052957 0.052958 0.052955 0.052957 0.052959 0.052959 0.052961 0.052959 0.052954 0.052956 0.052958 0.052959 0.052956
0.065632 0.065635 0.065632 0.065634 0.065628 0.065635 0.065634 0.06563 0.065633 0.06563 0.065633 0.065636 0.065632 0.065638 0.065634 0.065638 0.065634 0.065633 0.065632 0.065636 0.065636 0.065634 0.065637 0.065631 0.065634 0.065633 0.065631 0.065631 0.065634 0.065637 0.06563 0.065632 0.065631 0.065634 0.065632 0.06563 0.065636 0.065636 0.065636 0.06563 0.065637 0.065634 0.065634 0.065633 0.065635 0.065635 0.065635 0.065633 0.065633 0.065631 0.065636 0.065633 0.065635 0.065631 0.065633 0.065634 0.065636 0.065634 0.065631 0.065632 0.065633 0.065633 0.065634 0.065636 0.065635 0.065629 0.065634 0.065637 0.065633 0.065635 0.065634 0.065632 0.065634 0.065635 0.065636 0.06563 0.06563 0.065634 0.065634 0.065631 0.065633 0.065634 0.065636 0.065634 0.06563 0.065634 0.065632 0.065632 0.065634 0.065629 0.065633 0.065636 0.065636 0.065639 0.065636 0.065629 0.065631 0.065635 0.065635 0.065631
0.078463 0.078467 0.078463 0.078466 0.078458 0.078467 0.078465 0.07846 0.078464 0.07846 0.078464 0.078469 0.078462 0.078472 0.078466 0.078471 0.078465 0.078464 0.078463 0.078468 0.078468 0.078466 0.07847 0.078462 0.078465 0.078464 0.078461 0.078462 0.078465 0.07847 0.07846 0.078463 0.078462 0.078465 0.078463 0.07846 0.078469 0.078469 0.078468 0.078459 0.07847 0.078465 0.078466 0.078464 0.078467 0.078467 0.078467 0.078464 0.078464 0.078461 0.078469 0.078464 0.078468 0.078461 0.078464 0.078466 0.078468 0.078466 0.078462 0.078463 0.078465 0.078465 0.078466 0.078469 0.078468 0.078458 0.078465 0.07847 0.078464 0.078467 0.078466 0.078463 0.078466 0.078467 0.078469 0.078461 0.07846 0.078466 0.078465 0.078462 0.078464 0.078466 0.078469 0.078465 0.07846 0.078465 0.078463 0.078463 0.078465 0.078458 0.078465 0.078469 0.078469 0.078473 0.078468 0.078458 0.078462 0.078467 0.078468 0.078461
0.091259 0.091263 0.091259 0.091262 0.091251 0.091264 0.091262 0.091255 0.091261 0.091254 0.091259 0.091267 0.091258 0.091271 0.091262 0.09127 0.091262 0.09126 0.091259 0.091266 0.091266 0.091263 0.091268 0.091257 0.091262 0.091261 0.091256 0.091257 0.091262 0.091268 0.091254 0.091259 0.091257 0.091262 0.091258 0.091254 0.091268 0.091267 0.091266 0.091253 0.091268 0.091261 0.091262 0.09126 0.091264 0.091264 0.091264 0.09126 0.09126 0.091255 0.091267 0.091259 0.091265 0.091256 0.09126 0.091263 0.091266 0.091263 0.091257 0.091258 0.091261 0.091261 0.091263 0.091267 0.091265 0.091251 0.091262 0.091269 0.09126 0.091265 0.091263 0.091259 0.091263 0.091264 0.091267 0.091255 0.091254 0.091263 0.091262 0.091257 0.09126 0.091263 0.091266 0.091262 0.091254 0.091262 0.091258 0.091258 0.091262 0.091252 0.091261 0.091268 0.091266 0.091272 0.091266 0.091251 0.091257 0.091264 0.091265 0.091256
0.10385 0.10385 0.10385 0.10385 0.10384 0.10386 0.10385 0.10384 0.10385 0.10384 0.10385 0.10386 0.10385 0.10387 0.10385 0.10386 0.10385 0.10385 0.10385 0.10386 0.10386 0.10385 0.10386 0.10385 0.10385 0.10385 0.10385 0.10385 0.10385 0.10386 0.10384 0.10385 0.10385 0.10385 0.10385 0.10384 0.10386 0.10386 0.10386 0.10384 0.10386 0.10385 0.10385 0.10385 0.10386 0.10386 0.10386 0.10385 0.10385 0.10384 0.10386 0.10385 0.10386 0.10384 0.10385 0.10385 0.10386 0.10385 0.10385 0.10385 0.10385 0.10385 0.10385 0.10386 0.10386 0.10384 0.10385 0.10386 0.10385 0.10386 0.10385 0.10385 0.10385 0.10386 0.10386 0.10384 0.10384 0.10385 0.10385 0.10385 0.10385 0.10385 0.10386 0.10385 0.10384 0.10385 0.10385 0.10385 0.10385 0.10384 0.10385 0.10386 0.10386 0.10387 0.10386 0.10384 0.10385 0.10386 0.10386 0.10385
0.11608 0.11609 0.11608 0.11609 0.11607 0.11609 0.11609 0.11607 0.11608 0.11607 0.11608 0.1161 0.11608 0.1161 0.11609 0.1161 0.11609 0.11608 0.11608 0.11609 0.11609 0.11609 0.1161 0.11608 0.11609 0.11608 0.11608 0.11608 0.11609 0.1161 0.11607 0.11608 0.11608 0.11609 0.11608 0.11607 0.1161 0.1161 0.11609 0.11607 0.1161 0.11609 0.11609 0.11608 0.11609 0.11609 0.11609 0.11608 0.11608 0.11608 0.1161 0.11608 0.11609 0.11608 0.11608 0.11609 0.11609 0.11609 0.11608 0.11608 0.11608 0.11609 0.11609 0.1161 0.11609 0.11607 0.11609 0.1161 0.11608 0.11609 0.11609 0.11608 0.11609 0.11609 0.11609 0.11608 0.11607 0.11609 0.11609 0.11608 0.11608 0.11609 0.11609 0.11609 0.11607 0.11609 0.11608 0.11608 0.11609 0.11607 0.11609 0.1161 0.11609 0.1161 0.11609 0.11607 0.11608 0.11609 0.11609 0.11608
0.12783 0.12784 0.12783 0.12783 0.12781 0.12784 0.12783 0.12782 0.12783 0.12782 0.12783 0.12785 0.12783 0.12785 0.12783 0.12785 0.12783 0.12783 0.12783 0.12784 0.12784 0.12784 0.12785 0.12782 0.12783 0.12783 0.12782 0.12782 0.12783 0.12785 0.12782 0.12783 0.12782 0.12783 0.12783 0.12782 0.12785 0.12785 0.12784 0.12782 0.12785 0.12783 0.12783 0.12783 0.12784 0.12784 0.12784 0.12783 0.12783 0.12782 0.12784 0.12783 0.12784 0.12782 0.12783 0.12784 0.12784 0.12784 0.12782 0.12783 0.12783 0.12783 0.12784 0.12784 0.12784 0.12781 0.12783 0.12785 0.12783 0.12784 0.12784 0.12783 0.12784 0.12784 0.12784 0.12782 0.12782 0.12784 0.12783 0.12782 0.12783 0.12784 0.12784 0.12783 0.12782 0.12783 0.12783 0.12783 0.12783 0.12781 0.12783 0.12785 0.12784 0.12786 0.12784 0.12781 0.12782 0.12784 0.12784 0.12782
0.13897 0.13898 0.13897 0.13898 0.13895 0.13899 0.13898 0.13896 0.13898 0.13896 0.13897 0.139 0.13897 0.13901 0.13898 0.139 0.13898 0.13898 0.13897 0.13899 0.13899 0.13899 0.139 0.13897 0.13898 0.13898 0.13897 0.13897 0.13898 0.139 0.13896 0.13897 0.13897 0.13898 0.13897 0.13896 0.139 0.13899 0.13899 0.13896 0.139 0.13898 0.13898 0.13898 0.13899 0.13899 0.13899 0.13898 0.13898 0.13896 0.13899 0.13897 0.13899 0.13896 0.13898 0.13898 0.13899 0.13898 0.13897 0.13897 0.13898 0.13898 0.13898 0.13899 0.13899 0.13895 0.13898 0.139 0.13897 0.13899 0.13898 0.13897 0.13898 0.13899 0.13899 0.13896 0.13896 0.13898 0.13898 0.13897 0.13898 0.13898 0.13899 0.13898 0.13896 0.13898 0.13897 0.13897 0.13898 0.13895 0.13898 0.139 0.13899 0.13901 0.13899 0.13895 0.13897 0.13899 0.13899 0.13897
0.14942 0.14944 0.14943 0.14943 0.1494 0.14944 0.14943 0.14941 0.14943 0.14941 0.14943 0.14945 0.14942 0.14946 0.14944 0.14946 0.14943 0.14943 0.14942 0.14945 0.14945 0.14944 0.14945 0.14942 0.14943 0.14943 0.14942 0.14942 0.14943 0.14946 0.14941 0.14942 0.14942 0.14943 0.14942 0.14941 0.14945 0.14945 0.14945 0.14941 0.14945 0.14943 0.14944 0.14943 0.14944 0.14944 0.14944 0.14943 0.14943 0.14941 0.14945 0.14943 0.14944 0.14941 0.14943 0.14944 0.14945 0.14944 0.14942 0.14942 0.14943 0.14943 0.14944 0.14945 0.14944 0.1494 0.14943 0.14946 0.14943 0.14944 0.14944 0.14942 0.14944 0.14944 0.14945 0.14941 0.14941 0.14944 0.14943 0.14942 0.14943 0.14944 0.14945 0.14943 0.14941 0.14943 0.14942 0.14942 0.14943 0.1494 0.14943 0.14945 0.14945 0.14947 0.14945 0.1494 0.14942 0.14944 0.14944 0.14942
0.1591 0.15912 0.15911 0.15912 0.15908 0.15913 0.15912 0.15909 0.15911 0.15909 0.15911 0.15914 0.1591 0.15915 0.15912 0.15915 0.15912 0.15911 0.15911 0.15913 0.15913 0.15912 0.15914 0.1591 0.15912 0.15911 0.1591 0.1591 0.15912 0.15914 0.15909 0.1591 0.1591 0.15912 0.1591 0.15909 0.15914 0.15914 0.15913 0.15908 0.15914 0.15911 0.15912 0.15911 0.15913 0.15913 0.15913 0.15911 0.15911 0.15909 0.15914 0.15911 0.15913 0.15909 0.15911 0.15912 0.15913 0.15912 0.1591 0.1591 0.15911 0.15911 0.15912 0.15913 0.15913 0.15908 0.15912 0.15914 0.15911 0.15913 0.15912 0.1591 0.15912 0.15913 0.15913 0.15909 0.15909 0.15912 0.15912 0.1591 0.15911 0.15912 0.15913 0.15912 0.15908 0.15912 0.1591 0.1591 0.15912 0.15908 0.15911 0.15914 0.15913 0.15916 0.15913 0.15908 0.1591 0.15912 0.15913 0.1591
0.16795 0.16797 0.16796 0.16797 0.16792 0.16798 0.16797 0.16794 0.16796 0.16793 0.16796 0.16799 0.16795 0.16801 0.16797 0.168 0.16797 0.16796 0.16795 0.16798 0.16798 0.16797 0.16799 0.16795 0.16797 0.16796 0.16795 0.16795 0.16797 0.168 0.16793 0.16795 0.16794 0.16797 0.16795 0.16793 0.16799 0.16799 0.16798 0.16793 0.16799 0.16796 0.16797 0.16796 0.16798 0.16798 0.16798 0.16796 0.16796 0.16794 0.16799 0.16796 0.16798 0.16794 0.16796 0.16797 0.16799 0.16797 0.16794 0.16795 0.16796 0.16796 0.16797 0.16799 0.16798 0.16792 0.16797 0.168 0.16796 0.16798 0.16797 0.16795 0.16797 0.16798 0.16799 0.16794 0.16793 0.16797 0.16797 0.16795 0.16796 0.16797 0.16799 0.16797 0.16793 0.16797 0.16795 0.16795 0.16797 0.16792 0.16796 0.16799 0.16799 0.16801 0.16799 0.16792 0.16794 0.16798 0.16798 0.16794
0.17593 0.17595 0.17593 0.17594 0.17589 0.17595 0.17594 0.17591 0.17594 0.1759 0.17593 0.17597 0.17592 0.17599 0.17594 0.17598 0.17594 0.17593 0.17593 0.17596 0.17596 0.17595 0.17597 0.17592 0.17594 0.17593 0.17592 0.17592 0.17594 0.17598 0.1759 0.17592 0.17591 0.17594 0.17592 0.1759 0.17597 0.17597 0.17596 0.1759 0.17597 0.17594 0.17594 0.17593 0.17595 0.17596 0.17595 0.17593 0.17593 0.17591 0.17597 0.17593 0.17596 0.17591 0.17593 0.17595 0.17596 0.17595 0.17592 0.17592 0.17594 0.17594 0.17594 0.17597 0.17595 0.17589 0.17594 0.17598 0.17593 0.17595 0.17595 0.17593 0.17595 0.17595 0.17596 0.17591 0.1759 0.17594 0.17594 0.17592 0.17593 0.17595 0.17596 0.17594 0.1759 0.17594 0.17592 0.17592 0.17594 0.17589 0.17594 0.17597 0.17596 0.17599 0.17596 0.17589 0.17592 0.17595 0.17596 0.17591
0.18299 0.18301 0.18299 0.18301 0.18295 0.18302 0.18301 0.18297 0.183 0.18296 0.18299 0.18304 0.18299 0.18306 0.18301 0.18305 0.18301 0.183 0.18299 0.18303 0.18303 0.18302 0.18304 0.18298 0.18301 0.183 0.18298 0.18298 0.18301 0.18305 0.18297 0.18299 0.18298 0.18301 0.18299 0.18297 0.18304 0.18304 0.18303 0.18296 0.18304 0.183 0.18301 0.183 0.18302 0.18302 0.18302 0.183 0.183 0.18297 0.18304 0.18299 0.18303 0.18297 0.183 0.18302 0.18303 0.18301 0.18298 0.18299 0.183 0.183 0.18301 0.18303 0.18302 0.18295 0.18301 0.18305 0.18299 0.18302 0.18301 0.18299 0.18302 0.18302 0.18303 0.18297 0.18296 0.18301 0.18301 0.18298 0.183 0.18301 0.18303 0.18301 0.18296 0.18301 0.18298 0.18299 0.18301 0.18295 0.183 0.18304 0.18303 0.18307 0.18303 0.18295 0.18298 0.18302 0.18303 0.18298
0.18913 0.18916 0.18913 0.18915 0.18908 0.18916 0.18915 0.1891 0.18914 0.1891 0.18913 0.18919 0.18913 0.18921 0.18915 0.1892 0.18915 0.18914 0.18913 0.18917 0.18917 0.18916 0.18918 0.18912 0.18915 0.18914 0.18912 0.18912 0.18915 0.18919 0.1891 0.18913 0.18911 0.18915 0.18912 0.1891 0.18919 0.18918 0.18917 0.18909 0.18919 0.18914 0.18915 0.18914 0.18916 0.18917 0.18916 0.18914 0.18914 0.1891 0.18918 0.18913 0.18917 0.18911 0.18914 0.18916 0.18918 0.18915 0.18912 0.18912 0.18914 0.18914 0.18915 0.18918 0.18916 0.18908 0.18915 0.18919 0.18913 0.18916 0.18915 0.18913 0.18916 0.18916 0.18918 0.1891 0.1891 0.18915 0.18915 0.18912 0.18914 0.18915 0.18918 0.18915 0.18909 0.18915 0.18912 0.18913 0.18915 0.18909 0.18914 0.18919 0.18918 0.18922 0.18918 0.18908 0.18912 0.18916 0.18917 0.18911
0.19433 0.19436 0.19434 0.19436 0.19429 0.19437 0.19436 0.19431 0.19435 0.1943 0.19434 0.1944 0.19433 0.19442 0.19436 0.19441 0.19436 0.19435 0.19434 0.19438 0.19438 0.19437 0.1944 0.19432 0.19436 0.19435 0.19432 0.19432 0.19435 0.19441 0.1943 0.19433 0.19432 0.19435 0.19433 0.1943 0.1944 0.19439 0.19438 0.1943 0.1944 0.19435 0.19436 0.19435 0.19438 0.19438 0.19437 0.19435 0.19435 0.19431 0.19439 0.19434 0.19438 0.19431 0.19434 0.19437 0.19439 0.19436 0.19432 0.19433 0.19435 0.19435 0.19436 0.19439 0.19437 0.19428 0.19435 0.19441 0.19434 0.19437 0.19436 0.19433 0.19437 0.19437 0.19439 0.19431 0.1943 0.19436 0.19436 0.19433 0.19434 0.19436 0.19439 0.19436 0.19429 0.19436 0.19433 0.19433 0.19435 0.19429 0.19435 0.1944 0.19439 0.19443 0.19439 0.19429 0.19432 0.19437 0.19438 0.19432
0.19861 0.19865 0.19862 0.19864 0.19856 0.19866 0.19864 0.19859 0.19863 0.19857 0.19862 0.19869 0.19861 0.19871 0.19864 0.1987 0.19864 0.19863 0.19861 0.19866 0.19866 0.19865 0.19868 0.1986 0.19864 0.19863 0.1986 0.1986 0.19863 0.19869 0.19858 0.19861 0.19859 0.19863 0.19861 0.19858 0.19869 0.19867 0.19867 0.19857 0.19868 0.19863 0.19864 0.19863 0.19866 0.19866 0.19866 0.19863 0.19863 0.19858 0.19868 0.19862 0.19867 0.19859 0.19862 0.19865 0.19867 0.19864 0.1986 0.19861 0.19863 0.19863 0.19864 0.19867 0.19866 0.19855 0.19864 0.19869 0.19862 0.19866 0.19864 0.19861 0.19865 0.19866 0.19867 0.19858 0.19858 0.19864 0.19864 0.1986 0.19862 0.19864 0.19867 0.19864 0.19857 0.19864 0.19861 0.19861 0.19864 0.19856 0.19863 0.19868 0.19867 0.19872 0.19867 0.19856 0.1986 0.19865 0.19866 0.1986
0.20198 0.20202 0.20198 0.20201 0.20192 0.20203 0.202 0.20195 0.202 0.20194 0.20198 0.20206 0.20198 0.20209 0.20201 0.20207 0.202 0.202 0.20198 0.20203 0.20203 0.20202 0.20205 0.20197 0.20201 0.202 0.20197 0.20197 0.202 0.20207 0.20194 0.20198 0.20196 0.202 0.20197 0.20194 0.20206 0.20204 0.20204 0.20193 0.20206 0.202 0.20201 0.202 0.20203 0.20203 0.20203 0.20199 0.202 0.20195 0.20205 0.20199 0.20204 0.20196 0.20199 0.20202 0.20205 0.20201 0.20196 0.20197 0.202 0.202 0.20201 0.20204 0.20202 0.20192 0.202 0.20206 0.20198 0.20203 0.20201 0.20198 0.20202 0.20203 0.20204 0.20195 0.20194 0.20201 0.20201 0.20197 0.20199 0.20201 0.20204 0.20201 0.20193 0.20201 0.20197 0.20198 0.202 0.20193 0.202 0.20206 0.20204 0.2021 0.20204 0.20192 0.20196 0.20202 0.20203 0.20196
0.20446 0.20449 0.20446 0.20448 0.2044 0.20451 0.20448 0.20442 0.20448 0.20441 0.20446 0.20455 0.20446 0.20457 0.20449 0.20455 0.20448 0.20447 0.20446 0.20452 0.20451 0.2045 0.20453 0.20444 0.20449 0.20447 0.20445 0.20444 0.20448 0.20455 0.20442 0.20445 0.20443 0.20448 0.20445 0.20442 0.20454 0.20452 0.20452 0.20441 0.20454 0.20448 0.20449 0.20448 0.20451 0.20451 0.20451 0.20447 0.20447 0.20442 0.20453 0.20446 0.20452 0.20443 0.20447 0.2045 0.20453 0.20449 0.20444 0.20445 0.20448 0.20448 0.20449 0.20452 0.2045 0.20439 0.20448 0.20455 0.20446 0.20451 0.20449 0.20446 0.2045 0.20451 0.20452 0.20442 0.20441 0.20449 0.20449 0.20445 0.20447 0.20449 0.20452 0.20449 0.2044 0.20449 0.20445 0.20445 0.20448 0.2044 0.20448 0.20454 0.20453 0.20458 0.20453 0.2044 0.20444 0.2045 0.20451 0.20444
0.20608 0.20612 0.20608 0.2061 0.20601 0.20613 0.2061 0.20604 0.2061 0.20603 0.20608 0.20617 0.20608 0.2062 0.20611 0.20618 0.2061 0.20609 0.20608 0.20614 0.20613 0.20612 0.20616 0.20606 0.20611 0.20609 0.20607 0.20606 0.2061 0.20618 0.20603 0.20607 0.20605 0.2061 0.20607 0.20603 0.20617 0.20615 0.20614 0.20602 0.20616 0.2061 0.20611 0.20609 0.20613 0.20614 0.20613 0.20609 0.20609 0.20604 0.20616 0.20608 0.20614 0.20605 0.20609 0.20612 0.20615 0.20611 0.20605 0.20607 0.2061 0.20609 0.20611 0.20615 0.20613 0.206 0.2061 0.20617 0.20608 0.20613 0.20611 0.20608 0.20612 0.20613 0.20614 0.20603 0.20603 0.20611 0.20611 0.20606 0.20609 0.20611 0.20615 0.20611 0.20602 0.20611 0.20607 0.20607 0.2061 0.20601 0.2061 0.20617 0.20615 0.20621 0.20615 0.20601 0.20606 0.20612 0.20614 0.20605
0.20687 0.20691 0.20688 0.2069 0.2068 0.20693 0.2069 0.20683 0.2069 0.20682 0.20687 0.20697 0.20687 0.207 0.20691 0.20698 0.2069 0.20689 0.20687 0.20694 0.20693 0.20692 0.20696 0.20686 0.20691 0.20689 0.20686 0.20685 0.2069 0.20698 0.20683 0.20687 0.20684 0.2069 0.20686 0.20683 0.20697 0.20694 0.20694 0.20681 0.20696 0.20689 0.20691 0.20689 0.20693 0.20694 0.20693 0.20689 0.20689 0.20683 0.20696 0.20688 0.20694 0.20684 0.20688 0.20692 0.20695 0.20691 0.20685 0.20686 0.2069 0.20689 0.20691 0.20694 0.20692 0.20679 0.2069 0.20697 0.20687 0.20693 0.20691 0.20687 0.20692 0.20693 0.20694 0.20683 0.20682 0.20691 0.20691 0.20686 0.20688 0.20691 0.20695 0.2069 0.20681 0.20691 0.20686 0.20687 0.2069 0.20681 0.2069 0.20697 0.20695 0.20702 0.20695 0.2068 0.20685 0.20692 0.20694 0.20685
0.20689 0.20693 0.20689 0.20692 0.20682 0.20695 0.20692 0.20685 0.20692 0.20683 0.20689 0.207 0.20689 0.20702 0.20693 0.207 0.20692 0.20691 0.20689 0.20696 0.20695 0.20694 0.20698 0.20687 0.20693 0.20691 0.20688 0.20687 0.20691 0.207 0.20684 0.20688 0.20686 0.20691 0.20688 0.20684 0.20699 0.20696 0.20696 0.20682 0.20699 0.20691 0.20692 0.20691 0.20695 0.20696 0.20694 0.20691 0.20691 0.20684 0.20698 0.2069 0.20696 0.20686 0.2069 0.20693 0.20698 0.20693 0.20686 0.20688 0.20691 0.20691 0.20692 0.20696 0.20694 0.2068 0.20692 0.20699 0.20689 0.20694 0.20692 0.20689 0.20694 0.20695 0.20696 0.20684 0.20684 0.20693 0.20693 0.20688 0.2069 0.20693 0.20697 0.20692 0.20682 0.20693 0.20688 0.20688 0.20692 0.20682 0.20691 0.20699 0.20697 0.20704 0.20697 0.20682 0.20687 0.20694 0.20696 0.20686
0.20617 0.20621 0.20617 0.2062 0.2061 0.20624 0.2062 0.20613 0.2062 0.20611 0.20617 0.20629 0.20617 0.20631 0.20622 0.20629 0.2062 0.20619 0.20617 0.20624 0.20623 0.20623 0.20627 0.20616 0.20622 0.20619 0.20616 0.20615 0.2062 0.20629 0.20612 0.20616 0.20614 0.2062 0.20616 0.20612 0.20628 0.20625 0.20625 0.2061 0.20627 0.20619 0.20621 0.20619 0.20624 0.20624 0.20623 0.20619 0.20619 0.20612 0.20626 0.20618 0.20625 0.20614 0.20618 0.20622 0.20626 0.20621 0.20614 0.20616 0.2062 0.20619 0.20621 0.20625 0.20623 0.20608 0.2062 0.20628 0.20617 0.20623 0.20621 0.20617 0.20622 0.20623 0.20625 0.20612 0.20612 0.20621 0.20622 0.20616 0.20618 0.20621 0.20625 0.20621 0.2061 0.20621 0.20616 0.20617 0.2062 0.2061 0.2062 0.20628 0.20626 0.20633 0.20626 0.2061 0.20615 0.20623 0.20624 0.20615
0.20477 0.20482 0.20477 0.2048 0.2047 0.20484 0.2048 0.20473 0.20481 0.20471 0.20477 0.20489 0.20477 0.20492 0.20482 0.20489 0.2048 0.20479 0.20477 0.20484 0.20483 0.20483 0.20487 0.20476 0.20482 0.20479 0.20476 0.20475 0.2048 0.2049 0.20472 0.20476 0.20473 0.2048 0.20476 0.20472 0.20488 0.20485 0.20485 0.2047 0.20488 0.20479 0.20481 0.2048 0.20484 0.20485 0.20483 0.20479 0.20479 0.20472 0.20487 0.20478 0.20485 0.20474 0.20479 0.20482 0.20487 0.20481 0.20474 0.20476 0.2048 0.20479 0.20481 0.20485 0.20483 0.20468 0.2048 0.20489 0.20477 0.20483 0.20481 0.20477 0.20482 0.20484 0.20485 0.20472 0.20471 0.20481 0.20482 0.20476 0.20478 0.20482 0.20486 0.20481 0.20469 0.20481 0.20476 0.20477 0.2048 0.2047 0.2048 0.20488 0.20486 0.20494 0.20486 0.2047 0.20475 0.20483 0.20485 0.20475
0.20274 0.20279 0.20275 0.20277 0.20266 0.20282 0.20277 0.2027 0.20278 0.20268 0.20274 0.20287 0.20275 0.2029 0.20279 0.20287 0.20277 0.20276 0.20274 0.20282 0.20281 0.2028 0.20284 0.20273 0.20279 0.20276 0.20274 0.20272 0.20277 0.20287 0.20269 0.20273 0.2027 0.20277 0.20273 0.20269 0.20286 0.20282 0.20282 0.20267 0.20285 0.20276 0.20278 0.20277 0.20281 0.20282 0.2028 0.20277 0.20277 0.20269 0.20284 0.20275 0.20283 0.20271 0.20276 0.20279 0.20284 0.20278 0.20271 0.20273 0.20277 0.20276 0.20278 0.20282 0.2028 0.20264 0.20277 0.20286 0.20274 0.2028 0.20278 0.20274 0.2028 0.20281 0.20282 0.20269 0.20268 0.20279 0.20279 0.20273 0.20275 0.20279 0.20283 0.20278 0.20266 0.20278 0.20273 0.20274 0.20277 0.20267 0.20277 0.20286 0.20284 0.20292 0.20284 0.20266 0.20272 0.2028 0.20282 0.20271
0.20014 0.20018 0.20014 0.20017 0.20006 0.20021 0.20017 0.20009 0.20018 0.20007 0.20013 0.20027 0.20014 0.2003 0.20019 0.20026 0.20017 0.20016 0.20013 0.20021 0.2002 0.2002 0.20024 0.20012 0.20019 0.20016 0.20013 0.20012 0.20016 0.20027 0.20008 0.20013 0.20009 0.20016 0.20012 0.20008 0.20026 0.20022 0.20022 0.20006 0.20025 0.20016 0.20018 0.20016 0.20021 0.20022 0.2002 0.20016 0.20016 0.20008 0.20024 0.20015 0.20023 0.2001 0.20015 0.20019 0.20024 0.20018 0.2001 0.20012 0.20017 0.20016 0.20017 0.20022 0.20019 0.20003 0.20017 0.20026 0.20014 0.2002 0.20017 0.20014 0.20019 0.20021 0.20022 0.20008 0.20008 0.20018 0.20019 0.20013 0.20015 0.20018 0.20022 0.20018 0.20005 0.20018 0.20012 0.20013 0.20017 0.20006 0.20016 0.20026 0.20023 0.20032 0.20023 0.20006 0.20011 0.2002 0.20022 0.20011
0.19701 0.19706 0.19701 0.19704 0.19693 0.19709 0.19704 0.19697 0.19705 0.19694 0.19701 0.19715 0.19702 0.19717 0.19706 0.19714 0.19704 0.19703 0.19701 0.19709 0.19708 0.19707 0.19711 0.197 0.19707 0.19703 0.19701 0.19699 0.19704 0.19715 0.19695 0.197 0.19696 0.19704 0.19699 0.19696 0.19714 0.19709 0.19709 0.19693 0.19713 0.19703 0.19705 0.19704 0.19709 0.1971 0.19708 0.19704 0.19704 0.19695 0.19712 0.19702 0.1971 0.19698 0.19703 0.19706 0.19712 0.19705 0.19698 0.197 0.19704 0.19703 0.19705 0.19709 0.19707 0.1969 0.19704 0.19714 0.19701 0.19707 0.19705 0.19701 0.19707 0.19708 0.19709 0.19695 0.19695 0.19706 0.19707 0.197 0.19702 0.19706 0.1971 0.19706 0.19692 0.19706 0.197 0.19701 0.19704 0.19694 0.19704 0.19713 0.19711 0.1972 0.19711 0.19693 0.19699 0.19708 0.19709 0.19698
0.19342 0.19347 0.19343 0.19345 0.19334 0.1935 0.19345 0.19338 0.19346 0.19335 0.19342 0.19357 0.19343 0.19359 0.19348 0.19355 0.19345 0.19345 0.19342 0.1935 0.19349 0.19349 0.19353 0.19341 0.19348 0.19344 0.19342 0.1934 0.19345 0.19357 0.19336 0.19341 0.19337 0.19345 0.1934 0.19337 0.19355 0.1935 0.19351 0.19334 0.19354 0.19344 0.19346 0.19345 0.1935 0.19351 0.19349 0.19345 0.19345 0.19336 0.19353 0.19343 0.19352 0.19339 0.19344 0.19347 0.19354 0.19346 0.19339 0.19341 0.19346 0.19345 0.19346 0.1935 0.19348 0.19331 0.19345 0.19355 0.19342 0.19349 0.19346 0.19342 0.19348 0.19349 0.1935 0.19336 0.19336 0.19347 0.19348 0.19341 0.19343 0.19347 0.19351 0.19347 0.19333 0.19347 0.19341 0.19342 0.19345 0.19335 0.19345 0.19355 0.19352 0.19361 0.19352 0.19334 0.1934 0.19349 0.19351 0.19339
0.18942 0.18947 0.18943 0.18945 0.18935 0.18951 0.18945 0.18938 0.18947 0.18935 0.18942 0.18958 0.18943 0.18959 0.18948 0.18956 0.18946 0.18945 0.18942 0.1895 0.18949 0.18949 0.18953 0.18941 0.18949 0.18945 0.18943 0.1894 0.18945 0.18957 0.18936 0.18941 0.18937 0.18945 0.18941 0.18937 0.18956 0.1895 0.18951 0.18934 0.18954 0.18944 0.18946 0.18945 0.1895 0.18951 0.18949 0.18946 0.18945 0.18936 0.18953 0.18944 0.18952 0.18939 0.18944 0.18948 0.18954 0.18947 0.18939 0.18941 0.18946 0.18945 0.18946 0.1895 0.18948 0.18931 0.18946 0.18955 0.18942 0.18949 0.18946 0.18943 0.18949 0.1895 0.18951 0.18936 0.18936 0.18947 0.18948 0.18942 0.18943 0.18947 0.18952 0.18947 0.18933 0.18947 0.18941 0.18942 0.18945 0.18935 0.18945 0.18955 0.18953 0.18962 0.18953 0.18935 0.1894 0.18949 0.18951 0.1894
0.18507 0.18512 0.18508 0.1851 0.185 0.18516 0.1851 0.18503 0.18512 0.185 0.18507 0.18523 0.18509 0.18524 0.18513 0.18521 0.18511 0.1851 0.18507 0.18515 0.18513 0.18514 0.18518 0.18506 0.18514 0.1851 0.18508 0.18505 0.1851 0.18523 0.18501 0.18506 0.18502 0.1851 0.18506 0.18502 0.18521 0.18515 0.18516 0.18499 0.18519 0.18509 0.18511 0.1851 0.18515 0.18516 0.18514 0.18511 0.1851 0.18501 0.18519 0.18509 0.18517 0.18504 0.18509 0.18513 0.1852 0.18511 0.18504 0.18506 0.18511 0.1851 0.18511 0.18515 0.18512 0.18496 0.18511 0.1852 0.18507 0.18514 0.18511 0.18508 0.18514 0.18515 0.18516 0.18501 0.18501 0.18512 0.18513 0.18507 0.18508 0.18512 0.18517 0.18512 0.18497 0.18512 0.18506 0.18507 0.1851 0.185 0.1851 0.18521 0.18518 0.18527 0.18518 0.185 0.18505 0.18514 0.18516 0.18505
0.18042 0.18047 0.18043 0.18045 0.18035 0.18051 0.18045 0.18038 0.18047 0.18035 0.18042 0.18059 0.18044 0.1806 0.18048 0.18056 0.18045 0.18045 0.18042 0.1805 0.18048 0.18049 0.18053 0.18041 0.18049 0.18045 0.18043 0.18041 0.18045 0.18058 0.18036 0.18041 0.18037 0.18044 0.1804 0.18037 0.18056 0.1805 0.18051 0.18034 0.18054 0.18044 0.18046 0.18046 0.18051 0.18052 0.18049 0.18046 0.18045 0.18036 0.18054 0.18044 0.18052 0.18039 0.18044 0.18048 0.18055 0.18046 0.18039 0.18041 0.18046 0.18045 0.18046 0.1805 0.18047 0.18031 0.18045 0.18055 0.18042 0.18049 0.18046 0.18043 0.18049 0.1805 0.1805 0.18036 0.18036 0.18047 0.18049 0.18042 0.18043 0.18047 0.18051 0.18047 0.18032 0.18048 0.18041 0.18042 0.18045 0.18035 0.18045 0.18056 0.18053 0.18062 0.18053 0.18035 0.1804 0.18049 0.18051 0.1804
0.17553 0.17557 0.17553 0.17555 0.17545 0.17562 0.17555 0.17548 0.17558 0.17545 0.17552 0.17569 0.17554 0.1757 0.17559 0.17566 0.17556 0.17555 0.17552 0.1756 0.17558 0.17559 0.17563 0.17552 0.1756 0.17555 0.17554 0.17551 0.17555 0.17568 0.17546 0.17551 0.17547 0.17554 0.17551 0.17547 0.17566 0.1756 0.17561 0.17544 0.17565 0.17554 0.17557 0.17556 0.17561 0.17562 0.17559 0.17556 0.17556 0.17546 0.17564 0.17554 0.17563 0.17549 0.17555 0.17558 0.17565 0.17557 0.17549 0.17551 0.17557 0.17555 0.17556 0.1756 0.17557 0.17541 0.17556 0.17566 0.17552 0.17559 0.17556 0.17553 0.17559 0.1756 0.1756 0.17546 0.17546 0.17557 0.17559 0.17552 0.17553 0.17557 0.17562 0.17558 0.17542 0.17558 0.17551 0.17552 0.17555 0.17546 0.17556 0.17566 0.17563 0.17573 0.17563 0.17545 0.1755 0.17559 0.17561 0.1755
0.17043 0.17047 0.17043 0.17046 0.17036 0.17052 0.17046 0.17039 0.17048 0.17036 0.17042 0.1706 0.17045 0.1706 0.17049 0.17056 0.17046 0.17046 0.17042 0.1705 0.17048 0.1705 0.17053 0.17042 0.1705 0.17045 0.17045 0.17041 0.17045 0.17059 0.17037 0.17041 0.17037 0.17045 0.17041 0.17038 0.17057 0.1705 0.17051 0.17034 0.17055 0.17045 0.17047 0.17046 0.17051 0.17052 0.1705 0.17047 0.17046 0.17036 0.17054 0.17044 0.17053 0.1704 0.17045 0.17048 0.17056 0.17047 0.17039 0.17042 0.17047 0.17045 0.17046 0.1705 0.17047 0.17031 0.17046 0.17056 0.17042 0.17049 0.17046 0.17044 0.17049 0.17051 0.17051 0.17036 0.17037 0.17048 0.1705 0.17043 0.17043 0.17047 0.17052 0.17048 0.17032 0.17048 0.17042 0.17043 0.17046 0.17036 0.17046 0.17057 0.17054 0.17063 0.17054 0.17036 0.17041 0.1705 0.17052 0.1704
0.16519 0.16522 0.16519 0.16521 0.16512 0.16528 0.16521 0.16514 0.16524 0.16511 0.16517 0.16536 0.16521 0.16536 0.16525 0.16531 0.16521 0.16521 0.16518 0.16526 0.16524 0.16525 0.16528 0.16518 0.16526 0.16521 0.16521 0.16517 0.16521 0.16534 0.16512 0.16516 0.16512 0.1652 0.16516 0.16513 0.16532 0.16525 0.16527 0.1651 0.1653 0.1652 0.16522 0.16522 0.16527 0.16528 0.16525 0.16522 0.16522 0.16511 0.1653 0.1652 0.16529 0.16515 0.16521 0.16524 0.16531 0.16522 0.16515 0.16517 0.16523 0.16521 0.16521 0.16525 0.16522 0.16507 0.16521 0.16531 0.16518 0.16524 0.16521 0.16519 0.16525 0.16526 0.16526 0.16512 0.16512 0.16523 0.16525 0.16519 0.16519 0.16523 0.16527 0.16524 0.16508 0.16524 0.16517 0.16518 0.16521 0.16512 0.16522 0.16532 0.16529 0.16539 0.16529 0.16512 0.16516 0.16525 0.16527 0.16516
0.15984 0.15987 0.15984 0.15985 0.15977 0.15993 0.15986 0.1598 0.15989 0.15976 0.15982 0.16001 0.15986 0.16 0.15989 0.15996 0.15986 0.15986 0.15982 0.1599 0.15988 0.1599 0.15993 0.15983 0.15991 0.15986 0.15986 0.15982 0.15985 0.15999 0.15977 0.15981 0.15977 0.15985 0.15981 0.15979 0.15997 0.15989 0.15991 0.15975 0.15995 0.15985 0.15987 0.15987 0.15992 0.15993 0.1599 0.15987 0.15987 0.15976 0.15994 0.15985 0.15994 0.1598 0.15985 0.15988 0.15996 0.15987 0.15979 0.15982 0.15988 0.15986 0.15986 0.1599 0.15987 0.15971 0.15986 0.15996 0.15982 0.15989 0.15986 0.15984 0.1599 0.15991 0.1599 0.15976 0.15977 0.15988 0.1599 0.15984 0.15983 0.15987 0.15992 0.15989 0.15972 0.15989 0.15982 0.15983 0.15986 0.15977 0.15986 0.15997 0.15994 0.16003 0.15994 0.15977 0.15981 0.1599 0.15992 0.15981
0.15442 0.15445 0.15442 0.15444 0.15436 0.15451 0.15444 0.15438 0.15448 0.15435 0.15441 0.1546 0.15445 0.15458 0.15448 0.15454 0.15444 0.15445 0.15441 0.15449 0.15446 0.15449 0.15451 0.15442 0.1545 0.15444 0.15445 0.15441 0.15444 0.15458 0.15436 0.1544 0.15435 0.15443 0.1544 0.15437 0.15455 0.15447 0.1545 0.15433 0.15453 0.15443 0.15445 0.15445 0.1545 0.15451 0.15448 0.15446 0.15445 0.15435 0.15453 0.15443 0.15452 0.15439 0.15444 0.15447 0.15455 0.15445 0.15438 0.1544 0.15446 0.15444 0.15444 0.15448 0.15445 0.1543 0.15445 0.15454 0.15441 0.15447 0.15444 0.15443 0.15448 0.15449 0.15448 0.15435 0.15436 0.15446 0.15449 0.15443 0.15442 0.15446 0.1545 0.15447 0.15431 0.15447 0.15441 0.15441 0.15444 0.15436 0.15445 0.15455 0.15452 0.15462 0.15452 0.15436 0.1544 0.15448 0.15451 0.1544
0.14898 0.14901 0.14898 0.149 0.14893 0.14907 0.149 0.14895 0.14904 0.14891 0.14897 0.14916 0.14901 0.14914 0.14904 0.14909 0.149 0.14901 0.14897 0.14904 0.14902 0.14905 0.14907 0.14898 0.14906 0.149 0.14901 0.14897 0.149 0.14914 0.14892 0.14896 0.14891 0.14899 0.14896 0.14894 0.14911 0.14902 0.14906 0.14889 0.14909 0.14899 0.14901 0.14902 0.14906 0.14907 0.14904 0.14902 0.14901 0.14891 0.14909 0.14899 0.14908 0.14895 0.149 0.14903 0.14911 0.14901 0.14894 0.14896 0.14902 0.149 0.149 0.14903 0.14901 0.14886 0.14901 0.1491 0.14897 0.14903 0.149 0.14899 0.14904 0.14905 0.14904 0.14891 0.14892 0.14902 0.14905 0.14899 0.14898 0.14902 0.14906 0.14903 0.14887 0.14903 0.14897 0.14898 0.149 0.14893 0.14901 0.14911 0.14908 0.14918 0.14908 0.14892 0.14896 0.14904 0.14906 0.14896
0.14356 0.14358 0.14356 0.14357 0.1435 0.14365 0.14357 0.14352 0.14361 0.14348 0.14354 0.14373 0.14358 0.14371 0.14361 0.14366 0.14357 0.14358 0.14354 0.14361 0.14359 0.14362 0.14364 0.14355 0.14363 0.14357 0.14359 0.14354 0.14357 0.14371 0.1435 0.14353 0.14348 0.14356 0.14353 0.14351 0.14368 0.14359 0.14362 0.14347 0.14366 0.14356 0.14358 0.14359 0.14363 0.14364 0.14361 0.14359 0.14358 0.14348 0.14366 0.14357 0.14365 0.14353 0.14357 0.1436 0.14368 0.14358 0.14351 0.14354 0.14359 0.14357 0.14357 0.1436 0.14357 0.14344 0.14358 0.14367 0.14354 0.1436 0.14357 0.14356 0.14361 0.14362 0.14361 0.14348 0.1435 0.14359 0.14362 0.14356 0.14355 0.14359 0.14363 0.1436 0.14344 0.14361 0.14354 0.14355 0.14357 0.1435 0.14358 0.14368 0.14365 0.14374 0.14365 0.1435 0.14353 0.14361 0.14363 0.14353
0.13817 0.13819 0.13817 0.13818 0.13812 0.13826 0.13818 0.13814 0.13823 0.1381 0.13815 0.13835 0.1382 0.13832 0.13823 0.13827 0.13819 0.13819 0.13815 0.13822 0.1382 0.13823 0.13825 0.13817 0.13825 0.13819 0.13821 0.13816 0.13818 0.13832 0.13811 0.13814 0.13809 0.13817 0.13815 0.13813 0.1383 0.1382 0.13824 0.13808 0.13827 0.13817 0.1382 0.1382 0.13824 0.13826 0.13822 0.13821 0.1382 0.1381 0.13827 0.13818 0.13827 0.13815 0.13819 0.13821 0.1383 0.13819 0.13813 0.13815 0.13821 0.13819 0.13818 0.13821 0.13819 0.13805 0.13819 0.13828 0.13815 0.13821 0.13818 0.13818 0.13823 0.13823 0.13822 0.1381 0.13812 0.1382 0.13824 0.13818 0.13816 0.1382 0.13824 0.13822 0.13806 0.13822 0.13815 0.13816 0.13818 0.13812 0.1382 0.13829 0.13826 0.13836 0.13827 0.13812 0.13815 0.13823 0.13825 0.13815
0.13286 0.13288 0.13286 0.13286 0.13282 0.13295 0.13287 0.13283 0.13292 0.13279 0.13284 0.13303 0.13289 0.133 0.13291 0.13295 0.13287 0.13288 0.13284 0.13291 0.13288 0.13292 0.13293 0.13286 0.13294 0.13288 0.1329 0.13285 0.13287 0.13301 0.1328 0.13283 0.13278 0.13286 0.13283 0.13282 0.13298 0.13288 0.13292 0.13277 0.13296 0.13286 0.13288 0.13289 0.13293 0.13295 0.13291 0.1329 0.13289 0.13278 0.13295 0.13287 0.13295 0.13284 0.13288 0.1329 0.13299 0.13288 0.13282 0.13284 0.1329 0.13287 0.13287 0.13289 0.13287 0.13274 0.13288 0.13296 0.13284 0.13289 0.13286 0.13287 0.13291 0.13292 0.1329 0.13279 0.13281 0.13289 0.13293 0.13287 0.13285 0.13289 0.13292 0.13291 0.13275 0.13291 0.13284 0.13285 0.13287 0.13282 0.13288 0.13298 0.13295 0.13304 0.13295 0.13282 0.13284 0.13291 0.13293 0.13284
0.12765 0.12766 0.12765 0.12765 0.12761 0.12773 0.12766 0.12762 0.12771 0.12758 0.12763 0.12782 0.12768 0.12779 0.1277 0.12773 0.12766 0.12767 0.12763 0.12769 0.12766 0.12771 0.12771 0.12765 0.12773 0.12767 0.12769 0.12764 0.12765 0.12779 0.12759 0.12762 0.12757 0.12764 0.12762 0.12761 0.12777 0.12766 0.12771 0.12756 0.12774 0.12765 0.12767 0.12768 0.12772 0.12773 0.1277 0.12769 0.12768 0.12757 0.12774 0.12766 0.12774 0.12763 0.12767 0.12768 0.12777 0.12767 0.1276 0.12763 0.12769 0.12766 0.12766 0.12767 0.12765 0.12754 0.12766 0.12774 0.12763 0.12768 0.12765 0.12766 0.1277 0.12771 0.12769 0.12758 0.1276 0.12768 0.12771 0.12766 0.12763 0.12767 0.12771 0.1277 0.12753 0.1277 0.12763 0.12764 0.12765 0.12761 0.12767 0.12777 0.12774 0.12782 0.12774 0.12761 0.12763 0.1277 0.12772 0.12763
0.12256 0.12257 0.12256 0.12256 0.12253 0.12264 0.12257 0.12253 0.12262 0.1225 0.12253 0.12273 0.1226 0.12269 0.12261 0.12264 0.12257 0.12258 0.12254 0.1226 0.12257 0.12261 0.12262 0.12256 0.12264 0.12257 0.12261 0.12255 0.12256 0.1227 0.12251 0.12253 0.12248 0.12255 0.12253 0.12252 0.12267 0.12257 0.12261 0.12248 0.12265 0.12255 0.12258 0.12259 0.12262 0.12264 0.1226 0.1226 0.12259 0.12248 0.12264 0.12257 0.12265 0.12254 0.12258 0.12259 0.12268 0.12257 0.12252 0.12254 0.1226 0.12257 0.12256 0.12258 0.12256 0.12245 0.12257 0.12265 0.12254 0.12258 0.12256 0.12257 0.12261 0.12261 0.12259 0.12249 0.12251 0.12259 0.12262 0.12258 0.12254 0.12258 0.12261 0.12261 0.12245 0.12261 0.12254 0.12255 0.12256 0.12253 0.12258 0.12267 0.12264 0.12273 0.12264 0.12252 0.12254 0.12261 0.12263 0.12254
0.11762 0.11762 0.11761 0.11761 0.11759 0.1177 0.11762 0.11759 0.11767 0.11755 0.11759 0.11778 0.11765 0.11774 0.11766 0.11768 0.11762 0.11763 0.11759 0.11765 0.11761 0.11767 0.11767 0.11762 0.11769 0.11763 0.11766 0.11761 0.11761 0.11775 0.11756 0.11758 0.11753 0.1176 0.11759 0.11758 0.11772 0.11761 0.11766 0.11753 0.11769 0.1176 0.11763 0.11764 0.11768 0.11769 0.11765 0.11765 0.11764 0.11754 0.11769 0.11762 0.1177 0.1176 0.11763 0.11764 0.11773 0.11762 0.11757 0.11759 0.11765 0.11762 0.11761 0.11762 0.11761 0.11751 0.11762 0.1177 0.11759 0.11763 0.11761 0.11762 0.11766 0.11766 0.11764 0.11754 0.11757 0.11764 0.11768 0.11763 0.11759 0.11763 0.11766 0.11766 0.1175 0.11766 0.1176 0.11761 0.11761 0.11759 0.11763 0.11772 0.11769 0.11778 0.11769 0.11758 0.1176 0.11766 0.11768 0.1176
0.11283 0.11283 0.11282 0.11282 0.11281 0.11291 0.11283 0.1128 0.11288 0.11277 0.1128 0.11299 0.11287 0.11294 0.11287 0.11289 0.11283 0.11284 0.1128 0.11285 0.11282 0.11288 0.11287 0.11283 0.1129 0.11284 0.11288 0.11282 0.11282 0.11296 0.11278 0.11279 0.11274 0.11281 0.1128 0.1128 0.11293 0.11282 0.11287 0.11275 0.1129 0.11281 0.11284 0.11286 0.11288 0.1129 0.11286 0.11287 0.11285 0.11275 0.1129 0.11283 0.11291 0.11281 0.11284 0.11285 0.11294 0.11283 0.11278 0.11281 0.11286 0.11283 0.11282 0.11283 0.11281 0.11272 0.11283 0.1129 0.1128 0.11284 0.11281 0.11283 0.11287 0.11287 0.11284 0.11276 0.11278 0.11285 0.11289 0.11285 0.1128 0.11284 0.11287 0.11287 0.11271 0.11287 0.11281 0.11282 0.11282 0.1128 0.11284 0.11293 0.1129 0.11298 0.1129 0.1128 0.11281 0.11287 0.11289 0.11281
0.10821 0.10821 0.10821 0.1082 0.1082 0.10829 0.10821 0.10819 0.10827 0.10816 0.10818 0.10838 0.10825 0.10832 0.10826 0.10826 0.10821 0.10823 0.10819 0.10823 0.1082 0.10826 0.10825 0.10822 0.10829 0.10822 0.10827 0.10821 0.1082 0.10834 0.10816 0.10817 0.10813 0.10819 0.10818 0.10818 0.10831 0.10819 0.10825 0.10813 0.10828 0.1082 0.10822 0.10824 0.10827 0.10829 0.10824 0.10825 0.10824 0.10814 0.10828 0.10822 0.10829 0.1082 0.10823 0.10823 0.10832 0.10822 0.10817 0.10819 0.10825 0.10822 0.1082 0.10821 0.10819 0.10811 0.10822 0.10828 0.10818 0.10822 0.1082 0.10822 0.10825 0.10826 0.10822 0.10814 0.10817 0.10823 0.10827 0.10823 0.10819 0.10822 0.10825 0.10825 0.1081 0.10825 0.1082 0.1082 0.10821 0.1082 0.10823 0.10831 0.10828 0.10836 0.10828 0.10819 0.1082 0.10825 0.10827 0.1082
0.10379 0.10377 0.10378 0.10377 0.10377 0.10386 0.10378 0.10377 0.10384 0.10373 0.10375 0.10394 0.10383 0.10388 0.10383 0.10383 0.10378 0.1038 0.10376 0.1038 0.10377 0.10383 0.10382 0.10379 0.10386 0.10379 0.10384 0.10378 0.10377 0.1039 0.10374 0.10374 0.1037 0.10376 0.10375 0.10376 0.10388 0.10376 0.10382 0.10371 0.10384 0.10377 0.10379 0.10381 0.10383 0.10385 0.10381 0.10382 0.10381 0.10371 0.10385 0.10379 0.10386 0.10377 0.1038 0.1038 0.10389 0.10378 0.10374 0.10376 0.10382 0.10379 0.10377 0.10377 0.10376 0.10368 0.10378 0.10384 0.10375 0.10379 0.10376 0.10379 0.10382 0.10382 0.10379 0.10372 0.10375 0.1038 0.10384 0.10381 0.10375 0.10379 0.10381 0.10382 0.10367 0.10382 0.10377 0.10377 0.10377 0.10377 0.1038 0.10388 0.10385 0.10392 0.10385 0.10377 0.10377 0.10382 0.10384 0.10377
0.099549 0.099534 0.099542 0.099527 0.099545 0.099619 0.099538 0.099534 0.099605 0.099495 0.099514 0.099706 0.099591 0.099639 0.099589 0.099583 0.099542 0.099561 0.099522 0.099558 0.099523 0.099588 0.099573 0.099558 0.099623 0.099555 0.099611 0.099546 0.099532 0.099661 0.099504 0.099507 0.099459 0.09952 0.099519 0.099525 0.099637 0.099514 0.099575 0.099475 0.099602 0.099527 0.099551 0.099575 0.099595 0.099614 0.09957 0.099588 0.09957 0.099474 0.099606 0.099554 0.09962 0.099537 0.099561 0.099559 0.099653 0.099543 0.099504 0.099527 0.099582 0.099549 0.099532 0.099526 0.099515 0.099452 0.099546 0.099602 0.099514 0.099547 0.099523 0.099556 0.099582 0.099583 0.099546 0.099481 0.099513 0.099558 0.099605 0.099572 0.099517 0.099549 0.099573 0.099585 0.099438 0.099585 0.099531 0.099539 0.099535 0.099542 0.099558 0.099635 0.099607 0.09968 0.099609 0.099539 0.099535 0.099579 0.099596 0.099534
0.095513 0.095494 0.095505 0.095487 0.095514 0.09558 0.095499 0.0955 0.095568 0.095462 0.095476 0.095666 0.095556 0.095595 0.095551 0.095538 0.095503 0.095524 0.095485 0.095517 0.095481 0.095549 0.09553 0.095524 0.095586 0.095517 0.095578 0.095511 0.095493 0.095619 0.09547 0.095469 0.095422 0.09548 0.095482 0.095492 0.095595 0.09547 0.095533 0.095441 0.09556 0.095489 0.095512 0.095538 0.095555 0.095575 0.09553 0.095552 0.095532 0.095439 0.095565 0.095517 0.09558 0.095503 0.095524 0.095519 0.095613 0.095504 0.095468 0.09549 0.095545 0.095511 0.095492 0.095483 0.095473 0.09542 0.095507 0.095559 0.095477 0.095506 0.095483 0.09552 0.095543 0.095543 0.095504 0.095447 0.09548 0.095519 0.095568 0.095537 0.095478 0.095509 0.095531 0.095547 0.095404 0.095547 0.095495 0.095503 0.095496 0.095511 0.09552 0.095593 0.095566 0.095636 0.095568 0.095509 0.095501 0.095539 0.095556 0.0955
0.091681 0.091657 0.091672 0.091651 0.091688 0.091745 0.091663 0.09167 0.091735 0.091632 0.091642 0.09183 0.091725 0.091754 0.091716 0.091698 0.091668 0.09169 0.091651 0.091679 0.091643 0.091713 0.091691 0.091693 0.091753 0.091684 0.091749 0.09168 0.091657 0.091781 0.09164 0.091636 0.091589 0.091645 0.09165 0.091663 0.091757 0.09163 0.091696 0.091611 0.091721 0.091654 0.091677 0.091705 0.091719 0.091739 0.091694 0.091719 0.091699 0.091608 0.091727 0.091685 0.091744 0.091673 0.091691 0.091683 0.091777 0.091668 0.091636 0.091658 0.091711 0.091677 0.091656 0.091643 0.091635 0.091591 0.091672 0.091719 0.091643 0.091668 0.091647 0.091687 0.091708 0.091707 0.091665 0.091616 0.09165 0.091683 0.091734 0.091707 0.091644 0.091673 0.091693 0.091713 0.091573 0.091713 0.091663 0.09167 0.091661 0.091684 0.091686 0.091756 0.091728 0.091795 0.091731 0.091682 0.091669 0.091703 0.09172 0.091669
0.088054 0.088027 0.088045 0.088021 0.088067 0.088115 0.088034 0.088046 0.088108 0.088008 0.088014 0.088199 0.0881 0.088119 0.088087 0.088063 0.088038 0.088062 0.088024 0.088047 0.08801 0.088083 0.088057 0.088067 0.088125 0.088055 0.088125 0.088055 0.088028 0.088149 0.088016 0.088008 0.087962 0.088015 0.088023 0.088039 0.088125 0.087996 0.088064 0.087987 0.088088 0.088024 0.088047 0.088077 0.088089 0.088109 0.088063 0.088092 0.088071 0.087982 0.088095 0.088057 0.088113 0.088049 0.088064 0.088053 0.088146 0.088038 0.08801 0.088031 0.088083 0.088048 0.088026 0.088009 0.088003 0.087968 0.088043 0.088086 0.088015 0.088037 0.088016 0.088061 0.088078 0.088076 0.088032 0.08799 0.088026 0.088053 0.088105 0.088081 0.088015 0.088043 0.08806 0.088084 0.087948 0.088084 0.088037 0.088043 0.088031 0.088063 0.088058 0.088123 0.088096 0.08816 0.088099 0.08806 0.088044 0.088073 0.088089 0.088043
0.084633 0.084602 0.084623 0.084597 0.084651 0.084691 0.08461 0.084628 0.084686 0.08459 0.084592 0.084774 0.08468 0.08469 0.084664 0.084633 0.084614 0.084639 0.084602 0.08462 0.084583 0.084659 0.08463 0.084648 0.084702 0.084633 0.084706 0.084635 0.084604 0.084722 0.084597 0.084586 0.08454 0.084591 0.084602 0.08462 0.084698 0.084568 0.084638 0.084569 0.084661 0.084601 0.084623 0.084655 0.084664 0.084684 0.084638 0.08467 0.084649 0.084562 0.084668 0.084636 0.084688 0.084629 0.084642 0.084628 0.084721 0.084613 0.084589 0.08461 0.084661 0.084626 0.084601 0.084581 0.084577 0.084551 0.084619 0.084657 0.084592 0.084611 0.084592 0.084639 0.084654 0.084651 0.084605 0.084571 0.084608 0.084629 0.084682 0.084662 0.084592 0.084618 0.084634 0.084662 0.084529 0.084661 0.084616 0.084622 0.084608 0.084647 0.084635 0.084697 0.08467 0.084731 0.084673 0.084644 0.084624 0.084648 0.084664 0.084623
0.081416 0.081381 0.081405 0.081377 0.081439 0.081471 0.08139 0.081413 0.081468 0.081375 0.081374 0.081553 0.081464 0.081464 0.081444 0.081408 0.081395 0.081421 0.081384 0.081398 0.081361 0.081439 0.081406 0.081432 0.081484 0.081414 0.081491 0.081419 0.081384 0.081499 0.081382 0.081368 0.081323 0.081371 0.081384 0.081406 0.081476 0.081344 0.081416 0.081354 0.081438 0.081381 0.081403 0.081437 0.081443 0.081463 0.081417 0.081453 0.081431 0.081347 0.081446 0.081418 0.081467 0.081414 0.081424 0.081408 0.0815 0.081393 0.081373 0.081393 0.081443 0.081407 0.081381 0.081358 0.081354 0.081338 0.0814 0.081433 0.081374 0.081389 0.081371 0.081422 0.081434 0.08143 0.081382 0.081355 0.081394 0.081409 0.081463 0.081446 0.081373 0.081398 0.081411 0.081443 0.081314 0.081442 0.081399 0.081405 0.081388 0.081435 0.081416 0.081474 0.081448 0.081506 0.081451 0.081432 0.081408 0.081428 0.081443 0.081408
0.078399 0.07836 0.078388 0.078357 0.078428 0.078451 0.078371 0.078399 0.078451 0.078361 0.078356 0.078532 0.078448 0.07844 0.078425 0.078384 0.078376 0.078403 0.078366 0.078377 0.078339 0.07842 0.078383 0.078416 0.078466 0.078396 0.078477 0.078403 0.078365 0.078477 0.078368 0.078351 0.078306 0.078352 0.078368 0.078392 0.078454 0.078321 0.078394 0.07834 0.078415 0.078362 0.078384 0.078419 0.078423 0.078443 0.078397 0.078436 0.078413 0.078331 0.078424 0.078401 0.078447 0.0784 0.078407 0.078388 0.078479 0.078373 0.078357 0.078376 0.078425 0.078389 0.078361 0.078335 0.078333 0.078325 0.078381 0.07841 0.078356 0.078368 0.078351 0.078406 0.078415 0.07841 0.078359 0.07834 0.07838 0.07839 0.078445 0.078431 0.078355 0.078378 0.078389 0.078424 0.0783 0.078423 0.078382 0.078388 0.078369 0.078423 0.078397 0.078452 0.078427 0.078481 0.07843 0.078421 0.078392 0.078408 0.078422 0.078392
0.075579 0.075536 0.075567 0.075534 0.075612 0.075628 0.075548 0.07558 0.075629 0.075543 0.075535 0.075708 0.075628 0.075612 0.075603 0.075556 0.075553 0.075581 0.075545 0.075552 0.075514 0.075596 0.075557 0.075597 0.075644 0.075575 0.075659 0.075584 0.075543 0.07565 0.07555 0.07553 0.075486 0.075529 0.075547 0.075574 0.075628 0.075494 0.075569 0.075522 0.075589 0.07554 0.075561 0.075597 0.075599 0.075619 0.075572 0.075615 0.075592 0.075512 0.075598 0.07558 0.075623 0.075581 0.075585 0.075564 0.075655 0.07555 0.075537 0.075556 0.075603 0.075566 0.075537 0.075508 0.075508 0.075508 0.075558 0.075583 0.075534 0.075544 0.075527 0.075585 0.075591 0.075586 0.075534 0.075521 0.075563 0.075567 0.075623 0.075612 0.075532 0.075554 0.075564 0.075602 0.075481 0.075601 0.075562 0.075568 0.075546 0.075607 0.075575 0.075627 0.075602 0.075653 0.075605 0.075605 0.075573 0.075584 0.075598 0.075573
0.072948 0.072903 0.072936 0.072901 0.072986 0.072994 0.072916 0.072952 0.072998 0.072916 0.072903 0.073073 0.072999 0.072974 0.07297 0.072919 0.07292 0.07295 0.072914 0.072917 0.072879 0.072963 0.072921 0.072968 0.073012 0.072943 0.07303 0.072955 0.07291 0.073015 0.072922 0.072899 0.072856 0.072896 0.072917 0.072946 0.072992 0.072857 0.072935 0.072895 0.072953 0.072907 0.072928 0.072966 0.072965 0.072986 0.072939 0.072984 0.07296 0.072883 0.072963 0.072949 0.072989 0.072952 0.072954 0.072931 0.073021 0.072917 0.072907 0.072926 0.072972 0.072935 0.072904 0.072872 0.072873 0.072881 0.072926 0.072947 0.072903 0.072909 0.072894 0.072955 0.072958 0.072952 0.072898 0.072893 0.072935 0.072934 0.072991 0.072982 0.0729 0.072921 0.072928 0.07297 0.072853 0.072969 0.072932 0.072937 0.072913 0.072981 0.072943 0.072991 0.072967 0.073015 0.07297 0.072979 0.072943 0.07295 0.072964 0.072944
0.070501 0.070453 0.070489 0.070451 0.070543 0.070544 0.070466 0.070507 0.07055 0.070471 0.070455 0.070622 0.070552 0.07052 0.070521 0.070465 0.070471 0.070502 0.070467 0.070465 0.070427 0.070513 0.070468 0.070522 0.070563 0.070495 0.070585 0.070509 0.070461 0.070562 0.070477 0.070452 0.070409 0.070447 0.07047 0.070501 0.07054 0.070405 0.070483 0.07045 0.0705 0.070458 0.070479 0.070518 0.070515 0.070535 0.070488 0.070536 0.070512 0.070438 0.070511 0.070501 0.070538 0.070507 0.070506 0.070481 0.07057 0.070467 0.070461 0.070479 0.070524 0.070486 0.070454 0.07042 0.070422 0.070438 0.070477 0.070494 0.070455 0.070458 0.070444 0.070508 0.070509 0.070502 0.070446 0.070447 0.07049 0.070484 0.070542 0.070536 0.070452 0.070471 0.070477 0.070521 0.070408 0.07052 0.070485 0.07049 0.070464 0.070538 0.070495 0.070539 0.070516 0.07056 0.070519 0.070536 0.070497 0.0705 0.070513 0.070498
0.068229 0.068178 0.068217 0.068178 0.068276 0.06827 0.068193 0.068238 0.068277 0.068202 0.068183 0.068346 0.068281 0.068241 0.068248 0.068187 0.068197 0.068229 0.068195 0.06819 0.068151 0.068239 0.068192 0.068251 0.06829 0.068222 0.068314 0.068238 0.068187 0.068285 0.068207 0.06818 0.068138 0.068173 0.068199 0.068232 0.068264 0.068128 0.068208 0.068181 0.068224 0.068185 0.068205 0.068246 0.06824 0.068261 0.068213 0.068264 0.06824 0.068167 0.068235 0.068229 0.068263 0.068237 0.068234 0.068207 0.068295 0.068193 0.06819 0.068207 0.068251 0.068213 0.06818 0.068143 0.068147 0.06817 0.068203 0.068217 0.068183 0.068183 0.06817 0.068236 0.068235 0.068227 0.06817 0.068177 0.068221 0.068211 0.068269 0.068266 0.068179 0.068197 0.068201 0.068248 0.068139 0.068246 0.068214 0.068218 0.06819 0.06827 0.068222 0.068263 0.06824 0.068282 0.068243 0.068268 0.068227 0.068226 0.068238 0.068228
0.066125 0.066071 0.066112 0.066071 0.066176 0.066163 0.066087 0.066135 0.066172 0.0661 0.066078 0.066238 0.066177 0.066131 0.066141 0.066077 0.066091 0.066124 0.06609 0.066082 0.066043 0.066132 0.066082 0.066147 0.066184 0.066117 0.066211 0.066135 0.066081 0.066176 0.066105 0.066075 0.066034 0.066067 0.066094 0.06613 0.066155 0.066019 0.0661 0.066079 0.066115 0.066079 0.066099 0.06614 0.066133 0.066153 0.066106 0.066159 0.066134 0.066065 0.066127 0.066124 0.066156 0.066134 0.066129 0.0661 0.066187 0.066087 0.066086 0.066103 0.066146 0.066107 0.066074 0.066035 0.066039 0.066069 0.066097 0.066107 0.066078 0.066076 0.066063 0.066132 0.066128 0.06612 0.066061 0.066075 0.066119 0.066104 0.066162 0.066162 0.066074 0.06609 0.066092 0.066142 0.066037 0.06614 0.06611 0.066114 0.066084 0.066169 0.066116 0.066154 0.066132 0.066171 0.066135 0.066168 0.066123 0.066119 0.06613 0.066124
0.064179 0.064123 0.064165 0.064123 0.064233 0.064214 0.064139 0.064191 0.064225 0.064156 0.064131 0.064287 0.064231 0.064178 0.064193 0.064125 0.064143 0.064177 0.064143 0.064132 0.064094 0.064184 0.064132 0.064202 0.064237 0.064169 0.064266 0.064189 0.064133 0.064225 0.064161 0.064129 0.064088 0.064119 0.064148 0.064186 0.064204 0.064068 0.06415 0.064135 0.064164 0.064132 0.064151 0.064193 0.064184 0.064204 0.064157 0.064212 0.064187 0.06412 0.064176 0.064178 0.064206 0.064189 0.064182 0.064151 0.064237 0.064138 0.064141 0.064157 0.064198 0.06416 0.064125 0.064084 0.064089 0.064126 0.06415 0.064156 0.064131 0.064126 0.064115 0.064185 0.064179 0.064171 0.064111 0.06413 0.064175 0.064156 0.064215 0.064217 0.064126 0.064142 0.064142 0.064194 0.064093 0.064193 0.064164 0.064168 0.064136 0.064227 0.064169 0.064203 0.064182 0.064218 0.064185 0.064225 0.064178 0.06417 0.064181 0.064179
0.062381 0.062323 0.062368 0.062324 0.062439 0.062414 0.06234 0.062395 0.062426 0.06236 0.062334 0.062486 0.062434 0.062375 0.062394 0.062322 0.062344 0.062378 0.062346 0.062332 0.062293 0.062384 0.06233 0.062405 0.062438 0.062371 0.06247 0.062392 0.062334 0.062423 0.062365 0.062331 0.062292 0.06232 0.062351 0.06239 0.062403 0.062267 0.062349 0.06234 0.062362 0.062333 0.062351 0.062395 0.062384 0.062404 0.062357 0.062414 0.062389 0.062324 0.062375 0.06238 0.062406 0.062393 0.062384 0.062352 0.062436 0.062339 0.062344 0.06236 0.0624 0.062362 0.062326 0.062283 0.062289 0.062332 0.062351 0.062353 0.062333 0.062326 0.062315 0.062388 0.06238 0.062371 0.06231 0.062334 0.06238 0.062356 0.062415 0.06242 0.062328 0.062342 0.062341 0.062395 0.062298 0.062394 0.062367 0.06237 0.062337 0.062432 0.06237 0.062402 0.062381 0.062414 0.062384 0.06243 0.062381 0.06237 0.062381 0.062382
0.060723 0.060662 0.060709 0.060664 0.060783 0.060753 0.06068 0.060738 0.060767 0.060704 0.060675 0.060824 0.060776 0.060711 0.060734 0.060659 0.060685 0.060719 0.060687 0.06067 0.060632 0.060723 0.060668 0.060747 0.060778 0.060712 0.060812 0.060735 0.060675 0.06076 0.060708 0.060672 0.060634 0.06066 0.060693 0.060733 0.06074 0.060605 0.060688 0.060684 0.0607 0.060673 0.060691 0.060735 0.060723 0.060743 0.060696 0.060754 0.06073 0.060667 0.060713 0.060721 0.060745 0.060736 0.060725 0.060691 0.060775 0.060679 0.060686 0.060702 0.060741 0.060702 0.060666 0.060621 0.060628 0.060677 0.060691 0.060691 0.060674 0.060665 0.060655 0.060729 0.06072 0.06071 0.060648 0.060677 0.060723 0.060696 0.060756 0.060762 0.060669 0.060682 0.06068 0.060736 0.060641 0.060734 0.060709 0.060712 0.060677 0.060777 0.06071 0.060739 0.060719 0.06075 0.060723 0.060775 0.060723 0.060709 0.06072 0.060725
0.059194 0.059131 0.05918 0.059133 0.059257 0.059222 0.059149 0.05921 0.059237 0.059177 0.059145 0.059291 0.059247 0.059177 0.059203 0.059126 0.059154 0.059189 0.059158 0.059138 0.0591 0.059192 0.059135 0.059219 0.059247 0.059182 0.059283 0.059206 0.059144 0.059227 0.059181 0.059143 0.059106 0.05913 0.059164 0.059206 0.059208 0.059073 0.059156 0.059157 0.059167 0.059143 0.059161 0.059206 0.059191 0.059211 0.059165 0.059225 0.0592 0.059139 0.059181 0.059191 0.059213 0.059208 0.059196 0.05916 0.059242 0.059148 0.059158 0.059173 0.05921 0.059172 0.059135 0.059089 0.059097 0.05915 0.059161 0.059158 0.059145 0.059134 0.059124 0.0592 0.059189 0.059178 0.059116 0.059149 0.059196 0.059166 0.059225 0.059233 0.059139 0.059151 0.059147 0.059205 0.059114 0.059203 0.05918 0.059183 0.059147 0.05925 0.05918 0.059207 0.059187 0.059216 0.05919 0.059248 0.059195 0.059178 0.059188 0.059197
0.057784 0.05772 0.05777 0.057722 0.057849 0.05781 0.057738 0.057802 0.057826 0.057768 0.057735 0.057878 0.057837 0.057763 0.057792 0.057712 0.057743 0.057778 0.057748 0.057726 0.057688 0.057781 0.057722 0.057809 0.057836 0.057771 0.057874 0.057797 0.057734 0.057814 0.057772 0.057733 0.057696 0.057719 0.057754 0.057797 0.057794 0.05766 0.057743 0.057749 0.057754 0.057733 0.05775 0.057795 0.057779 0.057799 0.057753 0.057814 0.057789 0.05773 0.057768 0.057781 0.0578 0.057799 0.057785 0.057749 0.05783 0.057737 0.057749 0.057763 0.0578 0.057761 0.057724 0.057676 0.057685 0.057743 0.05775 0.057744 0.057735 0.057722 0.057713 0.05779 0.057777 0.057766 0.057704 0.057741 0.057788 0.057754 0.057814 0.057824 0.057729 0.05774 0.057735 0.057794 0.057706 0.057792 0.05777 0.057773 0.057736 0.057842 0.057769 0.057793 0.057774 0.057801 0.057778 0.057841 0.057785 0.057766 0.057776 0.057787
0.056483 0.056418 0.056469 0.056421 0.056551 0.056508 0.056437 0.056502 0.056524 0.05647 0.056435 0.056574 0.056536 0.056458 0.05649 0.056408 0.056442 0.056477 0.056447 0.056424 0.056386 0.056479 0.056419 0.056509 0.056534 0.05647 0.056574 0.056497 0.056432 0.05651 0.056473 0.056433 0.056397 0.056418 0.056454 0.056498 0.056491 0.056357 0.056441 0.05645 0.05645 0.056431 0.056448 0.056494 0.056477 0.056497 0.056451 0.056513 0.056488 0.056431 0.056465 0.05648 0.056498 0.056499 0.056485 0.056447 0.056526 0.056435 0.056449 0.056463 0.056498 0.05646 0.056423 0.056373 0.056383 0.056445 0.056448 0.05644 0.056434 0.05642 0.056412 0.05649 0.056475 0.056464 0.056401 0.056442 0.056489 0.056453 0.056512 0.056524 0.056428 0.056438 0.056432 0.056493 0.056408 0.05649 0.05647 0.056473 0.056435 0.056544 0.056468 0.05649 0.056471 0.056496 0.056475 0.056542 0.056486 0.056464 0.056473 0.056488
0.055282 0.055216 0.055268 0.055219 0.055352 0.055305 0.055236 0.055303 0.055323 0.05527 0.055234 0.05537 0.055335 0.055254 0.055288 0.055204 0.05524 0.055276 0.055247 0.055221 0.055183 0.055276 0.055216 0.055309 0.055332 0.055269 0.055373 0.055297 0.055231 0.055306 0.055274 0.055233 0.055197 0.055216 0.055254 0.055299 0.055287 0.055155 0.055238 0.055251 0.055247 0.05523 0.055247 0.055292 0.055274 0.055294 0.055249 0.055312 0.055287 0.055232 0.055262 0.055279 0.055295 0.055299 0.055283 0.055245 0.055323 0.055233 0.055249 0.055262 0.055297 0.055259 0.055221 0.055171 0.055181 0.055247 0.055247 0.055237 0.055233 0.055217 0.05521 0.055289 0.055273 0.055262 0.055198 0.055243 0.05529 0.055251 0.05531 0.055323 0.055227 0.055236 0.055229 0.055291 0.055209 0.055289 0.055269 0.055272 0.055233 0.055345 0.055267 0.055286 0.055268 0.055291 0.055272 0.055343 0.055285 0.055262 0.055271 0.055287
0.054172 0.054105 0.054157 0.054108 0.054243 0.054193 0.054124 0.054193 0.054211 0.054161 0.054124 0.054257 0.054225 0.05414 0.054177 0.054091 0.054129 0.054165 0.054136 0.054109 0.054072 0.054165 0.054103 0.054199 0.054221 0.054158 0.054262 0.054186 0.05412 0.054192 0.054165 0.054122 0.054088 0.054105 0.054144 0.054189 0.054174 0.054043 0.054126 0.054143 0.054134 0.054119 0.054135 0.054181 0.054162 0.054182 0.054137 0.054201 0.054176 0.054122 0.054149 0.054169 0.054182 0.05419 0.054173 0.054134 0.05421 0.054122 0.054139 0.054152 0.054186 0.054148 0.05411 0.054058 0.054069 0.054139 0.054136 0.054124 0.054123 0.054106 0.054099 0.054178 0.054161 0.05415 0.054086 0.054133 0.05418 0.054139 0.054198 0.054213 0.054116 0.054125 0.054117 0.054179 0.054101 0.054177 0.054159 0.054162 0.054122 0.054236 0.054156 0.054173 0.054155 0.054176 0.054159 0.054235 0.054175 0.05415 0.054158 0.054178
0.053142 0.053075 0.053128 0.053078 0.053215 0.053162 0.053094 0.053164 0.053181 0.053133 0.053094 0.053224 0.053195 0.053107 0.053146 0.053059 0.053099 0.053135 0.053107 0.053078 0.053041 0.053134 0.053072 0.053169 0.05319 0.053128 0.053233 0.053157 0.05309 0.05316 0.053136 0.053093 0.053059 0.053075 0.053114 0.053161 0.053142 0.053012 0.053095 0.053115 0.053102 0.053089 0.053105 0.053151 0.053131 0.053151 0.053106 0.05317 0.053146 0.053094 0.053117 0.053139 0.053151 0.053161 0.053143 0.053103 0.053179 0.053092 0.05311 0.053123 0.053155 0.053118 0.05308 0.053028 0.053039 0.053111 0.053106 0.053092 0.053093 0.053075 0.053069 0.053149 0.053131 0.053119 0.053055 0.053105 0.053152 0.053109 0.053168 0.053183 0.053086 0.053095 0.053086 0.053149 0.053073 0.053147 0.05313 0.053132 0.053092 0.053208 0.053126 0.053141 0.053124 0.053143 0.053128 0.053206 0.053146 0.053119 0.053127 0.053148
0.052185 0.052117 0.05217 0.05212 0.052258 0.052203 0.052137 0.052207 0.052223 0.052177 0.052137 0.052264 0.052237 0.052147 0.052188 0.0521 0.052141 0.052177 0.05215 0.05212 0.052083 0.052175 0.052113 0.052212 0.052231 0.05217 0.052275 0.0522 0.052132 0.0522 0.05218 0.052136 0.052103 0.052118 0.052157 0.052204 0.052183 0.052053 0.052136 0.052158 0.052143 0.052132 0.052147 0.052193 0.052172 0.052192 0.052148 0.052212 0.052188 0.052138 0.052158 0.052181 0.052192 0.052204 0.052185 0.052145 0.052219 0.052134 0.052153 0.052166 0.052197 0.05216 0.052122 0.052069 0.052081 0.052155 0.052148 0.052132 0.052136 0.052117 0.052111 0.052191 0.052172 0.05216 0.052097 0.052149 0.052195 0.052151 0.052209 0.052226 0.052129 0.052136 0.052127 0.052191 0.052117 0.052188 0.052173 0.052175 0.052134 0.052251 0.052168 0.052182 0.052165 0.052183 0.052169 0.05225 0.052189 0.052161 0.052169 0.052191
0.051291 0.051223 0.051277 0.051226 0.051365 0.051308 0.051242 0.051314 0.051328 0.051284 0.051243 0.051368 0.051343 0.051251 0.051293 0.051205 0.051247 0.051283 0.051256 0.051225 0.051188 0.051281 0.051218 0.051318 0.051336 0.051276 0.051381 0.051306 0.051238 0.051304 0.051287 0.051243 0.05121 0.051224 0.051264 0.051311 0.051287 0.051159 0.051241 0.051266 0.051248 0.051238 0.051253 0.051299 0.051277 0.051297 0.051253 0.051318 0.051293 0.051245 0.051263 0.051287 0.051297 0.05131 0.051291 0.05125 0.051323 0.05124 0.05126 0.051272 0.051303 0.051266 0.051228 0.051175 0.051187 0.051263 0.051253 0.051237 0.051243 0.051222 0.051217 0.051297 0.051278 0.051265 0.051202 0.051256 0.051302 0.051257 0.051314 0.051332 0.051235 0.051242 0.051232 0.051296 0.051225 0.051294 0.051279 0.051281 0.05124 0.051358 0.051273 0.051286 0.05127 0.051286 0.051274 0.051357 0.051296 0.051266 0.051274 0.051298
0.050453 0.050384 0.050438 0.050388 0.050528 0.050468 0.050404 0.050476 0.050489 0.050446 0.050405 0.050527 0.050504 0.050411 0.050454 0.050365 0.050409 0.050444 0.050418 0.050386 0.05035 0.050441 0.050379 0.05048 0.050497 0.050437 0.050542 0.050468 0.0504 0.050464 0.050449 0.050405 0.050373 0.050386 0.050426 0.050473 0.050447 0.05032 0.050402 0.050429 0.050408 0.050399 0.050414 0.05046 0.050438 0.050457 0.050414 0.050479 0.050455 0.050408 0.050423 0.050449 0.050457 0.050472 0.050452 0.050412 0.050484 0.050401 0.050422 0.050434 0.050464 0.050428 0.050389 0.050336 0.050348 0.050426 0.050415 0.050397 0.050404 0.050383 0.050378 0.050459 0.050439 0.050426 0.050363 0.050418 0.050465 0.050418 0.050475 0.050493 0.050397 0.050403 0.050393 0.050457 0.050388 0.050455 0.050441 0.050443 0.050402 0.05052 0.050435 0.050446 0.05043 0.050445 0.050434 0.050519 0.050457 0.050427 0.050434 0.05046
0.049662 0.049594 0.049648 0.049598 0.049738 0.049677 0.049614 0.049686 0.049698 0.049657 0.049615 0.049735 0.049713 0.049619 0.049663 0.049574 0.049618 0.049654 0.049628 0.049595 0.04956 0.04965 0.049588 0.049689 0.049706 0.049647 0.049751 0.049678 0.049609 0.049672 0.049659 0.049615 0.049583 0.049595 0.049636 0.049683 0.049655 0.04953 0.049611 0.049639 0.049617 0.049609 0.049624 0.049669 0.049647 0.049666 0.049623 0.049688 0.049664 0.049618 0.049632 0.049658 0.049666 0.049682 0.049662 0.049621 0.049692 0.04961 0.049632 0.049644 0.049673 0.049637 0.049599 0.049546 0.049558 0.049637 0.049625 0.049606 0.049614 0.049593 0.049588 0.049668 0.049648 0.049635 0.049573 0.049629 0.049675 0.049627 0.049684 0.049703 0.049607 0.049613 0.049602 0.049666 0.049599 0.049664 0.049651 0.049653 0.049612 0.04973 0.049644 0.049654 0.049639 0.049653 0.049643 0.049729 0.049667 0.049636 0.049643 0.04967
0.048913 0.048844 0.048898 0.048849 0.048988 0.048926 0.048864 0.048937 0.048948 0.048908 0.048866 0.048983 0.048963 0.048868 0.048913 0.048824 0.048869 0.048904 0.048879 0.048846 0.04881 0.0489 0.048838 0.04894 0.048955 0.048897 0.049001 0.048929 0.04886 0.048921 0.04891 0.048866 0.048835 0.048846 0.048887 0.048934 0.048905 0.048781 0.048861 0.048891 0.048867 0.04886 0.048874 0.04892 0.048897 0.048916 0.048873 0.048938 0.048914 0.04887 0.048882 0.048909 0.048915 0.048933 0.048912 0.048871 0.048941 0.048861 0.048883 0.048895 0.048923 0.048888 0.048849 0.048796 0.048809 0.048889 0.048875 0.048856 0.048865 0.048843 0.048839 0.048919 0.048898 0.048885 0.048823 0.04888 0.048926 0.048877 0.048934 0.048953 0.048858 0.048863 0.048852 0.048916 0.048851 0.048914 0.048901 0.048903 0.048862 0.048981 0.048895 0.048904 0.048889 0.048902 0.048892 0.04898 0.048918 0.048886 0.048893 0.04892
0.048198 0.048129 0.048183 0.048134 0.048273 0.04821 0.048149 0.048222 0.048232 0.048193 0.048152 0.048266 0.048248 0.048152 0.048197 0.048108 0.048154 0.048189 0.048164 0.04813 0.048095 0.048185 0.048122 0.048224 0.048239 0.048182 0.048285 0.048213 0.048145 0.048204 0.048196 0.048151 0.048121 0.048131 0.048172 0.048219 0.048188 0.048066 0.048146 0.048176 0.048151 0.048145 0.048159 0.048204 0.048181 0.0482 0.048158 0.048223 0.048199 0.048155 0.048166 0.048194 0.048199 0.048218 0.048197 0.048156 0.048225 0.048146 0.048169 0.04818 0.048208 0.048172 0.048134 0.048081 0.048094 0.048175 0.04816 0.04814 0.048151 0.048128 0.048124 0.048203 0.048182 0.04817 0.048108 0.048166 0.048211 0.048162 0.048218 0.048238 0.048143 0.048148 0.048137 0.048201 0.048137 0.048198 0.048186 0.048188 0.048147 0.048266 0.048179 0.048188 0.048173 0.048185 0.048177 0.048265 0.048203 0.048171 0.048177 0.048205
0.047511 0.047443 0.047496 0.047447 0.047586 0.047523 0.047462 0.047535 0.047544 0.047507 0.047465 0.047578 0.04756 0.047464 0.04751 0.047421 0.047467 0.047502 0.047477 0.047443 0.047409 0.047498 0.047435 0.047537 0.047551 0.047495 0.047597 0.047526 0.047458 0.047516 0.047509 0.047465 0.047435 0.047445 0.047485 0.047532 0.047501 0.04738 0.047459 0.04749 0.047464 0.047458 0.047472 0.047517 0.047494 0.047512 0.047471 0.047535 0.047512 0.047469 0.047479 0.047506 0.047512 0.047531 0.04751 0.047469 0.047537 0.047459 0.047482 0.047493 0.04752 0.047486 0.047448 0.047395 0.047408 0.047489 0.047473 0.047453 0.047464 0.047441 0.047437 0.047516 0.047495 0.047483 0.047421 0.047479 0.047524 0.047475 0.04753 0.04755 0.047457 0.047461 0.04745 0.047513 0.047451 0.047511 0.0475 0.047501 0.04746 0.047578 0.047492 0.0475 0.047485 0.047497 0.047489 0.047577 0.047516 0.047484 0.04749 0.047518
0.046846 0.046779 0.046832 0.046783 0.046921 0.046858 0.046799 0.046871 0.046879 0.046843 0.046801 0.046912 0.046895 0.0468 0.046845 0.046757 0.046803 0.046837 0.046813 0.046779 0.046746 0.046833 0.046771 0.046873 0.046886 0.046831 0.046932 0.046862 0.046795 0.046851 0.046845 0.046801 0.046772 0.046781 0.046821 0.046868 0.046836 0.046717 0.046795 0.046826 0.046799 0.046794 0.046808 0.046852 0.046829 0.046847 0.046807 0.04687 0.046847 0.046806 0.046814 0.046842 0.046847 0.046866 0.046845 0.046805 0.046871 0.046795 0.046818 0.046829 0.046856 0.046821 0.046784 0.046732 0.046744 0.046825 0.046809 0.046788 0.0468 0.046778 0.046774 0.046852 0.04683 0.046818 0.046757 0.046816 0.04686 0.046811 0.046866 0.046886 0.046793 0.046797 0.046786 0.046849 0.046788 0.046846 0.046836 0.046837 0.046797 0.046914 0.046828 0.046835 0.046821 0.046832 0.046824 0.046913 0.046852 0.046819 0.046825 0.046854
0.0462 0.046133 0.046186 0.046137 0.046274 0.046211 0.046152 0.046224 0.046232 0.046197 0.046155 0.046264 0.046248 0.046153 0.046199 0.046111 0.046157 0.046191 0.046167 0.046133 0.0461 0.046186 0.046125 0.046226 0.046239 0.046184 0.046284 0.046215 0.046148 0.046204 0.046199 0.046155 0.046126 0.046135 0.046175 0.046221 0.046189 0.046071 0.046148 0.04618 0.046153 0.046148 0.046161 0.046206 0.046183 0.0462 0.04616 0.046223 0.046201 0.04616 0.046167 0.046196 0.0462 0.04622 0.046199 0.046159 0.046224 0.046149 0.046172 0.046183 0.046209 0.046175 0.046138 0.046086 0.046099 0.04618 0.046163 0.046142 0.046154 0.046132 0.046128 0.046205 0.046184 0.046172 0.046112 0.04617 0.046214 0.046165 0.046219 0.046239 0.046147 0.046151 0.046139 0.046202 0.046143 0.0462 0.046189 0.046191 0.04615 0.046267 0.046182 0.046188 0.046174 0.046185 0.046178 0.046266 0.046205 0.046173 0.046179 0.046208
0.045566 0.0455 0.045553 0.045505 0.04564 0.045577 0.04552 0.04559 0.045598 0.045563 0.045522 0.045629 0.045614 0.04552 0.045565 0.045479 0.045524 0.045557 0.045534 0.045501 0.045468 0.045553 0.045492 0.045592 0.045605 0.045551 0.04565 0.045582 0.045516 0.04557 0.045566 0.045522 0.045494 0.045503 0.045542 0.045588 0.045555 0.045439 0.045515 0.045548 0.04552 0.045516 0.045528 0.045572 0.045549 0.045567 0.045527 0.04559 0.045567 0.045527 0.045534 0.045562 0.045566 0.045586 0.045565 0.045526 0.04559 0.045516 0.045539 0.04555 0.045576 0.045542 0.045505 0.045454 0.045466 0.045547 0.04553 0.045509 0.045521 0.045499 0.045495 0.045572 0.04555 0.045539 0.045479 0.045537 0.04558 0.045532 0.045585 0.045605 0.045514 0.045518 0.045506 0.045569 0.04551 0.045566 0.045556 0.045557 0.045518 0.045633 0.045548 0.045555 0.045541 0.045551 0.045544 0.045632 0.045572 0.04554 0.045545 0.045574
0.044942 0.044877 0.044929 0.044881 0.045015 0.044953 0.044896 0.044966 0.044974 0.04494 0.044899 0.045004 0.044989 0.044896 0.044941 0.044855 0.0449 0.044933 0.04491 0.044877 0.044845 0.044929 0.044869 0.044968 0.04498 0.044927 0.045024 0.044958 0.044892 0.044946 0.044942 0.044899 0.044871 0.044879 0.044918 0.044964 0.044931 0.044817 0.044892 0.044924 0.044896 0.044892 0.044905 0.044948 0.044925 0.044943 0.044903 0.044965 0.044943 0.044904 0.04491 0.044938 0.044942 0.044962 0.044941 0.044902 0.044966 0.044893 0.044916 0.044926 0.044951 0.044918 0.044882 0.044831 0.044843 0.044923 0.044906 0.044885 0.044898 0.044875 0.044872 0.044948 0.044927 0.044915 0.044856 0.044913 0.044956 0.044908 0.04496 0.04498 0.044891 0.044895 0.044883 0.044944 0.044887 0.044942 0.044932 0.044933 0.044894 0.045008 0.044924 0.04493 0.044917 0.044927 0.04492 0.045007 0.044948 0.044916 0.044921 0.04495
0.044324 0.044259 0.044311 0.044264 0.044396 0.044334 0.044278 0.044348 0.044355 0.044321 0.044281 0.044385 0.044371 0.044278 0.044323 0.044238 0.044282 0.044315 0.044292 0.04426 0.044228 0.044311 0.044252 0.044349 0.044361 0.044309 0.044405 0.044339 0.044275 0.044327 0.044323 0.044281 0.044253 0.044262 0.0443 0.044345 0.044313 0.0442 0.044274 0.044306 0.044278 0.044275 0.044287 0.044329 0.044307 0.044324 0.044286 0.044347 0.044325 0.044286 0.044292 0.04432 0.044324 0.044343 0.044323 0.044284 0.044347 0.044275 0.044298 0.044308 0.044333 0.0443 0.044264 0.044214 0.044226 0.044305 0.044288 0.044268 0.04428 0.044258 0.044255 0.044329 0.044308 0.044297 0.044239 0.044296 0.044338 0.04429 0.044342 0.044361 0.044273 0.044277 0.044265 0.044326 0.044269 0.044324 0.044314 0.044315 0.044276 0.044389 0.044306 0.044312 0.044299 0.044309 0.044302 0.044388 0.04433 0.044298 0.044303 0.044332
0.043709 0.043645 0.043695 0.043649 0.043779 0.043719 0.043663 0.043732 0.043739 0.043706 0.043666 0.043769 0.043754 0.043663 0.043707 0.043624 0.043667 0.0437 0.043677 0.043645 0.043613 0.043696 0.043637 0.043733 0.043746 0.043694 0.043789 0.043723 0.04366 0.043712 0.043708 0.043666 0.043639 0.043647 0.043685 0.043729 0.043698 0.043586 0.043659 0.043691 0.043663 0.04366 0.043672 0.043714 0.043692 0.043709 0.043671 0.043731 0.043709 0.043671 0.043677 0.043705 0.043708 0.043728 0.043707 0.043669 0.043731 0.04366 0.043683 0.043692 0.043717 0.043685 0.04365 0.0436 0.043612 0.04369 0.043673 0.043653 0.043665 0.043643 0.04364 0.043714 0.043693 0.043682 0.043624 0.04368 0.043722 0.043675 0.043726 0.043745 0.043658 0.043662 0.043651 0.043711 0.043655 0.043708 0.043699 0.0437 0.043662 0.043773 0.043691 0.043697 0.043684 0.043693 0.043687 0.043772 0.043714 0.043683 0.043688 0.043716
0.043093 0.04303 0.04308 0.043035 0.043163 0.043103 0.043049 0.043116 0.043123 0.043091 0.043052 0.043153 0.043139 0.043049 0.043092 0.04301 0.043053 0.043085 0.043063 0.043031 0.043 0.043081 0.043023 0.043118 0.04313 0.043079 0.043172 0.043108 0.043045 0.043097 0.043093 0.043051 0.043025 0.043033 0.04307 0.043114 0.043083 0.042973 0.043045 0.043076 0.043049 0.043045 0.043057 0.043099 0.043077 0.043094 0.043056 0.043115 0.043094 0.043056 0.043063 0.043089 0.043093 0.043112 0.043092 0.043055 0.043116 0.043046 0.043068 0.043077 0.043102 0.04307 0.043035 0.042986 0.042998 0.043075 0.043059 0.043039 0.043051 0.043029 0.043026 0.043098 0.043078 0.043067 0.04301 0.043066 0.043107 0.04306 0.043111 0.04313 0.043044 0.043048 0.043036 0.043095 0.04304 0.043093 0.043083 0.043085 0.043047 0.043157 0.043076 0.043082 0.043069 0.043079 0.043072 0.043156 0.043099 0.043068 0.043073 0.043101
0.042476 0.042414 0.042464 0.042419 0.042545 0.042486 0.042433 0.042499 0.042506 0.042474 0.042435 0.042535 0.042521 0.042433 0.042475 0.042394 0.042436 0.042468 0.042446 0.042415 0.042384 0.042464 0.042407 0.042501 0.042512 0.042462 0.042554 0.042491 0.042429 0.04248 0.042476 0.042435 0.042409 0.042417 0.042454 0.042496 0.042466 0.042358 0.042429 0.042459 0.042433 0.042429 0.042441 0.042482 0.04246 0.042477 0.04244 0.042498 0.042477 0.04244 0.042446 0.042473 0.042476 0.042495 0.042475 0.042438 0.042498 0.042429 0.042451 0.042461 0.042485 0.042453 0.042419 0.042371 0.042383 0.042458 0.042442 0.042423 0.042434 0.042413 0.04241 0.042481 0.042461 0.04245 0.042395 0.042449 0.04249 0.042444 0.042494 0.042512 0.042428 0.042431 0.04242 0.042478 0.042424 0.042476 0.042467 0.042468 0.042431 0.042539 0.042459 0.042465 0.042452 0.042462 0.042456 0.042538 0.042482 0.042451 0.042457 0.042484
0.041856 0.041795 0.041843 0.041799 0.041923 0.041866 0.041813 0.041878 0.041885 0.041853 0.041815 0.041914 0.0419 0.041813 0.041855 0.041775 0.041816 0.041848 0.041826 0.041795 0.041765 0.041844 0.041788 0.04188 0.041891 0.041842 0.041932 0.04187 0.041809 0.04186 0.041855 0.041815 0.041789 0.041797 0.041833 0.041875 0.041846 0.041739 0.041809 0.041838 0.041813 0.041809 0.041821 0.041861 0.04184 0.041856 0.04182 0.041877 0.041857 0.041819 0.041826 0.041852 0.041856 0.041874 0.041855 0.041818 0.041878 0.04181 0.041831 0.04184 0.041864 0.041833 0.0418 0.041752 0.041764 0.041838 0.041822 0.041803 0.041814 0.041794 0.04179 0.041861 0.041841 0.04183 0.041775 0.041829 0.041869 0.041824 0.041873 0.041891 0.041808 0.041812 0.041801 0.041858 0.041804 0.041856 0.041846 0.041847 0.041811 0.041917 0.041839 0.041845 0.041832 0.041842 0.041836 0.041916 0.041861 0.041831 0.041837 0.041863
0.04123 0.04117 0.041218 0.041175 0.041297 0.041241 0.041188 0.041252 0.041259 0.041228 0.04119 0.041288 0.041274 0.041189 0.04123 0.041151 0.041192 0.041222 0.041201 0.041171 0.041141 0.041219 0.041164 0.041254 0.041266 0.041217 0.041306 0.041244 0.041184 0.041234 0.04123 0.04119 0.041164 0.041173 0.041208 0.04125 0.041221 0.041115 0.041185 0.041213 0.041188 0.041184 0.041196 0.041236 0.041215 0.041231 0.041195 0.041252 0.041231 0.041194 0.041202 0.041227 0.041231 0.041248 0.041229 0.041194 0.041252 0.041185 0.041206 0.041215 0.041239 0.041208 0.041175 0.041129 0.04114 0.041212 0.041197 0.041179 0.04119 0.041169 0.041166 0.041235 0.041216 0.041205 0.041151 0.041204 0.041243 0.041199 0.041247 0.041265 0.041183 0.041187 0.041176 0.041233 0.041179 0.04123 0.041221 0.041222 0.041186 0.04129 0.041214 0.04122 0.041208 0.041217 0.041211 0.04129 0.041235 0.041206 0.041212 0.041238
0.040599 0.04054 0.040587 0.040544 0.040664 0.040609 0.040558 0.04062 0.040628 0.040596 0.04056 0.040657 0.040642 0.040559 0.040599 0.040522 0.040561 0.040591 0.04057 0.040541 0.040511 0.040588 0.040534 0.040622 0.040634 0.040586 0.040674 0.040613 0.040554 0.040604 0.040598 0.04056 0.040534 0.040542 0.040577 0.040618 0.04059 0.040486 0.040554 0.040582 0.040558 0.040554 0.040566 0.040605 0.040585 0.0406 0.040565 0.04062 0.0406 0.040564 0.040571 0.040596 0.0406 0.040617 0.040598 0.040563 0.040621 0.040555 0.040575 0.040584 0.040608 0.040578 0.040545 0.040499 0.04051 0.040581 0.040567 0.040549 0.040559 0.040539 0.040536 0.040604 0.040585 0.040575 0.040522 0.040573 0.040611 0.040569 0.040616 0.040634 0.040553 0.040557 0.040546 0.040602 0.040548 0.040599 0.04059 0.040591 0.040556 0.040658 0.040583 0.04059 0.040577 0.040587 0.04058 0.040657 0.040604 0.040576 0.040581 0.040606
0.039962 0.039904 0.03995 0.039908 0.040026 0.039972 0.039921 0.039982 0.03999 0.039958 0.039923 0.040019 0.040004 0.039922 0.039961 0.039886 0.039924 0.039954 0.039933 0.039904 0.039875 0.03995 0.039897 0.039984 0.039996 0.039948 0.040035 0.039975 0.039917 0.039966 0.03996 0.039922 0.039897 0.039906 0.03994 0.03998 0.039953 0.03985 0.039918 0.039944 0.039922 0.039917 0.039929 0.039967 0.039947 0.039963 0.039928 0.039983 0.039963 0.039926 0.039934 0.039958 0.039962 0.039979 0.039961 0.039926 0.039984 0.039918 0.039938 0.039947 0.03997 0.03994 0.039908 0.039863 0.039874 0.039943 0.03993 0.039912 0.039922 0.039903 0.039899 0.039966 0.039948 0.039938 0.039885 0.039935 0.039973 0.039932 0.039978 0.039995 0.039916 0.03992 0.03991 0.039964 0.039911 0.039962 0.039952 0.039954 0.039919 0.04002 0.039946 0.039952 0.03994 0.03995 0.039943 0.040019 0.039966 0.039939 0.039944 0.039968
0.039317 0.03926 0.039305 0.039264 0.03938 0.039328 0.039277 0.039338 0.039345 0.039314 0.039279 0.039374 0.039359 0.039279 0.039317 0.039243 0.039281 0.03931 0.039289 0.039261 0.039232 0.039306 0.039254 0.03934 0.039352 0.039304 0.03939 0.03933 0.039274 0.039322 0.039316 0.039279 0.039254 0.039262 0.039296 0.039335 0.039309 0.039208 0.039274 0.0393 0.039278 0.039273 0.039285 0.039323 0.039303 0.039319 0.039284 0.039338 0.039318 0.039282 0.039291 0.039314 0.039318 0.039334 0.039317 0.039283 0.039339 0.039274 0.039293 0.039302 0.039326 0.039296 0.039265 0.039221 0.039231 0.039299 0.039286 0.039269 0.039278 0.039259 0.039256 0.039322 0.039304 0.039294 0.039242 0.039291 0.039329 0.039288 0.039334 0.03935 0.039272 0.039276 0.039266 0.03932 0.039267 0.039318 0.039308 0.039309 0.039275 0.039374 0.039302 0.039309 0.039296 0.039306 0.039299 0.039373 0.039322 0.039295 0.0393 0.039324
0.038666 0.03861 0.038654 0.038614 0.038728 0.038677 0.038626 0.038686 0.038694 0.038662 0.038628 0.038722 0.038707 0.038629 0.038666 0.038593 0.03863 0.038659 0.038638 0.038611 0.038582 0.038656 0.038604 0.038688 0.0387 0.038653 0.038737 0.038679 0.038623 0.038672 0.038664 0.038628 0.038603 0.038612 0.038645 0.038683 0.038659 0.038559 0.038624 0.038649 0.038628 0.038623 0.038634 0.038671 0.038653 0.038668 0.038634 0.038687 0.038667 0.038631 0.03864 0.038663 0.038667 0.038682 0.038665 0.038632 0.038688 0.038624 0.038642 0.038651 0.038674 0.038645 0.038614 0.038571 0.038581 0.038647 0.038635 0.038619 0.038628 0.038609 0.038606 0.038671 0.038653 0.038643 0.038593 0.03864 0.038677 0.038637 0.038683 0.038699 0.038621 0.038626 0.038616 0.038669 0.038616 0.038667 0.038657 0.038658 0.038625 0.038722 0.038651 0.038658 0.038646 0.038656 0.038649 0.038721 0.03867 0.038644 0.038649 0.038672
0.038008 0.037953 0.037997 0.037957 0.038069 0.038019 0.037969 0.038027 0.038036 0.038004 0.037971 0.038064 0.038049 0.037972 0.038008 0.037937 0.037973 0.038001 0.037981 0.037954 0.037926 0.037998 0.037948 0.03803 0.038042 0.037996 0.038078 0.038021 0.037966 0.038014 0.038006 0.03797 0.037946 0.037955 0.037987 0.038025 0.038001 0.037903 0.037967 0.037991 0.037971 0.037966 0.037977 0.038013 0.037995 0.03801 0.037976 0.038028 0.038009 0.037974 0.037983 0.038005 0.03801 0.038024 0.038007 0.037975 0.03803 0.037967 0.037985 0.037994 0.038016 0.037988 0.037957 0.037915 0.037925 0.037989 0.037978 0.037962 0.03797 0.037952 0.037949 0.038013 0.037996 0.037986 0.037936 0.037982 0.038019 0.03798 0.038025 0.03804 0.037964 0.037968 0.037959 0.038011 0.037959 0.038009 0.037999 0.038 0.037968 0.038063 0.037993 0.038001 0.037989 0.037999 0.037991 0.038062 0.038012 0.037987 0.037992 0.038014
0.037344 0.03729 0.037333 0.037293 0.037403 0.037355 0.037306 0.037363 0.037371 0.03734 0.037307 0.0374 0.037384 0.037309 0.037344 0.037274 0.037309 0.037337 0.037317 0.037291 0.037263 0.037334 0.037285 0.037365 0.037377 0.037332 0.037413 0.037356 0.037302 0.03735 0.037342 0.037307 0.037282 0.037291 0.037323 0.03736 0.037338 0.03724 0.037303 0.037326 0.037308 0.037302 0.037313 0.037349 0.037331 0.037346 0.037313 0.037364 0.037345 0.03731 0.037319 0.037341 0.037346 0.03736 0.037343 0.037311 0.037366 0.037303 0.037321 0.03733 0.037352 0.037324 0.037294 0.037252 0.037262 0.037325 0.037314 0.037299 0.037306 0.037289 0.037286 0.037348 0.037332 0.037322 0.037273 0.037318 0.037354 0.037316 0.03736 0.037376 0.037301 0.037305 0.037296 0.037347 0.037295 0.037345 0.037335 0.037336 0.037304 0.037397 0.037329 0.037337 0.037325 0.037335 0.037328 0.037396 0.037348 0.037323 0.037328 0.03735
0.036674 0.036621 0.036663 0.036624 0.036732 0.036685 0.036636 0.036692 0.036701 0.03667 0.036638 0.036729 0.036713 0.03664 0.036674 0.036605 0.03664 0.036667 0.036647 0.036622 0.036594 0.036664 0.036616 0.036695 0.036707 0.036662 0.036742 0.036686 0.036633 0.036681 0.036672 0.036637 0.036613 0.036622 0.036653 0.03669 0.036668 0.036572 0.036634 0.036656 0.036639 0.036633 0.036644 0.036679 0.036662 0.036676 0.036643 0.036694 0.036675 0.03664 0.03665 0.036671 0.036676 0.036689 0.036673 0.036642 0.036696 0.036634 0.036651 0.03666 0.036682 0.036654 0.036625 0.036584 0.036593 0.036655 0.036645 0.03663 0.036637 0.03662 0.036616 0.036678 0.036662 0.036653 0.036604 0.036648 0.036684 0.036647 0.03669 0.036705 0.036631 0.036636 0.036627 0.036677 0.036625 0.036675 0.036665 0.036666 0.036635 0.036726 0.03666 0.036667 0.036656 0.036666 0.036658 0.036725 0.036678 0.036653 0.036659 0.03668
0.035999 0.035946 0.035988 0.03595 0.036056 0.03601 0.035962 0.036017 0.036026 0.035994 0.035963 0.036054 0.036037 0.035966 0.035999 0.035932 0.035965 0.035992 0.035972 0.035948 0.035921 0.03599 0.035942 0.036019 0.036032 0.035987 0.036066 0.03601 0.035958 0.036006 0.035996 0.035962 0.035939 0.035948 0.035978 0.036014 0.035993 0.035898 0.03596 0.035981 0.035964 0.035958 0.035969 0.036004 0.035987 0.036001 0.035969 0.036018 0.036 0.035965 0.035976 0.035996 0.036001 0.036014 0.035998 0.035967 0.036021 0.035959 0.035976 0.035985 0.036007 0.035979 0.03595 0.03591 0.035919 0.035979 0.03597 0.035956 0.035962 0.035946 0.035942 0.036003 0.035987 0.035978 0.03593 0.035973 0.036008 0.035972 0.036015 0.036029 0.035957 0.035961 0.035953 0.036002 0.03595 0.036 0.03599 0.035991 0.03596 0.03605 0.035985 0.035993 0.035981 0.035992 0.035984 0.036049 0.036002 0.035979 0.035984 0.036004
0.035319 0.035268 0.035308 0.035271 0.035375 0.03533 0.035283 0.035337 0.035346 0.035315 0.035284 0.035374 0.035357 0.035287 0.03532 0.035254 0.035286 0.035313 0.035293 0.035269 0.035242 0.035311 0.035264 0.035339 0.035352 0.035308 0.035385 0.035331 0.03528 0.035327 0.035317 0.035283 0.03526 0.035269 0.035299 0.035334 0.035314 0.035221 0.035281 0.035302 0.035286 0.035279 0.03529 0.035325 0.035308 0.035322 0.03529 0.035339 0.035321 0.035286 0.035297 0.035316 0.035322 0.035334 0.035319 0.035288 0.035342 0.035281 0.035297 0.035305 0.035328 0.0353 0.035272 0.035232 0.035241 0.0353 0.035291 0.035278 0.035283 0.035267 0.035264 0.035324 0.035308 0.035299 0.035252 0.035294 0.035328 0.035293 0.035336 0.035349 0.035278 0.035282 0.035274 0.035322 0.035271 0.035321 0.03531 0.035312 0.035281 0.03537 0.035306 0.035314 0.035302 0.035313 0.035305 0.035369 0.035323 0.0353 0.035305 0.035325
0.034636 0.034586 0.034626 0.034589 0.034691 0.034648 0.034601 0.034654 0.034663 0.034632 0.034602 0.034691 0.034674 0.034606 0.034637 0.034572 0.034604 0.03463 0.034611 0.034587 0.034561 0.034628 0.034582 0.034656 0.034669 0.034625 0.034702 0.034648 0.034597 0.034645 0.034634 0.034601 0.034578 0.034587 0.034617 0.034651 0.034632 0.034539 0.034599 0.034619 0.034604 0.034597 0.034608 0.034642 0.034626 0.03464 0.034608 0.034656 0.034638 0.034603 0.034615 0.034634 0.03464 0.034651 0.034636 0.034606 0.034659 0.034598 0.034614 0.034623 0.034645 0.034618 0.03459 0.034551 0.03456 0.034617 0.034609 0.034596 0.034601 0.034586 0.034582 0.034641 0.034626 0.034617 0.034571 0.034611 0.034645 0.034611 0.034653 0.034666 0.034596 0.0346 0.034592 0.03464 0.034589 0.034638 0.034628 0.034629 0.034599 0.034686 0.034623 0.034632 0.03462 0.034631 0.034623 0.034685 0.03464 0.034618 0.034623 0.034642
0.033951 0.033902 0.033941 0.033905 0.034005 0.033963 0.033916 0.033968 0.033978 0.033946 0.033917 0.034006 0.033989 0.033921 0.033952 0.033888 0.033919 0.033945 0.033926 0.033903 0.033877 0.033943 0.033898 0.033971 0.033983 0.03394 0.034016 0.033962 0.033913 0.03396 0.033948 0.033916 0.033893 0.033903 0.033932 0.033966 0.033948 0.033856 0.033915 0.033934 0.033919 0.033913 0.033923 0.033957 0.033941 0.033955 0.033923 0.03397 0.033953 0.033918 0.03393 0.033948 0.033955 0.033965 0.033951 0.033922 0.033974 0.033914 0.033929 0.033938 0.03396 0.033933 0.033905 0.033867 0.033876 0.033932 0.033924 0.033912 0.033916 0.033901 0.033898 0.033956 0.033941 0.033932 0.033887 0.033926 0.03396 0.033926 0.033968 0.033981 0.033911 0.033916 0.033908 0.033955 0.033904 0.033953 0.033943 0.033944 0.033915 0.034 0.033938 0.033947 0.033935 0.033947 0.033938 0.033999 0.033955 0.033933 0.033938 0.033956
0.033265 0.033216 0.033255 0.033219 0.033318 0.033276 0.03323 0.033281 0.033291 0.03326 0.033231 0.033319 0.033302 0.033236 0.033266 0.033203 0.033234 0.033259 0.03324 0.033218 0.033192 0.033257 0.033213 0.033284 0.033297 0.033254 0.033329 0.033276 0.033227 0.033274 0.033262 0.03323 0.033207 0.033217 0.033246 0.033279 0.033262 0.033171 0.033229 0.033247 0.033234 0.033227 0.033238 0.03327 0.033255 0.033269 0.033238 0.033284 0.033267 0.033232 0.033245 0.033262 0.033269 0.033279 0.033265 0.033236 0.033288 0.033228 0.033243 0.033251 0.033273 0.033247 0.03322 0.033182 0.03319 0.033245 0.033238 0.033226 0.03323 0.033216 0.033212 0.033269 0.033255 0.033246 0.033201 0.03324 0.033273 0.03324 0.033281 0.033294 0.033225 0.03323 0.033223 0.033268 0.033218 0.033267 0.033256 0.033258 0.033229 0.033313 0.033252 0.033261 0.03325 0.033261 0.033252 0.033312 0.033268 0.033247 0.033252 0.03327
0.032578 0.03253 0.032568 0.032533 0.032631 0.03259 0.032544 0.032595 0.032604 0.032573 0.032545 0.032632 0.032615 0.03255 0.03258 0.032518 0.032547 0.032573 0.032554 0.032532 0.032506 0.032571 0.032527 0.032597 0.03261 0.032568 0.032641 0.032589 0.032541 0.032587 0.032575 0.032544 0.032521 0.032531 0.032559 0.032592 0.032575 0.032486 0.032543 0.032561 0.032548 0.032541 0.032551 0.032584 0.032569 0.032582 0.032552 0.032597 0.03258 0.032546 0.032559 0.032576 0.032582 0.032592 0.032578 0.03255 0.032601 0.032542 0.032557 0.032565 0.032587 0.032561 0.032534 0.032497 0.032505 0.032559 0.032552 0.03254 0.032544 0.03253 0.032526 0.032583 0.032569 0.03256 0.032516 0.032554 0.032586 0.032554 0.032595 0.032607 0.032539 0.032544 0.032537 0.032582 0.032532 0.03258 0.03257 0.032571 0.032543 0.032625 0.032566 0.032575 0.032563 0.032575 0.032566 0.032625 0.032582 0.032561 0.032566 0.032583
0.031893 0.031845 0.031883 0.031848 0.031944 0.031905 0.031859 0.031909 0.031918 0.031888 0.03186 0.031946 0.031929 0.031865 0.031894 0.031833 0.031862 0.031887 0.031868 0.031847 0.031822 0.031886 0.031842 0.031912 0.031924 0.031882 0.031955 0.031903 0.031856 0.031902 0.03189 0.031859 0.031837 0.031846 0.031874 0.031906 0.03189 0.031802 0.031859 0.031875 0.031863 0.031856 0.031866 0.031898 0.031884 0.031897 0.031867 0.031912 0.031895 0.031861 0.031874 0.03189 0.031897 0.031906 0.031893 0.031865 0.031916 0.031857 0.031871 0.03188 0.031901 0.031876 0.031849 0.031812 0.031821 0.031873 0.031867 0.031856 0.031859 0.031845 0.031841 0.031897 0.031884 0.031875 0.031831 0.031868 0.031901 0.031869 0.031909 0.031921 0.031854 0.031859 0.031852 0.031896 0.031847 0.031895 0.031884 0.031886 0.031858 0.031939 0.031881 0.03189 0.031878 0.03189 0.031881 0.031938 0.031896 0.031876 0.031881 0.031898
0.031209 0.031163 0.031199 0.031165 0.03126 0.031221 0.031176 0.031225 0.031235 0.031204 0.031177 0.031263 0.031245 0.031183 0.031211 0.031151 0.031179 0.031204 0.031185 0.031164 0.031139 0.031203 0.03116 0.031228 0.031241 0.031199 0.031271 0.03122 0.031173 0.031219 0.031206 0.031176 0.031154 0.031163 0.031191 0.031223 0.031207 0.031119 0.031176 0.031192 0.03118 0.031173 0.031183 0.031215 0.0312 0.031214 0.031184 0.031228 0.031211 0.031178 0.031191 0.031207 0.031214 0.031222 0.031209 0.031182 0.031232 0.031174 0.031188 0.031196 0.031218 0.031192 0.031166 0.03113 0.031138 0.03119 0.031184 0.031173 0.031176 0.031163 0.031159 0.031213 0.0312 0.031192 0.031149 0.031185 0.031217 0.031186 0.031226 0.031237 0.031171 0.031176 0.031169 0.031213 0.031164 0.031211 0.031201 0.031203 0.031175 0.031255 0.031197 0.031207 0.031195 0.031207 0.031198 0.031254 0.031212 0.031193 0.031198 0.031214
0.030529 0.030483 0.030519 0.030486 0.030579 0.030541 0.030497 0.030545 0.030554 0.030524 0.030497 0.030582 0.030564 0.030503 0.030531 0.030472 0.0305 0.030524 0.030505 0.030485 0.03046 0.030523 0.03048 0.030547 0.03056 0.030519 0.03059 0.030539 0.030494 0.030539 0.030526 0.030496 0.030474 0.030484 0.030511 0.030542 0.030527 0.03044 0.030496 0.030512 0.030501 0.030493 0.030503 0.030535 0.03052 0.030534 0.030504 0.030548 0.030531 0.030498 0.030511 0.030527 0.030534 0.030542 0.030529 0.030502 0.030552 0.030495 0.030508 0.030516 0.030537 0.030512 0.030486 0.030451 0.030459 0.03051 0.030504 0.030493 0.030496 0.030483 0.030479 0.030533 0.03052 0.030512 0.03047 0.030505 0.030536 0.030506 0.030545 0.030557 0.030492 0.030496 0.03049 0.030533 0.030484 0.030531 0.030521 0.030522 0.030495 0.030574 0.030517 0.030527 0.030515 0.030527 0.030518 0.030573 0.030532 0.030513 0.030518 0.030534
0.029853 0.029808 0.029844 0.02981 0.029902 0.029865 0.029821 0.029868 0.029878 0.029848 0.029821 0.029906 0.029888 0.029828 0.029855 0.029797 0.029824 0.029848 0.02983 0.02981 0.029785 0.029847 0.029805 0.029871 0.029884 0.029843 0.029913 0.029863 0.029818 0.029863 0.02985 0.029821 0.029799 0.029809 0.029835 0.029866 0.029851 0.029766 0.029821 0.029836 0.029825 0.029818 0.029828 0.029859 0.029845 0.029858 0.029828 0.029872 0.029855 0.029822 0.029835 0.029851 0.029858 0.029866 0.029853 0.029827 0.029876 0.029819 0.029832 0.029841 0.029862 0.029837 0.029811 0.029776 0.029784 0.029834 0.029828 0.029818 0.029821 0.029808 0.029804 0.029857 0.029845 0.029837 0.029794 0.029829 0.02986 0.029831 0.029869 0.029881 0.029816 0.029821 0.029815 0.029857 0.029808 0.029856 0.029845 0.029847 0.02982 0.029898 0.029842 0.029851 0.02984 0.029851 0.029842 0.029897 0.029856 0.029837 0.029842 0.029858
0.029183 0.029138 0.029173 0.02914 0.029231 0.029195 0.029151 0.029198 0.029208 0.029177 0.029151 0.029235 0.029217 0.029158 0.029185 0.029127 0.029154 0.029178 0.02916 0.02914 0.029116 0.029177 0.029135 0.029201 0.029213 0.029173 0.029242 0.029193 0.029148 0.029193 0.029179 0.029151 0.029129 0.029139 0.029165 0.029196 0.029181 0.029096 0.029151 0.029166 0.029155 0.029148 0.029158 0.029188 0.029175 0.029187 0.029158 0.029201 0.029185 0.029152 0.029165 0.02918 0.029187 0.029195 0.029183 0.029157 0.029205 0.029149 0.029162 0.02917 0.029191 0.029167 0.029141 0.029107 0.029114 0.029164 0.029158 0.029148 0.029151 0.029138 0.029134 0.029187 0.029174 0.029167 0.029125 0.029159 0.02919 0.02916 0.029199 0.02921 0.029146 0.029151 0.029145 0.029187 0.029138 0.029185 0.029175 0.029176 0.02915 0.029227 0.029171 0.029181 0.02917 0.029181 0.029172 0.029226 0.029186 0.029167 0.029172 0.029187
0.028519 0.028475 0.028509 0.028477 0.028567 0.028531 0.028487 0.028534 0.028543 0.028513 0.028488 0.02857 0.028553 0.028494 0.028521 0.028464 0.02849 0.028514 0.028496 0.028476 0.028452 0.028513 0.028472 0.028536 0.028549 0.028509 0.028577 0.028529 0.028484 0.028529 0.028515 0.028487 0.028465 0.028475 0.028501 0.028531 0.028517 0.028433 0.028487 0.028502 0.028492 0.028484 0.028494 0.028524 0.028511 0.028523 0.028495 0.028537 0.028521 0.028488 0.028501 0.028517 0.028523 0.028531 0.028519 0.028493 0.028541 0.028486 0.028498 0.028506 0.028527 0.028503 0.028478 0.028444 0.028451 0.0285 0.028495 0.028485 0.028487 0.028474 0.028471 0.028523 0.028511 0.028503 0.028462 0.028495 0.028526 0.028497 0.028535 0.028545 0.028483 0.028487 0.028481 0.028523 0.028475 0.028521 0.028511 0.028512 0.028486 0.028562 0.028508 0.028517 0.028506 0.028517 0.028508 0.028561 0.028522 0.028503 0.028508 0.028523
0.027862 0.027818 0.027853 0.027821 0.02791 0.027874 0.027831 0.027877 0.027887 0.027857 0.027831 0.027913 0.027896 0.027838 0.027864 0.027808 0.027834 0.027857 0.027839 0.02782 0.027797 0.027856 0.027816 0.02788 0.027892 0.027853 0.02792 0.027872 0.027828 0.027872 0.027859 0.027831 0.027809 0.027819 0.027844 0.027875 0.027861 0.027778 0.027831 0.027845 0.027835 0.027828 0.027838 0.027868 0.027854 0.027867 0.027838 0.02788 0.027864 0.027832 0.027845 0.02786 0.027867 0.027874 0.027862 0.027837 0.027884 0.027829 0.027842 0.02785 0.02787 0.027846 0.027822 0.027788 0.027795 0.027843 0.027838 0.027829 0.027831 0.027818 0.027815 0.027866 0.027854 0.027846 0.027806 0.027839 0.027869 0.02784 0.027878 0.027889 0.027826 0.027831 0.027825 0.027866 0.027819 0.027864 0.027854 0.027856 0.02783 0.027905 0.027851 0.02786 0.02785 0.027861 0.027852 0.027904 0.027865 0.027847 0.027852 0.027866
0.027214 0.027171 0.027205 0.027173 0.027261 0.027225 0.027183 0.027228 0.027238 0.027209 0.027183 0.027265 0.027247 0.02719 0.027216 0.02716 0.027186 0.027209 0.027191 0.027172 0.027149 0.027208 0.027168 0.027231 0.027243 0.027204 0.027271 0.027224 0.02718 0.027224 0.027211 0.027183 0.027162 0.027171 0.027196 0.027226 0.027213 0.02713 0.027183 0.027197 0.027187 0.02718 0.02719 0.027219 0.027206 0.027218 0.02719 0.027231 0.027216 0.027184 0.027197 0.027212 0.027219 0.027226 0.027214 0.027189 0.027236 0.027181 0.027194 0.027202 0.027222 0.027198 0.027174 0.02714 0.027148 0.027195 0.02719 0.027181 0.027183 0.027171 0.027167 0.027218 0.027206 0.027198 0.027158 0.027191 0.027221 0.027192 0.027229 0.02724 0.027178 0.027183 0.027177 0.027218 0.027171 0.027216 0.027206 0.027208 0.027182 0.027256 0.027203 0.027212 0.027201 0.027213 0.027204 0.027255 0.027217 0.027199 0.027204 0.027218
0.026575 0.026532 0.026566 0.026534 0.026621 0.026586 0.026544 0.026589 0.026599 0.02657 0.026545 0.026625 0.026608 0.026551 0.026577 0.026521 0.026547 0.02657 0.026553 0.026534 0.026511 0.026569 0.02653 0.026592 0.026604 0.026565 0.026632 0.026584 0.026542 0.026584 0.026571 0.026544 0.026523 0.026532 0.026557 0.026587 0.026573 0.026492 0.026544 0.026558 0.026549 0.026541 0.026551 0.02658 0.026567 0.026579 0.026551 0.026592 0.026577 0.026545 0.026558 0.026573 0.026579 0.026587 0.026575 0.02655 0.026596 0.026543 0.026555 0.026563 0.026583 0.026559 0.026535 0.026502 0.026509 0.026556 0.026551 0.026542 0.026544 0.026532 0.026528 0.026579 0.026567 0.026559 0.026519 0.026552 0.026581 0.026553 0.02659 0.026601 0.02654 0.026544 0.026538 0.026579 0.026532 0.026577 0.026567 0.026568 0.026543 0.026617 0.026564 0.026573 0.026562 0.026574 0.026565 0.026616 0.026577 0.02656 0.026565 0.026579
0.025946 0.025903 0.025937 0.025905 0.025992 0.025957 0.025916 0.02596 0.025969 0.02594 0.025916 0.025995 0.025978 0.025922 0.025947 0.025893 0.025918 0.025941 0.025924 0.025905 0.025882 0.02594 0.025901 0.025962 0.025975 0.025936 0.026002 0.025955 0.025913 0.025955 0.025942 0.025915 0.025894 0.025904 0.025928 0.025958 0.025944 0.025864 0.025915 0.025929 0.02592 0.025912 0.025922 0.025951 0.025938 0.02595 0.025922 0.025963 0.025947 0.025916 0.025929 0.025943 0.02595 0.025957 0.025946 0.025921 0.025967 0.025914 0.025926 0.025934 0.025953 0.02593 0.025906 0.025874 0.025881 0.025927 0.025922 0.025913 0.025915 0.025903 0.025899 0.025949 0.025938 0.02593 0.025891 0.025923 0.025952 0.025924 0.025961 0.025971 0.025911 0.025915 0.025909 0.025949 0.025903 0.025948 0.025938 0.025939 0.025914 0.025987 0.025935 0.025944 0.025933 0.025944 0.025936 0.025986 0.025948 0.025931 0.025935 0.02595
0.025327 0.025285 0.025318 0.025287 0.025373 0.025338 0.025297 0.025341 0.02535 0.025322 0.025298 0.025376 0.025359 0.025304 0.025329 0.025275 0.0253 0.025322 0.025305 0.025287 0.025264 0.025321 0.025283 0.025344 0.025356 0.025318 0.025383 0.025336 0.025294 0.025336 0.025324 0.025297 0.025276 0.025286 0.02531 0.025339 0.025326 0.025246 0.025297 0.025311 0.025301 0.025294 0.025304 0.025332 0.025319 0.025331 0.025304 0.025344 0.025329 0.025298 0.025311 0.025325 0.025331 0.025339 0.025327 0.025302 0.025348 0.025296 0.025308 0.025315 0.025335 0.025312 0.025288 0.025256 0.025263 0.025309 0.025304 0.025295 0.025297 0.025285 0.025281 0.025331 0.025319 0.025312 0.025273 0.025305 0.025334 0.025306 0.025342 0.025352 0.025293 0.025297 0.025291 0.025331 0.025285 0.025329 0.02532 0.025321 0.025296 0.025368 0.025316 0.025325 0.025315 0.025326 0.025317 0.025367 0.02533 0.025312 0.025317 0.025331
0.02472 0.024678 0.024711 0.02468 0.024765 0.024731 0.02469 0.024734 0.024743 0.024715 0.024691 0.024768 0.024752 0.024696 0.024721 0.024668 0.024693 0.024715 0.024698 0.02468 0.024657 0.024714 0.024676 0.024736 0.024748 0.024711 0.024775 0.024729 0.024687 0.024729 0.024717 0.02469 0.02467 0.024679 0.024703 0.024732 0.024718 0.024639 0.02469 0.024704 0.024694 0.024687 0.024697 0.024725 0.024712 0.024724 0.024697 0.024737 0.024722 0.024691 0.024703 0.024718 0.024724 0.024731 0.02472 0.024695 0.024741 0.024689 0.024701 0.024708 0.024727 0.024705 0.024681 0.024649 0.024656 0.024702 0.024697 0.024688 0.02469 0.024678 0.024674 0.024724 0.024712 0.024705 0.024666 0.024698 0.024726 0.024699 0.024735 0.024745 0.024686 0.02469 0.024684 0.024723 0.024678 0.024722 0.024712 0.024714 0.024689 0.02476 0.024709 0.024718 0.024708 0.024718 0.02471 0.02476 0.024722 0.024705 0.02471 0.024724
0.024124 0.024083 0.024116 0.024085 0.024169 0.024135 0.024095 0.024138 0.024147 0.02412 0.024095 0.024172 0.024156 0.024101 0.024126 0.024073 0.024098 0.02412 0.024103 0.024085 0.024062 0.024118 0.024081 0.024141 0.024152 0.024115 0.024179 0.024134 0.024092 0.024133 0.024121 0.024095 0.024075 0.024084 0.024108 0.024136 0.024123 0.024045 0.024095 0.024109 0.024099 0.024092 0.024101 0.024129 0.024117 0.024128 0.024102 0.024141 0.024126 0.024096 0.024108 0.024122 0.024128 0.024136 0.024124 0.0241 0.024145 0.024093 0.024105 0.024113 0.024132 0.024109 0.024086 0.024054 0.024061 0.024107 0.024102 0.024092 0.024095 0.024083 0.024079 0.024128 0.024117 0.024109 0.024071 0.024102 0.024131 0.024104 0.024139 0.024149 0.024091 0.024095 0.024089 0.024128 0.024084 0.024126 0.024117 0.024118 0.024094 0.024165 0.024114 0.024122 0.024112 0.024123 0.024114 0.024164 0.024127 0.02411 0.024114 0.024128
0.023541 0.0235 0.023532 0.023502 0.023586 0.023552 0.023512 0.023555 0.023564 0.023536 0.023513 0.023588 0.023573 0.023518 0.023543 0.02349 0.023515 0.023536 0.02352 0.023502 0.02348 0.023535 0.023498 0.023557 0.023569 0.023532 0.023595 0.02355 0.023509 0.02355 0.023538 0.023512 0.023492 0.023501 0.023525 0.023553 0.023539 0.023462 0.023512 0.023526 0.023516 0.023509 0.023518 0.023546 0.023533 0.023545 0.023519 0.023558 0.023543 0.023513 0.023525 0.023539 0.023545 0.023553 0.023541 0.023517 0.023561 0.02351 0.023522 0.02353 0.023549 0.023526 0.023503 0.023472 0.023479 0.023524 0.023519 0.023509 0.023512 0.0235 0.023497 0.023545 0.023533 0.023526 0.023488 0.02352 0.023548 0.023521 0.023555 0.023566 0.023508 0.023512 0.023506 0.023545 0.023501 0.023543 0.023534 0.023535 0.023511 0.023581 0.023531 0.023539 0.023529 0.023539 0.023531 0.02358 0.023544 0.023527 0.023531 0.023545
0.022971 0.02293 0.022962 0.022932 0.023015 0.022981 0.022942 0.022984 0.022993 0.022966 0.022942 0.023017 0.023002 0.022947 0.022972 0.02292 0.022945 0.022966 0.02295 0.022932 0.02291 0.022965 0.022927 0.022987 0.022998 0.022962 0.023024 0.02298 0.022939 0.022979 0.022968 0.022942 0.022922 0.022931 0.022954 0.022982 0.022969 0.022892 0.022941 0.022955 0.022945 0.022939 0.022948 0.022976 0.022963 0.022974 0.022948 0.022987 0.022972 0.022943 0.022954 0.022969 0.022974 0.022982 0.022971 0.022947 0.02299 0.02294 0.022952 0.022959 0.022978 0.022956 0.022933 0.022902 0.022909 0.022954 0.022948 0.022939 0.022942 0.02293 0.022927 0.022974 0.022963 0.022956 0.022918 0.022949 0.022977 0.02295 0.022985 0.022995 0.022938 0.022942 0.022936 0.022974 0.022931 0.022973 0.022963 0.022965 0.022941 0.02301 0.02296 0.022968 0.022958 0.022968 0.022961 0.02301 0.022973 0.022956 0.022961 0.022975
0.022413 0.022373 0.022405 0.022375 0.022457 0.022423 0.022385 0.022427 0.022435 0.022409 0.022385 0.022459 0.022444 0.02239 0.022415 0.022362 0.022387 0.022409 0.022392 0.022374 0.022353 0.022407 0.02237 0.022429 0.02244 0.022404 0.022466 0.022422 0.022382 0.022421 0.022411 0.022385 0.022365 0.022374 0.022397 0.022425 0.022411 0.022336 0.022384 0.022398 0.022388 0.022382 0.022391 0.022418 0.022405 0.022417 0.022391 0.022429 0.022415 0.022386 0.022397 0.022411 0.022417 0.022425 0.022413 0.022389 0.022433 0.022383 0.022395 0.022402 0.02242 0.022399 0.022376 0.022345 0.022352 0.022397 0.022391 0.022382 0.022385 0.022373 0.022369 0.022417 0.022405 0.022398 0.022361 0.022392 0.02242 0.022393 0.022427 0.022437 0.02238 0.022384 0.022379 0.022416 0.022374 0.022415 0.022406 0.022407 0.022383 0.022453 0.022403 0.022411 0.022401 0.022411 0.022403 0.022452 0.022416 0.022399 0.022403 0.022417
0.021869 0.021829 0.021861 0.021831 0.021913 0.021879 0.021841 0.021883 0.021891 0.021865 0.021841 0.021914 0.021899 0.021846 0.02187 0.021819 0.021843 0.021864 0.021848 0.02183 0.021809 0.021863 0.021826 0.021885 0.021896 0.02186 0.021922 0.021878 0.021838 0.021877 0.021866 0.021841 0.021822 0.02183 0.021853 0.021881 0.021867 0.021792 0.02184 0.021854 0.021844 0.021838 0.021847 0.021874 0.021861 0.021872 0.021847 0.021885 0.02187 0.021842 0.021853 0.021867 0.021872 0.02188 0.021869 0.021845 0.021888 0.021839 0.021851 0.021858 0.021876 0.021854 0.021832 0.021801 0.021808 0.021853 0.021847 0.021837 0.021841 0.021829 0.021826 0.021873 0.021861 0.021854 0.021817 0.021848 0.021876 0.021849 0.021883 0.021893 0.021836 0.02184 0.021835 0.021872 0.02183 0.021871 0.021862 0.021863 0.021839 0.021908 0.021859 0.021866 0.021857 0.021866 0.021859 0.021908 0.021872 0.021855 0.021859 0.021873
0.021338 0.021299 0.02133 0.021301 0.021382 0.021348 0.02131 0.021352 0.02136 0.021334 0.021311 0.021382 0.021368 0.021315 0.021339 0.021288 0.021313 0.021334 0.021318 0.0213 0.021279 0.021332 0.021296 0.021354 0.021364 0.021329 0.02139 0.021347 0.021308 0.021346 0.021336 0.02131 0.021291 0.021299 0.021323 0.02135 0.021336 0.021262 0.021309 0.021324 0.021313 0.021307 0.021316 0.021343 0.02133 0.021341 0.021316 0.021354 0.02134 0.021312 0.021322 0.021336 0.021341 0.02135 0.021338 0.021315 0.021357 0.021308 0.02132 0.021327 0.021345 0.021324 0.021301 0.021271 0.021278 0.021322 0.021316 0.021307 0.02131 0.021298 0.021295 0.021342 0.02133 0.021323 0.021287 0.021318 0.021345 0.021318 0.021352 0.021362 0.021306 0.02131 0.021304 0.021341 0.0213 0.02134 0.021331 0.021333 0.021309 0.021377 0.021328 0.021335 0.021326 0.021335 0.021328 0.021377 0.021341 0.021324 0.021328 0.021342
0.020821 0.020782 0.020813 0.020784 0.020864 0.02083 0.020793 0.020835 0.020842 0.020817 0.020794 0.020865 0.020851 0.020797 0.020822 0.020771 0.020796 0.020816 0.020801 0.020783 0.020762 0.020815 0.020779 0.020837 0.020847 0.020812 0.020873 0.02083 0.020791 0.020828 0.020819 0.020793 0.020775 0.020782 0.020806 0.020833 0.020818 0.020745 0.020792 0.020807 0.020796 0.02079 0.020799 0.020825 0.020813 0.020824 0.020799 0.020836 0.020822 0.020795 0.020805 0.020819 0.020824 0.020832 0.020821 0.020798 0.020839 0.020791 0.020803 0.02081 0.020828 0.020807 0.020785 0.020754 0.020761 0.020806 0.020799 0.02079 0.020793 0.020781 0.020778 0.020825 0.020813 0.020806 0.02077 0.020801 0.020828 0.020801 0.020834 0.020845 0.020789 0.020793 0.020787 0.020824 0.020784 0.020822 0.020814 0.020815 0.020792 0.02086 0.020811 0.020818 0.020808 0.020817 0.020811 0.020859 0.020824 0.020807 0.020811 0.020825
0.020317 0.020278 0.020309 0.020281 0.02036 0.020326 0.02029 0.020331 0.020338 0.020314 0.02029 0.02036 0.020347 0.020294 0.020318 0.020268 0.020292 0.020313 0.020298 0.020279 0.020259 0.020311 0.020275 0.020333 0.020343 0.020309 0.020368 0.020326 0.020287 0.020324 0.020315 0.02029 0.020272 0.020279 0.020302 0.020329 0.020314 0.020242 0.020289 0.020304 0.020292 0.020287 0.020295 0.020322 0.020309 0.02032 0.020295 0.020333 0.020319 0.020292 0.020301 0.020315 0.02032 0.020329 0.020317 0.020294 0.020335 0.020288 0.0203 0.020307 0.020324 0.020303 0.020281 0.020251 0.020258 0.020302 0.020296 0.020286 0.02029 0.020278 0.020275 0.020321 0.020309 0.020302 0.020266 0.020298 0.020324 0.020298 0.02033 0.020341 0.020286 0.020289 0.020283 0.02032 0.02028 0.020319 0.020311 0.020312 0.020288 0.020356 0.020307 0.020314 0.020305 0.020314 0.020307 0.020355 0.02032 0.020303 0.020307 0.020322
0.019827 0.019789 0.019819 0.019791 0.01987 0.019836 0.0198 0.019841 0.019848 0.019824 0.019801 0.019869 0.019857 0.019804 0.019828 0.019778 0.019802 0.019823 0.019808 0.01979 0.019769 0.019821 0.019785 0.019843 0.019852 0.019819 0.019878 0.019836 0.019797 0.019834 0.019826 0.0198 0.019782 0.019789 0.019812 0.019839 0.019824 0.019753 0.019799 0.019814 0.019802 0.019797 0.019806 0.019832 0.019819 0.01983 0.019805 0.019842 0.019829 0.019802 0.019811 0.019825 0.01983 0.019839 0.019827 0.019804 0.019845 0.019798 0.01981 0.019817 0.019834 0.019813 0.019791 0.019761 0.019768 0.019813 0.019806 0.019796 0.0198 0.019788 0.019785 0.019831 0.019819 0.019812 0.019777 0.019808 0.019834 0.019808 0.01984 0.019851 0.019796 0.0198 0.019794 0.01983 0.019791 0.019829 0.019821 0.019822 0.019799 0.019866 0.019817 0.019824 0.019815 0.019823 0.019817 0.019865 0.01983 0.019813 0.019817 0.019832
0.019351 0.019312 0.019343 0.019315 0.019393 0.019359 0.019324 0.019364 0.019371 0.019348 0.019325 0.019392 0.01938 0.019327 0.019352 0.019301 0.019326 0.019346 0.019331 0.019313 0.019293 0.019345 0.019309 0.019366 0.019376 0.019342 0.019401 0.01936 0.019321 0.019357 0.019349 0.019324 0.019306 0.019313 0.019336 0.019363 0.019347 0.019277 0.019322 0.019338 0.019326 0.019321 0.019329 0.019355 0.019343 0.019353 0.019329 0.019366 0.019352 0.019326 0.019334 0.019349 0.019353 0.019362 0.019351 0.019328 0.019368 0.019322 0.019334 0.019341 0.019357 0.019337 0.019315 0.019285 0.019292 0.019337 0.01933 0.01932 0.019324 0.019312 0.019309 0.019354 0.019343 0.019336 0.019301 0.019332 0.019358 0.019331 0.019363 0.019374 0.01932 0.019323 0.019317 0.019353 0.019315 0.019352 0.019344 0.019345 0.019322 0.019389 0.019341 0.019347 0.019338 0.019346 0.01934 0.019389 0.019354 0.019336 0.01934 0.019355
0.018888 0.01885 0.01888 0.018852 0.01893 0.018896 0.018861 0.018901 0.018908 0.018885 0.018862 0.018928 0.018917 0.018864 0.018888 0.018839 0.018863 0.018883 0.018869 0.018851 0.018831 0.018881 0.018846 0.018903 0.018912 0.018879 0.018937 0.018897 0.018858 0.018893 0.018886 0.018861 0.018844 0.018851 0.018873 0.0189 0.018884 0.018814 0.018859 0.018875 0.018863 0.018858 0.018866 0.018892 0.018879 0.01889 0.018866 0.018902 0.018889 0.018863 0.018871 0.018886 0.01889 0.018899 0.018888 0.018865 0.018904 0.018859 0.018871 0.018878 0.018894 0.018874 0.018852 0.018823 0.01883 0.018874 0.018867 0.018857 0.018861 0.018849 0.018847 0.018891 0.01888 0.018873 0.018838 0.018869 0.018895 0.018868 0.0189 0.018911 0.018857 0.01886 0.018854 0.01889 0.018853 0.018889 0.018881 0.018883 0.01886 0.018926 0.018878 0.018884 0.018875 0.018883 0.018877 0.018925 0.018891 0.018873 0.018877 0.018892
0.018438 0.0184 0.01843 0.018402 0.01848 0.018446 0.018411 0.018451 0.018458 0.018435 0.018412 0.018478 0.018466 0.018414 0.018438 0.018389 0.018414 0.018433 0.018419 0.018401 0.018381 0.018431 0.018397 0.018453 0.018462 0.01843 0.018487 0.018447 0.018409 0.018443 0.018437 0.018412 0.018395 0.018401 0.018424 0.01845 0.018434 0.018365 0.01841 0.018426 0.018413 0.018409 0.018417 0.018442 0.01843 0.01844 0.018416 0.018452 0.018439 0.018414 0.018421 0.018436 0.01844 0.018449 0.018438 0.018415 0.018454 0.018409 0.018422 0.018428 0.018444 0.018424 0.018403 0.018374 0.01838 0.018425 0.018417 0.018407 0.018412 0.0184 0.018397 0.018441 0.01843 0.018423 0.018388 0.01842 0.018445 0.018419 0.01845 0.018461 0.018408 0.018411 0.018405 0.01844 0.018403 0.018439 0.018432 0.018433 0.01841 0.018476 0.018428 0.018434 0.018425 0.018433 0.018427 0.018475 0.018441 0.018424 0.018427 0.018442
0.018001 0.017964 0.017994 0.017966 0.018043 0.018009 0.017975 0.018015 0.018021 0.017999 0.017976 0.01804 0.018029 0.017977 0.018002 0.017952 0.017977 0.017997 0.017982 0.017964 0.017945 0.017995 0.01796 0.018016 0.018025 0.017993 0.01805 0.01801 0.017972 0.018006 0.018 0.017975 0.017958 0.017965 0.017987 0.018013 0.017997 0.017929 0.017973 0.017989 0.017976 0.017972 0.01798 0.018005 0.017993 0.018003 0.01798 0.018015 0.018002 0.017978 0.017984 0.017999 0.018003 0.018012 0.018001 0.017979 0.018017 0.017973 0.017985 0.017991 0.018007 0.017988 0.017966 0.017937 0.017944 0.017988 0.017981 0.01797 0.017975 0.017963 0.017961 0.018005 0.017993 0.017986 0.017952 0.017983 0.018009 0.017982 0.018013 0.018024 0.017971 0.017974 0.017968 0.018003 0.017967 0.018002 0.017995 0.017996 0.017974 0.018039 0.017991 0.017997 0.017988 0.017996 0.01799 0.018038 0.018004 0.017987 0.017991 0.018006
0.017577 0.01754 0.01757 0.017542 0.017619 0.017585 0.017551 0.017591 0.017596 0.017575 0.017552 0.017616 0.017605 0.017553 0.017577 0.017529 0.017553 0.017573 0.017559 0.017541 0.017521 0.017571 0.017536 0.017592 0.0176 0.017569 0.017625 0.017586 0.017549 0.017582 0.017576 0.017552 0.017535 0.017541 0.017563 0.017589 0.017573 0.017505 0.017549 0.017566 0.017552 0.017549 0.017556 0.017581 0.017569 0.017579 0.017556 0.017591 0.017578 0.017554 0.01756 0.017575 0.017579 0.017588 0.017577 0.017555 0.017593 0.017549 0.017562 0.017568 0.017583 0.017564 0.017543 0.017514 0.017521 0.017565 0.017557 0.017546 0.017552 0.017539 0.017537 0.017581 0.017569 0.017562 0.017528 0.01756 0.017585 0.017558 0.017589 0.017599 0.017548 0.01755 0.017544 0.017579 0.017544 0.017578 0.017571 0.017572 0.01755 0.017615 0.017567 0.017572 0.017564 0.017571 0.017566 0.017614 0.01758 0.017563 0.017567 0.017582
0.017166 0.017129 0.017158 0.017131 0.017207 0.017173 0.01714 0.017179 0.017185 0.017164 0.017141 0.017204 0.017193 0.017141 0.017166 0.017118 0.017142 0.017161 0.017148 0.017129 0.017111 0.017159 0.017125 0.017181 0.017189 0.017158 0.017214 0.017175 0.017137 0.01717 0.017165 0.017141 0.017124 0.01713 0.017152 0.017178 0.017161 0.017095 0.017138 0.017155 0.017141 0.017137 0.017145 0.01717 0.017157 0.017167 0.017144 0.01718 0.017167 0.017143 0.017149 0.017164 0.017167 0.017177 0.017166 0.017143 0.017181 0.017138 0.01715 0.017156 0.017172 0.017152 0.017132 0.017103 0.01711 0.017154 0.017146 0.017135 0.01714 0.017128 0.017126 0.017169 0.017158 0.017151 0.017117 0.017149 0.017173 0.017147 0.017177 0.017188 0.017136 0.017139 0.017133 0.017168 0.017133 0.017167 0.01716 0.017161 0.017139 0.017203 0.017156 0.017161 0.017153 0.017159 0.017155 0.017203 0.017169 0.017152 0.017155 0.01717
0.016767 0.01673 0.016759 0.016732 0.016808 0.016774 0.016741 0.01678 0.016785 0.016765 0.016742 0.016804 0.016794 0.016742 0.016767 0.016719 0.016743 0.016762 0.016749 0.016731 0.016712 0.01676 0.016726 0.016781 0.016789 0.016758 0.016814 0.016775 0.016739 0.01677 0.016766 0.016742 0.016726 0.016731 0.016753 0.016779 0.016762 0.016696 0.016739 0.016756 0.016742 0.016739 0.016746 0.01677 0.016758 0.016768 0.016745 0.01678 0.016768 0.016744 0.01675 0.016765 0.016768 0.016778 0.016766 0.016744 0.016781 0.016739 0.016751 0.016757 0.016772 0.016753 0.016733 0.016704 0.016711 0.016755 0.016747 0.016736 0.016742 0.016729 0.016727 0.01677 0.016758 0.016752 0.016718 0.01675 0.016774 0.016748 0.016778 0.016788 0.016738 0.01674 0.016734 0.016769 0.016734 0.016767 0.016761 0.016762 0.01674 0.016804 0.016757 0.016761 0.016753 0.01676 0.016755 0.016803 0.01677 0.016752 0.016756 0.016771
0.01638 0.016343 0.016372 0.016345 0.01642 0.016386 0.016354 0.016393 0.016398 0.016378 0.016355 0.016416 0.016406 0.016355 0.016379 0.016332 0.016356 0.016375 0.016362 0.016343 0.016325 0.016373 0.016339 0.016394 0.016402 0.016371 0.016426 0.016388 0.016352 0.016383 0.016379 0.016355 0.016339 0.016344 0.016366 0.016391 0.016374 0.016309 0.016352 0.016369 0.016354 0.016352 0.016359 0.016383 0.016371 0.01638 0.016358 0.016393 0.01638 0.016357 0.016362 0.016377 0.01638 0.016391 0.016379 0.016357 0.016394 0.016352 0.016364 0.01637 0.016385 0.016366 0.016346 0.016317 0.016324 0.016368 0.016359 0.016348 0.016355 0.016342 0.01634 0.016383 0.016371 0.016365 0.016332 0.016363 0.016387 0.016361 0.01639 0.016401 0.016351 0.016353 0.016347 0.016381 0.016348 0.01638 0.016374 0.016375 0.016353 0.016416 0.01637 0.016374 0.016366 0.016372 0.016368 0.016416 0.016383 0.016365 0.016368 0.016384
0.016004 0.015968 0.015996 0.01597 0.016044 0.01601 0.015978 0.016017 0.016022 0.016002 0.01598 0.016039 0.01603 0.015979 0.016004 0.015956 0.015981 0.015999 0.015986 0.015968 0.01595 0.015997 0.015964 0.016018 0.016025 0.015996 0.01605 0.016012 0.015976 0.016007 0.016003 0.015979 0.015964 0.015969 0.01599 0.016016 0.015998 0.015934 0.015976 0.015993 0.015979 0.015976 0.015983 0.016007 0.015995 0.016005 0.015983 0.016017 0.016005 0.015982 0.015987 0.016002 0.016004 0.016015 0.016003 0.015982 0.016017 0.015976 0.015989 0.015995 0.016009 0.015991 0.01597 0.015942 0.015949 0.015993 0.015984 0.015973 0.015979 0.015967 0.015965 0.016007 0.015995 0.015989 0.015956 0.015988 0.016012 0.015985 0.016014 0.016025 0.015975 0.015978 0.015971 0.016005 0.015973 0.016004 0.015998 0.015999 0.015977 0.01604 0.015994 0.015998 0.01599 0.015996 0.015992 0.01604 0.016007 0.015989 0.015993 0.016008
0.015639 0.015604 0.015632 0.015606 0.015679 0.015646 0.015614 0.015652 0.015657 0.015638 0.015616 0.015674 0.015666 0.015614 0.015639 0.015592 0.015616 0.015635 0.015622 0.015604 0.015586 0.015632 0.015599 0.015654 0.015661 0.015631 0.015685 0.015648 0.015612 0.015642 0.015639 0.015615 0.0156 0.015605 0.015626 0.015651 0.015634 0.015571 0.015612 0.015629 0.015614 0.015612 0.015619 0.015643 0.01563 0.01564 0.015618 0.015652 0.01564 0.015618 0.015622 0.015637 0.01564 0.01565 0.015639 0.015617 0.015653 0.015612 0.015625 0.01563 0.015645 0.015626 0.015606 0.015578 0.015585 0.015629 0.01562 0.015608 0.015615 0.015603 0.015601 0.015642 0.015631 0.015624 0.015592 0.015623 0.015647 0.015621 0.01565 0.01566 0.015611 0.015613 0.015607 0.015641 0.015609 0.015639 0.015634 0.015635 0.015613 0.015676 0.01563 0.015633 0.015626 0.015632 0.015628 0.015675 0.015642 0.015625 0.015628 0.015644
0.015286 0.01525 0.015278 0.015253 0.015325 0.015292 0.015261 0.015299 0.015303 0.015284 0.015262 0.01532 0.015312 0.015261 0.015285 0.015239 0.015263 0.015281 0.015268 0.01525 0.015233 0.015279 0.015246 0.0153 0.015307 0.015278 0.015331 0.015294 0.015259 0.015288 0.015285 0.015262 0.015247 0.015251 0.015273 0.015297 0.01528 0.015217 0.015258 0.015276 0.015261 0.015259 0.015265 0.015289 0.015277 0.015286 0.015265 0.015298 0.015286 0.015265 0.015268 0.015284 0.015286 0.015297 0.015285 0.015264 0.015299 0.015259 0.015271 0.015277 0.015291 0.015273 0.015253 0.015225 0.015232 0.015275 0.015266 0.015255 0.015262 0.015249 0.015248 0.015289 0.015277 0.015271 0.015239 0.01527 0.015293 0.015267 0.015296 0.015307 0.015258 0.01526 0.015254 0.015287 0.015256 0.015286 0.01528 0.015281 0.01526 0.015322 0.015276 0.015279 0.015272 0.015278 0.015274 0.015321 0.015289 0.015271 0.015275 0.01529
0.014943 0.014907 0.014935 0.01491 0.014982 0.014948 0.014918 0.014956 0.014959 0.014941 0.014919 0.014976 0.014968 0.014917 0.014942 0.014896 0.01492 0.014938 0.014925 0.014907 0.01489 0.014935 0.014903 0.014956 0.014963 0.014934 0.014987 0.014951 0.014916 0.014944 0.014942 0.014919 0.014904 0.014909 0.01493 0.014954 0.014936 0.014875 0.014915 0.014933 0.014918 0.014916 0.014922 0.014946 0.014933 0.014943 0.014922 0.014955 0.014943 0.014922 0.014925 0.01494 0.014942 0.014953 0.014942 0.014921 0.014955 0.014916 0.014928 0.014934 0.014947 0.01493 0.01491 0.014883 0.014889 0.014932 0.014923 0.014912 0.014919 0.014907 0.014905 0.014945 0.014934 0.014928 0.014896 0.014927 0.01495 0.014924 0.014952 0.014963 0.014915 0.014917 0.014911 0.014944 0.014913 0.014942 0.014937 0.014938 0.014917 0.014978 0.014933 0.014936 0.014929 0.014934 0.014931 0.014978 0.014946 0.014928 0.014931 0.014947
0.014609 0.014574 0.014602 0.014577 0.014648 0.014615 0.014585 0.014622 0.014626 0.014608 0.014586 0.014642 0.014635 0.014584 0.014609 0.014563 0.014587 0.014605 0.014592 0.014575 0.014557 0.014602 0.01457 0.014623 0.01463 0.014601 0.014653 0.014618 0.014583 0.014611 0.014609 0.014586 0.014572 0.014576 0.014597 0.014621 0.014603 0.014542 0.014582 0.0146 0.014584 0.014583 0.014589 0.014612 0.0146 0.014609 0.014589 0.014622 0.01461 0.014589 0.014592 0.014607 0.014609 0.01462 0.014609 0.014588 0.014621 0.014583 0.014595 0.014601 0.014614 0.014597 0.014577 0.01455 0.014557 0.0146 0.01459 0.014579 0.014586 0.014574 0.014572 0.014612 0.014601 0.014595 0.014563 0.014594 0.014617 0.014591 0.014619 0.01463 0.014582 0.014584 0.014578 0.01461 0.01458 0.014609 0.014604 0.014605 0.014584 0.014645 0.0146 0.014603 0.014596 0.014601 0.014598 0.014644 0.014612 0.014595 0.014598 0.014614
0.014286 0.014251 0.014279 0.014254 0.014325 0.014291 0.014261 0.014299 0.014302 0.014285 0.014263 0.014318 0.014311 0.014261 0.014285 0.01424 0.014264 0.014281 0.014269 0.014251 0.014234 0.014279 0.014247 0.0143 0.014306 0.014278 0.014329 0.014294 0.01426 0.014287 0.014286 0.014263 0.014249 0.014253 0.014273 0.014297 0.01428 0.01422 0.014259 0.014277 0.014261 0.01426 0.014266 0.014289 0.014277 0.014286 0.014265 0.014298 0.014286 0.014266 0.014269 0.014284 0.014285 0.014297 0.014285 0.014265 0.014298 0.01426 0.014272 0.014277 0.014291 0.014273 0.014254 0.014227 0.014234 0.014276 0.014267 0.014255 0.014263 0.014251 0.014249 0.014289 0.014277 0.014271 0.01424 0.014271 0.014294 0.014268 0.014295 0.014306 0.014259 0.014261 0.014254 0.014287 0.014257 0.014286 0.014281 0.014281 0.014261 0.014321 0.014276 0.014279 0.014272 0.014277 0.014274 0.014321 0.014289 0.014272 0.014275 0.01429
0.013972 0.013938 0.013965 0.01394 0.01401 0.013977 0.013948 0.013984 0.013988 0.013971 0.013949 0.014003 0.013996 0.013947 0.013971 0.013926 0.01395 0.013967 0.013955 0.013938 0.013921 0.013964 0.013933 0.013985 0.013991 0.013964 0.014015 0.01398 0.013946 0.013973 0.013972 0.013949 0.013935 0.013939 0.013959 0.013983 0.013965 0.013906 0.013945 0.013963 0.013947 0.013946 0.013952 0.013974 0.013963 0.013971 0.013951 0.013984 0.013972 0.013952 0.013954 0.01397 0.013971 0.013982 0.013971 0.013951 0.013983 0.013946 0.013958 0.013963 0.013976 0.013959 0.01394 0.013914 0.01392 0.013963 0.013953 0.013941 0.013949 0.013937 0.013935 0.013975 0.013963 0.013957 0.013926 0.013957 0.01398 0.013954 0.013981 0.013992 0.013945 0.013947 0.01394 0.013973 0.013944 0.013971 0.013967 0.013967 0.013947 0.014006 0.013962 0.013965 0.013958 0.013963 0.01396 0.014006 0.013975 0.013958 0.01396 0.013976
0.013666 0.013633 0.01366 0.013635 0.013704 0.013671 0.013642 0.013679 0.013682 0.013666 0.013644 0.013697 0.013691 0.013641 0.013665 0.013621 0.013645 0.013662 0.01365 0.013633 0.013616 0.013659 0.013628 0.01368 0.013686 0.013658 0.013709 0.013674 0.013641 0.013667 0.013667 0.013644 0.01363 0.013634 0.013654 0.013678 0.01366 0.013602 0.01364 0.013658 0.013642 0.013641 0.013647 0.013669 0.013657 0.013666 0.013646 0.013678 0.013667 0.013647 0.013649 0.013664 0.013666 0.013677 0.013666 0.013645 0.013677 0.013641 0.013653 0.013658 0.013671 0.013654 0.013635 0.013609 0.013615 0.013658 0.013648 0.013636 0.013644 0.013632 0.01363 0.013669 0.013658 0.013652 0.013622 0.013652 0.013674 0.013649 0.013675 0.013686 0.01364 0.013642 0.013635 0.013667 0.013639 0.013666 0.013661 0.013662 0.013642 0.013701 0.013657 0.013659 0.013653 0.013657 0.013654 0.0137 0.01367 0.013652 0.013655 0.013671
0.01337 0.013336 0.013363 0.013339 0.013407 0.013374 0.013346 0.013382 0.013385 0.013369 0.013348 0.0134 0.013394 0.013345 0.013369 0.013325 0.013348 0.013365 0.013354 0.013336 0.01332 0.013362 0.013332 0.013383 0.013388 0.013362 0.013411 0.013378 0.013344 0.01337 0.01337 0.013348 0.013334 0.013338 0.013358 0.013381 0.013363 0.013305 0.013343 0.013361 0.013345 0.013344 0.01335 0.013372 0.01336 0.013369 0.013349 0.013381 0.01337 0.013351 0.013353 0.013368 0.013369 0.01338 0.013369 0.013349 0.01338 0.013344 0.013357 0.013361 0.013374 0.013357 0.013339 0.013313 0.013319 0.013361 0.013351 0.01334 0.013347 0.013335 0.013334 0.013372 0.013361 0.013355 0.013325 0.013356 0.013377 0.013352 0.013378 0.013389 0.013344 0.013345 0.013339 0.01337 0.013343 0.013369 0.013365 0.013365 0.013345 0.013404 0.01336 0.013363 0.013356 0.01336 0.013358 0.013403 0.013373 0.013356 0.013358 0.013374
0.013081 0.013048 0.013074 0.01305 0.013118 0.013085 0.013058 0.013093 0.013096 0.01308 0.013059 0.013111 0.013105 0.013056 0.01308 0.013036 0.01306 0.013076 0.013065 0.013048 0.013032 0.013074 0.013043 0.013094 0.013099 0.013073 0.013122 0.013089 0.013056 0.013081 0.013081 0.013059 0.013046 0.013049 0.013069 0.013092 0.013074 0.013018 0.013055 0.013073 0.013057 0.013056 0.013062 0.013084 0.013072 0.01308 0.013061 0.013092 0.013081 0.013062 0.013064 0.013079 0.01308 0.013091 0.01308 0.01306 0.013091 0.013056 0.013068 0.013073 0.013085 0.013069 0.013051 0.013025 0.013031 0.013073 0.013063 0.013051 0.013059 0.013047 0.013046 0.013084 0.013073 0.013067 0.013037 0.013067 0.013089 0.013063 0.01309 0.0131 0.013055 0.013057 0.01305 0.013082 0.013054 0.01308 0.013076 0.013077 0.013057 0.013115 0.013072 0.013074 0.013067 0.013071 0.013069 0.013114 0.013084 0.013067 0.01307 0.013085
0.0128 0.012767 0.012793 0.01277 0.012837 0.012804 0.012777 0.012812 0.012815 0.0128 0.012779 0.012829 0.012823 0.012775 0.012799 0.012756 0.012779 0.012796 0.012784 0.012767 0.012751 0.012793 0.012763 0.012813 0.012818 0.012792 0.012841 0.012808 0.012775 0.0128 0.012801 0.012779 0.012766 0.012769 0.012789 0.012811 0.012793 0.012737 0.012774 0.012792 0.012776 0.012775 0.012781 0.012803 0.012791 0.012799 0.01278 0.012811 0.0128 0.012782 0.012783 0.012798 0.012799 0.01281 0.012799 0.01278 0.01281 0.012775 0.012788 0.012792 0.012804 0.012788 0.01277 0.012744 0.012751 0.012792 0.012782 0.012771 0.012778 0.012767 0.012765 0.012803 0.012792 0.012786 0.012757 0.012787 0.012808 0.012783 0.012808 0.012819 0.012775 0.012776 0.01277 0.012801 0.012774 0.0128 0.012795 0.012796 0.012776 0.012834 0.012791 0.012793 0.012787 0.01279 0.012788 0.012833 0.012803 0.012786 0.012789 0.012804
0.012527 0.012494 0.01252 0.012497 0.012563 0.012531 0.012504 0.012539 0.012541 0.012526 0.012506 0.012555 0.01255 0.012502 0.012525 0.012483 0.012506 0.012522 0.012511 0.012494 0.012478 0.012519 0.01249 0.012539 0.012545 0.012519 0.012567 0.012534 0.012502 0.012527 0.012527 0.012506 0.012493 0.012496 0.012515 0.012538 0.01252 0.012465 0.012501 0.012519 0.012503 0.012502 0.012508 0.012529 0.012518 0.012526 0.012507 0.012538 0.012527 0.012509 0.01251 0.012525 0.012525 0.012537 0.012526 0.012507 0.012537 0.012502 0.012514 0.012519 0.012531 0.012515 0.012497 0.012472 0.012478 0.012519 0.012509 0.012498 0.012505 0.012493 0.012492 0.012529 0.012518 0.012512 0.012484 0.012513 0.012534 0.01251 0.012535 0.012545 0.012502 0.012503 0.012497 0.012527 0.012501 0.012526 0.012522 0.012523 0.012503 0.01256 0.012518 0.012519 0.012513 0.012517 0.012515 0.012559 0.01253 0.012513 0.012516 0.012531
0.01226 0.012228 0.012254 0.012231 0.012296 0.012264 0.012238 0.012272 0.012275 0.01226 0.01224 0.012288 0.012283 0.012236 0.012259 0.012217 0.01224 0.012256 0.012245 0.012228 0.012213 0.012253 0.012224 0.012273 0.012278 0.012253 0.0123 0.012268 0.012236 0.01226 0.012261 0.01224 0.012227 0.01223 0.012249 0.012271 0.012253 0.012199 0.012235 0.012253 0.012237 0.012236 0.012242 0.012263 0.012251 0.012259 0.012241 0.012271 0.01226 0.012243 0.012244 0.012258 0.012259 0.01227 0.01226 0.01224 0.01227 0.012236 0.012248 0.012253 0.012264 0.012248 0.012231 0.012206 0.012212 0.012253 0.012243 0.012231 0.012239 0.012228 0.012226 0.012263 0.012252 0.012246 0.012218 0.012247 0.012268 0.012243 0.012268 0.012279 0.012236 0.012237 0.012231 0.012261 0.012235 0.01226 0.012256 0.012256 0.012237 0.012293 0.012251 0.012253 0.012247 0.012251 0.012249 0.012293 0.012263 0.012247 0.012249 0.012265
0.012001 0.011969 0.011994 0.011972 0.012036 0.012005 0.011978 0.012013 0.012015 0.012001 0.01198 0.012028 0.012023 0.011977 0.011999 0.011958 0.01198 0.011996 0.011986 0.011969 0.011954 0.011994 0.011965 0.012013 0.012018 0.011993 0.01204 0.012008 0.011977 0.012 0.012001 0.01198 0.011968 0.011971 0.01199 0.012012 0.011994 0.01194 0.011976 0.011993 0.011977 0.011977 0.011983 0.012003 0.011992 0.012 0.011982 0.012011 0.012001 0.011983 0.011984 0.011999 0.011999 0.012011 0.012 0.011981 0.01201 0.011977 0.011989 0.011993 0.012005 0.011989 0.011972 0.011947 0.011953 0.011993 0.011983 0.011972 0.01198 0.011968 0.011967 0.012003 0.011993 0.011987 0.011959 0.011988 0.012008 0.011984 0.012009 0.012019 0.011976 0.011978 0.011971 0.012001 0.011976 0.012 0.011996 0.011997 0.011978 0.012033 0.011992 0.011993 0.011987 0.011991 0.011989 0.012033 0.012004 0.011987 0.01199 0.012005
0.011748 0.011717 0.011741 0.011719 0.011783 0.011751 0.011726 0.011759 0.011762 0.011747 0.011728 0.011774 0.01177 0.011724 0.011746 0.011705 0.011728 0.011743 0.011733 0.011716 0.011701 0.011741 0.011712 0.01176 0.011765 0.01174 0.011786 0.011755 0.011724 0.011747 0.011748 0.011727 0.011715 0.011718 0.011737 0.011758 0.011741 0.011688 0.011723 0.01174 0.011724 0.011724 0.01173 0.01175 0.011739 0.011747 0.011729 0.011758 0.011748 0.011731 0.011731 0.011746 0.011746 0.011757 0.011747 0.011728 0.011757 0.011724 0.011736 0.01174 0.011751 0.011736 0.011719 0.011695 0.011701 0.01174 0.01173 0.011719 0.011727 0.011716 0.011714 0.01175 0.011739 0.011734 0.011706 0.011735 0.011755 0.011731 0.011755 0.011766 0.011724 0.011725 0.011719 0.011748 0.011723 0.011747 0.011743 0.011744 0.011725 0.01178 0.011739 0.01174 0.011734 0.011738 0.011736 0.011779 0.011751 0.011734 0.011737 0.011752
0.011501 0.01147 0.011494 0.011472 0.011535 0.011504 0.011479 0.011512 0.011515 0.011501 0.011481 0.011527 0.011522 0.011477 0.011499 0.011459 0.011481 0.011496 0.011486 0.01147 0.011455 0.011494 0.011465 0.011513 0.011517 0.011493 0.011539 0.011508 0.011477 0.0115 0.011501 0.011481 0.011469 0.011471 0.01149 0.011511 0.011494 0.011442 0.011476 0.011494 0.011478 0.011477 0.011483 0.011503 0.011492 0.0115 0.011482 0.011511 0.011501 0.011484 0.011484 0.011499 0.011499 0.01151 0.0115 0.011481 0.01151 0.011477 0.011489 0.011493 0.011504 0.011489 0.011472 0.011448 0.011454 0.011494 0.011484 0.011473 0.01148 0.011469 0.011468 0.011503 0.011493 0.011487 0.01146 0.011488 0.011508 0.011484 0.011508 0.011518 0.011477 0.011478 0.011472 0.011501 0.011477 0.0115 0.011496 0.011497 0.011478 0.011532 0.011492 0.011493 0.011488 0.011491 0.011489 0.011532 0.011504 0.011487 0.01149 0.011505
0.01126 0.011229 0.011253 0.011231 0.011294 0.011263 0.011238 0.011271 0.011273 0.01126 0.01124 0.011285 0.011281 0.011236 0.011258 0.011218 0.01124 0.011255 0.011245 0.011229 0.011214 0.011253 0.011225 0.011271 0.011276 0.011252 0.011297 0.011267 0.011236 0.011259 0.01126 0.01124 0.011228 0.011231 0.011249 0.01127 0.011253 0.011201 0.011235 0.011253 0.011237 0.011237 0.011242 0.011262 0.011251 0.011258 0.011241 0.01127 0.01126 0.011243 0.011243 0.011258 0.011258 0.011269 0.011259 0.011241 0.011268 0.011236 0.011248 0.011252 0.011263 0.011248 0.011232 0.011208 0.011214 0.011253 0.011243 0.011232 0.01124 0.011228 0.011227 0.011262 0.011252 0.011246 0.011219 0.011248 0.011267 0.011243 0.011267 0.011277 0.011236 0.011237 0.011231 0.01126 0.011236 0.011259 0.011255 0.011256 0.011237 0.011291 0.011251 0.011252 0.011247 0.01125 0.011248 0.01129 0.011263 0.011247 0.011249 0.011264
0.011024 0.010994 0.011018 0.010996 0.011058 0.011027 0.011003 0.011036 0.011037 0.011024 0.011005 0.011049 0.011045 0.011001 0.011023 0.010983 0.011005 0.01102 0.01101 0.010994 0.010979 0.011017 0.01099 0.011036 0.01104 0.011017 0.011061 0.011031 0.011001 0.011023 0.011025 0.011005 0.010993 0.010996 0.011014 0.011035 0.011017 0.010967 0.011 0.011017 0.011001 0.011001 0.011007 0.011026 0.011015 0.011023 0.011006 0.011034 0.011024 0.011008 0.011008 0.011022 0.011022 0.011034 0.011023 0.011005 0.011033 0.011001 0.011013 0.011017 0.011028 0.011013 0.010997 0.010973 0.010979 0.011017 0.011007 0.010997 0.011004 0.010993 0.010992 0.011026 0.011016 0.011011 0.010984 0.011012 0.011031 0.011008 0.011031 0.011041 0.011001 0.011002 0.010996 0.011024 0.011001 0.011023 0.01102 0.01102 0.011002 0.011055 0.011016 0.011017 0.011011 0.011014 0.011013 0.011054 0.011027 0.011011 0.011013 0.011028
0.010794 0.010764 0.010788 0.010767 0.010827 0.010797 0.010773 0.010805 0.010807 0.010794 0.010775 0.010819 0.010815 0.010771 0.010793 0.010754 0.010775 0.01079 0.01078 0.010764 0.01075 0.010787 0.01076 0.010805 0.01081 0.010787 0.01083 0.010801 0.010771 0.010793 0.010795 0.010775 0.010763 0.010766 0.010784 0.010804 0.010787 0.010737 0.01077 0.010787 0.010772 0.010772 0.010777 0.010796 0.010785 0.010793 0.010776 0.010804 0.010794 0.010778 0.010778 0.010792 0.010792 0.010803 0.010793 0.010775 0.010802 0.010771 0.010783 0.010787 0.010797 0.010783 0.010767 0.010744 0.01075 0.010787 0.010777 0.010767 0.010774 0.010763 0.010762 0.010796 0.010786 0.010781 0.010755 0.010782 0.010801 0.010778 0.010801 0.010811 0.010771 0.010772 0.010766 0.010794 0.010771 0.010793 0.01079 0.01079 0.010772 0.010824 0.010786 0.010787 0.010781 0.010784 0.010783 0.010824 0.010797 0.010781 0.010783 0.010798
0.010569 0.01054 0.010563 0.010542 0.010602 0.010572 0.010548 0.01058 0.010582 0.010569 0.01055 0.010593 0.010589 0.010546 0.010567 0.010529 0.01055 0.010565 0.010555 0.010539 0.010526 0.010562 0.010535 0.01058 0.010584 0.010562 0.010605 0.010576 0.010547 0.010568 0.01057 0.01055 0.010539 0.010541 0.010559 0.010579 0.010562 0.010513 0.010546 0.010562 0.010547 0.010547 0.010552 0.010571 0.01056 0.010568 0.010551 0.010578 0.010569 0.010553 0.010553 0.010567 0.010567 0.010578 0.010568 0.010551 0.010577 0.010547 0.010558 0.010562 0.010572 0.010558 0.010542 0.010519 0.010525 0.010563 0.010553 0.010542 0.01055 0.010539 0.010538 0.010571 0.010561 0.010556 0.01053 0.010557 0.010576 0.010553 0.010576 0.010586 0.010546 0.010548 0.010542 0.010569 0.010547 0.010568 0.010565 0.010565 0.010548 0.010599 0.010561 0.010562 0.010556 0.010559 0.010558 0.010599 0.010572 0.010556 0.010558 0.010573


==> images/plots/data/filter/dcbtnlin-ol-j.dat <==
0.22058
0.22063
0.22051
0.22054
0.22039
0.22069
0.22061
0.22049
0.22061
0.2205
0.22058
0.2208
0.2207
0.22085
0.22065
0.22084
0.22063
0.22069
0.22064
0.22078
0.22061
0.2206
0.22077
0.22057
0.22062
0.22052
0.22068
0.22048
0.22061
0.22082
0.22048
0.22046
0.22053
0.22068
0.22053
0.22049
0.22073
0.22058
0.22087
0.22034
0.22084
0.22047
0.22058
0.22058
0.2206
0.22073
0.22067
0.22062
0.22059
0.2205
0.22079
0.22059
0.2208
0.22059
0.2205
0.22065
0.22075
0.22052
0.22053
0.2205
0.22058
0.2206
0.22057
0.22078
0.22056
0.22037
0.22054
0.22078
0.22048
0.22071
0.22048
0.2206
0.22069
0.22057
0.22067
0.22064
0.22047
0.22072
0.22067
0.22048
0.22061
0.22074
0.22067
0.22065
0.2203
0.22068
0.22059
0.22058
0.22067
0.22039
0.22059
0.22081
0.22083
0.22094
0.22069
0.22048
0.2205
0.22075
0.22076
0.22051


==> images/plots/data/filter/dcbtnlin-ol-rho.dat <==
3.7036 -3.6154
3.7032 -3.615
3.7046 -3.6164
3.7044 -3.6162
3.7058 -3.6177
3.7018 -3.6136
3.7033 -3.6151
3.7046 -3.6164
3.703 -3.6149
3.7047 -3.6165
3.7038 -3.6156
3.6998 -3.6117
3.7014 -3.6133
3.6996 -3.6114
3.7024 -3.6143
3.7 -3.6118
3.703 -3.6148
3.702 -3.6138
3.7027 -3.6145
3.7009 -3.6127
3.7036 -3.6154
3.7032 -3.615
3.7011 -3.6129
3.7035 -3.6154
3.7026 -3.6145
3.7045 -3.6163
3.7016 -3.6135
3.7049 -3.6168
3.7033 -3.6151
3.6999 -3.6118
3.7051 -3.6169
3.7054 -3.6172
3.7048 -3.6166
3.7025 -3.6143
3.7043 -3.6161
3.7048 -3.6166
3.7014 -3.6132
3.7041 -3.6159
3.6994 -3.6112
3.7071 -3.6189
3.6999 -3.6117
3.7052 -3.617
3.7037 -3.6155
3.7034 -3.6152
3.7032 -3.615
3.7015 -3.6133
3.7023 -3.6141
3.7027 -3.6145
3.7033 -3.6151
3.705 -3.6167
3.7004 -3.6122
3.7034 -3.6152
3.7001 -3.612
3.7032 -3.615
3.7046 -3.6165
3.7026 -3.6144
3.7009 -3.6128
3.7046 -3.6164
3.7045 -3.6163
3.7046 -3.6165
3.7035 -3.6153
3.7034 -3.6152
3.704 -3.6158
3.7011 -3.6129
3.7043 -3.616
3.7067 -3.6185
3.7044 -3.6162
3.7008 -3.6126
3.705 -3.6168
3.7019 -3.6137
3.7051 -3.6169
3.7032 -3.615
3.7019 -3.6137
3.7037 -3.6155
3.7026 -3.6144
3.7029 -3.6147
3.7052 -3.617
3.7018 -3.6136
3.7021 -3.6139
3.705 -3.6168
3.7034 -3.6152
3.7016 -3.6134
3.7023 -3.6141
3.7024 -3.6142
3.7078 -3.6196
3.7022 -3.614
3.7034 -3.6152
3.7035 -3.6153
3.7025 -3.6142
3.7058 -3.6177
3.7033 -3.6152
3.7001 -3.6119
3.7 -3.6118
3.6984 -3.6102
3.7021 -3.6139
3.7047 -3.6166
3.7047 -3.6165
3.7012 -3.613
3.7012 -3.613
3.7045 -3.6163


==> images/plots/data/filter/dcbtnlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076 0.018077 0.018076 0.018076 0.018076 0.018076 0.018076 0.018076
0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.02894 0.028941 0.02894 0.028941 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.028939 0.028941 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028941 0.02894 0.028941 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.028941 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.02894 0.02894 0.02894 0.028939 0.02894 0.028941 0.028941 0.028941 0.02894 0.02894 0.02894 0.02894 0.02894 0.02894
0.040654 0.040654 0.040654 0.040654 0.040653 0.040655 0.040654 0.040654 0.040655 0.040654 0.040654 0.040656 0.040655 0.040656 0.040655 0.040656 0.040655 0.040655 0.040655 0.040656 0.040654 0.040654 0.040655 0.040654 0.040655 0.040654 0.040655 0.040654 0.040654 0.040656 0.040653 0.040653 0.040654 0.040655 0.040654 0.040654 0.040655 0.040654 0.040656 0.040652 0.040656 0.040653 0.040654 0.040654 0.040654 0.040655 0.040655 0.040655 0.040654 0.040654 0.040656 0.040654 0.040656 0.040654 0.040654 0.040655 0.040656 0.040654 0.040654 0.040654 0.040654 0.040654 0.040654 0.040655 0.040654 0.040653 0.040654 0.040656 0.040653 0.040655 0.040653 0.040654 0.040655 0.040654 0.040655 0.040655 0.040653 0.040655 0.040655 0.040654 0.040654 0.040655 0.040655 0.040655 0.040652 0.040655 0.040654 0.040654 0.040655 0.040653 0.040654 0.040656 0.040656 0.040657 0.040655 0.040654 0.040654 0.040655 0.040655 0.040654
0.052968 0.052969 0.052967 0.052967 0.052966 0.05297 0.052968 0.052967 0.052969 0.052967 0.052968 0.052972 0.05297 0.052972 0.052969 0.052971 0.052969 0.05297 0.052969 0.052971 0.052968 0.052969 0.05297 0.052968 0.052969 0.052967 0.05297 0.052967 0.052968 0.052972 0.052967 0.052967 0.052967 0.052969 0.052968 0.052967 0.05297 0.052968 0.052972 0.052965 0.052972 0.052967 0.052968 0.052968 0.052969 0.05297 0.052969 0.052969 0.052969 0.052967 0.052971 0.052968 0.052971 0.052969 0.052967 0.052969 0.052971 0.052967 0.052967 0.052967 0.052968 0.052968 0.052968 0.05297 0.052968 0.052965 0.052967 0.052971 0.052967 0.05297 0.052967 0.052969 0.05297 0.052968 0.052969 0.052969 0.052967 0.05297 0.05297 0.052967 0.052968 0.05297 0.052969 0.052969 0.052964 0.052969 0.052968 0.052968 0.052969 0.052966 0.052968 0.052971 0.052972 0.052973 0.05297 0.052967 0.052967 0.05297 0.05297 0.052967
0.065651 0.065651 0.065649 0.065649 0.065648 0.065653 0.065651 0.065649 0.065651 0.065649 0.06565 0.065656 0.065654 0.065657 0.065652 0.065656 0.065651 0.065653 0.065652 0.065655 0.06565 0.065651 0.065654 0.065651 0.065652 0.065649 0.065654 0.065649 0.065651 0.065656 0.065648 0.065648 0.065649 0.065652 0.06565 0.065649 0.065654 0.06565 0.065657 0.065645 0.065656 0.065648 0.065651 0.065651 0.065651 0.065654 0.065653 0.065652 0.065651 0.065649 0.065655 0.065651 0.065656 0.065651 0.065649 0.065652 0.065655 0.065649 0.065649 0.065649 0.065651 0.065651 0.06565 0.065654 0.06565 0.065646 0.065649 0.065655 0.065649 0.065653 0.065648 0.065651 0.065653 0.065651 0.065652 0.065652 0.065648 0.065653 0.065653 0.065649 0.065651 0.065653 0.065652 0.065653 0.065644 0.065653 0.065651 0.065651 0.065652 0.065648 0.065651 0.065656 0.065656 0.065658 0.065653 0.065649 0.065649 0.065654 0.065654 0.065649
0.07849 0.078491 0.078488 0.078489 0.078486 0.078494 0.078491 0.078488 0.078492 0.078488 0.07849 0.078499 0.078495 0.078499 0.078493 0.078498 0.078492 0.078494 0.078492 0.078496 0.07849 0.078491 0.078496 0.078491 0.078493 0.078488 0.078495 0.078488 0.078491 0.078499 0.078487 0.078487 0.078488 0.078493 0.078489 0.078488 0.078495 0.078489 0.0785 0.078483 0.078498 0.078487 0.07849 0.078491 0.078491 0.078495 0.078493 0.078493 0.078491 0.078487 0.078497 0.078491 0.078498 0.078492 0.078488 0.078493 0.078496 0.078488 0.078488 0.078488 0.078491 0.078491 0.07849 0.078496 0.078489 0.078484 0.078489 0.078497 0.078487 0.078494 0.078487 0.078491 0.078494 0.07849 0.078492 0.078492 0.078487 0.078494 0.078494 0.078488 0.078491 0.078495 0.078493 0.078493 0.078481 0.078493 0.078491 0.078491 0.078493 0.078486 0.078491 0.078498 0.078498 0.078502 0.078494 0.078488 0.078488 0.078496 0.078496 0.078489
0.091297 0.091298 0.091294 0.091294 0.091291 0.091303 0.091298 0.091294 0.091299 0.091294 0.091296 0.091309 0.091304 0.091309 0.091301 0.091308 0.091299 0.091302 0.091299 0.091305 0.091296 0.091298 0.091304 0.091297 0.0913 0.091294 0.091303 0.091293 0.091298 0.091308 0.091292 0.091291 0.091293 0.0913 0.091295 0.091293 0.091304 0.091295 0.09131 0.091286 0.091308 0.091292 0.091297 0.091298 0.091298 0.091303 0.091301 0.0913 0.091298 0.091293 0.091307 0.091298 0.091308 0.091299 0.091294 0.0913 0.091305 0.091294 0.091294 0.091294 0.091297 0.091297 0.091296 0.091304 0.091295 0.091287 0.091294 0.091305 0.091292 0.091302 0.091292 0.091298 0.091302 0.091297 0.0913 0.091299 0.091292 0.091302 0.091302 0.091293 0.091297 0.091303 0.091301 0.091301 0.091284 0.091301 0.091297 0.091297 0.0913 0.091291 0.091298 0.091308 0.091308 0.091313 0.091302 0.091294 0.091294 0.091304 0.091304 0.091294
0.1039 0.1039 0.1039 0.1039 0.10389 0.10391 0.1039 0.1039 0.1039 0.1039 0.1039 0.10392 0.10391 0.10392 0.1039 0.10391 0.1039 0.10391 0.1039 0.10391 0.1039 0.1039 0.10391 0.1039 0.1039 0.1039 0.10391 0.10389 0.1039 0.10391 0.10389 0.10389 0.10389 0.1039 0.1039 0.10389 0.10391 0.1039 0.10392 0.10389 0.10391 0.10389 0.1039 0.1039 0.1039 0.10391 0.1039 0.1039 0.1039 0.10389 0.10391 0.1039 0.10391 0.1039 0.1039 0.1039 0.10391 0.1039 0.1039 0.1039 0.1039 0.1039 0.1039 0.10391 0.1039 0.10389 0.1039 0.10391 0.10389 0.10391 0.10389 0.1039 0.10391 0.1039 0.1039 0.1039 0.10389 0.10391 0.10391 0.10389 0.1039 0.10391 0.1039 0.1039 0.10388 0.10391 0.1039 0.1039 0.1039 0.10389 0.1039 0.10391 0.10391 0.10392 0.10391 0.1039 0.10389 0.10391 0.10391 0.1039
0.11615 0.11615 0.11614 0.11614 0.11614 0.11616 0.11615 0.11614 0.11615 0.11614 0.11615 0.11617 0.11616 0.11617 0.11615 0.11617 0.11615 0.11616 0.11615 0.11616 0.11615 0.11615 0.11616 0.11615 0.11615 0.11614 0.11616 0.11614 0.11615 0.11617 0.11614 0.11614 0.11614 0.11615 0.11614 0.11614 0.11616 0.11614 0.11617 0.11613 0.11617 0.11614 0.11615 0.11615 0.11615 0.11616 0.11615 0.11615 0.11615 0.11614 0.11616 0.11615 0.11617 0.11615 0.11614 0.11615 0.11616 0.11614 0.11614 0.11614 0.11615 0.11615 0.11615 0.11616 0.11614 0.11613 0.11614 0.11616 0.11614 0.11616 0.11614 0.11615 0.11616 0.11615 0.11615 0.11615 0.11614 0.11616 0.11616 0.11614 0.11615 0.11616 0.11615 0.11615 0.11612 0.11615 0.11615 0.11615 0.11615 0.11614 0.11615 0.11617 0.11617 0.11618 0.11616 0.11614 0.11614 0.11616 0.11616 0.11614
0.12791 0.12791 0.1279 0.1279 0.1279 0.12792 0.12791 0.1279 0.12791 0.1279 0.12791 0.12794 0.12793 0.12794 0.12792 0.12793 0.12791 0.12792 0.12792 0.12793 0.12791 0.12791 0.12793 0.12791 0.12792 0.1279 0.12792 0.1279 0.12791 0.12794 0.1279 0.1279 0.1279 0.12792 0.12791 0.1279 0.12792 0.12791 0.12794 0.12789 0.12793 0.1279 0.12791 0.12791 0.12791 0.12792 0.12792 0.12792 0.12791 0.1279 0.12793 0.12791 0.12793 0.12791 0.1279 0.12792 0.12793 0.1279 0.1279 0.1279 0.12791 0.12791 0.12791 0.12793 0.1279 0.12789 0.1279 0.12793 0.1279 0.12792 0.1279 0.12791 0.12792 0.12791 0.12792 0.12791 0.1279 0.12792 0.12792 0.1279 0.12791 0.12792 0.12792 0.12792 0.12788 0.12792 0.12791 0.12791 0.12792 0.1279 0.12791 0.12793 0.12793 0.12794 0.12792 0.1279 0.1279 0.12793 0.12793 0.1279
0.13907 0.13908 0.13907 0.13907 0.13906 0.13909 0.13908 0.13907 0.13908 0.13907 0.13907 0.13911 0.13909 0.13911 0.13908 0.1391 0.13908 0.13909 0.13908 0.1391 0.13907 0.13908 0.13909 0.13908 0.13908 0.13907 0.13909 0.13906 0.13908 0.13911 0.13906 0.13906 0.13906 0.13908 0.13907 0.13907 0.13909 0.13907 0.13911 0.13905 0.1391 0.13906 0.13907 0.13908 0.13908 0.13909 0.13908 0.13908 0.13908 0.13906 0.1391 0.13908 0.1391 0.13908 0.13907 0.13908 0.1391 0.13907 0.13907 0.13907 0.13908 0.13908 0.13907 0.13909 0.13907 0.13905 0.13907 0.1391 0.13906 0.13909 0.13906 0.13908 0.13909 0.13907 0.13908 0.13908 0.13906 0.13909 0.13909 0.13906 0.13908 0.13909 0.13908 0.13909 0.13904 0.13909 0.13908 0.13908 0.13908 0.13906 0.13908 0.1391 0.1391 0.13912 0.13909 0.13907 0.13907 0.13909 0.13909 0.13907
0.14955 0.14955 0.14954 0.14954 0.14953 0.14957 0.14955 0.14954 0.14955 0.14954 0.14954 0.14959 0.14957 0.14959 0.14956 0.14958 0.14955 0.14956 0.14955 0.14957 0.14954 0.14955 0.14957 0.14955 0.14956 0.14954 0.14957 0.14953 0.14955 0.14958 0.14953 0.14953 0.14953 0.14956 0.14954 0.14954 0.14957 0.14954 0.14959 0.14951 0.14958 0.14953 0.14955 0.14955 0.14955 0.14957 0.14956 0.14956 0.14955 0.14953 0.14958 0.14955 0.14958 0.14955 0.14954 0.14956 0.14957 0.14954 0.14954 0.14954 0.14955 0.14955 0.14954 0.14957 0.14954 0.14952 0.14954 0.14957 0.14953 0.14956 0.14953 0.14955 0.14956 0.14955 0.14955 0.14955 0.14953 0.14956 0.14956 0.14953 0.14955 0.14956 0.14956 0.14956 0.1495 0.14956 0.14955 0.14955 0.14956 0.14953 0.14955 0.14958 0.14958 0.1496 0.14956 0.14954 0.14954 0.14957 0.14957 0.14954
0.15925 0.15925 0.15924 0.15924 0.15923 0.15927 0.15925 0.15924 0.15926 0.15924 0.15925 0.1593 0.15928 0.1593 0.15926 0.15929 0.15925 0.15927 0.15926 0.15928 0.15925 0.15925 0.15928 0.15925 0.15926 0.15924 0.15927 0.15923 0.15925 0.15929 0.15923 0.15923 0.15923 0.15926 0.15924 0.15924 0.15927 0.15924 0.1593 0.15921 0.15929 0.15923 0.15925 0.15925 0.15925 0.15927 0.15926 0.15926 0.15925 0.15923 0.15929 0.15925 0.15929 0.15926 0.15924 0.15926 0.15928 0.15924 0.15924 0.15924 0.15925 0.15925 0.15924 0.15927 0.15924 0.15921 0.15924 0.15928 0.15923 0.15927 0.15923 0.15925 0.15927 0.15925 0.15926 0.15926 0.15923 0.15927 0.15927 0.15923 0.15925 0.15927 0.15926 0.15926 0.1592 0.15926 0.15925 0.15925 0.15926 0.15923 0.15925 0.15929 0.15929 0.15931 0.15927 0.15924 0.15924 0.15928 0.15928 0.15924
0.16812 0.16812 0.16811 0.16811 0.1681 0.16815 0.16812 0.16811 0.16813 0.16811 0.16812 0.16818 0.16815 0.16817 0.16814 0.16817 0.16813 0.16814 0.16813 0.16816 0.16812 0.16813 0.16815 0.16812 0.16814 0.16811 0.16815 0.16811 0.16812 0.16817 0.1681 0.1681 0.1681 0.16813 0.16811 0.16811 0.16815 0.16811 0.16818 0.16807 0.16817 0.1681 0.16812 0.16813 0.16813 0.16815 0.16814 0.16814 0.16813 0.1681 0.16816 0.16813 0.16817 0.16813 0.16811 0.16813 0.16816 0.16811 0.16811 0.16811 0.16812 0.16812 0.16811 0.16815 0.16811 0.16808 0.16811 0.16816 0.1681 0.16814 0.1681 0.16813 0.16815 0.16812 0.16813 0.16813 0.1681 0.16814 0.16814 0.1681 0.16812 0.16815 0.16814 0.16814 0.16806 0.16814 0.16812 0.16812 0.16813 0.1681 0.16812 0.16817 0.16817 0.16819 0.16814 0.16811 0.16811 0.16815 0.16815 0.16811
0.17612 0.17612 0.1761 0.1761 0.17609 0.17615 0.17612 0.1761 0.17613 0.1761 0.17611 0.17618 0.17615 0.17618 0.17614 0.17617 0.17612 0.17614 0.17613 0.17616 0.17611 0.17612 0.17615 0.17612 0.17614 0.1761 0.17615 0.1761 0.17612 0.17618 0.1761 0.17609 0.17609 0.17613 0.17611 0.1761 0.17615 0.1761 0.17618 0.17606 0.17617 0.17609 0.17612 0.17612 0.17613 0.17615 0.17614 0.17614 0.17612 0.1761 0.17617 0.17612 0.17617 0.17613 0.1761 0.17613 0.17616 0.1761 0.1761 0.1761 0.17612 0.17612 0.17611 0.17615 0.1761 0.17607 0.1761 0.17616 0.1761 0.17614 0.17609 0.17613 0.17615 0.17612 0.17613 0.17613 0.17609 0.17614 0.17614 0.1761 0.17612 0.17614 0.17614 0.17614 0.17605 0.17614 0.17612 0.17612 0.17613 0.17609 0.17612 0.17617 0.17617 0.1762 0.17614 0.1761 0.1761 0.17615 0.17615 0.17611
0.18321 0.18321 0.18319 0.18319 0.18318 0.18324 0.18321 0.18319 0.18322 0.18319 0.1832 0.18328 0.18325 0.18328 0.18323 0.18327 0.18321 0.18324 0.18322 0.18325 0.1832 0.18322 0.18325 0.18321 0.18323 0.18319 0.18325 0.18319 0.18321 0.18327 0.18318 0.18318 0.18318 0.18322 0.1832 0.18319 0.18324 0.18319 0.18328 0.18315 0.18327 0.18318 0.18321 0.18321 0.18322 0.18324 0.18323 0.18323 0.18321 0.18318 0.18326 0.18321 0.18327 0.18322 0.18319 0.18322 0.18326 0.18319 0.18319 0.18319 0.18321 0.18321 0.1832 0.18324 0.18319 0.18315 0.18319 0.18325 0.18318 0.18323 0.18318 0.18322 0.18324 0.18321 0.18322 0.18322 0.18318 0.18324 0.18323 0.18319 0.18321 0.18324 0.18323 0.18323 0.18313 0.18323 0.18321 0.18321 0.18322 0.18318 0.18321 0.18327 0.18327 0.1833 0.18323 0.18319 0.18319 0.18325 0.18325 0.18319
0.18937 0.18937 0.18935 0.18935 0.18934 0.18941 0.18937 0.18935 0.18938 0.18935 0.18937 0.18945 0.18942 0.18945 0.1894 0.18944 0.18938 0.1894 0.18939 0.18942 0.18936 0.18938 0.18941 0.18938 0.1894 0.18935 0.18942 0.18935 0.18938 0.18945 0.18934 0.18934 0.18934 0.18939 0.18936 0.18935 0.18941 0.18935 0.18945 0.1893 0.18944 0.18934 0.18937 0.18938 0.18938 0.18941 0.1894 0.18939 0.18938 0.18934 0.18943 0.18938 0.18944 0.18938 0.18935 0.18939 0.18943 0.18935 0.18935 0.18935 0.18937 0.18937 0.18936 0.18941 0.18935 0.18931 0.18935 0.18942 0.18934 0.1894 0.18934 0.18938 0.18941 0.18937 0.18939 0.18938 0.18934 0.1894 0.1894 0.18935 0.18937 0.1894 0.18939 0.1894 0.18929 0.1894 0.18937 0.18937 0.18939 0.18934 0.18938 0.18944 0.18944 0.18947 0.1894 0.18935 0.18935 0.18942 0.18941 0.18936
0.1946 0.19461 0.19458 0.19458 0.19457 0.19465 0.19461 0.19459 0.19462 0.19458 0.1946 0.1947 0.19466 0.19469 0.19463 0.19468 0.19461 0.19464 0.19462 0.19466 0.19459 0.19461 0.19465 0.19461 0.19463 0.19458 0.19465 0.19458 0.19461 0.19469 0.19457 0.19456 0.19457 0.19462 0.19459 0.19458 0.19465 0.19458 0.19469 0.19453 0.19468 0.19457 0.1946 0.19461 0.19461 0.19465 0.19463 0.19463 0.19461 0.19457 0.19467 0.19461 0.19468 0.19462 0.19458 0.19462 0.19466 0.19458 0.19458 0.19458 0.19461 0.1946 0.19459 0.19465 0.19458 0.19454 0.19458 0.19466 0.19457 0.19464 0.19457 0.19462 0.19464 0.1946 0.19462 0.19461 0.19457 0.19464 0.19464 0.19458 0.19461 0.19464 0.19463 0.19463 0.19451 0.19463 0.19461 0.19461 0.19462 0.19457 0.19461 0.19468 0.19468 0.19472 0.19464 0.19458 0.19458 0.19465 0.19465 0.19459
0.19891 0.19891 0.19889 0.19888 0.19887 0.19896 0.19891 0.19889 0.19892 0.19888 0.1989 0.19901 0.19897 0.199 0.19894 0.19899 0.19892 0.19895 0.19893 0.19897 0.1989 0.19892 0.19896 0.19891 0.19894 0.19889 0.19897 0.19888 0.19891 0.199 0.19887 0.19887 0.19887 0.19893 0.19889 0.19888 0.19896 0.19889 0.19901 0.19883 0.19899 0.19887 0.19891 0.19892 0.19892 0.19896 0.19894 0.19894 0.19892 0.19887 0.19899 0.19892 0.19899 0.19893 0.19889 0.19893 0.19898 0.19888 0.19888 0.19889 0.19891 0.19891 0.1989 0.19896 0.19889 0.19883 0.19889 0.19897 0.19887 0.19894 0.19887 0.19892 0.19895 0.19891 0.19893 0.19892 0.19887 0.19895 0.19895 0.19888 0.19891 0.19895 0.19894 0.19894 0.19881 0.19894 0.19891 0.19891 0.19893 0.19887 0.19892 0.19899 0.19899 0.19903 0.19894 0.19889 0.19888 0.19896 0.19896 0.19889
0.2023 0.2023 0.20228 0.20227 0.20226 0.20235 0.2023 0.20228 0.20232 0.20227 0.20229 0.20241 0.20236 0.2024 0.20233 0.20239 0.20231 0.20234 0.20232 0.20237 0.20229 0.20231 0.20235 0.20231 0.20234 0.20228 0.20236 0.20227 0.20231 0.2024 0.20226 0.20225 0.20226 0.20232 0.20228 0.20227 0.20236 0.20228 0.20241 0.20221 0.20239 0.20226 0.2023 0.20231 0.20231 0.20235 0.20233 0.20233 0.20231 0.20226 0.20238 0.20231 0.20239 0.20232 0.20228 0.20232 0.20237 0.20227 0.20227 0.20228 0.20231 0.2023 0.20229 0.20235 0.20228 0.20222 0.20228 0.20237 0.20226 0.20234 0.20226 0.20232 0.20235 0.2023 0.20232 0.20231 0.20226 0.20234 0.20234 0.20227 0.2023 0.20234 0.20233 0.20234 0.20219 0.20233 0.2023 0.2023 0.20232 0.20226 0.20231 0.20239 0.20239 0.20244 0.20234 0.20228 0.20227 0.20236 0.20236 0.20228
0.2048 0.2048 0.20478 0.20477 0.20476 0.20486 0.20481 0.20478 0.20482 0.20477 0.20479 0.20492 0.20487 0.20491 0.20484 0.2049 0.20481 0.20485 0.20482 0.20487 0.20479 0.20482 0.20486 0.20481 0.20484 0.20478 0.20487 0.20477 0.20481 0.20491 0.20476 0.20475 0.20476 0.20482 0.20478 0.20477 0.20486 0.20477 0.20492 0.20471 0.2049 0.20476 0.2048 0.20481 0.20482 0.20486 0.20484 0.20484 0.20482 0.20476 0.20489 0.20481 0.2049 0.20482 0.20478 0.20483 0.20488 0.20477 0.20477 0.20478 0.20481 0.2048 0.20479 0.20486 0.20477 0.20472 0.20478 0.20488 0.20476 0.20484 0.20476 0.20482 0.20485 0.20481 0.20482 0.20482 0.20476 0.20485 0.20485 0.20477 0.2048 0.20485 0.20483 0.20484 0.20468 0.20484 0.20481 0.20481 0.20483 0.20476 0.20481 0.2049 0.2049 0.20495 0.20484 0.20478 0.20477 0.20487 0.20486 0.20478
0.20645 0.20645 0.20642 0.20641 0.2064 0.2065 0.20645 0.20642 0.20647 0.20641 0.20643 0.20657 0.20652 0.20656 0.20648 0.20654 0.20646 0.20649 0.20647 0.20652 0.20643 0.20646 0.20651 0.20645 0.20649 0.20642 0.20652 0.20641 0.20645 0.20656 0.2064 0.20639 0.20639 0.20647 0.20642 0.20641 0.20651 0.20641 0.20657 0.20634 0.20655 0.2064 0.20644 0.20645 0.20646 0.2065 0.20648 0.20648 0.20646 0.2064 0.20654 0.20646 0.20655 0.20647 0.20642 0.20647 0.20653 0.20641 0.20641 0.20642 0.20645 0.20645 0.20643 0.2065 0.20641 0.20635 0.20642 0.20652 0.2064 0.20649 0.2064 0.20646 0.2065 0.20645 0.20647 0.20646 0.2064 0.20649 0.20649 0.20641 0.20645 0.20649 0.20648 0.20649 0.20631 0.20648 0.20645 0.20645 0.20647 0.2064 0.20645 0.20655 0.20655 0.2066 0.20649 0.20642 0.20641 0.20651 0.20651 0.20642
0.20726 0.20726 0.20723 0.20723 0.20721 0.20733 0.20727 0.20724 0.20729 0.20723 0.20725 0.2074 0.20734 0.20739 0.20731 0.20737 0.20727 0.20732 0.20729 0.20734 0.20724 0.20728 0.20733 0.20727 0.20731 0.20723 0.20734 0.20723 0.20727 0.20739 0.20722 0.2072 0.20721 0.20728 0.20724 0.20723 0.20733 0.20723 0.2074 0.20715 0.20738 0.20721 0.20726 0.20727 0.20728 0.20733 0.2073 0.2073 0.20728 0.20722 0.20737 0.20728 0.20738 0.20729 0.20724 0.20729 0.20735 0.20723 0.20723 0.20723 0.20727 0.20726 0.20724 0.20732 0.20723 0.20716 0.20723 0.20735 0.20722 0.20731 0.20721 0.20728 0.20732 0.20727 0.20728 0.20728 0.20722 0.20731 0.20731 0.20723 0.20726 0.20731 0.2073 0.20731 0.20712 0.2073 0.20727 0.20727 0.20729 0.20722 0.20727 0.20738 0.20737 0.20743 0.20731 0.20724 0.20723 0.20734 0.20733 0.20724
0.2073 0.2073 0.20727 0.20726 0.20725 0.20737 0.2073 0.20728 0.20733 0.20727 0.20729 0.20745 0.20738 0.20743 0.20735 0.20741 0.20731 0.20736 0.20733 0.20738 0.20728 0.20732 0.20737 0.20731 0.20735 0.20727 0.20739 0.20726 0.20731 0.20743 0.20725 0.20724 0.20724 0.20732 0.20728 0.20727 0.20737 0.20726 0.20744 0.20719 0.20742 0.20725 0.2073 0.20731 0.20732 0.20737 0.20734 0.20735 0.20732 0.20725 0.20741 0.20731 0.20742 0.20733 0.20727 0.20733 0.2074 0.20726 0.20726 0.20727 0.20731 0.2073 0.20728 0.20736 0.20727 0.2072 0.20727 0.20739 0.20725 0.20735 0.20724 0.20732 0.20736 0.2073 0.20732 0.20732 0.20725 0.20735 0.20735 0.20726 0.2073 0.20735 0.20734 0.20735 0.20715 0.20734 0.2073 0.2073 0.20733 0.20725 0.20731 0.20742 0.20742 0.20747 0.20735 0.20728 0.20727 0.20738 0.20737 0.20728
0.20661 0.2066 0.20657 0.20656 0.20655 0.20668 0.20661 0.20658 0.20663 0.20657 0.20659 0.20676 0.20669 0.20674 0.20665 0.20672 0.20661 0.20666 0.20663 0.20669 0.20658 0.20662 0.20667 0.20661 0.20666 0.20657 0.2067 0.20657 0.20661 0.20674 0.20655 0.20654 0.20654 0.20663 0.20658 0.20657 0.20668 0.20656 0.20675 0.20648 0.20673 0.20655 0.2066 0.20662 0.20662 0.20667 0.20665 0.20665 0.20662 0.20655 0.20672 0.20662 0.20673 0.20663 0.20657 0.20663 0.2067 0.20656 0.20656 0.20657 0.20661 0.2066 0.20658 0.20667 0.20657 0.20649 0.20657 0.20669 0.20655 0.20665 0.20654 0.20663 0.20667 0.20661 0.20663 0.20662 0.20655 0.20666 0.20666 0.20656 0.2066 0.20666 0.20664 0.20665 0.20645 0.20665 0.20661 0.20661 0.20663 0.20655 0.20661 0.20673 0.20673 0.20679 0.20666 0.20658 0.20657 0.20668 0.20668 0.20658
0.20522 0.20522 0.20519 0.20518 0.20517 0.2053 0.20522 0.2052 0.20525 0.20518 0.20521 0.20539 0.20532 0.20537 0.20527 0.20534 0.20523 0.20528 0.20525 0.20531 0.2052 0.20524 0.20529 0.20523 0.20528 0.20519 0.20532 0.20518 0.20523 0.20536 0.20517 0.20515 0.20516 0.20524 0.2052 0.20519 0.2053 0.20518 0.20537 0.2051 0.20535 0.20516 0.20522 0.20524 0.20524 0.20529 0.20527 0.20527 0.20524 0.20517 0.20534 0.20524 0.20536 0.20525 0.20519 0.20525 0.20533 0.20518 0.20518 0.20519 0.20523 0.20522 0.2052 0.20529 0.20518 0.20511 0.20518 0.20531 0.20517 0.20527 0.20516 0.20525 0.20529 0.20523 0.20524 0.20524 0.20517 0.20528 0.20528 0.20518 0.20522 0.20527 0.20526 0.20528 0.20506 0.20527 0.20523 0.20523 0.20525 0.20517 0.20523 0.20536 0.20535 0.20541 0.20528 0.2052 0.20518 0.2053 0.2053 0.2052
0.20321 0.20321 0.20317 0.20316 0.20316 0.20329 0.20321 0.20318 0.20324 0.20317 0.20319 0.20338 0.20331 0.20336 0.20326 0.20333 0.20322 0.20327 0.20324 0.2033 0.20318 0.20323 0.20328 0.20322 0.20327 0.20317 0.20331 0.20317 0.20321 0.20336 0.20315 0.20314 0.20314 0.20323 0.20318 0.20317 0.20329 0.20316 0.20337 0.20308 0.20334 0.20314 0.2032 0.20322 0.20323 0.20328 0.20325 0.20326 0.20323 0.20315 0.20333 0.20322 0.20335 0.20324 0.20318 0.20324 0.20332 0.20316 0.20316 0.20317 0.20322 0.20321 0.20318 0.20328 0.20316 0.20309 0.20317 0.2033 0.20315 0.20326 0.20314 0.20323 0.20328 0.20321 0.20323 0.20322 0.20315 0.20327 0.20327 0.20317 0.20321 0.20326 0.20325 0.20326 0.20304 0.20326 0.20321 0.20321 0.20324 0.20316 0.20322 0.20335 0.20334 0.2034 0.20326 0.20318 0.20317 0.20329 0.20329 0.20319
0.20062 0.20061 0.20058 0.20057 0.20057 0.2007 0.20062 0.20059 0.20065 0.20058 0.2006 0.2008 0.20072 0.20077 0.20067 0.20074 0.20063 0.20068 0.20064 0.20071 0.20058 0.20064 0.20069 0.20063 0.20068 0.20058 0.20072 0.20058 0.20062 0.20077 0.20056 0.20054 0.20054 0.20064 0.20059 0.20058 0.2007 0.20057 0.20078 0.20048 0.20075 0.20055 0.20061 0.20063 0.20064 0.20069 0.20066 0.20067 0.20064 0.20056 0.20074 0.20063 0.20076 0.20065 0.20059 0.20065 0.20073 0.20057 0.20057 0.20058 0.20063 0.20062 0.20059 0.20068 0.20057 0.20049 0.20057 0.20071 0.20056 0.20067 0.20055 0.20064 0.20069 0.20062 0.20064 0.20063 0.20056 0.20067 0.20068 0.20057 0.20061 0.20067 0.20066 0.20067 0.20044 0.20067 0.20062 0.20062 0.20065 0.20057 0.20063 0.20076 0.20075 0.20082 0.20067 0.20059 0.20058 0.2007 0.2007 0.20059
0.1975 0.1975 0.19747 0.19745 0.19745 0.19759 0.1975 0.19748 0.19753 0.19746 0.19748 0.19769 0.19761 0.19766 0.19756 0.19763 0.19751 0.19757 0.19753 0.1976 0.19747 0.19752 0.19757 0.19752 0.19757 0.19747 0.19761 0.19746 0.19751 0.19766 0.19745 0.19743 0.19743 0.19752 0.19748 0.19746 0.19758 0.19745 0.19767 0.19737 0.19764 0.19744 0.1975 0.19752 0.19753 0.19758 0.19755 0.19756 0.19752 0.19744 0.19763 0.19752 0.19765 0.19754 0.19747 0.19754 0.19762 0.19745 0.19746 0.19747 0.19751 0.1975 0.19747 0.19757 0.19745 0.19738 0.19746 0.1976 0.19744 0.19755 0.19743 0.19753 0.19758 0.19751 0.19752 0.19752 0.19744 0.19756 0.19757 0.19746 0.1975 0.19756 0.19755 0.19756 0.19732 0.19755 0.19751 0.19751 0.19753 0.19745 0.19751 0.19765 0.19764 0.19771 0.19756 0.19748 0.19746 0.19759 0.19758 0.19748
0.19393 0.19392 0.19389 0.19387 0.19388 0.19401 0.19392 0.1939 0.19396 0.19388 0.1939 0.19412 0.19403 0.19408 0.19398 0.19405 0.19393 0.19399 0.19395 0.19402 0.19389 0.19395 0.19399 0.19394 0.194 0.19389 0.19404 0.19388 0.19393 0.19408 0.19386 0.19385 0.19384 0.19394 0.1939 0.19388 0.19401 0.19387 0.19409 0.19378 0.19406 0.19385 0.19392 0.19394 0.19395 0.194 0.19397 0.19398 0.19395 0.19386 0.19406 0.19394 0.19408 0.19396 0.19389 0.19396 0.19404 0.19387 0.19387 0.19389 0.19393 0.19392 0.19389 0.19399 0.19387 0.19379 0.19388 0.19402 0.19386 0.19397 0.19385 0.19395 0.194 0.19393 0.19394 0.19394 0.19386 0.19398 0.19399 0.19388 0.19392 0.19398 0.19397 0.19398 0.19374 0.19397 0.19393 0.19393 0.19395 0.19387 0.19393 0.19408 0.19406 0.19413 0.19398 0.1939 0.19388 0.19401 0.194 0.1939
0.18993 0.18992 0.18989 0.18988 0.18989 0.19002 0.18993 0.18991 0.18997 0.18989 0.18991 0.19013 0.19004 0.19009 0.18999 0.19006 0.18994 0.19 0.18996 0.19003 0.18989 0.18996 0.19 0.18995 0.19001 0.18989 0.19005 0.18989 0.18994 0.1901 0.18987 0.18985 0.18985 0.18995 0.1899 0.18989 0.19002 0.18987 0.1901 0.18979 0.19007 0.18986 0.18993 0.18995 0.18996 0.19001 0.18998 0.19 0.18996 0.18987 0.19007 0.18995 0.19009 0.18997 0.1899 0.18997 0.19006 0.18988 0.18988 0.1899 0.18994 0.18993 0.1899 0.19 0.18988 0.1898 0.18989 0.19003 0.18987 0.18998 0.18986 0.18996 0.19001 0.18994 0.18995 0.18995 0.18987 0.18999 0.19 0.18989 0.18993 0.18998 0.18998 0.19 0.18975 0.18998 0.18994 0.18994 0.18996 0.18989 0.18994 0.19009 0.19007 0.19015 0.18999 0.18991 0.18989 0.19002 0.19001 0.18991
0.18559 0.18558 0.18555 0.18553 0.18554 0.18568 0.18558 0.18556 0.18562 0.18554 0.18556 0.18579 0.1857 0.18575 0.18565 0.18572 0.18559 0.18565 0.18561 0.18568 0.18554 0.18561 0.18566 0.1856 0.18567 0.18555 0.18571 0.18555 0.18559 0.18575 0.18553 0.18551 0.1855 0.1856 0.18556 0.18555 0.18567 0.18552 0.18576 0.18545 0.18573 0.18551 0.18558 0.18561 0.18561 0.18566 0.18563 0.18565 0.18561 0.18552 0.18572 0.18561 0.18574 0.18563 0.18556 0.18562 0.18571 0.18553 0.18553 0.18555 0.1856 0.18558 0.18555 0.18565 0.18553 0.18545 0.18554 0.18569 0.18552 0.18563 0.18551 0.18562 0.18567 0.1856 0.1856 0.1856 0.18553 0.18564 0.18565 0.18554 0.18558 0.18564 0.18563 0.18565 0.1854 0.18564 0.18559 0.18559 0.18561 0.18554 0.1856 0.18574 0.18573 0.1858 0.18565 0.18557 0.18554 0.18568 0.18567 0.18556
0.18094 0.18093 0.1809 0.18088 0.1809 0.18103 0.18094 0.18092 0.18097 0.1809 0.18091 0.18114 0.18105 0.1811 0.181 0.18107 0.18094 0.18101 0.18097 0.18103 0.18089 0.18096 0.18101 0.18096 0.18102 0.1809 0.18106 0.1809 0.18094 0.18111 0.18088 0.18086 0.18085 0.18095 0.18091 0.1809 0.18102 0.18087 0.18111 0.1808 0.18108 0.18087 0.18093 0.18096 0.18096 0.18101 0.18099 0.18101 0.18096 0.18087 0.18107 0.18096 0.1811 0.18098 0.18091 0.18097 0.18106 0.18088 0.18089 0.1809 0.18095 0.18093 0.1809 0.181 0.18088 0.18081 0.18089 0.18104 0.18087 0.18098 0.18086 0.18097 0.18102 0.18095 0.18095 0.18095 0.18088 0.181 0.18101 0.18089 0.18093 0.18099 0.18098 0.181 0.18075 0.18099 0.18094 0.18094 0.18096 0.1809 0.18095 0.1811 0.18108 0.18115 0.181 0.18092 0.1809 0.18103 0.18102 0.18092
0.17604 0.17603 0.176 0.17598 0.176 0.17613 0.17604 0.17602 0.17608 0.176 0.17601 0.17625 0.17616 0.1762 0.1761 0.17617 0.17604 0.17611 0.17607 0.17613 0.17599 0.17606 0.1761 0.17606 0.17612 0.176 0.17617 0.176 0.17604 0.17621 0.17598 0.17596 0.17595 0.17605 0.17601 0.176 0.17612 0.17597 0.17621 0.1759 0.17618 0.17597 0.17603 0.17606 0.17607 0.17611 0.17609 0.17611 0.17607 0.17597 0.17618 0.17606 0.1762 0.17609 0.17601 0.17607 0.17617 0.17598 0.17599 0.176 0.17605 0.17603 0.176 0.1761 0.17598 0.17591 0.17599 0.17614 0.17598 0.17608 0.17596 0.17607 0.17612 0.17605 0.17605 0.17605 0.17598 0.1761 0.17611 0.176 0.17603 0.17609 0.17608 0.17611 0.17585 0.17609 0.17604 0.17605 0.17606 0.176 0.17605 0.1762 0.17618 0.17626 0.1761 0.17602 0.176 0.17613 0.17612 0.17602
0.17094 0.17092 0.1709 0.17088 0.17091 0.17103 0.17094 0.17092 0.17098 0.1709 0.17091 0.17115 0.17106 0.1711 0.17101 0.17107 0.17094 0.17101 0.17097 0.17103 0.17089 0.17097 0.171 0.17096 0.17103 0.1709 0.17107 0.17091 0.17094 0.17111 0.17088 0.17086 0.17085 0.17095 0.17091 0.1709 0.17102 0.17087 0.17111 0.1708 0.17108 0.17087 0.17093 0.17096 0.17097 0.17102 0.17099 0.17101 0.17097 0.17087 0.17108 0.17096 0.1711 0.17099 0.17091 0.17097 0.17107 0.17088 0.17089 0.17091 0.17096 0.17094 0.1709 0.171 0.17088 0.17081 0.17089 0.17104 0.17088 0.17098 0.17086 0.17097 0.17103 0.17095 0.17095 0.17095 0.17088 0.171 0.17101 0.1709 0.17093 0.17098 0.17098 0.17101 0.17075 0.17099 0.17094 0.17095 0.17096 0.17091 0.17095 0.1711 0.17108 0.17116 0.171 0.17093 0.1709 0.17103 0.17102 0.17092
0.16569 0.16567 0.16565 0.16563 0.16566 0.16578 0.16568 0.16567 0.16573 0.16565 0.16566 0.1659 0.16581 0.16585 0.16576 0.16581 0.16569 0.16576 0.16572 0.16578 0.16564 0.16572 0.16575 0.16571 0.16578 0.16565 0.16582 0.16566 0.16569 0.16586 0.16563 0.16561 0.16559 0.1657 0.16566 0.16565 0.16577 0.16562 0.16586 0.16555 0.16583 0.16562 0.16568 0.16571 0.16572 0.16576 0.16574 0.16576 0.16572 0.16562 0.16582 0.16571 0.16585 0.16574 0.16566 0.16572 0.16582 0.16563 0.16564 0.16566 0.16571 0.16568 0.16565 0.16574 0.16563 0.16556 0.16564 0.16578 0.16563 0.16573 0.16561 0.16572 0.16578 0.1657 0.1657 0.1657 0.16563 0.16574 0.16576 0.16565 0.16568 0.16573 0.16573 0.16576 0.1655 0.16574 0.16569 0.1657 0.16571 0.16566 0.1657 0.16585 0.16583 0.1659 0.16575 0.16568 0.16565 0.16578 0.16576 0.16567
0.16033 0.16031 0.16029 0.16027 0.16031 0.16042 0.16032 0.16032 0.16037 0.16029 0.1603 0.16055 0.16045 0.16049 0.1604 0.16045 0.16033 0.1604 0.16036 0.16042 0.16027 0.16036 0.16039 0.16035 0.16042 0.16029 0.16047 0.1603 0.16033 0.1605 0.16027 0.16025 0.16023 0.16034 0.1603 0.1603 0.16041 0.16026 0.1605 0.1602 0.16047 0.16026 0.16032 0.16035 0.16036 0.1604 0.16038 0.16041 0.16036 0.16026 0.16046 0.16035 0.16049 0.16038 0.16031 0.16036 0.16046 0.16027 0.16028 0.1603 0.16035 0.16032 0.16029 0.16038 0.16027 0.1602 0.16028 0.16042 0.16027 0.16037 0.16025 0.16037 0.16042 0.16034 0.16034 0.16034 0.16027 0.16038 0.1604 0.16029 0.16032 0.16037 0.16037 0.1604 0.16014 0.16038 0.16033 0.16034 0.16035 0.16031 0.16034 0.16049 0.16047 0.16054 0.16039 0.16032 0.16029 0.16042 0.1604 0.16032
0.15491 0.15488 0.15487 0.15485 0.15489 0.155 0.1549 0.15489 0.15495 0.15487 0.15488 0.15512 0.15503 0.15506 0.15497 0.15502 0.1549 0.15497 0.15493 0.15499 0.15485 0.15493 0.15496 0.15493 0.155 0.15487 0.15504 0.15488 0.15491 0.15507 0.15485 0.15483 0.15481 0.15491 0.15488 0.15487 0.15498 0.15483 0.15507 0.15477 0.15504 0.15484 0.1549 0.15493 0.15493 0.15497 0.15495 0.15498 0.15494 0.15484 0.15504 0.15493 0.15506 0.15496 0.15488 0.15494 0.15503 0.15485 0.15485 0.15488 0.15492 0.1549 0.15486 0.15495 0.15484 0.15478 0.15485 0.15499 0.15484 0.15494 0.15483 0.15494 0.15499 0.15492 0.15491 0.15491 0.15485 0.15495 0.15497 0.15487 0.15489 0.15494 0.15494 0.15497 0.15472 0.15495 0.15491 0.15491 0.15492 0.15489 0.15492 0.15506 0.15504 0.15511 0.15496 0.1549 0.15487 0.15499 0.15497 0.15489
0.14946 0.14943 0.14942 0.14939 0.14944 0.14955 0.14945 0.14944 0.14949 0.14942 0.14942 0.14967 0.14958 0.1496 0.14952 0.14957 0.14945 0.14952 0.14948 0.14954 0.14939 0.14948 0.1495 0.14948 0.14955 0.14942 0.14959 0.14943 0.14945 0.14962 0.1494 0.14938 0.14935 0.14945 0.14943 0.14942 0.14953 0.14938 0.14962 0.14933 0.14958 0.14939 0.14945 0.14948 0.14948 0.14952 0.1495 0.14953 0.14949 0.14939 0.14958 0.14948 0.14961 0.14951 0.14943 0.14948 0.14958 0.1494 0.1494 0.14943 0.14947 0.14945 0.14941 0.14949 0.14939 0.14933 0.1494 0.14954 0.14939 0.14949 0.14938 0.14949 0.14954 0.14947 0.14946 0.14946 0.1494 0.1495 0.14952 0.14942 0.14944 0.14948 0.14949 0.14952 0.14927 0.1495 0.14946 0.14946 0.14947 0.14944 0.14947 0.14961 0.14958 0.14966 0.14951 0.14945 0.14942 0.14953 0.14952 0.14944
0.14402 0.14399 0.14398 0.14395 0.14401 0.1441 0.144 0.144 0.14405 0.14398 0.14398 0.14422 0.14413 0.14416 0.14408 0.14412 0.14401 0.14408 0.14403 0.14409 0.14395 0.14404 0.14405 0.14404 0.14411 0.14398 0.14415 0.14399 0.14401 0.14417 0.14396 0.14394 0.14391 0.14401 0.14399 0.14398 0.14409 0.14393 0.14417 0.14389 0.14414 0.14395 0.144 0.14404 0.14404 0.14407 0.14405 0.14409 0.14404 0.14394 0.14414 0.14404 0.14417 0.14407 0.14399 0.14404 0.14414 0.14395 0.14396 0.14399 0.14403 0.144 0.14397 0.14405 0.14394 0.14389 0.14396 0.14409 0.14395 0.14404 0.14394 0.14405 0.1441 0.14403 0.14401 0.14402 0.14396 0.14406 0.14408 0.14398 0.144 0.14404 0.14405 0.14408 0.14384 0.14405 0.14401 0.14402 0.14402 0.144 0.14402 0.14416 0.14414 0.14421 0.14406 0.14401 0.14398 0.14409 0.14407 0.144
0.13862 0.13858 0.13858 0.13855 0.13861 0.1387 0.1386 0.13861 0.13865 0.13858 0.13858 0.13882 0.13873 0.13875 0.13868 0.13871 0.1386 0.13867 0.13863 0.13868 0.13854 0.13864 0.13865 0.13864 0.13871 0.13858 0.13875 0.13859 0.13861 0.13877 0.13856 0.13854 0.13851 0.13861 0.13859 0.13859 0.13868 0.13853 0.13876 0.13849 0.13873 0.13855 0.1386 0.13864 0.13864 0.13867 0.13865 0.13869 0.13864 0.13854 0.13873 0.13864 0.13876 0.13867 0.13859 0.13864 0.13873 0.13855 0.13856 0.13859 0.13863 0.1386 0.13857 0.13864 0.13854 0.1385 0.13856 0.13869 0.13855 0.13864 0.13854 0.13865 0.13869 0.13863 0.13861 0.13861 0.13856 0.13865 0.13868 0.13858 0.1386 0.13863 0.13864 0.13868 0.13844 0.13865 0.13861 0.13862 0.13862 0.13861 0.13862 0.13876 0.13873 0.1388 0.13866 0.13862 0.13858 0.13868 0.13867 0.13861
0.13329 0.13325 0.13325 0.13322 0.13329 0.13337 0.13327 0.13328 0.13332 0.13325 0.13325 0.13349 0.1334 0.13342 0.13335 0.13338 0.13327 0.13334 0.1333 0.13335 0.13321 0.13331 0.13331 0.13331 0.13338 0.13325 0.13342 0.13326 0.13328 0.13343 0.13323 0.13321 0.13318 0.13327 0.13326 0.13326 0.13335 0.1332 0.13343 0.13317 0.1334 0.13322 0.13328 0.13331 0.13331 0.13334 0.13332 0.13336 0.13331 0.13322 0.1334 0.13331 0.13343 0.13334 0.13327 0.13331 0.1334 0.13323 0.13323 0.13326 0.1333 0.13327 0.13324 0.13331 0.13321 0.13317 0.13323 0.13335 0.13323 0.13331 0.13321 0.13332 0.13336 0.1333 0.13328 0.13328 0.13324 0.13332 0.13335 0.13326 0.13327 0.1333 0.13331 0.13335 0.13312 0.13332 0.13328 0.13329 0.13329 0.13328 0.1333 0.13343 0.1334 0.13346 0.13333 0.13329 0.13325 0.13335 0.13333 0.13328
0.12806 0.12802 0.12802 0.12799 0.12806 0.12814 0.12804 0.12805 0.12809 0.12802 0.12802 0.12826 0.12817 0.12818 0.12812 0.12814 0.12804 0.12811 0.12807 0.12812 0.12798 0.12808 0.12808 0.12808 0.12815 0.12802 0.12819 0.12804 0.12805 0.1282 0.12801 0.12798 0.12795 0.12804 0.12803 0.12803 0.12811 0.12797 0.12819 0.12794 0.12816 0.12799 0.12804 0.12808 0.12808 0.1281 0.12809 0.12813 0.12808 0.12799 0.12816 0.12808 0.12819 0.12811 0.12804 0.12808 0.12817 0.128 0.128 0.12803 0.12807 0.12804 0.12801 0.12807 0.12798 0.12795 0.128 0.12812 0.128 0.12807 0.12798 0.12809 0.12813 0.12807 0.12804 0.12805 0.12801 0.12808 0.12811 0.12803 0.12803 0.12806 0.12808 0.12812 0.12789 0.12809 0.12805 0.12806 0.12806 0.12806 0.12806 0.12819 0.12816 0.12822 0.1281 0.12806 0.12802 0.12812 0.1281 0.12805
0.12295 0.12291 0.12292 0.12288 0.12296 0.12303 0.12293 0.12294 0.12298 0.12291 0.12291 0.12314 0.12306 0.12306 0.123 0.12302 0.12293 0.123 0.12296 0.123 0.12287 0.12297 0.12296 0.12297 0.12304 0.12291 0.12308 0.12293 0.12294 0.12308 0.1229 0.12287 0.12284 0.12293 0.12292 0.12292 0.123 0.12286 0.12307 0.12284 0.12304 0.12288 0.12293 0.12297 0.12297 0.12299 0.12297 0.12302 0.12297 0.12288 0.12305 0.12297 0.12308 0.123 0.12293 0.12296 0.12305 0.12289 0.12289 0.12292 0.12296 0.12293 0.1229 0.12295 0.12287 0.12284 0.12289 0.123 0.12289 0.12296 0.12288 0.12298 0.12302 0.12296 0.12293 0.12294 0.1229 0.12297 0.123 0.12292 0.12292 0.12295 0.12297 0.12301 0.12279 0.12298 0.12294 0.12295 0.12294 0.12296 0.12295 0.12308 0.12304 0.12311 0.12299 0.12296 0.12292 0.123 0.12298 0.12294
0.11798 0.11794 0.11795 0.11791 0.118 0.11806 0.11796 0.11798 0.11801 0.11795 0.11794 0.11817 0.11808 0.11809 0.11803 0.11805 0.11796 0.11803 0.11799 0.11803 0.1179 0.118 0.11799 0.118 0.11807 0.11795 0.11811 0.11796 0.11797 0.11811 0.11793 0.11791 0.11787 0.11795 0.11796 0.11796 0.11803 0.11789 0.1181 0.11788 0.11807 0.11792 0.11797 0.118 0.118 0.11802 0.118 0.11805 0.11801 0.11791 0.11808 0.118 0.1181 0.11804 0.11797 0.11799 0.11808 0.11792 0.11792 0.11796 0.11799 0.11796 0.11793 0.11798 0.1179 0.11788 0.11792 0.11803 0.11792 0.11798 0.11791 0.11801 0.11805 0.11799 0.11796 0.11797 0.11794 0.118 0.11803 0.11796 0.11795 0.11797 0.118 0.11804 0.11783 0.118 0.11797 0.11798 0.11797 0.11799 0.11798 0.1181 0.11807 0.11813 0.11801 0.11799 0.11795 0.11803 0.11801 0.11798
0.11317 0.11312 0.11314 0.1131 0.11319 0.11324 0.11315 0.11317 0.1132 0.11314 0.11313 0.11335 0.11327 0.11327 0.11322 0.11323 0.11315 0.11321 0.11318 0.11321 0.11309 0.11319 0.11317 0.11319 0.11326 0.11314 0.1133 0.11316 0.11316 0.11329 0.11313 0.1131 0.11306 0.11314 0.11315 0.11315 0.11321 0.11308 0.11328 0.11307 0.11325 0.11311 0.11316 0.11319 0.11319 0.1132 0.11319 0.11324 0.1132 0.1131 0.11326 0.11319 0.11329 0.11323 0.11316 0.11318 0.11327 0.11311 0.11311 0.11315 0.11318 0.11315 0.11312 0.11316 0.11309 0.11307 0.11311 0.11321 0.11312 0.11317 0.1131 0.1132 0.11323 0.11318 0.11315 0.11316 0.11313 0.11318 0.11322 0.11315 0.11314 0.11316 0.11318 0.11322 0.11302 0.11319 0.11316 0.11317 0.11316 0.11319 0.11317 0.11329 0.11325 0.11331 0.1132 0.11318 0.11314 0.11321 0.11319 0.11317
0.10853 0.10849 0.10851 0.10846 0.10856 0.1086 0.10851 0.10853 0.10856 0.1085 0.10849 0.10871 0.10863 0.10862 0.10858 0.10859 0.10851 0.10857 0.10854 0.10857 0.10845 0.10855 0.10853 0.10856 0.10863 0.1085 0.10866 0.10852 0.10852 0.10865 0.10849 0.10847 0.10843 0.1085 0.10851 0.10851 0.10857 0.10844 0.10863 0.10844 0.1086 0.10848 0.10852 0.10855 0.10855 0.10856 0.10855 0.1086 0.10856 0.10847 0.10862 0.10855 0.10864 0.10859 0.10852 0.10854 0.10862 0.10847 0.10848 0.10851 0.10855 0.10851 0.10848 0.10852 0.10845 0.10844 0.10848 0.10857 0.10848 0.10853 0.10847 0.10856 0.10859 0.10855 0.10851 0.10852 0.10849 0.10854 0.10858 0.10851 0.1085 0.10852 0.10854 0.10858 0.10839 0.10855 0.10852 0.10853 0.10852 0.10856 0.10854 0.10864 0.10861 0.10866 0.10856 0.10855 0.10851 0.10857 0.10855 0.10853
0.10408 0.10403 0.10405 0.10401 0.10411 0.10415 0.10405 0.10408 0.10411 0.10405 0.10404 0.10425 0.10417 0.10416 0.10413 0.10413 0.10405 0.10412 0.10408 0.10411 0.10399 0.1041 0.10407 0.1041 0.10417 0.10405 0.1042 0.10407 0.10406 0.10419 0.10404 0.10402 0.10397 0.10404 0.10406 0.10406 0.10411 0.10398 0.10417 0.104 0.10414 0.10403 0.10406 0.1041 0.1041 0.1041 0.10409 0.10415 0.1041 0.10402 0.10416 0.1041 0.10419 0.10413 0.10407 0.10409 0.10417 0.10402 0.10402 0.10406 0.10409 0.10406 0.10403 0.10406 0.104 0.10399 0.10402 0.10411 0.10403 0.10407 0.10401 0.10411 0.10414 0.10409 0.10405 0.10406 0.10404 0.10408 0.10412 0.10406 0.10405 0.10406 0.10409 0.10413 0.10395 0.10409 0.10407 0.10408 0.10406 0.10411 0.10408 0.10418 0.10415 0.1042 0.1041 0.1041 0.10405 0.10411 0.10409 0.10408
0.099816 0.099767 0.099795 0.099752 0.09986 0.099883 0.099791 0.099826 0.099848 0.099793 0.099776 0.099987 0.09991 0.099894 0.099866 0.099857 0.099787 0.099852 0.099817 0.09984 0.099729 0.099834 0.099802 0.099844 0.09991 0.099791 0.09994 0.099814 0.099803 0.099921 0.099782 0.099758 0.099713 0.099779 0.099798 0.099805 0.099849 0.099721 0.099902 0.099743 0.099875 0.099768 0.099803 0.099838 0.099836 0.099837 0.09983 0.099889 0.099843 0.099758 0.099889 0.099838 0.099918 0.099874 0.099813 0.099822 0.099901 0.099763 0.099764 0.099803 0.099832 0.099796 0.099765 0.099791 0.099741 0.099738 0.099764 0.099842 0.099771 0.099805 0.099757 0.099847 0.099874 0.099833 0.099787 0.099798 0.099786 0.099819 0.099858 0.099806 0.099787 0.099791 0.099824 0.099866 0.099693 0.099831 0.099807 0.099819 0.099797 0.099855 0.099821 0.099917 0.099878 0.099926 0.099839 0.099841 0.099796 0.099847 0.099826 0.099823
0.095755 0.095705 0.095736 0.095692 0.095805 0.095819 0.095729 0.095767 0.095786 0.095734 0.095715 0.095919 0.095845 0.095825 0.095803 0.095788 0.095724 0.095788 0.095754 0.095773 0.095666 0.095773 0.095734 0.095784 0.095848 0.095731 0.095876 0.095756 0.095741 0.095852 0.095723 0.0957 0.095653 0.095715 0.095738 0.095746 0.095783 0.09566 0.095832 0.095689 0.095806 0.09571 0.095742 0.095777 0.095774 0.095771 0.095766 0.095827 0.095782 0.0957 0.095822 0.095776 0.095851 0.095813 0.095754 0.095759 0.095835 0.095703 0.095705 0.095744 0.095771 0.095734 0.095704 0.095724 0.09568 0.095683 0.095704 0.095775 0.095713 0.09574 0.095698 0.095785 0.09581 0.095773 0.095723 0.095735 0.095728 0.095754 0.095794 0.095748 0.095724 0.095725 0.09576 0.095803 0.09564 0.095766 0.095745 0.095758 0.095733 0.095799 0.095759 0.095849 0.09581 0.095855 0.095775 0.095783 0.095738 0.095781 0.09576 0.095764
0.091897 0.091845 0.09188 0.091835 0.091953 0.091958 0.09187 0.091912 0.091928 0.091879 0.091857 0.092056 0.091984 0.091959 0.091944 0.091923 0.091865 0.091927 0.091895 0.09191 0.091808 0.091914 0.091871 0.091926 0.09199 0.091876 0.092016 0.091902 0.091882 0.091988 0.091869 0.091846 0.091797 0.091854 0.091882 0.091891 0.091921 0.091802 0.091966 0.091839 0.091941 0.091855 0.091885 0.091919 0.091916 0.091909 0.091906 0.091968 0.091924 0.091844 0.091958 0.091919 0.091986 0.091955 0.091899 0.091899 0.091973 0.091847 0.091848 0.091889 0.091913 0.091876 0.091847 0.09186 0.091823 0.091831 0.091848 0.091911 0.091858 0.091878 0.091844 0.091927 0.091949 0.091915 0.091863 0.091875 0.091874 0.091892 0.091934 0.091893 0.091866 0.091863 0.0919 0.091943 0.09179 0.091906 0.091887 0.0919 0.091872 0.091947 0.091901 0.091985 0.091945 0.091987 0.091914 0.091929 0.091882 0.091918 0.091897 0.091909
0.088246 0.088192 0.08823 0.088184 0.088307 0.088303 0.088217 0.088263 0.088275 0.088229 0.088205 0.088397 0.088329 0.088299 0.08829 0.088264 0.088212 0.088272 0.088241 0.088252 0.088155 0.088262 0.088214 0.088275 0.088337 0.088226 0.088361 0.088253 0.08823 0.088329 0.08822 0.088197 0.088147 0.0882 0.088232 0.088242 0.088264 0.088151 0.088306 0.088194 0.088282 0.088207 0.088233 0.088267 0.088264 0.088253 0.088252 0.088315 0.088272 0.088195 0.0883 0.088267 0.088328 0.088303 0.088249 0.088246 0.088316 0.088197 0.088198 0.088239 0.088261 0.088223 0.088195 0.088203 0.088172 0.088186 0.088197 0.088253 0.088209 0.088223 0.088194 0.088275 0.088294 0.088264 0.088208 0.088222 0.088225 0.088237 0.088279 0.088244 0.088213 0.088206 0.088245 0.088289 0.088146 0.088251 0.088235 0.088248 0.088218 0.088301 0.088249 0.088326 0.088286 0.088325 0.088259 0.08828 0.088233 0.088261 0.08824 0.088259
0.0848 0.084745 0.084786 0.084739 0.084866 0.084854 0.084771 0.084819 0.084828 0.084785 0.084759 0.084945 0.084879 0.084845 0.084842 0.08481 0.084764 0.084823 0.084793 0.0848 0.084708 0.084815 0.084762 0.084829 0.08489 0.084781 0.084912 0.08481 0.084783 0.084876 0.084777 0.084755 0.084703 0.084751 0.084787 0.084798 0.084814 0.084705 0.084852 0.084755 0.084828 0.084764 0.084787 0.084821 0.084817 0.084802 0.084803 0.084868 0.084825 0.084751 0.084848 0.08482 0.084876 0.084857 0.084806 0.084798 0.084865 0.084753 0.084754 0.084796 0.084815 0.084777 0.08475 0.084751 0.084726 0.084746 0.084753 0.084801 0.084766 0.084773 0.084751 0.084829 0.084845 0.084818 0.08476 0.084774 0.084782 0.084787 0.08483 0.084801 0.084767 0.084756 0.084796 0.084841 0.084708 0.084803 0.084789 0.084802 0.084769 0.08486 0.084802 0.084874 0.084832 0.084868 0.08481 0.084837 0.084789 0.08481 0.084788 0.084815
0.081558 0.081502 0.081547 0.081499 0.08163 0.081609 0.081528 0.08158 0.081586 0.081546 0.081517 0.081697 0.081634 0.081596 0.081598 0.081561 0.081521 0.081578 0.08155 0.081553 0.081466 0.081573 0.081515 0.081588 0.081647 0.081542 0.081668 0.081571 0.08154 0.081628 0.081538 0.081516 0.081463 0.081507 0.081547 0.081559 0.081568 0.081464 0.081602 0.08152 0.08158 0.081525 0.081545 0.081579 0.081575 0.081556 0.081559 0.081625 0.081583 0.081512 0.0816 0.081579 0.081628 0.081615 0.081566 0.081554 0.081619 0.081513 0.081513 0.081556 0.081574 0.081535 0.081508 0.081504 0.081485 0.08151 0.081512 0.081554 0.081527 0.081528 0.081513 0.081586 0.081601 0.081577 0.081516 0.081531 0.081544 0.081541 0.081586 0.081562 0.081524 0.081509 0.081552 0.081597 0.081475 0.081558 0.081547 0.081561 0.081525 0.081624 0.08156 0.081626 0.081584 0.081617 0.081566 0.081598 0.08155 0.081564 0.081542 0.081576
0.078518 0.07846 0.078508 0.07846 0.078594 0.078566 0.078487 0.078542 0.078545 0.078507 0.078477 0.07865 0.07859 0.078548 0.078556 0.078514 0.078479 0.078535 0.078508 0.078507 0.078425 0.078532 0.078469 0.078548 0.078605 0.078503 0.078624 0.078533 0.078499 0.078581 0.0785 0.078479 0.078424 0.078464 0.078508 0.078521 0.078524 0.078424 0.078553 0.078486 0.078532 0.078488 0.078505 0.078539 0.078534 0.078512 0.078516 0.078584 0.078543 0.078474 0.078554 0.078538 0.078581 0.078574 0.078528 0.078512 0.078573 0.078474 0.078475 0.078518 0.078533 0.078494 0.078468 0.078458 0.078446 0.078476 0.078473 0.078508 0.078489 0.078484 0.078475 0.078545 0.078557 0.078537 0.078473 0.078489 0.078506 0.078497 0.078543 0.078525 0.078483 0.078465 0.078509 0.078555 0.078442 0.078515 0.078506 0.07852 0.078482 0.078588 0.078519 0.078579 0.078536 0.078566 0.078522 0.07856 0.078512 0.078519 0.078496 0.078537
0.075674 0.075615 0.075666 0.075617 0.075755 0.075719 0.075642 0.0757 0.0757 0.075666 0.075633 0.0758 0.075742 0.075697 0.07571 0.075663 0.075634 0.075688 0.075663 0.075658 0.075581 0.075687 0.075621 0.075704 0.07576 0.075661 0.075777 0.075692 0.075655 0.07573 0.075659 0.075639 0.075582 0.075618 0.075666 0.07568 0.075676 0.07558 0.075702 0.075649 0.075681 0.075647 0.075661 0.075695 0.075689 0.075664 0.07567 0.075738 0.075698 0.075633 0.075704 0.075694 0.075731 0.07573 0.075686 0.075666 0.075725 0.075632 0.075632 0.075676 0.075689 0.07565 0.075625 0.07561 0.075603 0.075638 0.075631 0.075659 0.075648 0.075636 0.075634 0.075701 0.07571 0.075693 0.075627 0.075644 0.075666 0.07565 0.075696 0.075684 0.075639 0.075617 0.075663 0.075709 0.075606 0.075669 0.075662 0.075676 0.075636 0.075749 0.075675 0.075729 0.075686 0.075713 0.075675 0.075719 0.07567 0.07567 0.075648 0.075695
0.073021 0.072962 0.073015 0.072965 0.073107 0.073063 0.072989 0.073049 0.073046 0.073015 0.072981 0.07314 0.073086 0.073037 0.073056 0.073004 0.07298 0.073032 0.073008 0.073 0.072927 0.073034 0.072963 0.073051 0.073106 0.07301 0.073121 0.073042 0.073001 0.073071 0.073009 0.072989 0.072931 0.072963 0.073014 0.073029 0.073019 0.072928 0.073041 0.073003 0.073022 0.072997 0.073008 0.073041 0.073036 0.073007 0.073015 0.073084 0.073045 0.072982 0.073045 0.073041 0.073072 0.073077 0.073035 0.073011 0.073068 0.07298 0.072981 0.073025 0.073036 0.072997 0.072973 0.072952 0.072951 0.072991 0.072979 0.073001 0.072998 0.07298 0.072984 0.073047 0.073055 0.073041 0.072972 0.07299 0.073016 0.072994 0.073041 0.073033 0.072985 0.07296 0.073008 0.073054 0.07296 0.073013 0.073008 0.073023 0.072981 0.0731 0.073022 0.07307 0.073027 0.073051 0.07302 0.073068 0.073019 0.073013 0.072991 0.073044
0.070552 0.070492 0.070548 0.070498 0.070642 0.070591 0.07052 0.070582 0.070577 0.070548 0.070512 0.070666 0.070614 0.070561 0.070585 0.070529 0.07051 0.070561 0.070538 0.070527 0.070459 0.070565 0.07049 0.070582 0.070635 0.070542 0.07065 0.070576 0.070532 0.070596 0.070543 0.070523 0.070464 0.070492 0.070547 0.070562 0.070546 0.07046 0.070565 0.07054 0.070547 0.070531 0.07054 0.070573 0.070566 0.070535 0.070544 0.070614 0.070576 0.070516 0.070571 0.070572 0.070597 0.070607 0.070569 0.070541 0.070594 0.070513 0.070514 0.070558 0.070568 0.070527 0.070505 0.070479 0.070483 0.070527 0.070512 0.070527 0.070531 0.070509 0.070517 0.070578 0.070583 0.070572 0.070502 0.07052 0.07055 0.070522 0.07057 0.070567 0.070516 0.070488 0.070537 0.070583 0.070499 0.070542 0.070539 0.070555 0.07051 0.070636 0.070553 0.070595 0.070552 0.070573 0.070548 0.070602 0.070552 0.07054 0.070518 0.070577
0.06826 0.068199 0.068258 0.068207 0.068354 0.068296 0.068227 0.068292 0.068284 0.068258 0.06822 0.068367 0.068318 0.068262 0.068291 0.068231 0.068217 0.068266 0.068244 0.06823 0.068166 0.068272 0.068194 0.06829 0.068342 0.068252 0.068354 0.068286 0.068239 0.068298 0.068253 0.068234 0.068174 0.068198 0.068256 0.068272 0.068251 0.068169 0.068266 0.068254 0.068249 0.068241 0.068248 0.06828 0.068274 0.068239 0.068249 0.06832 0.068283 0.068226 0.068274 0.068279 0.068299 0.068315 0.068278 0.068247 0.068298 0.068223 0.068223 0.068268 0.068275 0.068235 0.068213 0.068183 0.068192 0.06824 0.068221 0.06823 0.068242 0.068214 0.068228 0.068285 0.068288 0.06828 0.068208 0.068226 0.06826 0.068227 0.068275 0.068277 0.068224 0.068192 0.068243 0.068289 0.068214 0.068248 0.068247 0.068262 0.068216 0.068347 0.06826 0.068297 0.068254 0.068272 0.068254 0.068311 0.068262 0.068244 0.068222 0.068286
0.066136 0.066075 0.066135 0.066084 0.066233 0.066169 0.066102 0.066169 0.066159 0.066135 0.066097 0.066237 0.066191 0.066132 0.066165 0.066101 0.066092 0.066139 0.066119 0.066102 0.066043 0.066147 0.066066 0.066166 0.066216 0.066129 0.066227 0.066164 0.066115 0.066168 0.066132 0.066113 0.066052 0.066073 0.066133 0.06615 0.066123 0.066046 0.066135 0.066135 0.066119 0.06612 0.066124 0.066156 0.066149 0.066112 0.066123 0.066195 0.066159 0.066104 0.066145 0.066155 0.06617 0.06619 0.066156 0.066122 0.06617 0.0661 0.0661 0.066145 0.066151 0.066111 0.06609 0.066055 0.066069 0.066121 0.066098 0.066102 0.06612 0.066087 0.066106 0.066161 0.066161 0.066156 0.066082 0.066101 0.066139 0.0661 0.066149 0.066155 0.066099 0.066065 0.066117 0.066163 0.066096 0.066122 0.066123 0.066138 0.06609 0.066226 0.066136 0.066168 0.066124 0.06614 0.066127 0.066189 0.06614 0.066116 0.066094 0.066164
0.064171 0.064109 0.064172 0.064121 0.064271 0.064202 0.064137 0.064206 0.064193 0.064172 0.064132 0.064267 0.064223 0.064161 0.064199 0.064131 0.064127 0.064172 0.064153 0.064133 0.064078 0.064182 0.064098 0.064201 0.06425 0.064166 0.06426 0.064201 0.06415 0.064198 0.064169 0.06415 0.064089 0.064106 0.064169 0.064187 0.064155 0.064082 0.064164 0.064176 0.064149 0.064158 0.064159 0.064191 0.064184 0.064144 0.064157 0.064229 0.064194 0.064141 0.064175 0.06419 0.0642 0.064224 0.064192 0.064156 0.064201 0.064137 0.064137 0.064182 0.064186 0.064146 0.064125 0.064086 0.064106 0.064161 0.064135 0.064133 0.064157 0.06412 0.064144 0.064195 0.064194 0.064192 0.064116 0.064136 0.064176 0.064132 0.064182 0.064193 0.064134 0.064098 0.06415 0.064196 0.064138 0.064155 0.064158 0.064173 0.064124 0.064265 0.064171 0.064198 0.064154 0.064167 0.06416 0.064226 0.064177 0.064148 0.064126 0.0642
0.062357 0.062294 0.062358 0.062307 0.062459 0.062384 0.062322 0.062392 0.062377 0.062359 0.062318 0.062446 0.062405 0.062341 0.062382 0.062312 0.062311 0.062355 0.062337 0.062315 0.062263 0.062366 0.062279 0.062386 0.062433 0.062352 0.062442 0.062388 0.062335 0.062378 0.062356 0.062338 0.062276 0.06229 0.062355 0.062373 0.062337 0.062268 0.062344 0.062366 0.062329 0.062345 0.062344 0.062375 0.062368 0.062326 0.06234 0.062412 0.062378 0.062328 0.062356 0.062374 0.06238 0.062409 0.062379 0.062339 0.062382 0.062324 0.062324 0.062369 0.062371 0.062331 0.062311 0.062268 0.062292 0.06235 0.062321 0.062314 0.062344 0.062303 0.062331 0.06238 0.062377 0.062377 0.0623 0.06232 0.062363 0.062315 0.062365 0.062379 0.062319 0.06228 0.062334 0.06238 0.062329 0.062338 0.062343 0.062358 0.062308 0.062453 0.062355 0.062378 0.062334 0.062345 0.062343 0.062413 0.062363 0.06233 0.062307 0.062387
0.060682 0.060619 0.060685 0.060634 0.060787 0.060707 0.060647 0.060719 0.060702 0.060685 0.060643 0.060766 0.060727 0.060661 0.060706 0.060633 0.060636 0.060678 0.060661 0.060637 0.060589 0.060691 0.060602 0.060711 0.060757 0.060679 0.060764 0.060715 0.06066 0.060698 0.060683 0.060666 0.060603 0.060614 0.060682 0.0607 0.06066 0.060594 0.060664 0.060696 0.060649 0.060673 0.06067 0.0607 0.060693 0.060649 0.060664 0.060736 0.060703 0.060655 0.060677 0.060699 0.060701 0.060733 0.060706 0.060664 0.060704 0.06065 0.06065 0.060695 0.060696 0.060656 0.060637 0.060591 0.060618 0.06068 0.060648 0.060636 0.060672 0.060626 0.060659 0.060704 0.0607 0.060702 0.060624 0.060645 0.060691 0.060638 0.060688 0.060707 0.060644 0.060603 0.060658 0.060703 0.06066 0.060662 0.060668 0.060684 0.060632 0.06078 0.06068 0.060699 0.060655 0.060664 0.060667 0.060739 0.06069 0.060652 0.06063 0.060713
0.059138 0.059075 0.059142 0.059091 0.059245 0.059161 0.059103 0.059176 0.059157 0.059143 0.0591 0.059217 0.05918 0.059112 0.05916 0.059084 0.059091 0.059132 0.059116 0.059089 0.059046 0.059146 0.059055 0.059167 0.059211 0.059136 0.059217 0.059172 0.059115 0.059149 0.059141 0.059124 0.059061 0.059069 0.059138 0.059157 0.059113 0.059051 0.059114 0.059156 0.059101 0.05913 0.059126 0.059156 0.059148 0.059102 0.059118 0.059191 0.059158 0.059113 0.059129 0.059155 0.059152 0.059188 0.059163 0.059118 0.059157 0.059108 0.059107 0.059152 0.059152 0.059112 0.059094 0.059044 0.059075 0.05914 0.059104 0.059089 0.059129 0.05908 0.059116 0.05916 0.059153 0.059158 0.059079 0.0591 0.059148 0.059092 0.059142 0.059164 0.0591 0.059057 0.059112 0.059158 0.059121 0.059116 0.059123 0.059139 0.059087 0.059238 0.059136 0.05915 0.059106 0.059113 0.059121 0.059196 0.059147 0.059105 0.059083 0.05917
0.057714 0.057651 0.057719 0.057668 0.057823 0.057735 0.057679 0.057753 0.057733 0.05772 0.057676 0.057789 0.057754 0.057684 0.057735 0.057657 0.057667 0.057707 0.057692 0.057663 0.057622 0.057722 0.057629 0.057743 0.057786 0.057713 0.057791 0.05775 0.057691 0.057722 0.057719 0.057702 0.057639 0.057645 0.057715 0.057735 0.057687 0.057629 0.057686 0.057736 0.057673 0.057709 0.057702 0.057732 0.057724 0.057677 0.057693 0.057766 0.057734 0.057691 0.057702 0.057731 0.057725 0.057764 0.05774 0.057694 0.05773 0.057685 0.057685 0.05773 0.057728 0.057688 0.057671 0.057618 0.057653 0.057719 0.057682 0.057662 0.057707 0.057655 0.057695 0.057735 0.057728 0.057734 0.057655 0.057675 0.057727 0.057667 0.057717 0.057742 0.057676 0.057632 0.057687 0.057732 0.057702 0.057691 0.0577 0.057716 0.057662 0.057817 0.057712 0.057722 0.057679 0.057684 0.057695 0.057773 0.057725 0.057679 0.057657 0.057747
0.056401 0.056338 0.056407 0.056356 0.056512 0.05642 0.056366 0.056441 0.056419 0.056408 0.056364 0.056471 0.056438 0.056367 0.056421 0.056341 0.056354 0.056392 0.056378 0.056347 0.05631 0.056409 0.056314 0.05643 0.056471 0.056401 0.056475 0.056438 0.056378 0.056405 0.056408 0.056391 0.056328 0.056331 0.056403 0.056423 0.056372 0.056317 0.056369 0.056426 0.056357 0.056397 0.056389 0.056419 0.056411 0.056362 0.056379 0.056451 0.056421 0.05638 0.056386 0.056417 0.056408 0.05645 0.056428 0.05638 0.056414 0.056373 0.056373 0.056418 0.056415 0.056375 0.056358 0.056303 0.056341 0.05641 0.05637 0.056347 0.056396 0.05634 0.056383 0.056422 0.056413 0.056421 0.056341 0.056362 0.056415 0.056352 0.056402 0.05643 0.056363 0.056317 0.056373 0.056418 0.056394 0.056377 0.056387 0.056402 0.056348 0.056505 0.056399 0.056406 0.056362 0.056366 0.056381 0.056461 0.056413 0.056364 0.056342 0.056435
0.055189 0.055126 0.055196 0.055145 0.055301 0.055206 0.055154 0.055229 0.055206 0.055197 0.055152 0.055255 0.055224 0.055152 0.055207 0.055126 0.055142 0.055179 0.055165 0.055133 0.055099 0.055196 0.0551 0.055217 0.055258 0.05519 0.055261 0.055227 0.055166 0.055189 0.055197 0.055181 0.055118 0.055119 0.055192 0.055212 0.055158 0.055106 0.055153 0.055217 0.055141 0.055187 0.055178 0.055206 0.055198 0.055148 0.055166 0.055238 0.055208 0.055169 0.055171 0.055205 0.055192 0.055237 0.055216 0.055167 0.055199 0.055163 0.055162 0.055206 0.055203 0.055163 0.055147 0.05509 0.05513 0.0552 0.055159 0.055132 0.055185 0.055127 0.055173 0.055209 0.055199 0.055209 0.055129 0.05515 0.055204 0.055139 0.055189 0.055219 0.055151 0.055104 0.05516 0.055205 0.055186 0.055164 0.055174 0.05519 0.055135 0.055294 0.055186 0.05519 0.055147 0.055149 0.055168 0.05525 0.055202 0.05515 0.055128 0.055223
0.054068 0.054006 0.054076 0.054026 0.054181 0.054084 0.054033 0.054109 0.054085 0.054077 0.054032 0.05413 0.054101 0.054028 0.054085 0.054002 0.054021 0.054057 0.054044 0.054011 0.053979 0.054075 0.053978 0.054096 0.054136 0.05407 0.054138 0.054107 0.054045 0.054065 0.054077 0.054062 0.053999 0.053998 0.054072 0.054092 0.054036 0.053987 0.054029 0.0541 0.054018 0.054068 0.054057 0.054085 0.054077 0.054026 0.054044 0.054116 0.054087 0.05405 0.054047 0.054084 0.054069 0.054116 0.054096 0.054046 0.054076 0.054043 0.054042 0.054086 0.054082 0.054043 0.054027 0.053968 0.05401 0.054082 0.054039 0.05401 0.054066 0.054006 0.054054 0.054088 0.054077 0.054088 0.054008 0.054029 0.054085 0.054017 0.054067 0.054099 0.054031 0.053982 0.054038 0.054083 0.054069 0.054042 0.054054 0.05407 0.054014 0.054175 0.054066 0.054066 0.054024 0.054024 0.054046 0.05413 0.054082 0.054027 0.054006 0.054103
0.05303 0.052968 0.053038 0.052988 0.053144 0.053044 0.052995 0.053071 0.053046 0.053039 0.052994 0.053088 0.05306 0.052986 0.053046 0.052962 0.052982 0.053017 0.053005 0.05297 0.052941 0.053036 0.052939 0.053058 0.053096 0.053032 0.053097 0.053069 0.053007 0.053024 0.05304 0.053025 0.052962 0.052959 0.053034 0.053054 0.052996 0.052949 0.052987 0.053064 0.052977 0.05303 0.053019 0.053046 0.053038 0.052986 0.053005 0.053077 0.053048 0.053012 0.053006 0.053045 0.053027 0.053076 0.053059 0.053007 0.053035 0.053006 0.053005 0.053049 0.053043 0.053004 0.052989 0.052928 0.052973 0.053046 0.053002 0.052969 0.053028 0.052966 0.053017 0.053049 0.053037 0.053049 0.052969 0.05299 0.053048 0.052977 0.053027 0.053061 0.052992 0.052943 0.052999 0.053043 0.053034 0.053003 0.053015 0.053031 0.052975 0.053137 0.053027 0.053025 0.052983 0.052982 0.053006 0.053091 0.053044 0.052987 0.052966 0.053065
0.052064 0.052003 0.052074 0.052024 0.052179 0.052077 0.05203 0.052106 0.05208 0.052075 0.052029 0.05212 0.052093 0.052019 0.05208 0.051994 0.052017 0.052051 0.052039 0.052004 0.051977 0.052071 0.051973 0.052092 0.052129 0.052067 0.05213 0.052104 0.052041 0.052056 0.052076 0.052061 0.051998 0.051994 0.052069 0.052089 0.05203 0.051985 0.052019 0.0521 0.05201 0.052066 0.052054 0.052081 0.052072 0.052019 0.052039 0.05211 0.052083 0.052048 0.052039 0.05208 0.05206 0.05211 0.052094 0.052041 0.052068 0.052041 0.052041 0.052084 0.052078 0.052039 0.052025 0.051962 0.052009 0.052083 0.052037 0.052003 0.052064 0.052001 0.052053 0.052083 0.05207 0.052084 0.052004 0.052025 0.052083 0.052011 0.052061 0.052097 0.052027 0.051977 0.052033 0.052077 0.052071 0.052037 0.05205 0.052066 0.05201 0.052172 0.052061 0.052057 0.052015 0.052013 0.05204 0.052126 0.05208 0.052021 0.051999 0.0521
0.051164 0.051102 0.051174 0.051124 0.051278 0.051175 0.051129 0.051206 0.051179 0.051175 0.051129 0.051216 0.051191 0.051116 0.051178 0.051092 0.051117 0.051149 0.051139 0.051102 0.051077 0.05117 0.051071 0.051191 0.051227 0.051167 0.051227 0.051204 0.051141 0.051153 0.051176 0.051161 0.051099 0.051093 0.051169 0.051189 0.051128 0.051086 0.051117 0.051202 0.051107 0.051167 0.051153 0.05118 0.051172 0.051118 0.051138 0.051209 0.051182 0.051149 0.051137 0.051179 0.051157 0.051209 0.051194 0.05114 0.051166 0.051142 0.051141 0.051184 0.051177 0.051139 0.051125 0.051061 0.051109 0.051184 0.051137 0.051101 0.051165 0.0511 0.051153 0.051182 0.051169 0.051183 0.051103 0.051124 0.051184 0.05111 0.051159 0.051197 0.051127 0.051076 0.051132 0.051175 0.051173 0.051136 0.05115 0.051165 0.051109 0.051272 0.051161 0.051155 0.051113 0.05111 0.051139 0.051226 0.05118 0.051119 0.051098 0.051199
0.05032 0.050259 0.05033 0.050281 0.050435 0.05033 0.050286 0.050362 0.050335 0.050331 0.050286 0.05037 0.050346 0.05027 0.050333 0.050247 0.050273 0.050305 0.050294 0.050257 0.050234 0.050326 0.050227 0.050347 0.050382 0.050324 0.050382 0.05036 0.050297 0.050307 0.050333 0.050318 0.050257 0.050249 0.050325 0.050346 0.050283 0.050243 0.050271 0.050359 0.050262 0.050324 0.050309 0.050336 0.050327 0.050273 0.050293 0.050364 0.050337 0.050306 0.050291 0.050334 0.050311 0.050364 0.05035 0.050296 0.050321 0.050298 0.050298 0.05034 0.050333 0.050295 0.050281 0.050217 0.050266 0.050342 0.050294 0.050256 0.050321 0.050255 0.05031 0.050338 0.050324 0.050339 0.050259 0.05028 0.05034 0.050266 0.050314 0.050353 0.050283 0.050232 0.050288 0.05033 0.050332 0.050291 0.050306 0.050321 0.050265 0.050428 0.050317 0.050309 0.050268 0.050263 0.050294 0.050382 0.050336 0.050274 0.050253 0.050356
0.049525 0.049464 0.049536 0.049487 0.049639 0.049534 0.049491 0.049567 0.049539 0.049537 0.049491 0.049572 0.049549 0.049474 0.049538 0.049451 0.049478 0.049509 0.049499 0.049462 0.04944 0.04953 0.049432 0.049552 0.049586 0.049529 0.049585 0.049566 0.049502 0.049511 0.049538 0.049524 0.049463 0.049455 0.04953 0.049551 0.049488 0.049449 0.049474 0.049566 0.049466 0.049529 0.049515 0.04954 0.049532 0.049478 0.049498 0.049568 0.049542 0.049512 0.049495 0.049539 0.049515 0.049569 0.049555 0.049501 0.049524 0.049504 0.049503 0.049545 0.049537 0.0495 0.049487 0.049422 0.049472 0.049548 0.0495 0.049461 0.049527 0.04946 0.049516 0.049542 0.049528 0.049544 0.049464 0.049485 0.049546 0.049471 0.049519 0.049559 0.049489 0.049437 0.049493 0.049535 0.049539 0.049496 0.049511 0.049526 0.04947 0.049633 0.049522 0.049512 0.049471 0.049467 0.049499 0.049587 0.049542 0.049478 0.049458 0.049561
0.048772 0.048712 0.048783 0.048735 0.048886 0.04878 0.048738 0.048814 0.048786 0.048784 0.048739 0.048817 0.048795 0.04872 0.048784 0.048698 0.048725 0.048755 0.048746 0.048708 0.048688 0.048777 0.048679 0.048798 0.048832 0.048777 0.04883 0.048813 0.048749 0.048756 0.048786 0.048772 0.048711 0.048702 0.048777 0.048798 0.048734 0.048697 0.04872 0.048814 0.048712 0.048777 0.048762 0.048787 0.048779 0.048724 0.048745 0.048814 0.048789 0.048759 0.048741 0.048786 0.04876 0.048815 0.048802 0.048747 0.04877 0.048752 0.048751 0.048793 0.048784 0.048747 0.048735 0.048669 0.04872 0.048796 0.048748 0.048707 0.048775 0.048707 0.048764 0.048789 0.048774 0.048791 0.048712 0.048732 0.048793 0.048717 0.048765 0.048806 0.048736 0.048684 0.048739 0.048781 0.048787 0.048743 0.048758 0.048773 0.048717 0.048879 0.048768 0.048758 0.048717 0.048712 0.048745 0.048833 0.048789 0.048725 0.048705 0.048807
0.048054 0.047995 0.048065 0.048018 0.048167 0.048061 0.04802 0.048096 0.048067 0.048066 0.048021 0.048097 0.048076 0.048001 0.048065 0.047979 0.048008 0.048037 0.048028 0.04799 0.047971 0.048059 0.047961 0.04808 0.048113 0.048059 0.048111 0.048095 0.048031 0.048037 0.048068 0.048055 0.047994 0.047984 0.04806 0.04808 0.048016 0.04798 0.048001 0.048096 0.047993 0.04806 0.048044 0.048069 0.04806 0.048006 0.048027 0.048095 0.04807 0.048042 0.048022 0.048068 0.048041 0.048096 0.048084 0.048029 0.048051 0.048034 0.048034 0.048075 0.048066 0.04803 0.048017 0.047952 0.048003 0.048079 0.04803 0.047989 0.048057 0.04799 0.048046 0.048071 0.048055 0.048073 0.047994 0.048015 0.048076 0.047999 0.048047 0.048088 0.048018 0.047967 0.048021 0.048063 0.04807 0.048024 0.04804 0.048055 0.048 0.048161 0.04805 0.048039 0.047999 0.047993 0.048027 0.048115 0.048071 0.048007 0.047987 0.048089
0.047365 0.047306 0.047376 0.047329 0.047478 0.047372 0.047332 0.047407 0.047378 0.047378 0.047333 0.047406 0.047386 0.047312 0.047376 0.04729 0.047319 0.047348 0.047339 0.047301 0.047284 0.04737 0.047273 0.047391 0.047423 0.04737 0.047421 0.047406 0.047343 0.047347 0.047379 0.047366 0.047307 0.047296 0.047371 0.047391 0.047327 0.047293 0.047312 0.047408 0.047304 0.047371 0.047355 0.04738 0.047371 0.047317 0.047338 0.047405 0.047381 0.047354 0.047333 0.047379 0.047351 0.047407 0.047395 0.047341 0.047362 0.047346 0.047345 0.047386 0.047377 0.047341 0.047329 0.047263 0.047315 0.047391 0.047342 0.0473 0.047369 0.047301 0.047358 0.047381 0.047366 0.047383 0.047306 0.047326 0.047387 0.047311 0.047358 0.047399 0.04733 0.047278 0.047333 0.047373 0.047383 0.047336 0.047351 0.047366 0.047311 0.047471 0.047362 0.047349 0.04731 0.047303 0.047338 0.047426 0.047382 0.047318 0.047298 0.0474
0.0467 0.046642 0.046711 0.046665 0.046811 0.046706 0.046667 0.046741 0.046712 0.046712 0.046668 0.04674 0.04672 0.046646 0.04671 0.046625 0.046654 0.046682 0.046674 0.046636 0.046619 0.046704 0.046608 0.046725 0.046756 0.046705 0.046754 0.04674 0.046678 0.046681 0.046714 0.046701 0.046642 0.046631 0.046706 0.046726 0.046661 0.046628 0.046646 0.046743 0.046639 0.046706 0.04669 0.046714 0.046706 0.046652 0.046673 0.046739 0.046716 0.046689 0.046667 0.046713 0.046685 0.046741 0.04673 0.046675 0.046696 0.046681 0.04668 0.046721 0.046711 0.046676 0.046664 0.046599 0.04665 0.046726 0.046677 0.046635 0.046704 0.046636 0.046693 0.046716 0.0467 0.046718 0.046641 0.046661 0.046722 0.046646 0.046692 0.046733 0.046665 0.046614 0.046667 0.046707 0.046718 0.04667 0.046686 0.046701 0.046646 0.046805 0.046696 0.046683 0.046644 0.046637 0.046673 0.04676 0.046717 0.046652 0.046633 0.046735
0.046053 0.045995 0.046064 0.046018 0.046163 0.046059 0.04602 0.046094 0.046065 0.046065 0.046021 0.046092 0.046073 0.045999 0.046063 0.045978 0.046008 0.046035 0.046027 0.045989 0.045974 0.046057 0.045962 0.046078 0.046109 0.046058 0.046106 0.046093 0.046031 0.046034 0.046067 0.046055 0.045996 0.045985 0.046059 0.046079 0.046015 0.045982 0.045999 0.046096 0.045992 0.046059 0.046043 0.046067 0.046059 0.046006 0.046026 0.046092 0.046068 0.046042 0.04602 0.046066 0.046038 0.046093 0.046082 0.046029 0.046048 0.046035 0.046034 0.046074 0.046064 0.046029 0.046018 0.045953 0.046004 0.046079 0.046031 0.045988 0.046057 0.04599 0.046047 0.046068 0.046053 0.046071 0.045995 0.046015 0.046075 0.045999 0.046045 0.046086 0.046018 0.045967 0.046021 0.04606 0.046072 0.046023 0.046039 0.046054 0.046 0.046157 0.046049 0.046036 0.045997 0.04599 0.046026 0.046112 0.04607 0.046006 0.045986 0.046088
0.04542 0.045363 0.045431 0.045386 0.045529 0.045425 0.045388 0.04546 0.045432 0.045432 0.045389 0.045457 0.045439 0.045366 0.04543 0.045346 0.045375 0.045402 0.045395 0.045357 0.045342 0.045424 0.04533 0.045444 0.045475 0.045425 0.045472 0.045459 0.045398 0.045401 0.045434 0.045422 0.045364 0.045353 0.045426 0.045446 0.045382 0.04535 0.045366 0.045463 0.045359 0.045426 0.04541 0.045434 0.045426 0.045373 0.045393 0.045458 0.045435 0.045409 0.045387 0.045433 0.045405 0.04546 0.045449 0.045396 0.045415 0.045402 0.045401 0.04544 0.045431 0.045396 0.045385 0.045321 0.045372 0.045446 0.045398 0.045356 0.045424 0.045357 0.045414 0.045435 0.04542 0.045437 0.045362 0.045382 0.045442 0.045366 0.045412 0.045453 0.045386 0.045335 0.045388 0.045427 0.045439 0.045391 0.045406 0.045421 0.045367 0.045523 0.045416 0.045402 0.045365 0.045357 0.045393 0.045479 0.045437 0.045373 0.045354 0.045454
0.044797 0.044741 0.044808 0.044763 0.044905 0.044802 0.044765 0.044837 0.044809 0.044809 0.044766 0.044833 0.044815 0.044743 0.044806 0.044723 0.044753 0.044779 0.044772 0.044734 0.044719 0.044801 0.044708 0.044821 0.044851 0.044802 0.044848 0.044836 0.044775 0.044777 0.044811 0.044799 0.044742 0.044731 0.044803 0.044822 0.044759 0.044728 0.044743 0.044839 0.044736 0.044803 0.044787 0.04481 0.044802 0.04475 0.04477 0.044834 0.044812 0.044786 0.044764 0.044809 0.044781 0.044836 0.044826 0.044773 0.044792 0.044779 0.044778 0.044817 0.044808 0.044774 0.044763 0.044699 0.044749 0.044823 0.044775 0.044733 0.044801 0.044735 0.044791 0.044812 0.044796 0.044814 0.04474 0.044759 0.044818 0.044744 0.044789 0.044829 0.044763 0.044713 0.044765 0.044803 0.044816 0.044768 0.044783 0.044797 0.044745 0.044899 0.044793 0.044779 0.044742 0.044735 0.04477 0.044855 0.044814 0.04475 0.044731 0.044831
0.04418 0.044125 0.044191 0.044147 0.044286 0.044185 0.044148 0.044219 0.044192 0.044192 0.04415 0.044216 0.044198 0.044127 0.044189 0.044107 0.044137 0.044163 0.044155 0.044118 0.044104 0.044184 0.044092 0.044204 0.044233 0.044185 0.04423 0.044219 0.044159 0.044161 0.044194 0.044182 0.044126 0.044115 0.044186 0.044205 0.044142 0.044112 0.044127 0.044222 0.04412 0.044186 0.04417 0.044193 0.044185 0.044134 0.044153 0.044217 0.044195 0.04417 0.044147 0.044192 0.044165 0.044218 0.044209 0.044156 0.044175 0.044163 0.044162 0.0442 0.044191 0.044157 0.044146 0.044083 0.044133 0.044206 0.044159 0.044117 0.044184 0.044119 0.044174 0.044195 0.044179 0.044197 0.044124 0.044143 0.044201 0.044128 0.044172 0.044212 0.044147 0.044097 0.044148 0.044186 0.044199 0.044151 0.044167 0.044181 0.044128 0.04428 0.044176 0.044162 0.044126 0.044118 0.044154 0.044237 0.044197 0.044134 0.044115 0.044213
0.043566 0.043512 0.043577 0.043534 0.043671 0.043571 0.043535 0.043605 0.043578 0.043578 0.043536 0.043602 0.043584 0.043514 0.043576 0.043495 0.043524 0.043549 0.043542 0.043505 0.043491 0.04357 0.043479 0.04359 0.043619 0.043572 0.043616 0.043604 0.043545 0.043547 0.04358 0.043568 0.043513 0.043502 0.043572 0.043591 0.043529 0.0435 0.043514 0.043608 0.043507 0.043573 0.043557 0.04358 0.043572 0.043521 0.04354 0.043603 0.043581 0.043556 0.043534 0.043578 0.043551 0.043604 0.043595 0.043543 0.043561 0.043549 0.043548 0.043586 0.043577 0.043544 0.043533 0.043471 0.04352 0.043592 0.043545 0.043504 0.04357 0.043506 0.043561 0.043581 0.043566 0.043583 0.043511 0.04353 0.043587 0.043515 0.043558 0.043598 0.043534 0.043485 0.043535 0.043573 0.043585 0.043538 0.043553 0.043567 0.043516 0.043665 0.043563 0.043549 0.043513 0.043506 0.04354 0.043623 0.043583 0.043521 0.043503 0.043599
0.042953 0.0429 0.042964 0.042921 0.043057 0.042958 0.042923 0.042992 0.042965 0.042965 0.042924 0.042988 0.042971 0.042902 0.042963 0.042883 0.042911 0.042937 0.042929 0.042893 0.042879 0.042957 0.042868 0.042976 0.043005 0.042959 0.043003 0.042991 0.042933 0.042935 0.042967 0.042956 0.042901 0.04289 0.042959 0.042978 0.042917 0.042888 0.042902 0.042995 0.042895 0.04296 0.042944 0.042966 0.042959 0.042909 0.042928 0.042989 0.042968 0.042944 0.042922 0.042965 0.042939 0.042991 0.042981 0.04293 0.042948 0.042937 0.042936 0.042973 0.042964 0.042931 0.042921 0.042859 0.042908 0.042979 0.042933 0.042892 0.042957 0.042894 0.042948 0.042968 0.042953 0.04297 0.042899 0.042917 0.042974 0.042903 0.042945 0.042985 0.042921 0.042873 0.042923 0.04296 0.042972 0.042926 0.04294 0.042954 0.042903 0.043051 0.04295 0.042936 0.042901 0.042894 0.042928 0.043009 0.04297 0.042909 0.042891 0.042986
0.042339 0.042286 0.04235 0.042307 0.042441 0.042344 0.042309 0.042377 0.04235 0.042351 0.04231 0.042374 0.042357 0.042289 0.042348 0.04227 0.042297 0.042323 0.042315 0.04228 0.042266 0.042343 0.042255 0.042362 0.04239 0.042344 0.042388 0.042376 0.042319 0.042321 0.042353 0.042341 0.042287 0.042276 0.042345 0.042363 0.042303 0.042274 0.042289 0.042379 0.042282 0.042345 0.04233 0.042352 0.042344 0.042295 0.042314 0.042374 0.042353 0.042329 0.042308 0.042351 0.042325 0.042376 0.042366 0.042316 0.042334 0.042322 0.042322 0.042358 0.042349 0.042317 0.042307 0.042246 0.042294 0.042364 0.042318 0.042279 0.042343 0.04228 0.042333 0.042353 0.042339 0.042355 0.042285 0.042304 0.042359 0.042289 0.042331 0.04237 0.042307 0.04226 0.042309 0.042345 0.042357 0.042312 0.042326 0.04234 0.04229 0.042435 0.042336 0.042322 0.042287 0.04228 0.042314 0.042394 0.042355 0.042295 0.042277 0.042371
0.041721 0.041669 0.041732 0.04169 0.041822 0.041726 0.041692 0.041759 0.041732 0.041733 0.041693 0.041756 0.041739 0.041672 0.04173 0.041653 0.04168 0.041705 0.041698 0.041663 0.041649 0.041725 0.041638 0.041744 0.041772 0.041726 0.04177 0.041758 0.041701 0.041704 0.041735 0.041723 0.04167 0.04166 0.041727 0.041745 0.041686 0.041657 0.041672 0.041761 0.041666 0.041727 0.041712 0.041734 0.041727 0.041678 0.041697 0.041756 0.041735 0.041712 0.041691 0.041733 0.041707 0.041758 0.041748 0.041699 0.041717 0.041705 0.041704 0.04174 0.041732 0.0417 0.041689 0.04163 0.041677 0.041746 0.041701 0.041662 0.041725 0.041664 0.041716 0.041735 0.041721 0.041738 0.041668 0.041687 0.041741 0.041672 0.041714 0.041752 0.04169 0.041643 0.041692 0.041728 0.041739 0.041694 0.041709 0.041722 0.041673 0.041816 0.041718 0.041705 0.04167 0.041664 0.041697 0.041776 0.041737 0.041678 0.041661 0.041753
0.041099 0.041048 0.041109 0.041068 0.041198 0.041104 0.04107 0.041136 0.04111 0.04111 0.041071 0.041134 0.041117 0.041051 0.041108 0.041032 0.041059 0.041083 0.041076 0.041042 0.041028 0.041103 0.041018 0.041121 0.041149 0.041104 0.041147 0.041135 0.041079 0.041082 0.041112 0.041101 0.041048 0.041038 0.041104 0.041122 0.041065 0.041036 0.041051 0.041138 0.041044 0.041105 0.04109 0.041112 0.041104 0.041057 0.041075 0.041134 0.041113 0.041089 0.04107 0.041111 0.041086 0.041135 0.041126 0.041077 0.041095 0.041083 0.041082 0.041118 0.041109 0.041078 0.041068 0.041009 0.041055 0.041123 0.041079 0.041041 0.041103 0.041042 0.041093 0.041113 0.041099 0.041115 0.041047 0.041065 0.041119 0.041051 0.041092 0.041129 0.041068 0.041022 0.04107 0.041106 0.041116 0.041073 0.041087 0.0411 0.041051 0.041192 0.041096 0.041084 0.041049 0.041043 0.041075 0.041152 0.041115 0.041057 0.041039 0.04113
0.040471 0.04042 0.040481 0.040441 0.040569 0.040477 0.040442 0.040507 0.040482 0.040482 0.040443 0.040506 0.040489 0.040424 0.04048 0.040406 0.040432 0.040456 0.040449 0.040415 0.040401 0.040475 0.040391 0.040493 0.040521 0.040476 0.040519 0.040506 0.040452 0.040455 0.040484 0.040473 0.040421 0.040411 0.040476 0.040494 0.040438 0.040409 0.040424 0.040509 0.040418 0.040477 0.040463 0.040484 0.040476 0.04043 0.040447 0.040506 0.040485 0.040462 0.040443 0.040483 0.040458 0.040507 0.040497 0.04045 0.040467 0.040455 0.040454 0.040489 0.040481 0.04045 0.04044 0.040383 0.040428 0.040494 0.040451 0.040414 0.040475 0.040416 0.040465 0.040485 0.040471 0.040487 0.04042 0.040438 0.04049 0.040424 0.040464 0.040501 0.040441 0.040396 0.040443 0.040478 0.040487 0.040445 0.040459 0.040472 0.040424 0.040563 0.040468 0.040456 0.040423 0.040416 0.040448 0.040524 0.040486 0.04043 0.040413 0.040502
0.039837 0.039787 0.039847 0.039807 0.039933 0.039843 0.039809 0.039872 0.039848 0.039848 0.039809 0.039872 0.039855 0.039791 0.039846 0.039773 0.039798 0.039822 0.039815 0.039782 0.039768 0.039841 0.039758 0.039859 0.039886 0.039841 0.039884 0.039872 0.039818 0.039821 0.039849 0.039838 0.039787 0.039778 0.039842 0.03986 0.039804 0.039775 0.039791 0.039874 0.039785 0.039842 0.039828 0.039849 0.039842 0.039796 0.039814 0.039871 0.039851 0.039827 0.039809 0.039848 0.039825 0.039872 0.039863 0.039816 0.039834 0.039821 0.03982 0.039855 0.039847 0.039816 0.039806 0.03975 0.039794 0.039859 0.039817 0.039781 0.03984 0.039782 0.039831 0.039851 0.039838 0.039853 0.039786 0.039804 0.039856 0.039791 0.03983 0.039866 0.039807 0.039763 0.039809 0.039844 0.039852 0.039812 0.039825 0.039838 0.039791 0.039927 0.039834 0.039823 0.03979 0.039784 0.039814 0.039889 0.039852 0.039796 0.03978 0.039867
0.039196 0.039147 0.039206 0.039166 0.03929 0.039202 0.039168 0.039231 0.039207 0.039207 0.039169 0.039231 0.039214 0.039151 0.039205 0.039134 0.039158 0.039182 0.039175 0.039143 0.039128 0.0392 0.039119 0.039218 0.039245 0.0392 0.039243 0.03923 0.039177 0.039181 0.039208 0.039197 0.039147 0.039138 0.039201 0.039218 0.039164 0.039135 0.039151 0.039232 0.039145 0.039201 0.039188 0.039208 0.039201 0.039156 0.039173 0.03923 0.03921 0.039186 0.039169 0.039207 0.039185 0.039231 0.039221 0.039176 0.039193 0.03918 0.039179 0.039214 0.039206 0.039176 0.039166 0.039111 0.039154 0.039218 0.039177 0.039142 0.039199 0.039142 0.03919 0.03921 0.039197 0.039211 0.039146 0.039164 0.039214 0.039151 0.03919 0.039224 0.039167 0.039123 0.039169 0.039203 0.039211 0.039171 0.039184 0.039197 0.039151 0.039285 0.039193 0.039183 0.03915 0.039144 0.039174 0.039247 0.039211 0.039156 0.03914 0.039226
0.038548 0.0385 0.038558 0.038519 0.038641 0.038554 0.038521 0.038583 0.038559 0.038559 0.038522 0.038583 0.038566 0.038505 0.038558 0.038487 0.038511 0.038535 0.038527 0.038496 0.038481 0.038552 0.038473 0.03857 0.038596 0.038552 0.038595 0.038582 0.03853 0.038534 0.03856 0.038549 0.0385 0.038492 0.038553 0.03857 0.038517 0.038488 0.038505 0.038583 0.038499 0.038553 0.03854 0.038561 0.038554 0.038509 0.038526 0.038582 0.038562 0.038539 0.038522 0.03856 0.038538 0.038583 0.038573 0.038528 0.038546 0.038532 0.038532 0.038565 0.038558 0.038528 0.038518 0.038465 0.038507 0.038569 0.038529 0.038495 0.038551 0.038496 0.038542 0.038562 0.038549 0.038564 0.038499 0.038516 0.038566 0.038504 0.038542 0.038576 0.038519 0.038477 0.038522 0.038555 0.038562 0.038524 0.038537 0.038549 0.038504 0.038636 0.038546 0.038536 0.038503 0.038498 0.038527 0.038598 0.038562 0.03851 0.038493 0.038577
0.037894 0.037846 0.037903 0.037865 0.037985 0.0379 0.037867 0.037928 0.037905 0.037904 0.037867 0.037929 0.037912 0.037852 0.037903 0.037834 0.037857 0.037881 0.037873 0.037843 0.037827 0.037898 0.03782 0.037915 0.037942 0.037898 0.03794 0.037927 0.037876 0.037881 0.037905 0.037894 0.037846 0.037838 0.037899 0.037915 0.037863 0.037835 0.037852 0.037928 0.037846 0.037898 0.037886 0.037906 0.037899 0.037856 0.037872 0.037927 0.037907 0.037884 0.037869 0.037905 0.037884 0.037928 0.037918 0.037874 0.037892 0.037878 0.037877 0.037911 0.037904 0.037874 0.037864 0.037812 0.037853 0.037914 0.037875 0.037842 0.037896 0.037842 0.037888 0.037907 0.037895 0.037909 0.037846 0.037862 0.037911 0.03785 0.037888 0.037921 0.037865 0.037824 0.037868 0.037901 0.037907 0.03787 0.037883 0.037895 0.03785 0.03798 0.037891 0.037882 0.03785 0.037845 0.037873 0.037943 0.037908 0.037856 0.03784 0.037923
0.037233 0.037186 0.037242 0.037204 0.037323 0.03724 0.037207 0.037266 0.037244 0.037243 0.037207 0.037269 0.037251 0.037192 0.037243 0.037175 0.037197 0.03722 0.037213 0.037183 0.037168 0.037237 0.03716 0.037254 0.03728 0.037237 0.037279 0.037265 0.037215 0.037221 0.037244 0.037233 0.037185 0.037178 0.037238 0.037254 0.037203 0.037174 0.037192 0.037266 0.037186 0.037237 0.037225 0.037245 0.037239 0.037196 0.037212 0.037266 0.037246 0.037223 0.037209 0.037244 0.037224 0.037267 0.037257 0.037214 0.037232 0.037217 0.037217 0.037249 0.037243 0.037214 0.037204 0.037152 0.037192 0.037252 0.037214 0.037182 0.037235 0.037182 0.037227 0.037247 0.037235 0.037248 0.037186 0.037202 0.03725 0.03719 0.037228 0.03726 0.037205 0.037164 0.037208 0.03724 0.037245 0.03721 0.037222 0.037234 0.03719 0.037318 0.037231 0.037222 0.03719 0.037186 0.037212 0.037282 0.037247 0.037196 0.03718 0.037261
0.036567 0.03652 0.036575 0.036538 0.036655 0.036573 0.03654 0.036599 0.036577 0.036576 0.036541 0.036602 0.036585 0.036527 0.036576 0.036509 0.03653 0.036554 0.036547 0.036518 0.036502 0.036571 0.036495 0.036587 0.036613 0.03657 0.036612 0.036598 0.036549 0.036555 0.036577 0.036566 0.036519 0.036512 0.036571 0.036587 0.036537 0.036508 0.036527 0.036598 0.036521 0.03657 0.036559 0.036578 0.036572 0.03653 0.036546 0.036599 0.03658 0.036556 0.036543 0.036577 0.036558 0.0366 0.03659 0.036548 0.036566 0.036551 0.03655 0.036582 0.036576 0.036547 0.036537 0.036487 0.036526 0.036585 0.036547 0.036517 0.036568 0.036517 0.03656 0.03658 0.036568 0.036581 0.03652 0.036536 0.036583 0.036524 0.036562 0.036593 0.036539 0.036499 0.036542 0.036574 0.036578 0.036544 0.036556 0.036567 0.036524 0.03665 0.036564 0.036556 0.036525 0.036521 0.036546 0.036614 0.03658 0.03653 0.036515 0.036594
0.035895 0.035849 0.035903 0.035866 0.035981 0.035902 0.035869 0.035927 0.035905 0.035904 0.035869 0.035931 0.035913 0.035856 0.035904 0.035839 0.035859 0.035883 0.035875 0.035847 0.035831 0.035899 0.035824 0.035915 0.035941 0.035898 0.03594 0.035926 0.035877 0.035884 0.035905 0.035894 0.035848 0.035841 0.035899 0.035915 0.035866 0.035837 0.035856 0.035926 0.03585 0.035898 0.035887 0.035906 0.0359 0.035859 0.035874 0.035927 0.035908 0.035884 0.035872 0.035906 0.035887 0.035928 0.035918 0.035876 0.035894 0.035879 0.035878 0.03591 0.035904 0.035876 0.035866 0.035817 0.035855 0.035912 0.035876 0.035846 0.035896 0.035846 0.035888 0.035908 0.035897 0.035909 0.035849 0.035865 0.035911 0.035853 0.03589 0.03592 0.035867 0.035828 0.03587 0.035902 0.035905 0.035873 0.035884 0.035896 0.035853 0.035976 0.035892 0.035885 0.035854 0.03585 0.035875 0.035942 0.035907 0.035859 0.035844 0.035922
0.035218 0.035173 0.035226 0.03519 0.035304 0.035226 0.035193 0.03525 0.035229 0.035227 0.035193 0.035254 0.035237 0.035181 0.035228 0.035164 0.035183 0.035207 0.035199 0.035172 0.035155 0.035223 0.035149 0.035238 0.035264 0.035222 0.035264 0.035249 0.035201 0.035208 0.035228 0.035218 0.035172 0.035166 0.035222 0.035238 0.035191 0.035162 0.035181 0.035248 0.035175 0.035222 0.035211 0.03523 0.035224 0.035184 0.035199 0.035251 0.035231 0.035208 0.035197 0.035229 0.035211 0.035251 0.035241 0.0352 0.035218 0.035203 0.035202 0.035234 0.035228 0.0352 0.03519 0.035142 0.035179 0.035235 0.0352 0.035171 0.03522 0.03517 0.035212 0.035232 0.035221 0.035233 0.035173 0.035189 0.035234 0.035178 0.035214 0.035243 0.035191 0.035153 0.035194 0.035226 0.035228 0.035197 0.035208 0.035219 0.035178 0.035299 0.035216 0.035209 0.035179 0.035175 0.035199 0.035265 0.035231 0.035184 0.035169 0.035245
0.034539 0.034494 0.034546 0.034511 0.034623 0.034546 0.034514 0.03457 0.034549 0.034547 0.034514 0.034575 0.034557 0.034502 0.034549 0.034485 0.034504 0.034527 0.03452 0.034493 0.034476 0.034543 0.034471 0.034558 0.034584 0.034542 0.034584 0.034569 0.034522 0.034529 0.034548 0.034538 0.034492 0.034487 0.034543 0.034558 0.034512 0.034482 0.034502 0.034568 0.034496 0.034542 0.034531 0.03455 0.034544 0.034505 0.034519 0.034571 0.034551 0.034528 0.034518 0.034549 0.034532 0.034571 0.034561 0.034521 0.034539 0.034523 0.034522 0.034554 0.034548 0.03452 0.034511 0.034463 0.034499 0.034555 0.03452 0.034492 0.03454 0.034491 0.034532 0.034552 0.034541 0.034553 0.034494 0.03451 0.034554 0.034499 0.034535 0.034563 0.034512 0.034474 0.034515 0.034546 0.034547 0.034518 0.034528 0.03454 0.034498 0.034618 0.034536 0.03453 0.0345 0.034497 0.03452 0.034584 0.034551 0.034505 0.03449 0.034565
0.033857 0.033812 0.033864 0.033829 0.033939 0.033864 0.033832 0.033887 0.033867 0.033865 0.033832 0.033893 0.033875 0.033821 0.033866 0.033804 0.033823 0.033846 0.033838 0.033811 0.033795 0.033861 0.03379 0.033876 0.033902 0.033859 0.033901 0.033886 0.03384 0.033848 0.033866 0.033855 0.033811 0.033806 0.03386 0.033875 0.03383 0.033801 0.033821 0.033885 0.033815 0.033859 0.033849 0.033868 0.033862 0.033823 0.033837 0.033888 0.033869 0.033846 0.033836 0.033867 0.03385 0.033889 0.033878 0.033839 0.033857 0.033841 0.03384 0.033871 0.033866 0.033838 0.033829 0.033782 0.033818 0.033872 0.033838 0.033811 0.033857 0.03381 0.033849 0.033869 0.033859 0.03387 0.033813 0.033828 0.033871 0.033817 0.033853 0.033881 0.03383 0.033793 0.033833 0.033864 0.033865 0.033836 0.033846 0.033857 0.033817 0.033934 0.033854 0.033849 0.033819 0.033816 0.033838 0.033901 0.033868 0.033824 0.033809 0.033882
0.033173 0.033129 0.03318 0.033145 0.033254 0.03318 0.033148 0.033203 0.033183 0.033181 0.033148 0.033209 0.033192 0.033138 0.033183 0.033122 0.033139 0.033162 0.033155 0.033129 0.033112 0.033177 0.033107 0.033192 0.033218 0.033176 0.033217 0.033202 0.033157 0.033165 0.033182 0.033171 0.033127 0.033123 0.033176 0.033191 0.033147 0.033118 0.033139 0.0332 0.033132 0.033175 0.033165 0.033184 0.033178 0.03314 0.033154 0.033204 0.033185 0.033162 0.033153 0.033183 0.033167 0.033205 0.033194 0.033156 0.033174 0.033157 0.033157 0.033187 0.033182 0.033155 0.033145 0.0331 0.033134 0.033188 0.033154 0.033128 0.033174 0.033127 0.033166 0.033186 0.033176 0.033187 0.03313 0.033145 0.033187 0.033135 0.033169 0.033196 0.033147 0.03311 0.03315 0.033181 0.03318 0.033153 0.033163 0.033174 0.033134 0.03325 0.033171 0.033166 0.033136 0.033134 0.033155 0.033217 0.033184 0.033141 0.033126 0.033198
0.032489 0.032446 0.032496 0.032461 0.032569 0.032497 0.032465 0.032518 0.032499 0.032497 0.032465 0.032525 0.032508 0.032455 0.032499 0.032439 0.032456 0.032479 0.032471 0.032446 0.032428 0.032493 0.032424 0.032508 0.032533 0.032491 0.032533 0.032517 0.032473 0.032481 0.032497 0.032487 0.032444 0.032439 0.032492 0.032507 0.032464 0.032434 0.032456 0.032516 0.032449 0.032491 0.032481 0.0325 0.032494 0.032457 0.032471 0.03252 0.032501 0.032478 0.03247 0.032499 0.032484 0.032521 0.03251 0.032472 0.03249 0.032473 0.032473 0.032503 0.032498 0.032471 0.032461 0.032417 0.032451 0.032503 0.03247 0.032445 0.032489 0.032444 0.032481 0.032502 0.032492 0.032502 0.032446 0.032461 0.032503 0.032451 0.032486 0.032512 0.032463 0.032427 0.032467 0.032497 0.032496 0.032469 0.032479 0.03249 0.03245 0.032565 0.032487 0.032482 0.032453 0.032451 0.032471 0.032532 0.0325 0.032457 0.032443 0.032514
0.031806 0.031763 0.031812 0.031778 0.031885 0.031813 0.031782 0.031835 0.031816 0.031813 0.031782 0.031842 0.031825 0.031773 0.031816 0.031756 0.031773 0.031796 0.031788 0.031763 0.031746 0.03181 0.031742 0.031825 0.03185 0.031808 0.03185 0.031833 0.03179 0.031798 0.031814 0.031804 0.031761 0.031757 0.031809 0.031823 0.031781 0.031752 0.031773 0.031832 0.031767 0.031808 0.031798 0.031817 0.031811 0.031774 0.031788 0.031837 0.031818 0.031795 0.031787 0.031816 0.031801 0.031837 0.031826 0.031789 0.031807 0.03179 0.03179 0.031819 0.031815 0.031788 0.031779 0.031735 0.031768 0.03182 0.031787 0.031762 0.031806 0.031761 0.031798 0.031818 0.031809 0.031819 0.031764 0.031778 0.031819 0.031769 0.031802 0.031828 0.03178 0.031745 0.031784 0.031814 0.031812 0.031786 0.031796 0.031806 0.031768 0.03188 0.031804 0.031799 0.031771 0.031768 0.031788 0.031849 0.031817 0.031775 0.03176 0.03183
0.031124 0.031082 0.031131 0.031097 0.031203 0.031132 0.031101 0.031153 0.031135 0.031132 0.031101 0.031161 0.031143 0.031092 0.031134 0.031076 0.031092 0.031115 0.031107 0.031083 0.031065 0.031128 0.031061 0.031143 0.031168 0.031127 0.031168 0.031152 0.031109 0.031117 0.031132 0.031122 0.03108 0.031076 0.031128 0.031142 0.0311 0.031071 0.031093 0.03115 0.031086 0.031126 0.031117 0.031135 0.03113 0.031093 0.031107 0.031155 0.031137 0.031114 0.031106 0.031135 0.03112 0.031155 0.031144 0.031108 0.031126 0.031109 0.031108 0.031138 0.031133 0.031107 0.031097 0.031055 0.031087 0.031138 0.031106 0.031082 0.031125 0.031081 0.031117 0.031137 0.031128 0.031138 0.031083 0.031097 0.031138 0.031088 0.031121 0.031147 0.031099 0.031065 0.031103 0.031132 0.03113 0.031105 0.031115 0.031125 0.031087 0.031198 0.031122 0.031119 0.03109 0.031088 0.031107 0.031167 0.031135 0.031094 0.03108 0.031149
0.030446 0.030405 0.030453 0.030419 0.030523 0.030454 0.030423 0.030474 0.030456 0.030453 0.030423 0.030482 0.030465 0.030415 0.030456 0.030399 0.030414 0.030437 0.030429 0.030405 0.030388 0.03045 0.030384 0.030465 0.030489 0.030448 0.030489 0.030473 0.030431 0.03044 0.030454 0.030444 0.030402 0.030398 0.030449 0.030463 0.030422 0.030393 0.030415 0.030471 0.030409 0.030448 0.030439 0.030457 0.030451 0.030416 0.030429 0.030477 0.030458 0.030435 0.030428 0.030456 0.030442 0.030477 0.030466 0.03043 0.030448 0.030431 0.03043 0.030459 0.030455 0.030429 0.030419 0.030377 0.030409 0.030459 0.030428 0.030404 0.030446 0.030403 0.030438 0.030459 0.03045 0.030459 0.030405 0.030419 0.030459 0.03041 0.030443 0.030468 0.030421 0.030387 0.030425 0.030454 0.030451 0.030427 0.030436 0.030447 0.030409 0.030519 0.030444 0.030441 0.030412 0.030411 0.030429 0.030488 0.030457 0.030416 0.030402 0.03047
0.029772 0.029731 0.029778 0.029745 0.029848 0.02978 0.029749 0.0298 0.029782 0.029779 0.029749 0.029808 0.029791 0.029741 0.029782 0.029725 0.02974 0.029763 0.029755 0.029731 0.029714 0.029776 0.029711 0.02979 0.029815 0.029774 0.029815 0.029798 0.029757 0.029766 0.02978 0.02977 0.029728 0.029725 0.029775 0.029789 0.029749 0.02972 0.029741 0.029796 0.029735 0.029773 0.029765 0.029783 0.029777 0.029742 0.029755 0.029802 0.029784 0.029761 0.029755 0.029782 0.029768 0.029802 0.029791 0.029756 0.029774 0.029757 0.029756 0.029785 0.029781 0.029755 0.029746 0.029704 0.029735 0.029785 0.029754 0.029731 0.029772 0.029729 0.029764 0.029784 0.029776 0.029785 0.029731 0.029746 0.029785 0.029736 0.029769 0.029794 0.029747 0.029714 0.029751 0.02978 0.029777 0.029753 0.029762 0.029773 0.029736 0.029844 0.02977 0.029767 0.029739 0.029737 0.029756 0.029813 0.029782 0.029743 0.029729 0.029796
0.029103 0.029062 0.029109 0.029077 0.029178 0.029111 0.02908 0.029131 0.029113 0.02911 0.02908 0.029139 0.029122 0.029073 0.029113 0.029057 0.029072 0.029094 0.029087 0.029063 0.029046 0.029107 0.029043 0.029121 0.029145 0.029105 0.029146 0.029129 0.029088 0.029097 0.02911 0.029101 0.02906 0.029056 0.029106 0.02912 0.02908 0.029051 0.029073 0.029127 0.029067 0.029104 0.029096 0.029114 0.029108 0.029073 0.029086 0.029133 0.029115 0.029092 0.029086 0.029113 0.0291 0.029133 0.029122 0.029088 0.029105 0.029088 0.029087 0.029116 0.029112 0.029086 0.029077 0.029036 0.029067 0.029115 0.029085 0.029062 0.029103 0.029061 0.029095 0.029115 0.029107 0.029116 0.029063 0.029077 0.029116 0.029068 0.0291 0.029124 0.029079 0.029046 0.029082 0.029111 0.029108 0.029085 0.029094 0.029104 0.029067 0.029174 0.029101 0.029098 0.029071 0.029069 0.029087 0.029144 0.029113 0.029074 0.02906 0.029126
0.02844 0.0284 0.028446 0.028414 0.028515 0.028448 0.028418 0.028467 0.02845 0.028447 0.028417 0.028476 0.028459 0.02841 0.02845 0.028395 0.02841 0.028431 0.028424 0.028401 0.028384 0.028444 0.028381 0.028458 0.028482 0.028442 0.028483 0.028466 0.028425 0.028435 0.028448 0.028438 0.028397 0.028394 0.028443 0.028457 0.028418 0.028389 0.028411 0.028464 0.028405 0.028442 0.028433 0.028451 0.028445 0.028411 0.028424 0.02847 0.028452 0.02843 0.028424 0.02845 0.028437 0.02847 0.028459 0.028425 0.028443 0.028425 0.028425 0.028453 0.028449 0.028424 0.028415 0.028374 0.028404 0.028453 0.028423 0.0284 0.02844 0.028399 0.028433 0.028452 0.028444 0.028453 0.028401 0.028415 0.028453 0.028406 0.028438 0.028461 0.028416 0.028384 0.02842 0.028448 0.028445 0.028422 0.028431 0.028441 0.028405 0.02851 0.028438 0.028436 0.028408 0.028407 0.028424 0.028481 0.02845 0.028412 0.028398 0.028463
0.027785 0.027745 0.027791 0.027759 0.027858 0.027793 0.027763 0.027812 0.027795 0.027792 0.027762 0.02782 0.027803 0.027755 0.027795 0.02774 0.027754 0.027776 0.027769 0.027746 0.027729 0.027789 0.027726 0.027803 0.027826 0.027787 0.027827 0.02781 0.02777 0.027779 0.027792 0.027783 0.027742 0.027739 0.027788 0.027801 0.027762 0.027734 0.027756 0.027808 0.02775 0.027786 0.027778 0.027795 0.02779 0.027756 0.027768 0.027814 0.027796 0.027774 0.027769 0.027795 0.027782 0.027814 0.027804 0.02777 0.027787 0.02777 0.02777 0.027797 0.027793 0.027769 0.027759 0.027719 0.027749 0.027797 0.027767 0.027745 0.027785 0.027744 0.027777 0.027797 0.027789 0.027797 0.027746 0.027759 0.027797 0.027751 0.027782 0.027806 0.027761 0.027729 0.027765 0.027793 0.027789 0.027767 0.027776 0.027786 0.02775 0.027854 0.027783 0.02778 0.027753 0.027752 0.027769 0.027825 0.027795 0.027757 0.027743 0.027808
0.027138 0.027098 0.027143 0.027112 0.02721 0.027145 0.027115 0.027164 0.027147 0.027144 0.027115 0.027173 0.027156 0.027108 0.027147 0.027093 0.027107 0.027129 0.027122 0.027099 0.027082 0.027141 0.027079 0.027155 0.027179 0.027139 0.027179 0.027163 0.027123 0.027132 0.027145 0.027135 0.027095 0.027093 0.02714 0.027153 0.027115 0.027087 0.027109 0.02716 0.027103 0.027139 0.027131 0.027148 0.027143 0.027109 0.027121 0.027167 0.027149 0.027127 0.027121 0.027147 0.027134 0.027167 0.027156 0.027123 0.02714 0.027123 0.027122 0.02715 0.027146 0.027121 0.027112 0.027073 0.027102 0.027149 0.02712 0.027098 0.027137 0.027097 0.02713 0.027149 0.027141 0.02715 0.027099 0.027112 0.027149 0.027104 0.027135 0.027158 0.027114 0.027082 0.027118 0.027145 0.027142 0.02712 0.027128 0.027138 0.027103 0.027206 0.027136 0.027133 0.027106 0.027105 0.027122 0.027177 0.027147 0.02711 0.027096 0.02716
0.026499 0.02646 0.026505 0.026474 0.026571 0.026507 0.026477 0.026525 0.026509 0.026506 0.026477 0.026534 0.026517 0.02647 0.026509 0.026455 0.026469 0.026491 0.026483 0.026461 0.026444 0.026503 0.026442 0.026516 0.02654 0.026501 0.02654 0.026524 0.026485 0.026494 0.026506 0.026497 0.026458 0.026455 0.026502 0.026515 0.026477 0.026449 0.026471 0.026522 0.026465 0.0265 0.026492 0.026509 0.026504 0.026471 0.026483 0.026528 0.026511 0.026489 0.026483 0.026509 0.026496 0.026528 0.026518 0.026484 0.026502 0.026485 0.026484 0.026511 0.026507 0.026483 0.026474 0.026435 0.026464 0.026511 0.026482 0.02646 0.026499 0.026459 0.026492 0.026511 0.026503 0.026511 0.026461 0.026474 0.026511 0.026466 0.026497 0.026519 0.026476 0.026444 0.02648 0.026507 0.026503 0.026482 0.02649 0.0265 0.026465 0.026567 0.026497 0.026495 0.026468 0.026467 0.026484 0.026538 0.026509 0.026472 0.026458 0.026521
0.025871 0.025832 0.025876 0.025845 0.025942 0.025878 0.025849 0.025897 0.02588 0.025877 0.025849 0.025905 0.025889 0.025842 0.02588 0.025827 0.025841 0.025862 0.025855 0.025833 0.025816 0.025874 0.025814 0.025888 0.025911 0.025872 0.025911 0.025895 0.025856 0.025865 0.025878 0.025868 0.025829 0.025827 0.025873 0.025886 0.025849 0.025821 0.025842 0.025893 0.025836 0.025872 0.025864 0.025881 0.025876 0.025843 0.025855 0.025899 0.025882 0.02586 0.025855 0.02588 0.025868 0.025899 0.025889 0.025856 0.025873 0.025856 0.025856 0.025883 0.025879 0.025855 0.025846 0.025807 0.025836 0.025882 0.025854 0.025832 0.02587 0.025831 0.025863 0.025882 0.025874 0.025883 0.025833 0.025846 0.025882 0.025838 0.025868 0.025891 0.025848 0.025816 0.025851 0.025878 0.025875 0.025853 0.025862 0.025871 0.025837 0.025938 0.025869 0.025866 0.02584 0.025839 0.025855 0.025909 0.02588 0.025843 0.02583 0.025893
0.025253 0.025214 0.025258 0.025228 0.025323 0.02526 0.025231 0.025278 0.025262 0.025259 0.025231 0.025286 0.02527 0.025224 0.025262 0.025209 0.025223 0.025244 0.025237 0.025215 0.025199 0.025256 0.025196 0.025269 0.025292 0.025254 0.025293 0.025277 0.025238 0.025247 0.025259 0.02525 0.025212 0.025209 0.025255 0.025268 0.025231 0.025204 0.025225 0.025275 0.025219 0.025254 0.025246 0.025263 0.025257 0.025225 0.025237 0.025281 0.025264 0.025243 0.025237 0.025262 0.025249 0.025281 0.025271 0.025238 0.025255 0.025238 0.025238 0.025264 0.025261 0.025237 0.025228 0.02519 0.025218 0.025264 0.025236 0.025214 0.025252 0.025213 0.025245 0.025264 0.025256 0.025265 0.025215 0.025228 0.025264 0.02522 0.02525 0.025272 0.02523 0.025199 0.025233 0.02526 0.025257 0.025235 0.025244 0.025253 0.025219 0.025319 0.025251 0.025248 0.025222 0.025221 0.025237 0.025291 0.025262 0.025225 0.025212 0.025274
0.024646 0.024608 0.024651 0.024621 0.024715 0.024653 0.024624 0.024671 0.024655 0.024652 0.024624 0.024679 0.024663 0.024617 0.024655 0.024603 0.024617 0.024637 0.02463 0.024608 0.024592 0.024649 0.02459 0.024662 0.024685 0.024647 0.024685 0.02467 0.024631 0.02464 0.024652 0.024643 0.024605 0.024602 0.024648 0.024661 0.024624 0.024597 0.024618 0.024668 0.024612 0.024647 0.024639 0.024655 0.02465 0.024618 0.02463 0.024673 0.024657 0.024636 0.02463 0.024655 0.024642 0.024673 0.024663 0.024631 0.024648 0.024631 0.024631 0.024657 0.024653 0.02463 0.024621 0.024583 0.024612 0.024657 0.024629 0.024608 0.024645 0.024607 0.024638 0.024657 0.024649 0.024657 0.024608 0.024621 0.024657 0.024613 0.024643 0.024665 0.024623 0.024592 0.024626 0.024653 0.02465 0.024629 0.024637 0.024646 0.024612 0.024711 0.024644 0.024641 0.024615 0.024614 0.024631 0.024683 0.024655 0.024619 0.024606 0.024667
0.02405 0.024013 0.024056 0.024026 0.024119 0.024058 0.024029 0.024076 0.02406 0.024057 0.024029 0.024083 0.024067 0.024022 0.024059 0.024008 0.024022 0.024042 0.024035 0.024013 0.023998 0.024054 0.023995 0.024067 0.024089 0.024052 0.024089 0.024074 0.024036 0.024045 0.024057 0.024048 0.024011 0.024007 0.024053 0.024065 0.024029 0.024003 0.024023 0.024072 0.024017 0.024052 0.024044 0.02406 0.024055 0.024023 0.024035 0.024078 0.024061 0.024041 0.024035 0.024059 0.024047 0.024078 0.024068 0.024036 0.024052 0.024036 0.024036 0.024062 0.024058 0.024035 0.024026 0.023989 0.024017 0.024062 0.024034 0.024013 0.02405 0.024012 0.024043 0.024061 0.024054 0.024062 0.024014 0.024026 0.024062 0.024018 0.024048 0.02407 0.024028 0.023997 0.024031 0.024058 0.024055 0.024033 0.024042 0.024051 0.024017 0.024115 0.024048 0.024046 0.02402 0.024019 0.024035 0.024088 0.02406 0.024024 0.024011 0.024072
0.023467 0.02343 0.023473 0.023443 0.023536 0.023474 0.023446 0.023492 0.023476 0.023474 0.023446 0.023499 0.023484 0.023439 0.023476 0.023425 0.023439 0.023459 0.023452 0.023431 0.023415 0.023471 0.023412 0.023484 0.023506 0.023469 0.023506 0.023491 0.023453 0.023461 0.023474 0.023465 0.023428 0.023425 0.02347 0.023482 0.023446 0.02342 0.02344 0.023489 0.023434 0.023469 0.023461 0.023477 0.023472 0.02344 0.023452 0.023494 0.023478 0.023458 0.023451 0.023476 0.023464 0.023494 0.023485 0.023453 0.023469 0.023453 0.023453 0.023479 0.023475 0.023452 0.023444 0.023406 0.023434 0.023479 0.023451 0.02343 0.023467 0.023429 0.02346 0.023478 0.02347 0.023479 0.023431 0.023443 0.023479 0.023435 0.023465 0.023487 0.023445 0.023415 0.023448 0.023474 0.023472 0.02345 0.023459 0.023468 0.023434 0.023532 0.023465 0.023462 0.023437 0.023436 0.023452 0.023504 0.023477 0.023441 0.023428 0.023488
0.022897 0.02286 0.022902 0.022873 0.022965 0.022904 0.022876 0.022922 0.022906 0.022903 0.022876 0.022928 0.022913 0.022869 0.022905 0.022855 0.022869 0.022888 0.022882 0.02286 0.022845 0.0229 0.022842 0.022913 0.022935 0.022899 0.022935 0.02292 0.022883 0.022891 0.022904 0.022895 0.022858 0.022855 0.022899 0.022912 0.022876 0.02285 0.022869 0.022919 0.022864 0.022898 0.02289 0.022906 0.022901 0.02287 0.022881 0.022923 0.022907 0.022887 0.022881 0.022906 0.022893 0.022924 0.022914 0.022883 0.022898 0.022883 0.022883 0.022908 0.022904 0.022882 0.022873 0.022836 0.022864 0.022908 0.022881 0.02286 0.022897 0.022859 0.02289 0.022908 0.0229 0.022908 0.022861 0.022873 0.022908 0.022865 0.022894 0.022916 0.022875 0.022845 0.022878 0.022904 0.022902 0.02288 0.022888 0.022897 0.022864 0.022961 0.022895 0.022892 0.022867 0.022865 0.022882 0.022933 0.022906 0.02287 0.022858 0.022918
0.022339 0.022303 0.022345 0.022316 0.022407 0.022346 0.022319 0.022364 0.022348 0.022345 0.022319 0.02237 0.022355 0.022311 0.022348 0.022297 0.022311 0.022331 0.022324 0.022303 0.022288 0.022343 0.022285 0.022355 0.022377 0.022341 0.022377 0.022363 0.022326 0.022333 0.022346 0.022337 0.022301 0.022297 0.022342 0.022354 0.022318 0.022293 0.022312 0.022361 0.022306 0.022341 0.022333 0.022349 0.022344 0.022312 0.022324 0.022365 0.02235 0.02233 0.022323 0.022348 0.022335 0.022366 0.022356 0.022325 0.02234 0.022326 0.022325 0.022351 0.022347 0.022324 0.022316 0.022279 0.022307 0.022351 0.022323 0.022302 0.022339 0.022301 0.022333 0.02235 0.022342 0.022351 0.022303 0.022316 0.022351 0.022308 0.022336 0.022358 0.022317 0.022288 0.02232 0.022346 0.022344 0.022323 0.022331 0.02234 0.022307 0.022403 0.022337 0.022334 0.022309 0.022308 0.022324 0.022376 0.022348 0.022313 0.0223 0.02236
0.021795 0.021759 0.0218 0.021772 0.021862 0.021801 0.021775 0.021819 0.021803 0.021801 0.021774 0.021825 0.021811 0.021767 0.021803 0.021753 0.021767 0.021786 0.02178 0.021759 0.021744 0.021798 0.021741 0.021811 0.021832 0.021797 0.021832 0.021818 0.021781 0.021788 0.021802 0.021793 0.021757 0.021753 0.021797 0.02181 0.021774 0.021749 0.021767 0.021817 0.021762 0.021796 0.021788 0.021804 0.021799 0.021768 0.02178 0.021821 0.021805 0.021786 0.021779 0.021803 0.021791 0.021821 0.021812 0.021781 0.021796 0.021782 0.021781 0.021806 0.021802 0.02178 0.021772 0.021735 0.021763 0.021807 0.021779 0.021758 0.021795 0.021757 0.021788 0.021805 0.021797 0.021806 0.021759 0.021772 0.021806 0.021763 0.021792 0.021814 0.021773 0.021744 0.021776 0.021801 0.0218 0.021778 0.021786 0.021795 0.021763 0.021858 0.021793 0.021789 0.021765 0.021763 0.02178 0.021831 0.021804 0.021768 0.021756 0.021815
0.021264 0.021228 0.021269 0.021241 0.02133 0.02127 0.021244 0.021288 0.021272 0.02127 0.021244 0.021293 0.021279 0.021236 0.021272 0.021222 0.021236 0.021255 0.021249 0.021228 0.021214 0.021267 0.02121 0.021279 0.0213 0.021266 0.0213 0.021287 0.02125 0.021257 0.021271 0.021262 0.021226 0.021223 0.021266 0.021278 0.021243 0.021219 0.021236 0.021286 0.021231 0.021265 0.021258 0.021273 0.021268 0.021237 0.021249 0.021289 0.021274 0.021255 0.021248 0.021272 0.021259 0.02129 0.021281 0.02125 0.021265 0.021251 0.02125 0.021275 0.021271 0.021249 0.021241 0.021204 0.021232 0.021276 0.021249 0.021227 0.021264 0.021226 0.021258 0.021274 0.021266 0.021275 0.021229 0.021241 0.021275 0.021233 0.021261 0.021283 0.021242 0.021213 0.021245 0.02127 0.02127 0.021247 0.021255 0.021264 0.021232 0.021326 0.021262 0.021258 0.021234 0.021232 0.021249 0.0213 0.021273 0.021238 0.021226 0.021284
0.020746 0.020711 0.020752 0.020724 0.020812 0.020752 0.020726 0.02077 0.020755 0.020753 0.020726 0.020775 0.020761 0.020718 0.020754 0.020705 0.020719 0.020738 0.020732 0.020711 0.020697 0.020749 0.020693 0.020762 0.020782 0.020748 0.020782 0.020769 0.020733 0.020739 0.020753 0.020745 0.020709 0.020706 0.020749 0.020761 0.020725 0.020702 0.020718 0.020768 0.020713 0.020748 0.02074 0.020755 0.02075 0.02072 0.020731 0.020771 0.020756 0.020738 0.02073 0.020755 0.020742 0.020772 0.020763 0.020732 0.020747 0.020734 0.020733 0.020758 0.020753 0.020732 0.020724 0.020687 0.020715 0.020758 0.020731 0.02071 0.020747 0.020709 0.02074 0.020756 0.020749 0.020757 0.020711 0.020723 0.020758 0.020715 0.020743 0.020765 0.020725 0.020696 0.020728 0.020752 0.020752 0.02073 0.020738 0.020747 0.020715 0.020808 0.020744 0.02074 0.020717 0.020714 0.020732 0.020782 0.020755 0.02072 0.020708 0.020767
0.020242 0.020208 0.020248 0.02022 0.020307 0.020248 0.020223 0.020266 0.020251 0.020249 0.020223 0.020271 0.020257 0.020214 0.02025 0.020201 0.020215 0.020234 0.020228 0.020207 0.020194 0.020245 0.02019 0.020258 0.020278 0.020244 0.020277 0.020265 0.020229 0.020235 0.020249 0.020241 0.020206 0.020202 0.020245 0.020257 0.020221 0.020198 0.020214 0.020265 0.020209 0.020244 0.020236 0.020251 0.020246 0.020216 0.020227 0.020267 0.020252 0.020234 0.020226 0.020251 0.020237 0.020268 0.020259 0.020229 0.020243 0.02023 0.020229 0.020254 0.020249 0.020228 0.02022 0.020184 0.020212 0.020255 0.020228 0.020206 0.020243 0.020206 0.020237 0.020252 0.020244 0.020253 0.020208 0.02022 0.020254 0.020211 0.020239 0.020261 0.020221 0.020192 0.020224 0.020248 0.020249 0.020226 0.020234 0.020243 0.020211 0.020304 0.02024 0.020236 0.020213 0.02021 0.020228 0.020277 0.020252 0.020216 0.020204 0.020263
0.019752 0.019718 0.019758 0.01973 0.019817 0.019757 0.019732 0.019776 0.01976 0.019758 0.019733 0.01978 0.019766 0.019724 0.019759 0.019711 0.019725 0.019743 0.019737 0.019716 0.019704 0.019755 0.0197 0.019767 0.019787 0.019754 0.019786 0.019775 0.019739 0.019745 0.019759 0.019751 0.019716 0.019712 0.019755 0.019766 0.019731 0.019709 0.019724 0.019774 0.019719 0.019754 0.019746 0.019761 0.019756 0.019726 0.019737 0.019776 0.019762 0.019744 0.019736 0.01976 0.019747 0.019777 0.019769 0.019738 0.019752 0.01974 0.019739 0.019763 0.019759 0.019738 0.01973 0.019694 0.019722 0.019764 0.019737 0.019716 0.019753 0.019715 0.019746 0.019762 0.019754 0.019763 0.019718 0.019729 0.019763 0.019721 0.019749 0.019771 0.019731 0.019702 0.019734 0.019758 0.019759 0.019736 0.019744 0.019752 0.019721 0.019813 0.01975 0.019745 0.019722 0.01972 0.019737 0.019787 0.019761 0.019726 0.019714 0.019772
0.019275 0.019241 0.019281 0.019254 0.019339 0.01928 0.019256 0.019299 0.019283 0.019282 0.019256 0.019302 0.019289 0.019247 0.019282 0.019234 0.019249 0.019266 0.019261 0.01924 0.019227 0.019278 0.019223 0.01929 0.019309 0.019277 0.019309 0.019298 0.019262 0.019267 0.019282 0.019274 0.01924 0.019236 0.019278 0.01929 0.019254 0.019232 0.019247 0.019297 0.019242 0.019277 0.019269 0.019284 0.019279 0.019249 0.01926 0.019299 0.019285 0.019267 0.019259 0.019283 0.01927 0.0193 0.019292 0.019261 0.019275 0.019263 0.019263 0.019286 0.019282 0.019261 0.019254 0.019217 0.019245 0.019288 0.019261 0.019239 0.019276 0.019239 0.01927 0.019285 0.019277 0.019286 0.019241 0.019253 0.019287 0.019245 0.019272 0.019294 0.019255 0.019226 0.019257 0.019281 0.019282 0.019259 0.019267 0.019276 0.019244 0.019335 0.019273 0.019268 0.019245 0.019243 0.019261 0.01931 0.019284 0.019249 0.019238 0.019295
0.018812 0.018778 0.018818 0.018791 0.018875 0.018817 0.018793 0.018835 0.018819 0.018818 0.018793 0.018838 0.018825 0.018783 0.018819 0.018771 0.018786 0.018803 0.018797 0.018776 0.018765 0.018815 0.01876 0.018826 0.018846 0.018814 0.018845 0.018834 0.018799 0.018804 0.018819 0.018811 0.018777 0.018772 0.018815 0.018826 0.018791 0.018769 0.018783 0.018834 0.018779 0.018814 0.018806 0.01882 0.018815 0.018785 0.018797 0.018835 0.018821 0.018804 0.018795 0.01882 0.018806 0.018836 0.018828 0.018798 0.018811 0.0188 0.0188 0.018823 0.018818 0.018798 0.01879 0.018754 0.018782 0.018824 0.018798 0.018776 0.018813 0.018776 0.018807 0.018821 0.018813 0.018822 0.018778 0.01879 0.018823 0.018781 0.018808 0.01883 0.018791 0.018763 0.018794 0.018817 0.018819 0.018795 0.018804 0.018812 0.018781 0.018872 0.01881 0.018805 0.018782 0.018779 0.018797 0.018846 0.018821 0.018786 0.018774 0.018831
0.018361 0.018328 0.018367 0.018341 0.018424 0.018366 0.018343 0.018385 0.018369 0.018368 0.018343 0.018387 0.018375 0.018333 0.018368 0.018321 0.018336 0.018352 0.018347 0.018326 0.018315 0.018364 0.01831 0.018376 0.018395 0.018364 0.018394 0.018384 0.018349 0.018353 0.018369 0.018361 0.018327 0.018323 0.018364 0.018376 0.018341 0.01832 0.018333 0.018384 0.018329 0.018364 0.018356 0.01837 0.018365 0.018335 0.018347 0.018385 0.018371 0.018354 0.018345 0.018369 0.018355 0.018385 0.018378 0.018348 0.018361 0.01835 0.01835 0.018373 0.018368 0.018348 0.018341 0.018305 0.018332 0.018374 0.018348 0.018326 0.018363 0.018326 0.018357 0.018371 0.018363 0.018372 0.018328 0.01834 0.018373 0.018331 0.018358 0.01838 0.018341 0.018313 0.018344 0.018367 0.018369 0.018345 0.018354 0.018362 0.018331 0.018421 0.01836 0.018354 0.018332 0.018329 0.018347 0.018395 0.018371 0.018336 0.018324 0.018381
0.017924 0.017891 0.01793 0.017904 0.017987 0.017929 0.017906 0.017947 0.017932 0.017931 0.017906 0.017949 0.017937 0.017896 0.017931 0.017884 0.017899 0.017915 0.01791 0.017889 0.017878 0.017927 0.017873 0.017939 0.017957 0.017927 0.017956 0.017947 0.017912 0.017916 0.017932 0.017924 0.017891 0.017886 0.017927 0.017939 0.017904 0.017883 0.017896 0.017947 0.017892 0.017927 0.017919 0.017933 0.017928 0.017898 0.017909 0.017947 0.017933 0.017917 0.017907 0.017932 0.017918 0.017948 0.017941 0.017911 0.017923 0.017913 0.017913 0.017936 0.017931 0.017911 0.017904 0.017868 0.017896 0.017937 0.017911 0.017889 0.017926 0.017889 0.01792 0.017934 0.017925 0.017935 0.017891 0.017903 0.017936 0.017894 0.017921 0.017943 0.017905 0.017876 0.017906 0.017929 0.017932 0.017908 0.017917 0.017925 0.017894 0.017983 0.017922 0.017917 0.017895 0.017892 0.01791 0.017958 0.017934 0.017899 0.017887 0.017944
0.0175 0.017467 0.017506 0.01748 0.017562 0.017504 0.017482 0.017523 0.017507 0.017507 0.017482 0.017524 0.017512 0.017472 0.017506 0.01746 0.017475 0.017491 0.017486 0.017465 0.017455 0.017503 0.017449 0.017514 0.017532 0.017503 0.017532 0.017522 0.017488 0.017491 0.017508 0.0175 0.017467 0.017462 0.017503 0.017514 0.017479 0.01746 0.017472 0.017523 0.017467 0.017503 0.017494 0.017508 0.017504 0.017474 0.017485 0.017523 0.017509 0.017493 0.017483 0.017508 0.017493 0.017523 0.017516 0.017487 0.017499 0.017489 0.017489 0.017511 0.017507 0.017487 0.01748 0.017444 0.017472 0.017513 0.017487 0.017465 0.017502 0.017465 0.017496 0.017509 0.017501 0.01751 0.017467 0.017479 0.017512 0.01747 0.017496 0.017518 0.01748 0.017452 0.017482 0.017505 0.017508 0.017484 0.017492 0.017501 0.01747 0.017558 0.017498 0.017492 0.01747 0.017467 0.017486 0.017533 0.017509 0.017474 0.017463 0.017519
0.017088 0.017056 0.017094 0.017069 0.01715 0.017092 0.01707 0.017111 0.017096 0.017095 0.01707 0.017112 0.0171 0.01706 0.017095 0.017048 0.017063 0.017079 0.017074 0.017054 0.017044 0.017091 0.017038 0.017102 0.01712 0.017091 0.017119 0.01711 0.017076 0.017079 0.017096 0.017089 0.017056 0.017051 0.017091 0.017103 0.017068 0.017048 0.01706 0.017111 0.017056 0.017091 0.017083 0.017096 0.017092 0.017063 0.017074 0.017111 0.017097 0.017082 0.017071 0.017096 0.017081 0.017111 0.017105 0.017075 0.017087 0.017078 0.017077 0.0171 0.017095 0.017075 0.017068 0.017033 0.017061 0.017102 0.017075 0.017053 0.01709 0.017053 0.017084 0.017097 0.017089 0.017098 0.017056 0.017067 0.0171 0.017059 0.017084 0.017107 0.017069 0.017041 0.017071 0.017093 0.017097 0.017072 0.017081 0.017089 0.017059 0.017146 0.017086 0.01708 0.017059 0.017055 0.017074 0.017121 0.017098 0.017063 0.017052 0.017108
0.016689 0.016657 0.016695 0.016669 0.01675 0.016693 0.016671 0.016711 0.016696 0.016696 0.016671 0.016712 0.016701 0.01666 0.016695 0.016649 0.016664 0.01668 0.016675 0.016654 0.016645 0.016691 0.016639 0.016703 0.01672 0.016692 0.016719 0.016711 0.016677 0.01668 0.016696 0.016689 0.016657 0.016652 0.016692 0.016703 0.016668 0.016649 0.01666 0.016712 0.016656 0.016692 0.016683 0.016697 0.016692 0.016663 0.016674 0.016711 0.016698 0.016682 0.016672 0.016696 0.016682 0.016711 0.016705 0.016676 0.016687 0.016678 0.016678 0.0167 0.016695 0.016676 0.016669 0.016634 0.016662 0.016703 0.016676 0.016654 0.016691 0.016654 0.016685 0.016698 0.016689 0.016699 0.016657 0.016668 0.016701 0.016659 0.016685 0.016707 0.01667 0.016642 0.016671 0.016693 0.016698 0.016673 0.016681 0.016689 0.01666 0.016746 0.016687 0.016681 0.016659 0.016656 0.016674 0.016722 0.016698 0.016663 0.016653 0.016708
0.016301 0.01627 0.016307 0.016282 0.016362 0.016305 0.016284 0.016324 0.016308 0.016308 0.016284 0.016324 0.016313 0.016273 0.016307 0.016261 0.016277 0.016292 0.016288 0.016267 0.016258 0.016304 0.016252 0.016315 0.016332 0.016304 0.016331 0.016323 0.016289 0.016292 0.016309 0.016302 0.01627 0.016264 0.016305 0.016315 0.016281 0.016263 0.016273 0.016324 0.016269 0.016305 0.016296 0.016309 0.016305 0.016276 0.016287 0.016323 0.01631 0.016295 0.016284 0.016309 0.016294 0.016324 0.016317 0.016288 0.016299 0.016291 0.016291 0.016313 0.016308 0.016288 0.016282 0.016247 0.016274 0.016315 0.016289 0.016267 0.016303 0.016267 0.016298 0.01631 0.016302 0.016311 0.01627 0.016281 0.016313 0.016272 0.016297 0.016319 0.016282 0.016255 0.016284 0.016306 0.016311 0.016286 0.016294 0.016302 0.016272 0.016358 0.016299 0.016293 0.016272 0.016268 0.016287 0.016334 0.016311 0.016276 0.016265 0.01632
0.015925 0.015894 0.015932 0.015907 0.015985 0.015929 0.015908 0.015948 0.015932 0.015932 0.015908 0.015947 0.015936 0.015897 0.015931 0.015886 0.015901 0.015916 0.015912 0.015891 0.015882 0.015928 0.015877 0.015939 0.015956 0.015928 0.015955 0.015947 0.015914 0.015916 0.015933 0.015926 0.015895 0.015889 0.015929 0.01594 0.015905 0.015887 0.015897 0.015949 0.015893 0.015929 0.01592 0.015933 0.015929 0.0159 0.015911 0.015947 0.015934 0.015919 0.015908 0.015933 0.015918 0.015947 0.015941 0.015912 0.015923 0.015915 0.015915 0.015937 0.015932 0.015913 0.015906 0.015871 0.015899 0.015939 0.015913 0.015891 0.015928 0.015891 0.015922 0.015934 0.015926 0.015935 0.015894 0.015905 0.015937 0.015897 0.015921 0.015943 0.015907 0.015879 0.015908 0.01593 0.015935 0.01591 0.015918 0.015926 0.015897 0.015982 0.015924 0.015917 0.015896 0.015892 0.015911 0.015958 0.015935 0.0159 0.01589 0.015944
0.015561 0.01553 0.015567 0.015542 0.01562 0.015564 0.015543 0.015583 0.015568 0.015568 0.015544 0.015582 0.015571 0.015532 0.015566 0.015521 0.015537 0.015552 0.015547 0.015527 0.015518 0.015563 0.015512 0.015574 0.015591 0.015564 0.01559 0.015582 0.015549 0.015551 0.015569 0.015562 0.015531 0.015525 0.015564 0.015575 0.01554 0.015523 0.015532 0.015584 0.015528 0.015564 0.015556 0.015568 0.015564 0.015536 0.015546 0.015582 0.015569 0.015555 0.015543 0.015568 0.015553 0.015582 0.015577 0.015548 0.015558 0.015551 0.015551 0.015572 0.015567 0.015548 0.015542 0.015507 0.015535 0.015575 0.015549 0.015526 0.015563 0.015527 0.015557 0.015569 0.015561 0.01557 0.01553 0.01554 0.015573 0.015532 0.015557 0.015579 0.015542 0.015515 0.015544 0.015565 0.015571 0.015545 0.015554 0.015561 0.015532 0.015617 0.015559 0.015552 0.015531 0.015528 0.015547 0.015593 0.01557 0.015536 0.015525 0.015579
0.015207 0.015177 0.015213 0.015189 0.015266 0.01521 0.01519 0.015229 0.015214 0.015214 0.01519 0.015227 0.015217 0.015179 0.015212 0.015168 0.015183 0.015198 0.015194 0.015173 0.015165 0.015209 0.015159 0.01522 0.015237 0.01521 0.015235 0.015228 0.015196 0.015197 0.015215 0.015208 0.015177 0.015171 0.01521 0.015221 0.015187 0.01517 0.015178 0.01523 0.015175 0.015211 0.015202 0.015215 0.01521 0.015182 0.015193 0.015228 0.015215 0.015202 0.01519 0.015214 0.015199 0.015228 0.015223 0.015194 0.015205 0.015198 0.015197 0.015218 0.015213 0.015195 0.015189 0.015154 0.015181 0.015221 0.015195 0.015173 0.015209 0.015174 0.015204 0.015215 0.015207 0.015217 0.015176 0.015187 0.015219 0.015179 0.015203 0.015225 0.015189 0.015162 0.01519 0.015211 0.015217 0.015192 0.0152 0.015208 0.015179 0.015262 0.015205 0.015198 0.015178 0.015174 0.015193 0.015239 0.015216 0.015182 0.015172 0.015226
0.014864 0.014834 0.01487 0.014846 0.014922 0.014867 0.014847 0.014885 0.01487 0.014871 0.014847 0.014884 0.014874 0.014835 0.014869 0.014825 0.01484 0.014855 0.014851 0.01483 0.014823 0.014866 0.014816 0.014877 0.014893 0.014867 0.014891 0.014885 0.014852 0.014853 0.014872 0.014865 0.014835 0.014828 0.014867 0.014878 0.014844 0.014827 0.014835 0.014887 0.014832 0.014867 0.014859 0.014871 0.014867 0.014839 0.01485 0.014884 0.014872 0.014858 0.014846 0.014871 0.014856 0.014885 0.014879 0.014851 0.014861 0.014855 0.014854 0.014875 0.01487 0.014852 0.014846 0.014811 0.014839 0.014878 0.014852 0.01483 0.014866 0.014831 0.014861 0.014872 0.014864 0.014873 0.014833 0.014844 0.014875 0.014836 0.014859 0.014882 0.014846 0.014819 0.014847 0.014868 0.014874 0.014848 0.014857 0.014864 0.014836 0.014919 0.014862 0.014854 0.014834 0.014831 0.01485 0.014895 0.014873 0.014839 0.014829 0.014882
0.014531 0.014501 0.014537 0.014513 0.014588 0.014533 0.014514 0.014552 0.014537 0.014538 0.014515 0.01455 0.01454 0.014502 0.014536 0.014492 0.014508 0.014521 0.014518 0.014498 0.01449 0.014533 0.014484 0.014543 0.014559 0.014534 0.014558 0.014552 0.014519 0.01452 0.014539 0.014532 0.014502 0.014496 0.014534 0.014544 0.014511 0.014495 0.014502 0.014554 0.014499 0.014534 0.014526 0.014538 0.014534 0.014506 0.014517 0.01455 0.014539 0.014526 0.014513 0.014537 0.014522 0.014551 0.014546 0.014518 0.014528 0.014522 0.014521 0.014542 0.014537 0.014519 0.014513 0.014479 0.014506 0.014545 0.014519 0.014497 0.014533 0.014498 0.014528 0.014539 0.01453 0.01454 0.014501 0.014511 0.014542 0.014503 0.014526 0.014548 0.014513 0.014486 0.014514 0.014534 0.014541 0.014515 0.014524 0.014531 0.014503 0.014585 0.014529 0.014521 0.014501 0.014497 0.014517 0.014562 0.01454 0.014506 0.014496 0.014549
0.014207 0.014178 0.014213 0.01419 0.014264 0.01421 0.014191 0.014228 0.014213 0.014214 0.014191 0.014226 0.014217 0.014179 0.014212 0.014169 0.014184 0.014198 0.014194 0.014174 0.014167 0.014209 0.014161 0.01422 0.014235 0.01421 0.014234 0.014228 0.014196 0.014197 0.014215 0.014209 0.014179 0.014173 0.014211 0.014221 0.014187 0.014172 0.014179 0.01423 0.014175 0.014211 0.014202 0.014214 0.01421 0.014183 0.014193 0.014227 0.014215 0.014202 0.01419 0.014214 0.014199 0.014228 0.014223 0.014195 0.014204 0.014198 0.014198 0.014218 0.014213 0.014195 0.01419 0.014156 0.014183 0.014222 0.014196 0.014174 0.01421 0.014175 0.014205 0.014215 0.014207 0.014216 0.014178 0.014188 0.014219 0.01418 0.014203 0.014225 0.01419 0.014163 0.014191 0.014211 0.014218 0.014192 0.0142 0.014208 0.01418 0.014261 0.014205 0.014198 0.014178 0.014174 0.014193 0.014238 0.014216 0.014183 0.014173 0.014225
0.013893 0.013864 0.013899 0.013876 0.013949 0.013896 0.013877 0.013914 0.013899 0.0139 0.013878 0.013911 0.013902 0.013865 0.013898 0.013855 0.013871 0.013884 0.01388 0.013861 0.013854 0.013895 0.013847 0.013906 0.013921 0.013896 0.013919 0.013914 0.013882 0.013882 0.013901 0.013895 0.013866 0.013859 0.013897 0.013907 0.013873 0.013858 0.013865 0.013916 0.013862 0.013897 0.013888 0.0139 0.013896 0.013869 0.013879 0.013912 0.013901 0.013888 0.013876 0.0139 0.013885 0.013913 0.013909 0.013881 0.01389 0.013885 0.013884 0.013904 0.013899 0.013881 0.013876 0.013842 0.013869 0.013908 0.013882 0.01386 0.013896 0.013861 0.013891 0.013901 0.013893 0.013902 0.013864 0.013874 0.013905 0.013866 0.013889 0.013911 0.013876 0.01385 0.013877 0.013897 0.013904 0.013878 0.013886 0.013894 0.013866 0.013946 0.013891 0.013883 0.013864 0.01386 0.013879 0.013924 0.013902 0.013869 0.013859 0.013911
0.013588 0.01356 0.013594 0.013572 0.013644 0.01359 0.013572 0.013609 0.013594 0.013595 0.013573 0.013606 0.013597 0.01356 0.013593 0.01355 0.013566 0.013579 0.013575 0.013556 0.013549 0.01359 0.013542 0.0136 0.013615 0.013591 0.013614 0.013609 0.013577 0.013577 0.013596 0.01359 0.013561 0.013554 0.013592 0.013602 0.013568 0.013554 0.01356 0.013611 0.013557 0.013592 0.013583 0.013595 0.013591 0.013564 0.013574 0.013607 0.013596 0.013584 0.013571 0.013595 0.013579 0.013608 0.013603 0.013576 0.013585 0.01358 0.013579 0.013599 0.013594 0.013577 0.013571 0.013538 0.013565 0.013603 0.013578 0.013555 0.013591 0.013556 0.013586 0.013596 0.013588 0.013597 0.013559 0.013569 0.0136 0.013561 0.013584 0.013605 0.013571 0.013545 0.013572 0.013591 0.013599 0.013573 0.013581 0.013589 0.013562 0.013641 0.013586 0.013578 0.013559 0.013555 0.013574 0.013618 0.013597 0.013564 0.013554 0.013606
0.013292 0.013264 0.013298 0.013275 0.013347 0.013294 0.013276 0.013312 0.013297 0.013298 0.013276 0.013309 0.0133 0.013264 0.013296 0.013254 0.01327 0.013282 0.013279 0.01326 0.013253 0.013294 0.013246 0.013304 0.013318 0.013295 0.013317 0.013312 0.013281 0.013281 0.0133 0.013294 0.013265 0.013258 0.013295 0.013305 0.013272 0.013258 0.013263 0.013315 0.01326 0.013296 0.013287 0.013299 0.013294 0.013268 0.013278 0.01331 0.013299 0.013287 0.013274 0.013298 0.013283 0.013311 0.013307 0.013279 0.013288 0.013283 0.013283 0.013302 0.013297 0.01328 0.013275 0.013242 0.013268 0.013306 0.013281 0.013259 0.013294 0.01326 0.013289 0.013299 0.013291 0.0133 0.013263 0.013273 0.013303 0.013265 0.013287 0.013309 0.013275 0.013249 0.013275 0.013295 0.013303 0.013277 0.013285 0.013292 0.013265 0.013344 0.01329 0.013282 0.013263 0.013259 0.013278 0.013321 0.013301 0.013268 0.013258 0.013309
0.013003 0.012976 0.013009 0.012987 0.013058 0.013005 0.012988 0.013024 0.013009 0.01301 0.012988 0.01302 0.013012 0.012975 0.013008 0.012966 0.012982 0.012994 0.012991 0.012972 0.012965 0.013005 0.012959 0.013015 0.01303 0.013006 0.013028 0.013023 0.012993 0.012992 0.013011 0.013005 0.012977 0.01297 0.013007 0.013017 0.012984 0.01297 0.012975 0.013026 0.012972 0.013007 0.012999 0.01301 0.013006 0.01298 0.01299 0.013021 0.013011 0.012999 0.012986 0.013009 0.012994 0.013022 0.013018 0.012991 0.013 0.012995 0.012995 0.013014 0.013009 0.012992 0.012987 0.012954 0.01298 0.013018 0.012993 0.012971 0.013006 0.012972 0.013001 0.013011 0.013003 0.013012 0.012975 0.012985 0.013015 0.012977 0.012999 0.01302 0.012987 0.012961 0.012987 0.013006 0.013015 0.012989 0.012997 0.013004 0.012977 0.013055 0.013002 0.012993 0.012975 0.012971 0.01299 0.013033 0.013012 0.012979 0.01297 0.013021
0.012723 0.012696 0.012729 0.012707 0.012776 0.012725 0.012707 0.012743 0.012728 0.01273 0.012708 0.012739 0.012731 0.012695 0.012727 0.012686 0.012701 0.012714 0.01271 0.012691 0.012686 0.012725 0.012679 0.012735 0.012749 0.012726 0.012747 0.012743 0.012712 0.012712 0.012731 0.012725 0.012697 0.01269 0.012726 0.012736 0.012704 0.01269 0.012695 0.012746 0.012692 0.012727 0.012718 0.012729 0.012725 0.012699 0.012709 0.012741 0.01273 0.012719 0.012706 0.012729 0.012714 0.012742 0.012738 0.012711 0.012719 0.012715 0.012715 0.012733 0.012728 0.012712 0.012707 0.012674 0.0127 0.012737 0.012713 0.012691 0.012726 0.012692 0.012721 0.01273 0.012722 0.012731 0.012695 0.012705 0.012734 0.012696 0.012718 0.01274 0.012707 0.012681 0.012707 0.012726 0.012734 0.012708 0.012716 0.012723 0.012697 0.012773 0.012721 0.012713 0.012695 0.01269 0.012709 0.012752 0.012732 0.012699 0.01269 0.01274
0.01245 0.012423 0.012456 0.012434 0.012503 0.012451 0.012435 0.01247 0.012455 0.012457 0.012435 0.012465 0.012458 0.012422 0.012454 0.012413 0.012429 0.012441 0.012438 0.012419 0.012413 0.012452 0.012406 0.012461 0.012475 0.012453 0.012474 0.012469 0.01244 0.012439 0.012458 0.012452 0.012424 0.012418 0.012453 0.012463 0.012431 0.012418 0.012422 0.012472 0.012419 0.012454 0.012445 0.012456 0.012452 0.012427 0.012437 0.012467 0.012457 0.012446 0.012433 0.012456 0.012441 0.012468 0.012464 0.012438 0.012446 0.012442 0.012442 0.01246 0.012455 0.012439 0.012434 0.012402 0.012428 0.012464 0.01244 0.012418 0.012453 0.012419 0.012448 0.012457 0.012449 0.012458 0.012422 0.012432 0.012461 0.012424 0.012445 0.012466 0.012434 0.012409 0.012434 0.012453 0.012461 0.012435 0.012443 0.01245 0.012424 0.0125 0.012448 0.01244 0.012422 0.012417 0.012436 0.012478 0.012459 0.012426 0.012417 0.012467
0.012184 0.012158 0.01219 0.012169 0.012236 0.012185 0.012169 0.012204 0.012189 0.012191 0.01217 0.012199 0.012192 0.012157 0.012188 0.012148 0.012163 0.012175 0.012172 0.012153 0.012148 0.012186 0.012141 0.012195 0.012209 0.012187 0.012207 0.012203 0.012174 0.012173 0.012192 0.012186 0.012159 0.012152 0.012187 0.012197 0.012165 0.012152 0.012157 0.012206 0.012154 0.012188 0.01218 0.01219 0.012187 0.012161 0.012171 0.012201 0.012191 0.01218 0.012167 0.01219 0.012175 0.012202 0.012198 0.012172 0.01218 0.012176 0.012176 0.012194 0.012189 0.012173 0.012168 0.012137 0.012162 0.012198 0.012174 0.012153 0.012187 0.012154 0.012182 0.012191 0.012183 0.012192 0.012157 0.012166 0.012195 0.012158 0.012179 0.0122 0.012168 0.012144 0.012168 0.012187 0.012196 0.01217 0.012178 0.012184 0.012159 0.012233 0.012182 0.012174 0.012156 0.012152 0.012171 0.012212 0.012193 0.012161 0.012152 0.012201
0.011925 0.011899 0.011931 0.01191 0.011977 0.011926 0.01191 0.011944 0.01193 0.011932 0.011911 0.01194 0.011932 0.011898 0.011929 0.011889 0.011904 0.011916 0.011913 0.011894 0.011889 0.011927 0.011882 0.011936 0.01195 0.011928 0.011948 0.011944 0.011915 0.011914 0.011933 0.011927 0.0119 0.011894 0.011928 0.011938 0.011906 0.011894 0.011898 0.011947 0.011895 0.011929 0.011921 0.011931 0.011927 0.011902 0.011912 0.011942 0.011932 0.011921 0.011908 0.011931 0.011916 0.011943 0.011939 0.011913 0.011921 0.011918 0.011917 0.011935 0.01193 0.011914 0.011909 0.011878 0.011904 0.011939 0.011916 0.011894 0.011928 0.011895 0.011923 0.011932 0.011924 0.011933 0.011898 0.011907 0.011936 0.011899 0.01192 0.011941 0.011909 0.011885 0.01191 0.011927 0.011937 0.011911 0.011919 0.011925 0.0119 0.011974 0.011923 0.011915 0.011897 0.011893 0.011912 0.011953 0.011934 0.011902 0.011893 0.011941
0.011672 0.011647 0.011678 0.011658 0.011723 0.011674 0.011658 0.011692 0.011678 0.011679 0.011659 0.011687 0.01168 0.011646 0.011676 0.011637 0.011652 0.011664 0.011661 0.011642 0.011637 0.011674 0.01163 0.011684 0.011697 0.011676 0.011695 0.011691 0.011663 0.011661 0.01168 0.011675 0.011648 0.011642 0.011676 0.011685 0.011654 0.011642 0.011645 0.011694 0.011643 0.011677 0.011668 0.011679 0.011675 0.01165 0.011659 0.011689 0.011679 0.011669 0.011655 0.011678 0.011663 0.01169 0.011687 0.011661 0.011668 0.011665 0.011665 0.011683 0.011678 0.011662 0.011657 0.011626 0.011651 0.011687 0.011663 0.011642 0.011675 0.011643 0.011671 0.011679 0.011671 0.011681 0.011646 0.011655 0.011683 0.011647 0.011668 0.011688 0.011657 0.011633 0.011657 0.011675 0.011684 0.011658 0.011666 0.011673 0.011648 0.011721 0.011671 0.011662 0.011645 0.011641 0.011659 0.0117 0.011681 0.01165 0.011641 0.011689
0.011426 0.011401 0.011432 0.011412 0.011476 0.011427 0.011412 0.011445 0.011431 0.011433 0.011413 0.01144 0.011433 0.0114 0.01143 0.011391 0.011406 0.011417 0.011414 0.011396 0.011392 0.011428 0.011384 0.011437 0.01145 0.011429 0.011448 0.011445 0.011416 0.011415 0.011434 0.011428 0.011402 0.011396 0.011429 0.011439 0.011408 0.011396 0.011399 0.011448 0.011397 0.01143 0.011422 0.011432 0.011428 0.011404 0.011413 0.011442 0.011433 0.011423 0.011409 0.011432 0.011417 0.011444 0.01144 0.011415 0.011422 0.011419 0.011419 0.011436 0.011431 0.011416 0.011411 0.01138 0.011405 0.01144 0.011417 0.011396 0.011429 0.011397 0.011425 0.011433 0.011425 0.011434 0.0114 0.011409 0.011437 0.011401 0.011422 0.011442 0.011411 0.011387 0.011411 0.011428 0.011438 0.011412 0.01142 0.011426 0.011402 0.011474 0.011424 0.011416 0.011399 0.011395 0.011413 0.011453 0.011435 0.011404 0.011395 0.011442
0.011186 0.011161 0.011191 0.011172 0.011235 0.011187 0.011171 0.011204 0.011191 0.011192 0.011172 0.011199 0.011193 0.011159 0.011189 0.011151 0.011166 0.011177 0.011174 0.011156 0.011152 0.011187 0.011145 0.011196 0.011209 0.011189 0.011207 0.011204 0.011176 0.011175 0.011193 0.011188 0.011162 0.011156 0.011189 0.011198 0.011167 0.011156 0.011159 0.011207 0.011157 0.01119 0.011182 0.011192 0.011188 0.011164 0.011173 0.011202 0.011192 0.011182 0.011169 0.011191 0.011177 0.011203 0.011199 0.011174 0.011182 0.011179 0.011178 0.011196 0.011191 0.011175 0.011171 0.011141 0.011165 0.0112 0.011177 0.011156 0.011189 0.011157 0.011184 0.011192 0.011184 0.011194 0.01116 0.011169 0.011196 0.011161 0.011181 0.011201 0.011171 0.011147 0.011171 0.011188 0.011197 0.011172 0.01118 0.011186 0.011162 0.011233 0.011184 0.011176 0.011159 0.011155 0.011173 0.011212 0.011194 0.011163 0.011155 0.011201
0.010951 0.010926 0.010957 0.010937 0.011 0.010952 0.010937 0.010969 0.010956 0.010957 0.010938 0.010964 0.010958 0.010925 0.010954 0.010916 0.010931 0.010942 0.01094 0.010922 0.010917 0.010952 0.01091 0.010961 0.010974 0.010954 0.010972 0.010969 0.010941 0.01094 0.010958 0.010953 0.010928 0.010921 0.010954 0.010963 0.010933 0.010922 0.010925 0.010972 0.010922 0.010955 0.010947 0.010957 0.010953 0.010929 0.010938 0.010967 0.010957 0.010948 0.010934 0.010956 0.010942 0.010968 0.010964 0.01094 0.010947 0.010944 0.010944 0.010961 0.010956 0.010941 0.010936 0.010906 0.010931 0.010965 0.010942 0.010921 0.010954 0.010923 0.01095 0.010957 0.01095 0.010959 0.010925 0.010934 0.010962 0.010927 0.010946 0.010966 0.010936 0.010913 0.010936 0.010953 0.010963 0.010937 0.010945 0.010951 0.010927 0.010997 0.010949 0.010941 0.010924 0.01092 0.010938 0.010977 0.010959 0.010929 0.010921 0.010966
0.010722 0.010697 0.010727 0.010708 0.01077 0.010722 0.010708 0.01074 0.010726 0.010728 0.010709 0.010735 0.010728 0.010696 0.010725 0.010687 0.010702 0.010713 0.01071 0.010693 0.010688 0.010723 0.010682 0.010732 0.010744 0.010725 0.010742 0.010739 0.010712 0.010711 0.010729 0.010724 0.010699 0.010692 0.010725 0.010734 0.010704 0.010693 0.010695 0.010743 0.010693 0.010726 0.010718 0.010727 0.010724 0.0107 0.010709 0.010737 0.010728 0.010718 0.010705 0.010727 0.010712 0.010738 0.010735 0.010711 0.010717 0.010715 0.010714 0.010731 0.010726 0.010712 0.010707 0.010678 0.010702 0.010735 0.010713 0.010692 0.010725 0.010694 0.01072 0.010728 0.01072 0.010729 0.010696 0.010705 0.010732 0.010698 0.010717 0.010737 0.010707 0.010684 0.010707 0.010724 0.010733 0.010708 0.010716 0.010722 0.010698 0.010767 0.01072 0.010711 0.010695 0.010691 0.010709 0.010748 0.01073 0.0107 0.010692 0.010737
0.010497 0.010473 0.010503 0.010484 0.010545 0.010498 0.010484 0.010515 0.010502 0.010503 0.010485 0.01051 0.010504 0.010472 0.010501 0.010464 0.010478 0.010489 0.010486 0.010469 0.010465 0.010499 0.010458 0.010508 0.010519 0.0105 0.010518 0.010515 0.010488 0.010486 0.010505 0.0105 0.010475 0.010469 0.0105 0.010509 0.01048 0.010469 0.010472 0.010518 0.010469 0.010501 0.010493 0.010503 0.010499 0.010476 0.010485 0.010513 0.010503 0.010494 0.010481 0.010503 0.010488 0.010514 0.01051 0.010487 0.010493 0.010491 0.01049 0.010507 0.010502 0.010487 0.010483 0.010454 0.010478 0.010511 0.010489 0.010468 0.0105 0.01047 0.010496 0.010503 0.010496 0.010505 0.010472 0.010481 0.010508 0.010474 0.010493 0.010512 0.010483 0.01046 0.010483 0.010499 0.010509 0.010484 0.010492 0.010498 0.010474 0.010542 0.010496 0.010487 0.010471 0.010467 0.010485 0.010523 0.010505 0.010476 0.010468 0.010512


==> images/plots/data/filter/exp-cl-r.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/filter/exp-ol-u.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/filter/ideal-y.dat <==
0
0.0083333
0.0175
0.027229
0.037292
0.047495
0.057678
0.067708
0.077477
0.086897
0.095898
0.10443
0.11245
0.11992
0.12684
0.1332
0.13898
0.14419
0.14884
0.15295
0.15652
0.15958
0.16214
0.16423
0.16588
0.16709
0.1679
0.16833
0.16841
0.16815
0.16759
0.16674
0.16563
0.16427
0.1627
0.16092
0.15896
0.15683
0.15456
0.15216
0.14964
0.14702
0.14431
0.14153
0.13868
0.13579
0.13285
0.12988
0.12689
0.12389
0.12088
0.11787
0.11487
0.11188
0.10891
0.10596
0.10304
0.10015
0.097304
0.094492
0.091721
0.088995
0.086315
0.083683
0.081101
0.07857
0.076091
0.073666
0.071295
0.068978
0.066715
0.064508
0.062356
0.060258
0.058216
0.056227
0.054293
0.052412
0.050584
0.048808
0.047084
0.045411
0.043787
0.042213
0.040687
0.039209
0.037776
0.036389
0.035047
0.033748
0.032492
0.031276
0.030102
0.028966
0.02787
0.02681
0.025787
0.024799
0.023846
0.022926
0.022038
0.021182
0.020356
0.01956
0.018793
0.018054
0.017342
0.016655
0.015994
0.015358
0.014745
0.014155
0.013588
0.013041
0.012516
0.01201
0.011524
0.011056
0.010606
0.010174
0.0097579
0.0093583
0.0089743
0.0086053
0.0082508
0.0079102
0.0075831
0.0072689
0.0069671
0.0066774
0.0063992
0.0061322
0.0058758
0.0056298
0.0053937
0.0051671
0.0049497
0.0047411
0.004541
0.0043491
0.004165
0.0039884
0.0038191
0.0036567
0.0035011
0.0033518
0.0032088
0.0030716
0.0029402
0.0028142


==> images/plots/data/filter/optimum-j.dat <==
0.2061


==> images/plots/data/filter/optimum-rho.dat <==
4.1381 -4.0505


==> images/plots/data/filter/optimum-y.dat <==
0
0.0083333
0.018046
0.028839
0.040434
0.052573
0.065018
0.077554
0.08999
0.10215
0.1139
0.12509
0.13563
0.14542
0.15439
0.1625
0.1697
0.17597
0.18131
0.18571
0.1892
0.19179
0.19352
0.19442
0.19455
0.19396
0.19268
0.19079
0.18834
0.18539
0.182
0.17822
0.17412
0.16974
0.16515
0.16039
0.1555
0.15055
0.14556
0.14057
0.13562
0.13074
0.12595
0.12129
0.11677
0.1124
0.1082
0.10418
0.10036
0.096723
0.093289
0.090052
0.087013
0.084168
0.081513
0.079041
0.076746
0.07462
0.072653
0.070837
0.069161
0.067615
0.066189
0.064873
0.063657
0.06253
0.061483
0.060506
0.059591
0.058728
0.057911
0.057132
0.056383
0.055659
0.054953
0.054262
0.05358
0.052903
0.052229
0.051554
0.050876
0.050193
0.049503
0.048806
0.048102
0.047389
0.046667
0.045938
0.045201
0.044457
0.043708
0.042953
0.042194
0.041433
0.040671
0.039908
0.039146
0.038387
0.037632
0.036881
0.036137
0.0354
0.034671
0.033952
0.033242
0.032544
0.031858
0.031183
0.030522
0.029874
0.02924
0.028619
0.028013
0.027421
0.026843
0.02628
0.025731
0.025195
0.024674
0.024166
0.023672
0.023191
0.022722
0.022266
0.021822
0.02139
0.020968
0.020558
0.020157
0.019767
0.019386
0.019015
0.018652
0.018297
0.017951
0.017612
0.01728
0.016956
0.016638
0.016327
0.016022
0.015722
0.015429
0.015141
0.014858
0.01458
0.014308
0.01404
0.013777
0.013518


==> images/plots/data/filter/vdftlin-cl-j.dat <==
0.25646
0.24674
0.2591
0.25171
0.25504
0.25736
0.2323
0.2562
0.25581
0.25148
0.25589
0.25333
0.25729
0.23533
0.22984
0.24189
0.24748
0.24727
0.25742
0.25934
0.24802
0.25575
0.25174
0.23774
0.25452
0.24507
0.25365
0.25062
0.25499
0.25506
0.2502
0.23672
0.23313
0.22058
0.25644
0.21972
0.25155
0.25685
0.24427
0.2243
0.24906
0.23749
0.23777
0.24741
0.21742
0.26117
0.25722
0.25682
0.2543
0.2523
0.25318
0.23085
0.2534
0.25766
0.25619
0.23934
0.25947
0.25912
0.24553
0.2538
0.25401
0.25838
0.25623
0.25691
0.24633
0.25736
0.25639
0.25506
0.24688
0.23948
0.25568
0.25057
0.25526
0.24978
0.25603
0.25919
0.25685
0.2312
0.2565
0.25854
0.25628
0.25873
0.25997
0.25134
0.25675
0.25514
0.24804
0.25533
0.22669
0.25782
0.2404
0.25062
0.25559
0.25813
0.25584
0.24771
0.26018
0.25539
0.21911
0.25563


==> images/plots/data/filter/vdftlin-cl-rho.dat <==
3.8722 -3.7984
3.8599 -3.7844
3.8686 -3.7951
3.8631 -3.7885
3.8765 -3.8025
3.8634 -3.7897
3.8509 -3.7726
3.8715 -3.7976
3.8755 -3.8016
3.8723 -3.7977
3.8708 -3.7969
3.8597 -3.7854
3.8788 -3.8051
3.8595 -3.7819
3.8435 -3.7647
3.8616 -3.7853
3.8661 -3.7908
3.872 -3.7967
3.8702 -3.7966
3.862 -3.7886
3.855 -3.7798
3.8688 -3.7949
3.8657 -3.7911
3.8584 -3.7814
3.8649 -3.7908
3.8586 -3.7829
3.8791 -3.8049
3.872 -3.7973
3.8644 -3.7904
3.868 -3.7939
3.8759 -3.8012
3.8632 -3.786
3.834 -3.7557
3.8152 -3.7333
3.8665 -3.7926
3.8128 -3.7304
3.8667 -3.7921
3.858 -3.7842
3.8585 -3.7827
3.8334 -3.753
3.8671 -3.7921
3.8443 -3.7671
3.8546 -3.7775
3.8651 -3.7898
3.77 -3.6851
3.8773 -3.8042
3.8664 -3.7926
3.8725 -3.7987
3.8742 -3.8001
3.8723 -3.7979
3.866 -3.7917
3.8515 -3.773
3.8707 -3.7964
3.8731 -3.7995
3.8727 -3.7989
3.855 -3.7782
3.865 -3.7916
3.8615 -3.7881
3.8722 -3.7967
3.8705 -3.7963
3.8648 -3.7905
3.87 -3.7965
3.8678 -3.7939
3.8629 -3.7891
3.8586 -3.7831
3.8706 -3.7969
3.8652 -3.7914
3.8606 -3.7865
3.8674 -3.7921
3.8659 -3.7892
3.8541 -3.78
3.8634 -3.7887
3.8713 -3.7973
3.8569 -3.7819
3.8663 -3.7924
3.8786 -3.8053
3.8745 -3.8008
3.8525 -3.774
3.8728 -3.799
3.8712 -3.7977
3.8714 -3.7975
3.8832 -3.8098
3.8544 -3.781
3.8667 -3.7921
3.8711 -3.7974
3.8737 -3.7997
3.8655 -3.7903
3.8739 -3.8
3.8414 -3.7617
3.8701 -3.7965
3.8662 -3.7897
3.8666 -3.7918
3.87 -3.796
3.8697 -3.7961
3.8638 -3.7899
3.8804 -3.8053
3.8668 -3.7936
3.8693 -3.7953
3.7896 -3.7065
3.8734 -3.7995


==> images/plots/data/filter/vdftlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018064 0.018065 0.018065 0.018065 0.018064 0.018065 0.018066 0.018064 0.018064 0.018064 0.018065 0.018065 0.018064 0.018065 0.018066 0.018065 0.018065 0.018064 0.018065 0.018065 0.018066 0.018065 0.018065 0.018065 0.018065 0.018065 0.018064 0.018064 0.018065 0.018065 0.018064 0.018065 0.018067 0.018068 0.018065 0.018069 0.018065 0.018065 0.018065 0.018067 0.018065 0.018066 0.018066 0.018065 0.018072 0.018064 0.018065 0.018064 0.018064 0.018064 0.018065 0.018066 0.018065 0.018064 0.018064 0.018066 0.018065 0.018065 0.018064 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018066 0.018065 0.018064 0.018065 0.018065 0.018064 0.018064 0.018066 0.018064 0.018065 0.018064 0.018064 0.018066 0.018065 0.018065 0.018064 0.018065 0.018064 0.018067 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018064 0.018065 0.018065 0.01807 0.018064
0.028902 0.028905 0.028903 0.028904 0.028901 0.028904 0.028906 0.028902 0.028901 0.028902 0.028902 0.028905 0.0289 0.028904 0.028908 0.028904 0.028903 0.028902 0.028902 0.028904 0.028906 0.028903 0.028903 0.028905 0.028903 0.028905 0.0289 0.028902 0.028904 0.028903 0.028901 0.028904 0.02891 0.028914 0.028903 0.028915 0.028903 0.028905 0.028905 0.02891 0.028903 0.028908 0.028906 0.028903 0.028925 0.028901 0.028903 0.028902 0.028901 0.028902 0.028903 0.028906 0.028902 0.028902 0.028902 0.028906 0.028903 0.028904 0.028902 0.028902 0.028903 0.028902 0.028903 0.028904 0.028905 0.028902 0.028903 0.028904 0.028903 0.028903 0.028906 0.028904 0.028902 0.028905 0.028903 0.0289 0.028901 0.028906 0.028902 0.028902 0.028902 0.028899 0.028906 0.028903 0.028902 0.028901 0.028903 0.028901 0.028909 0.028902 0.028903 0.028903 0.028902 0.028902 0.028904 0.0289 0.028903 0.028902 0.02892 0.028901
0.040573 0.040579 0.040575 0.040577 0.040571 0.040577 0.040582 0.040573 0.040571 0.040573 0.040574 0.040579 0.04057 0.040578 0.040586 0.040578 0.040576 0.040573 0.040574 0.040578 0.040581 0.040575 0.040576 0.040579 0.040577 0.040579 0.040569 0.040573 0.040577 0.040575 0.040571 0.040577 0.040591 0.040599 0.040576 0.040601 0.040576 0.04058 0.040579 0.040591 0.040575 0.040586 0.040581 0.040576 0.040621 0.040571 0.040576 0.040573 0.040572 0.040573 0.040576 0.040582 0.040574 0.040573 0.040573 0.040581 0.040577 0.040579 0.040572 0.040574 0.040577 0.040574 0.040575 0.040578 0.040579 0.040574 0.040577 0.040579 0.040575 0.040575 0.040582 0.040577 0.040573 0.04058 0.040576 0.04057 0.040572 0.040582 0.040573 0.040574 0.040573 0.040568 0.040582 0.040576 0.040574 0.040572 0.040576 0.040572 0.040587 0.040574 0.040575 0.040576 0.040574 0.040574 0.040577 0.040568 0.040576 0.040574 0.040612 0.040572
0.052826 0.052836 0.052829 0.052834 0.052822 0.052834 0.052842 0.052826 0.052823 0.052825 0.052827 0.052837 0.05282 0.052834 0.052848 0.052834 0.05283 0.052825 0.052828 0.052835 0.05284 0.052829 0.052831 0.052836 0.052832 0.052837 0.052819 0.052825 0.052833 0.052829 0.052822 0.052831 0.052857 0.052871 0.052831 0.052873 0.05283 0.052839 0.052837 0.052856 0.05283 0.052849 0.052839 0.052831 0.05291 0.052822 0.052831 0.052826 0.052824 0.052825 0.052831 0.052841 0.052827 0.052825 0.052825 0.052839 0.052833 0.052836 0.052824 0.052827 0.052832 0.052828 0.05283 0.052834 0.052837 0.052827 0.052832 0.052836 0.052829 0.052829 0.052842 0.052833 0.052826 0.052839 0.052831 0.05282 0.052824 0.05284 0.052825 0.052827 0.052827 0.052816 0.052842 0.05283 0.052827 0.052824 0.052831 0.052824 0.052849 0.052828 0.052829 0.05283 0.052828 0.052828 0.052833 0.052817 0.052831 0.052828 0.052894 0.052825
0.065429 0.065444 0.065435 0.065441 0.065422 0.065442 0.065452 0.06543 0.065424 0.065427 0.06543 0.065446 0.065419 0.065441 0.065462 0.06544 0.065435 0.065426 0.065432 0.065444 0.065451 0.065433 0.065437 0.065443 0.065439 0.065445 0.065418 0.065427 0.06544 0.065434 0.065422 0.065436 0.065477 0.065498 0.065437 0.065501 0.065435 0.065449 0.065445 0.065474 0.065434 0.065464 0.065449 0.065436 0.065559 0.065422 0.065437 0.065428 0.065425 0.065427 0.065437 0.065451 0.06543 0.065428 0.065428 0.065449 0.06544 0.065445 0.065426 0.06543 0.065439 0.065432 0.065435 0.065442 0.065446 0.065431 0.065439 0.065445 0.065433 0.065433 0.065455 0.06544 0.06543 0.065449 0.065437 0.06542 0.065425 0.065449 0.065428 0.065431 0.06543 0.065413 0.065455 0.065435 0.06543 0.065426 0.065436 0.065426 0.065464 0.065432 0.065433 0.065435 0.065432 0.065433 0.065441 0.065414 0.065437 0.065433 0.065533 0.065427
0.078171 0.078192 0.07818 0.078188 0.078161 0.07819 0.078203 0.078172 0.078164 0.078168 0.078174 0.078196 0.078157 0.078187 0.078217 0.078186 0.07818 0.078167 0.078176 0.078194 0.078203 0.078178 0.078182 0.07819 0.078186 0.078194 0.078155 0.078168 0.078187 0.078179 0.07816 0.078179 0.07824 0.078268 0.078183 0.078272 0.07818 0.078202 0.078194 0.078234 0.078178 0.07822 0.078198 0.078181 0.078357 0.078162 0.078184 0.07817 0.078166 0.078169 0.078183 0.0782 0.078173 0.07817 0.07817 0.078199 0.078188 0.078195 0.078165 0.078173 0.078186 0.078176 0.07818 0.078191 0.078195 0.078175 0.078186 0.078195 0.078176 0.078175 0.078209 0.078187 0.078172 0.0782 0.078183 0.078158 0.078166 0.078199 0.07817 0.078174 0.078173 0.078148 0.078211 0.07818 0.078173 0.078167 0.078181 0.078167 0.078219 0.078176 0.078175 0.07818 0.078175 0.078177 0.078189 0.078149 0.078184 0.078177 0.07832 0.078168
0.090863 0.090892 0.090876 0.090886 0.090849 0.09089 0.090904 0.090865 0.090853 0.090859 0.090867 0.090898 0.090844 0.090882 0.090923 0.090882 0.090874 0.090856 0.09087 0.090896 0.090907 0.090873 0.090879 0.090887 0.090883 0.090894 0.09084 0.090859 0.090885 0.090875 0.090847 0.090872 0.090955 0.090992 0.09088 0.090997 0.090876 0.090906 0.090893 0.090945 0.090872 0.090929 0.090899 0.090877 0.091113 0.090852 0.090881 0.090862 0.090855 0.090859 0.090879 0.0909 0.090865 0.090861 0.090861 0.090899 0.090887 0.090897 0.090854 0.090866 0.090883 0.090871 0.090876 0.090891 0.090895 0.090869 0.090884 0.090897 0.090869 0.090867 0.090917 0.090884 0.090865 0.090903 0.09088 0.090846 0.090856 0.090898 0.090861 0.090868 0.090865 0.090832 0.090919 0.090875 0.090867 0.090858 0.090876 0.090857 0.090925 0.09087 0.090867 0.090875 0.090869 0.090872 0.090888 0.090831 0.090882 0.090871 0.091063 0.090859
0.10334 0.10337 0.10335 0.10337 0.10332 0.10337 0.10339 0.10334 0.10332 0.10333 0.10334 0.10338 0.10331 0.10336 0.10341 0.10336 0.10335 0.10333 0.10335 0.10338 0.10339 0.10335 0.10336 0.10337 0.10336 0.10338 0.10331 0.10333 0.10337 0.10335 0.10331 0.10334 0.10345 0.1035 0.10336 0.10351 0.10335 0.10339 0.10337 0.10344 0.10335 0.10342 0.10338 0.10335 0.10366 0.10332 0.10336 0.10334 0.10333 0.10333 0.10336 0.10338 0.10334 0.10333 0.10333 0.10338 0.10337 0.10338 0.10332 0.10334 0.10336 0.10335 0.10335 0.10337 0.10338 0.10334 0.10336 0.10338 0.10334 0.10334 0.10341 0.10336 0.10334 0.10339 0.10336 0.10331 0.10333 0.10338 0.10333 0.10334 0.10334 0.1033 0.10341 0.10335 0.10334 0.10333 0.10335 0.10333 0.10341 0.10335 0.10334 0.10335 0.10334 0.10335 0.10337 0.10329 0.10336 0.10335 0.10359 0.10333
0.11544 0.11549 0.11547 0.11548 0.11542 0.11549 0.1155 0.11545 0.11543 0.11543 0.11545 0.1155 0.11541 0.11546 0.11553 0.11547 0.11546 0.11543 0.11546 0.1155 0.11552 0.11546 0.11547 0.11548 0.11548 0.11549 0.1154 0.11543 0.11548 0.11546 0.11541 0.11545 0.11559 0.11564 0.11547 0.11565 0.11546 0.11552 0.11549 0.11556 0.11546 0.11555 0.11549 0.11546 0.11584 0.11543 0.11548 0.11544 0.11543 0.11544 0.11547 0.11549 0.11545 0.11544 0.11544 0.1155 0.11549 0.1155 0.11542 0.11545 0.11548 0.11546 0.11547 0.11549 0.11549 0.11545 0.11548 0.1155 0.11545 0.11544 0.11554 0.11548 0.11545 0.11551 0.11547 0.11542 0.11543 0.11549 0.11544 0.11545 0.11545 0.11539 0.11554 0.11546 0.11545 0.11543 0.11546 0.11543 0.11553 0.11546 0.11544 0.11546 0.11545 0.11546 0.11549 0.11538 0.11548 0.11546 0.11576 0.11544
0.12706 0.12711 0.12709 0.1271 0.12703 0.12712 0.12712 0.12706 0.12703 0.12704 0.12706 0.12713 0.12702 0.12707 0.12715 0.12708 0.12707 0.12703 0.12707 0.12713 0.12714 0.12708 0.12709 0.12709 0.1271 0.12711 0.12701 0.12704 0.1271 0.12708 0.12702 0.12706 0.12723 0.12729 0.12709 0.1273 0.12708 0.12715 0.12711 0.12719 0.12707 0.12718 0.12711 0.12708 0.12753 0.12704 0.1271 0.12706 0.12704 0.12704 0.12709 0.12711 0.12706 0.12705 0.12705 0.12712 0.12711 0.12713 0.12703 0.12706 0.1271 0.12708 0.12708 0.12712 0.12712 0.12707 0.1271 0.12713 0.12706 0.12705 0.12717 0.1271 0.12706 0.12714 0.12709 0.12702 0.12704 0.1271 0.12705 0.12707 0.12706 0.12699 0.12718 0.12708 0.12706 0.12704 0.12708 0.12704 0.12715 0.12707 0.12705 0.12708 0.12707 0.12708 0.12711 0.12698 0.1271 0.12707 0.12743 0.12705
0.13807 0.13813 0.1381 0.13812 0.13803 0.13814 0.13813 0.13807 0.13804 0.13805 0.13808 0.13815 0.13802 0.13808 0.13817 0.13809 0.13808 0.13803 0.13809 0.13816 0.13817 0.13809 0.1381 0.1381 0.13812 0.13813 0.138 0.13805 0.13812 0.13809 0.13801 0.13806 0.13827 0.13833 0.13811 0.13834 0.13809 0.13818 0.13813 0.13822 0.13808 0.13821 0.13813 0.13809 0.13862 0.13804 0.13812 0.13807 0.13804 0.13805 0.1381 0.13812 0.13807 0.13806 0.13806 0.13813 0.13813 0.13816 0.13802 0.13807 0.13812 0.13809 0.1381 0.13814 0.13813 0.13808 0.13812 0.13815 0.13807 0.13805 0.13821 0.13811 0.13807 0.13816 0.13811 0.13803 0.13805 0.13811 0.13806 0.13808 0.13807 0.13799 0.13822 0.13809 0.13808 0.13805 0.13809 0.13805 0.13817 0.13809 0.13805 0.13809 0.13808 0.13809 0.13813 0.13797 0.13812 0.13809 0.1385 0.13805
0.14838 0.14845 0.14843 0.14845 0.14834 0.14847 0.14845 0.14839 0.14835 0.14836 0.14839 0.14849 0.14833 0.14839 0.1485 0.14841 0.1484 0.14834 0.14841 0.14849 0.1485 0.14841 0.14842 0.14841 0.14844 0.14845 0.14831 0.14836 0.14845 0.14842 0.14832 0.14836 0.14861 0.14867 0.14844 0.14868 0.14841 0.14852 0.14845 0.14854 0.14839 0.14854 0.14845 0.1484 0.14901 0.14836 0.14844 0.14838 0.14835 0.14836 0.14843 0.14843 0.14838 0.14838 0.14838 0.14845 0.14847 0.1485 0.14833 0.14839 0.14844 0.14841 0.14842 0.14847 0.14846 0.1484 0.14845 0.14849 0.14838 0.14835 0.14855 0.14844 0.14839 0.14849 0.14844 0.14834 0.14836 0.14842 0.14838 0.1484 0.14839 0.14829 0.14857 0.14841 0.1484 0.14836 0.1484 0.14836 0.14849 0.14841 0.14835 0.14841 0.1484 0.14842 0.14846 0.14826 0.14845 0.14841 0.14888 0.14837
0.15794 0.15801 0.15799 0.15801 0.15788 0.15804 0.15799 0.15794 0.15789 0.1579 0.15795 0.15805 0.15787 0.15792 0.15805 0.15795 0.15794 0.15788 0.15796 0.15807 0.15807 0.15797 0.15798 0.15795 0.158 0.15801 0.15784 0.1579 0.15801 0.15797 0.15785 0.15789 0.15818 0.15824 0.158 0.15825 0.15796 0.15809 0.158 0.1581 0.15794 0.15811 0.158 0.15795 0.15863 0.15791 0.158 0.15793 0.1579 0.15791 0.15798 0.15797 0.15793 0.15793 0.15793 0.158 0.15803 0.15807 0.15786 0.15794 0.158 0.15797 0.15798 0.15804 0.15802 0.15796 0.15801 0.15805 0.15792 0.15789 0.15813 0.15799 0.15794 0.15806 0.158 0.15788 0.15791 0.15796 0.15793 0.15796 0.15794 0.15783 0.15815 0.15796 0.15795 0.15791 0.15795 0.15791 0.15804 0.15797 0.15789 0.15796 0.15795 0.15797 0.15802 0.15779 0.15802 0.15796 0.15848 0.15792
0.16666 0.16674 0.16673 0.16674 0.1666 0.16678 0.16671 0.16667 0.16662 0.16662 0.16668 0.1668 0.16659 0.16663 0.16677 0.16667 0.16667 0.16659 0.1667 0.16682 0.16681 0.1667 0.16671 0.16667 0.16674 0.16674 0.16655 0.16662 0.16675 0.16671 0.16657 0.1666 0.16693 0.16698 0.16674 0.16699 0.16669 0.16685 0.16673 0.16682 0.16667 0.16685 0.16672 0.16668 0.16742 0.16664 0.16674 0.16666 0.16662 0.16663 0.16672 0.16668 0.16666 0.16666 0.16665 0.16673 0.16678 0.16682 0.16657 0.16666 0.16674 0.16671 0.16672 0.16679 0.16675 0.16669 0.16675 0.1668 0.16664 0.16659 0.16689 0.16673 0.16667 0.1668 0.16674 0.1666 0.16664 0.16667 0.16666 0.16669 0.16667 0.16654 0.16692 0.16669 0.16668 0.16663 0.16668 0.16663 0.16676 0.1667 0.1666 0.16669 0.16669 0.16671 0.16677 0.16649 0.16676 0.16669 0.16725 0.16664
0.17453 0.17461 0.17461 0.17462 0.17445 0.17467 0.17456 0.17454 0.17448 0.17448 0.17454 0.17468 0.17444 0.17447 0.17462 0.17453 0.17453 0.17444 0.17457 0.17471 0.17469 0.17457 0.17458 0.17452 0.17462 0.17461 0.1744 0.17447 0.17463 0.17458 0.17441 0.17444 0.17481 0.17485 0.17461 0.17486 0.17456 0.17474 0.1746 0.17467 0.17453 0.17472 0.17458 0.17454 0.17533 0.1745 0.17462 0.17453 0.17448 0.17449 0.17459 0.17452 0.17452 0.17453 0.17452 0.17459 0.17467 0.17471 0.17441 0.17453 0.17461 0.17458 0.17459 0.17467 0.17462 0.17456 0.17463 0.17469 0.1745 0.17443 0.17479 0.1746 0.17453 0.17469 0.17461 0.17446 0.1745 0.17452 0.17452 0.17457 0.17454 0.17439 0.17483 0.17456 0.17455 0.1745 0.17454 0.17449 0.1746 0.17457 0.17444 0.17455 0.17455 0.17458 0.17465 0.17432 0.17464 0.17456 0.17515 0.1745
0.18151 0.18158 0.1816 0.1816 0.18142 0.18166 0.18151 0.18152 0.18145 0.18144 0.18152 0.18167 0.18141 0.18142 0.18158 0.18149 0.18149 0.18139 0.18155 0.18171 0.18168 0.18155 0.18156 0.18148 0.1816 0.18158 0.18136 0.18144 0.18162 0.18156 0.18137 0.18138 0.1818 0.18181 0.1816 0.18182 0.18154 0.18175 0.18157 0.18162 0.1815 0.1817 0.18154 0.18151 0.18234 0.18148 0.18161 0.18151 0.18145 0.18145 0.18157 0.18147 0.18149 0.18151 0.1815 0.18156 0.18166 0.18171 0.18137 0.1815 0.1816 0.18157 0.18158 0.18167 0.1816 0.18154 0.18162 0.18168 0.18146 0.18138 0.1818 0.18158 0.18151 0.18167 0.1816 0.18143 0.18147 0.18146 0.1815 0.18155 0.18152 0.18135 0.18184 0.18153 0.18153 0.18147 0.18151 0.18146 0.18155 0.18156 0.18139 0.18153 0.18153 0.18157 0.18164 0.18126 0.18164 0.18154 0.18215 0.18148
0.18758 0.18766 0.18769 0.18768 0.18748 0.18776 0.18755 0.18759 0.18751 0.1875 0.1876 0.18776 0.18747 0.18746 0.18762 0.18754 0.18755 0.18744 0.18763 0.18781 0.18776 0.18763 0.18763 0.18752 0.18769 0.18765 0.18741 0.1875 0.1877 0.18764 0.18742 0.18742 0.18787 0.18786 0.18769 0.18787 0.18761 0.18785 0.18764 0.18766 0.18756 0.18777 0.18759 0.18757 0.18843 0.18756 0.1877 0.18758 0.18751 0.18752 0.18765 0.1875 0.18756 0.18758 0.18757 0.18761 0.18776 0.18781 0.18741 0.18757 0.18768 0.18765 0.18766 0.18776 0.18767 0.18762 0.18771 0.18777 0.18752 0.18742 0.1879 0.18765 0.18758 0.18776 0.18768 0.1875 0.18754 0.18749 0.18757 0.18763 0.18759 0.18741 0.18796 0.1876 0.18761 0.18753 0.18757 0.18753 0.18759 0.18764 0.18743 0.1876 0.18761 0.18765 0.18773 0.1873 0.18773 0.18762 0.18823 0.18755
0.19275 0.19282 0.19287 0.19285 0.19264 0.19294 0.19267 0.19276 0.19267 0.19266 0.19277 0.19294 0.19263 0.19258 0.19275 0.19268 0.19271 0.19258 0.19281 0.193 0.19294 0.1928 0.1928 0.19266 0.19286 0.19281 0.19256 0.19265 0.19288 0.19281 0.19256 0.19254 0.19303 0.19299 0.19286 0.19299 0.19277 0.19304 0.19279 0.19278 0.19272 0.19293 0.19273 0.19273 0.19359 0.19273 0.19288 0.19275 0.19267 0.19267 0.19282 0.19262 0.19272 0.19275 0.19273 0.19276 0.19295 0.19301 0.19255 0.19274 0.19286 0.19283 0.19283 0.19294 0.19283 0.1928 0.19289 0.19296 0.19267 0.19254 0.1931 0.19282 0.19275 0.19294 0.19286 0.19267 0.19271 0.19261 0.19274 0.19281 0.19276 0.19257 0.19317 0.19277 0.19278 0.1927 0.19273 0.19269 0.1927 0.19281 0.19256 0.19276 0.19278 0.19283 0.19291 0.19242 0.19292 0.19279 0.19338 0.19271
0.19702 0.19708 0.19715 0.19712 0.1969 0.19723 0.1969 0.19703 0.19694 0.19691 0.19704 0.19723 0.19689 0.1968 0.19698 0.19693 0.19696 0.19683 0.19708 0.1973 0.19722 0.19708 0.19706 0.19689 0.19714 0.19707 0.19681 0.1969 0.19716 0.19708 0.19681 0.19675 0.19729 0.1972 0.19715 0.1972 0.19704 0.19734 0.19705 0.19699 0.19697 0.19719 0.19697 0.19698 0.19783 0.197 0.19717 0.19702 0.19693 0.19693 0.19709 0.19684 0.19699 0.19703 0.197 0.197 0.19724 0.19731 0.19678 0.197 0.19713 0.19711 0.19711 0.19724 0.1971 0.19708 0.19717 0.19725 0.19692 0.19677 0.1974 0.19709 0.19702 0.19721 0.19714 0.19693 0.19698 0.19683 0.19701 0.19709 0.19704 0.19683 0.19749 0.19703 0.19705 0.19696 0.19699 0.19696 0.19691 0.19709 0.19679 0.19702 0.19705 0.19711 0.19719 0.19665 0.19721 0.19706 0.19762 0.19698
0.20041 0.20046 0.20056 0.20051 0.20028 0.20064 0.20023 0.20042 0.20032 0.20029 0.20043 0.20063 0.20028 0.20013 0.20031 0.20028 0.20033 0.20019 0.20048 0.20072 0.20061 0.20048 0.20045 0.20023 0.20054 0.20044 0.20018 0.20027 0.20056 0.20048 0.20017 0.20009 0.20065 0.20052 0.20055 0.20052 0.20042 0.20076 0.20042 0.20031 0.20035 0.20056 0.20032 0.20035 0.20117 0.2004 0.20057 0.20042 0.20031 0.20031 0.20048 0.20016 0.20037 0.20042 0.20039 0.20036 0.20066 0.20073 0.20013 0.20039 0.20053 0.20051 0.20051 0.20065 0.20048 0.20047 0.20058 0.20066 0.20028 0.20011 0.20083 0.20048 0.20041 0.20061 0.20054 0.20032 0.20037 0.20015 0.2004 0.20049 0.20043 0.20021 0.20092 0.20042 0.20045 0.20035 0.20036 0.20034 0.20023 0.2005 0.20013 0.2004 0.20045 0.20051 0.2006 0.2 0.20063 0.20046 0.20096 0.20036
0.20295 0.20298 0.20312 0.20305 0.2028 0.2032 0.2027 0.20297 0.20285 0.20281 0.20297 0.20318 0.20281 0.2026 0.20278 0.20278 0.20285 0.20269 0.20303 0.20329 0.20314 0.20302 0.20299 0.20272 0.20309 0.20296 0.2027 0.20279 0.20311 0.20302 0.20268 0.20256 0.20315 0.20296 0.2031 0.20296 0.20295 0.20333 0.20294 0.20275 0.20287 0.20306 0.20281 0.20287 0.20363 0.20295 0.20312 0.20296 0.20284 0.20283 0.20302 0.20262 0.2029 0.20296 0.20293 0.20286 0.20322 0.2033 0.20263 0.20292 0.20307 0.20306 0.20306 0.2032 0.203 0.20302 0.20313 0.20321 0.20279 0.20259 0.2034 0.20301 0.20294 0.20315 0.20309 0.20286 0.20291 0.20261 0.20294 0.20304 0.20297 0.20273 0.20351 0.20295 0.20299 0.20288 0.20288 0.20288 0.20268 0.20304 0.20261 0.20293 0.20299 0.20306 0.20315 0.20249 0.20319 0.203 0.20343 0.2029
0.20467 0.20468 0.20486 0.20477 0.20451 0.20494 0.20434 0.20469 0.20456 0.20451 0.20469 0.20491 0.20452 0.20424 0.20441 0.20446 0.20454 0.20437 0.20476 0.20504 0.20486 0.20474 0.2047 0.20437 0.20481 0.20465 0.2044 0.20449 0.20484 0.20474 0.20437 0.2042 0.20483 0.20457 0.20483 0.20456 0.20466 0.20507 0.20463 0.20437 0.20457 0.20474 0.20448 0.20456 0.20523 0.20468 0.20486 0.20468 0.20455 0.20453 0.20474 0.20425 0.20461 0.20469 0.20465 0.20453 0.20496 0.20505 0.2043 0.20463 0.2048 0.20479 0.20479 0.20494 0.2047 0.20475 0.20486 0.20494 0.20448 0.20424 0.20514 0.20472 0.20466 0.20487 0.20482 0.20458 0.20462 0.20424 0.20466 0.20477 0.20469 0.20445 0.20527 0.20466 0.20471 0.20459 0.20458 0.20459 0.2043 0.20477 0.20427 0.20464 0.20471 0.2048 0.20488 0.20416 0.20494 0.20472 0.20505 0.20461
0.20561 0.2056 0.20581 0.2057 0.20544 0.2059 0.20519 0.20562 0.2055 0.20543 0.20563 0.20586 0.20545 0.2051 0.20526 0.20534 0.20545 0.20527 0.2057 0.20601 0.20579 0.20568 0.20563 0.20524 0.20575 0.20556 0.20531 0.2054 0.20578 0.20568 0.20527 0.20506 0.2057 0.20537 0.20578 0.20535 0.20559 0.20604 0.20553 0.20518 0.20548 0.20563 0.20535 0.20547 0.20603 0.20563 0.20581 0.20562 0.20548 0.20546 0.20567 0.20509 0.20554 0.20563 0.20559 0.20541 0.20593 0.20601 0.20519 0.20556 0.20574 0.20574 0.20573 0.2059 0.20561 0.20569 0.20581 0.2059 0.20539 0.20511 0.20611 0.20565 0.2056 0.2058 0.20577 0.20552 0.20556 0.20508 0.2056 0.20572 0.20563 0.20538 0.20625 0.20558 0.20565 0.20552 0.20549 0.20552 0.20513 0.20572 0.20514 0.20556 0.20565 0.20575 0.20583 0.20505 0.2059 0.20566 0.20586 0.20555
0.20582 0.20577 0.20603 0.20589 0.20563 0.20612 0.20529 0.20583 0.20569 0.20561 0.20583 0.20606 0.20565 0.20521 0.20535 0.20549 0.20562 0.20543 0.20591 0.20624 0.20597 0.20589 0.20581 0.20537 0.20596 0.20573 0.20549 0.20558 0.20599 0.20589 0.20544 0.20517 0.20583 0.20542 0.20599 0.20539 0.20578 0.20626 0.20569 0.20525 0.20566 0.20578 0.20548 0.20564 0.20606 0.20585 0.20602 0.20582 0.20567 0.20564 0.20587 0.20518 0.20573 0.20584 0.20579 0.20555 0.20615 0.20624 0.20534 0.20576 0.20594 0.20596 0.20594 0.20611 0.20579 0.2059 0.20602 0.20611 0.20555 0.20524 0.20633 0.20583 0.20579 0.206 0.20598 0.20573 0.20576 0.20517 0.2058 0.20593 0.20583 0.20557 0.20649 0.20577 0.20586 0.20572 0.20566 0.20572 0.2052 0.20593 0.20528 0.20574 0.20585 0.20596 0.20604 0.2052 0.20613 0.20586 0.20591 0.20574
0.20533 0.20525 0.20556 0.20539 0.20513 0.20565 0.20469 0.20534 0.2052 0.20509 0.20535 0.20558 0.20516 0.20462 0.20474 0.20494 0.20509 0.2049 0.20543 0.20578 0.20546 0.2054 0.20531 0.2048 0.20547 0.2052 0.20498 0.20506 0.20551 0.2054 0.20492 0.20459 0.20526 0.20475 0.20551 0.20472 0.20527 0.20579 0.20516 0.20461 0.20514 0.20522 0.20492 0.20512 0.20537 0.20538 0.20555 0.20534 0.20517 0.20513 0.20537 0.20457 0.20523 0.20535 0.2053 0.205 0.20569 0.20578 0.2048 0.20526 0.20545 0.20548 0.20546 0.20564 0.20527 0.20542 0.20554 0.20563 0.20502 0.20467 0.20586 0.20533 0.2053 0.20549 0.2055 0.20525 0.20527 0.20457 0.20531 0.20545 0.20535 0.20508 0.20605 0.20526 0.20538 0.20522 0.20514 0.20522 0.20457 0.20545 0.20471 0.20523 0.20536 0.20548 0.20556 0.20465 0.20566 0.20537 0.20525 0.20525
0.2042 0.20409 0.20445 0.20425 0.20399 0.20453 0.20345 0.20421 0.20406 0.20394 0.20422 0.20445 0.20403 0.20339 0.20349 0.20375 0.20393 0.20372 0.20432 0.20468 0.20431 0.20428 0.20417 0.20358 0.20434 0.20403 0.20384 0.20391 0.20438 0.20427 0.20376 0.20336 0.20404 0.20343 0.20439 0.20339 0.20413 0.20469 0.20398 0.20331 0.20398 0.20402 0.20371 0.20395 0.20401 0.20427 0.20443 0.20421 0.20403 0.20398 0.20424 0.20332 0.20409 0.20423 0.20417 0.2038 0.20459 0.20468 0.20362 0.20412 0.20432 0.20437 0.20434 0.20453 0.2041 0.2043 0.20443 0.20451 0.20385 0.20346 0.20475 0.20418 0.20417 0.20435 0.20437 0.20413 0.20415 0.20331 0.20418 0.20434 0.20422 0.20396 0.20496 0.20412 0.20425 0.20409 0.20398 0.20409 0.20329 0.20434 0.2035 0.20408 0.20423 0.20437 0.20444 0.20347 0.20456 0.20424 0.20392 0.20412
0.20249 0.20233 0.20276 0.20253 0.20227 0.20284 0.20161 0.2025 0.20234 0.2022 0.2025 0.20273 0.20232 0.20156 0.20163 0.20196 0.20217 0.20196 0.20261 0.20299 0.20257 0.20256 0.20244 0.20178 0.20263 0.20227 0.2021 0.20216 0.20267 0.20255 0.20201 0.20154 0.20222 0.2015 0.20268 0.20145 0.2024 0.20299 0.20222 0.20141 0.20224 0.20222 0.2019 0.2022 0.20203 0.20258 0.20273 0.2025 0.2023 0.20225 0.20251 0.20146 0.20237 0.20253 0.20246 0.202 0.2029 0.203 0.20184 0.2024 0.2026 0.20267 0.20263 0.20283 0.20235 0.20259 0.20272 0.2028 0.20209 0.20165 0.20306 0.20245 0.20245 0.20262 0.20267 0.20242 0.20244 0.20146 0.20247 0.20264 0.20251 0.20225 0.20328 0.20238 0.20254 0.20237 0.20223 0.20237 0.20141 0.20264 0.20171 0.20235 0.20252 0.20267 0.20274 0.20171 0.20287 0.20253 0.20199 0.2024
0.20025 0.20004 0.20053 0.20026 0.20001 0.2006 0.19922 0.20026 0.2001 0.19993 0.20026 0.20048 0.20007 0.1992 0.19924 0.19964 0.19988 0.19967 0.20037 0.20077 0.20029 0.20032 0.20018 0.19943 0.20038 0.19997 0.19984 0.19989 0.20042 0.20031 0.19973 0.19919 0.19986 0.19903 0.20044 0.19896 0.20013 0.20076 0.19991 0.19897 0.19995 0.19988 0.19956 0.19991 0.1995 0.20035 0.20049 0.20026 0.20005 0.19998 0.20026 0.19907 0.20011 0.20029 0.20021 0.19967 0.20068 0.20077 0.19954 0.20014 0.20035 0.20044 0.20039 0.20059 0.20006 0.20036 0.20048 0.20056 0.19979 0.19931 0.20082 0.20018 0.2002 0.20035 0.20042 0.20019 0.20019 0.19907 0.20023 0.20041 0.20026 0.20001 0.20107 0.20012 0.2003 0.20012 0.19994 0.20012 0.19899 0.2004 0.19937 0.20007 0.20027 0.20044 0.2005 0.19941 0.20065 0.20028 0.19949 0.20015
0.19753 0.19727 0.19783 0.19752 0.19728 0.19789 0.19636 0.19754 0.19737 0.19718 0.19754 0.19775 0.19735 0.19635 0.19635 0.19684 0.19711 0.19689 0.19766 0.19807 0.19754 0.1976 0.19743 0.1966 0.19765 0.19719 0.1971 0.19713 0.1977 0.19758 0.19697 0.19635 0.19701 0.19605 0.19773 0.19597 0.19738 0.19805 0.19713 0.19604 0.19719 0.19706 0.19673 0.19714 0.19645 0.19765 0.19778 0.19754 0.19731 0.19724 0.19752 0.19619 0.19737 0.19757 0.19749 0.19685 0.19798 0.19808 0.19675 0.19741 0.19762 0.19773 0.19767 0.19788 0.19729 0.19764 0.19777 0.19784 0.19702 0.19649 0.19811 0.19743 0.19748 0.1976 0.19771 0.19748 0.19747 0.19619 0.19751 0.1977 0.19754 0.19729 0.19838 0.19737 0.19758 0.19739 0.19717 0.19739 0.19608 0.19769 0.19656 0.19732 0.19755 0.19773 0.19778 0.19663 0.19796 0.19756 0.19649 0.19743
0.19438 0.19408 0.1947 0.19435 0.19413 0.19476 0.19306 0.19439 0.19422 0.19401 0.19439 0.19459 0.19421 0.19308 0.19304 0.19361 0.19392 0.19369 0.19452 0.19495 0.19435 0.19445 0.19426 0.19334 0.1945 0.19398 0.19393 0.19396 0.19455 0.19443 0.19379 0.19308 0.19372 0.19264 0.19458 0.19255 0.19421 0.19492 0.19392 0.19267 0.19401 0.1938 0.19348 0.19395 0.19295 0.19453 0.19464 0.1944 0.19416 0.19407 0.19436 0.19288 0.19421 0.19444 0.19434 0.19361 0.19485 0.19495 0.19354 0.19425 0.19447 0.1946 0.19452 0.19474 0.19409 0.1945 0.19462 0.19469 0.19382 0.19324 0.19497 0.19425 0.19433 0.19442 0.19456 0.19435 0.19433 0.19289 0.19436 0.19457 0.1944 0.19415 0.19527 0.1942 0.19444 0.19424 0.19398 0.19424 0.19273 0.19455 0.19332 0.19415 0.1944 0.19459 0.19463 0.19343 0.19484 0.19441 0.19305 0.19428
0.19087 0.19051 0.1912 0.19081 0.19061 0.19125 0.18939 0.19088 0.1907 0.19047 0.19087 0.19107 0.1907 0.18943 0.18934 0.19001 0.19035 0.19012 0.19102 0.19146 0.19079 0.19093 0.19072 0.18971 0.19098 0.1904 0.1904 0.19041 0.19103 0.19091 0.19023 0.18944 0.19006 0.18884 0.19107 0.18873 0.19067 0.19141 0.19033 0.18892 0.19045 0.19017 0.18985 0.19038 0.18906 0.19105 0.19114 0.19089 0.19063 0.19053 0.19083 0.1892 0.19068 0.19093 0.19083 0.18999 0.19136 0.19146 0.18997 0.19072 0.19094 0.1911 0.19101 0.19124 0.19052 0.191 0.19111 0.19117 0.19025 0.18962 0.19146 0.19071 0.19081 0.19087 0.19105 0.19085 0.19082 0.1892 0.19085 0.19107 0.19089 0.19065 0.19178 0.19066 0.19093 0.19071 0.19042 0.19072 0.18901 0.19105 0.1897 0.1906 0.19088 0.19109 0.19112 0.18986 0.19135 0.19089 0.18922 0.19076
0.18704 0.18662 0.18739 0.18696 0.18677 0.18743 0.18539 0.18705 0.18687 0.18661 0.18704 0.18722 0.18687 0.18546 0.18532 0.18609 0.18647 0.18624 0.18719 0.18764 0.18691 0.1871 0.18687 0.18576 0.18714 0.1865 0.18656 0.18655 0.18719 0.18707 0.18637 0.18548 0.18607 0.18471 0.18724 0.18459 0.18682 0.18758 0.18643 0.18484 0.18658 0.18622 0.18589 0.1865 0.18483 0.18724 0.18731 0.18706 0.18679 0.18668 0.18698 0.18519 0.18683 0.18711 0.187 0.18605 0.18755 0.18764 0.18607 0.18687 0.1871 0.18728 0.18718 0.18741 0.18662 0.18717 0.18728 0.18734 0.18636 0.18569 0.18762 0.18684 0.18697 0.18701 0.18722 0.18704 0.18699 0.1852 0.18702 0.18725 0.18706 0.18683 0.18797 0.1868 0.1871 0.18688 0.18654 0.18688 0.18496 0.18723 0.18577 0.18674 0.18705 0.18727 0.18729 0.18598 0.18754 0.18705 0.18505 0.18693
0.18295 0.18246 0.18331 0.18283 0.18267 0.18334 0.18113 0.18295 0.18277 0.18249 0.18294 0.1831 0.18279 0.18122 0.18103 0.1819 0.18232 0.18209 0.1831 0.18356 0.18276 0.183 0.18274 0.18154 0.18303 0.18233 0.18245 0.18242 0.18309 0.18297 0.18224 0.18126 0.1818 0.1803 0.18315 0.18017 0.18269 0.18349 0.18225 0.18049 0.18244 0.18199 0.18167 0.18234 0.18031 0.18318 0.18322 0.18297 0.18268 0.18256 0.18287 0.18091 0.18272 0.18302 0.1829 0.18184 0.18347 0.18356 0.18191 0.18276 0.18299 0.18319 0.18308 0.18332 0.18246 0.18308 0.18319 0.18323 0.18221 0.18148 0.18352 0.18271 0.18287 0.18287 0.18312 0.18296 0.1829 0.18092 0.18293 0.18317 0.18296 0.18275 0.18389 0.18267 0.18301 0.18277 0.18239 0.18278 0.18064 0.18314 0.18157 0.18261 0.18295 0.18319 0.18319 0.18183 0.18346 0.18295 0.18059 0.18283
0.17864 0.17809 0.17901 0.17849 0.17835 0.17903 0.17664 0.17864 0.17846 0.17815 0.17863 0.17877 0.17848 0.17676 0.17652 0.17749 0.17795 0.17772 0.1788 0.17927 0.17839 0.17869 0.1784 0.1771 0.17871 0.17795 0.17812 0.17807 0.17877 0.17865 0.17789 0.17681 0.17731 0.17566 0.17884 0.17552 0.17835 0.17917 0.17786 0.17592 0.17808 0.17755 0.17723 0.17797 0.17555 0.17889 0.17891 0.17866 0.17836 0.17822 0.17853 0.17641 0.17839 0.17872 0.17859 0.17741 0.17917 0.17926 0.17753 0.17844 0.17866 0.17889 0.17877 0.17901 0.17809 0.17878 0.17887 0.17891 0.17784 0.17706 0.1792 0.17836 0.17855 0.17851 0.1788 0.17866 0.17859 0.17643 0.17862 0.17887 0.17865 0.17846 0.1796 0.17833 0.1787 0.17846 0.17803 0.17846 0.17609 0.17884 0.17715 0.17826 0.17863 0.17888 0.17887 0.17747 0.17917 0.17863 0.17591 0.17851
0.17415 0.17354 0.17454 0.17398 0.17386 0.17455 0.17198 0.17415 0.17397 0.17363 0.17414 0.17426 0.17401 0.17213 0.17183 0.17291 0.17341 0.17318 0.17432 0.1748 0.17385 0.1742 0.17389 0.17249 0.17421 0.17339 0.17363 0.17355 0.17427 0.17416 0.17337 0.17219 0.17265 0.17085 0.17435 0.17068 0.17383 0.17469 0.1733 0.17117 0.17355 0.17292 0.17262 0.17343 0.1706 0.17444 0.17443 0.17418 0.17386 0.17372 0.17403 0.17174 0.17389 0.17424 0.17411 0.17281 0.17471 0.17479 0.17298 0.17394 0.17416 0.17442 0.17429 0.17452 0.17353 0.1743 0.17439 0.17441 0.17329 0.17246 0.1747 0.17384 0.17406 0.17398 0.17432 0.1742 0.17411 0.17176 0.17414 0.1744 0.17416 0.174 0.17513 0.17381 0.17422 0.17397 0.17349 0.17398 0.17137 0.17436 0.17257 0.17374 0.17414 0.17441 0.17438 0.17294 0.17471 0.17415 0.17104 0.17403
0.16955 0.16886 0.16995 0.16933 0.16925 0.16994 0.16719 0.16954 0.16936 0.169 0.16953 0.16963 0.16941 0.16737 0.16702 0.1682 0.16874 0.16852 0.16972 0.1702 0.16918 0.16958 0.16925 0.16775 0.16958 0.1687 0.16901 0.16891 0.16965 0.16954 0.16873 0.16745 0.16785 0.1659 0.16974 0.16572 0.16919 0.17007 0.1686 0.16628 0.1689 0.16817 0.16788 0.16877 0.16551 0.16986 0.16983 0.16957 0.16924 0.16909 0.1694 0.16693 0.16926 0.16964 0.1695 0.16808 0.17011 0.17019 0.1683 0.16931 0.16953 0.16982 0.16967 0.16991 0.16885 0.1697 0.16978 0.16979 0.16863 0.16774 0.17008 0.16919 0.16945 0.16932 0.1697 0.16961 0.16951 0.16696 0.16953 0.1698 0.16955 0.16941 0.17053 0.16917 0.16961 0.16935 0.16883 0.16936 0.16652 0.16976 0.16785 0.16909 0.16953 0.16981 0.16977 0.16829 0.17012 0.16953 0.16603 0.16941
0.16485 0.1641 0.16527 0.1646 0.16455 0.16525 0.16231 0.16485 0.16467 0.16427 0.16483 0.16491 0.16473 0.16253 0.16211 0.16341 0.16399 0.16377 0.16503 0.16551 0.16442 0.16488 0.16452 0.16292 0.16487 0.16392 0.1643 0.16418 0.16494 0.16483 0.164 0.16262 0.16296 0.16086 0.16504 0.16066 0.16447 0.16537 0.16382 0.16131 0.16415 0.16333 0.16305 0.16401 0.16033 0.1652 0.16513 0.16488 0.16454 0.16437 0.16468 0.16205 0.16455 0.16496 0.1648 0.16326 0.16543 0.16551 0.16354 0.1646 0.16482 0.16514 0.16498 0.16521 0.16409 0.16501 0.16508 0.16508 0.16387 0.16293 0.16537 0.16446 0.16475 0.16458 0.165 0.16494 0.16482 0.16208 0.16484 0.16512 0.16486 0.16474 0.16584 0.16444 0.16492 0.16465 0.16408 0.16467 0.16158 0.16507 0.16305 0.16436 0.16483 0.16513 0.16506 0.16355 0.16545 0.16483 0.16092 0.16472
0.16011 0.15929 0.16054 0.15983 0.15981 0.1605 0.15739 0.16011 0.15993 0.15951 0.16009 0.16014 0.16 0.15764 0.15716 0.15857 0.15919 0.15897 0.16029 0.16078 0.15961 0.16014 0.15975 0.15805 0.16012 0.1591 0.15955 0.15941 0.16019 0.16008 0.15923 0.15774 0.15803 0.15576 0.1603 0.15555 0.15969 0.16062 0.15899 0.15629 0.15937 0.15844 0.15817 0.15921 0.15509 0.16049 0.16039 0.16015 0.15979 0.15961 0.15992 0.15711 0.15979 0.16023 0.16006 0.15839 0.1607 0.16077 0.15874 0.15985 0.16006 0.16041 0.16023 0.16047 0.15927 0.16027 0.16033 0.16032 0.15907 0.15808 0.16061 0.15967 0.16 0.15978 0.16025 0.16022 0.16009 0.15714 0.1601 0.16039 0.16012 0.16002 0.1611 0.15967 0.16018 0.15991 0.15928 0.15992 0.1566 0.16034 0.15821 0.15958 0.16008 0.16039 0.16031 0.15876 0.16072 0.16008 0.15576 0.15997
0.15536 0.15447 0.1558 0.15504 0.15505 0.15575 0.15245 0.15535 0.15518 0.15473 0.15533 0.15535 0.15526 0.15274 0.15219 0.15371 0.15438 0.15417 0.15554 0.15603 0.15479 0.15538 0.15496 0.15316 0.15535 0.15427 0.15479 0.15462 0.15542 0.15532 0.15444 0.15286 0.15308 0.15066 0.15554 0.15043 0.15491 0.15585 0.15415 0.15126 0.15456 0.15353 0.15328 0.1544 0.14983 0.15577 0.15564 0.1554 0.15503 0.15483 0.15514 0.15216 0.15502 0.15548 0.15531 0.15352 0.15596 0.15602 0.15392 0.15508 0.15529 0.15567 0.15547 0.15571 0.15445 0.15552 0.15557 0.15555 0.15426 0.15322 0.15583 0.15488 0.15524 0.15497 0.15549 0.15549 0.15534 0.1522 0.15535 0.15565 0.15537 0.1553 0.15635 0.15488 0.15543 0.15515 0.15447 0.15517 0.1516 0.15559 0.15335 0.15479 0.15532 0.15565 0.15555 0.15397 0.15598 0.15532 0.15059 0.15522
0.15063 0.14966 0.15108 0.15027 0.15032 0.15101 0.14754 0.15062 0.15045 0.14997 0.1506 0.15059 0.15054 0.14786 0.14725 0.14888 0.14959 0.14938 0.15081 0.1513 0.14999 0.15064 0.1502 0.1483 0.15059 0.14945 0.15006 0.14986 0.15067 0.15057 0.14968 0.14799 0.14814 0.14557 0.1508 0.14532 0.15014 0.15111 0.14933 0.14624 0.14978 0.14865 0.14841 0.14961 0.14458 0.15107 0.1509 0.15067 0.15029 0.15008 0.15038 0.14724 0.15027 0.15076 0.15058 0.14866 0.15123 0.15129 0.14913 0.15033 0.15053 0.15094 0.15073 0.15097 0.14964 0.15079 0.15083 0.15079 0.14946 0.14838 0.15107 0.1501 0.1505 0.15018 0.15075 0.15078 0.15061 0.14728 0.15062 0.15093 0.15063 0.15059 0.15161 0.15011 0.1507 0.15041 0.14969 0.15043 0.14662 0.15087 0.14851 0.15002 0.15058 0.15092 0.1508 0.1492 0.15126 0.15058 0.14543 0.15048
0.14595 0.14491 0.1464 0.14555 0.14563 0.14632 0.14267 0.14593 0.14577 0.14526 0.14591 0.14587 0.14587 0.14303 0.14235 0.1441 0.14485 0.14465 0.14613 0.14662 0.14523 0.14595 0.14548 0.14349 0.14589 0.14468 0.14537 0.14514 0.14597 0.14588 0.14497 0.14318 0.14326 0.14053 0.14611 0.14027 0.14542 0.1464 0.14456 0.14128 0.14505 0.14381 0.14359 0.14486 0.13939 0.14642 0.14622 0.14599 0.1456 0.14537 0.14567 0.14236 0.14557 0.14608 0.14589 0.14385 0.14655 0.14661 0.14438 0.14563 0.14582 0.14627 0.14604 0.14627 0.14488 0.14611 0.14614 0.14609 0.14472 0.14358 0.14636 0.14537 0.14581 0.14544 0.14606 0.14612 0.14593 0.14241 0.14593 0.14625 0.14595 0.14593 0.14692 0.14539 0.14602 0.14573 0.14495 0.14574 0.1417 0.14619 0.14373 0.14529 0.14589 0.14624 0.1461 0.14448 0.14659 0.14588 0.14032 0.1458
0.14134 0.14023 0.1418 0.1409 0.14102 0.1417 0.13789 0.14132 0.14116 0.14062 0.14129 0.14123 0.14127 0.13827 0.13753 0.13939 0.14018 0.13999 0.14152 0.14201 0.14055 0.14133 0.14083 0.13875 0.14126 0.13999 0.14075 0.1405 0.14134 0.14125 0.14033 0.13844 0.13845 0.13557 0.14149 0.1353 0.14078 0.14178 0.13986 0.1364 0.1404 0.13905 0.13885 0.14019 0.13427 0.14184 0.1416 0.14138 0.14098 0.14074 0.14104 0.13757 0.14094 0.14148 0.14128 0.13912 0.14195 0.14199 0.13971 0.141 0.14119 0.14166 0.14143 0.14165 0.14019 0.14151 0.14152 0.14145 0.14005 0.13887 0.14172 0.14072 0.14119 0.14077 0.14144 0.14154 0.14133 0.13762 0.14133 0.14165 0.14133 0.14135 0.14231 0.14075 0.14141 0.14111 0.14028 0.14113 0.13685 0.14158 0.13902 0.14064 0.14128 0.14164 0.14148 0.13984 0.14199 0.14126 0.13528 0.14119
0.13682 0.13564 0.13729 0.13635 0.13651 0.13718 0.1332 0.1368 0.13665 0.13608 0.13678 0.13668 0.13677 0.13362 0.13281 0.13479 0.13561 0.13543 0.13701 0.1375 0.13597 0.13681 0.13629 0.13411 0.13672 0.1354 0.13624 0.13596 0.13681 0.13673 0.13579 0.13381 0.13374 0.13072 0.13697 0.13042 0.13623 0.13724 0.13527 0.13162 0.13584 0.13439 0.1342 0.13562 0.12924 0.13736 0.13708 0.13687 0.13646 0.13621 0.1365 0.13287 0.13641 0.13697 0.13677 0.13448 0.13744 0.13748 0.13514 0.13647 0.13665 0.13715 0.1369 0.13712 0.13561 0.13699 0.13699 0.13691 0.13548 0.13425 0.13717 0.13616 0.13667 0.1362 0.13691 0.13705 0.13682 0.13293 0.13681 0.13715 0.13682 0.13687 0.13778 0.1362 0.13689 0.13659 0.13572 0.13661 0.1321 0.13707 0.13441 0.13609 0.13675 0.13713 0.13695 0.13529 0.13749 0.13674 0.13035 0.13667
0.13243 0.13118 0.1329 0.13191 0.13211 0.13277 0.12863 0.1324 0.13225 0.13166 0.13237 0.13224 0.13239 0.12909 0.12822 0.1303 0.13116 0.13099 0.13262 0.13309 0.1315 0.1324 0.13186 0.12959 0.13231 0.13092 0.13184 0.13153 0.13239 0.13231 0.13137 0.12929 0.12915 0.12598 0.13256 0.12567 0.1318 0.13282 0.13078 0.12695 0.1314 0.12984 0.12968 0.13117 0.12435 0.13299 0.13268 0.13247 0.13205 0.13179 0.13207 0.12829 0.132 0.13258 0.13237 0.12997 0.13304 0.13307 0.13069 0.13206 0.13223 0.13276 0.1325 0.13271 0.13114 0.1326 0.13258 0.13249 0.13103 0.12976 0.13274 0.13172 0.13227 0.13175 0.1325 0.13267 0.13243 0.12835 0.13242 0.13276 0.13242 0.1325 0.13337 0.13177 0.13249 0.13219 0.13126 0.13221 0.12748 0.13268 0.12992 0.13166 0.13235 0.13273 0.13253 0.13087 0.1331 0.13233 0.12554 0.13227
0.12816 0.12684 0.12864 0.12761 0.12785 0.12849 0.1242 0.12814 0.12799 0.12737 0.1281 0.12794 0.12814 0.12469 0.12376 0.12594 0.12684 0.12668 0.12835 0.12882 0.12716 0.12812 0.12756 0.12521 0.12802 0.12658 0.12757 0.12724 0.1281 0.12804 0.12708 0.12491 0.12469 0.12138 0.12828 0.12106 0.1275 0.12853 0.12643 0.12243 0.12709 0.12543 0.12529 0.12685 0.11959 0.12875 0.12841 0.12821 0.12778 0.1275 0.12778 0.12386 0.12771 0.12832 0.12811 0.12559 0.12878 0.1288 0.12637 0.12778 0.12794 0.1285 0.12822 0.12843 0.1268 0.12833 0.1283 0.1282 0.12671 0.1254 0.12844 0.12741 0.12799 0.12742 0.12822 0.12843 0.12817 0.12392 0.12815 0.1285 0.12815 0.12826 0.12909 0.12747 0.12823 0.12792 0.12695 0.12795 0.12299 0.12841 0.12557 0.12736 0.12807 0.12847 0.12825 0.12657 0.12884 0.12806 0.12086 0.128
0.12404 0.12266 0.12453 0.12345 0.12373 0.12436 0.11992 0.12401 0.12387 0.12323 0.12398 0.12378 0.12404 0.12045 0.11945 0.12173 0.12267 0.12252 0.12423 0.1247 0.12298 0.12399 0.1234 0.12097 0.12388 0.12238 0.12345 0.12309 0.12396 0.1239 0.12294 0.12068 0.12038 0.11694 0.12415 0.1166 0.12335 0.12439 0.12223 0.11806 0.12292 0.12117 0.12105 0.12268 0.11499 0.12466 0.12428 0.12409 0.12365 0.12337 0.12364 0.11957 0.12358 0.12421 0.12399 0.12136 0.12466 0.12467 0.12221 0.12365 0.1238 0.12439 0.12409 0.1243 0.12261 0.12421 0.12417 0.12405 0.12254 0.12119 0.12428 0.12325 0.12387 0.12325 0.12409 0.12433 0.12405 0.11964 0.12403 0.12439 0.12403 0.12417 0.12495 0.12332 0.12411 0.1238 0.12278 0.12382 0.11865 0.1243 0.12136 0.1232 0.12395 0.12435 0.12411 0.12243 0.12473 0.12393 0.11635 0.12388
0.12008 0.11863 0.12057 0.11945 0.11977 0.12038 0.1158 0.12005 0.11991 0.11925 0.12001 0.11979 0.12009 0.11637 0.1153 0.11769 0.11866 0.11851 0.12027 0.12073 0.11894 0.12002 0.11941 0.1169 0.11989 0.11834 0.11949 0.11911 0.11998 0.11992 0.11896 0.11661 0.11624 0.11267 0.12018 0.11232 0.11936 0.1204 0.11819 0.11386 0.11892 0.11707 0.11697 0.11866 0.11056 0.12073 0.12031 0.12013 0.11969 0.11939 0.11965 0.11545 0.1196 0.12025 0.12002 0.11728 0.12069 0.1207 0.1182 0.11967 0.11981 0.12043 0.12012 0.12032 0.11858 0.12025 0.12019 0.12006 0.11853 0.11714 0.12028 0.11925 0.1199 0.11923 0.12011 0.12039 0.1201 0.11552 0.12007 0.12043 0.12006 0.12023 0.12097 0.11932 0.12014 0.11983 0.11877 0.11986 0.11448 0.12033 0.11732 0.1192 0.11998 0.12039 0.12013 0.11845 0.12077 0.11995 0.112 0.11992
0.11628 0.11477 0.11677 0.11562 0.11597 0.11657 0.11186 0.11625 0.11612 0.11543 0.1162 0.11595 0.1163 0.11245 0.11133 0.11381 0.11481 0.11468 0.11647 0.11692 0.11508 0.11621 0.11558 0.113 0.11607 0.11447 0.11569 0.11528 0.11616 0.11611 0.11515 0.11271 0.11226 0.10857 0.11637 0.10821 0.11553 0.11658 0.11432 0.10983 0.11508 0.11313 0.11306 0.11481 0.10631 0.11695 0.1165 0.11633 0.11588 0.11557 0.11582 0.11149 0.11579 0.11646 0.11622 0.11338 0.11689 0.11689 0.11435 0.11586 0.11599 0.11663 0.11631 0.1165 0.11471 0.11645 0.11638 0.11623 0.11468 0.11326 0.11644 0.11541 0.11609 0.11537 0.1163 0.11662 0.1163 0.11157 0.11627 0.11664 0.11626 0.11646 0.11715 0.11549 0.11634 0.11603 0.11492 0.11606 0.11049 0.11654 0.11344 0.11537 0.11617 0.11659 0.11631 0.11463 0.11697 0.11615 0.10782 0.11612
0.11265 0.11108 0.11314 0.11195 0.11234 0.11293 0.10809 0.11262 0.11249 0.11178 0.11257 0.11229 0.11269 0.10872 0.10753 0.11011 0.11114 0.11102 0.11284 0.11328 0.11139 0.11258 0.11192 0.10927 0.11242 0.11078 0.11207 0.11163 0.11251 0.11247 0.1115 0.10899 0.10847 0.10466 0.11273 0.10428 0.11187 0.11292 0.11062 0.10599 0.11142 0.10938 0.10932 0.11114 0.10225 0.11335 0.11286 0.1127 0.11225 0.11193 0.11217 0.10772 0.11214 0.11284 0.1126 0.10966 0.11326 0.11325 0.11069 0.11222 0.11234 0.113 0.11268 0.11286 0.11102 0.11282 0.11274 0.11258 0.11101 0.10955 0.11278 0.11174 0.11246 0.11169 0.11266 0.11301 0.11268 0.1078 0.11265 0.11301 0.11263 0.11286 0.1135 0.11184 0.11271 0.1124 0.11125 0.11243 0.10667 0.11291 0.10974 0.11171 0.11253 0.11297 0.11267 0.11098 0.11335 0.11251 0.10384 0.11249
0.1092 0.10757 0.10969 0.10847 0.10889 0.10946 0.10451 0.10916 0.10904 0.10831 0.10911 0.1088 0.10925 0.10517 0.10392 0.10658 0.10764 0.10753 0.10939 0.10982 0.10787 0.10912 0.10844 0.10572 0.10895 0.10726 0.10862 0.10816 0.10904 0.10901 0.10803 0.10545 0.10485 0.10094 0.10927 0.10054 0.1084 0.10944 0.1071 0.10233 0.10793 0.1058 0.10577 0.10764 0.098383 0.10992 0.1094 0.10925 0.10879 0.10846 0.1087 0.10413 0.10868 0.10939 0.10914 0.10611 0.1098 0.10979 0.1072 0.10875 0.10886 0.10955 0.10921 0.10939 0.10751 0.10937 0.10927 0.1091 0.10751 0.10603 0.10929 0.10825 0.109 0.10819 0.1092 0.10958 0.10923 0.10421 0.10919 0.10956 0.10917 0.10944 0.11002 0.10836 0.10926 0.10895 0.10776 0.10898 0.10304 0.10946 0.10622 0.10823 0.10907 0.10951 0.1092 0.10752 0.1099 0.10905 0.10004 0.10904
0.10592 0.10424 0.10642 0.10516 0.10562 0.10617 0.10111 0.10588 0.10577 0.10502 0.10583 0.10549 0.10599 0.10179 0.1005 0.10324 0.10433 0.10423 0.10611 0.10653 0.10454 0.10583 0.10514 0.10236 0.10565 0.10392 0.10535 0.10487 0.10574 0.10572 0.10475 0.10209 0.10142 0.097405 0.10598 0.097001 0.10509 0.10614 0.10376 0.098854 0.10462 0.10241 0.1024 0.10432 0.094713 0.10667 0.10612 0.10598 0.10551 0.10517 0.1054 0.10073 0.10539 0.10612 0.10587 0.10274 0.10652 0.1065 0.10388 0.10546 0.10556 0.10628 0.10593 0.1061 0.10417 0.10609 0.10598 0.1058 0.1042 0.10269 0.10598 0.10494 0.10572 0.10486 0.10591 0.10632 0.10596 0.10081 0.10592 0.10629 0.1059 0.10619 0.10672 0.10505 0.10598 0.10567 0.10444 0.1057 0.0996 0.10618 0.10288 0.10492 0.10579 0.10624 0.1059 0.10423 0.10662 0.10576 0.096441 0.10576
0.10282 0.10109 0.10332 0.10203 0.10252 0.10306 0.097895 0.10278 0.10267 0.10191 0.10273 0.10236 0.1029 0.098607 0.097261 0.10008 0.10119 0.1011 0.10301 0.10342 0.10138 0.10272 0.10201 0.099179 0.10253 0.10076 0.10225 0.10175 0.10262 0.1026 0.10164 0.098915 0.098177 0.094065 0.10287 0.09365 0.10197 0.10302 0.1006 0.095571 0.10149 0.099201 0.099209 0.10118 0.091241 0.10359 0.10301 0.10288 0.10241 0.10206 0.10228 0.097509 0.10228 0.10302 0.10277 0.099562 0.10341 0.10339 0.10075 0.10235 0.10244 0.10318 0.10282 0.10298 0.10102 0.10299 0.10287 0.10267 0.10106 0.099524 0.10284 0.10181 0.10261 0.10171 0.1028 0.10324 0.10287 0.097598 0.10282 0.10319 0.10279 0.10311 0.1036 0.10193 0.10288 0.10257 0.10131 0.1026 0.096344 0.10308 0.099725 0.10179 0.10268 0.10314 0.10278 0.10112 0.10352 0.10265 0.093034 0.10266
0.099893 0.098121 0.10039 0.099076 0.099604 0.10012 0.094863 0.099852 0.099752 0.098972 0.0998 0.099405 0.099993 0.095601 0.094207 0.097095 0.098232 0.098153 0.10008 0.10048 0.098406 0.099789 0.099065 0.096179 0.099591 0.097784 0.09933 0.09881 0.099681 0.099668 0.098702 0.095921 0.095116 0.090916 0.099932 0.090491 0.099022 0.10007 0.097617 0.092476 0.098538 0.096174 0.096202 0.098224 0.087968 0.10069 0.10007 0.099956 0.099485 0.099126 0.099334 0.094474 0.099342 0.1001 0.099841 0.09656 0.10048 0.10045 0.097801 0.099418 0.099499 0.10025 0.099885 0.10004 0.098044 0.10007 0.099931 0.099722 0.098104 0.096543 0.09988 0.098855 0.099682 0.098743 0.099858 0.10033 0.099947 0.094566 0.099896 0.10027 0.099867 0.10021 0.10065 0.098981 0.099953 0.099643 0.098348 0.099675 0.093275 0.10015 0.096747 0.098844 0.099752 0.10021 0.099842 0.098187 0.1006 0.09972 0.089821 0.099733
0.09714 0.095324 0.097637 0.096296 0.096855 0.097352 0.092012 0.097097 0.097004 0.096208 0.097043 0.096622 0.097253 0.092775 0.091335 0.094289 0.095447 0.095379 0.097326 0.097719 0.095603 0.097028 0.09629 0.093357 0.096821 0.094981 0.096583 0.096043 0.096911 0.096905 0.095941 0.093105 0.092235 0.087955 0.097169 0.087521 0.096248 0.097289 0.094812 0.089567 0.09576 0.093325 0.093373 0.095438 0.08489 0.097951 0.097311 0.097204 0.096731 0.096364 0.096563 0.09162 0.09658 0.097352 0.097088 0.093736 0.097724 0.097682 0.095023 0.096656 0.096727 0.097501 0.097123 0.097273 0.095244 0.097312 0.097166 0.096945 0.095321 0.093739 0.097093 0.096073 0.096925 0.095948 0.097094 0.097595 0.097199 0.091715 0.097145 0.097522 0.097112 0.097486 0.097874 0.096207 0.097199 0.096889 0.095564 0.096923 0.090389 0.097399 0.093946 0.096068 0.096993 0.097458 0.097073 0.095429 0.09784 0.096959 0.0868 0.096981
0.094554 0.092698 0.095051 0.093686 0.094274 0.094753 0.089338 0.09451 0.094423 0.093613 0.094454 0.094009 0.094681 0.090123 0.088641 0.091656 0.092834 0.092775 0.094739 0.095121 0.092971 0.094436 0.093684 0.090709 0.094219 0.092349 0.094004 0.093446 0.094309 0.094309 0.09335 0.090463 0.089532 0.085179 0.094574 0.084737 0.093643 0.09468 0.092178 0.086838 0.093151 0.090651 0.090718 0.092822 0.082004 0.095383 0.094717 0.09462 0.094145 0.09377 0.093961 0.088943 0.093986 0.094771 0.094503 0.091085 0.095132 0.095083 0.092416 0.094063 0.094124 0.094916 0.09453 0.094672 0.092615 0.094726 0.094568 0.094337 0.092708 0.091108 0.094474 0.093461 0.094336 0.093323 0.094498 0.095026 0.094618 0.08904 0.09456 0.094939 0.094525 0.094924 0.095265 0.093602 0.094612 0.094304 0.09295 0.094338 0.087682 0.094813 0.091317 0.093462 0.094402 0.094871 0.094472 0.09284 0.095253 0.094367 0.083966 0.094396
0.092131 0.090237 0.092626 0.091239 0.091856 0.092317 0.086834 0.092085 0.092004 0.091181 0.092028 0.09156 0.09227 0.08764 0.086119 0.089189 0.090385 0.090335 0.092315 0.092686 0.090504 0.092006 0.091242 0.088229 0.091781 0.089883 0.091588 0.091013 0.091871 0.091877 0.090922 0.087989 0.087 0.082582 0.092141 0.082132 0.091203 0.092234 0.089711 0.084284 0.090706 0.088146 0.088231 0.090372 0.079304 0.092976 0.092286 0.092198 0.091721 0.091341 0.091522 0.086437 0.091555 0.092351 0.09208 0.088602 0.092702 0.092647 0.089974 0.091632 0.091685 0.092492 0.092099 0.092235 0.090151 0.092302 0.092133 0.091892 0.090261 0.088644 0.09202 0.091013 0.091909 0.090862 0.092064 0.092618 0.092199 0.086536 0.092138 0.092518 0.0921 0.092523 0.092818 0.091161 0.092188 0.091881 0.090501 0.091916 0.085149 0.092389 0.088855 0.091019 0.091974 0.092447 0.092034 0.090416 0.092827 0.091937 0.081315 0.091973
0.089864 0.087936 0.090357 0.088951 0.089594 0.090037 0.084494 0.089816 0.089741 0.088907 0.089758 0.089269 0.090015 0.08532 0.083763 0.086883 0.088095 0.088054 0.090046 0.090407 0.088197 0.089732 0.088957 0.085911 0.089499 0.087577 0.089327 0.088737 0.089589 0.089601 0.088652 0.085677 0.084634 0.080157 0.089865 0.079701 0.08892 0.089945 0.087403 0.0819 0.08842 0.085805 0.085907 0.08808 0.076785 0.090724 0.09001 0.089932 0.089454 0.089068 0.08924 0.084096 0.089282 0.090087 0.089814 0.086282 0.090428 0.090367 0.087691 0.089359 0.089402 0.090224 0.089825 0.089954 0.087847 0.090033 0.089855 0.089604 0.087972 0.086341 0.089722 0.088723 0.089639 0.088561 0.089787 0.090365 0.089937 0.084198 0.089872 0.090252 0.089831 0.090276 0.090527 0.088878 0.08992 0.089615 0.088211 0.08965 0.082783 0.090121 0.086555 0.088735 0.089702 0.090178 0.089753 0.088149 0.090557 0.089664 0.07884 0.089707
0.087746 0.085787 0.088236 0.086813 0.08748 0.087907 0.082312 0.087697 0.087627 0.086783 0.087637 0.087128 0.087908 0.083155 0.081565 0.084731 0.085956 0.085925 0.087926 0.088277 0.086042 0.087608 0.086824 0.083748 0.087368 0.085424 0.087216 0.086611 0.087458 0.087475 0.086532 0.083521 0.082426 0.077899 0.087738 0.077437 0.086787 0.087805 0.085249 0.079678 0.086285 0.08362 0.083738 0.08594 0.07444 0.088619 0.087884 0.087814 0.087337 0.086945 0.087108 0.081913 0.087157 0.087972 0.087696 0.084116 0.088303 0.088235 0.085559 0.087235 0.08727 0.088105 0.0877 0.087822 0.085696 0.087914 0.087726 0.087467 0.085835 0.084192 0.087576 0.086585 0.087518 0.086411 0.087659 0.08826 0.087822 0.082016 0.087755 0.088135 0.087712 0.088177 0.088386 0.086745 0.0878 0.087497 0.086072 0.087533 0.080577 0.088001 0.084407 0.086601 0.087579 0.088058 0.087621 0.086033 0.088435 0.08754 0.076535 0.08759
0.085769 0.083782 0.086257 0.084818 0.085508 0.085918 0.080279 0.085719 0.085655 0.084802 0.085658 0.08513 0.085941 0.081138 0.079519 0.082724 0.083961 0.083938 0.085947 0.086288 0.084032 0.085626 0.084833 0.081732 0.085379 0.083416 0.085247 0.084628 0.085468 0.085491 0.084554 0.081511 0.080369 0.075798 0.085753 0.07533 0.084797 0.085808 0.08324 0.07761 0.084293 0.081582 0.081717 0.083944 0.072261 0.086654 0.0859 0.085838 0.085361 0.084964 0.085119 0.07988 0.085175 0.085998 0.08572 0.082096 0.086318 0.086246 0.083572 0.085253 0.08528 0.086127 0.085716 0.085832 0.083689 0.085935 0.085739 0.085472 0.083841 0.082189 0.085572 0.084589 0.085539 0.084405 0.085673 0.086295 0.085849 0.079985 0.08578 0.086159 0.085734 0.086219 0.086387 0.084755 0.085822 0.085521 0.084077 0.085558 0.078524 0.086023 0.082406 0.08461 0.085598 0.086079 0.085631 0.084059 0.086454 0.085558 0.074391 0.085614
0.083925 0.081914 0.08441 0.082958 0.083669 0.084063 0.078387 0.083874 0.083815 0.082954 0.083812 0.083266 0.084107 0.079261 0.077615 0.080854 0.082102 0.082087 0.084101 0.084433 0.082158 0.083777 0.082976 0.079855 0.083523 0.081545 0.08341 0.08278 0.083613 0.08364 0.082711 0.079639 0.078454 0.073846 0.083901 0.073374 0.082942 0.083945 0.081368 0.075687 0.082437 0.079685 0.079835 0.082083 0.070239 0.084821 0.084049 0.083995 0.083518 0.083117 0.083265 0.077988 0.083327 0.084156 0.083877 0.080216 0.084467 0.08439 0.081719 0.083405 0.083424 0.084282 0.083866 0.083976 0.081819 0.08409 0.083886 0.083611 0.081984 0.080324 0.083702 0.082729 0.083693 0.082535 0.083821 0.084462 0.084009 0.078094 0.083937 0.084315 0.083889 0.084392 0.084521 0.0829 0.083977 0.083678 0.082218 0.083716 0.076614 0.084177 0.080541 0.082754 0.083751 0.084233 0.083776 0.08222 0.084606 0.083709 0.0724 0.083771
0.082206 0.080174 0.082688 0.081224 0.081955 0.082333 0.076628 0.082154 0.0821 0.081232 0.082091 0.081529 0.082397 0.077514 0.075844 0.079113 0.08037 0.080363 0.08238 0.082702 0.080412 0.082053 0.081246 0.078108 0.081794 0.079802 0.081698 0.081057 0.081883 0.081915 0.080993 0.077898 0.076672 0.072034 0.082175 0.071559 0.081213 0.082208 0.079625 0.073901 0.080707 0.077919 0.078083 0.08035 0.068366 0.083111 0.082322 0.082277 0.0818 0.081396 0.081536 0.076228 0.081605 0.082439 0.082158 0.078465 0.08274 0.082658 0.079994 0.081682 0.081694 0.082561 0.082141 0.082245 0.080076 0.08237 0.082158 0.081876 0.080253 0.078587 0.081959 0.080995 0.081972 0.080792 0.082094 0.082753 0.082293 0.076336 0.082218 0.082596 0.082168 0.082688 0.082781 0.081171 0.082257 0.08196 0.080485 0.081998 0.07484 0.082456 0.078806 0.081024 0.082028 0.082512 0.082046 0.080506 0.082882 0.081986 0.070553 0.082053
0.080603 0.078552 0.081081 0.079608 0.080356 0.08072 0.074991 0.080549 0.0805 0.079627 0.080486 0.07991 0.080802 0.075888 0.074199 0.077492 0.078756 0.078756 0.080775 0.081088 0.078785 0.080446 0.079633 0.076482 0.080181 0.078178 0.080102 0.079451 0.080269 0.080306 0.079392 0.076277 0.075015 0.070354 0.080565 0.069876 0.079601 0.080588 0.078001 0.072243 0.079095 0.076276 0.076452 0.078735 0.066632 0.081516 0.080713 0.080674 0.080198 0.079791 0.079924 0.074593 0.079998 0.080837 0.080555 0.076835 0.08113 0.081043 0.078387 0.080076 0.08008 0.080956 0.080532 0.080631 0.078453 0.080765 0.080546 0.080258 0.078641 0.076971 0.080334 0.079379 0.080367 0.079168 0.080484 0.081159 0.080693 0.074702 0.080616 0.080992 0.080564 0.081099 0.081158 0.079559 0.080652 0.080358 0.078871 0.080396 0.073191 0.080851 0.07719 0.079412 0.080422 0.080906 0.080432 0.07891 0.081274 0.080379 0.068842 0.080451
0.079106 0.07704 0.079582 0.078101 0.078864 0.079214 0.073469 0.079052 0.079007 0.07813 0.078988 0.078399 0.079313 0.074376 0.072669 0.075982 0.077252 0.077258 0.079277 0.079581 0.077268 0.078946 0.078129 0.074968 0.078676 0.076665 0.078613 0.077954 0.078764 0.078805 0.077898 0.074769 0.073474 0.068795 0.079062 0.068315 0.078098 0.079076 0.076487 0.070702 0.077591 0.074746 0.074934 0.077229 0.065027 0.080026 0.07921 0.079178 0.078704 0.078294 0.07842 0.073071 0.0785 0.079342 0.07906 0.075317 0.079626 0.079536 0.076889 0.078577 0.078575 0.079458 0.079031 0.079124 0.07694 0.079267 0.079042 0.078749 0.077137 0.075465 0.078817 0.077872 0.07887 0.077654 0.078981 0.07967 0.079199 0.073181 0.07912 0.079495 0.079067 0.079615 0.079642 0.078056 0.079155 0.078863 0.077366 0.078902 0.071659 0.079353 0.075685 0.077908 0.078923 0.079407 0.078926 0.077421 0.079773 0.078879 0.067255 0.078956
0.077708 0.07563 0.07818 0.076694 0.077471 0.077807 0.072052 0.077654 0.077613 0.076732 0.077588 0.076988 0.077922 0.072966 0.071245 0.074573 0.075847 0.07586 0.077877 0.078173 0.075852 0.077544 0.076724 0.073557 0.077271 0.075253 0.077222 0.076555 0.077358 0.077402 0.076504 0.073363 0.072039 0.067349 0.077658 0.066868 0.076694 0.077663 0.075075 0.069271 0.076188 0.073321 0.073519 0.075824 0.063542 0.078634 0.077806 0.07778 0.077308 0.076896 0.077015 0.071655 0.0771 0.077945 0.077662 0.073903 0.078221 0.078127 0.075491 0.077178 0.07717 0.078058 0.077629 0.077717 0.075528 0.077867 0.077637 0.077339 0.075735 0.074062 0.0774 0.076465 0.077471 0.07624 0.077577 0.078279 0.077804 0.071766 0.077723 0.078096 0.077668 0.078228 0.078226 0.076652 0.077756 0.077467 0.075961 0.077506 0.070235 0.077953 0.074281 0.076504 0.077523 0.078007 0.07752 0.076031 0.07837 0.077478 0.065785 0.07756
0.0764 0.074311 0.076868 0.075377 0.076166 0.07649 0.07073 0.076345 0.076307 0.075424 0.076279 0.075668 0.076619 0.071651 0.069918 0.073258 0.074535 0.074552 0.076567 0.076855 0.074529 0.076233 0.07541 0.07224 0.075955 0.073934 0.07592 0.075247 0.076043 0.07609 0.0752 0.072051 0.070701 0.066006 0.076345 0.065523 0.075381 0.076341 0.073756 0.06794 0.074876 0.071991 0.072198 0.07451 0.062168 0.07733 0.076492 0.076472 0.076002 0.075589 0.075702 0.070335 0.075791 0.076637 0.076354 0.072582 0.076905 0.076808 0.074185 0.075868 0.075855 0.076747 0.076316 0.076399 0.074209 0.076557 0.076322 0.07602 0.074423 0.072751 0.076075 0.075149 0.076162 0.074918 0.076263 0.076976 0.076497 0.070447 0.076415 0.076787 0.076359 0.07693 0.076901 0.075339 0.076447 0.07616 0.074647 0.076199 0.068908 0.076642 0.072971 0.075191 0.076212 0.076696 0.076203 0.074732 0.077056 0.076167 0.064422 0.076252
0.075173 0.073076 0.075637 0.074143 0.074943 0.075255 0.069496 0.075117 0.075083 0.074198 0.07505 0.074431 0.075397 0.070422 0.06868 0.072027 0.073305 0.073328 0.075337 0.075618 0.07329 0.075002 0.074179 0.071008 0.074722 0.072699 0.074699 0.074021 0.074809 0.074859 0.073977 0.070824 0.069451 0.064756 0.075112 0.064274 0.074151 0.075102 0.072521 0.066699 0.073646 0.070747 0.070963 0.073279 0.060894 0.076106 0.075259 0.075245 0.074776 0.074362 0.07447 0.069103 0.074563 0.07541 0.075128 0.071346 0.075671 0.075571 0.072961 0.07464 0.074622 0.075517 0.075085 0.075164 0.072973 0.075328 0.075089 0.074783 0.073195 0.071525 0.074832 0.073916 0.074934 0.073679 0.07503 0.075754 0.075272 0.069215 0.075188 0.075558 0.075131 0.075711 0.075657 0.074108 0.075218 0.074934 0.073417 0.074973 0.067671 0.075413 0.071744 0.073961 0.074983 0.075466 0.074969 0.073514 0.075823 0.074937 0.063155 0.075026
0.074018 0.071916 0.074479 0.072984 0.073792 0.074093 0.06834 0.073961 0.073931 0.073046 0.073895 0.073268 0.074247 0.06927 0.067521 0.070871 0.072149 0.072177 0.074181 0.074454 0.072125 0.073845 0.073021 0.069853 0.073563 0.071539 0.073551 0.072869 0.073649 0.073702 0.072828 0.069673 0.068282 0.063591 0.073953 0.063109 0.072994 0.073936 0.071362 0.06554 0.072491 0.069582 0.069805 0.072123 0.059712 0.074953 0.0741 0.07409 0.073624 0.073209 0.073311 0.067949 0.073408 0.074256 0.073973 0.070187 0.07451 0.074407 0.071811 0.073485 0.073462 0.07436 0.073927 0.074002 0.071812 0.074172 0.073929 0.07362 0.072041 0.070374 0.073664 0.072757 0.073779 0.072516 0.073871 0.074603 0.074119 0.068061 0.074034 0.074402 0.073975 0.074564 0.074487 0.072951 0.074062 0.073781 0.07226 0.07382 0.066515 0.074256 0.070593 0.072804 0.073827 0.074309 0.073808 0.072369 0.074663 0.073781 0.061977 0.073873
0.072928 0.070824 0.073385 0.07189 0.072705 0.072997 0.067254 0.072871 0.072843 0.071958 0.072804 0.072171 0.073161 0.068186 0.066433 0.069783 0.07106 0.071092 0.073089 0.073356 0.071028 0.072753 0.071929 0.068766 0.072469 0.070446 0.072467 0.071782 0.072554 0.07261 0.071744 0.068591 0.067183 0.062502 0.072859 0.062021 0.071902 0.072836 0.07027 0.064454 0.071401 0.068485 0.068716 0.071033 0.058612 0.073864 0.073005 0.073 0.072536 0.072122 0.072219 0.066865 0.072319 0.073166 0.072884 0.069097 0.073413 0.073308 0.070727 0.072395 0.072368 0.073268 0.072834 0.072905 0.070719 0.07308 0.072834 0.072522 0.070953 0.06929 0.072561 0.071664 0.072689 0.071419 0.072777 0.073516 0.07303 0.066977 0.072944 0.07331 0.072885 0.073481 0.073383 0.07186 0.072971 0.072693 0.071171 0.072732 0.06543 0.073164 0.069509 0.071713 0.072736 0.073216 0.072713 0.07129 0.073567 0.072689 0.060878 0.072784
0.071895 0.06979 0.072348 0.070854 0.071676 0.071958 0.066229 0.071837 0.071813 0.070928 0.07177 0.071132 0.072132 0.067163 0.065407 0.068754 0.070029 0.070065 0.072054 0.072315 0.069991 0.071719 0.070895 0.06774 0.071432 0.069413 0.07144 0.070752 0.071517 0.071575 0.070717 0.067568 0.066148 0.06148 0.071823 0.061 0.070869 0.071794 0.069237 0.063433 0.07037 0.067451 0.067687 0.070002 0.057586 0.072832 0.071968 0.071967 0.071506 0.071091 0.071184 0.065842 0.071287 0.072132 0.071851 0.068067 0.072374 0.072267 0.069702 0.071363 0.071332 0.072232 0.071798 0.071866 0.069685 0.072046 0.071796 0.071483 0.069923 0.068267 0.071518 0.070629 0.071656 0.070381 0.071741 0.072485 0.071998 0.065955 0.071912 0.072275 0.071851 0.072453 0.072337 0.070827 0.071937 0.071661 0.070139 0.071701 0.064408 0.072129 0.068484 0.070681 0.071702 0.07218 0.071675 0.070267 0.072529 0.071655 0.059849 0.071752
0.070911 0.068808 0.071361 0.06987 0.070696 0.070969 0.065259 0.070854 0.070832 0.069949 0.070787 0.070145 0.071151 0.066193 0.064437 0.067777 0.06905 0.069088 0.071069 0.071324 0.069005 0.070734 0.069911 0.066766 0.070446 0.068432 0.070462 0.069773 0.070531 0.07059 0.06974 0.066598 0.065168 0.060518 0.070836 0.06004 0.069886 0.070803 0.068257 0.062468 0.06939 0.066471 0.066712 0.069022 0.056624 0.071848 0.070981 0.070984 0.070525 0.070111 0.0702 0.064875 0.070305 0.071149 0.070868 0.06709 0.071385 0.071276 0.068727 0.07038 0.070346 0.071246 0.070813 0.070878 0.068702 0.071061 0.07081 0.070494 0.068945 0.067295 0.070525 0.069646 0.070673 0.069394 0.070755 0.071503 0.071016 0.064987 0.070929 0.07129 0.070868 0.071474 0.071342 0.069845 0.070953 0.07068 0.069159 0.070719 0.063443 0.071143 0.067512 0.069699 0.070718 0.071195 0.070687 0.069295 0.07154 0.070671 0.058882 0.07077
0.069971 0.06787 0.070417 0.068929 0.069758 0.070024 0.064336 0.069913 0.069893 0.069013 0.069846 0.069201 0.070213 0.065268 0.063515 0.066846 0.068114 0.068156 0.070127 0.070377 0.068064 0.069793 0.068972 0.065838 0.069504 0.067496 0.069527 0.068838 0.069588 0.069649 0.068807 0.065674 0.064237 0.059607 0.069893 0.059131 0.068948 0.069855 0.067321 0.061554 0.068453 0.065537 0.065782 0.068087 0.05572 0.070907 0.070038 0.070043 0.069587 0.069174 0.069259 0.063954 0.069366 0.070208 0.069928 0.066158 0.070439 0.070329 0.067796 0.069441 0.069405 0.070304 0.069871 0.069933 0.067765 0.070119 0.069866 0.06955 0.068011 0.066368 0.069577 0.068706 0.069733 0.068453 0.069812 0.070564 0.070076 0.064066 0.069989 0.070347 0.069927 0.070537 0.070391 0.068906 0.070012 0.069741 0.068223 0.06978 0.062526 0.070201 0.066584 0.068761 0.069777 0.070252 0.069744 0.068366 0.070595 0.06973 0.05797 0.069831
0.069067 0.066971 0.06951 0.068026 0.068858 0.069116 0.063453 0.06901 0.068991 0.068113 0.068942 0.068295 0.069311 0.064383 0.062634 0.065953 0.067217 0.067261 0.069221 0.069467 0.067162 0.068888 0.06807 0.06495 0.068599 0.066598 0.068628 0.067939 0.068683 0.068745 0.06791 0.064788 0.063346 0.058741 0.068987 0.058268 0.068046 0.068946 0.066424 0.060681 0.067554 0.064644 0.064892 0.067189 0.054865 0.070001 0.069131 0.069139 0.068686 0.068274 0.068356 0.063074 0.068465 0.069303 0.069025 0.065266 0.06953 0.069419 0.066903 0.068539 0.0685 0.069397 0.068965 0.069025 0.066865 0.069214 0.06896 0.068643 0.067114 0.06548 0.068667 0.067804 0.06883 0.067549 0.068906 0.069661 0.069173 0.063186 0.069085 0.069441 0.069023 0.069635 0.069477 0.068005 0.069108 0.068839 0.067324 0.068878 0.06165 0.069295 0.065695 0.06786 0.068874 0.069346 0.068837 0.067473 0.069686 0.068826 0.057105 0.068928
0.068194 0.066104 0.068633 0.067155 0.067987 0.06824 0.062603 0.068137 0.06812 0.067245 0.068069 0.067421 0.06844 0.063532 0.061787 0.065092 0.066351 0.066397 0.068347 0.068588 0.066292 0.068015 0.067199 0.064094 0.067726 0.065733 0.06776 0.067072 0.067809 0.067872 0.067044 0.063935 0.062491 0.057912 0.068112 0.057442 0.067176 0.068068 0.06556 0.059845 0.066687 0.063784 0.064035 0.066322 0.054052 0.069126 0.068256 0.068266 0.067816 0.067405 0.067484 0.062227 0.067594 0.06843 0.068152 0.064407 0.068652 0.06854 0.066041 0.067668 0.067627 0.068522 0.068091 0.068148 0.065999 0.06834 0.068084 0.067767 0.066249 0.064624 0.067789 0.066934 0.067958 0.066678 0.068032 0.068787 0.0683 0.062339 0.068212 0.068566 0.06815 0.068764 0.068595 0.067135 0.068234 0.067967 0.066457 0.068007 0.06081 0.06842 0.064837 0.066991 0.068001 0.06847 0.067962 0.066611 0.068808 0.067953 0.05628 0.068056
0.067346 0.065264 0.067782 0.066309 0.067142 0.067389 0.061782 0.067289 0.067273 0.066402 0.067222 0.066573 0.067593 0.062707 0.06097 0.064259 0.065511 0.065559 0.067498 0.067735 0.065449 0.067167 0.066355 0.063265 0.066878 0.064894 0.066917 0.06623 0.06696 0.067024 0.066204 0.063109 0.061665 0.057116 0.067263 0.056649 0.066332 0.067216 0.064722 0.059038 0.065846 0.062953 0.063206 0.065483 0.053276 0.068275 0.067406 0.067418 0.066971 0.066561 0.066638 0.061409 0.066749 0.067581 0.067305 0.063576 0.067799 0.067687 0.065205 0.066823 0.06678 0.067672 0.067242 0.067298 0.065158 0.067491 0.067235 0.066918 0.065411 0.063794 0.066937 0.06609 0.067111 0.065833 0.067183 0.067938 0.067453 0.06152 0.067365 0.067716 0.067302 0.067917 0.067739 0.066291 0.067386 0.067121 0.065617 0.067161 0.059998 0.067571 0.064007 0.066148 0.067153 0.06762 0.067113 0.065775 0.067955 0.067105 0.055489 0.06721
0.066519 0.064445 0.066951 0.065485 0.066317 0.066558 0.060984 0.066462 0.066447 0.06558 0.066395 0.065747 0.066766 0.061905 0.060175 0.063446 0.064692 0.064741 0.066669 0.066902 0.064627 0.066339 0.065531 0.062459 0.066051 0.064077 0.066093 0.065408 0.066133 0.066197 0.065384 0.062305 0.060863 0.056345 0.066435 0.055882 0.065508 0.066385 0.063906 0.058256 0.065025 0.062145 0.062399 0.064664 0.052529 0.067444 0.066576 0.06659 0.066146 0.065738 0.065813 0.060614 0.065924 0.066752 0.066478 0.062766 0.066967 0.066855 0.06439 0.065998 0.065953 0.066842 0.066414 0.066468 0.06434 0.066662 0.066406 0.06609 0.064593 0.062986 0.066107 0.065268 0.066285 0.06501 0.066355 0.06711 0.066625 0.060724 0.066537 0.066887 0.066475 0.067089 0.066905 0.065468 0.066558 0.066296 0.064797 0.066335 0.059211 0.066742 0.063197 0.065325 0.066326 0.066791 0.066284 0.064958 0.067123 0.066279 0.054725 0.066383
0.065707 0.063643 0.066136 0.064678 0.065507 0.065745 0.060204 0.06565 0.065637 0.064774 0.065584 0.064937 0.065955 0.06112 0.0594 0.062651 0.06389 0.06394 0.065856 0.066086 0.063823 0.065528 0.064724 0.06167 0.065241 0.063277 0.065286 0.064603 0.065322 0.065387 0.06458 0.061518 0.06008 0.055595 0.065622 0.055136 0.064702 0.065571 0.063108 0.057494 0.064221 0.061355 0.061609 0.063862 0.051806 0.066629 0.065763 0.065779 0.065337 0.064931 0.065004 0.059837 0.065116 0.06594 0.065667 0.061974 0.066152 0.066039 0.063591 0.065189 0.065143 0.066028 0.065602 0.065655 0.063538 0.065849 0.065594 0.065278 0.063792 0.062195 0.065293 0.064461 0.065474 0.064204 0.065543 0.066296 0.065814 0.059947 0.065726 0.066073 0.065663 0.066277 0.066087 0.064661 0.065746 0.065486 0.063995 0.065525 0.058443 0.065928 0.062405 0.06452 0.065515 0.065977 0.065472 0.064158 0.066307 0.065468 0.053985 0.065573
0.064908 0.062854 0.065334 0.063883 0.06471 0.064943 0.059438 0.064851 0.064839 0.06398 0.064785 0.06414 0.065155 0.060348 0.058638 0.061869 0.063101 0.063152 0.065056 0.065283 0.063032 0.064729 0.063929 0.060894 0.064443 0.06249 0.06449 0.063811 0.064523 0.064588 0.063788 0.060744 0.059311 0.054862 0.064822 0.054406 0.063907 0.06477 0.062322 0.056747 0.06343 0.060578 0.060833 0.063072 0.051102 0.065825 0.064962 0.064979 0.06454 0.064137 0.064208 0.059073 0.06432 0.065139 0.064868 0.061196 0.065348 0.065236 0.062805 0.064392 0.064346 0.065227 0.064803 0.064854 0.06275 0.065049 0.064794 0.064479 0.063003 0.061417 0.064493 0.063668 0.064676 0.063411 0.064743 0.065495 0.065014 0.059183 0.064926 0.065271 0.064864 0.065477 0.065282 0.063867 0.064946 0.064688 0.063204 0.064727 0.057689 0.065127 0.061626 0.063726 0.064717 0.065176 0.064673 0.063369 0.065503 0.064669 0.053262 0.064775
0.064117 0.062074 0.06454 0.063097 0.063921 0.064151 0.058681 0.06406 0.064049 0.063195 0.063994 0.063352 0.064363 0.059586 0.057887 0.061096 0.06232 0.062372 0.064263 0.064488 0.06225 0.063939 0.063143 0.060128 0.063653 0.061713 0.063703 0.063026 0.063733 0.063799 0.063004 0.05998 0.058554 0.05414 0.064031 0.053688 0.063122 0.063977 0.061546 0.05601 0.062648 0.059812 0.060067 0.062292 0.050412 0.065029 0.06417 0.064187 0.063752 0.06335 0.06342 0.05832 0.063532 0.064347 0.064077 0.060427 0.064554 0.064441 0.062027 0.063604 0.063557 0.064433 0.064012 0.064062 0.06197 0.064257 0.064002 0.063689 0.062224 0.060648 0.063702 0.062883 0.063887 0.062627 0.063952 0.064701 0.064223 0.058428 0.064135 0.064478 0.064073 0.064684 0.064486 0.063082 0.064155 0.063898 0.062423 0.063937 0.056945 0.064335 0.060855 0.062942 0.063926 0.064383 0.063882 0.062589 0.064708 0.063879 0.052553 0.063985
0.063332 0.0613 0.063751 0.062317 0.063137 0.063364 0.057932 0.063275 0.063264 0.062415 0.063209 0.06257 0.063577 0.05883 0.057144 0.06033 0.061546 0.061597 0.063477 0.063699 0.061475 0.063154 0.062363 0.059368 0.06287 0.060941 0.062921 0.062248 0.062949 0.063015 0.062226 0.059221 0.057803 0.053427 0.063245 0.052979 0.062342 0.063191 0.060775 0.055282 0.061871 0.059053 0.059307 0.061517 0.049734 0.064239 0.063384 0.063402 0.062969 0.06257 0.062638 0.057573 0.06275 0.06356 0.063292 0.059664 0.063765 0.063652 0.061255 0.062822 0.062775 0.063646 0.063226 0.063276 0.061197 0.06347 0.063217 0.062905 0.06145 0.059885 0.062917 0.062105 0.063102 0.061849 0.063167 0.063913 0.063437 0.057681 0.06335 0.06369 0.063288 0.063896 0.063696 0.062302 0.063369 0.063115 0.061648 0.063153 0.056209 0.063548 0.060091 0.062163 0.063142 0.063595 0.063097 0.061814 0.063918 0.063095 0.051853 0.0632
0.062549 0.06053 0.062966 0.06154 0.062356 0.062581 0.057186 0.062493 0.062482 0.061639 0.062428 0.061791 0.062794 0.058078 0.056404 0.059567 0.060774 0.060826 0.062693 0.062914 0.060703 0.062372 0.061586 0.058611 0.06209 0.060174 0.062141 0.061472 0.062169 0.062234 0.061451 0.058466 0.057058 0.052719 0.062463 0.052276 0.061565 0.062408 0.060009 0.054557 0.061097 0.058298 0.058551 0.060746 0.049062 0.063451 0.0626 0.062619 0.062189 0.061792 0.06186 0.05683 0.061971 0.062777 0.06251 0.058905 0.062979 0.062867 0.060486 0.062042 0.061995 0.062861 0.062444 0.062493 0.060428 0.062687 0.062434 0.062124 0.060679 0.059125 0.062136 0.061329 0.062321 0.061075 0.062385 0.063128 0.062654 0.056938 0.062567 0.062905 0.062506 0.063111 0.06291 0.061526 0.062586 0.062334 0.060876 0.062372 0.055477 0.062764 0.05933 0.061388 0.06236 0.062811 0.062315 0.061042 0.063132 0.062314 0.051159 0.062419
0.061767 0.059761 0.062181 0.060764 0.061576 0.061798 0.056442 0.061712 0.061701 0.060863 0.061647 0.061013 0.062011 0.057327 0.055666 0.058805 0.060004 0.060056 0.061911 0.062129 0.059933 0.061592 0.06081 0.057856 0.061311 0.059407 0.061363 0.060697 0.061389 0.061454 0.060677 0.057713 0.056314 0.052014 0.061681 0.051575 0.060789 0.061627 0.059243 0.053835 0.060325 0.057545 0.057796 0.059976 0.048394 0.062664 0.061818 0.061836 0.061409 0.061015 0.061082 0.056089 0.061193 0.061993 0.061728 0.058148 0.062194 0.062083 0.059718 0.061264 0.061216 0.062077 0.061663 0.061711 0.059659 0.061904 0.061653 0.061344 0.05991 0.058367 0.061355 0.060555 0.061541 0.060302 0.061604 0.062343 0.061872 0.056195 0.061786 0.062121 0.061724 0.062327 0.062125 0.06075 0.061804 0.061553 0.060104 0.061591 0.054747 0.06198 0.058569 0.060613 0.06158 0.062028 0.061534 0.060271 0.062346 0.061533 0.050469 0.061638
0.060984 0.058992 0.061396 0.059988 0.060794 0.061015 0.055697 0.060929 0.060919 0.060086 0.060864 0.060235 0.061227 0.056575 0.054927 0.058042 0.059233 0.059284 0.061127 0.061344 0.059162 0.06081 0.060034 0.0571 0.060531 0.05864 0.060583 0.059921 0.060608 0.060673 0.059901 0.056958 0.05557 0.051309 0.060899 0.050874 0.060013 0.060845 0.058477 0.053113 0.059551 0.056791 0.057041 0.059205 0.047728 0.061876 0.061035 0.061053 0.060629 0.060237 0.060303 0.055347 0.060414 0.061209 0.060946 0.05739 0.061409 0.061298 0.058949 0.060484 0.060437 0.061293 0.060881 0.060928 0.05889 0.06112 0.060871 0.060564 0.059139 0.057607 0.060575 0.05978 0.06076 0.059529 0.060822 0.061556 0.061088 0.055453 0.061003 0.061336 0.060942 0.061541 0.061339 0.059974 0.061021 0.060772 0.059332 0.06081 0.054016 0.061196 0.057808 0.059838 0.060798 0.061243 0.060753 0.059498 0.061559 0.060752 0.04978 0.060856
0.060199 0.05822 0.060608 0.059209 0.06001 0.06023 0.05495 0.060144 0.060134 0.059306 0.06008 0.059455 0.06044 0.055821 0.054187 0.057277 0.058459 0.05851 0.060341 0.060556 0.058389 0.060026 0.059255 0.056342 0.059748 0.05787 0.0598 0.059143 0.059826 0.05989 0.059123 0.056201 0.054824 0.050602 0.060114 0.050172 0.059234 0.06006 0.057709 0.052388 0.058776 0.056036 0.056283 0.058431 0.047061 0.061085 0.060249 0.060268 0.059846 0.059457 0.059523 0.054603 0.059632 0.060423 0.060161 0.05663 0.060621 0.06051 0.058177 0.059702 0.059655 0.060505 0.060096 0.060143 0.058119 0.060334 0.060086 0.059781 0.058366 0.056845 0.059792 0.059003 0.059976 0.058753 0.060038 0.060768 0.060302 0.054708 0.060217 0.060549 0.060157 0.060752 0.060552 0.059195 0.060236 0.059988 0.058558 0.060025 0.053284 0.06041 0.057045 0.05906 0.060014 0.060456 0.059969 0.058722 0.060771 0.059968 0.049089 0.060071
0.059411 0.057444 0.059817 0.058427 0.059223 0.059441 0.0542 0.059356 0.059346 0.058524 0.059292 0.058671 0.05965 0.055064 0.053443 0.056508 0.057682 0.057733 0.059551 0.059765 0.057612 0.059238 0.058472 0.055581 0.058963 0.057098 0.059014 0.058361 0.059039 0.059103 0.058341 0.05544 0.054075 0.049892 0.059326 0.049466 0.058452 0.059273 0.056937 0.051661 0.057996 0.055277 0.055522 0.057654 0.046391 0.060291 0.05946 0.059478 0.059059 0.058673 0.058738 0.053856 0.058847 0.059633 0.059372 0.055866 0.059829 0.05972 0.057402 0.058916 0.05887 0.059715 0.059308 0.059355 0.057345 0.059545 0.059298 0.058995 0.05759 0.05608 0.059006 0.058222 0.059189 0.057974 0.059251 0.059975 0.059513 0.053959 0.059429 0.059758 0.059368 0.05996 0.059761 0.058413 0.059447 0.059201 0.05778 0.059238 0.052548 0.05962 0.056278 0.058279 0.059227 0.059666 0.059182 0.057943 0.059978 0.059181 0.048396 0.059284
0.058618 0.056665 0.059022 0.057641 0.058431 0.058648 0.053445 0.058563 0.058553 0.057736 0.0585 0.057883 0.058855 0.054302 0.052695 0.055735 0.056901 0.056951 0.058757 0.05897 0.056832 0.058447 0.057686 0.054815 0.058173 0.056321 0.058223 0.057575 0.058249 0.058312 0.057555 0.054675 0.053323 0.049178 0.058534 0.048757 0.057665 0.058481 0.056162 0.050929 0.057213 0.054514 0.054757 0.056873 0.045718 0.059493 0.058667 0.058685 0.058269 0.057885 0.05795 0.053104 0.058058 0.058838 0.05858 0.055098 0.059034 0.058925 0.056623 0.058127 0.058081 0.05892 0.058516 0.058563 0.056566 0.058751 0.058506 0.058206 0.056809 0.05531 0.058216 0.057437 0.058397 0.057191 0.058459 0.059179 0.058719 0.053207 0.058635 0.058963 0.058576 0.059163 0.058966 0.057627 0.058654 0.058409 0.056998 0.058446 0.051808 0.058826 0.055506 0.057493 0.058435 0.058872 0.058391 0.05716 0.059182 0.05839 0.047699 0.058491
0.05782 0.055881 0.058222 0.05685 0.057634 0.057851 0.052686 0.057766 0.057756 0.056944 0.057703 0.057091 0.058056 0.053535 0.051942 0.054958 0.056115 0.056164 0.057959 0.058171 0.056047 0.05765 0.056894 0.054044 0.057378 0.055539 0.057428 0.056784 0.057454 0.057517 0.056764 0.053905 0.052565 0.048459 0.057737 0.048042 0.056874 0.057685 0.055381 0.050192 0.056425 0.053747 0.053987 0.056088 0.045039 0.05869 0.057869 0.057887 0.057473 0.057092 0.057157 0.052347 0.057264 0.058039 0.057782 0.054326 0.058234 0.058126 0.055838 0.057332 0.057287 0.058121 0.057719 0.057766 0.055783 0.057953 0.05771 0.057411 0.056023 0.054535 0.057422 0.056647 0.057601 0.056403 0.057663 0.058377 0.057921 0.052449 0.057838 0.058163 0.057778 0.058362 0.058167 0.056836 0.057856 0.057613 0.056212 0.057649 0.051063 0.058027 0.05473 0.056703 0.057639 0.058072 0.057595 0.056371 0.058381 0.057594 0.046997 0.057695
0.057018 0.055092 0.057417 0.056054 0.056833 0.057048 0.051921 0.056964 0.056953 0.056148 0.056902 0.056294 0.057252 0.052763 0.051184 0.054175 0.055324 0.055372 0.057156 0.057367 0.055257 0.056849 0.056098 0.053269 0.056579 0.054752 0.056627 0.055989 0.056654 0.056717 0.055968 0.05313 0.051803 0.047735 0.056936 0.047322 0.056078 0.056884 0.054596 0.04945 0.055631 0.052974 0.053212 0.055297 0.044355 0.057882 0.057067 0.057084 0.056673 0.056294 0.056359 0.051585 0.056465 0.057235 0.05698 0.053548 0.057429 0.057322 0.055049 0.056533 0.056488 0.057316 0.056918 0.056964 0.054994 0.057149 0.056908 0.056612 0.055233 0.053755 0.056623 0.055853 0.0568 0.055611 0.056861 0.057571 0.057118 0.051686 0.057035 0.057359 0.056976 0.057555 0.057363 0.05604 0.057053 0.056811 0.05542 0.056848 0.050312 0.057223 0.053949 0.055908 0.056837 0.057269 0.056794 0.055578 0.057575 0.056793 0.04629 0.056893
0.05621 0.054298 0.056607 0.055253 0.056026 0.056241 0.051151 0.056157 0.056146 0.055346 0.056095 0.055492 0.056442 0.051986 0.050421 0.053387 0.054528 0.054576 0.056348 0.056558 0.054462 0.056043 0.055297 0.052488 0.055775 0.053961 0.055822 0.055188 0.05585 0.055911 0.055167 0.05235 0.051035 0.047005 0.056129 0.046596 0.055277 0.056078 0.053805 0.048702 0.054833 0.052197 0.052432 0.054501 0.043665 0.057069 0.05626 0.056276 0.055868 0.055491 0.055556 0.050818 0.055661 0.056427 0.056173 0.052765 0.05662 0.056514 0.054254 0.055729 0.055685 0.056507 0.056111 0.056158 0.054201 0.056341 0.056102 0.055808 0.054437 0.05297 0.055819 0.055054 0.055994 0.054814 0.056055 0.05676 0.05631 0.050918 0.056228 0.056549 0.056169 0.056744 0.056555 0.055239 0.056246 0.056005 0.054624 0.056042 0.049556 0.056415 0.053163 0.055108 0.056031 0.05646 0.055989 0.054779 0.056765 0.055987 0.045577 0.056086
0.055398 0.053499 0.055793 0.054448 0.055215 0.05543 0.050376 0.055345 0.055335 0.054539 0.055284 0.054685 0.055629 0.051204 0.049652 0.052595 0.053727 0.053774 0.055535 0.055744 0.053662 0.055232 0.054491 0.051702 0.054966 0.053165 0.055012 0.054382 0.055041 0.055102 0.054362 0.051565 0.050263 0.046269 0.055318 0.045865 0.054471 0.055268 0.05301 0.047949 0.054031 0.051414 0.051647 0.053701 0.042969 0.056251 0.055448 0.055464 0.055058 0.054684 0.054749 0.050045 0.054853 0.055613 0.055361 0.051978 0.055806 0.0557 0.053455 0.05492 0.054877 0.055694 0.0553 0.055347 0.053403 0.055529 0.055291 0.054999 0.053637 0.05218 0.055011 0.05425 0.055183 0.054012 0.055245 0.055945 0.055497 0.050144 0.055416 0.055735 0.055358 0.055928 0.055742 0.054434 0.055434 0.055195 0.053822 0.055231 0.048795 0.055602 0.052371 0.054304 0.055221 0.055646 0.055179 0.053976 0.05595 0.055177 0.044858 0.055275
0.054582 0.052696 0.054975 0.053638 0.0544 0.054614 0.049596 0.05453 0.054519 0.053729 0.054469 0.053874 0.054811 0.050417 0.048879 0.051798 0.052922 0.052968 0.054718 0.054927 0.052859 0.054417 0.053681 0.050912 0.054153 0.052364 0.054198 0.053573 0.054227 0.054288 0.053552 0.050775 0.049485 0.045528 0.054503 0.045128 0.053661 0.054453 0.05221 0.047191 0.053223 0.050627 0.050857 0.052896 0.042267 0.05543 0.054632 0.054648 0.054244 0.053872 0.053937 0.049268 0.05404 0.054796 0.054545 0.051186 0.054988 0.054883 0.052651 0.054107 0.054064 0.054876 0.054485 0.054531 0.052601 0.054712 0.054476 0.054186 0.052833 0.051386 0.054198 0.053441 0.054369 0.053205 0.05443 0.055125 0.05468 0.049366 0.054599 0.054917 0.054542 0.055108 0.054925 0.053624 0.054617 0.05438 0.053017 0.054415 0.048029 0.054784 0.051576 0.053495 0.054406 0.054829 0.054365 0.053168 0.055131 0.054362 0.044134 0.05446
0.053763 0.051889 0.054153 0.052825 0.053581 0.053795 0.048812 0.05371 0.053699 0.052914 0.05365 0.05306 0.053989 0.049626 0.048101 0.050997 0.052113 0.052159 0.053898 0.054106 0.052051 0.053599 0.052867 0.050117 0.053336 0.051559 0.05338 0.052759 0.05341 0.05347 0.052738 0.049981 0.048704 0.044782 0.053684 0.044385 0.052847 0.053635 0.051407 0.046428 0.052413 0.049836 0.050063 0.052087 0.041559 0.054605 0.053812 0.053827 0.053426 0.053057 0.053122 0.048487 0.053224 0.053975 0.053726 0.050389 0.054166 0.054062 0.051844 0.05329 0.053248 0.054055 0.053666 0.053713 0.051795 0.053891 0.053658 0.053369 0.052024 0.050587 0.053382 0.052629 0.05355 0.052395 0.053611 0.054301 0.05386 0.048584 0.053779 0.054095 0.053722 0.054285 0.054104 0.052811 0.053798 0.053561 0.052207 0.053597 0.047258 0.053964 0.050776 0.052682 0.053587 0.054008 0.053547 0.052357 0.054308 0.053544 0.043404 0.05364
0.05294 0.051079 0.053328 0.052009 0.05276 0.052972 0.048025 0.052888 0.052877 0.052097 0.052828 0.052242 0.053165 0.048832 0.04732 0.050193 0.051301 0.051346 0.053074 0.053281 0.05124 0.052777 0.052051 0.049319 0.052517 0.050751 0.05256 0.051943 0.05259 0.052649 0.051922 0.049184 0.047918 0.044031 0.052862 0.043639 0.052031 0.052814 0.0506 0.045661 0.051599 0.049041 0.049266 0.051275 0.040845 0.053777 0.052989 0.053004 0.052605 0.052239 0.052303 0.047701 0.052405 0.053151 0.052903 0.04959 0.053341 0.053238 0.051033 0.052471 0.052429 0.05323 0.052844 0.052891 0.050985 0.053068 0.052836 0.05255 0.051213 0.049786 0.052563 0.051814 0.052729 0.051582 0.05279 0.053475 0.053037 0.047798 0.052957 0.053271 0.0529 0.053459 0.05328 0.051994 0.052975 0.05274 0.051395 0.052775 0.046484 0.05314 0.049973 0.051867 0.052766 0.053184 0.052726 0.051542 0.053483 0.052723 0.04267 0.052819
0.052115 0.050267 0.052501 0.05119 0.051936 0.052148 0.047235 0.052064 0.052052 0.051277 0.052004 0.051422 0.052339 0.048035 0.046535 0.049386 0.050487 0.050531 0.052249 0.052455 0.050427 0.051954 0.051232 0.048519 0.051695 0.049941 0.051737 0.051124 0.051768 0.051827 0.051103 0.048385 0.04713 0.043277 0.052038 0.042889 0.051212 0.051991 0.049791 0.044891 0.050782 0.048244 0.048466 0.050461 0.040128 0.052947 0.052165 0.052179 0.051782 0.051418 0.051483 0.046913 0.051583 0.052325 0.052079 0.048788 0.052515 0.052412 0.05022 0.051649 0.051608 0.052404 0.05202 0.052067 0.050174 0.052243 0.052012 0.051728 0.050399 0.048982 0.051741 0.050997 0.051906 0.050767 0.051967 0.052647 0.052211 0.047009 0.052132 0.052444 0.052076 0.05263 0.052454 0.051176 0.05215 0.051916 0.05058 0.051951 0.045706 0.052314 0.049167 0.051049 0.051942 0.052358 0.051903 0.050726 0.052655 0.051899 0.041931 0.051994
0.051289 0.049453 0.051673 0.05037 0.051111 0.051322 0.046442 0.051238 0.051226 0.050456 0.051178 0.050601 0.051511 0.047236 0.045749 0.048578 0.049671 0.049715 0.051422 0.051628 0.049612 0.051129 0.050411 0.047717 0.050872 0.04913 0.050913 0.050304 0.050944 0.051002 0.050283 0.047583 0.04634 0.04252 0.051213 0.042136 0.050392 0.051166 0.04898 0.044119 0.049965 0.047445 0.047665 0.049646 0.039406 0.052116 0.051339 0.051353 0.050958 0.050596 0.050661 0.046124 0.050761 0.051497 0.051253 0.047984 0.051687 0.051585 0.049406 0.050826 0.050785 0.051576 0.051195 0.051242 0.04936 0.051416 0.051187 0.050905 0.049584 0.048176 0.050918 0.050178 0.051081 0.04995 0.051142 0.051818 0.051384 0.046219 0.051306 0.051616 0.05125 0.051801 0.051627 0.050356 0.051324 0.051091 0.049764 0.051126 0.044926 0.051487 0.04836 0.05023 0.051117 0.051531 0.051078 0.049908 0.051826 0.051075 0.041189 0.051169
0.050463 0.048638 0.050845 0.04955 0.050285 0.050496 0.045649 0.050412 0.0504 0.049635 0.050353 0.049779 0.050683 0.046437 0.044962 0.047769 0.048855 0.048899 0.050595 0.0508 0.048797 0.050304 0.049591 0.046914 0.050048 0.048317 0.050088 0.049484 0.05012 0.050178 0.049463 0.046781 0.045549 0.041762 0.050387 0.041381 0.049571 0.050341 0.048169 0.043345 0.049147 0.046645 0.046863 0.04883 0.038682 0.051285 0.050512 0.050526 0.050134 0.049774 0.049839 0.045333 0.049938 0.05067 0.050427 0.04718 0.050858 0.050758 0.048591 0.050002 0.049962 0.050749 0.050369 0.050416 0.048547 0.050589 0.050362 0.050081 0.048768 0.04737 0.050095 0.049359 0.050256 0.049132 0.050317 0.050988 0.050558 0.045427 0.050479 0.050788 0.050424 0.050971 0.0508 0.049535 0.050497 0.050266 0.048947 0.050301 0.044145 0.05066 0.047553 0.04941 0.050292 0.050703 0.050254 0.049089 0.050997 0.05025 0.040445 0.050344
0.049637 0.047824 0.050017 0.04873 0.049461 0.04967 0.044856 0.049587 0.049575 0.048814 0.049528 0.048958 0.049856 0.045638 0.044174 0.046961 0.04804 0.048083 0.049769 0.049973 0.047982 0.049479 0.048771 0.046112 0.049226 0.047506 0.049265 0.048664 0.049297 0.049354 0.048643 0.045979 0.044758 0.041002 0.049562 0.040625 0.048751 0.049517 0.047358 0.042571 0.048329 0.045845 0.046061 0.048015 0.037956 0.050454 0.049687 0.0497 0.04931 0.048953 0.049017 0.044542 0.049115 0.049843 0.049602 0.046376 0.050031 0.049931 0.047777 0.04918 0.04914 0.049921 0.049545 0.049591 0.047733 0.049763 0.049537 0.049259 0.047953 0.046564 0.049272 0.04854 0.049432 0.048315 0.049492 0.050159 0.049731 0.044635 0.049654 0.049961 0.049599 0.050142 0.049973 0.048716 0.049672 0.049442 0.048131 0.049476 0.043364 0.049833 0.046746 0.048591 0.049468 0.049876 0.04943 0.048272 0.050168 0.049426 0.0397 0.049519
0.048814 0.047012 0.049191 0.047912 0.048638 0.048847 0.044064 0.048763 0.048752 0.047995 0.048705 0.048139 0.049031 0.04484 0.043388 0.046154 0.047226 0.047268 0.048945 0.049147 0.047169 0.048656 0.047952 0.045311 0.048404 0.046695 0.048443 0.047846 0.048475 0.048532 0.047825 0.045179 0.043967 0.040243 0.048739 0.039869 0.047933 0.048694 0.046549 0.041797 0.047514 0.045047 0.04526 0.047201 0.037229 0.049626 0.048863 0.048876 0.048488 0.048133 0.048197 0.043752 0.048295 0.049018 0.048778 0.045573 0.049205 0.049105 0.046965 0.048358 0.048319 0.049096 0.048721 0.048768 0.046921 0.048938 0.048714 0.048437 0.04714 0.045759 0.048451 0.047723 0.048609 0.0475 0.048669 0.049333 0.048907 0.043845 0.04883 0.049135 0.048775 0.049316 0.049147 0.047897 0.048848 0.048619 0.047316 0.048653 0.042584 0.049008 0.04594 0.047774 0.048645 0.049051 0.048607 0.047456 0.049342 0.048603 0.038955 0.048696
0.047993 0.046202 0.048368 0.047096 0.047818 0.048026 0.043274 0.047943 0.047931 0.047179 0.047885 0.047322 0.048209 0.044044 0.042603 0.045349 0.046414 0.046456 0.048123 0.048324 0.046358 0.047836 0.047136 0.044512 0.047586 0.045887 0.047624 0.047031 0.047656 0.047713 0.04701 0.044381 0.043179 0.039485 0.047919 0.039114 0.047117 0.047874 0.045742 0.041025 0.0467 0.04425 0.044462 0.04639 0.036502 0.0488 0.048041 0.048055 0.047669 0.047316 0.04738 0.042965 0.047477 0.048196 0.047957 0.044773 0.048382 0.048283 0.046155 0.04754 0.047501 0.048273 0.047901 0.047947 0.046112 0.048117 0.047894 0.047619 0.046329 0.044958 0.047632 0.046909 0.047789 0.046687 0.047849 0.048508 0.048085 0.043057 0.048009 0.048312 0.047954 0.048492 0.048324 0.047082 0.048026 0.047799 0.046504 0.047833 0.041806 0.048186 0.045137 0.046959 0.047825 0.048229 0.047788 0.046643 0.048517 0.047784 0.03821 0.047875
0.047175 0.045396 0.047549 0.046285 0.047001 0.047208 0.042488 0.047126 0.047114 0.046367 0.047068 0.046509 0.04739 0.043252 0.041822 0.044549 0.045607 0.045648 0.047305 0.047505 0.045551 0.04702 0.046324 0.043717 0.046771 0.045083 0.046809 0.046219 0.046841 0.046897 0.046198 0.043587 0.042393 0.038729 0.047102 0.038362 0.046305 0.047058 0.044938 0.040256 0.045891 0.043457 0.043667 0.045582 0.035776 0.047978 0.047224 0.047237 0.046854 0.046503 0.046566 0.042181 0.046662 0.047378 0.04714 0.043976 0.047562 0.047464 0.045349 0.046725 0.046687 0.047454 0.047084 0.04713 0.045306 0.047299 0.047077 0.046804 0.045522 0.044159 0.046817 0.046098 0.046973 0.045878 0.047033 0.047688 0.047268 0.042272 0.047191 0.047493 0.047137 0.047671 0.047505 0.04627 0.047209 0.046983 0.045696 0.047017 0.04103 0.047368 0.044337 0.046148 0.047009 0.04741 0.046972 0.045834 0.047697 0.046967 0.037467 0.047059
0.046363 0.044594 0.046734 0.045477 0.04619 0.046395 0.041706 0.046314 0.046302 0.045559 0.046256 0.0457 0.046576 0.042465 0.041044 0.043752 0.044803 0.044845 0.046491 0.046691 0.044748 0.046208 0.045517 0.042926 0.045961 0.044283 0.045999 0.045412 0.046031 0.046086 0.045392 0.042796 0.041612 0.037977 0.04629 0.037613 0.045497 0.046246 0.044139 0.039491 0.045086 0.042668 0.042877 0.044779 0.035053 0.047161 0.046411 0.046424 0.046043 0.045694 0.045757 0.0414 0.045853 0.046564 0.046328 0.043183 0.046747 0.04665 0.044547 0.045916 0.045877 0.04664 0.046272 0.046318 0.044505 0.046485 0.046265 0.045993 0.044719 0.043365 0.046007 0.045292 0.046162 0.045073 0.046221 0.046873 0.046455 0.041491 0.046379 0.046679 0.046325 0.046856 0.046691 0.045463 0.046396 0.046171 0.044892 0.046205 0.040259 0.046554 0.043542 0.045341 0.046197 0.046596 0.04616 0.045029 0.046882 0.046156 0.036727 0.046247
0.045556 0.043798 0.045925 0.044676 0.045384 0.045588 0.040929 0.045507 0.045496 0.044757 0.04545 0.044897 0.045769 0.041682 0.040272 0.042961 0.044006 0.044047 0.045684 0.045882 0.043951 0.045402 0.044715 0.042141 0.045156 0.043489 0.045194 0.044611 0.045226 0.045281 0.044591 0.042012 0.040836 0.03723 0.045483 0.036869 0.044696 0.045439 0.043346 0.038731 0.044287 0.041884 0.042092 0.043982 0.034334 0.04635 0.045604 0.045617 0.045238 0.044891 0.044954 0.040626 0.045049 0.045756 0.045521 0.042396 0.045938 0.045841 0.043751 0.045111 0.045073 0.045832 0.045466 0.045511 0.043709 0.045678 0.045459 0.045188 0.043922 0.042577 0.045202 0.044491 0.045356 0.044274 0.045415 0.046063 0.045647 0.040716 0.045572 0.04587 0.045518 0.046047 0.045882 0.044661 0.045589 0.045366 0.044094 0.045399 0.039493 0.045746 0.042753 0.044541 0.045391 0.045788 0.045354 0.04423 0.046072 0.045351 0.035991 0.045441
0.044756 0.043008 0.045123 0.043881 0.044585 0.044788 0.040158 0.044707 0.044696 0.043962 0.04465 0.044101 0.044967 0.040906 0.039506 0.042177 0.043215 0.043256 0.044883 0.045079 0.04316 0.044603 0.043919 0.041362 0.044358 0.042701 0.044396 0.043817 0.044427 0.044483 0.043796 0.041234 0.040066 0.036488 0.044683 0.03613 0.043901 0.04464 0.042559 0.037977 0.043494 0.041107 0.041313 0.043191 0.033619 0.045546 0.044803 0.044817 0.04444 0.044095 0.044157 0.039857 0.044252 0.044955 0.044721 0.041615 0.045136 0.045039 0.042962 0.044314 0.044276 0.04503 0.044666 0.044711 0.04292 0.044877 0.044659 0.04439 0.043132 0.041795 0.044403 0.043698 0.044557 0.043481 0.044616 0.04526 0.044847 0.039947 0.044772 0.045068 0.044718 0.045244 0.045079 0.043866 0.044789 0.044567 0.043303 0.0446 0.038732 0.044945 0.04197 0.043746 0.044592 0.044986 0.044555 0.043439 0.045269 0.044552 0.03526 0.044641
0.043963 0.042226 0.044328 0.043093 0.043794 0.043995 0.039395 0.043915 0.043904 0.043174 0.043858 0.043311 0.044174 0.040138 0.038747 0.0414 0.042432 0.042473 0.04409 0.044285 0.042377 0.043811 0.043132 0.04059 0.043568 0.041921 0.043606 0.04303 0.043636 0.043692 0.04301 0.040463 0.039303 0.035752 0.043891 0.035397 0.043113 0.043847 0.04178 0.037229 0.042709 0.040337 0.040542 0.042408 0.03291 0.044749 0.04401 0.044024 0.043649 0.043306 0.043368 0.039096 0.043462 0.044161 0.043929 0.040842 0.044341 0.044244 0.04218 0.043524 0.043486 0.044236 0.043874 0.043918 0.042138 0.044084 0.043867 0.043599 0.042349 0.041021 0.043612 0.042911 0.043766 0.042695 0.043824 0.044465 0.044054 0.039185 0.043979 0.044274 0.043926 0.044449 0.044284 0.043079 0.043996 0.043775 0.042519 0.043808 0.037979 0.044151 0.041194 0.04296 0.0438 0.044193 0.043764 0.042654 0.044473 0.04376 0.034536 0.043849
0.043179 0.041451 0.043541 0.042314 0.043011 0.04321 0.038639 0.043131 0.04312 0.042394 0.043075 0.042531 0.043389 0.039378 0.037997 0.040631 0.041656 0.041698 0.043305 0.043498 0.041602 0.043028 0.042352 0.039827 0.042786 0.041149 0.042825 0.042251 0.042854 0.042909 0.042231 0.039701 0.038548 0.035024 0.043107 0.034672 0.042334 0.043063 0.041008 0.03649 0.041932 0.039575 0.039779 0.041633 0.032207 0.04396 0.043226 0.043239 0.042867 0.042526 0.042587 0.038343 0.042681 0.043376 0.043145 0.040077 0.043554 0.043458 0.041407 0.042742 0.042704 0.04345 0.04309 0.043134 0.041365 0.043299 0.043083 0.042817 0.041574 0.040255 0.042829 0.042133 0.042983 0.041918 0.04304 0.043679 0.043269 0.038431 0.043195 0.043488 0.043142 0.043663 0.043497 0.0423 0.043212 0.042992 0.041743 0.043025 0.037234 0.043366 0.040427 0.042181 0.043017 0.043407 0.04298 0.041878 0.043686 0.042977 0.033818 0.043066
0.042404 0.040687 0.042764 0.041543 0.042237 0.042434 0.037893 0.042356 0.042346 0.041624 0.0423 0.041759 0.042613 0.038626 0.037255 0.039872 0.040891 0.040932 0.042529 0.042721 0.040835 0.042254 0.041582 0.039072 0.042013 0.040385 0.042052 0.041482 0.04208 0.042135 0.041462 0.038948 0.037802 0.034305 0.042332 0.033956 0.041563 0.042288 0.040246 0.035759 0.041165 0.038821 0.039024 0.040867 0.031512 0.043181 0.04245 0.042464 0.042094 0.041755 0.041815 0.037598 0.041909 0.0426 0.04237 0.039321 0.042776 0.042681 0.040643 0.04197 0.041932 0.042673 0.042316 0.042359 0.0406 0.042523 0.042308 0.042043 0.040809 0.039498 0.042056 0.041364 0.042209 0.04115 0.042266 0.042901 0.042494 0.037686 0.04242 0.042711 0.042367 0.042886 0.042719 0.04153 0.042437 0.042219 0.040977 0.042251 0.036498 0.042589 0.039669 0.041412 0.042243 0.04263 0.042206 0.041112 0.042907 0.042203 0.033109 0.042292
0.041639 0.039931 0.041997 0.040783 0.041473 0.041668 0.037156 0.041591 0.041581 0.040864 0.041536 0.040997 0.041847 0.037885 0.036522 0.039122 0.040134 0.040176 0.041763 0.041953 0.040079 0.041489 0.040821 0.038328 0.04125 0.039632 0.04129 0.040722 0.041317 0.041371 0.040703 0.038204 0.037065 0.033594 0.041567 0.033248 0.040803 0.041523 0.039494 0.035037 0.040407 0.038078 0.03828 0.040111 0.030825 0.042412 0.041684 0.041699 0.041331 0.040994 0.041053 0.036864 0.041147 0.041834 0.041606 0.038574 0.042008 0.041913 0.039889 0.041207 0.041169 0.041907 0.041551 0.041593 0.039846 0.041757 0.041543 0.04128 0.040054 0.038751 0.041291 0.040604 0.041445 0.040392 0.041501 0.042133 0.041728 0.036951 0.041655 0.041944 0.041602 0.042119 0.041951 0.04077 0.041671 0.041455 0.04022 0.041487 0.035771 0.041823 0.038921 0.040653 0.041479 0.041864 0.041442 0.040355 0.042139 0.041439 0.032408 0.041528
0.040885 0.039187 0.04124 0.040033 0.04072 0.040913 0.03643 0.040837 0.040827 0.040114 0.040782 0.040245 0.041092 0.037154 0.0358 0.038383 0.039389 0.03943 0.041007 0.041196 0.039333 0.040735 0.040071 0.037594 0.040497 0.038889 0.040538 0.039973 0.040564 0.040618 0.039955 0.037471 0.036338 0.032894 0.040813 0.03255 0.040053 0.040768 0.038752 0.034326 0.039659 0.037345 0.037546 0.039365 0.030148 0.041653 0.040929 0.040944 0.040579 0.040243 0.040302 0.03614 0.040395 0.041078 0.040851 0.037838 0.041251 0.041156 0.039145 0.040455 0.040417 0.04115 0.040796 0.040838 0.039101 0.041002 0.040789 0.040526 0.039309 0.038014 0.040538 0.039856 0.040691 0.039644 0.040747 0.041376 0.040973 0.036226 0.0409 0.041188 0.040848 0.041362 0.041193 0.04002 0.040916 0.040701 0.039474 0.040734 0.035054 0.041067 0.038183 0.039904 0.040725 0.041108 0.040688 0.039609 0.041381 0.040685 0.031717 0.040774
0.040141 0.038453 0.040494 0.039294 0.039978 0.040169 0.035715 0.040094 0.040084 0.039375 0.040039 0.039505 0.040348 0.036434 0.035089 0.037654 0.038654 0.038696 0.040263 0.04045 0.038598 0.039992 0.039332 0.036871 0.039755 0.038157 0.039797 0.039236 0.039821 0.039876 0.039217 0.036749 0.035623 0.032204 0.040069 0.031864 0.039315 0.040024 0.038021 0.033626 0.038923 0.036622 0.036823 0.038631 0.029481 0.040905 0.040185 0.0402 0.039837 0.039504 0.039561 0.035427 0.039655 0.040333 0.040108 0.037113 0.040505 0.04041 0.038413 0.039714 0.039675 0.040405 0.040053 0.040094 0.038368 0.040257 0.040045 0.039784 0.038575 0.037289 0.039795 0.039118 0.039949 0.038907 0.040004 0.040631 0.04023 0.035512 0.040157 0.040442 0.040105 0.040617 0.040447 0.039282 0.040173 0.039959 0.038739 0.039991 0.034349 0.040323 0.037457 0.039166 0.039982 0.040363 0.039945 0.038874 0.040634 0.039943 0.031036 0.040031
0.039409 0.037731 0.039759 0.038567 0.039248 0.039436 0.035011 0.039362 0.039353 0.038648 0.039307 0.038776 0.039615 0.035726 0.03439 0.036938 0.037931 0.037973 0.03953 0.039715 0.037874 0.039261 0.038605 0.036159 0.039025 0.037437 0.039068 0.038509 0.039091 0.039145 0.038492 0.036039 0.034918 0.031526 0.039337 0.031188 0.038587 0.039291 0.037302 0.032937 0.038199 0.035912 0.036112 0.037908 0.028824 0.040169 0.039452 0.039468 0.039107 0.038776 0.038833 0.034725 0.038926 0.0396 0.039376 0.0364 0.03977 0.039676 0.037692 0.038985 0.038946 0.039671 0.039321 0.039362 0.037647 0.039525 0.039313 0.039054 0.037852 0.036575 0.039064 0.038392 0.039218 0.038182 0.039272 0.039896 0.039497 0.03481 0.039425 0.039708 0.039373 0.039883 0.039711 0.038555 0.03944 0.039229 0.038015 0.039261 0.033655 0.039589 0.036742 0.03844 0.039251 0.039629 0.039213 0.038151 0.039899 0.039212 0.030366 0.0393
0.038689 0.037021 0.039037 0.037851 0.038529 0.038715 0.034319 0.038643 0.038634 0.037933 0.038588 0.038059 0.038895 0.03503 0.033702 0.036233 0.03722 0.037262 0.038809 0.038992 0.037163 0.038542 0.03789 0.03546 0.038307 0.036729 0.038351 0.037795 0.038372 0.038427 0.037778 0.035341 0.034226 0.030859 0.038617 0.030524 0.037872 0.038571 0.036594 0.03226 0.037486 0.035213 0.035412 0.037197 0.028179 0.039445 0.038731 0.038747 0.03839 0.03806 0.038116 0.034036 0.038209 0.038879 0.038657 0.035699 0.039047 0.038953 0.036983 0.038268 0.038228 0.03895 0.038602 0.038642 0.036937 0.038804 0.038593 0.038335 0.037142 0.035874 0.038344 0.037678 0.0385 0.037468 0.038552 0.039174 0.038777 0.03412 0.038705 0.038987 0.038653 0.039161 0.038988 0.03784 0.03872 0.03851 0.037304 0.038542 0.032973 0.038868 0.036039 0.037726 0.038532 0.038908 0.038494 0.03744 0.039175 0.038493 0.029708 0.038581
0.037982 0.036323 0.038327 0.037148 0.037823 0.038006 0.03364 0.037935 0.037927 0.037231 0.037881 0.037354 0.038187 0.034346 0.033027 0.035541 0.036522 0.036564 0.038101 0.038282 0.036464 0.037835 0.037187 0.034773 0.037601 0.036033 0.037646 0.037094 0.037666 0.037721 0.037077 0.034656 0.033546 0.030205 0.03791 0.029873 0.03717 0.037863 0.0359 0.031595 0.036786 0.034527 0.034725 0.036499 0.027546 0.038733 0.038023 0.03804 0.037684 0.037357 0.037412 0.033359 0.037504 0.038171 0.03795 0.03501 0.038337 0.038243 0.036287 0.037563 0.037523 0.03824 0.037894 0.037933 0.03624 0.038096 0.037886 0.037629 0.036444 0.035185 0.037637 0.036976 0.037793 0.036767 0.037845 0.038464 0.038069 0.033443 0.037997 0.038277 0.037946 0.038452 0.038277 0.037137 0.038013 0.037804 0.036605 0.037836 0.032303 0.038159 0.035349 0.037024 0.037825 0.038199 0.037787 0.036742 0.038464 0.037787 0.029062 0.037874
0.037287 0.035638 0.03763 0.036458 0.03713 0.037311 0.032974 0.037241 0.037233 0.036541 0.037187 0.036662 0.037491 0.033675 0.032365 0.034862 0.035836 0.035879 0.037405 0.037584 0.035778 0.037141 0.036497 0.034099 0.036908 0.03535 0.036954 0.036405 0.036973 0.037027 0.036388 0.033983 0.032879 0.029564 0.037215 0.029234 0.03648 0.037167 0.035217 0.030944 0.036099 0.033853 0.034051 0.035813 0.026926 0.038034 0.037328 0.037345 0.036992 0.036666 0.03672 0.032695 0.036812 0.037475 0.037255 0.034334 0.037639 0.037546 0.035604 0.03687 0.03683 0.037544 0.0372 0.037238 0.035555 0.0374 0.037191 0.036935 0.035759 0.034508 0.036943 0.036287 0.0371 0.036079 0.037151 0.037767 0.037374 0.032778 0.037303 0.03758 0.037251 0.037755 0.037578 0.036448 0.037318 0.03711 0.035918 0.037142 0.031647 0.037463 0.034672 0.036335 0.037131 0.037502 0.037092 0.036056 0.037766 0.037093 0.028429 0.03718
0.036605 0.034966 0.036945 0.035781 0.03645 0.036628 0.032321 0.036559 0.036552 0.035864 0.036506 0.035983 0.036809 0.033018 0.031716 0.034196 0.035164 0.035207 0.036723 0.036899 0.035104 0.03646 0.035819 0.033438 0.036228 0.03468 0.036275 0.035729 0.036292 0.036347 0.035713 0.033323 0.032225 0.028935 0.036533 0.028608 0.035803 0.036485 0.034548 0.030305 0.035424 0.033193 0.03339 0.035141 0.026318 0.037348 0.036645 0.036662 0.036312 0.035989 0.036041 0.032044 0.036134 0.036792 0.036574 0.033671 0.036954 0.036861 0.034933 0.036191 0.036151 0.03686 0.036518 0.036556 0.034884 0.036717 0.036509 0.036254 0.035087 0.033845 0.036261 0.035611 0.036419 0.035404 0.036469 0.037083 0.036692 0.032127 0.036621 0.036897 0.03657 0.037072 0.036893 0.035771 0.036635 0.03643 0.035245 0.036461 0.031003 0.03678 0.034007 0.035659 0.03645 0.036819 0.036411 0.035383 0.03708 0.036412 0.027809 0.036499
0.035937 0.034308 0.036274 0.035117 0.035782 0.035958 0.031681 0.035891 0.035884 0.0352 0.035837 0.035318 0.036139 0.032373 0.03108 0.033543 0.034504 0.034548 0.036053 0.036227 0.034444 0.035792 0.035155 0.03279 0.035561 0.034023 0.03561 0.035066 0.035625 0.035679 0.035051 0.032677 0.031584 0.02832 0.035864 0.027996 0.035139 0.035815 0.033893 0.02968 0.034763 0.032545 0.032743 0.034481 0.025723 0.036675 0.035975 0.035993 0.035646 0.035324 0.035376 0.031406 0.035468 0.036122 0.035905 0.033021 0.036282 0.036189 0.034276 0.035525 0.035484 0.036189 0.035849 0.035886 0.034226 0.036048 0.03584 0.035587 0.034429 0.033195 0.035593 0.034948 0.035752 0.034742 0.035801 0.036412 0.036023 0.031489 0.035952 0.036226 0.035901 0.036401 0.03622 0.035107 0.035966 0.035763 0.034585 0.035794 0.030373 0.03611 0.033356 0.034996 0.035782 0.036148 0.035743 0.034724 0.036408 0.035744 0.027201 0.035832
0.035281 0.033662 0.035616 0.034466 0.035129 0.035301 0.031055 0.035236 0.035229 0.03455 0.035183 0.034665 0.035483 0.031742 0.030457 0.032903 0.033858 0.033902 0.035396 0.035569 0.033797 0.035137 0.034505 0.032156 0.034907 0.03338 0.034957 0.034417 0.03497 0.035025 0.034402 0.032044 0.030957 0.027718 0.035208 0.027397 0.034488 0.035159 0.03325 0.029068 0.034115 0.031911 0.032108 0.033835 0.025141 0.036015 0.035319 0.035338 0.034992 0.034673 0.034723 0.030782 0.034816 0.035465 0.03525 0.032384 0.035624 0.035531 0.033632 0.034872 0.034831 0.035532 0.035194 0.03523 0.033581 0.035391 0.035184 0.034932 0.033783 0.032559 0.034938 0.034298 0.035097 0.034093 0.035146 0.035754 0.035367 0.030864 0.035296 0.035568 0.035246 0.035744 0.03556 0.034457 0.035311 0.035109 0.033938 0.035139 0.029756 0.035453 0.032719 0.034346 0.035128 0.035491 0.035088 0.034078 0.035748 0.03509 0.026607 0.035177
0.034639 0.03303 0.034971 0.033829 0.034488 0.034658 0.030442 0.034594 0.034588 0.033913 0.034541 0.034026 0.034841 0.031125 0.029849 0.032277 0.033225 0.033269 0.034753 0.034923 0.033163 0.034495 0.033867 0.031535 0.034267 0.03275 0.034318 0.03378 0.034329 0.034384 0.033766 0.031425 0.030343 0.02713 0.034566 0.026811 0.033851 0.034516 0.032621 0.02847 0.033481 0.031291 0.031487 0.033203 0.024573 0.035369 0.034676 0.034695 0.034352 0.034035 0.034084 0.030171 0.034176 0.034822 0.034608 0.031761 0.034978 0.034886 0.033002 0.034233 0.034191 0.034888 0.034552 0.034587 0.032949 0.034748 0.034542 0.034291 0.033151 0.031936 0.034296 0.033662 0.034456 0.033457 0.034504 0.035109 0.034725 0.030253 0.034654 0.034924 0.034604 0.0351 0.034914 0.03382 0.034668 0.034468 0.033305 0.034498 0.029153 0.034809 0.032094 0.03371 0.034486 0.034847 0.034446 0.033445 0.035102 0.034449 0.026027 0.034536
0.03401 0.032411 0.034339 0.033204 0.033861 0.034028 0.029842 0.033965 0.03396 0.033289 0.033912 0.0334 0.034211 0.030521 0.029253 0.031664 0.032606 0.03265 0.034123 0.034291 0.032543 0.033867 0.033243 0.030928 0.03364 0.032133 0.033692 0.033158 0.033702 0.033756 0.033144 0.030819 0.029742 0.026556 0.033937 0.026239 0.033227 0.033886 0.032005 0.027885 0.03286 0.030684 0.03088 0.032583 0.024019 0.034735 0.034046 0.034066 0.033726 0.03341 0.033459 0.029574 0.033551 0.034192 0.033979 0.031152 0.034346 0.034254 0.032385 0.033607 0.033565 0.034257 0.033923 0.033957 0.032331 0.034118 0.033913 0.033663 0.032532 0.031326 0.033667 0.033039 0.033828 0.032835 0.033875 0.034478 0.034096 0.029655 0.034025 0.034293 0.033975 0.034469 0.034281 0.033196 0.034039 0.03384 0.032685 0.033871 0.028563 0.034179 0.031483 0.033087 0.033858 0.034216 0.033817 0.032826 0.034469 0.033821 0.02546 0.033908
0.033394 0.031806 0.03372 0.032593 0.033246 0.033411 0.029256 0.033349 0.033345 0.032679 0.033297 0.032787 0.033595 0.02993 0.028671 0.031065 0.032 0.032045 0.033506 0.033672 0.031936 0.033252 0.032632 0.030334 0.033026 0.03153 0.03308 0.032548 0.033087 0.033142 0.032535 0.030226 0.029155 0.025995 0.033321 0.025681 0.032616 0.03327 0.031403 0.027314 0.032252 0.03009 0.030286 0.031977 0.023478 0.034115 0.033429 0.03345 0.033112 0.032799 0.032846 0.028991 0.032938 0.033575 0.033364 0.030556 0.033727 0.033635 0.031781 0.032994 0.032951 0.033639 0.033307 0.033341 0.031726 0.033501 0.033297 0.033049 0.031927 0.03073 0.033052 0.032429 0.033214 0.032226 0.033259 0.033859 0.03348 0.029071 0.033409 0.033675 0.033359 0.033851 0.033661 0.032586 0.033423 0.033226 0.032078 0.033256 0.027987 0.033562 0.030886 0.032478 0.033243 0.033599 0.033202 0.03222 0.03385 0.033206 0.024907 0.033293
0.032792 0.031214 0.033115 0.031996 0.032645 0.032807 0.028684 0.032747 0.032743 0.032082 0.032695 0.032187 0.032991 0.029353 0.028103 0.030479 0.031407 0.031452 0.032903 0.033066 0.031343 0.03265 0.032034 0.029753 0.032425 0.03094 0.03248 0.031952 0.032486 0.032541 0.031939 0.029647 0.028582 0.025448 0.032718 0.025137 0.032019 0.032666 0.030814 0.026757 0.031657 0.02951 0.029706 0.031384 0.022951 0.033508 0.032825 0.032847 0.032512 0.032201 0.032247 0.028421 0.032339 0.032971 0.032762 0.029973 0.033121 0.033029 0.031191 0.032394 0.032351 0.033034 0.032705 0.032737 0.031134 0.032898 0.032694 0.032447 0.031335 0.030147 0.032449 0.031833 0.032613 0.03163 0.032657 0.033254 0.032877 0.0285 0.032807 0.03307 0.032757 0.033247 0.033055 0.031988 0.03282 0.032625 0.031484 0.032655 0.027424 0.032958 0.030302 0.031881 0.032642 0.032995 0.0326 0.031627 0.033243 0.032604 0.024368 0.032691
0.032202 0.030635 0.032523 0.031411 0.032057 0.032216 0.028125 0.032158 0.032154 0.031497 0.032106 0.031601 0.032401 0.028789 0.027548 0.029906 0.030827 0.030873 0.032312 0.032473 0.030762 0.032061 0.03145 0.029186 0.031837 0.030363 0.031894 0.031369 0.031898 0.031953 0.031357 0.029081 0.028022 0.024914 0.032128 0.024606 0.031434 0.032076 0.030238 0.026213 0.031075 0.028943 0.029138 0.030805 0.022438 0.032914 0.032235 0.032257 0.031925 0.031616 0.031661 0.027864 0.031752 0.03238 0.032172 0.029404 0.032528 0.032437 0.030613 0.031807 0.031764 0.032443 0.032115 0.032147 0.030556 0.032307 0.032105 0.031859 0.030756 0.029577 0.03186 0.03125 0.032024 0.031048 0.032068 0.032662 0.032287 0.027943 0.032217 0.032478 0.032168 0.032655 0.032461 0.031404 0.03223 0.032036 0.030904 0.032066 0.026875 0.032367 0.029731 0.031298 0.032053 0.032403 0.03201 0.031047 0.03265 0.032016 0.023842 0.032102
0.031625 0.030069 0.031943 0.030839 0.031482 0.031638 0.027579 0.031581 0.031578 0.030926 0.03153 0.031027 0.031824 0.028239 0.027006 0.029346 0.03026 0.030306 0.031734 0.031893 0.030194 0.031485 0.030878 0.028632 0.031263 0.029799 0.03132 0.030798 0.031322 0.031377 0.030787 0.028528 0.027475 0.024394 0.031552 0.024088 0.030863 0.031498 0.029675 0.025682 0.030507 0.028389 0.028584 0.030238 0.021938 0.032332 0.031657 0.03168 0.03135 0.031043 0.031087 0.02732 0.031179 0.031802 0.031596 0.028847 0.031948 0.031857 0.030049 0.031233 0.03119 0.031864 0.031539 0.03157 0.02999 0.03173 0.031528 0.031283 0.03019 0.02902 0.031284 0.030679 0.031449 0.030478 0.031491 0.032082 0.03171 0.027399 0.03164 0.031899 0.031591 0.032076 0.03188 0.030833 0.031653 0.031461 0.030337 0.031491 0.026339 0.031789 0.029173 0.030727 0.031477 0.031825 0.031434 0.03048 0.032069 0.03144 0.02333 0.031526
0.031061 0.029516 0.031376 0.03028 0.03092 0.031073 0.027046 0.031017 0.031015 0.030367 0.030966 0.030466 0.031259 0.027701 0.026478 0.028799 0.029706 0.029753 0.031169 0.031326 0.02964 0.030921 0.030319 0.028091 0.0307 0.029248 0.030759 0.03024 0.03076 0.030814 0.03023 0.027989 0.02694 0.023887 0.030987 0.023584 0.030304 0.030934 0.029125 0.025165 0.029951 0.027848 0.028042 0.029684 0.021451 0.031763 0.031092 0.031115 0.030789 0.030484 0.030527 0.026789 0.030618 0.031237 0.031032 0.028303 0.031381 0.03129 0.029497 0.030672 0.030628 0.031298 0.030975 0.031005 0.029438 0.031164 0.030964 0.03072 0.029637 0.028477 0.03072 0.030121 0.030886 0.029921 0.030928 0.031516 0.031145 0.026867 0.031076 0.031333 0.031027 0.03151 0.031312 0.030274 0.031088 0.030898 0.029782 0.030928 0.025816 0.031223 0.028628 0.03017 0.030914 0.031259 0.030871 0.029926 0.031501 0.030877 0.02283 0.030963
0.03051 0.028975 0.030821 0.029734 0.03037 0.03052 0.026525 0.030466 0.030464 0.029821 0.030415 0.029918 0.030706 0.027176 0.025962 0.028264 0.029165 0.029211 0.030616 0.030771 0.029097 0.03037 0.029772 0.027562 0.030151 0.028709 0.030211 0.029695 0.030209 0.030264 0.029685 0.027461 0.026419 0.023393 0.030435 0.023093 0.029758 0.030381 0.028587 0.02466 0.029407 0.02732 0.027514 0.029142 0.020978 0.031207 0.030539 0.030563 0.030239 0.029937 0.029978 0.026272 0.03007 0.030684 0.030481 0.027772 0.030826 0.030735 0.028958 0.030123 0.030079 0.030744 0.030423 0.030453 0.028897 0.030612 0.030412 0.03017 0.029096 0.027945 0.030169 0.029576 0.030335 0.029377 0.030376 0.030961 0.030593 0.026349 0.030524 0.030779 0.030475 0.030956 0.030756 0.029728 0.030536 0.030348 0.02924 0.030378 0.025306 0.03067 0.028096 0.029624 0.030363 0.030705 0.030319 0.029384 0.030945 0.030327 0.022344 0.030412
0.02997 0.028447 0.030279 0.029199 0.029832 0.02998 0.026017 0.029926 0.029925 0.029287 0.029876 0.029381 0.030166 0.026663 0.025458 0.027742 0.028636 0.028682 0.030076 0.030228 0.028567 0.029831 0.029238 0.027045 0.029613 0.028183 0.029674 0.029162 0.029671 0.029726 0.029153 0.026946 0.02591 0.022911 0.029896 0.022614 0.029224 0.029841 0.028062 0.024168 0.028876 0.026804 0.026997 0.028613 0.020517 0.030662 0.029999 0.030023 0.029702 0.029402 0.029442 0.025766 0.029533 0.030143 0.029941 0.027254 0.030283 0.030192 0.028431 0.029586 0.029542 0.030202 0.029884 0.029912 0.028369 0.030071 0.029872 0.029632 0.028567 0.027426 0.02963 0.029043 0.029797 0.028845 0.029837 0.030419 0.030053 0.025843 0.029985 0.030237 0.029936 0.030414 0.030212 0.029194 0.029996 0.02981 0.02871 0.029839 0.024809 0.030129 0.027575 0.029091 0.029824 0.030164 0.02978 0.028855 0.030401 0.029788 0.021871 0.029874
0.029442 0.02793 0.029748 0.028677 0.029306 0.029451 0.025522 0.029399 0.029398 0.028765 0.029349 0.028857 0.029637 0.026162 0.024967 0.027232 0.028118 0.028165 0.029547 0.029697 0.028049 0.029305 0.028715 0.026541 0.029087 0.027668 0.02915 0.028641 0.029145 0.0292 0.028632 0.026443 0.025414 0.022442 0.029368 0.022148 0.028701 0.029313 0.027548 0.023688 0.028357 0.026301 0.026493 0.028096 0.020069 0.03013 0.02947 0.029495 0.029177 0.028879 0.028918 0.025273 0.029009 0.029614 0.029414 0.026747 0.029752 0.029661 0.027916 0.029061 0.029017 0.029672 0.029356 0.029384 0.027854 0.029542 0.029345 0.029105 0.028051 0.02692 0.029103 0.028522 0.029271 0.028325 0.02931 0.029888 0.029525 0.025349 0.029457 0.029707 0.029408 0.029884 0.029681 0.028672 0.029468 0.029284 0.028191 0.029313 0.024323 0.029599 0.027067 0.02857 0.029297 0.029634 0.029253 0.028337 0.029869 0.029261 0.02141 0.029347
0.028926 0.027425 0.029229 0.028166 0.028791 0.028934 0.025038 0.028883 0.028882 0.028254 0.028834 0.028344 0.02912 0.025673 0.024488 0.026734 0.027612 0.02766 0.029029 0.029178 0.027543 0.028789 0.028205 0.026048 0.028573 0.027166 0.028637 0.028132 0.028631 0.028685 0.028123 0.025952 0.024929 0.021985 0.028852 0.021694 0.028191 0.028796 0.027047 0.02322 0.027849 0.025809 0.026 0.02759 0.019634 0.029608 0.028953 0.028978 0.028663 0.028367 0.028406 0.024791 0.028496 0.029097 0.028898 0.026253 0.029232 0.029142 0.027413 0.028548 0.028503 0.029154 0.02884 0.028867 0.027349 0.029025 0.028828 0.028591 0.027546 0.026424 0.028588 0.028013 0.028756 0.027816 0.028794 0.029369 0.029008 0.024867 0.028941 0.029189 0.028892 0.029365 0.029161 0.028162 0.028952 0.028769 0.027685 0.028798 0.02385 0.029082 0.026571 0.02806 0.028782 0.029116 0.028738 0.027831 0.029349 0.028746 0.020962 0.028832
0.028421 0.026932 0.028721 0.027667 0.028288 0.028428 0.024565 0.028379 0.028378 0.027755 0.028329 0.027843 0.028614 0.025195 0.02402 0.026247 0.027118 0.027166 0.028523 0.02867 0.027048 0.028285 0.027705 0.025567 0.028071 0.026675 0.028135 0.027633 0.028127 0.028182 0.027625 0.025472 0.024456 0.02154 0.028347 0.021251 0.027691 0.028291 0.026557 0.022764 0.027353 0.025329 0.025519 0.027096 0.01921 0.029098 0.028448 0.028473 0.02816 0.027867 0.027905 0.024321 0.027995 0.02859 0.028393 0.025769 0.028724 0.028635 0.026921 0.028046 0.028001 0.028647 0.028336 0.028362 0.026857 0.028519 0.028324 0.028087 0.027052 0.025941 0.028084 0.027515 0.028252 0.027319 0.02829 0.028861 0.028503 0.024396 0.028436 0.028682 0.028388 0.028858 0.028652 0.027663 0.028446 0.028266 0.02719 0.028294 0.023388 0.028575 0.026086 0.027562 0.028278 0.028609 0.028233 0.027336 0.02884 0.028243 0.020525 0.028328
0.027927 0.02645 0.028224 0.027178 0.027795 0.027933 0.024104 0.027885 0.027885 0.027267 0.027836 0.027353 0.028119 0.024729 0.023563 0.025771 0.026635 0.026682 0.028028 0.028173 0.026564 0.027792 0.027217 0.025097 0.027579 0.026195 0.027644 0.027146 0.027635 0.02769 0.027138 0.025004 0.023994 0.021106 0.027853 0.020821 0.027203 0.027797 0.026078 0.022319 0.026868 0.024859 0.02505 0.026613 0.018798 0.028599 0.027953 0.027979 0.027669 0.027378 0.027414 0.023863 0.027504 0.028095 0.0279 0.025297 0.028227 0.028138 0.02644 0.027555 0.02751 0.028151 0.027842 0.027868 0.026375 0.028024 0.02783 0.027595 0.026569 0.025468 0.027591 0.027027 0.02776 0.026833 0.027796 0.028364 0.028008 0.023937 0.027942 0.028185 0.027894 0.028361 0.028154 0.027175 0.027952 0.027773 0.026706 0.027801 0.022938 0.02808 0.025612 0.027075 0.027785 0.028113 0.02774 0.026853 0.028342 0.02775 0.0201 0.027835
0.027444 0.025978 0.027738 0.0267 0.027313 0.027448 0.023654 0.027402 0.027402 0.026789 0.027353 0.026873 0.027635 0.024274 0.023118 0.025306 0.026162 0.02621 0.027544 0.027686 0.026091 0.027309 0.026739 0.024638 0.027098 0.025725 0.027164 0.02667 0.027154 0.027208 0.026662 0.024546 0.023543 0.020684 0.02737 0.020401 0.026726 0.027313 0.025609 0.021885 0.026393 0.024401 0.02459 0.02614 0.018398 0.028111 0.027469 0.027495 0.027188 0.026899 0.026935 0.023415 0.027024 0.02761 0.027417 0.024836 0.02774 0.027651 0.02597 0.027075 0.027029 0.027665 0.027359 0.027384 0.025904 0.02754 0.027347 0.027114 0.026097 0.025006 0.027109 0.026551 0.027278 0.026358 0.027313 0.027878 0.027525 0.023488 0.027458 0.0277 0.027411 0.027875 0.027667 0.026698 0.027468 0.027291 0.026233 0.027319 0.022498 0.027595 0.025148 0.026599 0.027303 0.027628 0.027258 0.02638 0.027855 0.027268 0.019686 0.027352
0.026971 0.025517 0.027262 0.026233 0.026842 0.026975 0.023214 0.026929 0.02693 0.026322 0.026881 0.026404 0.027161 0.023828 0.022682 0.024851 0.0257 0.025748 0.02707 0.02721 0.025629 0.026837 0.026271 0.02419 0.026627 0.025266 0.026694 0.026203 0.026682 0.026736 0.026197 0.024099 0.023103 0.020272 0.026897 0.019992 0.026258 0.02684 0.025152 0.021462 0.025929 0.023953 0.024142 0.025678 0.018008 0.027632 0.026995 0.027021 0.026717 0.026431 0.026466 0.022977 0.026555 0.027136 0.026944 0.024385 0.027264 0.027176 0.02551 0.026605 0.026559 0.02719 0.026886 0.02691 0.025443 0.027066 0.026874 0.026642 0.025636 0.024554 0.026637 0.026085 0.026806 0.025893 0.026841 0.027401 0.027051 0.02305 0.026985 0.027224 0.026938 0.0274 0.027191 0.026231 0.026995 0.02682 0.02577 0.026848 0.022069 0.02712 0.024696 0.026133 0.026831 0.027153 0.026785 0.025917 0.027378 0.026796 0.019283 0.02688
0.026508 0.025066 0.026796 0.025776 0.02638 0.026511 0.022784 0.026466 0.026468 0.025865 0.026418 0.025945 0.026697 0.023393 0.022258 0.024406 0.025248 0.025296 0.026606 0.026744 0.025176 0.026375 0.025814 0.023751 0.026166 0.024817 0.026234 0.025747 0.026221 0.026275 0.025741 0.023661 0.022673 0.01987 0.026434 0.019593 0.025801 0.026376 0.024704 0.021049 0.025475 0.023516 0.023703 0.025226 0.017629 0.027164 0.026531 0.026558 0.026257 0.025973 0.026007 0.02255 0.026095 0.026672 0.026481 0.023944 0.026797 0.02671 0.02506 0.026145 0.026099 0.026725 0.026423 0.026447 0.024993 0.026602 0.026411 0.026181 0.025184 0.024113 0.026175 0.025629 0.026344 0.025438 0.026378 0.026935 0.026588 0.022622 0.026522 0.026759 0.026475 0.026934 0.026724 0.025774 0.026532 0.026358 0.025317 0.026386 0.021651 0.026656 0.024253 0.025676 0.026369 0.026688 0.026323 0.025464 0.026911 0.026334 0.018891 0.026418
0.026054 0.024625 0.02634 0.025328 0.025928 0.026056 0.022365 0.026013 0.026015 0.025417 0.025966 0.025495 0.026242 0.022968 0.021843 0.023971 0.024805 0.024853 0.026151 0.026288 0.024733 0.025922 0.025366 0.023322 0.025715 0.024378 0.025783 0.0253 0.02577 0.025823 0.025294 0.023234 0.022253 0.019479 0.025981 0.019205 0.025353 0.025923 0.024266 0.020646 0.02503 0.023088 0.023275 0.024784 0.01726 0.026705 0.026077 0.026104 0.025806 0.025524 0.025557 0.022133 0.025646 0.026217 0.026028 0.023513 0.026341 0.026254 0.02462 0.025695 0.025649 0.026269 0.02597 0.025993 0.024552 0.026147 0.025958 0.02573 0.024743 0.023681 0.025723 0.025183 0.025892 0.024993 0.025926 0.026478 0.026134 0.022204 0.026069 0.026303 0.026022 0.026478 0.026267 0.025326 0.026078 0.025906 0.024874 0.025934 0.021242 0.026201 0.02382 0.02523 0.025916 0.026233 0.025871 0.02502 0.026453 0.025882 0.018508 0.025965
0.02561 0.024193 0.025893 0.02489 0.025486 0.025611 0.021954 0.025569 0.025571 0.024979 0.025522 0.025055 0.025797 0.022552 0.021437 0.023546 0.024372 0.02442 0.025706 0.02584 0.0243 0.025479 0.024928 0.022903 0.025274 0.023949 0.025342 0.024863 0.025327 0.025381 0.024858 0.022816 0.021843 0.019097 0.025537 0.018826 0.024915 0.025479 0.023837 0.020252 0.024595 0.02267 0.022855 0.024351 0.016901 0.026256 0.025632 0.025659 0.025364 0.025085 0.025117 0.021725 0.025205 0.025771 0.025584 0.023091 0.025893 0.025807 0.024189 0.025254 0.025208 0.025823 0.025527 0.025549 0.024121 0.025702 0.025514 0.025287 0.02431 0.023259 0.02528 0.024746 0.025449 0.024557 0.025482 0.026031 0.025689 0.021796 0.025624 0.025857 0.025578 0.026031 0.025819 0.024888 0.025633 0.025463 0.02444 0.025491 0.020843 0.025755 0.023396 0.024793 0.025473 0.025787 0.025428 0.024586 0.026005 0.025439 0.018136 0.025522
0.025175 0.02377 0.025455 0.024461 0.025052 0.025176 0.021553 0.025134 0.025137 0.024549 0.025088 0.024624 0.025361 0.022146 0.021041 0.023129 0.023948 0.023996 0.02527 0.025402 0.023876 0.025045 0.024498 0.022492 0.024841 0.023528 0.02491 0.024435 0.024894 0.024947 0.02443 0.022407 0.021441 0.018724 0.025102 0.018456 0.024486 0.025044 0.023418 0.019868 0.024169 0.022261 0.022445 0.023927 0.016552 0.025815 0.025196 0.025224 0.024931 0.024654 0.024686 0.021326 0.024773 0.025335 0.025149 0.022679 0.025455 0.025369 0.023767 0.024822 0.024776 0.025386 0.025092 0.025114 0.023698 0.025266 0.025079 0.024854 0.023887 0.022846 0.024847 0.024318 0.025016 0.024131 0.025048 0.025593 0.025253 0.021396 0.025189 0.025419 0.025143 0.025592 0.025381 0.024459 0.025198 0.02503 0.024015 0.025057 0.020452 0.025318 0.022981 0.024365 0.025039 0.02535 0.024993 0.024161 0.025566 0.025005 0.017773 0.025088
0.024748 0.023356 0.025026 0.02404 0.024627 0.024748 0.021161 0.024708 0.024711 0.024129 0.024662 0.024202 0.024933 0.021748 0.020653 0.022722 0.023533 0.023581 0.024842 0.024973 0.02346 0.024619 0.024078 0.022091 0.024417 0.023116 0.024487 0.024015 0.02447 0.024523 0.02401 0.022006 0.021049 0.018361 0.024675 0.018096 0.024066 0.024617 0.023007 0.019493 0.023751 0.021861 0.022044 0.023512 0.016212 0.025383 0.024769 0.024797 0.024507 0.024233 0.024263 0.020936 0.024351 0.024907 0.024723 0.022275 0.025026 0.02494 0.023354 0.024398 0.024352 0.024957 0.024666 0.024687 0.023285 0.024839 0.024653 0.02443 0.023472 0.022441 0.024422 0.023899 0.02459 0.023713 0.024622 0.025163 0.024826 0.021006 0.024763 0.02499 0.024717 0.025163 0.024951 0.024039 0.024771 0.024605 0.023599 0.024631 0.020071 0.024891 0.022575 0.023946 0.024614 0.024922 0.024568 0.023745 0.025135 0.02458 0.017419 0.024662
0.02433 0.02295 0.024605 0.023628 0.02421 0.02433 0.020777 0.02429 0.024293 0.023716 0.024245 0.023788 0.024514 0.021358 0.020274 0.022322 0.023126 0.023174 0.024423 0.024552 0.023053 0.024202 0.023665 0.021698 0.024002 0.022713 0.024071 0.023604 0.024054 0.024106 0.023599 0.021614 0.020665 0.018006 0.024258 0.017744 0.023654 0.024199 0.022604 0.019126 0.023342 0.021469 0.021651 0.023105 0.01588 0.02496 0.02435 0.024378 0.024091 0.023819 0.023849 0.020555 0.023936 0.024487 0.024305 0.02188 0.024604 0.024519 0.022949 0.023983 0.023937 0.024537 0.024248 0.024269 0.02288 0.02442 0.024235 0.024014 0.023066 0.022045 0.024006 0.023488 0.024174 0.023304 0.024205 0.024741 0.024407 0.020623 0.024344 0.02457 0.024299 0.024742 0.02453 0.023627 0.024353 0.024188 0.023191 0.024215 0.019698 0.024471 0.022178 0.023535 0.024197 0.024502 0.024151 0.023337 0.024713 0.024164 0.017073 0.024245
0.02392 0.022553 0.024192 0.023224 0.023802 0.023919 0.020401 0.023881 0.023884 0.023312 0.023835 0.023382 0.024102 0.020977 0.019903 0.021931 0.022727 0.022775 0.024012 0.024139 0.022654 0.023793 0.023261 0.021313 0.023594 0.022317 0.023664 0.023201 0.023646 0.023698 0.023197 0.02123 0.020289 0.017659 0.023848 0.0174 0.02325 0.02379 0.02221 0.018767 0.022941 0.021085 0.021266 0.022706 0.015557 0.024544 0.02394 0.023968 0.023684 0.023414 0.023443 0.020181 0.02353 0.024076 0.023895 0.021493 0.024191 0.024107 0.022552 0.023576 0.023531 0.024125 0.023838 0.023859 0.022483 0.024009 0.023826 0.023606 0.022668 0.021657 0.023597 0.023086 0.023765 0.022902 0.023795 0.024328 0.023997 0.020249 0.023934 0.024158 0.023889 0.024329 0.024117 0.023224 0.023943 0.023779 0.022792 0.023806 0.019334 0.024059 0.021789 0.023132 0.023788 0.02409 0.023742 0.022937 0.024299 0.023755 0.016736 0.023836
0.023518 0.022163 0.023787 0.022828 0.023401 0.023516 0.020033 0.023479 0.023482 0.022916 0.023434 0.022984 0.023699 0.020603 0.01954 0.021548 0.022336 0.022383 0.023609 0.023734 0.022263 0.023392 0.022865 0.020935 0.023195 0.02193 0.023265 0.022805 0.023246 0.023298 0.022802 0.020854 0.019921 0.01732 0.023446 0.017064 0.022853 0.023388 0.021824 0.018416 0.022548 0.02071 0.020889 0.022315 0.015241 0.024136 0.023537 0.023565 0.023284 0.023017 0.023045 0.019816 0.023131 0.023672 0.023493 0.021114 0.023786 0.023702 0.022163 0.023177 0.023132 0.023721 0.023437 0.023456 0.022094 0.023606 0.023424 0.023206 0.022277 0.021276 0.023197 0.022691 0.023364 0.022509 0.023394 0.023922 0.023594 0.019883 0.023532 0.023753 0.023487 0.023923 0.023712 0.022828 0.02354 0.023379 0.0224 0.023405 0.018977 0.023656 0.021407 0.022737 0.023387 0.023686 0.023341 0.022545 0.023893 0.023354 0.016407 0.023435
0.023123 0.021781 0.023389 0.022439 0.023007 0.023121 0.019672 0.023084 0.023088 0.022527 0.02304 0.022594 0.023303 0.020237 0.019185 0.021172 0.021952 0.022 0.023213 0.023337 0.02188 0.022998 0.022476 0.020566 0.022803 0.02155 0.022873 0.022418 0.022853 0.022905 0.022414 0.020486 0.019561 0.016989 0.023052 0.016735 0.022465 0.022993 0.021445 0.018073 0.022163 0.020342 0.02052 0.021932 0.014934 0.023736 0.023142 0.02317 0.022891 0.022627 0.022655 0.019458 0.02274 0.023276 0.023099 0.020742 0.023388 0.023305 0.021782 0.022786 0.02274 0.023324 0.023043 0.023062 0.021712 0.02321 0.02303 0.022814 0.021894 0.020904 0.022804 0.022304 0.022971 0.022123 0.023 0.023524 0.023199 0.019524 0.023137 0.023356 0.023093 0.023525 0.023314 0.022439 0.023145 0.022985 0.022016 0.023011 0.018628 0.02326 0.021033 0.022349 0.022993 0.02329 0.022947 0.02216 0.023495 0.022961 0.016085 0.023041
0.022736 0.021406 0.022999 0.022058 0.022621 0.022733 0.019319 0.022697 0.022701 0.022145 0.022653 0.022211 0.022914 0.019878 0.018837 0.020803 0.021576 0.021623 0.022825 0.022947 0.021504 0.022612 0.022095 0.020203 0.022418 0.021177 0.022488 0.022037 0.022468 0.022519 0.022034 0.020124 0.019208 0.016665 0.022664 0.016414 0.022083 0.022606 0.021073 0.017737 0.021784 0.019981 0.020158 0.021555 0.014633 0.023343 0.022754 0.022782 0.022506 0.022244 0.022272 0.019107 0.022356 0.022887 0.022712 0.020377 0.022998 0.022915 0.021408 0.022402 0.022356 0.022934 0.022656 0.022674 0.021338 0.022822 0.022643 0.022429 0.021519 0.020538 0.022419 0.021924 0.022585 0.021745 0.022613 0.023133 0.022811 0.019173 0.02275 0.022966 0.022705 0.023135 0.022924 0.022058 0.022757 0.022599 0.021639 0.022625 0.018286 0.022871 0.020666 0.021969 0.022607 0.0229 0.022561 0.021782 0.023103 0.022575 0.015771 0.022654
0.022355 0.021038 0.022616 0.021684 0.022242 0.022352 0.018973 0.022317 0.022321 0.021771 0.022273 0.021835 0.022532 0.019526 0.018495 0.020442 0.021207 0.021254 0.022443 0.022564 0.021134 0.022232 0.02172 0.019848 0.02204 0.020812 0.022111 0.021663 0.022089 0.022141 0.02166 0.01977 0.018863 0.016348 0.022284 0.0161 0.021709 0.022227 0.020709 0.017408 0.021413 0.019627 0.019803 0.021186 0.01434 0.022957 0.022373 0.022401 0.022128 0.021869 0.021895 0.018763 0.021979 0.022505 0.022332 0.02002 0.022615 0.022532 0.02104 0.022024 0.021979 0.022552 0.022276 0.022294 0.020971 0.02244 0.022263 0.02205 0.02115 0.020179 0.022041 0.021551 0.022206 0.021373 0.022234 0.022749 0.02243 0.018828 0.022369 0.022584 0.022325 0.022751 0.02254 0.021684 0.022377 0.02222 0.021269 0.022246 0.017951 0.022489 0.020306 0.021596 0.022228 0.022518 0.022182 0.021412 0.022719 0.022196 0.015464 0.022274
0.021982 0.020677 0.02224 0.021316 0.02187 0.021978 0.018634 0.021944 0.021948 0.021403 0.0219 0.021466 0.022157 0.019181 0.018161 0.020087 0.020844 0.020891 0.022069 0.022188 0.020772 0.02186 0.021352 0.019499 0.021669 0.020453 0.02174 0.021297 0.021718 0.021769 0.021294 0.019422 0.018523 0.016037 0.021911 0.015793 0.021341 0.021853 0.020351 0.017086 0.021048 0.01928 0.019454 0.020824 0.014054 0.022578 0.021999 0.022027 0.021757 0.0215 0.021526 0.018426 0.021609 0.02213 0.021958 0.019669 0.022238 0.022156 0.02068 0.021654 0.021608 0.022176 0.021903 0.02192 0.02061 0.022066 0.02189 0.021679 0.020788 0.019828 0.021669 0.021185 0.021834 0.021009 0.021861 0.022372 0.022055 0.018491 0.021995 0.022208 0.021952 0.022374 0.022164 0.021317 0.022003 0.021848 0.020906 0.021873 0.017622 0.022114 0.019953 0.021229 0.021855 0.022143 0.02181 0.021048 0.022341 0.021823 0.015164 0.021902
0.021615 0.020322 0.02187 0.020955 0.021504 0.021611 0.018301 0.021577 0.021581 0.021041 0.021534 0.021103 0.021788 0.018843 0.017833 0.019738 0.020488 0.020535 0.021701 0.021818 0.020416 0.021494 0.020991 0.019157 0.021305 0.020101 0.021375 0.020936 0.021353 0.021404 0.020933 0.019081 0.018191 0.015733 0.021544 0.015492 0.02098 0.021487 0.02 0.01677 0.02069 0.01894 0.019112 0.020468 0.013774 0.022205 0.021631 0.02166 0.021392 0.021137 0.021163 0.018095 0.021246 0.021762 0.021591 0.019325 0.021868 0.021787 0.020326 0.02129 0.021245 0.021807 0.021536 0.021553 0.020256 0.021698 0.021523 0.021315 0.020433 0.019482 0.021304 0.020825 0.021468 0.02065 0.021495 0.022001 0.021688 0.018159 0.021628 0.021838 0.021585 0.022004 0.021794 0.020956 0.021635 0.021482 0.020549 0.021507 0.0173 0.021745 0.019606 0.020869 0.021489 0.021774 0.021444 0.02069 0.021971 0.021458 0.01487 0.021535
0.021254 0.019974 0.021506 0.020601 0.021145 0.02125 0.017974 0.021217 0.021221 0.020686 0.021174 0.020747 0.021426 0.01851 0.017511 0.019396 0.020138 0.020185 0.021339 0.021455 0.020067 0.021134 0.020636 0.018821 0.020947 0.019755 0.021017 0.020582 0.020995 0.021045 0.02058 0.018746 0.017865 0.015436 0.021184 0.015197 0.020626 0.021127 0.019655 0.01646 0.020339 0.018606 0.018777 0.020119 0.0135 0.021839 0.02127 0.021298 0.021033 0.020781 0.020806 0.017771 0.020889 0.021399 0.021231 0.018987 0.021504 0.021424 0.019978 0.020932 0.020887 0.021444 0.021176 0.021193 0.019909 0.021336 0.021163 0.020956 0.020084 0.019143 0.020946 0.020472 0.021109 0.020299 0.021135 0.021637 0.021326 0.017834 0.021267 0.021475 0.021224 0.02164 0.021431 0.020602 0.021274 0.021123 0.020199 0.021147 0.016985 0.021383 0.019266 0.020516 0.021129 0.021412 0.021084 0.020339 0.021606 0.021098 0.014582 0.021175
0.020899 0.019632 0.021149 0.020252 0.020791 0.020895 0.017653 0.020862 0.020867 0.020337 0.02082 0.020397 0.02107 0.018184 0.017196 0.019061 0.019795 0.019841 0.020983 0.021098 0.019724 0.02078 0.020288 0.018491 0.020595 0.019415 0.020665 0.020234 0.020642 0.020692 0.020232 0.018418 0.017545 0.015144 0.02083 0.014908 0.020277 0.020773 0.019316 0.016156 0.019993 0.018278 0.018447 0.019775 0.013232 0.021479 0.020915 0.020943 0.020681 0.020432 0.020456 0.017452 0.020537 0.021043 0.020876 0.018655 0.021147 0.021067 0.019636 0.020581 0.020536 0.021088 0.020822 0.020838 0.019567 0.02098 0.020809 0.020604 0.019741 0.01881 0.020594 0.020125 0.020755 0.019953 0.020781 0.021279 0.020971 0.017515 0.020912 0.021118 0.02087 0.021282 0.021074 0.020253 0.020919 0.020769 0.019854 0.020794 0.016675 0.021027 0.018931 0.020168 0.020776 0.021055 0.020731 0.019994 0.021248 0.020745 0.0143 0.020822
0.02055 0.019296 0.020798 0.01991 0.020444 0.020546 0.017338 0.020514 0.020518 0.019994 0.020472 0.020053 0.02072 0.017863 0.016886 0.01873 0.019457 0.019503 0.020634 0.020747 0.019386 0.020433 0.019945 0.018167 0.020249 0.019081 0.020319 0.019892 0.020296 0.020345 0.01989 0.018095 0.01723 0.014858 0.020482 0.014625 0.019935 0.020425 0.018983 0.015858 0.019653 0.017956 0.018124 0.019438 0.01297 0.021124 0.020566 0.020594 0.020335 0.020088 0.020112 0.01714 0.020192 0.020693 0.020528 0.01833 0.020796 0.020717 0.019301 0.020235 0.020191 0.020737 0.020474 0.02049 0.019232 0.020631 0.020461 0.020258 0.019404 0.018483 0.020247 0.019784 0.020408 0.019613 0.020433 0.020927 0.020622 0.017202 0.020564 0.020767 0.020522 0.020929 0.020723 0.019911 0.02057 0.020422 0.019516 0.020446 0.016371 0.020677 0.018603 0.019827 0.020428 0.020705 0.020384 0.019655 0.020895 0.020398 0.014024 0.020474
0.020208 0.018965 0.020452 0.019573 0.020102 0.020202 0.017029 0.020171 0.020176 0.019657 0.02013 0.019715 0.020376 0.017548 0.016581 0.018406 0.019125 0.019171 0.02029 0.020401 0.019055 0.020091 0.019608 0.017849 0.019909 0.018753 0.019979 0.019556 0.019955 0.020004 0.019554 0.017777 0.016922 0.014577 0.020139 0.014348 0.019598 0.020083 0.018656 0.015566 0.019319 0.017639 0.017806 0.019106 0.012713 0.020776 0.020223 0.020251 0.019994 0.019749 0.019773 0.016833 0.019853 0.020349 0.020185 0.018009 0.02045 0.020372 0.018971 0.019895 0.019851 0.020392 0.020131 0.020147 0.018902 0.020287 0.020118 0.019918 0.019072 0.018161 0.019907 0.019448 0.020067 0.01928 0.020092 0.02058 0.020278 0.016894 0.020221 0.020422 0.020179 0.020583 0.020377 0.019574 0.020227 0.020081 0.019184 0.020105 0.016073 0.020333 0.01828 0.019491 0.020087 0.02036 0.020042 0.019321 0.020549 0.020056 0.013754 0.020132
0.01987 0.01864 0.020112 0.019242 0.019766 0.019865 0.016725 0.019834 0.019839 0.019325 0.019793 0.019382 0.020037 0.017239 0.016283 0.018087 0.018799 0.018844 0.019952 0.020062 0.018729 0.019755 0.019277 0.017536 0.019574 0.01843 0.019644 0.019226 0.01962 0.019669 0.019224 0.017465 0.016619 0.014302 0.019803 0.014075 0.019267 0.019746 0.018335 0.015279 0.018991 0.017328 0.017493 0.01878 0.012461 0.020433 0.019885 0.019913 0.019659 0.019417 0.01944 0.016531 0.019519 0.02001 0.019848 0.017695 0.02011 0.020032 0.018646 0.019561 0.019517 0.020053 0.019795 0.01981 0.018578 0.019949 0.019782 0.019583 0.018747 0.017845 0.019572 0.019118 0.019731 0.018951 0.019755 0.02024 0.01994 0.016592 0.019883 0.020083 0.019842 0.020243 0.020038 0.019243 0.01989 0.019745 0.018857 0.019768 0.01578 0.019994 0.017963 0.019161 0.01975 0.020022 0.019706 0.018994 0.020208 0.019721 0.013489 0.019795


==> images/plots/data/filter/vdftlin-ol-j.dat <==
0.21915
0.21822
0.21918
0.21899
0.21818
0.22084
0.21849
0.2187
0.21845
0.21944
0.21883
0.21941
0.21902
0.2176
0.21789
0.21848
0.21958
0.21854
0.21903
0.21972
0.21953
0.219
0.21901
0.21839
0.21923
0.2186
0.21875
0.21848
0.21909
0.219
0.21832
0.21756
0.21867
0.21934
0.21928
0.21787
0.21863
0.21918
0.22012
0.21775
0.21766
0.21941
0.21895
0.21881
0.21808
0.21851
0.2175
0.21875
0.21898
0.21894
0.21881
0.21769
0.21881
0.21906
0.21806
0.21788
0.21974
0.21862
0.21779
0.21914
0.21935
0.21756
0.2191
0.21862
0.21853
0.21881
0.2195
0.21896
0.21796
0.21768
0.21915
0.2191
0.21866
0.21891
0.21854
0.21945
0.21884
0.21817
0.21923
0.21892
0.21782
0.21861
0.21848
0.21862
0.2188
0.21904
0.21804
0.21869
0.2195
0.21917
0.21785
0.21883
0.21971
0.21887
0.21918
0.21718
0.21948
0.21977
0.21787
0.2188


==> images/plots/data/filter/vdftlin-ol-rho.dat <==
3.7855 -3.7023
3.761 -3.6763
3.7788 -3.6954
3.7769 -3.6934
3.7951 -3.7117
3.7852 -3.7028
3.7858 -3.7023
3.7806 -3.697
3.79 -3.7065
3.791 -3.7081
3.7845 -3.7011
3.7743 -3.6909
3.7867 -3.7034
3.7918 -3.7079
3.779 -3.6948
3.7815 -3.6978
3.7851 -3.7021
3.789 -3.7056
3.7829 -3.6996
3.7738 -3.6905
3.7765 -3.6933
3.7759 -3.6924
3.7764 -3.6929
3.7813 -3.6976
3.7819 -3.6987
3.7755 -3.6917
3.7903 -3.707
3.7884 -3.7049
3.7782 -3.6948
3.7837 -3.7004
3.7885 -3.7049
3.7714 -3.6867
3.7861 -3.7027
3.7802 -3.6969
3.7851 -3.7019
3.774 -3.6897
3.7818 -3.6982
3.7712 -3.6876
3.7866 -3.7039
3.7479 -3.6618
3.7645 -3.6796
3.768 -3.6845
3.7747 -3.6911
3.7833 -3.6998
3.7651 -3.6805
3.781 -3.6973
3.7703 -3.6855
3.7885 -3.7051
3.7919 -3.7087
3.7904 -3.7072
3.7805 -3.697
3.7653 -3.6804
3.7919 -3.7087
3.7864 -3.7032
3.7716 -3.6873
3.7689 -3.6844
3.7751 -3.6919
3.7709 -3.6869
3.7864 -3.7024
3.7864 -3.7032
3.78 -3.6968
3.7581 -3.6727
3.7812 -3.6978
3.7676 -3.6835
3.7776 -3.6938
3.7872 -3.7038
3.777 -3.6937
3.7775 -3.694
3.7814 -3.6974
3.7835 -3.6993
3.772 -3.6884
3.7804 -3.697
3.7926 -3.7094
3.7736 -3.6899
3.7788 -3.6951
3.7879 -3.7049
3.7868 -3.7034
3.7809 -3.697
3.7854 -3.7022
3.7859 -3.7026
3.7637 -3.6789
3.791 -3.7076
3.745 -3.6597
3.771 -3.687
3.783 -3.6995
3.7844 -3.701
3.7721 -3.6878
3.7949 -3.7117
3.7908 -3.7079
3.7814 -3.6981
3.7848 -3.7008
3.7852 -3.7018
3.781 -3.6979
3.7801 -3.6966
3.7736 -3.69
3.7736 -3.6887
3.7782 -3.695
3.7799 -3.6969
3.7551 -3.6698
3.7904 -3.7071


==> images/plots/data/filter/vdftlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.01807 0.018072 0.018071 0.018071 0.01807 0.01807 0.01807 0.018071 0.01807 0.01807 0.018071 0.018071 0.01807 0.01807 0.018071 0.018071 0.01807 0.01807 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.01807 0.01807 0.018071 0.018071 0.01807 0.018071 0.01807 0.018071 0.01807 0.018071 0.018071 0.018071 0.01807 0.018073 0.018072 0.018072 0.018071 0.018071 0.018072 0.018071 0.018072 0.01807 0.01807 0.01807 0.018071 0.018072 0.01807 0.01807 0.018071 0.018072 0.018071 0.018071 0.01807 0.01807 0.018071 0.018072 0.018071 0.018072 0.018071 0.01807 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.01807 0.018071 0.018071 0.01807 0.01807 0.018071 0.01807 0.01807 0.018072 0.01807 0.018073 0.018071 0.018071 0.018071 0.018071 0.01807 0.01807 0.018071 0.01807 0.01807 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.018073 0.01807
0.028921 0.028927 0.028923 0.028923 0.028919 0.028921 0.028921 0.028922 0.02892 0.02892 0.028921 0.028924 0.028921 0.02892 0.028923 0.028922 0.028921 0.02892 0.028922 0.028924 0.028923 0.028923 0.028923 0.028922 0.028922 0.028923 0.02892 0.028921 0.028923 0.028922 0.028921 0.028924 0.028921 0.028922 0.028921 0.028924 0.028922 0.028925 0.028921 0.02893 0.028926 0.028925 0.028924 0.028922 0.028926 0.028922 0.028925 0.028921 0.02892 0.02892 0.028922 0.028926 0.02892 0.028921 0.028924 0.028925 0.028924 0.028925 0.028921 0.028921 0.028922 0.028927 0.028922 0.028925 0.028923 0.028921 0.028923 0.028923 0.028922 0.028922 0.028924 0.028922 0.02892 0.028924 0.028923 0.028921 0.028921 0.028922 0.028921 0.028921 0.028926 0.02892 0.02893 0.028925 0.028922 0.028921 0.028924 0.028919 0.02892 0.028922 0.028921 0.028921 0.028922 0.028922 0.028924 0.028924 0.028923 0.028923 0.028928 0.02892
0.040614 0.040626 0.040618 0.040618 0.040609 0.040615 0.040614 0.040617 0.040612 0.040611 0.040615 0.04062 0.040614 0.040611 0.040617 0.040616 0.040614 0.040612 0.040615 0.04062 0.040619 0.040619 0.040619 0.040616 0.040616 0.040619 0.040612 0.040613 0.040618 0.040615 0.040613 0.040621 0.040614 0.040617 0.040614 0.04062 0.040616 0.040621 0.040614 0.040632 0.040624 0.040623 0.040619 0.040615 0.040624 0.040616 0.040621 0.040613 0.040611 0.040612 0.040617 0.040624 0.040611 0.040614 0.040621 0.040622 0.040619 0.040621 0.040613 0.040614 0.040617 0.040627 0.040616 0.040623 0.040618 0.040613 0.040618 0.040618 0.040616 0.040615 0.040621 0.040617 0.040611 0.04062 0.040617 0.040613 0.040613 0.040616 0.040614 0.040614 0.040625 0.040611 0.040634 0.040621 0.040615 0.040615 0.040621 0.040609 0.040612 0.040616 0.040614 0.040614 0.040616 0.040617 0.04062 0.04062 0.040618 0.040617 0.040629 0.040612
0.052897 0.052919 0.052903 0.052905 0.052888 0.052898 0.052897 0.052902 0.052893 0.052893 0.052898 0.052907 0.052896 0.052891 0.052903 0.052901 0.052898 0.052894 0.0529 0.052908 0.052906 0.052906 0.052905 0.052901 0.052901 0.052906 0.052893 0.052895 0.052904 0.052899 0.052894 0.052909 0.052897 0.052902 0.052898 0.052907 0.0529 0.05291 0.052897 0.052929 0.052915 0.052913 0.052907 0.052899 0.052915 0.052901 0.05291 0.052895 0.052892 0.052893 0.052902 0.052915 0.052892 0.052897 0.052909 0.052911 0.052907 0.05291 0.052896 0.052897 0.052902 0.052921 0.052901 0.052913 0.052904 0.052896 0.052905 0.052904 0.0529 0.052898 0.052909 0.052902 0.052891 0.052908 0.052903 0.052895 0.052896 0.052901 0.052897 0.052897 0.052916 0.052892 0.052933 0.05291 0.052899 0.052898 0.052909 0.052889 0.052893 0.052901 0.052897 0.052897 0.052902 0.052902 0.052908 0.052907 0.052904 0.052903 0.052923 0.052893
0.065539 0.065573 0.065549 0.065551 0.065525 0.065541 0.065538 0.065546 0.065532 0.065532 0.06554 0.065555 0.065537 0.065529 0.065547 0.065544 0.06554 0.065534 0.065543 0.065556 0.065552 0.065553 0.065552 0.065544 0.065544 0.065553 0.065532 0.065535 0.065549 0.065542 0.065534 0.065557 0.065538 0.065547 0.06554 0.065554 0.065544 0.065559 0.065538 0.065589 0.065567 0.065564 0.065554 0.065542 0.065567 0.065545 0.065559 0.065535 0.06553 0.065532 0.065546 0.065566 0.06553 0.065538 0.065558 0.065561 0.065554 0.065559 0.065537 0.065538 0.065547 0.065575 0.065545 0.065564 0.06555 0.065537 0.065552 0.06555 0.065544 0.065541 0.065558 0.065546 0.065529 0.065556 0.065548 0.065536 0.065537 0.065545 0.065539 0.065538 0.065568 0.065531 0.065595 0.065559 0.065542 0.065541 0.065557 0.065526 0.065532 0.065545 0.065539 0.065539 0.065546 0.065547 0.065556 0.065554 0.06555 0.065548 0.06558 0.065532
0.078328 0.078377 0.078343 0.078346 0.078307 0.078332 0.078327 0.078338 0.078318 0.078318 0.07833 0.078352 0.078326 0.078313 0.07834 0.078336 0.07833 0.07832 0.078334 0.078354 0.078348 0.078348 0.078347 0.078336 0.078336 0.078348 0.078318 0.078321 0.078344 0.078332 0.078321 0.078354 0.078326 0.07834 0.07833 0.07835 0.078335 0.078358 0.078328 0.078401 0.078368 0.078365 0.078351 0.078333 0.078369 0.078337 0.078356 0.078322 0.078315 0.078318 0.078338 0.078367 0.078315 0.078327 0.078355 0.07836 0.078351 0.078358 0.078324 0.078327 0.07834 0.078381 0.078337 0.078365 0.078344 0.078325 0.078347 0.078345 0.078335 0.07833 0.078357 0.078339 0.078313 0.078353 0.078341 0.078324 0.078325 0.078336 0.078329 0.078327 0.078371 0.078316 0.07841 0.078358 0.078333 0.078331 0.078354 0.078308 0.078318 0.078337 0.078328 0.078329 0.078339 0.078339 0.078353 0.078349 0.078344 0.078341 0.078388 0.078318
0.091075 0.091142 0.091094 0.091099 0.091045 0.09108 0.091072 0.091088 0.09106 0.09106 0.091077 0.091108 0.091071 0.091052 0.09109 0.091084 0.091077 0.091063 0.091082 0.09111 0.091102 0.091102 0.091101 0.091085 0.091085 0.091102 0.09106 0.091065 0.091096 0.09108 0.091064 0.09111 0.091072 0.091091 0.091077 0.091104 0.091084 0.091116 0.091074 0.091174 0.091129 0.091126 0.091105 0.091081 0.09113 0.091086 0.091113 0.091065 0.091056 0.09106 0.091088 0.091127 0.091056 0.091072 0.091111 0.091118 0.091107 0.091115 0.091068 0.091072 0.091091 0.091146 0.091087 0.091125 0.091096 0.091069 0.091101 0.091097 0.091083 0.091076 0.091114 0.09109 0.091053 0.091109 0.091092 0.091069 0.09107 0.091085 0.091076 0.091073 0.091132 0.091058 0.091187 0.091115 0.091081 0.091078 0.09111 0.091047 0.091061 0.091087 0.091073 0.091075 0.09109 0.09109 0.091109 0.091102 0.091097 0.091093 0.091156 0.09106
0.10361 0.1037 0.10363 0.10364 0.10357 0.10362 0.1036 0.10363 0.10359 0.10359 0.10361 0.10365 0.1036 0.10358 0.10363 0.10362 0.10361 0.10359 0.10362 0.10366 0.10364 0.10364 0.10364 0.10362 0.10362 0.10364 0.10359 0.10359 0.10364 0.10361 0.10359 0.10365 0.1036 0.10363 0.10361 0.10365 0.10362 0.10366 0.10361 0.10374 0.10368 0.10368 0.10365 0.10362 0.10368 0.10362 0.10366 0.1036 0.10358 0.10359 0.10363 0.10368 0.10358 0.1036 0.10366 0.10366 0.10365 0.10366 0.1036 0.10361 0.10363 0.1037 0.10362 0.10367 0.10364 0.1036 0.10364 0.10364 0.10362 0.10361 0.10366 0.10363 0.10358 0.10365 0.10363 0.1036 0.1036 0.10362 0.10361 0.10361 0.10368 0.10359 0.10376 0.10366 0.10362 0.10361 0.10365 0.10357 0.10359 0.10362 0.10361 0.10361 0.10363 0.10363 0.10365 0.10364 0.10364 0.10363 0.10371 0.10359
0.11578 0.11589 0.11581 0.11582 0.11573 0.11579 0.11577 0.1158 0.11575 0.11575 0.11578 0.11584 0.11577 0.11574 0.1158 0.11579 0.11578 0.11576 0.11579 0.11584 0.11583 0.11583 0.11582 0.1158 0.1158 0.11582 0.11575 0.11576 0.11582 0.11579 0.11576 0.11584 0.11577 0.11581 0.11578 0.11583 0.11579 0.11585 0.11578 0.11594 0.11587 0.11587 0.11583 0.11579 0.11587 0.1158 0.11584 0.11576 0.11575 0.11575 0.1158 0.11587 0.11575 0.11577 0.11584 0.11585 0.11583 0.11585 0.11577 0.11578 0.11581 0.1159 0.1158 0.11586 0.11581 0.11577 0.11582 0.11582 0.11579 0.11578 0.11585 0.1158 0.11574 0.11584 0.11581 0.11577 0.11577 0.1158 0.11578 0.11578 0.11587 0.11575 0.11597 0.11585 0.11579 0.11578 0.11584 0.11573 0.11576 0.1158 0.11577 0.11578 0.11581 0.1158 0.11584 0.11582 0.11582 0.11581 0.11591 0.11575
0.12746 0.12759 0.1275 0.12751 0.12739 0.12747 0.12745 0.12748 0.12743 0.12743 0.12746 0.12753 0.12745 0.12741 0.12749 0.12748 0.12747 0.12743 0.12747 0.12754 0.12752 0.12752 0.12751 0.12748 0.12748 0.12751 0.12743 0.12744 0.1275 0.12747 0.12743 0.12753 0.12745 0.12749 0.12746 0.12751 0.12748 0.12755 0.12746 0.12766 0.12757 0.12757 0.12752 0.12747 0.12757 0.12748 0.12753 0.12744 0.12742 0.12743 0.12749 0.12756 0.12742 0.12745 0.12753 0.12754 0.12753 0.12754 0.12744 0.12745 0.12749 0.1276 0.12748 0.12756 0.1275 0.12745 0.12751 0.12751 0.12747 0.12746 0.12754 0.12749 0.12741 0.12753 0.12749 0.12745 0.12745 0.12748 0.12746 0.12745 0.12757 0.12742 0.12769 0.12754 0.12747 0.12746 0.12753 0.1274 0.12743 0.12748 0.12745 0.12746 0.12749 0.12749 0.12753 0.12751 0.12751 0.1275 0.12762 0.12743
0.13853 0.1387 0.13858 0.1386 0.13845 0.13856 0.13852 0.13857 0.13849 0.1385 0.13854 0.13862 0.13852 0.13847 0.13856 0.13856 0.13854 0.1385 0.13855 0.13863 0.13861 0.1386 0.1386 0.13856 0.13856 0.1386 0.13849 0.1385 0.13859 0.13855 0.1385 0.13861 0.13852 0.13858 0.13854 0.1386 0.13856 0.13864 0.13854 0.13877 0.13866 0.13867 0.13861 0.13855 0.13867 0.13856 0.13862 0.13851 0.13849 0.1385 0.13857 0.13866 0.13848 0.13853 0.13862 0.13864 0.13862 0.13863 0.13851 0.13853 0.13858 0.1387 0.13857 0.13866 0.13858 0.13852 0.1386 0.13859 0.13855 0.13853 0.13863 0.13857 0.13848 0.13862 0.13858 0.13852 0.13852 0.13856 0.13854 0.13853 0.13867 0.13849 0.13881 0.13863 0.13855 0.13854 0.13862 0.13846 0.1385 0.13857 0.13852 0.13853 0.13858 0.13857 0.13862 0.13859 0.13859 0.13858 0.13873 0.13849
0.14891 0.14911 0.14897 0.14899 0.14881 0.14894 0.1489 0.14895 0.14886 0.14887 0.14892 0.14902 0.1489 0.14883 0.14895 0.14894 0.14893 0.14887 0.14894 0.14903 0.149 0.149 0.14899 0.14894 0.14895 0.14899 0.14887 0.14888 0.14898 0.14893 0.14887 0.149 0.1489 0.14896 0.14892 0.14899 0.14894 0.14904 0.14892 0.14919 0.14906 0.14907 0.14901 0.14893 0.14907 0.14894 0.14901 0.14888 0.14886 0.14887 0.14895 0.14906 0.14885 0.14891 0.14901 0.14903 0.14902 0.14903 0.14888 0.14891 0.14897 0.14911 0.14895 0.14906 0.14897 0.14889 0.149 0.14898 0.14893 0.14891 0.14903 0.14896 0.14884 0.14901 0.14896 0.1489 0.1489 0.14894 0.14892 0.14891 0.14907 0.14886 0.14924 0.14903 0.14893 0.14892 0.14901 0.14882 0.14887 0.14895 0.1489 0.14891 0.14896 0.14896 0.14902 0.14897 0.14898 0.14897 0.14914 0.14887
0.15852 0.15874 0.15859 0.15861 0.1584 0.15856 0.15851 0.15856 0.15846 0.15847 0.15853 0.15864 0.15851 0.15842 0.15856 0.15855 0.15854 0.15847 0.15855 0.15866 0.15862 0.15862 0.15861 0.15855 0.15856 0.15861 0.15847 0.15848 0.1586 0.15854 0.15848 0.15862 0.15851 0.15858 0.15853 0.15861 0.15855 0.15867 0.15853 0.15883 0.15869 0.15871 0.15863 0.15854 0.1587 0.15856 0.15863 0.15848 0.15845 0.15847 0.15857 0.15868 0.15845 0.15851 0.15864 0.15866 0.15864 0.15866 0.15848 0.15851 0.15858 0.15874 0.15857 0.15869 0.15859 0.1585 0.15862 0.1586 0.15854 0.15851 0.15866 0.15857 0.15844 0.15864 0.15858 0.15851 0.1585 0.15855 0.15853 0.15851 0.1587 0.15846 0.1589 0.15866 0.15854 0.15853 0.15863 0.15842 0.15848 0.15857 0.1585 0.15852 0.15858 0.15857 0.15865 0.15859 0.15861 0.15859 0.15878 0.15847
0.1673 0.16755 0.16738 0.1674 0.16716 0.16735 0.16728 0.16735 0.16723 0.16725 0.16731 0.16744 0.16729 0.16718 0.16734 0.16733 0.16732 0.16724 0.16733 0.16746 0.16742 0.16741 0.16741 0.16733 0.16735 0.1674 0.16724 0.16725 0.16739 0.16732 0.16725 0.16741 0.16728 0.16737 0.16731 0.16739 0.16733 0.16747 0.16731 0.16765 0.16749 0.16751 0.16742 0.16732 0.1675 0.16734 0.16742 0.16726 0.16722 0.16724 0.16735 0.16748 0.16722 0.16729 0.16743 0.16745 0.16744 0.16746 0.16725 0.16729 0.16737 0.16755 0.16735 0.16749 0.16738 0.16727 0.16741 0.16739 0.16731 0.16728 0.16746 0.16736 0.16721 0.16744 0.16736 0.16728 0.16728 0.16733 0.16731 0.16729 0.1675 0.16722 0.16773 0.16745 0.16732 0.16731 0.16742 0.16718 0.16725 0.16735 0.16727 0.1673 0.16737 0.16736 0.16744 0.16737 0.1674 0.16739 0.16759 0.16724
0.17521 0.17548 0.1753 0.17532 0.17505 0.17527 0.17518 0.17526 0.17513 0.17515 0.17521 0.17537 0.17519 0.17507 0.17525 0.17524 0.17523 0.17514 0.17524 0.17538 0.17534 0.17533 0.17532 0.17524 0.17526 0.17532 0.17513 0.17515 0.1753 0.17523 0.17514 0.17532 0.17518 0.17529 0.17522 0.17531 0.17524 0.1754 0.17523 0.17559 0.17541 0.17545 0.17534 0.17523 0.17543 0.17525 0.17533 0.17516 0.17512 0.17514 0.17526 0.1754 0.17511 0.17519 0.17535 0.17537 0.17537 0.17538 0.17515 0.1752 0.17529 0.17547 0.17526 0.17542 0.17529 0.17518 0.17533 0.17531 0.17522 0.17518 0.17539 0.17528 0.1751 0.17536 0.17527 0.17519 0.17518 0.17523 0.17521 0.1752 0.17543 0.17512 0.17568 0.17538 0.17523 0.17522 0.17534 0.17507 0.17515 0.17526 0.17517 0.1752 0.17529 0.17527 0.17537 0.17528 0.17532 0.1753 0.17553 0.17513
0.18221 0.18251 0.18231 0.18233 0.18203 0.18228 0.18218 0.18227 0.18212 0.18214 0.18221 0.18239 0.18219 0.18205 0.18225 0.18224 0.18224 0.18213 0.18225 0.18241 0.18236 0.18235 0.18234 0.18224 0.18227 0.18233 0.18212 0.18214 0.18232 0.18223 0.18213 0.18233 0.18218 0.1823 0.18222 0.18232 0.18224 0.18242 0.18223 0.18262 0.18243 0.18248 0.18236 0.18223 0.18245 0.18225 0.18234 0.18215 0.18211 0.18213 0.18227 0.18242 0.1821 0.1822 0.18236 0.18239 0.18239 0.1824 0.18214 0.1822 0.1823 0.1825 0.18227 0.18245 0.1823 0.18217 0.18235 0.18232 0.18222 0.18217 0.18241 0.18229 0.18209 0.18238 0.18228 0.18219 0.18218 0.18224 0.18222 0.1822 0.18245 0.18211 0.18273 0.1824 0.18223 0.18223 0.18235 0.18205 0.18215 0.18227 0.18216 0.1822 0.1823 0.18228 0.18239 0.18228 0.18233 0.18232 0.18256 0.18213
0.1883 0.18862 0.18841 0.18843 0.18809 0.18838 0.18826 0.18835 0.18819 0.18822 0.1883 0.18849 0.18827 0.18811 0.18833 0.18833 0.18833 0.18821 0.18833 0.18852 0.18846 0.18845 0.18844 0.18832 0.18836 0.18843 0.1882 0.18822 0.18841 0.18832 0.18821 0.18842 0.18826 0.18839 0.18831 0.1884 0.18833 0.18853 0.18833 0.18873 0.18853 0.18859 0.18846 0.18832 0.18855 0.18834 0.18843 0.18823 0.18818 0.18821 0.18836 0.18852 0.18818 0.18828 0.18846 0.18848 0.1885 0.1885 0.18821 0.18828 0.1884 0.1886 0.18837 0.18855 0.18839 0.18825 0.18846 0.18842 0.1883 0.18825 0.18852 0.18838 0.18816 0.18848 0.18837 0.18827 0.18826 0.18832 0.1883 0.18828 0.18855 0.18818 0.18887 0.1885 0.18832 0.18831 0.18845 0.18812 0.18823 0.18837 0.18824 0.18829 0.1884 0.18837 0.18849 0.18836 0.18843 0.18842 0.18867 0.1882
0.19346 0.19381 0.19358 0.1936 0.19323 0.19356 0.19341 0.19352 0.19334 0.19338 0.19346 0.19368 0.19343 0.19325 0.19349 0.19349 0.19349 0.19336 0.1935 0.1937 0.19364 0.19362 0.19361 0.19349 0.19353 0.1936 0.19335 0.19337 0.19359 0.19348 0.19336 0.19358 0.19342 0.19357 0.19348 0.19357 0.19349 0.19371 0.19349 0.19392 0.1937 0.19378 0.19364 0.19348 0.19373 0.1935 0.19359 0.19338 0.19334 0.19336 0.19353 0.19369 0.19333 0.19344 0.19362 0.19365 0.19368 0.19368 0.19336 0.19344 0.19357 0.19377 0.19353 0.19374 0.19356 0.19341 0.19363 0.19359 0.19345 0.1934 0.1937 0.19355 0.1933 0.19366 0.19354 0.19343 0.19342 0.19348 0.19347 0.19344 0.19373 0.19333 0.19407 0.19368 0.19348 0.19347 0.19361 0.19327 0.19339 0.19353 0.19339 0.19345 0.19357 0.19354 0.19367 0.19351 0.19361 0.1936 0.19386 0.19335
0.19771 0.19807 0.19784 0.19786 0.19745 0.19782 0.19765 0.19777 0.19757 0.19762 0.1977 0.19794 0.19767 0.19747 0.19773 0.19773 0.19774 0.19759 0.19775 0.19797 0.19791 0.19788 0.19787 0.19773 0.19778 0.19785 0.19758 0.1976 0.19784 0.19773 0.19759 0.19782 0.19766 0.19782 0.19772 0.19781 0.19774 0.19798 0.19775 0.19818 0.19795 0.19806 0.1979 0.19772 0.19799 0.19774 0.19784 0.19762 0.19757 0.1976 0.19778 0.19794 0.19756 0.19768 0.19788 0.1979 0.19795 0.19794 0.19758 0.19769 0.19783 0.19803 0.19779 0.198 0.19781 0.19765 0.1979 0.19785 0.19769 0.19763 0.19796 0.1978 0.19753 0.19791 0.19779 0.19768 0.19766 0.19772 0.19771 0.19768 0.19798 0.19756 0.19835 0.19794 0.19773 0.19772 0.19786 0.19749 0.19763 0.19779 0.19762 0.19769 0.19783 0.19779 0.19794 0.19774 0.19787 0.19786 0.19812 0.19759
0.20105 0.20143 0.20119 0.20121 0.20077 0.20118 0.20099 0.20111 0.2009 0.20096 0.20105 0.2013 0.20102 0.20079 0.20106 0.20107 0.20109 0.20093 0.20109 0.20134 0.20127 0.20123 0.20123 0.20107 0.20113 0.2012 0.20092 0.20094 0.2012 0.20108 0.20092 0.20116 0.201 0.20118 0.20107 0.20115 0.20108 0.20135 0.2011 0.20153 0.20129 0.20143 0.20125 0.20107 0.20134 0.20109 0.20117 0.20096 0.20091 0.20093 0.20112 0.20129 0.20089 0.20103 0.20122 0.20125 0.20131 0.2013 0.20091 0.20103 0.20118 0.20138 0.20114 0.20136 0.20116 0.20099 0.20126 0.2012 0.20103 0.20096 0.20133 0.20115 0.20086 0.20127 0.20113 0.20103 0.201 0.20106 0.20106 0.20102 0.20133 0.20089 0.20173 0.20129 0.20107 0.20107 0.20121 0.20082 0.20097 0.20114 0.20095 0.20103 0.20119 0.20114 0.2013 0.20107 0.20123 0.20122 0.20148 0.20092
0.20352 0.20391 0.20367 0.20369 0.20322 0.20367 0.20345 0.20358 0.20336 0.20343 0.20351 0.20379 0.20348 0.20323 0.20352 0.20354 0.20357 0.20338 0.20357 0.20383 0.20375 0.20371 0.2037 0.20353 0.20361 0.20368 0.20338 0.20339 0.20367 0.20355 0.20338 0.20362 0.20346 0.20366 0.20354 0.20362 0.20355 0.20383 0.20358 0.204 0.20376 0.20392 0.20373 0.20354 0.20382 0.20355 0.20363 0.20342 0.20337 0.20339 0.2036 0.20375 0.20335 0.20349 0.20369 0.20372 0.2038 0.20378 0.20336 0.2035 0.20366 0.20384 0.20361 0.20384 0.20363 0.20345 0.20374 0.20368 0.20348 0.20341 0.20381 0.20363 0.20332 0.20375 0.2036 0.2035 0.20346 0.20352 0.20353 0.20349 0.2038 0.20335 0.20423 0.20377 0.20354 0.20354 0.20368 0.20327 0.20344 0.20361 0.2034 0.2035 0.20367 0.20361 0.20378 0.20352 0.20371 0.2037 0.20395 0.20338
0.20515 0.20555 0.2053 0.20532 0.20482 0.20532 0.20506 0.20521 0.20497 0.20505 0.20513 0.20543 0.20511 0.20482 0.20514 0.20516 0.2052 0.205 0.20519 0.20548 0.20539 0.20535 0.20534 0.20515 0.20524 0.2053 0.20499 0.20501 0.20531 0.20517 0.20499 0.20523 0.20508 0.20529 0.20517 0.20523 0.20517 0.20547 0.20522 0.20562 0.20538 0.20557 0.20537 0.20516 0.20544 0.20518 0.20524 0.20503 0.20498 0.20501 0.20522 0.20537 0.20496 0.20512 0.20531 0.20534 0.20545 0.20541 0.20496 0.20513 0.20529 0.20546 0.20524 0.20548 0.20525 0.20507 0.20538 0.20531 0.20509 0.20501 0.20545 0.20526 0.20493 0.20539 0.20523 0.20512 0.20508 0.20513 0.20516 0.20511 0.20542 0.20496 0.20587 0.2054 0.20516 0.20516 0.2053 0.20488 0.20506 0.20524 0.20501 0.20512 0.20531 0.20524 0.20542 0.20512 0.20535 0.20534 0.20558 0.205
0.20596 0.20637 0.20613 0.20615 0.20561 0.20616 0.20587 0.20602 0.20577 0.20587 0.20595 0.20627 0.20592 0.20561 0.20594 0.20597 0.20603 0.2058 0.20601 0.20632 0.20623 0.20617 0.20616 0.20596 0.20606 0.20612 0.2058 0.20581 0.20613 0.20599 0.20579 0.20604 0.20589 0.20612 0.20599 0.20604 0.20599 0.20631 0.20605 0.20642 0.20618 0.20641 0.20619 0.20598 0.20626 0.20599 0.20604 0.20585 0.20579 0.20582 0.20604 0.20618 0.20577 0.20593 0.20612 0.20615 0.20629 0.20623 0.20576 0.20594 0.20612 0.20626 0.20606 0.2063 0.20607 0.20588 0.20621 0.20613 0.2059 0.20581 0.20628 0.20608 0.20573 0.20621 0.20604 0.20594 0.2059 0.20594 0.20598 0.20593 0.20623 0.20577 0.2067 0.20623 0.20598 0.20598 0.20611 0.20568 0.20588 0.20607 0.2058 0.20593 0.20614 0.20606 0.20625 0.20591 0.20618 0.20618 0.20639 0.20581
0.20602 0.20642 0.20619 0.20621 0.20565 0.20624 0.20592 0.20608 0.20581 0.20592 0.206 0.20633 0.20598 0.20564 0.20598 0.20602 0.20609 0.20585 0.20607 0.20639 0.2063 0.20623 0.20622 0.20601 0.20612 0.20618 0.20585 0.20586 0.20619 0.20604 0.20583 0.20607 0.20594 0.20618 0.20605 0.20608 0.20604 0.20637 0.20612 0.20645 0.20622 0.20648 0.20625 0.20603 0.20631 0.20604 0.20608 0.20589 0.20584 0.20587 0.20609 0.20622 0.20582 0.20599 0.20617 0.20619 0.20636 0.20629 0.20579 0.206 0.20618 0.20629 0.20612 0.20636 0.20612 0.20593 0.20628 0.20619 0.20594 0.20584 0.20635 0.20614 0.20578 0.20627 0.20609 0.206 0.20595 0.20598 0.20604 0.20598 0.20627 0.20581 0.20676 0.20628 0.20603 0.20604 0.20616 0.20573 0.20594 0.20613 0.20584 0.20598 0.20621 0.20611 0.20632 0.20594 0.20625 0.20625 0.20643 0.20585
0.20536 0.20575 0.20554 0.20555 0.20497 0.20561 0.20525 0.20541 0.20514 0.20526 0.20534 0.20569 0.20531 0.20495 0.2053 0.20535 0.20544 0.20518 0.20541 0.20575 0.20565 0.20558 0.20557 0.20534 0.20546 0.20551 0.20518 0.20518 0.20554 0.20538 0.20515 0.20538 0.20527 0.20553 0.20539 0.2054 0.20537 0.20572 0.20547 0.20576 0.20554 0.20584 0.2056 0.20536 0.20564 0.20537 0.20539 0.20523 0.20517 0.2052 0.20543 0.20553 0.20515 0.20533 0.2055 0.20551 0.20572 0.20563 0.20511 0.20534 0.20553 0.2056 0.20546 0.2057 0.20545 0.20527 0.20563 0.20553 0.20526 0.20515 0.2057 0.20548 0.2051 0.20562 0.20542 0.20535 0.20528 0.20531 0.20538 0.20532 0.20559 0.20514 0.20609 0.20562 0.20537 0.20537 0.20548 0.20505 0.20528 0.20547 0.20516 0.20532 0.20556 0.20545 0.20566 0.20524 0.2056 0.2056 0.20575 0.20518
0.20404 0.20441 0.20422 0.20423 0.20362 0.20431 0.20391 0.20408 0.2038 0.20394 0.20401 0.20437 0.20399 0.20359 0.20395 0.20401 0.20412 0.20384 0.20408 0.20444 0.20433 0.20425 0.20424 0.204 0.20414 0.20418 0.20384 0.20385 0.20421 0.20406 0.20381 0.20403 0.20394 0.20421 0.20407 0.20405 0.20404 0.2044 0.20417 0.20439 0.20418 0.20452 0.20427 0.20403 0.20429 0.20403 0.20403 0.20389 0.20384 0.20387 0.2041 0.20418 0.20381 0.204 0.20415 0.20416 0.20441 0.2043 0.20376 0.20401 0.20421 0.20424 0.20414 0.20437 0.20412 0.20394 0.20432 0.20421 0.20391 0.2038 0.20438 0.20416 0.20377 0.20429 0.20409 0.20403 0.20395 0.20397 0.20405 0.20399 0.20424 0.2038 0.20475 0.20429 0.20404 0.20405 0.20414 0.20372 0.20396 0.20415 0.20381 0.20399 0.20425 0.20413 0.20434 0.20387 0.20428 0.20429 0.2044 0.20385
0.2021 0.20245 0.20228 0.20229 0.20166 0.2024 0.20196 0.20214 0.20185 0.20201 0.20206 0.20244 0.20205 0.20162 0.20199 0.20207 0.20219 0.20189 0.20214 0.20251 0.2024 0.20231 0.2023 0.20205 0.20221 0.20224 0.2019 0.2019 0.20228 0.20212 0.20186 0.20206 0.20199 0.20228 0.20214 0.20209 0.20209 0.20247 0.20224 0.2024 0.20221 0.20259 0.20233 0.20209 0.20233 0.20209 0.20206 0.20195 0.2019 0.20193 0.20216 0.20221 0.20187 0.20206 0.20219 0.2022 0.20248 0.20235 0.20179 0.20208 0.20228 0.20226 0.2022 0.20242 0.20217 0.20199 0.20239 0.20227 0.20195 0.20184 0.20244 0.20222 0.20182 0.20235 0.20214 0.20209 0.20201 0.20201 0.20212 0.20205 0.20228 0.20185 0.20279 0.20235 0.2021 0.20211 0.20218 0.20177 0.20203 0.20221 0.20184 0.20205 0.20232 0.20218 0.20241 0.20189 0.20235 0.20236 0.20242 0.20191
0.1996 0.19993 0.19979 0.19979 0.19915 0.19993 0.19945 0.19963 0.19934 0.19952 0.19956 0.19995 0.19955 0.1991 0.19947 0.19956 0.1997 0.19938 0.19965 0.20003 0.19992 0.19982 0.19981 0.19954 0.19971 0.19973 0.1994 0.19939 0.19978 0.19962 0.19935 0.19952 0.19949 0.19978 0.19964 0.19957 0.19959 0.19997 0.19977 0.19984 0.19967 0.2001 0.19983 0.19959 0.19981 0.19958 0.19952 0.19945 0.1994 0.19943 0.19966 0.19967 0.19937 0.19956 0.19967 0.19967 0.2 0.19984 0.19927 0.19958 0.19979 0.19971 0.19971 0.19992 0.19966 0.19949 0.1999 0.19977 0.19943 0.19931 0.19995 0.19973 0.19932 0.19985 0.19964 0.1996 0.19951 0.1995 0.19963 0.19955 0.19974 0.19935 0.20026 0.19984 0.1996 0.19961 0.19966 0.19927 0.19954 0.19972 0.19932 0.19955 0.19984 0.19968 0.19991 0.19935 0.19986 0.19988 0.19988 0.1994
0.19661 0.1969 0.19679 0.19679 0.19614 0.19697 0.19644 0.19663 0.19633 0.19653 0.19656 0.19696 0.19655 0.19607 0.19644 0.19655 0.19672 0.19638 0.19665 0.19704 0.19693 0.19681 0.19681 0.19653 0.19672 0.19672 0.19639 0.19638 0.19678 0.19662 0.19634 0.19648 0.19648 0.19679 0.19665 0.19654 0.19658 0.19697 0.19679 0.19677 0.19663 0.19711 0.19683 0.19659 0.19678 0.19657 0.19648 0.19644 0.19641 0.19643 0.19665 0.19663 0.19637 0.19657 0.19665 0.19664 0.19701 0.19683 0.19625 0.19658 0.1968 0.19665 0.19671 0.1969 0.19665 0.19649 0.19691 0.19677 0.19641 0.19628 0.19695 0.19673 0.19631 0.19685 0.19663 0.19661 0.19651 0.19648 0.19663 0.19655 0.1967 0.19634 0.19722 0.19683 0.19659 0.19661 0.19663 0.19626 0.19655 0.19672 0.1963 0.19654 0.19685 0.19668 0.19692 0.1963 0.19687 0.19689 0.19684 0.1964
0.19316 0.19342 0.19334 0.19334 0.19268 0.19355 0.19299 0.19317 0.19288 0.19309 0.19311 0.19351 0.19311 0.1926 0.19297 0.19309 0.19328 0.19292 0.1932 0.1936 0.19349 0.19336 0.19336 0.19307 0.19328 0.19326 0.19294 0.19292 0.19333 0.19317 0.19288 0.19299 0.19303 0.19335 0.19321 0.19306 0.19312 0.19353 0.19336 0.19324 0.19313 0.19366 0.19338 0.19314 0.1933 0.19311 0.19298 0.19299 0.19296 0.19299 0.1932 0.19314 0.19292 0.19312 0.19317 0.19316 0.19358 0.19337 0.19277 0.19314 0.19335 0.19314 0.19326 0.19344 0.19319 0.19304 0.19347 0.19332 0.19294 0.19281 0.1935 0.19328 0.19286 0.19339 0.19317 0.19318 0.19306 0.19301 0.19319 0.1931 0.19321 0.19289 0.19373 0.19337 0.19314 0.19317 0.19316 0.19281 0.19311 0.19327 0.19283 0.19309 0.19342 0.19323 0.19347 0.1928 0.19343 0.19346 0.19333 0.19295
0.18933 0.18954 0.1895 0.18949 0.18883 0.18975 0.18914 0.18932 0.18903 0.18927 0.18927 0.18968 0.18927 0.18873 0.1891 0.18924 0.18945 0.18908 0.18936 0.18977 0.18965 0.18952 0.18951 0.18921 0.18944 0.18941 0.1891 0.18908 0.18949 0.18933 0.18903 0.18911 0.18918 0.18951 0.18938 0.18918 0.18928 0.18968 0.18954 0.18931 0.18924 0.18982 0.18953 0.18929 0.18942 0.18926 0.18909 0.18915 0.18913 0.18915 0.18936 0.18925 0.18908 0.18928 0.1893 0.18928 0.18975 0.18951 0.18891 0.18931 0.18952 0.18923 0.18942 0.18958 0.18934 0.1892 0.18964 0.18947 0.18907 0.18894 0.18966 0.18944 0.18902 0.18955 0.18931 0.18935 0.18922 0.18915 0.18935 0.18926 0.18932 0.18905 0.18983 0.18951 0.1893 0.18933 0.18929 0.18897 0.18929 0.18944 0.18896 0.18925 0.18959 0.18939 0.18963 0.1889 0.1896 0.18963 0.18943 0.18911
0.18516 0.18532 0.18533 0.18531 0.18464 0.18561 0.18495 0.18514 0.18485 0.1851 0.18509 0.1855 0.18509 0.18453 0.18489 0.18505 0.18529 0.1849 0.18519 0.1856 0.18548 0.18534 0.18533 0.18502 0.18527 0.18521 0.18493 0.18489 0.18531 0.18516 0.18484 0.18488 0.185 0.18534 0.18521 0.18497 0.18509 0.1855 0.18539 0.18504 0.18501 0.18564 0.18535 0.18511 0.1852 0.18507 0.18486 0.18497 0.18496 0.18498 0.18517 0.18502 0.18491 0.18511 0.18509 0.18506 0.18558 0.18532 0.18471 0.18514 0.18535 0.18498 0.18525 0.18538 0.18515 0.18502 0.18546 0.18529 0.18487 0.18473 0.18547 0.18527 0.18485 0.18536 0.18512 0.18518 0.18504 0.18496 0.18518 0.18508 0.18509 0.18487 0.18559 0.18531 0.18512 0.18516 0.18508 0.1848 0.18513 0.18526 0.18476 0.18507 0.18543 0.1852 0.18544 0.18467 0.18543 0.18547 0.18519 0.18494
0.1807 0.18081 0.18087 0.18084 0.18018 0.18118 0.18048 0.18067 0.18038 0.18066 0.18063 0.18104 0.18064 0.18005 0.1804 0.18057 0.18084 0.18043 0.18072 0.18115 0.18102 0.18087 0.18086 0.18055 0.18081 0.18073 0.18047 0.18043 0.18085 0.1807 0.18037 0.18037 0.18054 0.18088 0.18075 0.18047 0.18062 0.18103 0.18095 0.18047 0.18048 0.18117 0.18087 0.18065 0.18069 0.18059 0.18034 0.18051 0.1805 0.18052 0.1807 0.18049 0.18045 0.18065 0.18059 0.18055 0.18112 0.18083 0.18022 0.18068 0.18089 0.18044 0.18079 0.18089 0.18067 0.18056 0.18101 0.18082 0.18038 0.18024 0.181 0.1808 0.18039 0.18088 0.18065 0.18073 0.18058 0.18047 0.18073 0.18062 0.18057 0.18041 0.18105 0.18083 0.18065 0.1807 0.18058 0.18034 0.18068 0.1808 0.18028 0.18061 0.18098 0.18074 0.18098 0.18014 0.18097 0.18102 0.18065 0.18048
0.17601 0.17606 0.17617 0.17614 0.17548 0.17652 0.17578 0.17596 0.17568 0.17598 0.17593 0.17634 0.17595 0.17533 0.17567 0.17586 0.17616 0.17573 0.17603 0.17645 0.17633 0.17616 0.17616 0.17583 0.17611 0.17602 0.17577 0.17573 0.17615 0.176 0.17567 0.17561 0.17584 0.17619 0.17606 0.17573 0.17591 0.17632 0.17628 0.17566 0.17572 0.17646 0.17616 0.17595 0.17595 0.17588 0.17559 0.17582 0.17582 0.17583 0.176 0.17574 0.17576 0.17596 0.17586 0.1758 0.17643 0.17611 0.1755 0.17599 0.1762 0.17566 0.17609 0.17616 0.17595 0.17587 0.17631 0.17612 0.17566 0.17551 0.17629 0.17611 0.17569 0.17617 0.17593 0.17605 0.17588 0.17576 0.17604 0.17593 0.17582 0.17571 0.17627 0.1761 0.17595 0.176 0.17584 0.17566 0.176 0.17611 0.17556 0.17591 0.17629 0.17603 0.17627 0.17538 0.17628 0.17633 0.17587 0.17579
0.17114 0.17112 0.17128 0.17125 0.1706 0.17168 0.17089 0.17107 0.1708 0.17112 0.17104 0.17145 0.17107 0.17043 0.17076 0.17097 0.17129 0.17085 0.17115 0.17157 0.17145 0.17127 0.17126 0.17094 0.17124 0.17112 0.1709 0.17084 0.17126 0.17112 0.17078 0.17068 0.17095 0.17131 0.17119 0.17081 0.17102 0.17142 0.17143 0.17067 0.17077 0.17157 0.17127 0.17106 0.17101 0.17099 0.17065 0.17094 0.17095 0.17096 0.17111 0.17079 0.17089 0.17109 0.17093 0.17087 0.17155 0.1712 0.1706 0.17112 0.17132 0.17068 0.17121 0.17125 0.17105 0.17099 0.17143 0.17123 0.17075 0.1706 0.1714 0.17122 0.17082 0.17127 0.17104 0.17119 0.171 0.17085 0.17117 0.17105 0.17087 0.17083 0.1713 0.17119 0.17106 0.17112 0.17092 0.17078 0.17114 0.17123 0.17065 0.17103 0.17142 0.17114 0.17138 0.17044 0.1714 0.17146 0.17091 0.17091
0.16612 0.16604 0.16626 0.16622 0.16558 0.16669 0.16586 0.16604 0.16578 0.16612 0.16602 0.16642 0.16605 0.1654 0.1657 0.16593 0.16628 0.16583 0.16613 0.16655 0.16643 0.16624 0.16623 0.1659 0.16622 0.16607 0.16588 0.16582 0.16623 0.1661 0.16575 0.1656 0.16593 0.16629 0.16618 0.16575 0.16599 0.16639 0.16643 0.16552 0.16568 0.16653 0.16623 0.16604 0.16593 0.16595 0.16556 0.16592 0.16594 0.16595 0.16608 0.1657 0.16588 0.16607 0.16587 0.1658 0.16653 0.16615 0.16556 0.1661 0.1663 0.16557 0.16618 0.16619 0.16601 0.16597 0.16641 0.16619 0.16571 0.16555 0.16636 0.1662 0.16581 0.16624 0.166 0.16618 0.16598 0.16581 0.16615 0.16603 0.16578 0.16582 0.16619 0.16614 0.16604 0.1661 0.16586 0.16577 0.16614 0.16621 0.16561 0.16601 0.16641 0.16611 0.16634 0.16535 0.16638 0.16645 0.1658 0.1659
0.16101 0.16085 0.16114 0.16109 0.16047 0.16161 0.16074 0.16091 0.16066 0.16102 0.1609 0.1613 0.16094 0.16026 0.16055 0.1608 0.16118 0.16071 0.16101 0.16143 0.16131 0.16111 0.1611 0.16077 0.1611 0.16093 0.16077 0.1607 0.16111 0.16098 0.16063 0.16042 0.16081 0.16118 0.16107 0.16058 0.16086 0.16125 0.16134 0.16028 0.16049 0.16139 0.1611 0.16092 0.16076 0.16082 0.16038 0.16081 0.16084 0.16084 0.16095 0.16051 0.16077 0.16096 0.16071 0.16062 0.16142 0.161 0.16042 0.16099 0.16118 0.16036 0.16107 0.16103 0.16088 0.16085 0.16129 0.16107 0.16056 0.1604 0.16123 0.16108 0.1607 0.1611 0.16086 0.16108 0.16087 0.16067 0.16104 0.16092 0.16059 0.16071 0.16097 0.161 0.16092 0.16099 0.1607 0.16067 0.16105 0.16109 0.16047 0.16089 0.1613 0.16099 0.16121 0.16017 0.16126 0.16134 0.16058 0.16079
0.15585 0.15561 0.15596 0.1559 0.1553 0.15647 0.15556 0.15572 0.15549 0.15587 0.15573 0.15612 0.15578 0.15508 0.15535 0.15561 0.15602 0.15554 0.15584 0.15625 0.15613 0.15592 0.15592 0.15558 0.15593 0.15574 0.15561 0.15553 0.15593 0.15581 0.15546 0.15519 0.15564 0.15601 0.15591 0.15537 0.15568 0.15606 0.1562 0.15497 0.15524 0.1562 0.15591 0.15574 0.15552 0.15564 0.15514 0.15564 0.15568 0.15568 0.15577 0.15527 0.15561 0.1558 0.15549 0.15539 0.15624 0.15579 0.15523 0.15583 0.15601 0.15508 0.15589 0.15582 0.15568 0.15568 0.15612 0.15588 0.15536 0.1552 0.15603 0.1559 0.15554 0.15591 0.15567 0.15593 0.1557 0.15548 0.15588 0.15575 0.15535 0.15554 0.15569 0.15579 0.15574 0.15582 0.15548 0.15551 0.1559 0.15592 0.15527 0.15572 0.15614 0.15581 0.15603 0.15493 0.15609 0.15618 0.15531 0.15563
0.15066 0.15035 0.15076 0.1507 0.15012 0.15132 0.15037 0.15052 0.1503 0.1507 0.15054 0.15092 0.1506 0.14988 0.15012 0.15041 0.15085 0.15035 0.15065 0.15106 0.15094 0.15071 0.15071 0.15037 0.15074 0.15052 0.15043 0.15034 0.15073 0.15062 0.15026 0.14994 0.15045 0.15082 0.15072 0.15013 0.15048 0.15085 0.15103 0.14964 0.14997 0.15098 0.1507 0.15055 0.15027 0.15043 0.14989 0.15046 0.15051 0.15051 0.15057 0.15 0.15043 0.15061 0.15025 0.15014 0.15105 0.15057 0.15002 0.15065 0.15082 0.14979 0.1507 0.15059 0.15047 0.1505 0.15093 0.15068 0.15015 0.14998 0.15082 0.15071 0.15036 0.15069 0.15046 0.15075 0.15051 0.15026 0.1507 0.15056 0.15008 0.15036 0.15039 0.15056 0.15054 0.15063 0.15024 0.15034 0.15073 0.15073 0.15006 0.15053 0.15096 0.15061 0.15082 0.14967 0.1509 0.151 0.15002 0.15045
0.1455 0.14511 0.14558 0.14551 0.14495 0.14618 0.14519 0.14534 0.14513 0.14555 0.14537 0.14573 0.14543 0.14469 0.14492 0.14522 0.14569 0.14518 0.14547 0.14588 0.14576 0.14552 0.14552 0.14518 0.14557 0.14532 0.14526 0.14516 0.14555 0.14545 0.14509 0.1447 0.14527 0.14564 0.14556 0.14491 0.1453 0.14565 0.14588 0.14433 0.14472 0.14578 0.14551 0.14537 0.14503 0.14524 0.14465 0.14529 0.14535 0.14535 0.14539 0.14475 0.14528 0.14545 0.14503 0.14491 0.14587 0.14536 0.14483 0.14548 0.14565 0.14451 0.14552 0.14537 0.14527 0.14533 0.14575 0.14549 0.14495 0.14478 0.14563 0.14553 0.1452 0.1455 0.14527 0.1456 0.14534 0.14507 0.14553 0.14539 0.14483 0.14519 0.1451 0.14535 0.14537 0.14546 0.14502 0.14519 0.14558 0.14555 0.14487 0.14536 0.14579 0.14543 0.14563 0.14443 0.14572 0.14583 0.14475 0.14529
0.14038 0.13991 0.14045 0.14037 0.13984 0.14109 0.14006 0.1402 0.14001 0.14045 0.14024 0.14059 0.14031 0.13956 0.13976 0.14008 0.14057 0.14006 0.14035 0.14074 0.14063 0.14038 0.14038 0.14004 0.14045 0.14017 0.14015 0.14004 0.14041 0.14032 0.13996 0.13951 0.14015 0.14051 0.14044 0.13974 0.14016 0.1405 0.14078 0.13907 0.13951 0.14063 0.14036 0.14024 0.13984 0.1401 0.13945 0.14017 0.14024 0.14023 0.14025 0.13955 0.14016 0.14033 0.13986 0.13972 0.14074 0.14019 0.13968 0.14037 0.14052 0.13928 0.14039 0.1402 0.14013 0.14021 0.14062 0.14035 0.13979 0.13963 0.14048 0.1404 0.14009 0.14034 0.14012 0.14049 0.14022 0.13992 0.14042 0.14027 0.13963 0.14008 0.13986 0.14019 0.14024 0.14034 0.13985 0.14008 0.14048 0.14042 0.13972 0.14023 0.14067 0.14029 0.14048 0.13924 0.1406 0.14071 0.13952 0.14017
0.13533 0.13478 0.13539 0.1353 0.1348 0.13607 0.13501 0.13513 0.13496 0.13543 0.13519 0.13553 0.13527 0.1345 0.13467 0.13501 0.13554 0.13501 0.13529 0.13568 0.13557 0.13531 0.13531 0.13497 0.13539 0.13509 0.13511 0.13499 0.13535 0.13527 0.13491 0.1344 0.13509 0.13546 0.1354 0.13464 0.1351 0.13542 0.13576 0.13387 0.13438 0.13555 0.13528 0.13518 0.13472 0.13503 0.13433 0.13512 0.13521 0.1352 0.13519 0.13442 0.13513 0.13528 0.13476 0.13461 0.13568 0.13511 0.13462 0.13532 0.13546 0.13412 0.13534 0.1351 0.13505 0.13516 0.13556 0.13528 0.13472 0.13455 0.1354 0.13534 0.13505 0.13527 0.13505 0.13545 0.13518 0.13484 0.13537 0.13522 0.1345 0.13504 0.13469 0.1351 0.13518 0.13529 0.13475 0.13505 0.13545 0.13537 0.13465 0.13518 0.13563 0.13523 0.13541 0.13412 0.13554 0.13566 0.13436 0.13513
0.13039 0.12975 0.13043 0.13033 0.12986 0.13115 0.13005 0.13017 0.13002 0.1305 0.13024 0.13056 0.13032 0.12955 0.12969 0.13005 0.1306 0.13007 0.13034 0.13072 0.13061 0.13034 0.13034 0.13 0.13044 0.13011 0.13017 0.13004 0.13039 0.13032 0.12996 0.12939 0.13014 0.13051 0.13046 0.12964 0.13014 0.13044 0.13083 0.12878 0.12935 0.13057 0.13031 0.13023 0.1297 0.13007 0.12932 0.13018 0.13028 0.13026 0.13023 0.12939 0.1302 0.13034 0.12976 0.1296 0.13072 0.13012 0.12965 0.13038 0.13051 0.12906 0.13038 0.1301 0.13008 0.13022 0.1306 0.13032 0.12974 0.12958 0.13042 0.13039 0.13012 0.13029 0.13008 0.13052 0.13023 0.12987 0.13043 0.13028 0.12947 0.1301 0.12962 0.13011 0.13022 0.13034 0.12975 0.13012 0.13053 0.13042 0.12968 0.13023 0.13068 0.13027 0.13044 0.1291 0.13058 0.13072 0.1293 0.13019
0.12557 0.12485 0.12559 0.12549 0.12505 0.12635 0.12522 0.12533 0.1252 0.12569 0.12541 0.12571 0.1255 0.12471 0.12483 0.12521 0.12578 0.12524 0.12551 0.12587 0.12577 0.12549 0.1255 0.12516 0.12561 0.12526 0.12535 0.12522 0.12554 0.12549 0.12513 0.1245 0.12532 0.12568 0.12563 0.12476 0.12529 0.12558 0.12602 0.12381 0.12444 0.1257 0.12546 0.12539 0.1248 0.12522 0.12442 0.12536 0.12547 0.12545 0.12539 0.12448 0.12538 0.12552 0.12488 0.12471 0.12589 0.12525 0.12481 0.12556 0.12568 0.12413 0.12555 0.12522 0.12522 0.12539 0.12576 0.12547 0.12489 0.12472 0.12557 0.12555 0.1253 0.12543 0.12523 0.12571 0.12541 0.12502 0.12561 0.12545 0.12456 0.12528 0.12467 0.12524 0.12539 0.12551 0.12487 0.12531 0.12572 0.12558 0.12484 0.1254 0.12586 0.12543 0.12558 0.12421 0.12575 0.12589 0.12437 0.12538
0.12088 0.12008 0.12089 0.12078 0.12038 0.12169 0.12053 0.12063 0.12051 0.12103 0.12072 0.12101 0.12082 0.12002 0.12011 0.1205 0.1211 0.12056 0.12082 0.12117 0.12107 0.12078 0.12079 0.12045 0.12092 0.12054 0.12068 0.12053 0.12084 0.1208 0.12044 0.11975 0.12063 0.12098 0.12095 0.12003 0.12059 0.12086 0.12136 0.11898 0.11967 0.12098 0.12074 0.1207 0.12005 0.12052 0.11967 0.12068 0.1208 0.12078 0.12069 0.11972 0.12071 0.12084 0.12014 0.11996 0.12119 0.12052 0.1201 0.12088 0.12098 0.11934 0.12085 0.12048 0.12051 0.12071 0.12106 0.12077 0.12018 0.12001 0.12085 0.12085 0.12063 0.12072 0.12052 0.12104 0.12072 0.12031 0.12093 0.12077 0.11979 0.1206 0.11985 0.12051 0.1207 0.12083 0.12013 0.12065 0.12106 0.12089 0.12013 0.12071 0.12117 0.12072 0.12087 0.11946 0.12105 0.1212 0.11957 0.1207
0.11636 0.11547 0.11635 0.11623 0.11586 0.11718 0.11599 0.11608 0.11599 0.11652 0.11618 0.11645 0.11629 0.11549 0.11554 0.11595 0.11658 0.11603 0.11628 0.11662 0.11653 0.11623 0.11624 0.1159 0.11639 0.11598 0.11616 0.116 0.1163 0.11627 0.11591 0.11515 0.11609 0.11644 0.11643 0.11545 0.11605 0.1163 0.11685 0.11431 0.11506 0.11641 0.11619 0.11616 0.11545 0.11597 0.11507 0.11615 0.11628 0.11626 0.11614 0.11511 0.1162 0.11631 0.11556 0.11537 0.11664 0.11594 0.11556 0.11636 0.11644 0.1147 0.11632 0.1159 0.11595 0.11618 0.11652 0.11622 0.11562 0.11546 0.11629 0.11631 0.11612 0.11615 0.11597 0.11652 0.11619 0.11576 0.1164 0.11624 0.11518 0.11608 0.1152 0.11594 0.11616 0.1163 0.11555 0.11614 0.11655 0.11635 0.11558 0.11618 0.11664 0.11618 0.11631 0.11486 0.11651 0.11667 0.11494 0.11618
0.112 0.11103 0.11197 0.11185 0.11151 0.11284 0.11162 0.1117 0.11163 0.11218 0.11181 0.11207 0.11194 0.11112 0.11115 0.11158 0.11223 0.11168 0.11192 0.11224 0.11215 0.11184 0.11185 0.11152 0.11202 0.11158 0.1118 0.11164 0.11192 0.1119 0.11155 0.11073 0.11173 0.11207 0.11207 0.11104 0.11168 0.1119 0.1125 0.10981 0.11061 0.11201 0.1118 0.11179 0.11102 0.11159 0.11064 0.1118 0.11194 0.11191 0.11177 0.11067 0.11185 0.11195 0.11115 0.11094 0.11226 0.11154 0.11118 0.112 0.11207 0.11023 0.11194 0.11149 0.11157 0.11182 0.11214 0.11183 0.11123 0.11107 0.11189 0.11194 0.11177 0.11176 0.11159 0.11217 0.11183 0.11137 0.11204 0.11187 0.11074 0.11173 0.11071 0.11154 0.11179 0.11193 0.11114 0.1118 0.11221 0.11198 0.1112 0.11182 0.11227 0.1118 0.11193 0.11044 0.11214 0.1123 0.11047 0.11183
0.10782 0.10677 0.10778 0.10764 0.10734 0.10868 0.10744 0.1075 0.10745 0.10801 0.10763 0.10786 0.10776 0.10694 0.10693 0.10738 0.10805 0.1075 0.10773 0.10803 0.10795 0.10763 0.10765 0.10732 0.10783 0.10737 0.10763 0.10746 0.10772 0.10772 0.10736 0.10649 0.10754 0.10788 0.10789 0.10681 0.10748 0.10769 0.10833 0.10549 0.10635 0.10779 0.10758 0.1076 0.10676 0.10739 0.10639 0.10762 0.10777 0.10774 0.10757 0.10641 0.10768 0.10777 0.10691 0.1067 0.10806 0.10731 0.10699 0.10782 0.10788 0.10595 0.10775 0.10725 0.10736 0.10764 0.10794 0.10763 0.10703 0.10686 0.10768 0.10774 0.1076 0.10755 0.10738 0.108 0.10765 0.10717 0.10786 0.10769 0.10648 0.10755 0.1064 0.10731 0.10759 0.10775 0.10691 0.10763 0.10804 0.10779 0.107 0.10763 0.10809 0.1076 0.10771 0.10619 0.10794 0.10812 0.10618 0.10766
0.10382 0.1027 0.10376 0.10362 0.10336 0.1047 0.10343 0.10349 0.10346 0.10403 0.10363 0.10384 0.10376 0.10294 0.10291 0.10336 0.10406 0.1035 0.10372 0.10402 0.10394 0.10361 0.10363 0.1033 0.10383 0.10334 0.10364 0.10346 0.1037 0.10371 0.10336 0.10244 0.10355 0.10387 0.10389 0.10277 0.10347 0.10365 0.10435 0.10136 0.10228 0.10375 0.10356 0.1036 0.1027 0.10338 0.10234 0.10363 0.10379 0.10375 0.10356 0.10234 0.1037 0.10378 0.10287 0.10264 0.10405 0.10327 0.10298 0.10383 0.10387 0.10185 0.10375 0.1032 0.10333 0.10365 0.10393 0.10361 0.103 0.10285 0.10365 0.10374 0.10361 0.10352 0.10336 0.10401 0.10366 0.10315 0.10387 0.10369 0.10241 0.10357 0.10229 0.10327 0.10359 0.10375 0.10287 0.10366 0.10406 0.10379 0.10299 0.10363 0.10409 0.10359 0.10369 0.10214 0.10393 0.10411 0.10208 0.10367
0.10002 0.098816 0.099943 0.099795 0.099569 0.10091 0.099622 0.099667 0.099659 0.10024 0.099815 0.10001 0.099959 0.099133 0.099071 0.099541 0.10025 0.0997 0.099912 0.10019 0.10011 0.099783 0.099798 0.099481 0.10001 0.099507 0.099845 0.099657 0.099879 0.099903 0.099558 0.098575 0.099737 0.10006 0.10009 0.098922 0.099648 0.099814 0.10056 0.097429 0.098402 0.099906 0.099726 0.099783 0.09883 0.099553 0.098472 0.099824 0.099999 0.099956 0.099735 0.098468 0.099903 0.099975 0.099014 0.098781 0.10022 0.099425 0.099158 0.10002 0.10006 0.097953 0.099929 0.099347 0.099502 0.099842 0.10011 0.099786 0.099177 0.099019 0.09981 0.099917 0.099823 0.09968 0.099532 0.10021 0.099851 0.09932 0.10006 0.099889 0.098531 0.09977 0.098364 0.099423 0.099775 0.099937 0.099014 0.099868 0.10028 0.099972 0.09917 0.099823 0.10028 0.099771 0.099854 0.098279 0.10011 0.1003 0.098179 0.099874
0.096405 0.095133 0.096316 0.096162 0.095972 0.09731 0.096006 0.09604 0.096053 0.096649 0.096199 0.096376 0.09635 0.095522 0.095431 0.095914 0.096646 0.096092 0.096294 0.096554 0.096485 0.096147 0.096163 0.095853 0.096395 0.095867 0.096242 0.096047 0.09625 0.096287 0.095946 0.094912 0.096123 0.096437 0.096475 0.095269 0.096023 0.096169 0.096956 0.093696 0.09472 0.096255 0.096087 0.096164 0.095157 0.095925 0.094804 0.096216 0.096402 0.096355 0.096109 0.094789 0.096304 0.096365 0.095357 0.095115 0.096592 0.095773 0.095536 0.096414 0.096436 0.094251 0.096308 0.095686 0.095866 0.096232 0.096479 0.096154 0.095544 0.095389 0.096166 0.096294 0.096224 0.096038 0.095899 0.09661 0.096241 0.095688 0.096451 0.096277 0.09485 0.096167 0.094639 0.095771 0.096155 0.096323 0.095358 0.096276 0.09668 0.096351 0.095545 0.096208 0.09666 0.096145 0.096215 0.094615 0.096487 0.096681 0.094473 0.096271
0.092989 0.091647 0.092885 0.092724 0.09257 0.093905 0.092586 0.092609 0.092641 0.093248 0.092778 0.092936 0.092936 0.092108 0.091988 0.092483 0.093232 0.092679 0.092871 0.093115 0.093051 0.092708 0.092725 0.092421 0.092971 0.092422 0.092834 0.092632 0.092816 0.092865 0.09253 0.091446 0.092705 0.09301 0.093059 0.091814 0.092594 0.092719 0.09355 0.090164 0.091237 0.0928 0.092644 0.09274 0.09168 0.092493 0.091334 0.092804 0.092999 0.092948 0.092678 0.091309 0.0929 0.092951 0.091898 0.091646 0.093157 0.092318 0.09211 0.093 0.093009 0.090748 0.092881 0.092223 0.092426 0.092817 0.093046 0.092718 0.092108 0.091955 0.092718 0.092866 0.092821 0.092592 0.092462 0.093202 0.092825 0.092253 0.093035 0.09286 0.091367 0.09276 0.091113 0.092316 0.09273 0.092903 0.0919 0.092878 0.093279 0.092926 0.092116 0.092789 0.093238 0.092714 0.092771 0.09115 0.093057 0.093257 0.090967 0.092864
0.089768 0.08836 0.089648 0.089482 0.089363 0.090694 0.08936 0.089372 0.089425 0.090041 0.089552 0.089691 0.089715 0.088889 0.088742 0.089248 0.090012 0.089461 0.089642 0.089871 0.089812 0.089463 0.089481 0.089184 0.089742 0.089174 0.08962 0.089412 0.089578 0.089638 0.089309 0.088178 0.089481 0.089777 0.089837 0.088555 0.08936 0.089465 0.090337 0.086832 0.087952 0.08954 0.089396 0.089511 0.088402 0.089256 0.088063 0.089586 0.08979 0.089736 0.089443 0.088026 0.08969 0.08973 0.088635 0.088375 0.089916 0.089058 0.08888 0.08978 0.089776 0.087444 0.089649 0.088955 0.089182 0.089596 0.089808 0.089477 0.088867 0.088717 0.089465 0.089632 0.089612 0.089341 0.089221 0.089988 0.089604 0.089013 0.089813 0.089637 0.088082 0.089546 0.087786 0.089056 0.0895 0.089678 0.088638 0.089674 0.090071 0.089695 0.088883 0.089564 0.09001 0.089478 0.089522 0.087883 0.089821 0.090027 0.087659 0.08965
0.086738 0.085268 0.086604 0.086432 0.086348 0.087673 0.086326 0.086329 0.0864 0.087024 0.086518 0.086638 0.086687 0.085862 0.085689 0.086205 0.086984 0.086435 0.086606 0.086819 0.086765 0.086411 0.086431 0.08614 0.086705 0.086118 0.086598 0.086384 0.086532 0.086604 0.086281 0.085104 0.086449 0.086737 0.086807 0.08549 0.086319 0.086404 0.087315 0.083699 0.084863 0.086473 0.086341 0.086474 0.085318 0.086212 0.084986 0.08656 0.086773 0.086716 0.0864 0.084939 0.086672 0.086702 0.085566 0.085299 0.086867 0.085992 0.085843 0.086752 0.086735 0.084337 0.08661 0.085882 0.08613 0.086568 0.086762 0.086428 0.08582 0.085673 0.086406 0.08659 0.086594 0.086283 0.086172 0.086965 0.086575 0.085967 0.086784 0.086607 0.084992 0.086525 0.084656 0.085991 0.086463 0.086645 0.085571 0.086661 0.087054 0.086656 0.085843 0.086532 0.086973 0.086434 0.086467 0.084811 0.086777 0.086989 0.084549 0.086629
0.083896 0.082367 0.083748 0.083571 0.083521 0.084838 0.083482 0.083474 0.083564 0.084195 0.083672 0.083774 0.083847 0.083025 0.082826 0.083351 0.084143 0.083597 0.083758 0.083956 0.083906 0.083549 0.083569 0.083285 0.083856 0.083252 0.083764 0.083545 0.083674 0.083757 0.08344 0.082222 0.083606 0.083885 0.083965 0.082617 0.083467 0.083532 0.08448 0.080761 0.081966 0.083596 0.083476 0.083625 0.082426 0.083357 0.082101 0.083723 0.083943 0.083883 0.083545 0.082044 0.083841 0.083861 0.082689 0.082414 0.084007 0.083117 0.082995 0.083912 0.083883 0.081424 0.083759 0.082999 0.083269 0.083728 0.083904 0.083568 0.082963 0.082818 0.083536 0.083738 0.083764 0.083415 0.083313 0.084129 0.083734 0.08311 0.083942 0.083765 0.082095 0.083691 0.08172 0.083115 0.083614 0.0838 0.082694 0.083836 0.084225 0.083806 0.082992 0.083688 0.084125 0.08358 0.0836 0.081931 0.083922 0.084139 0.081631 0.083795
0.081237 0.079653 0.081076 0.080895 0.080876 0.082185 0.08082 0.080803 0.08091 0.081548 0.08101 0.081094 0.08119 0.080371 0.080148 0.080681 0.081485 0.080943 0.081094 0.081276 0.081231 0.08087 0.080892 0.080614 0.08119 0.080571 0.081113 0.080889 0.081001 0.081094 0.080784 0.079527 0.080946 0.081216 0.081306 0.079928 0.080798 0.080845 0.081827 0.078014 0.079257 0.080904 0.080794 0.080961 0.07972 0.080686 0.079403 0.081068 0.081296 0.081232 0.080875 0.079337 0.081193 0.081204 0.079996 0.079715 0.08133 0.080426 0.080332 0.081255 0.081214 0.078699 0.081091 0.080302 0.080591 0.081071 0.081229 0.080893 0.08029 0.080148 0.08085 0.081068 0.081117 0.080731 0.080638 0.081476 0.081076 0.080437 0.081283 0.081105 0.079384 0.081041 0.078973 0.080425 0.080948 0.081138 0.080003 0.081193 0.081578 0.081139 0.080326 0.081027 0.081459 0.080909 0.080917 0.079238 0.08125 0.081471 0.078902 0.081144
0.078755 0.077121 0.078581 0.078396 0.078409 0.079707 0.078337 0.07831 0.078434 0.079077 0.078525 0.078591 0.078709 0.077895 0.077649 0.078189 0.079004 0.078465 0.078606 0.078774 0.078734 0.078369 0.078392 0.078122 0.078702 0.078068 0.078639 0.07841 0.078505 0.078608 0.078304 0.077012 0.078463 0.078725 0.078823 0.07742 0.078307 0.078336 0.07935 0.07545 0.076728 0.07839 0.078291 0.078473 0.077195 0.078194 0.076885 0.07859 0.078825 0.078759 0.078382 0.07681 0.078722 0.078723 0.077484 0.077196 0.07883 0.077914 0.077846 0.078774 0.078723 0.076157 0.078601 0.077784 0.078092 0.07859 0.078733 0.078395 0.077796 0.077657 0.078342 0.078577 0.078647 0.078226 0.078141 0.078999 0.078595 0.077943 0.078801 0.078623 0.076855 0.078567 0.076409 0.077913 0.07846 0.078654 0.077491 0.078727 0.079106 0.078649 0.077838 0.078543 0.07897 0.078416 0.078413 0.076725 0.078755 0.078981 0.076355 0.07867
0.076442 0.074762 0.076257 0.076068 0.076111 0.077398 0.076023 0.075988 0.076128 0.076775 0.07621 0.07626 0.076399 0.07559 0.075322 0.075868 0.076692 0.076157 0.076289 0.076442 0.076406 0.07604 0.076063 0.0758 0.076383 0.075737 0.076334 0.076101 0.076179 0.076292 0.075995 0.07467 0.076151 0.076404 0.07651 0.075084 0.075987 0.075998 0.077041 0.073064 0.074374 0.076047 0.075959 0.076156 0.074843 0.075872 0.074541 0.076282 0.076523 0.076454 0.07606 0.074457 0.07642 0.076412 0.075144 0.074851 0.076501 0.075575 0.075532 0.076463 0.076401 0.07379 0.076281 0.075439 0.075764 0.07628 0.076406 0.076068 0.075473 0.075337 0.076006 0.076255 0.076345 0.075892 0.075816 0.076692 0.076284 0.07562 0.076489 0.076311 0.0745 0.076263 0.074021 0.075574 0.076143 0.076339 0.075152 0.07643 0.076804 0.076329 0.075521 0.076229 0.076651 0.076093 0.07608 0.074385 0.076431 0.07666 0.073984 0.076365
0.074292 0.072569 0.074096 0.073903 0.073974 0.07525 0.073872 0.073829 0.073983 0.074634 0.074057 0.074092 0.07425 0.073447 0.073158 0.07371 0.074541 0.074011 0.074134 0.074273 0.074242 0.073873 0.073898 0.073641 0.074227 0.073569 0.07419 0.073954 0.074017 0.074138 0.073848 0.072493 0.074001 0.074245 0.074359 0.072912 0.07383 0.073824 0.074894 0.070847 0.072186 0.073869 0.073791 0.074001 0.072657 0.073713 0.072362 0.074135 0.074383 0.074312 0.073901 0.07227 0.074279 0.074263 0.072969 0.072671 0.074335 0.073399 0.073381 0.074314 0.074242 0.071591 0.074123 0.073258 0.0736 0.074132 0.074242 0.073904 0.073314 0.073181 0.073833 0.074096 0.074206 0.073721 0.073653 0.074546 0.074135 0.07346 0.074338 0.074161 0.072311 0.07412 0.071802 0.073399 0.073988 0.074186 0.072977 0.074294 0.074663 0.074172 0.073367 0.074078 0.074494 0.073933 0.07391 0.072212 0.074269 0.074502 0.071781 0.074222
0.072295 0.070534 0.072089 0.071893 0.071991 0.073254 0.071875 0.071824 0.071993 0.072645 0.072059 0.072078 0.072255 0.071458 0.071151 0.071706 0.072544 0.072019 0.072133 0.072259 0.072232 0.071862 0.071887 0.071638 0.072225 0.071557 0.0722 0.071961 0.072009 0.072139 0.071854 0.070474 0.072004 0.07224 0.072362 0.070897 0.071827 0.071806 0.0729 0.068791 0.070156 0.071845 0.071778 0.072001 0.070628 0.071708 0.070341 0.072142 0.072395 0.072322 0.071896 0.070241 0.072291 0.072267 0.07095 0.070648 0.072323 0.07138 0.071384 0.072319 0.072237 0.069551 0.07212 0.071233 0.07159 0.072137 0.072233 0.071895 0.07131 0.071179 0.071816 0.072092 0.072219 0.071706 0.071646 0.072552 0.07214 0.071456 0.072341 0.072164 0.07028 0.072131 0.069742 0.071379 0.071987 0.072188 0.070959 0.07231 0.072674 0.072169 0.071368 0.07208 0.072491 0.071928 0.071895 0.070195 0.072262 0.072497 0.069736 0.072232
0.070443 0.068648 0.070227 0.070029 0.070152 0.071401 0.070023 0.069965 0.070146 0.0708 0.070205 0.07021 0.070404 0.069614 0.069289 0.069849 0.070691 0.070172 0.070277 0.070391 0.070367 0.069996 0.070022 0.06978 0.070368 0.06969 0.070355 0.070112 0.070147 0.070284 0.070006 0.068602 0.070153 0.070381 0.070509 0.069029 0.06997 0.069934 0.071049 0.066888 0.068275 0.069969 0.06991 0.070145 0.068748 0.06985 0.068468 0.070294 0.070552 0.070476 0.070037 0.068361 0.070448 0.070416 0.069078 0.068773 0.070456 0.069507 0.069533 0.070468 0.070377 0.067661 0.070261 0.069356 0.069727 0.070287 0.070369 0.070032 0.069452 0.069324 0.069945 0.070232 0.070376 0.069837 0.069784 0.070703 0.07029 0.069597 0.070489 0.070312 0.068398 0.070286 0.067834 0.069507 0.070131 0.070334 0.069088 0.070471 0.070829 0.070311 0.069515 0.070228 0.070633 0.070068 0.070026 0.068327 0.070399 0.070637 0.067842 0.070386
0.068726 0.066901 0.068502 0.068302 0.068447 0.069683 0.068307 0.068242 0.068436 0.06909 0.068487 0.068479 0.068689 0.067906 0.067565 0.068127 0.068973 0.06846 0.068557 0.068659 0.068639 0.068268 0.068294 0.068058 0.068646 0.067962 0.068644 0.068399 0.068421 0.068565 0.068294 0.066869 0.068437 0.068657 0.068791 0.067299 0.068249 0.068199 0.069333 0.065127 0.066533 0.06823 0.06818 0.068426 0.067006 0.068128 0.066734 0.068581 0.068843 0.068766 0.068314 0.066621 0.068739 0.0687 0.067345 0.067036 0.068726 0.067772 0.067818 0.068752 0.068653 0.065912 0.068539 0.067617 0.068001 0.068572 0.068641 0.068305 0.067731 0.067606 0.068211 0.068509 0.068669 0.068106 0.06806 0.068989 0.068574 0.067875 0.068772 0.068596 0.066655 0.068576 0.066068 0.067772 0.068411 0.068616 0.067356 0.068766 0.069118 0.068589 0.067798 0.068511 0.06891 0.068345 0.068294 0.066597 0.068673 0.068912 0.066089 0.068676
0.067135 0.065285 0.066903 0.066702 0.066869 0.06809 0.066718 0.066646 0.066851 0.067505 0.066895 0.066875 0.067099 0.066325 0.065969 0.066533 0.067382 0.066874 0.066964 0.067054 0.067037 0.066666 0.066693 0.066464 0.067051 0.06636 0.067059 0.066813 0.066822 0.066972 0.066707 0.065266 0.066848 0.06706 0.0672 0.065697 0.066654 0.066592 0.067742 0.063499 0.064922 0.066619 0.066577 0.066833 0.065395 0.066533 0.065129 0.066994 0.06726 0.067181 0.066718 0.06501 0.067156 0.06711 0.06574 0.065429 0.067122 0.066166 0.06623 0.067162 0.067056 0.064295 0.066943 0.066007 0.066402 0.066984 0.06704 0.066706 0.066137 0.066015 0.066605 0.066912 0.067087 0.066502 0.066462 0.067401 0.066985 0.06628 0.06718 0.067006 0.065042 0.066992 0.064434 0.066166 0.066818 0.067024 0.065752 0.067186 0.067533 0.066993 0.066208 0.06692 0.067313 0.066748 0.06669 0.064997 0.067074 0.067315 0.064467 0.067091
0.065661 0.063789 0.065422 0.065219 0.065406 0.066613 0.065245 0.065168 0.065382 0.066036 0.065421 0.065389 0.065626 0.06486 0.064491 0.065056 0.065906 0.065404 0.065487 0.065567 0.065553 0.065183 0.06521 0.064987 0.065573 0.064877 0.065591 0.065342 0.06534 0.065496 0.065237 0.063782 0.065375 0.06558 0.065725 0.064215 0.065177 0.065103 0.066267 0.061995 0.063432 0.065127 0.065093 0.065357 0.063903 0.065055 0.063645 0.065524 0.065792 0.065712 0.06524 0.06352 0.065689 0.065637 0.064255 0.063942 0.065637 0.064678 0.064759 0.065689 0.065576 0.062799 0.065465 0.064516 0.064921 0.065512 0.065556 0.065224 0.064662 0.064542 0.065117 0.065433 0.06562 0.065016 0.064982 0.065928 0.065513 0.064804 0.065706 0.065533 0.06355 0.065525 0.062922 0.064678 0.065342 0.065548 0.064267 0.065722 0.066063 0.065515 0.064736 0.065446 0.065833 0.065269 0.065204 0.063516 0.065591 0.065833 0.062968 0.065622
0.064294 0.062404 0.064049 0.063844 0.064049 0.065242 0.06388 0.063798 0.064021 0.064673 0.064053 0.064011 0.06426 0.063502 0.063122 0.063687 0.064537 0.064041 0.064118 0.064188 0.064177 0.063807 0.063835 0.063618 0.064203 0.063503 0.064228 0.063979 0.063967 0.064128 0.063875 0.062408 0.064009 0.064207 0.064357 0.062841 0.063808 0.063723 0.064899 0.060604 0.062052 0.063743 0.063716 0.063988 0.062522 0.063686 0.06227 0.06416 0.064431 0.064349 0.063869 0.062141 0.064328 0.064271 0.062879 0.062564 0.064259 0.0633 0.063397 0.064322 0.064203 0.061416 0.064094 0.063135 0.063549 0.064147 0.064181 0.06385 0.063294 0.063177 0.063738 0.064061 0.064261 0.063639 0.063611 0.064562 0.064148 0.063435 0.064338 0.064166 0.062169 0.064164 0.061524 0.0633 0.063973 0.06418 0.062891 0.064364 0.0647 0.064144 0.063372 0.064079 0.06446 0.063898 0.063826 0.062146 0.064217 0.06446 0.06158 0.06426
0.063024 0.06112 0.062774 0.062569 0.06279 0.063967 0.062612 0.062526 0.062757 0.063407 0.062784 0.062732 0.062992 0.062243 0.061852 0.062416 0.063266 0.062776 0.062846 0.062907 0.062899 0.062531 0.062559 0.062347 0.06293 0.062227 0.062964 0.062714 0.062692 0.062857 0.06261 0.061134 0.062742 0.062933 0.063086 0.061568 0.062537 0.062443 0.063627 0.059318 0.060774 0.06246 0.062439 0.062718 0.061241 0.062415 0.060996 0.062894 0.063166 0.063084 0.062596 0.060863 0.063064 0.063002 0.061603 0.061287 0.062979 0.062021 0.062132 0.063053 0.062929 0.060135 0.062821 0.061854 0.062275 0.062879 0.062903 0.062575 0.062025 0.061911 0.062458 0.062788 0.062998 0.062361 0.062338 0.063294 0.06288 0.062165 0.063068 0.062898 0.06089 0.0629 0.06023 0.062021 0.062703 0.06291 0.061616 0.063103 0.063433 0.062871 0.062106 0.06281 0.063186 0.062625 0.062547 0.060875 0.06294 0.063184 0.060295 0.062995
0.061843 0.059928 0.061588 0.061383 0.061618 0.062781 0.061434 0.061343 0.061581 0.062228 0.061603 0.061543 0.061812 0.061071 0.060672 0.061235 0.062083 0.061599 0.061664 0.061716 0.061711 0.061344 0.061372 0.061166 0.061746 0.061042 0.061787 0.061537 0.061506 0.061675 0.061434 0.059952 0.061562 0.061748 0.061904 0.060385 0.061356 0.061252 0.062444 0.058126 0.059587 0.061266 0.061252 0.061537 0.060053 0.061233 0.059813 0.061716 0.06199 0.061907 0.061413 0.059676 0.061888 0.061822 0.060418 0.060102 0.061789 0.060833 0.060957 0.061872 0.061743 0.058947 0.061637 0.060664 0.061091 0.0617 0.061715 0.061389 0.060846 0.060735 0.061268 0.061604 0.061823 0.061173 0.061155 0.062113 0.0617 0.060985 0.061887 0.061717 0.059702 0.061724 0.059029 0.060833 0.061521 0.061728 0.060431 0.061929 0.062254 0.061687 0.060929 0.06163 0.061999 0.061441 0.061358 0.059696 0.061753 0.061997 0.059104 0.061818
0.060741 0.05882 0.060483 0.060277 0.060526 0.061673 0.060335 0.060241 0.060484 0.061128 0.060502 0.060434 0.060711 0.059979 0.059573 0.060134 0.06098 0.060502 0.060561 0.060606 0.060603 0.060238 0.060266 0.060066 0.060642 0.059938 0.060689 0.060439 0.060401 0.060573 0.060337 0.058851 0.060463 0.060642 0.060802 0.059284 0.060254 0.060143 0.061339 0.057019 0.058484 0.060154 0.060145 0.060435 0.058946 0.060131 0.058713 0.060617 0.060892 0.060808 0.06031 0.058573 0.060791 0.060721 0.059314 0.058998 0.06068 0.059726 0.059861 0.060771 0.060638 0.057843 0.060533 0.059556 0.059988 0.060601 0.060608 0.060284 0.059748 0.059638 0.060159 0.060499 0.060727 0.060066 0.060053 0.061012 0.060601 0.059885 0.060785 0.060617 0.058597 0.060627 0.057914 0.059726 0.060419 0.060626 0.059328 0.060834 0.061154 0.060583 0.059833 0.060529 0.060893 0.060338 0.06025 0.058599 0.060646 0.06089 0.057996 0.06072
0.05971 0.057785 0.059449 0.059243 0.059503 0.060636 0.059307 0.05921 0.059458 0.060099 0.059472 0.059397 0.059682 0.058958 0.058545 0.059105 0.059947 0.059475 0.05953 0.059568 0.059567 0.059204 0.059232 0.059037 0.05961 0.058905 0.059662 0.059413 0.059367 0.059542 0.059311 0.057824 0.059434 0.059608 0.05977 0.058255 0.059224 0.059106 0.060305 0.055989 0.057454 0.059115 0.059111 0.059405 0.057914 0.059102 0.057686 0.059589 0.059865 0.059781 0.059279 0.057543 0.059764 0.059691 0.058284 0.057968 0.059642 0.058692 0.058837 0.059741 0.059604 0.056813 0.059501 0.05852 0.058957 0.059572 0.059572 0.05925 0.058721 0.058614 0.059123 0.059467 0.059701 0.059032 0.059022 0.059981 0.059572 0.058857 0.059754 0.059587 0.057566 0.059601 0.056874 0.058692 0.059389 0.059596 0.058297 0.059809 0.060124 0.05955 0.058808 0.0595 0.059858 0.059306 0.059214 0.057576 0.059611 0.059854 0.056963 0.059693
0.058742 0.056816 0.058479 0.058273 0.058543 0.059661 0.058342 0.058242 0.058495 0.059131 0.058505 0.058424 0.058714 0.058 0.057582 0.058139 0.058977 0.058511 0.058561 0.058593 0.058594 0.058233 0.058262 0.058071 0.05864 0.057937 0.058698 0.058449 0.058397 0.058574 0.058348 0.056862 0.058469 0.058638 0.058802 0.057291 0.058257 0.058133 0.059333 0.055027 0.05649 0.05814 0.05814 0.058438 0.056946 0.058135 0.056724 0.058624 0.0589 0.058815 0.058311 0.056579 0.0588 0.058723 0.057318 0.057003 0.058667 0.057722 0.057876 0.058773 0.058633 0.055851 0.058532 0.05755 0.057989 0.058606 0.058599 0.058281 0.057758 0.057653 0.05815 0.058497 0.058738 0.058061 0.058055 0.059012 0.058605 0.057892 0.058785 0.05862 0.056601 0.058637 0.055902 0.057723 0.058422 0.058628 0.057332 0.058846 0.059156 0.058581 0.057846 0.058533 0.058886 0.058337 0.058242 0.056617 0.058639 0.058881 0.055997 0.058728
0.057829 0.055905 0.057564 0.057359 0.057636 0.05874 0.057432 0.05733 0.057586 0.058218 0.057593 0.057507 0.057802 0.057096 0.056674 0.057228 0.058061 0.057602 0.057648 0.057674 0.057677 0.057319 0.057347 0.057161 0.057725 0.057024 0.057787 0.057539 0.057482 0.057661 0.057439 0.055956 0.057558 0.057722 0.057887 0.056383 0.057346 0.057216 0.058416 0.054124 0.055584 0.057222 0.057226 0.057525 0.056036 0.057224 0.055819 0.057713 0.057988 0.057904 0.057398 0.055672 0.05789 0.057811 0.056408 0.056095 0.057749 0.056809 0.056971 0.05786 0.057717 0.054946 0.057617 0.056636 0.057078 0.057695 0.057682 0.057367 0.05685 0.056747 0.057234 0.057583 0.057828 0.057146 0.057143 0.058098 0.057694 0.056983 0.057871 0.057708 0.055693 0.057728 0.05499 0.056809 0.057509 0.057714 0.056422 0.057937 0.058243 0.057666 0.05694 0.057621 0.057969 0.057424 0.057326 0.055714 0.057722 0.057964 0.05509 0.057818
0.056963 0.055043 0.056697 0.056493 0.056777 0.057866 0.05657 0.056466 0.056724 0.057351 0.056729 0.056638 0.056937 0.056239 0.055815 0.056365 0.057193 0.056739 0.056782 0.056804 0.056807 0.056452 0.056481 0.056298 0.056858 0.05616 0.056924 0.056677 0.056616 0.056796 0.056578 0.0551 0.056695 0.056854 0.057021 0.055524 0.056482 0.056349 0.057545 0.053273 0.054728 0.056352 0.05636 0.056661 0.055176 0.056361 0.054963 0.05685 0.057124 0.05704 0.056533 0.054816 0.057026 0.056945 0.055548 0.055236 0.056878 0.055944 0.056113 0.056994 0.05685 0.054093 0.056751 0.055772 0.056214 0.056831 0.056813 0.056501 0.055991 0.05589 0.056367 0.056716 0.056966 0.05628 0.05628 0.057231 0.05683 0.056122 0.057005 0.056843 0.054835 0.056865 0.054129 0.055945 0.056645 0.056849 0.055562 0.057075 0.057376 0.0568 0.056081 0.056757 0.057099 0.056559 0.056458 0.054861 0.056854 0.057094 0.054233 0.056954
0.056137 0.054225 0.055871 0.055668 0.055957 0.057033 0.055748 0.055643 0.055903 0.056525 0.055905 0.055811 0.056112 0.055423 0.054998 0.055543 0.056365 0.055917 0.055957 0.055975 0.055979 0.055627 0.055656 0.055477 0.056032 0.055338 0.056101 0.055855 0.05579 0.055971 0.055757 0.054285 0.055872 0.056028 0.056195 0.054707 0.055659 0.055523 0.056715 0.052467 0.053914 0.055525 0.055535 0.055837 0.054358 0.055539 0.05415 0.056027 0.0563 0.056216 0.05571 0.054001 0.056203 0.05612 0.054729 0.054419 0.056049 0.055122 0.055295 0.056169 0.056023 0.053282 0.055926 0.054949 0.055392 0.056007 0.055985 0.055676 0.055172 0.055073 0.055541 0.055891 0.056143 0.055456 0.055458 0.056404 0.056006 0.055302 0.056179 0.056019 0.05402 0.056043 0.053313 0.055123 0.055821 0.056024 0.054744 0.056253 0.056549 0.055974 0.055264 0.055933 0.056271 0.055735 0.055632 0.05405 0.056026 0.056265 0.05342 0.056131
0.055346 0.053443 0.055079 0.054878 0.055171 0.056233 0.054961 0.054854 0.055115 0.055732 0.055115 0.055018 0.055321 0.054641 0.054215 0.054756 0.055572 0.05513 0.055167 0.055181 0.055186 0.054837 0.054866 0.05469 0.055241 0.054551 0.055312 0.055068 0.054999 0.055181 0.05497 0.053507 0.055083 0.055235 0.055403 0.053925 0.054871 0.054732 0.055919 0.051698 0.053137 0.054733 0.054746 0.055048 0.053577 0.054752 0.053372 0.055237 0.05551 0.055425 0.054921 0.053223 0.055413 0.05533 0.053946 0.053638 0.055255 0.054335 0.054512 0.055377 0.055231 0.052509 0.055135 0.054163 0.054605 0.055218 0.055192 0.054886 0.054389 0.054291 0.05475 0.0551 0.055355 0.054667 0.05467 0.055611 0.055216 0.054517 0.055387 0.055229 0.053241 0.055255 0.052534 0.054336 0.055032 0.055233 0.053961 0.055464 0.055756 0.055183 0.05448 0.055144 0.055477 0.054945 0.054841 0.053275 0.055233 0.05547 0.052644 0.055341
0.054583 0.052692 0.054317 0.054117 0.054412 0.055461 0.054201 0.054095 0.054356 0.054967 0.054354 0.054255 0.054559 0.053887 0.053461 0.053998 0.054807 0.05437 0.054405 0.054415 0.054422 0.054076 0.054105 0.053933 0.054478 0.053792 0.054551 0.054308 0.054237 0.054419 0.054212 0.052758 0.054323 0.054472 0.054639 0.053173 0.054112 0.05397 0.055151 0.050961 0.052389 0.05397 0.053985 0.054287 0.052825 0.053993 0.052624 0.054476 0.054747 0.054663 0.05416 0.052475 0.054652 0.054567 0.053193 0.052887 0.054489 0.053577 0.053758 0.054614 0.054467 0.051766 0.054373 0.053406 0.053847 0.054456 0.054428 0.054125 0.053634 0.053538 0.053989 0.054338 0.054594 0.053907 0.053912 0.054846 0.054455 0.053761 0.054624 0.054467 0.052492 0.054494 0.051787 0.053578 0.054271 0.054471 0.053207 0.054702 0.05499 0.05442 0.053726 0.054382 0.054711 0.054184 0.054079 0.052529 0.054469 0.054704 0.051899 0.05458
0.053843 0.051965 0.053578 0.053379 0.053676 0.054712 0.053465 0.053358 0.053619 0.054224 0.053616 0.053515 0.053819 0.053155 0.05273 0.053262 0.054064 0.053632 0.053666 0.053674 0.053681 0.053339 0.053367 0.053198 0.053738 0.053057 0.053812 0.053572 0.053499 0.05368 0.053476 0.052033 0.053585 0.053731 0.053898 0.052444 0.053375 0.053232 0.054405 0.050249 0.051666 0.053232 0.053248 0.053549 0.052097 0.053258 0.0519 0.053738 0.054007 0.053923 0.053423 0.051752 0.053912 0.053827 0.052463 0.05216 0.053747 0.052843 0.053026 0.053874 0.053726 0.051049 0.053633 0.052673 0.053112 0.053718 0.053687 0.053387 0.052902 0.052808 0.053251 0.053599 0.053855 0.05317 0.053177 0.054104 0.053716 0.053028 0.053883 0.053728 0.051768 0.053756 0.051065 0.052844 0.053534 0.053732 0.052478 0.053963 0.054248 0.05368 0.052994 0.053644 0.053968 0.053447 0.053341 0.051807 0.053728 0.053961 0.051179 0.053841
0.053121 0.051257 0.052857 0.05266 0.052958 0.053981 0.052747 0.05264 0.0529 0.053499 0.052896 0.052794 0.053097 0.052441 0.052018 0.052545 0.053339 0.052913 0.052945 0.052951 0.052959 0.05262 0.052648 0.052481 0.053016 0.052341 0.053091 0.052853 0.052779 0.052959 0.052758 0.051327 0.052866 0.053009 0.053175 0.051734 0.052657 0.052514 0.053678 0.049558 0.050963 0.052512 0.05253 0.052829 0.051389 0.052541 0.051196 0.053017 0.053284 0.053201 0.052704 0.051048 0.053191 0.053105 0.051753 0.051452 0.053024 0.052128 0.052312 0.053152 0.053004 0.050351 0.052912 0.051959 0.052396 0.052997 0.052965 0.052668 0.052189 0.052096 0.052532 0.052878 0.053134 0.052452 0.05246 0.053379 0.052996 0.052313 0.05316 0.053007 0.051063 0.053036 0.050364 0.052129 0.052814 0.05301 0.051767 0.053242 0.053522 0.052959 0.05228 0.052924 0.053244 0.052727 0.052622 0.051104 0.053005 0.053237 0.050479 0.05312
0.052412 0.050565 0.05215 0.051954 0.052252 0.053264 0.052042 0.051935 0.052194 0.052787 0.05219 0.052087 0.052389 0.051741 0.05132 0.051842 0.052629 0.052207 0.052237 0.052242 0.05225 0.051915 0.051943 0.051779 0.052308 0.051639 0.052383 0.052147 0.052073 0.052252 0.052054 0.050635 0.05216 0.052301 0.052466 0.051038 0.051953 0.051809 0.052964 0.048883 0.050274 0.051807 0.051826 0.052124 0.050696 0.051837 0.050505 0.05231 0.052575 0.052493 0.051999 0.050358 0.052482 0.052397 0.051056 0.050759 0.052315 0.051428 0.051612 0.052443 0.052296 0.049668 0.052205 0.05126 0.051693 0.05229 0.052257 0.051963 0.051489 0.051398 0.051827 0.052171 0.052426 0.051749 0.051757 0.052669 0.052288 0.051612 0.052451 0.0523 0.050374 0.052329 0.049679 0.051429 0.052108 0.052303 0.051071 0.052533 0.05281 0.052251 0.05158 0.052217 0.052533 0.052022 0.051916 0.050415 0.052297 0.052526 0.049795 0.052412
0.051713 0.049883 0.051453 0.05126 0.051556 0.052556 0.051347 0.051241 0.051498 0.052085 0.051493 0.05139 0.051691 0.051049 0.050633 0.051149 0.051927 0.051511 0.05154 0.051544 0.051552 0.05122 0.051248 0.051086 0.05161 0.050948 0.051685 0.051452 0.051376 0.051554 0.051359 0.049954 0.051464 0.051603 0.051766 0.050353 0.051258 0.051115 0.052259 0.04822 0.049597 0.051113 0.051132 0.051428 0.050014 0.051144 0.049826 0.051613 0.051875 0.051793 0.051304 0.049679 0.051783 0.051698 0.050371 0.050076 0.051616 0.050738 0.050922 0.051744 0.051598 0.048997 0.051508 0.050572 0.051001 0.051593 0.051559 0.051268 0.0508 0.05071 0.051133 0.051474 0.051728 0.051056 0.051065 0.051967 0.051591 0.050922 0.051752 0.051602 0.049695 0.051632 0.049006 0.050739 0.051412 0.051605 0.050385 0.051834 0.052108 0.051554 0.05089 0.05152 0.051833 0.051327 0.051222 0.049737 0.051598 0.051825 0.049121 0.051714
0.051021 0.049209 0.050763 0.050571 0.050866 0.051855 0.050659 0.050553 0.050809 0.051389 0.050803 0.050701 0.050999 0.050365 0.049951 0.050462 0.051233 0.050821 0.050849 0.050853 0.050861 0.050532 0.05056 0.0504 0.050918 0.050263 0.050994 0.050762 0.050687 0.050863 0.050671 0.04928 0.050774 0.050911 0.051073 0.049675 0.05057 0.050428 0.051561 0.047564 0.048926 0.050426 0.050445 0.050738 0.049338 0.050458 0.049153 0.050922 0.051181 0.051101 0.050615 0.049008 0.051091 0.051006 0.049692 0.0494 0.050924 0.050055 0.050238 0.051051 0.050906 0.048333 0.050818 0.04989 0.050316 0.050902 0.050867 0.05058 0.050117 0.050028 0.050446 0.050784 0.051036 0.05037 0.050379 0.051272 0.0509 0.050237 0.051059 0.050911 0.049023 0.05094 0.048341 0.050056 0.050723 0.050913 0.049706 0.051141 0.051412 0.050863 0.050207 0.05083 0.051139 0.050638 0.050534 0.049065 0.050907 0.051131 0.048456 0.051022
0.050332 0.048539 0.050077 0.049887 0.050179 0.051158 0.049974 0.049869 0.050122 0.050697 0.050116 0.050015 0.05031 0.049683 0.049274 0.049779 0.050542 0.050134 0.050162 0.050165 0.050173 0.049849 0.049876 0.049718 0.05023 0.049582 0.050305 0.050076 0.050002 0.050176 0.049986 0.04861 0.050088 0.050223 0.050384 0.049 0.049886 0.049745 0.050867 0.046914 0.04826 0.049743 0.049762 0.050052 0.048667 0.049775 0.048484 0.050234 0.050491 0.050411 0.049931 0.048341 0.050401 0.050318 0.049017 0.048729 0.050236 0.049376 0.049558 0.050362 0.050218 0.047673 0.050131 0.049213 0.049635 0.050214 0.05018 0.049895 0.049438 0.04935 0.049763 0.050097 0.050347 0.049687 0.049697 0.050581 0.050213 0.049557 0.05037 0.050223 0.048355 0.050253 0.047681 0.049377 0.050037 0.050226 0.049031 0.050451 0.050719 0.050175 0.049527 0.050143 0.050448 0.049953 0.049849 0.048398 0.050219 0.050441 0.047794 0.050333
0.049644 0.047871 0.049391 0.049204 0.049493 0.050461 0.04929 0.049186 0.049436 0.050005 0.049431 0.04933 0.049623 0.049002 0.048598 0.049097 0.049852 0.049448 0.049476 0.049479 0.049487 0.049166 0.049193 0.049037 0.049543 0.048902 0.049618 0.049391 0.049317 0.04949 0.049302 0.047941 0.049403 0.049536 0.049696 0.048327 0.049203 0.049064 0.050173 0.046265 0.047595 0.049061 0.04908 0.049367 0.047998 0.049093 0.047817 0.049547 0.049801 0.049722 0.049247 0.047675 0.049713 0.04963 0.048344 0.048059 0.049549 0.048699 0.048878 0.049674 0.049532 0.047015 0.049445 0.048538 0.048954 0.049528 0.049493 0.049212 0.04876 0.048673 0.049081 0.049412 0.049659 0.049006 0.049016 0.049891 0.049526 0.048877 0.049682 0.049537 0.04769 0.049566 0.047023 0.0487 0.049353 0.049539 0.048357 0.049762 0.050027 0.049489 0.048848 0.049457 0.049759 0.049269 0.049167 0.047731 0.049532 0.049752 0.047135 0.049645
0.048955 0.047203 0.048706 0.04852 0.048805 0.049764 0.048605 0.048503 0.04875 0.049312 0.048744 0.048645 0.048934 0.04832 0.04792 0.048415 0.049161 0.048762 0.048789 0.048792 0.0488 0.048482 0.048509 0.048355 0.048856 0.048222 0.048929 0.048705 0.048632 0.048803 0.048616 0.047271 0.048717 0.048849 0.049006 0.047653 0.048519 0.048381 0.049479 0.045616 0.04693 0.048379 0.048398 0.048681 0.047328 0.04841 0.047149 0.048859 0.049111 0.049033 0.048563 0.047009 0.049023 0.048941 0.047669 0.047388 0.048861 0.048021 0.048198 0.048985 0.048844 0.046357 0.048759 0.047861 0.048273 0.04884 0.048806 0.048528 0.048081 0.047994 0.048399 0.048726 0.04897 0.048325 0.048334 0.049199 0.048838 0.048197 0.048993 0.048849 0.047023 0.048877 0.046365 0.048022 0.048667 0.048851 0.047683 0.049072 0.049334 0.048802 0.048167 0.048771 0.049069 0.048585 0.048483 0.047064 0.048845 0.049062 0.046475 0.048956
0.048264 0.046532 0.048017 0.047834 0.048115 0.049064 0.047917 0.047816 0.04806 0.048617 0.048055 0.047958 0.048243 0.047635 0.047241 0.047729 0.048467 0.048072 0.0481 0.048103 0.048111 0.047797 0.047823 0.04767 0.048165 0.047539 0.048238 0.048016 0.047945 0.048113 0.047928 0.046599 0.048028 0.048159 0.048314 0.046976 0.047833 0.047697 0.048782 0.044965 0.046262 0.047695 0.047713 0.047993 0.046655 0.047725 0.046478 0.048169 0.048417 0.04834 0.047876 0.04634 0.048331 0.04825 0.046993 0.046714 0.048171 0.04734 0.047514 0.048293 0.048154 0.045696 0.048069 0.047183 0.047589 0.04815 0.048117 0.047842 0.047399 0.047313 0.047714 0.048037 0.048278 0.047641 0.047649 0.048505 0.048148 0.047514 0.048301 0.048159 0.046354 0.048187 0.045704 0.047341 0.047979 0.048161 0.047006 0.048379 0.048638 0.048113 0.047484 0.048081 0.048377 0.047898 0.047798 0.046394 0.048155 0.04837 0.045813 0.048264
0.047569 0.045858 0.047325 0.047144 0.04742 0.04836 0.047225 0.047126 0.047367 0.047917 0.047362 0.047266 0.047548 0.046946 0.046557 0.04704 0.04777 0.047379 0.047406 0.04741 0.047418 0.047107 0.047133 0.046981 0.047471 0.046852 0.047542 0.047323 0.047253 0.04742 0.047236 0.045923 0.047335 0.047465 0.047618 0.046296 0.047142 0.047009 0.048081 0.04431 0.04559 0.047007 0.047024 0.047301 0.045979 0.047035 0.045803 0.047474 0.04772 0.047644 0.047185 0.045667 0.047634 0.047555 0.046312 0.046037 0.047478 0.046656 0.046827 0.047597 0.047461 0.045031 0.047376 0.0465 0.046902 0.047455 0.047424 0.047152 0.046713 0.046629 0.047026 0.047345 0.047582 0.046953 0.046961 0.047807 0.047454 0.046827 0.047605 0.047464 0.045681 0.047492 0.045041 0.046657 0.047287 0.047467 0.046325 0.047682 0.047939 0.047419 0.046798 0.047388 0.047681 0.047207 0.047108 0.04572 0.047461 0.047674 0.045148 0.047569
0.046868 0.045178 0.046628 0.046449 0.046721 0.047652 0.046529 0.046431 0.046668 0.047213 0.046664 0.04657 0.046848 0.046252 0.045868 0.046346 0.047067 0.04668 0.046708 0.046713 0.04672 0.046413 0.046438 0.046288 0.046773 0.04616 0.046842 0.046625 0.046557 0.046721 0.04654 0.045242 0.046637 0.046766 0.046918 0.04561 0.046447 0.046316 0.047375 0.04365 0.044914 0.046314 0.046331 0.046604 0.045298 0.046341 0.045124 0.046775 0.047018 0.046942 0.046489 0.04499 0.046933 0.046855 0.045627 0.045355 0.04678 0.045967 0.046135 0.046897 0.046762 0.044362 0.046679 0.045813 0.04621 0.046756 0.046726 0.046457 0.046023 0.045939 0.046333 0.046647 0.046881 0.046261 0.046268 0.047104 0.046755 0.046135 0.046905 0.046765 0.045004 0.046792 0.044373 0.045968 0.04659 0.046768 0.04564 0.046979 0.047234 0.046721 0.046106 0.04669 0.04698 0.046511 0.046414 0.045041 0.046763 0.046973 0.044477 0.046868
0.046163 0.044494 0.045926 0.045749 0.046016 0.046938 0.045827 0.045731 0.045964 0.046503 0.045961 0.045869 0.046142 0.045552 0.045174 0.045646 0.04636 0.045976 0.046005 0.04601 0.046017 0.045713 0.045738 0.045589 0.046068 0.045463 0.046136 0.045922 0.045856 0.046017 0.045837 0.044556 0.045934 0.046062 0.046212 0.044919 0.045746 0.045618 0.046664 0.042984 0.044232 0.045616 0.045632 0.045901 0.044612 0.045642 0.044439 0.04607 0.04631 0.046235 0.045788 0.044307 0.046226 0.046149 0.044936 0.044668 0.046076 0.045272 0.045437 0.046191 0.046058 0.043687 0.045976 0.045121 0.045512 0.046052 0.046023 0.045756 0.045326 0.045243 0.045634 0.045945 0.046175 0.045563 0.045569 0.046396 0.04605 0.045438 0.046199 0.046061 0.044321 0.046087 0.043699 0.045273 0.045887 0.046064 0.044949 0.046272 0.046524 0.046017 0.045408 0.045986 0.046274 0.04581 0.045715 0.044357 0.046059 0.046267 0.043801 0.046162
0.045452 0.043803 0.045218 0.045043 0.045305 0.046219 0.045119 0.045025 0.045255 0.045788 0.045252 0.045162 0.045431 0.044847 0.044474 0.044941 0.045646 0.045266 0.045295 0.045302 0.045308 0.045007 0.045032 0.044884 0.045359 0.04476 0.045425 0.045213 0.045148 0.045308 0.045129 0.043863 0.045225 0.045353 0.0455 0.044223 0.04504 0.044914 0.045948 0.042313 0.043544 0.044913 0.044928 0.045193 0.043919 0.044937 0.043748 0.045359 0.045596 0.045523 0.045082 0.043618 0.045513 0.045438 0.04424 0.043974 0.045367 0.044572 0.044733 0.045479 0.045349 0.043006 0.045267 0.044423 0.044808 0.045342 0.045314 0.04505 0.044624 0.044542 0.04493 0.045236 0.045463 0.044859 0.044865 0.045682 0.04534 0.044735 0.045487 0.045351 0.043632 0.045375 0.043019 0.044573 0.045179 0.045353 0.044252 0.045558 0.045809 0.045308 0.044705 0.045277 0.045562 0.045103 0.045009 0.043666 0.04535 0.045555 0.043119 0.04545
0.044734 0.043107 0.044504 0.044331 0.044588 0.045494 0.044405 0.044312 0.044539 0.045067 0.044537 0.044449 0.044714 0.044135 0.043768 0.044229 0.044927 0.044551 0.04458 0.044588 0.044594 0.044296 0.044321 0.044173 0.044643 0.044052 0.044707 0.044498 0.044435 0.044592 0.044415 0.043165 0.04451 0.044637 0.044783 0.04352 0.044327 0.044204 0.045226 0.041635 0.042849 0.044203 0.044217 0.044479 0.043221 0.044225 0.043051 0.044643 0.044877 0.044804 0.044369 0.042923 0.044795 0.044721 0.043537 0.043275 0.044652 0.043866 0.044023 0.044762 0.044633 0.042319 0.044552 0.043719 0.044099 0.044625 0.044599 0.044338 0.043916 0.043834 0.04422 0.044522 0.044745 0.04415 0.044155 0.044962 0.044624 0.044026 0.04477 0.044634 0.042937 0.044659 0.042334 0.043867 0.044465 0.044638 0.043549 0.044839 0.045088 0.044593 0.043996 0.044561 0.044844 0.04439 0.044298 0.04297 0.044635 0.044838 0.042431 0.044733
0.044012 0.042404 0.043784 0.043613 0.043866 0.044764 0.043686 0.043595 0.043818 0.04434 0.043816 0.043731 0.043991 0.043418 0.043056 0.043512 0.044203 0.04383 0.043859 0.043868 0.043874 0.043579 0.043603 0.043457 0.043922 0.043337 0.043984 0.043777 0.043716 0.043871 0.043695 0.04246 0.04379 0.043916 0.044059 0.042811 0.043609 0.043488 0.044498 0.040951 0.042149 0.043488 0.043501 0.043759 0.042517 0.043508 0.042347 0.043921 0.044152 0.04408 0.043651 0.042222 0.044071 0.043998 0.042828 0.042569 0.043931 0.043154 0.043308 0.044038 0.043912 0.041625 0.043832 0.043009 0.043384 0.043904 0.043879 0.04362 0.043203 0.043121 0.043504 0.043802 0.044021 0.043434 0.043439 0.044237 0.043902 0.043311 0.044046 0.043913 0.042236 0.043936 0.041642 0.043155 0.043746 0.043916 0.04284 0.044114 0.044361 0.043872 0.043281 0.04384 0.044121 0.043671 0.043581 0.042267 0.043914 0.044115 0.041737 0.044009
0.043284 0.041696 0.043059 0.04289 0.043138 0.044029 0.042961 0.042871 0.043091 0.043608 0.04309 0.043007 0.043263 0.042695 0.042338 0.04279 0.043473 0.043103 0.043133 0.043143 0.043148 0.042857 0.04288 0.042735 0.043195 0.042617 0.043256 0.043051 0.042992 0.043145 0.04297 0.04175 0.043064 0.04319 0.043331 0.042097 0.042886 0.042767 0.043765 0.04026 0.041443 0.042768 0.04278 0.043034 0.041807 0.042786 0.041639 0.043193 0.043422 0.043351 0.042927 0.041515 0.043341 0.04327 0.042114 0.041858 0.043205 0.042437 0.042587 0.04331 0.043186 0.040926 0.043106 0.042293 0.042663 0.043176 0.043153 0.042897 0.042483 0.042403 0.042783 0.043077 0.043292 0.042714 0.042718 0.043506 0.043175 0.04259 0.043318 0.043186 0.041529 0.043208 0.040944 0.042438 0.043021 0.043189 0.042126 0.043384 0.043629 0.043146 0.04256 0.043114 0.043392 0.042947 0.042859 0.041559 0.043188 0.043387 0.041037 0.043281
0.042551 0.040983 0.04233 0.042163 0.042406 0.043289 0.042232 0.042143 0.04236 0.042872 0.04236 0.042279 0.042531 0.041967 0.041616 0.042062 0.042738 0.042372 0.042402 0.042413 0.042418 0.042129 0.042153 0.042008 0.042463 0.041892 0.042523 0.04232 0.042263 0.042414 0.04224 0.041035 0.042333 0.042459 0.042598 0.041378 0.042157 0.042042 0.043027 0.039565 0.040732 0.042042 0.042053 0.042304 0.041092 0.042059 0.040925 0.042461 0.042687 0.042617 0.042198 0.040803 0.042607 0.042537 0.041395 0.041142 0.042475 0.041714 0.041861 0.042577 0.042455 0.040221 0.042376 0.041573 0.041937 0.042445 0.042423 0.042169 0.041759 0.041679 0.042057 0.042347 0.042558 0.041988 0.041991 0.042771 0.042443 0.041865 0.042585 0.042454 0.040817 0.042475 0.040241 0.041715 0.042291 0.042457 0.041407 0.042649 0.042892 0.042415 0.041835 0.042383 0.042659 0.042219 0.042132 0.040845 0.042457 0.042654 0.040331 0.042547
0.041814 0.040265 0.041596 0.041431 0.041669 0.042545 0.041498 0.041411 0.041624 0.042131 0.041625 0.041546 0.041794 0.041235 0.040889 0.041331 0.042 0.041636 0.041667 0.041679 0.041684 0.041398 0.041421 0.041277 0.041728 0.041163 0.041786 0.041585 0.04153 0.041679 0.041506 0.040315 0.041598 0.041723 0.041861 0.040654 0.041425 0.041312 0.042286 0.038864 0.040016 0.041313 0.041323 0.04157 0.040372 0.041327 0.040206 0.041725 0.041948 0.041879 0.041465 0.040086 0.041869 0.041801 0.040672 0.040422 0.04174 0.040988 0.041131 0.04184 0.04172 0.039512 0.041641 0.040848 0.041208 0.041709 0.041688 0.041437 0.041031 0.040951 0.041327 0.041612 0.041821 0.041258 0.041261 0.042032 0.041707 0.041136 0.041848 0.041718 0.040101 0.041739 0.039533 0.040988 0.041557 0.041722 0.040683 0.04191 0.042151 0.04168 0.041105 0.041648 0.041922 0.041486 0.041401 0.040127 0.041722 0.041916 0.039621 0.04181
0.041074 0.039543 0.040859 0.040695 0.040929 0.041798 0.040761 0.040676 0.040886 0.041387 0.040887 0.04081 0.041054 0.0405 0.040159 0.040596 0.041258 0.040897 0.040929 0.040941 0.040946 0.040663 0.040686 0.040543 0.040989 0.040431 0.041045 0.040847 0.040794 0.04094 0.040768 0.039591 0.04086 0.040985 0.04112 0.039927 0.040689 0.040578 0.041541 0.038159 0.039297 0.040579 0.040589 0.040832 0.039649 0.040593 0.039484 0.040985 0.041206 0.041138 0.040729 0.039366 0.041128 0.041061 0.039944 0.039697 0.041002 0.040257 0.040397 0.041099 0.040981 0.038798 0.040903 0.040119 0.040474 0.040969 0.040951 0.040702 0.040299 0.040219 0.040593 0.040875 0.04108 0.040525 0.040527 0.041289 0.040968 0.040403 0.041108 0.040979 0.03938 0.040999 0.038821 0.040258 0.040819 0.040983 0.039956 0.041168 0.041407 0.040942 0.040372 0.040909 0.041181 0.040749 0.040666 0.039405 0.040983 0.041176 0.038907 0.041069
0.040332 0.038818 0.040119 0.039957 0.040187 0.041049 0.040021 0.039938 0.040144 0.040641 0.040146 0.040071 0.040311 0.039762 0.039426 0.039859 0.040514 0.040156 0.040188 0.040202 0.040206 0.039925 0.039948 0.039806 0.040248 0.039696 0.040303 0.040107 0.040055 0.040199 0.040028 0.038865 0.04012 0.040244 0.040377 0.039197 0.039951 0.039842 0.040794 0.03745 0.038574 0.039844 0.039852 0.040092 0.038923 0.039855 0.038759 0.040243 0.040462 0.040394 0.039991 0.038643 0.040384 0.040318 0.039214 0.03897 0.040261 0.039524 0.039661 0.040357 0.04024 0.038082 0.040163 0.039388 0.039739 0.040228 0.04021 0.039964 0.039564 0.039485 0.039856 0.040135 0.040336 0.039789 0.03979 0.040545 0.040227 0.039667 0.040365 0.040237 0.038657 0.040256 0.038106 0.039525 0.04008 0.040241 0.039226 0.040424 0.040661 0.040201 0.039636 0.040169 0.040438 0.040011 0.039929 0.03868 0.040243 0.040433 0.038189 0.040326
0.039588 0.038092 0.039378 0.039218 0.039444 0.040299 0.03928 0.039198 0.039402 0.039894 0.039404 0.039331 0.039568 0.039023 0.038691 0.03912 0.039768 0.039414 0.039446 0.03946 0.039464 0.039186 0.039209 0.039067 0.039505 0.038959 0.039559 0.039365 0.039314 0.039457 0.039287 0.038137 0.039378 0.039501 0.039633 0.038465 0.039211 0.039104 0.040046 0.03674 0.03785 0.039106 0.039114 0.039351 0.038195 0.039116 0.038032 0.0395 0.039716 0.039649 0.039251 0.037917 0.039639 0.039574 0.038483 0.038241 0.039519 0.03879 0.038924 0.039612 0.039498 0.037363 0.039421 0.038655 0.039001 0.039485 0.039468 0.039224 0.038828 0.03875 0.039119 0.039394 0.039592 0.039052 0.039052 0.039799 0.039484 0.03893 0.039621 0.039494 0.037932 0.039513 0.037389 0.038791 0.039338 0.039498 0.038494 0.039678 0.039914 0.039459 0.038899 0.039426 0.039694 0.03927 0.03919 0.037954 0.0395 0.039689 0.03747 0.039582
0.038844 0.037364 0.038636 0.038478 0.0387 0.039548 0.038539 0.038458 0.038659 0.039147 0.038662 0.03859 0.038824 0.038284 0.037956 0.03838 0.039023 0.038671 0.038703 0.038718 0.038722 0.038447 0.038469 0.038328 0.038762 0.038222 0.038814 0.038622 0.038573 0.038714 0.038545 0.037408 0.038636 0.038759 0.038889 0.037732 0.03847 0.038366 0.039298 0.036027 0.037124 0.038368 0.038375 0.038609 0.037466 0.038377 0.037304 0.038756 0.03897 0.038904 0.03851 0.037191 0.038894 0.03883 0.03775 0.037512 0.038776 0.038055 0.038186 0.038868 0.038755 0.036643 0.038679 0.037922 0.038263 0.038741 0.038726 0.038484 0.038091 0.038014 0.03838 0.038652 0.038847 0.038314 0.038314 0.039052 0.03874 0.038193 0.038876 0.038751 0.037206 0.038769 0.03667 0.038055 0.038597 0.038755 0.037761 0.038932 0.039166 0.038717 0.038161 0.038684 0.038949 0.03853 0.038451 0.037226 0.038758 0.038944 0.036749 0.038838
0.0381 0.036637 0.037895 0.037739 0.037957 0.038798 0.037798 0.037718 0.037917 0.0384 0.03792 0.03785 0.03808 0.037545 0.037222 0.037641 0.038278 0.037929 0.037961 0.037977 0.03798 0.037708 0.03773 0.03759 0.03802 0.037485 0.038071 0.037881 0.037833 0.037972 0.037804 0.036679 0.037894 0.038016 0.038145 0.037 0.037731 0.037628 0.03855 0.035315 0.036399 0.037631 0.037637 0.037868 0.036737 0.037638 0.036576 0.038013 0.038225 0.03816 0.03777 0.036465 0.038149 0.038087 0.037018 0.036782 0.038034 0.03732 0.037448 0.038124 0.038013 0.035923 0.037937 0.037188 0.037526 0.037999 0.037985 0.037745 0.037355 0.037278 0.037642 0.03791 0.038103 0.037576 0.037576 0.038307 0.037998 0.037456 0.038133 0.038008 0.03648 0.038025 0.035952 0.03732 0.037856 0.038013 0.037029 0.038187 0.038419 0.037975 0.037424 0.037942 0.038205 0.03779 0.037712 0.036499 0.038016 0.0382 0.036029 0.038094
0.037359 0.035911 0.037156 0.037001 0.037216 0.03805 0.037059 0.036981 0.037177 0.037655 0.03718 0.037111 0.037339 0.036808 0.036489 0.036904 0.037534 0.037188 0.037221 0.037237 0.03724 0.036971 0.036992 0.036853 0.037279 0.036749 0.037329 0.037141 0.037094 0.037231 0.037065 0.035952 0.037154 0.037276 0.037403 0.03627 0.036993 0.036892 0.037804 0.034603 0.035675 0.036895 0.0369 0.037129 0.03601 0.036901 0.03585 0.037272 0.037482 0.037417 0.037032 0.03574 0.037407 0.037345 0.036288 0.036054 0.037294 0.036586 0.036712 0.037382 0.037272 0.035205 0.037197 0.036457 0.03679 0.037258 0.037245 0.037007 0.036621 0.036544 0.036906 0.037171 0.037361 0.03684 0.03684 0.037563 0.037257 0.03672 0.037391 0.037267 0.035755 0.037284 0.035234 0.036587 0.037117 0.037272 0.036298 0.037444 0.037674 0.037234 0.036689 0.037202 0.037463 0.037051 0.036975 0.035773 0.037275 0.037458 0.035309 0.037352
0.03662 0.035187 0.036419 0.036266 0.036478 0.037305 0.036323 0.036246 0.036439 0.036914 0.036443 0.036376 0.0366 0.036074 0.035758 0.03617 0.036794 0.036451 0.036484 0.0365 0.036503 0.036236 0.036257 0.03612 0.036541 0.036017 0.03659 0.036404 0.036358 0.036494 0.036329 0.035227 0.036417 0.036538 0.036664 0.035542 0.036258 0.036158 0.037062 0.033893 0.034953 0.036161 0.036166 0.036392 0.035285 0.036167 0.035126 0.036534 0.036742 0.036678 0.036296 0.035018 0.036667 0.036607 0.03556 0.035328 0.036557 0.035856 0.035979 0.036643 0.036535 0.034488 0.03646 0.035727 0.036057 0.03652 0.036507 0.036272 0.035889 0.035813 0.036172 0.036434 0.036622 0.036107 0.036106 0.036823 0.036519 0.035988 0.036652 0.036529 0.035033 0.036546 0.034518 0.035856 0.03638 0.036534 0.03557 0.036704 0.036933 0.036497 0.035956 0.036464 0.036723 0.036316 0.03624 0.03505 0.036538 0.036719 0.034592 0.036613
0.035885 0.034467 0.035687 0.035535 0.035744 0.036565 0.035591 0.035514 0.035706 0.036176 0.03571 0.035644 0.035865 0.035344 0.035032 0.035439 0.036058 0.035717 0.03575 0.035767 0.03577 0.035505 0.035526 0.03539 0.035807 0.035288 0.035856 0.035671 0.035626 0.03576 0.035597 0.034506 0.035684 0.035804 0.035929 0.034817 0.035526 0.035428 0.036323 0.033186 0.034235 0.035432 0.035436 0.03566 0.034563 0.035436 0.034406 0.0358 0.036006 0.035942 0.035565 0.034299 0.035932 0.035872 0.034835 0.034606 0.035823 0.035129 0.03525 0.035908 0.035801 0.033775 0.035727 0.035001 0.035328 0.035786 0.035774 0.035541 0.035161 0.035086 0.035442 0.035701 0.035886 0.035377 0.035376 0.036086 0.035785 0.035259 0.035917 0.035795 0.034314 0.035811 0.033805 0.035129 0.035648 0.0358 0.034846 0.035968 0.036195 0.035764 0.035228 0.035731 0.035988 0.035584 0.03551 0.03433 0.035804 0.035984 0.033878 0.035878
0.035155 0.033751 0.034959 0.034809 0.035015 0.035829 0.034864 0.034788 0.034978 0.035444 0.034982 0.034916 0.035136 0.034619 0.03431 0.034714 0.035327 0.034989 0.035022 0.035039 0.035041 0.034779 0.0348 0.034664 0.035078 0.034564 0.035126 0.034943 0.034899 0.035032 0.034869 0.033789 0.034956 0.035076 0.035198 0.034098 0.0348 0.034703 0.035589 0.032484 0.033521 0.034707 0.034711 0.034932 0.033846 0.034711 0.03369 0.035071 0.035275 0.035212 0.034838 0.033585 0.035202 0.035142 0.034116 0.033889 0.035094 0.034406 0.034526 0.035178 0.035072 0.033065 0.034999 0.03428 0.034603 0.035057 0.035046 0.034814 0.034438 0.034363 0.034716 0.034973 0.035157 0.034653 0.034651 0.035354 0.035056 0.034535 0.035187 0.035067 0.033599 0.035082 0.033096 0.034407 0.03492 0.035071 0.034126 0.035238 0.035462 0.035035 0.034504 0.035003 0.035257 0.034857 0.034784 0.033615 0.035075 0.035253 0.033168 0.035148
0.034432 0.033041 0.034237 0.034088 0.034293 0.0351 0.034143 0.034068 0.034255 0.034717 0.03426 0.034195 0.034412 0.0339 0.033594 0.033994 0.034602 0.034267 0.034299 0.034317 0.034319 0.034059 0.03408 0.033945 0.034356 0.033846 0.034402 0.034221 0.034178 0.034309 0.034148 0.033078 0.034234 0.034353 0.034474 0.033384 0.034079 0.033984 0.034862 0.031786 0.032813 0.033987 0.033991 0.03421 0.033135 0.033991 0.03298 0.034348 0.03455 0.034488 0.034117 0.032876 0.034477 0.034419 0.033402 0.033177 0.034371 0.03369 0.033808 0.034455 0.034349 0.032362 0.034277 0.033565 0.033885 0.034334 0.034323 0.034094 0.033721 0.033647 0.033997 0.034251 0.034433 0.033934 0.033932 0.034629 0.034334 0.033817 0.034463 0.034344 0.03289 0.034359 0.032393 0.03369 0.034199 0.034348 0.033412 0.034513 0.034736 0.034313 0.033786 0.03428 0.034533 0.034136 0.034064 0.032906 0.034353 0.034529 0.032463 0.034425
0.033715 0.032337 0.033522 0.033375 0.033577 0.034377 0.033429 0.033355 0.03354 0.033998 0.033545 0.033481 0.033696 0.033188 0.032885 0.033281 0.033883 0.033552 0.033584 0.033601 0.033603 0.033346 0.033366 0.033233 0.03364 0.033135 0.033686 0.033506 0.033464 0.033594 0.033434 0.032374 0.03352 0.033637 0.033757 0.032677 0.033366 0.033272 0.034141 0.031095 0.032111 0.033275 0.033279 0.033496 0.03243 0.033279 0.032277 0.033632 0.033832 0.03377 0.033404 0.032174 0.03376 0.033702 0.032694 0.032472 0.033655 0.03298 0.033097 0.033738 0.033633 0.031665 0.033562 0.032856 0.033173 0.033618 0.033608 0.03338 0.03301 0.032937 0.033284 0.033536 0.033716 0.033222 0.03322 0.03391 0.033618 0.033106 0.033746 0.033628 0.032188 0.033643 0.031696 0.03298 0.033484 0.033632 0.032704 0.033796 0.034016 0.033597 0.033075 0.033565 0.033815 0.033422 0.03335 0.032203 0.033637 0.033811 0.031765 0.033708
0.033006 0.031641 0.032815 0.032669 0.03287 0.033663 0.032723 0.032649 0.032833 0.033287 0.032837 0.032774 0.032987 0.032483 0.032183 0.032576 0.033173 0.032844 0.032876 0.032893 0.032896 0.03264 0.032661 0.032528 0.032932 0.032431 0.032978 0.032799 0.032757 0.032886 0.032728 0.031677 0.032813 0.032929 0.033048 0.031977 0.03266 0.032567 0.033429 0.03041 0.031417 0.03257 0.032574 0.032789 0.031733 0.032574 0.031581 0.032924 0.033122 0.033061 0.032698 0.031479 0.033051 0.032994 0.031995 0.031774 0.032947 0.032278 0.032394 0.033029 0.032925 0.030975 0.032854 0.032155 0.032469 0.032911 0.0329 0.032675 0.032308 0.032235 0.032579 0.032829 0.033007 0.032517 0.032516 0.0332 0.03291 0.032402 0.033037 0.03292 0.031493 0.032935 0.031006 0.032278 0.032777 0.032924 0.032005 0.033086 0.033305 0.032889 0.032372 0.032858 0.033106 0.032716 0.032645 0.031508 0.032929 0.033102 0.031074 0.032999
0.032306 0.030953 0.032117 0.031972 0.032171 0.032957 0.032025 0.031952 0.032135 0.032585 0.032139 0.032076 0.032288 0.031788 0.031491 0.03188 0.032472 0.032146 0.032178 0.032194 0.032197 0.031943 0.031964 0.031833 0.032232 0.031736 0.032278 0.032101 0.032059 0.032187 0.03203 0.030989 0.032114 0.03223 0.032348 0.031287 0.031963 0.031871 0.032725 0.029734 0.030732 0.031874 0.031878 0.032091 0.031045 0.031878 0.030894 0.032225 0.032421 0.032361 0.032 0.030793 0.032351 0.032294 0.031304 0.031085 0.032247 0.031584 0.031699 0.032329 0.032226 0.030293 0.032156 0.031463 0.031774 0.032212 0.032201 0.031977 0.031614 0.031542 0.031883 0.032131 0.032308 0.031822 0.03182 0.032499 0.032211 0.031708 0.032337 0.032221 0.030807 0.032236 0.030324 0.031585 0.03208 0.032225 0.031314 0.032386 0.032603 0.03219 0.031678 0.032159 0.032405 0.032019 0.031948 0.030821 0.032229 0.032401 0.030392 0.0323
0.031616 0.030275 0.031428 0.031284 0.031483 0.032261 0.031337 0.031265 0.031446 0.031892 0.03145 0.031388 0.031598 0.031103 0.030808 0.031194 0.03178 0.031457 0.031488 0.031505 0.031507 0.031256 0.031276 0.031147 0.031543 0.031051 0.031588 0.031413 0.031371 0.031498 0.031343 0.03031 0.031426 0.03154 0.031657 0.030605 0.031276 0.031184 0.032032 0.029067 0.030055 0.031187 0.031191 0.031402 0.030365 0.031191 0.030216 0.031536 0.03173 0.03167 0.031313 0.030116 0.031661 0.031604 0.030622 0.030406 0.031557 0.0309 0.031015 0.031638 0.031536 0.029621 0.031467 0.03078 0.031088 0.031522 0.031511 0.03129 0.03093 0.030859 0.031196 0.031442 0.031617 0.031135 0.031134 0.031807 0.031521 0.031023 0.031646 0.031531 0.030129 0.031546 0.029651 0.0309 0.031391 0.031535 0.030632 0.031695 0.03191 0.031501 0.030993 0.03147 0.031714 0.031331 0.031261 0.030144 0.03154 0.03171 0.029718 0.03161
0.030936 0.029606 0.03075 0.030607 0.030804 0.031576 0.03066 0.030588 0.030768 0.03121 0.030772 0.030709 0.030918 0.030428 0.030135 0.030517 0.031099 0.030779 0.03081 0.030825 0.030828 0.030579 0.030599 0.030471 0.030863 0.030375 0.030909 0.030735 0.030693 0.030819 0.030665 0.029642 0.030748 0.03086 0.030977 0.029934 0.030599 0.030507 0.031348 0.02841 0.029389 0.03051 0.030515 0.030724 0.029696 0.030515 0.029548 0.030856 0.03105 0.03099 0.030635 0.029449 0.03098 0.030924 0.029951 0.029736 0.030878 0.030226 0.03034 0.030958 0.030857 0.028958 0.030788 0.030107 0.030412 0.030843 0.030832 0.030613 0.030256 0.030185 0.03052 0.030763 0.030938 0.030459 0.030458 0.031125 0.030842 0.030348 0.030966 0.030852 0.029462 0.030867 0.028988 0.030226 0.030713 0.030856 0.02996 0.031015 0.031228 0.030822 0.030319 0.030791 0.031033 0.030653 0.030583 0.029477 0.03086 0.031029 0.029055 0.03093
0.030267 0.028948 0.030082 0.029941 0.030137 0.030901 0.029994 0.029922 0.030101 0.030539 0.030104 0.030042 0.030249 0.029763 0.029473 0.029852 0.030428 0.030111 0.030142 0.030157 0.030159 0.029913 0.029933 0.029806 0.030195 0.029711 0.03024 0.030068 0.030026 0.030151 0.029999 0.028984 0.03008 0.030192 0.030308 0.029273 0.029933 0.029841 0.030675 0.027763 0.028733 0.029844 0.029849 0.030057 0.029037 0.029849 0.028891 0.030188 0.03038 0.030321 0.029969 0.028792 0.030311 0.030255 0.02929 0.029077 0.030209 0.029563 0.029676 0.030289 0.030189 0.028306 0.03012 0.029444 0.029748 0.030175 0.030163 0.029946 0.029593 0.029523 0.029854 0.030096 0.030269 0.029794 0.029793 0.030455 0.030174 0.029684 0.030297 0.030184 0.028806 0.030199 0.028335 0.029563 0.030046 0.030188 0.0293 0.030346 0.030556 0.030154 0.029655 0.030124 0.030363 0.029986 0.029917 0.028821 0.030191 0.030359 0.028402 0.030261
0.02961 0.028302 0.029426 0.029286 0.029481 0.030238 0.029339 0.029267 0.029445 0.02988 0.029448 0.029386 0.029592 0.029111 0.028822 0.029198 0.029769 0.029456 0.029485 0.0295 0.029502 0.029258 0.029278 0.029152 0.029538 0.029058 0.029583 0.029412 0.02937 0.029494 0.029344 0.028337 0.029425 0.029535 0.02965 0.028624 0.029278 0.029187 0.030014 0.027127 0.028088 0.02919 0.029195 0.029401 0.02839 0.029195 0.028246 0.029532 0.029722 0.029663 0.029314 0.028147 0.029654 0.029598 0.028641 0.02843 0.029551 0.028911 0.029024 0.029632 0.029532 0.027666 0.029464 0.028793 0.029095 0.029519 0.029506 0.029291 0.028941 0.028872 0.029199 0.02944 0.029612 0.02914 0.02914 0.029796 0.029518 0.029031 0.029639 0.029527 0.028161 0.029542 0.027694 0.028911 0.02939 0.029531 0.02865 0.029688 0.029897 0.029497 0.029003 0.029468 0.029704 0.029331 0.029262 0.028176 0.029534 0.0297 0.02776 0.029604
0.028965 0.027667 0.028782 0.028643 0.028838 0.029587 0.028696 0.028625 0.028801 0.029232 0.028804 0.028742 0.028947 0.028471 0.028183 0.028556 0.029123 0.028812 0.028841 0.028855 0.028857 0.028615 0.028635 0.028511 0.028893 0.028417 0.028938 0.028769 0.028727 0.02885 0.028701 0.027703 0.028781 0.02889 0.029004 0.027987 0.028636 0.028545 0.029366 0.026503 0.027456 0.028547 0.028552 0.028758 0.027755 0.028553 0.027612 0.028887 0.029076 0.029018 0.028671 0.027514 0.029009 0.028953 0.028004 0.027794 0.028906 0.028271 0.028384 0.028986 0.028887 0.027037 0.028819 0.028154 0.028454 0.028874 0.028861 0.028648 0.028302 0.028233 0.028557 0.028795 0.028967 0.028498 0.028498 0.029149 0.028873 0.028391 0.028993 0.028883 0.027527 0.028898 0.027064 0.028271 0.028747 0.028886 0.028013 0.029043 0.029249 0.028853 0.028363 0.028823 0.029058 0.028688 0.028619 0.027543 0.028889 0.029054 0.02713 0.028959
0.028332 0.027044 0.02815 0.028012 0.028207 0.028949 0.028065 0.027995 0.02817 0.028597 0.028173 0.02811 0.028314 0.027843 0.027557 0.027927 0.028488 0.028181 0.028209 0.028222 0.028225 0.027985 0.028005 0.027882 0.02826 0.027789 0.028306 0.028138 0.028096 0.028218 0.028071 0.027081 0.02815 0.028257 0.028371 0.027363 0.028006 0.027915 0.028729 0.025891 0.026836 0.027917 0.027923 0.028127 0.027132 0.027924 0.026991 0.028255 0.028443 0.028385 0.02804 0.026894 0.028376 0.02832 0.027379 0.027171 0.028273 0.027643 0.027757 0.028353 0.028254 0.02642 0.028188 0.027528 0.027825 0.028242 0.028229 0.028018 0.027675 0.027607 0.027927 0.028164 0.028335 0.027869 0.027869 0.028515 0.028242 0.027763 0.02836 0.028251 0.026907 0.028266 0.026446 0.027644 0.028116 0.028254 0.027388 0.02841 0.028614 0.028221 0.027736 0.028192 0.028424 0.028057 0.027989 0.026923 0.028257 0.02842 0.026513 0.028327
0.027712 0.026435 0.027532 0.027395 0.027589 0.028323 0.027448 0.027377 0.027552 0.027975 0.027554 0.027491 0.027695 0.027228 0.026944 0.02731 0.027867 0.027562 0.02759 0.027602 0.027605 0.027368 0.027387 0.027266 0.027641 0.027173 0.027687 0.02752 0.027477 0.027599 0.027454 0.026472 0.027532 0.027638 0.027751 0.026751 0.027388 0.027298 0.028106 0.025291 0.026228 0.027299 0.027306 0.027509 0.026522 0.027308 0.026382 0.027636 0.027822 0.027765 0.027423 0.026286 0.027756 0.0277 0.026766 0.026561 0.027653 0.027029 0.027142 0.027733 0.027634 0.025816 0.027569 0.026914 0.027209 0.027623 0.027609 0.0274 0.027061 0.026994 0.02731 0.027545 0.027716 0.027252 0.027253 0.027893 0.027623 0.027148 0.02774 0.027631 0.026298 0.027647 0.025841 0.027029 0.027498 0.027635 0.026776 0.02779 0.027992 0.027601 0.027122 0.027573 0.027803 0.02744 0.027371 0.026315 0.027637 0.027799 0.025908 0.027707
0.027105 0.025838 0.026926 0.02679 0.026984 0.027711 0.026844 0.026773 0.026948 0.027367 0.026949 0.026886 0.027088 0.026626 0.026344 0.026707 0.027259 0.026957 0.026984 0.026996 0.026999 0.026763 0.026782 0.026663 0.027034 0.02657 0.027081 0.026916 0.026872 0.026993 0.02685 0.025875 0.026927 0.027031 0.027144 0.026152 0.026784 0.026693 0.027496 0.024705 0.025634 0.026695 0.026702 0.026903 0.025924 0.026704 0.025787 0.027031 0.027215 0.027158 0.026818 0.025691 0.02715 0.027094 0.026167 0.025964 0.027046 0.026427 0.026541 0.027126 0.027028 0.025226 0.026963 0.026313 0.026606 0.027018 0.027003 0.026796 0.02646 0.026394 0.026706 0.026939 0.027109 0.026649 0.02665 0.027285 0.027017 0.026546 0.027133 0.027026 0.025703 0.027042 0.025249 0.026428 0.026893 0.027029 0.026177 0.027183 0.027383 0.026995 0.02652 0.026968 0.027195 0.026835 0.026767 0.025721 0.02703 0.027191 0.025316 0.027101
0.026512 0.025255 0.026334 0.026199 0.026393 0.027112 0.026253 0.026183 0.026356 0.026771 0.026357 0.026293 0.026495 0.026038 0.025757 0.026117 0.026664 0.026366 0.026392 0.026402 0.026406 0.026172 0.026191 0.026073 0.026441 0.025981 0.026488 0.026324 0.02628 0.026401 0.026259 0.025292 0.026335 0.026438 0.02655 0.025567 0.026194 0.026103 0.026899 0.024132 0.025053 0.026104 0.026111 0.026312 0.02534 0.026114 0.025205 0.026438 0.026621 0.026565 0.026227 0.025109 0.026556 0.026501 0.025582 0.02538 0.026452 0.025839 0.025953 0.026533 0.026435 0.024648 0.02637 0.025726 0.026017 0.026425 0.02641 0.026204 0.025872 0.025807 0.026115 0.026347 0.026517 0.026059 0.02606 0.02669 0.026424 0.025958 0.026539 0.026433 0.025121 0.02645 0.02467 0.02584 0.026301 0.026436 0.025591 0.02659 0.026788 0.026403 0.025932 0.026376 0.0266 0.026244 0.026175 0.02514 0.026437 0.026596 0.024737 0.026508
0.025932 0.024685 0.025755 0.025621 0.025815 0.026526 0.025676 0.025606 0.025778 0.02619 0.025778 0.025715 0.025915 0.025463 0.025184 0.025541 0.026083 0.025788 0.025813 0.025822 0.025826 0.025595 0.025614 0.025497 0.025862 0.025405 0.025909 0.025747 0.025702 0.025822 0.025682 0.024723 0.025757 0.025858 0.02597 0.024995 0.025617 0.025525 0.026315 0.023572 0.024485 0.025526 0.025534 0.025734 0.02477 0.025538 0.024636 0.025859 0.026041 0.025985 0.025649 0.024541 0.025977 0.025921 0.02501 0.024809 0.025872 0.025264 0.025379 0.025953 0.025855 0.024084 0.025792 0.025152 0.025441 0.025846 0.02583 0.025627 0.025298 0.025234 0.025537 0.025768 0.025937 0.025482 0.025484 0.026109 0.025845 0.025383 0.025959 0.025854 0.024553 0.025871 0.024105 0.025265 0.025723 0.025857 0.025019 0.02601 0.026206 0.025823 0.025358 0.025797 0.026019 0.025666 0.025598 0.024572 0.025857 0.026015 0.024172 0.025929
0.025366 0.024128 0.02519 0.025057 0.025251 0.025954 0.025112 0.025042 0.025214 0.025622 0.025214 0.025149 0.02535 0.024902 0.024625 0.024978 0.025515 0.025223 0.025247 0.025256 0.02526 0.025031 0.02505 0.024935 0.025296 0.024843 0.025343 0.025182 0.025137 0.025257 0.025118 0.024167 0.025193 0.025292 0.025403 0.024437 0.025053 0.024962 0.025746 0.023026 0.023931 0.024962 0.024971 0.025169 0.024213 0.024975 0.024081 0.025294 0.025474 0.025419 0.025085 0.023987 0.025411 0.025355 0.024451 0.024252 0.025305 0.024703 0.024818 0.025386 0.025289 0.023533 0.025226 0.024592 0.024879 0.025281 0.025264 0.025063 0.024738 0.024674 0.024974 0.025203 0.025372 0.024919 0.024922 0.025541 0.02528 0.024822 0.025393 0.025288 0.023998 0.025306 0.023553 0.024704 0.025159 0.025291 0.02446 0.025444 0.025638 0.025258 0.024797 0.025232 0.025452 0.025102 0.025033 0.024018 0.025291 0.025447 0.02362 0.025363
0.024813 0.023586 0.024638 0.024507 0.0247 0.025396 0.024562 0.024492 0.024663 0.025067 0.024663 0.024598 0.024797 0.024355 0.024079 0.024429 0.024961 0.024672 0.024696 0.024703 0.024707 0.024481 0.024499 0.024386 0.024744 0.024295 0.024792 0.024632 0.024586 0.024705 0.024569 0.023625 0.024642 0.02474 0.02485 0.023893 0.024503 0.024412 0.025189 0.022493 0.023391 0.024412 0.024421 0.024618 0.02367 0.024426 0.02354 0.024743 0.024922 0.024866 0.024535 0.023446 0.024858 0.024803 0.023906 0.023709 0.024752 0.024156 0.024271 0.024834 0.024737 0.022996 0.024675 0.024045 0.02433 0.02473 0.024712 0.024512 0.024191 0.024128 0.024424 0.024652 0.02482 0.02437 0.024373 0.024987 0.024729 0.024274 0.02484 0.024737 0.023457 0.024754 0.023014 0.024156 0.024608 0.024739 0.023915 0.024892 0.025083 0.024706 0.02425 0.024681 0.024898 0.024551 0.024483 0.023478 0.024738 0.024893 0.023082 0.024811
0.024274 0.023057 0.0241 0.02397 0.024163 0.024851 0.024025 0.023956 0.024126 0.024526 0.024125 0.02406 0.024259 0.023821 0.023546 0.023893 0.024421 0.024135 0.024158 0.024164 0.024169 0.023944 0.023962 0.023851 0.024205 0.02376 0.024253 0.024095 0.024049 0.024167 0.024032 0.023097 0.024105 0.024201 0.024311 0.023362 0.023967 0.023875 0.024647 0.021974 0.022864 0.023875 0.023885 0.024081 0.023141 0.02389 0.023012 0.024205 0.024382 0.024327 0.023998 0.022919 0.02432 0.024264 0.023375 0.02318 0.024212 0.023622 0.023738 0.024295 0.024198 0.022473 0.024137 0.023512 0.023795 0.024192 0.024173 0.023976 0.023658 0.023596 0.023887 0.024114 0.024282 0.023834 0.023837 0.024447 0.024191 0.02374 0.024301 0.024199 0.02293 0.024217 0.02249 0.023622 0.024071 0.024201 0.023384 0.024353 0.024542 0.024168 0.023717 0.024143 0.024357 0.024014 0.023946 0.022951 0.024199 0.024353 0.022557 0.024273
0.023749 0.022541 0.023576 0.023447 0.02364 0.02432 0.023503 0.023433 0.023603 0.023999 0.023601 0.023536 0.023734 0.023301 0.023028 0.023371 0.023894 0.023612 0.023633 0.023639 0.023643 0.023421 0.023439 0.023329 0.02368 0.023239 0.023729 0.023572 0.023525 0.023642 0.02351 0.022582 0.023581 0.023676 0.023785 0.022844 0.023444 0.023352 0.024118 0.021469 0.022351 0.023352 0.023362 0.023557 0.022625 0.023368 0.022498 0.02368 0.023856 0.023802 0.023475 0.022405 0.023795 0.023739 0.022857 0.022664 0.023687 0.023101 0.023218 0.023769 0.023673 0.021964 0.023612 0.022992 0.023274 0.023667 0.023647 0.023452 0.023138 0.023077 0.023364 0.02359 0.023757 0.023312 0.023316 0.02392 0.023666 0.023219 0.023775 0.023674 0.022416 0.023692 0.021979 0.023102 0.023547 0.023676 0.022866 0.023828 0.024015 0.023643 0.023197 0.023619 0.023831 0.023491 0.023423 0.022438 0.023674 0.023826 0.022047 0.023748
0.023237 0.022039 0.023065 0.022937 0.02313 0.023803 0.022993 0.022924 0.023093 0.023485 0.023091 0.023025 0.023222 0.022794 0.022523 0.022863 0.02338 0.023101 0.023122 0.023127 0.023132 0.022911 0.02293 0.022821 0.023169 0.022731 0.023218 0.023062 0.023014 0.023131 0.023001 0.022081 0.023071 0.023164 0.023273 0.022341 0.022935 0.022843 0.023602 0.020977 0.021852 0.022842 0.022853 0.023047 0.022122 0.02286 0.021998 0.02317 0.023344 0.02329 0.022966 0.021905 0.023283 0.023227 0.022353 0.022161 0.023174 0.022595 0.022711 0.023257 0.023161 0.021468 0.023101 0.022486 0.022766 0.023156 0.023136 0.022943 0.022632 0.022572 0.022855 0.023079 0.023246 0.022803 0.022808 0.023407 0.023155 0.022712 0.023263 0.023163 0.021915 0.023182 0.021481 0.022595 0.023037 0.023165 0.022362 0.023316 0.023501 0.023132 0.022691 0.023109 0.023318 0.022981 0.022913 0.021938 0.023162 0.023313 0.021549 0.023237
0.022738 0.02155 0.022568 0.022441 0.022634 0.023298 0.022497 0.022428 0.022596 0.022985 0.022593 0.022527 0.022724 0.022301 0.022031 0.022368 0.02288 0.022605 0.022625 0.022628 0.022633 0.022415 0.022433 0.022326 0.02267 0.022237 0.02272 0.022566 0.022517 0.022634 0.022505 0.021593 0.022574 0.022666 0.022774 0.02185 0.022439 0.022347 0.0231 0.020499 0.021365 0.022346 0.022357 0.02255 0.021633 0.022365 0.02151 0.022672 0.022845 0.022791 0.022469 0.021418 0.022785 0.022729 0.021862 0.021672 0.022675 0.022101 0.022218 0.022759 0.022663 0.020985 0.022604 0.021994 0.022272 0.022659 0.022637 0.022446 0.022139 0.02208 0.022359 0.022581 0.022748 0.022308 0.022313 0.022906 0.022658 0.022219 0.022764 0.022665 0.021428 0.022684 0.020997 0.022102 0.02254 0.022667 0.021871 0.022818 0.023 0.022634 0.022198 0.022611 0.022818 0.022484 0.022416 0.021452 0.022663 0.022813 0.021065 0.022738
0.022253 0.021075 0.022083 0.021957 0.02215 0.022807 0.022014 0.021945 0.022113 0.022497 0.022109 0.022042 0.022238 0.021821 0.021552 0.021885 0.022393 0.022121 0.02214 0.022142 0.022148 0.021932 0.02195 0.021845 0.022185 0.021755 0.022235 0.022082 0.022033 0.022149 0.022022 0.021118 0.02209 0.02218 0.022288 0.021373 0.021956 0.021864 0.022611 0.020034 0.020892 0.021863 0.021875 0.022066 0.021157 0.021882 0.021036 0.022187 0.022359 0.022306 0.021986 0.020945 0.022299 0.022243 0.021384 0.021196 0.022189 0.021621 0.021738 0.022273 0.022177 0.020515 0.022119 0.021514 0.02179 0.022174 0.022152 0.021963 0.02166 0.021601 0.021876 0.022097 0.022263 0.021825 0.021831 0.022419 0.022173 0.021738 0.022278 0.02218 0.020955 0.0222 0.020526 0.021621 0.022057 0.022182 0.021393 0.022333 0.022512 0.022149 0.021718 0.022127 0.022331 0.022001 0.021933 0.020979 0.022178 0.022326 0.020595 0.022253
0.02178 0.020612 0.021611 0.021487 0.02168 0.022328 0.021544 0.021475 0.021642 0.022022 0.021638 0.021571 0.021766 0.021353 0.021086 0.021416 0.021919 0.02165 0.021668 0.021669 0.021675 0.021462 0.021479 0.021376 0.021713 0.021287 0.021763 0.021611 0.021562 0.021677 0.021552 0.020656 0.021619 0.021708 0.021814 0.020908 0.021486 0.021394 0.022134 0.019582 0.020432 0.021392 0.021405 0.021595 0.020694 0.021413 0.020575 0.021716 0.021886 0.021833 0.021516 0.020484 0.021827 0.021771 0.020919 0.020733 0.021716 0.021153 0.021271 0.0218 0.021705 0.020059 0.021647 0.021047 0.021321 0.021702 0.021679 0.021492 0.021193 0.021135 0.021406 0.021625 0.021791 0.021356 0.021362 0.021945 0.021701 0.02127 0.021805 0.021708 0.020494 0.021728 0.020067 0.021154 0.021586 0.02171 0.020928 0.02186 0.022037 0.021677 0.021251 0.021655 0.021857 0.02153 0.021462 0.020519 0.021705 0.021852 0.020137 0.021781
0.02132 0.020162 0.021152 0.021029 0.021222 0.021862 0.021086 0.021018 0.021184 0.02156 0.021179 0.021111 0.021306 0.020898 0.020633 0.020959 0.021457 0.021191 0.021209 0.021209 0.021215 0.021004 0.021021 0.02092 0.021253 0.020831 0.021303 0.021153 0.021103 0.021218 0.021094 0.020207 0.021161 0.021248 0.021354 0.020456 0.021029 0.020936 0.021671 0.019142 0.019984 0.020934 0.020947 0.021137 0.020244 0.020956 0.020127 0.021256 0.021425 0.021372 0.021058 0.020036 0.021366 0.021311 0.020467 0.020283 0.021255 0.020698 0.020816 0.02134 0.021245 0.019615 0.021188 0.020593 0.020865 0.021243 0.021219 0.021034 0.020738 0.020682 0.020948 0.021166 0.021331 0.020899 0.020906 0.021483 0.021242 0.020815 0.021345 0.021249 0.020045 0.021269 0.019622 0.020699 0.021127 0.02125 0.020476 0.0214 0.021575 0.021217 0.020796 0.021197 0.021395 0.021072 0.021004 0.020071 0.021245 0.02139 0.019692 0.021321
0.020872 0.019725 0.020705 0.020583 0.020776 0.021408 0.020641 0.020573 0.020738 0.02111 0.020732 0.020665 0.020858 0.020455 0.020192 0.020515 0.021007 0.020745 0.020762 0.020761 0.020767 0.020558 0.020576 0.020476 0.020805 0.020387 0.020856 0.020707 0.020657 0.020771 0.020649 0.01977 0.020715 0.0208 0.020905 0.020017 0.020584 0.020491 0.021219 0.018715 0.019549 0.020489 0.020502 0.020691 0.019806 0.020512 0.01969 0.020809 0.020977 0.020924 0.020612 0.0196 0.020919 0.020863 0.020027 0.019845 0.020807 0.020256 0.020374 0.020891 0.020797 0.019183 0.020741 0.020151 0.020421 0.020796 0.020771 0.020589 0.020296 0.020241 0.020503 0.020719 0.020884 0.020455 0.020461 0.021034 0.020795 0.020372 0.020896 0.020802 0.019609 0.020822 0.019189 0.020256 0.020681 0.020803 0.020036 0.020952 0.021124 0.02077 0.020354 0.02075 0.020946 0.020626 0.020558 0.019636 0.020797 0.020941 0.019259 0.020874
0.020436 0.019299 0.020271 0.020149 0.020342 0.020966 0.020207 0.020139 0.020303 0.020672 0.020298 0.02023 0.020422 0.020025 0.019762 0.020083 0.02057 0.020311 0.020327 0.020325 0.020331 0.020125 0.020142 0.020044 0.020369 0.019956 0.020421 0.020274 0.020223 0.020336 0.020216 0.019345 0.02028 0.020364 0.020469 0.019589 0.020151 0.020058 0.020779 0.0183 0.019126 0.020055 0.020069 0.020256 0.019379 0.020079 0.019266 0.020374 0.02054 0.020488 0.020178 0.019176 0.020483 0.020427 0.019599 0.019418 0.020371 0.019825 0.019944 0.020455 0.020361 0.018763 0.020306 0.019722 0.01999 0.020361 0.020335 0.020155 0.019866 0.019811 0.020069 0.020284 0.020448 0.020022 0.020029 0.020596 0.02036 0.019941 0.02046 0.020367 0.019185 0.020387 0.018768 0.019826 0.020247 0.020367 0.019608 0.020516 0.020686 0.020334 0.019924 0.020315 0.020508 0.020192 0.020125 0.019213 0.020361 0.020503 0.018838 0.020438
0.020011 0.018885 0.019847 0.019727 0.019919 0.020536 0.019786 0.019718 0.019881 0.020245 0.019875 0.019806 0.019998 0.019605 0.019345 0.019662 0.020144 0.019888 0.019903 0.019901 0.019907 0.019703 0.01972 0.019623 0.019945 0.019536 0.019997 0.019851 0.0198 0.019912 0.019794 0.018931 0.019858 0.01994 0.020044 0.019173 0.019729 0.019636 0.020351 0.017897 0.018715 0.019633 0.019648 0.019834 0.018965 0.019659 0.018854 0.019951 0.020115 0.020064 0.019756 0.018764 0.020058 0.020003 0.019183 0.019004 0.019946 0.019406 0.019525 0.020031 0.019937 0.018356 0.019882 0.019303 0.019569 0.019938 0.019911 0.019733 0.019448 0.019394 0.019648 0.019861 0.020025 0.019601 0.019609 0.02017 0.019936 0.019522 0.020035 0.019943 0.018773 0.019964 0.018359 0.019407 0.019824 0.019944 0.019192 0.020091 0.020259 0.019911 0.019505 0.019892 0.020083 0.01977 0.019702 0.018801 0.019936 0.020078 0.018429 0.020014
0.019598 0.018483 0.019435 0.019317 0.019508 0.020117 0.019375 0.019307 0.01947 0.01983 0.019463 0.019395 0.019585 0.019198 0.018939 0.019252 0.019729 0.019477 0.019491 0.019488 0.019494 0.019292 0.019309 0.019214 0.019533 0.019127 0.019584 0.01944 0.019388 0.0195 0.019384 0.018529 0.019446 0.019527 0.01963 0.018769 0.019319 0.019226 0.019934 0.017505 0.018315 0.019223 0.019238 0.019422 0.018562 0.019249 0.018452 0.019539 0.019701 0.01965 0.019346 0.018364 0.019645 0.01959 0.018778 0.018601 0.019532 0.018998 0.019117 0.019617 0.019524 0.017959 0.01947 0.018897 0.019161 0.019525 0.019498 0.019322 0.019041 0.018987 0.019237 0.019449 0.019612 0.019191 0.0192 0.019755 0.019524 0.019114 0.019622 0.01953 0.018372 0.019552 0.017961 0.018999 0.019413 0.019531 0.018787 0.019678 0.019844 0.019498 0.019097 0.01948 0.019668 0.019359 0.019292 0.018401 0.019523 0.019663 0.018031 0.019601
0.019196 0.018092 0.019034 0.018917 0.019108 0.019708 0.018975 0.018908 0.019069 0.019425 0.019062 0.018994 0.019183 0.0188 0.018544 0.018853 0.019325 0.019076 0.01909 0.019086 0.019092 0.018893 0.018909 0.018816 0.019131 0.018729 0.019182 0.01904 0.018988 0.019099 0.018984 0.018138 0.019046 0.019125 0.019228 0.018375 0.018919 0.018827 0.019528 0.017124 0.017925 0.018823 0.018839 0.019022 0.01817 0.01885 0.018062 0.019137 0.019298 0.019248 0.018946 0.017974 0.019243 0.019187 0.018384 0.018209 0.01913 0.018602 0.018721 0.019215 0.019122 0.017574 0.019069 0.018501 0.018763 0.019124 0.019096 0.018922 0.018645 0.018592 0.018838 0.019048 0.01921 0.018793 0.018801 0.019351 0.019123 0.018717 0.019219 0.019129 0.017982 0.01915 0.017575 0.018602 0.019013 0.019129 0.018393 0.019276 0.019439 0.019097 0.018701 0.019079 0.019265 0.018959 0.018892 0.018012 0.019121 0.01926 0.017645 0.0192
0.018804 0.017711 0.018644 0.018527 0.018718 0.019311 0.018586 0.018519 0.018679 0.019031 0.018672 0.018603 0.018792 0.018414 0.018159 0.018465 0.018932 0.018686 0.018699 0.018694 0.018701 0.018504 0.01852 0.018428 0.018739 0.018342 0.018791 0.01865 0.018598 0.018708 0.018595 0.017758 0.018656 0.018734 0.018835 0.017992 0.01853 0.018438 0.019132 0.016754 0.017547 0.018434 0.01845 0.018632 0.017789 0.018462 0.017683 0.018746 0.018906 0.018856 0.018556 0.017595 0.018851 0.018796 0.018001 0.017827 0.018738 0.018216 0.018334 0.018823 0.018731 0.017199 0.018678 0.018116 0.018375 0.018733 0.018705 0.018533 0.018259 0.018207 0.018449 0.018657 0.018819 0.018405 0.018413 0.018958 0.018732 0.01833 0.018827 0.018738 0.017603 0.01876 0.017199 0.018216 0.018623 0.018738 0.018009 0.018884 0.019045 0.018706 0.018315 0.018689 0.018872 0.01857 0.018503 0.017633 0.01873 0.018867 0.017269 0.018808
0.018422 0.01734 0.018263 0.018148 0.018338 0.018923 0.018207 0.01814 0.018299 0.018648 0.018292 0.018223 0.01841 0.018037 0.017784 0.018087 0.018549 0.018306 0.018318 0.018313 0.01832 0.018125 0.018141 0.01805 0.018358 0.017965 0.01841 0.018271 0.018218 0.018327 0.018216 0.017387 0.018276 0.018353 0.018453 0.017619 0.018152 0.018059 0.018747 0.016394 0.017179 0.018056 0.018072 0.018252 0.017417 0.018084 0.017313 0.018366 0.018524 0.018474 0.018177 0.017226 0.018469 0.018414 0.017627 0.017456 0.018356 0.01784 0.017958 0.018441 0.01835 0.016835 0.018298 0.017741 0.017998 0.018353 0.018324 0.018154 0.017884 0.017833 0.018071 0.018277 0.018437 0.018027 0.018036 0.018575 0.018351 0.017954 0.018445 0.018357 0.017234 0.018379 0.016833 0.01784 0.018243 0.018357 0.017636 0.018502 0.018661 0.018325 0.017939 0.018308 0.018489 0.01819 0.018123 0.017264 0.018348 0.018484 0.016903 0.018427
0.01805 0.016979 0.017893 0.017779 0.017968 0.018545 0.017838 0.017772 0.017929 0.018273 0.017921 0.017853 0.018039 0.017671 0.01742 0.017719 0.018175 0.017936 0.017947 0.017941 0.017949 0.017756 0.017772 0.017683 0.017987 0.017598 0.018039 0.017901 0.017848 0.017956 0.017847 0.017027 0.017906 0.017981 0.018081 0.017256 0.017783 0.017691 0.018371 0.016045 0.01682 0.017687 0.017703 0.017882 0.017056 0.017716 0.016954 0.017995 0.018151 0.018102 0.017808 0.016867 0.018098 0.018043 0.017264 0.017094 0.017984 0.017474 0.017592 0.018069 0.017978 0.01648 0.017927 0.017376 0.017631 0.017982 0.017953 0.017785 0.017518 0.017468 0.017702 0.017907 0.018066 0.017659 0.017668 0.018201 0.01798 0.017587 0.018073 0.017986 0.016875 0.018008 0.016478 0.017474 0.017873 0.017986 0.017272 0.01813 0.018287 0.017954 0.017573 0.017938 0.018116 0.017821 0.017754 0.016906 0.017977 0.018111 0.016548 0.018055
0.017688 0.016628 0.017532 0.017419 0.017607 0.018177 0.017478 0.017412 0.017569 0.017909 0.01756 0.017492 0.017676 0.017313 0.017064 0.01736 0.017811 0.017575 0.017586 0.017579 0.017587 0.017396 0.017412 0.017324 0.017625 0.01724 0.017677 0.01754 0.017487 0.017595 0.017487 0.016676 0.017545 0.017619 0.017718 0.016902 0.017423 0.017332 0.018005 0.015704 0.016471 0.017327 0.017344 0.017522 0.016704 0.017357 0.016603 0.017633 0.017788 0.017739 0.017448 0.016518 0.017735 0.01768 0.01691 0.016742 0.017622 0.017117 0.017235 0.017707 0.017616 0.016135 0.017566 0.01702 0.017273 0.01762 0.017591 0.017425 0.017162 0.017112 0.017343 0.017546 0.017704 0.0173 0.01731 0.017837 0.017619 0.01723 0.01771 0.017624 0.016525 0.017646 0.016132 0.017118 0.017513 0.017624 0.016919 0.017767 0.017922 0.017592 0.017216 0.017577 0.017752 0.017461 0.017394 0.016556 0.017615 0.017747 0.016202 0.017693
0.017335 0.016286 0.01718 0.017069 0.017255 0.017817 0.017127 0.017062 0.017217 0.017553 0.017208 0.01714 0.017323 0.016965 0.016718 0.017011 0.017456 0.017223 0.017234 0.017226 0.017234 0.017045 0.017062 0.016975 0.017272 0.016892 0.017324 0.017189 0.017136 0.017242 0.017137 0.016334 0.017194 0.017266 0.017364 0.016558 0.017073 0.016982 0.017648 0.015373 0.016132 0.016977 0.016994 0.01717 0.016362 0.017008 0.016262 0.017281 0.017434 0.017386 0.017097 0.016178 0.017382 0.017327 0.016565 0.0164 0.017268 0.01677 0.016888 0.017353 0.017263 0.015799 0.017214 0.016674 0.016924 0.017268 0.017238 0.017074 0.016814 0.016766 0.016993 0.017194 0.017351 0.01695 0.016961 0.017482 0.017266 0.016882 0.017357 0.017272 0.016185 0.017294 0.015795 0.01677 0.017161 0.017272 0.016574 0.017414 0.017566 0.01724 0.016868 0.017225 0.017398 0.01711 0.017044 0.016216 0.017262 0.017393 0.015865 0.01734
0.01699 0.015953 0.016837 0.016727 0.016912 0.017467 0.016785 0.01672 0.016874 0.017206 0.016865 0.016797 0.016979 0.016625 0.016381 0.01667 0.01711 0.01688 0.01689 0.016882 0.01689 0.016704 0.01672 0.016635 0.016928 0.016552 0.01698 0.016846 0.016793 0.016899 0.016795 0.016001 0.016851 0.016922 0.017019 0.016222 0.016731 0.01664 0.0173 0.015051 0.015801 0.016636 0.016653 0.016827 0.016028 0.016667 0.01593 0.016937 0.017088 0.017041 0.016755 0.015846 0.017037 0.016983 0.016229 0.016065 0.016924 0.016431 0.016549 0.017008 0.016919 0.015472 0.01687 0.016336 0.016584 0.016924 0.016894 0.016732 0.016476 0.016428 0.016651 0.01685 0.017006 0.01661 0.01662 0.017136 0.016923 0.016543 0.017012 0.016928 0.015853 0.01695 0.015467 0.016432 0.016818 0.016928 0.016238 0.017069 0.017219 0.016896 0.016529 0.016881 0.017052 0.016768 0.016702 0.015885 0.016917 0.017047 0.015536 0.016996
0.016654 0.015628 0.016502 0.016393 0.016577 0.017125 0.016451 0.016387 0.01654 0.016867 0.01653 0.016462 0.016643 0.016294 0.016052 0.016337 0.016772 0.016545 0.016555 0.016546 0.016554 0.01637 0.016386 0.016302 0.016592 0.01622 0.016644 0.016512 0.016459 0.016563 0.016461 0.015676 0.016516 0.016586 0.016683 0.015895 0.016398 0.016307 0.016959 0.014737 0.015478 0.016303 0.01632 0.016493 0.015702 0.016334 0.015606 0.016601 0.016751 0.016704 0.016421 0.015523 0.0167 0.016646 0.015902 0.01574 0.016588 0.016101 0.016218 0.016672 0.016583 0.015153 0.016535 0.016007 0.016252 0.016589 0.016558 0.016398 0.016146 0.016098 0.016318 0.016515 0.01667 0.016277 0.016288 0.016798 0.016587 0.016212 0.016675 0.016592 0.01553 0.016615 0.015147 0.016101 0.016484 0.016592 0.01591 0.016732 0.01688 0.01656 0.016199 0.016546 0.016715 0.016434 0.016368 0.015562 0.016581 0.016709 0.015217 0.016659
0.016325 0.015312 0.016175 0.016067 0.016251 0.01679 0.016125 0.016062 0.016213 0.016537 0.016203 0.016135 0.016314 0.01597 0.015731 0.016013 0.016442 0.016219 0.016227 0.016219 0.016226 0.016045 0.01606 0.015978 0.016264 0.015897 0.016316 0.016185 0.016133 0.016236 0.016135 0.01536 0.01619 0.016258 0.016354 0.015575 0.016072 0.015982 0.016627 0.014432 0.015164 0.015978 0.015995 0.016166 0.015385 0.016009 0.01529 0.016274 0.016422 0.016375 0.016096 0.015208 0.016372 0.016318 0.015582 0.015422 0.01626 0.015779 0.015895 0.016343 0.016255 0.014843 0.016208 0.015686 0.015928 0.016261 0.01623 0.016073 0.015823 0.015777 0.015993 0.016188 0.016342 0.015953 0.015964 0.016468 0.01626 0.015889 0.016346 0.016265 0.015214 0.016287 0.014836 0.015779 0.016158 0.016264 0.01559 0.016403 0.016549 0.016233 0.015876 0.016219 0.016385 0.016108 0.016043 0.015246 0.016254 0.01638 0.014905 0.016331
0.016005 0.015002 0.015856 0.015749 0.015931 0.016464 0.015807 0.015744 0.015894 0.016214 0.015884 0.015817 0.015994 0.015654 0.015417 0.015696 0.01612 0.015899 0.015908 0.015899 0.015906 0.015727 0.015743 0.015662 0.015944 0.015581 0.015996 0.015867 0.015814 0.015916 0.015817 0.015051 0.015871 0.015938 0.016033 0.015263 0.015755 0.015665 0.016303 0.014134 0.014857 0.01566 0.015678 0.015847 0.015075 0.015692 0.014982 0.015954 0.0161 0.016054 0.015778 0.014901 0.016051 0.015998 0.01527 0.015112 0.015939 0.015464 0.01558 0.016022 0.015935 0.01454 0.015888 0.015372 0.015612 0.015941 0.01591 0.015755 0.015509 0.015463 0.015676 0.015869 0.016022 0.015636 0.015647 0.016146 0.01594 0.015573 0.016025 0.015945 0.014907 0.015967 0.014532 0.015465 0.015839 0.015944 0.015278 0.016082 0.016226 0.015913 0.015561 0.0159 0.016063 0.015789 0.015725 0.014939 0.015933 0.016058 0.014601 0.016011
0.015691 0.014701 0.015544 0.015439 0.015619 0.016145 0.015496 0.015434 0.015582 0.015898 0.015572 0.015505 0.015681 0.015346 0.015111 0.015386 0.015805 0.015588 0.015596 0.015586 0.015594 0.015417 0.015432 0.015353 0.015631 0.015272 0.015683 0.015555 0.015503 0.015604 0.015506 0.014749 0.015559 0.015625 0.015719 0.014959 0.015444 0.015356 0.015986 0.013843 0.014557 0.015351 0.015369 0.015536 0.014773 0.015383 0.014681 0.015641 0.015786 0.015741 0.015467 0.0146 0.015737 0.015684 0.014965 0.014809 0.015626 0.015157 0.015272 0.015709 0.015623 0.014244 0.015576 0.015066 0.015303 0.015629 0.015598 0.015444 0.015202 0.015157 0.015366 0.015557 0.015708 0.015327 0.015338 0.015831 0.015628 0.015265 0.015712 0.015632 0.014607 0.015655 0.014236 0.015157 0.015528 0.015632 0.014973 0.015768 0.01591 0.015601 0.015253 0.015588 0.015749 0.015479 0.015415 0.014639 0.015621 0.015744 0.014304 0.015698
0.015385 0.014406 0.015239 0.015135 0.015315 0.015833 0.015193 0.01513 0.015277 0.015589 0.015268 0.015201 0.015375 0.015044 0.014812 0.015083 0.015498 0.015283 0.01529 0.015281 0.015288 0.015114 0.015129 0.01505 0.015326 0.014971 0.015377 0.015251 0.015198 0.015299 0.015202 0.014454 0.015254 0.01532 0.015412 0.014662 0.015141 0.015053 0.015676 0.013559 0.014265 0.015048 0.015066 0.015232 0.014477 0.01508 0.014387 0.015336 0.015479 0.015434 0.015163 0.014307 0.01543 0.015378 0.014668 0.014514 0.01532 0.014857 0.014971 0.015402 0.015317 0.013956 0.015271 0.014767 0.015002 0.015324 0.015292 0.015141 0.014902 0.014857 0.015063 0.015252 0.015402 0.015025 0.015036 0.015523 0.015322 0.014964 0.015405 0.015327 0.014313 0.015349 0.013947 0.014857 0.015223 0.015326 0.014676 0.015461 0.015601 0.015296 0.014953 0.015283 0.015442 0.015175 0.015111 0.014346 0.015315 0.015437 0.014015 0.015392
0.015085 0.014119 0.014941 0.014839 0.015016 0.015527 0.014896 0.014834 0.01498 0.015287 0.01497 0.014903 0.015075 0.014749 0.014519 0.014788 0.015197 0.014985 0.014992 0.014982 0.01499 0.014817 0.014832 0.014755 0.015027 0.014677 0.015077 0.014953 0.014901 0.015 0.014905 0.014166 0.014957 0.015021 0.015112 0.014371 0.014844 0.014757 0.015373 0.013283 0.013979 0.014752 0.01477 0.014934 0.014189 0.014785 0.0141 0.015037 0.015178 0.015134 0.014866 0.014021 0.015131 0.015079 0.014377 0.014225 0.015021 0.014563 0.014677 0.015102 0.015018 0.013674 0.014973 0.014475 0.014707 0.015025 0.014994 0.014844 0.014608 0.014564 0.014767 0.014954 0.015103 0.01473 0.014741 0.015221 0.015023 0.01467 0.015105 0.015028 0.014027 0.01505 0.013665 0.014564 0.014926 0.015027 0.014385 0.015161 0.015299 0.014997 0.014659 0.014985 0.015141 0.014878 0.014815 0.014059 0.015016 0.015136 0.013732 0.015092
0.014792 0.013837 0.01465 0.014549 0.014725 0.015229 0.014605 0.014544 0.014688 0.014992 0.014678 0.014612 0.014782 0.014461 0.014234 0.014498 0.014902 0.014693 0.0147 0.01469 0.014698 0.014527 0.014542 0.014466 0.014734 0.014388 0.014785 0.014662 0.01461 0.014708 0.014615 0.013885 0.014665 0.014728 0.014819 0.014087 0.014554 0.014468 0.015076 0.013012 0.0137 0.014462 0.014481 0.014643 0.013907 0.014495 0.01382 0.014745 0.014884 0.01484 0.014576 0.013741 0.014837 0.014786 0.014093 0.013942 0.014728 0.014277 0.014389 0.014809 0.014726 0.013398 0.014681 0.014189 0.014418 0.014733 0.014701 0.014554 0.014321 0.014278 0.014478 0.014663 0.01481 0.014441 0.014452 0.014927 0.014731 0.014382 0.014812 0.014736 0.013747 0.014758 0.013389 0.014277 0.014635 0.014735 0.0141 0.014868 0.015004 0.014705 0.014371 0.014693 0.014847 0.014587 0.014525 0.013779 0.014723 0.014842 0.013456 0.014799
0.014506 0.013562 0.014365 0.014265 0.014439 0.014936 0.014321 0.01426 0.014403 0.014703 0.014393 0.014327 0.014496 0.014179 0.013954 0.014215 0.014614 0.014408 0.014414 0.014404 0.014412 0.014244 0.014258 0.014183 0.014448 0.014106 0.014498 0.014377 0.014325 0.014422 0.01433 0.013609 0.01438 0.014442 0.014532 0.013809 0.014271 0.014185 0.014786 0.012748 0.013427 0.014179 0.014198 0.014358 0.013631 0.014212 0.013545 0.014459 0.014597 0.014553 0.014292 0.013468 0.01455 0.014499 0.013815 0.013666 0.014442 0.013996 0.014108 0.014522 0.014439 0.013129 0.014396 0.013909 0.014136 0.014447 0.014415 0.01427 0.01404 0.013998 0.014195 0.014377 0.014523 0.014158 0.014169 0.014638 0.014445 0.0141 0.014525 0.01445 0.013473 0.014472 0.01312 0.013997 0.01435 0.014449 0.013822 0.01458 0.014714 0.014419 0.01409 0.014407 0.01456 0.014303 0.014241 0.013506 0.014437 0.014555 0.013186 0.014512
0.014225 0.013293 0.014085 0.013987 0.014159 0.01465 0.014042 0.013982 0.014123 0.01442 0.014113 0.014048 0.014215 0.013902 0.01368 0.013938 0.014332 0.014128 0.014135 0.014124 0.014132 0.013966 0.01398 0.013907 0.014168 0.013831 0.014217 0.014098 0.014047 0.014143 0.014052 0.01334 0.014101 0.014162 0.014251 0.013537 0.013993 0.013907 0.014501 0.01249 0.01316 0.013902 0.01392 0.014079 0.013361 0.013935 0.013277 0.014179 0.014315 0.014272 0.014013 0.0132 0.014269 0.014218 0.013543 0.013396 0.014162 0.013721 0.013832 0.014241 0.014159 0.012866 0.014116 0.013636 0.01386 0.014167 0.014135 0.013992 0.013765 0.013724 0.013917 0.014098 0.014242 0.013881 0.013893 0.014356 0.014165 0.013825 0.014244 0.01417 0.013206 0.014191 0.012856 0.013722 0.014071 0.014169 0.01355 0.014299 0.014431 0.014139 0.013815 0.014128 0.014278 0.014024 0.013963 0.013238 0.014157 0.014273 0.012922 0.014232
0.01395 0.01303 0.013812 0.013714 0.013885 0.014369 0.01377 0.01371 0.01385 0.014142 0.013839 0.013775 0.01394 0.013632 0.013412 0.013667 0.014055 0.013855 0.01386 0.01385 0.013858 0.013694 0.013708 0.013636 0.013893 0.01356 0.013943 0.013824 0.013774 0.013868 0.013779 0.013076 0.013827 0.013887 0.013975 0.013271 0.01372 0.013636 0.014222 0.012237 0.012898 0.013631 0.013649 0.013806 0.013097 0.013663 0.013014 0.013904 0.014039 0.013996 0.013741 0.012938 0.013993 0.013943 0.013276 0.013131 0.013887 0.013452 0.013562 0.013966 0.013885 0.012609 0.013842 0.013368 0.013589 0.013892 0.013861 0.013719 0.013496 0.013455 0.013646 0.013824 0.013967 0.01361 0.013622 0.014079 0.013891 0.013555 0.013969 0.013895 0.012944 0.013917 0.012598 0.013453 0.013798 0.013894 0.013283 0.014023 0.014153 0.013865 0.013545 0.013854 0.014002 0.013752 0.013691 0.012975 0.013883 0.013997 0.012663 0.013957
0.01368 0.012772 0.013544 0.013448 0.013617 0.014094 0.013502 0.013444 0.013582 0.01387 0.013571 0.013507 0.013671 0.013367 0.013149 0.013401 0.013784 0.013586 0.013592 0.013581 0.013589 0.013427 0.013441 0.01337 0.013624 0.013296 0.013673 0.013557 0.013506 0.0136 0.013512 0.012818 0.013559 0.013618 0.013705 0.01301 0.013454 0.01337 0.013949 0.01199 0.012642 0.013365 0.013383 0.013538 0.012838 0.013398 0.012756 0.013635 0.013768 0.013726 0.013474 0.012682 0.013723 0.013674 0.013015 0.012872 0.013618 0.013189 0.013298 0.013696 0.013616 0.012356 0.013574 0.013105 0.013324 0.013624 0.013593 0.013453 0.013233 0.013192 0.01338 0.013556 0.013697 0.013345 0.013356 0.013808 0.013622 0.01329 0.013699 0.013626 0.012687 0.013648 0.012346 0.01319 0.01353 0.013625 0.013022 0.013752 0.013881 0.013596 0.013281 0.013586 0.013732 0.013485 0.013425 0.012719 0.013614 0.013727 0.01241 0.013687
0.013416 0.012519 0.013281 0.013186 0.013354 0.013824 0.01324 0.013182 0.013319 0.013603 0.013308 0.013245 0.013407 0.013107 0.012892 0.01314 0.013518 0.013323 0.013329 0.013318 0.013326 0.013166 0.01318 0.01311 0.013361 0.013036 0.013409 0.013294 0.013244 0.013337 0.01325 0.012565 0.013297 0.013355 0.013441 0.012754 0.013192 0.01311 0.013681 0.011748 0.012391 0.013104 0.013122 0.013275 0.012585 0.013137 0.012504 0.013372 0.013503 0.013461 0.013212 0.01243 0.013459 0.01341 0.012759 0.012619 0.013354 0.012931 0.013039 0.013432 0.013352 0.01211 0.013311 0.012848 0.013064 0.01336 0.013329 0.013191 0.012974 0.012934 0.013119 0.013294 0.013433 0.013085 0.013096 0.013542 0.013359 0.013031 0.013434 0.013363 0.012436 0.013384 0.012099 0.012932 0.013268 0.013362 0.012767 0.013487 0.013614 0.013333 0.013022 0.013323 0.013467 0.013223 0.013164 0.012467 0.01335 0.013462 0.012163 0.013423


==> images/plots/data/filter/vdftnlin-cl-j.dat <==
0.25646
0.24674
0.2591
0.25171
0.25504
0.25736
0.2323
0.2562
0.25581
0.25148
0.25589
0.25333
0.25729
0.23533
0.22984
0.24189
0.24748
0.24727
0.25742
0.25934
0.24802
0.25575
0.25174
0.23774
0.25452
0.24507
0.25365
0.25062
0.25499
0.25506
0.2502
0.23672
0.23313
0.22058
0.25644
0.21972
0.25155
0.25685
0.24427
0.2243
0.24906
0.23749
0.23777
0.24741
0.21742
0.26117
0.25722
0.25682
0.2543
0.2523
0.25318
0.23085
0.2534
0.25766
0.25619
0.23934
0.25947
0.25912
0.24553
0.2538
0.25401
0.25838
0.25623
0.25691
0.24633
0.25736
0.25639
0.25506
0.24688
0.23948
0.25568
0.25057
0.25526
0.24978
0.25603
0.25919
0.25685
0.2312
0.2565
0.25854
0.25628
0.25873
0.25997
0.25134
0.25675
0.25514
0.24804
0.25533
0.22669
0.25782
0.2404
0.25062
0.25559
0.25813
0.25584
0.24771
0.26018
0.25539
0.21911
0.25563


==> images/plots/data/filter/vdftnlin-cl-rho.dat <==
3.8722 -3.7984
3.8599 -3.7844
3.8686 -3.7951
3.8631 -3.7885
3.8765 -3.8025
3.8634 -3.7897
3.8509 -3.7726
3.8715 -3.7976
3.8755 -3.8016
3.8723 -3.7977
3.8708 -3.7969
3.8597 -3.7854
3.8788 -3.8051
3.8595 -3.7819
3.8435 -3.7647
3.8616 -3.7853
3.8661 -3.7908
3.872 -3.7967
3.8702 -3.7966
3.862 -3.7886
3.855 -3.7798
3.8688 -3.7949
3.8657 -3.7911
3.8584 -3.7814
3.8649 -3.7908
3.8586 -3.7829
3.8791 -3.8049
3.872 -3.7973
3.8644 -3.7904
3.868 -3.7939
3.8759 -3.8012
3.8632 -3.786
3.834 -3.7557
3.8152 -3.7333
3.8665 -3.7926
3.8128 -3.7304
3.8667 -3.7921
3.858 -3.7842
3.8585 -3.7827
3.8334 -3.753
3.8671 -3.7921
3.8443 -3.7671
3.8546 -3.7775
3.8651 -3.7898
3.77 -3.6851
3.8773 -3.8042
3.8664 -3.7926
3.8725 -3.7987
3.8742 -3.8001
3.8723 -3.7979
3.866 -3.7917
3.8515 -3.773
3.8707 -3.7964
3.8731 -3.7995
3.8727 -3.7989
3.855 -3.7782
3.865 -3.7916
3.8615 -3.7881
3.8722 -3.7967
3.8705 -3.7963
3.8648 -3.7905
3.87 -3.7965
3.8678 -3.7939
3.8629 -3.7891
3.8586 -3.7831
3.8706 -3.7969
3.8652 -3.7914
3.8606 -3.7865
3.8674 -3.7921
3.8659 -3.7892
3.8541 -3.78
3.8634 -3.7887
3.8713 -3.7973
3.8569 -3.7819
3.8663 -3.7924
3.8786 -3.8053
3.8745 -3.8008
3.8525 -3.774
3.8728 -3.799
3.8712 -3.7977
3.8714 -3.7975
3.8832 -3.8098
3.8544 -3.781
3.8667 -3.7921
3.8711 -3.7974
3.8737 -3.7997
3.8655 -3.7903
3.8739 -3.8
3.8414 -3.7617
3.8701 -3.7965
3.8662 -3.7897
3.8666 -3.7918
3.87 -3.796
3.8697 -3.7961
3.8638 -3.7899
3.8804 -3.8053
3.8668 -3.7936
3.8693 -3.7953
3.7896 -3.7065
3.8734 -3.7995


==> images/plots/data/filter/vdftnlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018064 0.018065 0.018065 0.018065 0.018064 0.018065 0.018066 0.018064 0.018064 0.018064 0.018065 0.018065 0.018064 0.018065 0.018066 0.018065 0.018065 0.018064 0.018065 0.018065 0.018066 0.018065 0.018065 0.018065 0.018065 0.018065 0.018064 0.018064 0.018065 0.018065 0.018064 0.018065 0.018067 0.018068 0.018065 0.018069 0.018065 0.018065 0.018065 0.018067 0.018065 0.018066 0.018066 0.018065 0.018072 0.018064 0.018065 0.018064 0.018064 0.018064 0.018065 0.018066 0.018065 0.018064 0.018064 0.018066 0.018065 0.018065 0.018064 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018066 0.018065 0.018064 0.018065 0.018065 0.018064 0.018064 0.018066 0.018064 0.018065 0.018064 0.018064 0.018066 0.018065 0.018065 0.018064 0.018065 0.018064 0.018067 0.018065 0.018065 0.018065 0.018065 0.018065 0.018065 0.018064 0.018065 0.018065 0.01807 0.018064
0.028902 0.028905 0.028903 0.028904 0.028901 0.028904 0.028906 0.028902 0.028901 0.028902 0.028902 0.028905 0.0289 0.028904 0.028908 0.028904 0.028903 0.028902 0.028902 0.028904 0.028906 0.028903 0.028903 0.028905 0.028903 0.028905 0.0289 0.028902 0.028904 0.028903 0.028901 0.028904 0.02891 0.028914 0.028903 0.028915 0.028903 0.028905 0.028905 0.02891 0.028903 0.028908 0.028906 0.028903 0.028925 0.028901 0.028903 0.028902 0.028901 0.028902 0.028903 0.028906 0.028902 0.028902 0.028902 0.028906 0.028903 0.028904 0.028902 0.028902 0.028903 0.028902 0.028903 0.028904 0.028905 0.028902 0.028903 0.028904 0.028903 0.028903 0.028906 0.028904 0.028902 0.028905 0.028903 0.0289 0.028901 0.028906 0.028902 0.028902 0.028902 0.028899 0.028906 0.028903 0.028902 0.028901 0.028903 0.028901 0.028909 0.028902 0.028903 0.028903 0.028902 0.028902 0.028904 0.0289 0.028903 0.028902 0.02892 0.028901
0.040573 0.040579 0.040575 0.040577 0.040571 0.040577 0.040582 0.040573 0.040571 0.040573 0.040574 0.040579 0.04057 0.040578 0.040586 0.040578 0.040576 0.040573 0.040574 0.040578 0.040581 0.040575 0.040576 0.040579 0.040577 0.040579 0.040569 0.040573 0.040577 0.040575 0.040571 0.040577 0.040591 0.040599 0.040576 0.040601 0.040576 0.04058 0.040579 0.040591 0.040575 0.040586 0.040581 0.040576 0.040621 0.040571 0.040576 0.040573 0.040572 0.040573 0.040576 0.040582 0.040574 0.040573 0.040573 0.040581 0.040577 0.040579 0.040572 0.040574 0.040577 0.040574 0.040575 0.040578 0.040579 0.040574 0.040577 0.040579 0.040575 0.040575 0.040582 0.040577 0.040573 0.04058 0.040576 0.04057 0.040572 0.040582 0.040573 0.040574 0.040573 0.040568 0.040582 0.040576 0.040574 0.040572 0.040576 0.040572 0.040587 0.040574 0.040575 0.040576 0.040574 0.040574 0.040577 0.040568 0.040576 0.040574 0.040612 0.040572
0.052826 0.052836 0.052829 0.052834 0.052822 0.052834 0.052842 0.052826 0.052823 0.052825 0.052827 0.052837 0.05282 0.052834 0.052848 0.052834 0.05283 0.052825 0.052828 0.052835 0.05284 0.052829 0.052831 0.052836 0.052832 0.052837 0.052819 0.052825 0.052833 0.052829 0.052822 0.052831 0.052857 0.052871 0.052831 0.052873 0.05283 0.052839 0.052837 0.052856 0.05283 0.052849 0.052839 0.052831 0.05291 0.052822 0.052831 0.052826 0.052824 0.052825 0.052831 0.052841 0.052827 0.052825 0.052825 0.052839 0.052833 0.052836 0.052824 0.052827 0.052832 0.052828 0.05283 0.052834 0.052837 0.052827 0.052832 0.052836 0.052829 0.052829 0.052842 0.052833 0.052826 0.052839 0.052831 0.05282 0.052824 0.05284 0.052825 0.052827 0.052827 0.052816 0.052842 0.05283 0.052827 0.052824 0.052831 0.052824 0.052849 0.052828 0.052829 0.05283 0.052828 0.052828 0.052833 0.052817 0.052831 0.052828 0.052894 0.052825
0.065429 0.065444 0.065435 0.065441 0.065422 0.065442 0.065452 0.06543 0.065424 0.065427 0.06543 0.065446 0.065419 0.065441 0.065462 0.06544 0.065435 0.065426 0.065432 0.065444 0.065451 0.065433 0.065437 0.065443 0.065439 0.065445 0.065418 0.065427 0.06544 0.065434 0.065422 0.065436 0.065477 0.065498 0.065437 0.065501 0.065435 0.065449 0.065445 0.065474 0.065434 0.065464 0.065449 0.065436 0.065559 0.065422 0.065437 0.065428 0.065425 0.065427 0.065437 0.065451 0.06543 0.065428 0.065428 0.065449 0.06544 0.065445 0.065426 0.06543 0.065439 0.065432 0.065435 0.065442 0.065446 0.065431 0.065439 0.065445 0.065433 0.065433 0.065455 0.06544 0.06543 0.065449 0.065437 0.06542 0.065425 0.065449 0.065428 0.065431 0.06543 0.065413 0.065455 0.065435 0.06543 0.065426 0.065436 0.065426 0.065464 0.065432 0.065433 0.065435 0.065432 0.065433 0.065441 0.065414 0.065437 0.065433 0.065533 0.065427
0.078171 0.078192 0.07818 0.078188 0.078161 0.07819 0.078203 0.078172 0.078164 0.078168 0.078174 0.078196 0.078157 0.078187 0.078217 0.078186 0.07818 0.078167 0.078176 0.078194 0.078203 0.078178 0.078182 0.07819 0.078186 0.078194 0.078155 0.078168 0.078187 0.078179 0.07816 0.078179 0.07824 0.078268 0.078183 0.078272 0.07818 0.078202 0.078194 0.078234 0.078178 0.07822 0.078198 0.078181 0.078357 0.078162 0.078184 0.07817 0.078166 0.078169 0.078183 0.0782 0.078173 0.07817 0.07817 0.078199 0.078188 0.078195 0.078165 0.078173 0.078186 0.078176 0.07818 0.078191 0.078195 0.078175 0.078186 0.078195 0.078176 0.078175 0.078209 0.078187 0.078172 0.0782 0.078183 0.078158 0.078166 0.078199 0.07817 0.078174 0.078173 0.078148 0.078211 0.07818 0.078173 0.078167 0.078181 0.078167 0.078219 0.078176 0.078175 0.07818 0.078175 0.078177 0.078189 0.078149 0.078184 0.078177 0.07832 0.078168
0.090863 0.090892 0.090876 0.090886 0.090849 0.09089 0.090904 0.090865 0.090853 0.090859 0.090867 0.090898 0.090844 0.090882 0.090923 0.090882 0.090874 0.090856 0.09087 0.090896 0.090907 0.090873 0.090879 0.090887 0.090883 0.090894 0.09084 0.090859 0.090885 0.090875 0.090847 0.090872 0.090955 0.090992 0.09088 0.090997 0.090876 0.090906 0.090893 0.090945 0.090872 0.090929 0.090899 0.090877 0.091113 0.090852 0.090881 0.090862 0.090855 0.090859 0.090879 0.0909 0.090865 0.090861 0.090861 0.090899 0.090887 0.090897 0.090854 0.090866 0.090883 0.090871 0.090876 0.090891 0.090895 0.090869 0.090884 0.090897 0.090869 0.090867 0.090917 0.090884 0.090865 0.090903 0.09088 0.090846 0.090856 0.090898 0.090861 0.090868 0.090865 0.090832 0.090919 0.090875 0.090867 0.090858 0.090876 0.090857 0.090925 0.09087 0.090867 0.090875 0.090869 0.090872 0.090888 0.090831 0.090882 0.090871 0.091063 0.090859
0.10334 0.10337 0.10335 0.10337 0.10332 0.10337 0.10339 0.10334 0.10332 0.10333 0.10334 0.10338 0.10331 0.10336 0.10341 0.10336 0.10335 0.10333 0.10335 0.10338 0.10339 0.10335 0.10336 0.10337 0.10336 0.10338 0.10331 0.10333 0.10337 0.10335 0.10331 0.10334 0.10345 0.1035 0.10336 0.10351 0.10335 0.10339 0.10337 0.10344 0.10335 0.10342 0.10338 0.10335 0.10366 0.10332 0.10336 0.10334 0.10333 0.10333 0.10336 0.10338 0.10334 0.10333 0.10333 0.10338 0.10337 0.10338 0.10332 0.10334 0.10336 0.10335 0.10335 0.10337 0.10338 0.10334 0.10336 0.10338 0.10334 0.10334 0.10341 0.10336 0.10334 0.10339 0.10336 0.10331 0.10333 0.10338 0.10333 0.10334 0.10334 0.1033 0.10341 0.10335 0.10334 0.10333 0.10335 0.10333 0.10341 0.10335 0.10334 0.10335 0.10334 0.10335 0.10337 0.10329 0.10336 0.10335 0.10359 0.10333
0.11544 0.11549 0.11547 0.11548 0.11542 0.11549 0.1155 0.11545 0.11543 0.11543 0.11545 0.1155 0.11541 0.11546 0.11553 0.11547 0.11546 0.11543 0.11546 0.1155 0.11552 0.11546 0.11547 0.11548 0.11548 0.11549 0.1154 0.11543 0.11548 0.11546 0.11541 0.11545 0.11559 0.11564 0.11547 0.11565 0.11546 0.11552 0.11549 0.11556 0.11546 0.11555 0.11549 0.11546 0.11584 0.11543 0.11548 0.11544 0.11543 0.11544 0.11547 0.11549 0.11545 0.11544 0.11544 0.1155 0.11549 0.1155 0.11542 0.11545 0.11548 0.11546 0.11547 0.11549 0.11549 0.11545 0.11548 0.1155 0.11545 0.11544 0.11554 0.11548 0.11545 0.11551 0.11547 0.11542 0.11543 0.11549 0.11544 0.11545 0.11545 0.11539 0.11554 0.11546 0.11545 0.11543 0.11546 0.11543 0.11553 0.11546 0.11544 0.11546 0.11545 0.11546 0.11549 0.11538 0.11548 0.11546 0.11576 0.11544
0.12706 0.12711 0.12709 0.1271 0.12703 0.12712 0.12712 0.12706 0.12703 0.12704 0.12706 0.12713 0.12702 0.12707 0.12715 0.12708 0.12707 0.12703 0.12707 0.12713 0.12714 0.12708 0.12709 0.12709 0.1271 0.12711 0.12701 0.12704 0.1271 0.12708 0.12702 0.12706 0.12723 0.12729 0.12709 0.1273 0.12708 0.12715 0.12711 0.12719 0.12707 0.12718 0.12711 0.12708 0.12753 0.12704 0.1271 0.12706 0.12704 0.12704 0.12709 0.12711 0.12706 0.12705 0.12705 0.12712 0.12711 0.12713 0.12703 0.12706 0.1271 0.12708 0.12708 0.12712 0.12712 0.12707 0.1271 0.12713 0.12706 0.12705 0.12717 0.1271 0.12706 0.12714 0.12709 0.12702 0.12704 0.1271 0.12705 0.12707 0.12706 0.12699 0.12718 0.12708 0.12706 0.12704 0.12708 0.12704 0.12715 0.12707 0.12705 0.12708 0.12707 0.12708 0.12711 0.12698 0.1271 0.12707 0.12743 0.12705
0.13807 0.13813 0.1381 0.13812 0.13803 0.13814 0.13813 0.13807 0.13804 0.13805 0.13808 0.13815 0.13802 0.13808 0.13817 0.13809 0.13808 0.13803 0.13809 0.13816 0.13817 0.13809 0.1381 0.1381 0.13812 0.13813 0.138 0.13805 0.13812 0.13809 0.13801 0.13806 0.13827 0.13833 0.13811 0.13834 0.13809 0.13818 0.13813 0.13822 0.13808 0.13821 0.13813 0.13809 0.13862 0.13804 0.13812 0.13807 0.13804 0.13805 0.1381 0.13812 0.13807 0.13806 0.13806 0.13813 0.13813 0.13816 0.13802 0.13807 0.13812 0.13809 0.1381 0.13814 0.13813 0.13808 0.13812 0.13815 0.13807 0.13805 0.13821 0.13811 0.13807 0.13816 0.13811 0.13803 0.13805 0.13811 0.13806 0.13808 0.13807 0.13799 0.13822 0.13809 0.13808 0.13805 0.13809 0.13805 0.13817 0.13809 0.13805 0.13809 0.13808 0.13809 0.13813 0.13797 0.13812 0.13809 0.1385 0.13805
0.14838 0.14845 0.14843 0.14845 0.14834 0.14847 0.14845 0.14839 0.14835 0.14836 0.14839 0.14849 0.14833 0.14839 0.1485 0.14841 0.1484 0.14834 0.14841 0.14849 0.1485 0.14841 0.14842 0.14841 0.14844 0.14845 0.14831 0.14836 0.14845 0.14842 0.14832 0.14836 0.14861 0.14867 0.14844 0.14868 0.14841 0.14852 0.14845 0.14854 0.14839 0.14854 0.14845 0.1484 0.14901 0.14836 0.14844 0.14838 0.14835 0.14836 0.14843 0.14843 0.14838 0.14838 0.14838 0.14845 0.14847 0.1485 0.14833 0.14839 0.14844 0.14841 0.14842 0.14847 0.14846 0.1484 0.14845 0.14849 0.14838 0.14835 0.14855 0.14844 0.14839 0.14849 0.14844 0.14834 0.14836 0.14842 0.14838 0.1484 0.14839 0.14829 0.14857 0.14841 0.1484 0.14836 0.1484 0.14836 0.14849 0.14841 0.14835 0.14841 0.1484 0.14842 0.14846 0.14826 0.14845 0.14841 0.14888 0.14837
0.15794 0.15801 0.15799 0.15801 0.15788 0.15804 0.15799 0.15794 0.15789 0.1579 0.15795 0.15805 0.15787 0.15792 0.15805 0.15795 0.15794 0.15788 0.15796 0.15807 0.15807 0.15797 0.15798 0.15795 0.158 0.15801 0.15784 0.1579 0.15801 0.15797 0.15785 0.15789 0.15818 0.15824 0.158 0.15825 0.15796 0.15809 0.158 0.1581 0.15794 0.15811 0.158 0.15795 0.15863 0.15791 0.158 0.15793 0.1579 0.15791 0.15798 0.15797 0.15793 0.15793 0.15793 0.158 0.15803 0.15807 0.15786 0.15794 0.158 0.15797 0.15798 0.15804 0.15802 0.15796 0.15801 0.15805 0.15792 0.15789 0.15813 0.15799 0.15794 0.15806 0.158 0.15788 0.15791 0.15796 0.15793 0.15796 0.15794 0.15783 0.15815 0.15796 0.15795 0.15791 0.15795 0.15791 0.15804 0.15797 0.15789 0.15796 0.15795 0.15797 0.15802 0.15779 0.15802 0.15796 0.15848 0.15792
0.16666 0.16674 0.16673 0.16674 0.1666 0.16678 0.16671 0.16667 0.16662 0.16662 0.16668 0.1668 0.16659 0.16663 0.16677 0.16667 0.16667 0.16659 0.1667 0.16682 0.16681 0.1667 0.16671 0.16667 0.16674 0.16674 0.16655 0.16662 0.16675 0.16671 0.16657 0.1666 0.16693 0.16698 0.16674 0.16699 0.16669 0.16685 0.16673 0.16682 0.16667 0.16685 0.16672 0.16668 0.16742 0.16664 0.16674 0.16666 0.16662 0.16663 0.16672 0.16668 0.16666 0.16666 0.16665 0.16673 0.16678 0.16682 0.16657 0.16666 0.16674 0.16671 0.16672 0.16679 0.16675 0.16669 0.16675 0.1668 0.16664 0.16659 0.16689 0.16673 0.16667 0.1668 0.16674 0.1666 0.16664 0.16667 0.16666 0.16669 0.16667 0.16654 0.16692 0.16669 0.16668 0.16663 0.16668 0.16663 0.16676 0.1667 0.1666 0.16669 0.16669 0.16671 0.16677 0.16649 0.16676 0.16669 0.16725 0.16664
0.17453 0.17461 0.17461 0.17462 0.17445 0.17467 0.17456 0.17454 0.17448 0.17448 0.17454 0.17468 0.17444 0.17447 0.17462 0.17453 0.17453 0.17444 0.17457 0.17471 0.17469 0.17457 0.17458 0.17452 0.17462 0.17461 0.1744 0.17447 0.17463 0.17458 0.17441 0.17444 0.17481 0.17485 0.17461 0.17486 0.17456 0.17474 0.1746 0.17467 0.17453 0.17472 0.17458 0.17454 0.17533 0.1745 0.17462 0.17453 0.17448 0.17449 0.17459 0.17452 0.17452 0.17453 0.17452 0.17459 0.17467 0.17471 0.17441 0.17453 0.17461 0.17458 0.17459 0.17467 0.17462 0.17456 0.17463 0.17469 0.1745 0.17443 0.17479 0.1746 0.17453 0.17469 0.17461 0.17446 0.1745 0.17452 0.17452 0.17457 0.17454 0.17439 0.17483 0.17456 0.17455 0.1745 0.17454 0.17449 0.1746 0.17457 0.17444 0.17455 0.17455 0.17458 0.17465 0.17432 0.17464 0.17456 0.17515 0.1745
0.18151 0.18158 0.1816 0.1816 0.18142 0.18166 0.18151 0.18152 0.18145 0.18144 0.18152 0.18167 0.18141 0.18142 0.18158 0.18149 0.18149 0.18139 0.18155 0.18171 0.18168 0.18155 0.18156 0.18148 0.1816 0.18158 0.18136 0.18144 0.18162 0.18156 0.18137 0.18138 0.1818 0.18181 0.1816 0.18182 0.18154 0.18175 0.18157 0.18162 0.1815 0.1817 0.18154 0.18151 0.18234 0.18148 0.18161 0.18151 0.18145 0.18145 0.18157 0.18147 0.18149 0.18151 0.1815 0.18156 0.18166 0.18171 0.18137 0.1815 0.1816 0.18157 0.18158 0.18167 0.1816 0.18154 0.18162 0.18168 0.18146 0.18138 0.1818 0.18158 0.18151 0.18167 0.1816 0.18143 0.18147 0.18146 0.1815 0.18155 0.18152 0.18135 0.18184 0.18153 0.18153 0.18147 0.18151 0.18146 0.18155 0.18156 0.18139 0.18153 0.18153 0.18157 0.18164 0.18126 0.18164 0.18154 0.18215 0.18148
0.18758 0.18766 0.18769 0.18768 0.18748 0.18776 0.18755 0.18759 0.18751 0.1875 0.1876 0.18776 0.18747 0.18746 0.18762 0.18754 0.18755 0.18744 0.18763 0.18781 0.18776 0.18763 0.18763 0.18752 0.18769 0.18765 0.18741 0.1875 0.1877 0.18764 0.18742 0.18742 0.18787 0.18786 0.18769 0.18787 0.18761 0.18785 0.18764 0.18766 0.18756 0.18777 0.18759 0.18757 0.18843 0.18756 0.1877 0.18758 0.18751 0.18752 0.18765 0.1875 0.18756 0.18758 0.18757 0.18761 0.18776 0.18781 0.18741 0.18757 0.18768 0.18765 0.18766 0.18776 0.18767 0.18762 0.18771 0.18777 0.18752 0.18742 0.1879 0.18765 0.18758 0.18776 0.18768 0.1875 0.18754 0.18749 0.18757 0.18763 0.18759 0.18741 0.18796 0.1876 0.18761 0.18753 0.18757 0.18753 0.18759 0.18764 0.18743 0.1876 0.18761 0.18765 0.18773 0.1873 0.18773 0.18762 0.18823 0.18755
0.19275 0.19282 0.19287 0.19285 0.19264 0.19294 0.19267 0.19276 0.19267 0.19266 0.19277 0.19294 0.19263 0.19258 0.19275 0.19268 0.19271 0.19258 0.19281 0.193 0.19294 0.1928 0.1928 0.19266 0.19286 0.19281 0.19256 0.19265 0.19288 0.19281 0.19256 0.19254 0.19303 0.19299 0.19286 0.19299 0.19277 0.19304 0.19279 0.19278 0.19272 0.19293 0.19273 0.19273 0.19359 0.19273 0.19288 0.19275 0.19267 0.19267 0.19282 0.19262 0.19272 0.19275 0.19273 0.19276 0.19295 0.19301 0.19255 0.19274 0.19286 0.19283 0.19283 0.19294 0.19283 0.1928 0.19289 0.19296 0.19267 0.19254 0.1931 0.19282 0.19275 0.19294 0.19286 0.19267 0.19271 0.19261 0.19274 0.19281 0.19276 0.19257 0.19317 0.19277 0.19278 0.1927 0.19273 0.19269 0.1927 0.19281 0.19256 0.19276 0.19278 0.19283 0.19291 0.19242 0.19292 0.19279 0.19338 0.19271
0.19702 0.19708 0.19715 0.19712 0.1969 0.19723 0.1969 0.19703 0.19694 0.19691 0.19704 0.19723 0.19689 0.1968 0.19698 0.19693 0.19696 0.19683 0.19708 0.1973 0.19722 0.19708 0.19706 0.19689 0.19714 0.19707 0.19681 0.1969 0.19716 0.19708 0.19681 0.19675 0.19729 0.1972 0.19715 0.1972 0.19704 0.19734 0.19705 0.19699 0.19697 0.19719 0.19697 0.19698 0.19783 0.197 0.19717 0.19702 0.19693 0.19693 0.19709 0.19684 0.19699 0.19703 0.197 0.197 0.19724 0.19731 0.19678 0.197 0.19713 0.19711 0.19711 0.19724 0.1971 0.19708 0.19717 0.19725 0.19692 0.19677 0.1974 0.19709 0.19702 0.19721 0.19714 0.19693 0.19698 0.19683 0.19701 0.19709 0.19704 0.19683 0.19749 0.19703 0.19705 0.19696 0.19699 0.19696 0.19691 0.19709 0.19679 0.19702 0.19705 0.19711 0.19719 0.19665 0.19721 0.19706 0.19762 0.19698
0.20041 0.20046 0.20056 0.20051 0.20028 0.20064 0.20023 0.20042 0.20032 0.20029 0.20043 0.20063 0.20028 0.20013 0.20031 0.20028 0.20033 0.20019 0.20048 0.20072 0.20061 0.20048 0.20045 0.20023 0.20054 0.20044 0.20018 0.20027 0.20056 0.20048 0.20017 0.20009 0.20065 0.20052 0.20055 0.20052 0.20042 0.20076 0.20042 0.20031 0.20035 0.20056 0.20032 0.20035 0.20117 0.2004 0.20057 0.20042 0.20031 0.20031 0.20048 0.20016 0.20037 0.20042 0.20039 0.20036 0.20066 0.20073 0.20013 0.20039 0.20053 0.20051 0.20051 0.20065 0.20048 0.20047 0.20058 0.20066 0.20028 0.20011 0.20083 0.20048 0.20041 0.20061 0.20054 0.20032 0.20037 0.20015 0.2004 0.20049 0.20043 0.20021 0.20092 0.20042 0.20045 0.20035 0.20036 0.20034 0.20023 0.2005 0.20013 0.2004 0.20045 0.20051 0.2006 0.2 0.20063 0.20046 0.20096 0.20036
0.20295 0.20298 0.20312 0.20305 0.2028 0.2032 0.2027 0.20297 0.20285 0.20281 0.20297 0.20318 0.20281 0.2026 0.20278 0.20278 0.20285 0.20269 0.20303 0.20329 0.20314 0.20302 0.20299 0.20272 0.20309 0.20296 0.2027 0.20279 0.20311 0.20302 0.20268 0.20256 0.20315 0.20296 0.2031 0.20296 0.20295 0.20333 0.20294 0.20275 0.20287 0.20306 0.20281 0.20287 0.20363 0.20295 0.20312 0.20296 0.20284 0.20283 0.20302 0.20262 0.2029 0.20296 0.20293 0.20286 0.20322 0.2033 0.20263 0.20292 0.20307 0.20306 0.20306 0.2032 0.203 0.20302 0.20313 0.20321 0.20279 0.20259 0.2034 0.20301 0.20294 0.20315 0.20309 0.20286 0.20291 0.20261 0.20294 0.20304 0.20297 0.20273 0.20351 0.20295 0.20299 0.20288 0.20288 0.20288 0.20268 0.20304 0.20261 0.20293 0.20299 0.20306 0.20315 0.20249 0.20319 0.203 0.20343 0.2029
0.20467 0.20468 0.20486 0.20477 0.20451 0.20494 0.20434 0.20469 0.20456 0.20451 0.20469 0.20491 0.20452 0.20424 0.20441 0.20446 0.20454 0.20437 0.20476 0.20504 0.20486 0.20474 0.2047 0.20437 0.20481 0.20465 0.2044 0.20449 0.20484 0.20474 0.20437 0.2042 0.20483 0.20457 0.20483 0.20456 0.20466 0.20507 0.20463 0.20437 0.20457 0.20474 0.20448 0.20456 0.20523 0.20468 0.20486 0.20468 0.20455 0.20453 0.20474 0.20425 0.20461 0.20469 0.20465 0.20453 0.20496 0.20505 0.2043 0.20463 0.2048 0.20479 0.20479 0.20494 0.2047 0.20475 0.20486 0.20494 0.20448 0.20424 0.20514 0.20472 0.20466 0.20487 0.20482 0.20458 0.20462 0.20424 0.20466 0.20477 0.20469 0.20445 0.20527 0.20466 0.20471 0.20459 0.20458 0.20459 0.2043 0.20477 0.20427 0.20464 0.20471 0.2048 0.20488 0.20416 0.20494 0.20472 0.20505 0.20461
0.20561 0.2056 0.20581 0.2057 0.20544 0.2059 0.20519 0.20562 0.2055 0.20543 0.20563 0.20586 0.20545 0.2051 0.20526 0.20534 0.20545 0.20527 0.2057 0.20601 0.20579 0.20568 0.20563 0.20524 0.20575 0.20556 0.20531 0.2054 0.20578 0.20568 0.20527 0.20506 0.2057 0.20537 0.20578 0.20535 0.20559 0.20604 0.20553 0.20518 0.20548 0.20563 0.20535 0.20547 0.20603 0.20563 0.20581 0.20562 0.20548 0.20546 0.20567 0.20509 0.20554 0.20563 0.20559 0.20541 0.20593 0.20601 0.20519 0.20556 0.20574 0.20574 0.20573 0.2059 0.20561 0.20569 0.20581 0.2059 0.20539 0.20511 0.20611 0.20565 0.2056 0.2058 0.20577 0.20552 0.20556 0.20508 0.2056 0.20572 0.20563 0.20538 0.20625 0.20558 0.20565 0.20552 0.20549 0.20552 0.20513 0.20572 0.20514 0.20556 0.20565 0.20575 0.20583 0.20505 0.2059 0.20566 0.20586 0.20555
0.20582 0.20577 0.20603 0.20589 0.20563 0.20612 0.20529 0.20583 0.20569 0.20561 0.20583 0.20606 0.20565 0.20521 0.20535 0.20549 0.20562 0.20543 0.20591 0.20624 0.20597 0.20589 0.20581 0.20537 0.20596 0.20573 0.20549 0.20558 0.20599 0.20589 0.20544 0.20517 0.20583 0.20542 0.20599 0.20539 0.20578 0.20626 0.20569 0.20525 0.20566 0.20578 0.20548 0.20564 0.20606 0.20585 0.20602 0.20582 0.20567 0.20564 0.20587 0.20518 0.20573 0.20584 0.20579 0.20555 0.20615 0.20624 0.20534 0.20576 0.20594 0.20596 0.20594 0.20611 0.20579 0.2059 0.20602 0.20611 0.20555 0.20524 0.20633 0.20583 0.20579 0.206 0.20598 0.20573 0.20576 0.20517 0.2058 0.20593 0.20583 0.20557 0.20649 0.20577 0.20586 0.20572 0.20566 0.20572 0.2052 0.20593 0.20528 0.20574 0.20585 0.20596 0.20604 0.2052 0.20613 0.20586 0.20591 0.20574
0.20533 0.20525 0.20556 0.20539 0.20513 0.20565 0.20469 0.20534 0.2052 0.20509 0.20535 0.20558 0.20516 0.20462 0.20474 0.20494 0.20509 0.2049 0.20543 0.20578 0.20546 0.2054 0.20531 0.2048 0.20547 0.2052 0.20498 0.20506 0.20551 0.2054 0.20492 0.20459 0.20526 0.20475 0.20551 0.20472 0.20527 0.20579 0.20516 0.20461 0.20514 0.20522 0.20492 0.20512 0.20537 0.20538 0.20555 0.20534 0.20517 0.20513 0.20537 0.20457 0.20523 0.20535 0.2053 0.205 0.20569 0.20578 0.2048 0.20526 0.20545 0.20548 0.20546 0.20564 0.20527 0.20542 0.20554 0.20563 0.20502 0.20467 0.20586 0.20533 0.2053 0.20549 0.2055 0.20525 0.20527 0.20457 0.20531 0.20545 0.20535 0.20508 0.20605 0.20526 0.20538 0.20522 0.20514 0.20522 0.20457 0.20545 0.20471 0.20523 0.20536 0.20548 0.20556 0.20465 0.20566 0.20537 0.20525 0.20525
0.2042 0.20409 0.20445 0.20425 0.20399 0.20453 0.20345 0.20421 0.20406 0.20394 0.20422 0.20445 0.20403 0.20339 0.20349 0.20375 0.20393 0.20372 0.20432 0.20468 0.20431 0.20428 0.20417 0.20358 0.20434 0.20403 0.20384 0.20391 0.20438 0.20427 0.20376 0.20336 0.20404 0.20343 0.20439 0.20339 0.20413 0.20469 0.20398 0.20331 0.20398 0.20402 0.20371 0.20395 0.20401 0.20427 0.20443 0.20421 0.20403 0.20398 0.20424 0.20332 0.20409 0.20423 0.20417 0.2038 0.20459 0.20468 0.20362 0.20412 0.20432 0.20437 0.20434 0.20453 0.2041 0.2043 0.20443 0.20451 0.20385 0.20346 0.20475 0.20418 0.20417 0.20435 0.20437 0.20413 0.20415 0.20331 0.20418 0.20434 0.20422 0.20396 0.20496 0.20412 0.20425 0.20409 0.20398 0.20409 0.20329 0.20434 0.2035 0.20408 0.20423 0.20437 0.20444 0.20347 0.20456 0.20424 0.20392 0.20412
0.20249 0.20233 0.20276 0.20253 0.20227 0.20284 0.20161 0.2025 0.20234 0.2022 0.2025 0.20273 0.20232 0.20156 0.20163 0.20196 0.20217 0.20196 0.20261 0.20299 0.20257 0.20256 0.20244 0.20178 0.20263 0.20227 0.2021 0.20216 0.20267 0.20255 0.20201 0.20154 0.20222 0.2015 0.20268 0.20145 0.2024 0.20299 0.20222 0.20141 0.20224 0.20222 0.2019 0.2022 0.20203 0.20258 0.20273 0.2025 0.2023 0.20225 0.20251 0.20146 0.20237 0.20253 0.20246 0.202 0.2029 0.203 0.20184 0.2024 0.2026 0.20267 0.20263 0.20283 0.20235 0.20259 0.20272 0.2028 0.20209 0.20165 0.20306 0.20245 0.20245 0.20262 0.20267 0.20242 0.20244 0.20146 0.20247 0.20264 0.20251 0.20225 0.20328 0.20238 0.20254 0.20237 0.20223 0.20237 0.20141 0.20264 0.20171 0.20235 0.20252 0.20267 0.20274 0.20171 0.20287 0.20253 0.20199 0.2024
0.20025 0.20004 0.20053 0.20026 0.20001 0.2006 0.19922 0.20026 0.2001 0.19993 0.20026 0.20048 0.20007 0.1992 0.19924 0.19964 0.19988 0.19967 0.20037 0.20077 0.20029 0.20032 0.20018 0.19943 0.20038 0.19997 0.19984 0.19989 0.20042 0.20031 0.19973 0.19919 0.19986 0.19903 0.20044 0.19896 0.20013 0.20076 0.19991 0.19897 0.19995 0.19988 0.19956 0.19991 0.1995 0.20035 0.20049 0.20026 0.20005 0.19998 0.20026 0.19907 0.20011 0.20029 0.20021 0.19967 0.20068 0.20077 0.19954 0.20014 0.20035 0.20044 0.20039 0.20059 0.20006 0.20036 0.20048 0.20056 0.19979 0.19931 0.20082 0.20018 0.2002 0.20035 0.20042 0.20019 0.20019 0.19907 0.20023 0.20041 0.20026 0.20001 0.20107 0.20012 0.2003 0.20012 0.19994 0.20012 0.19899 0.2004 0.19937 0.20007 0.20027 0.20044 0.2005 0.19941 0.20065 0.20028 0.19949 0.20015
0.19753 0.19727 0.19783 0.19752 0.19728 0.19789 0.19636 0.19754 0.19737 0.19718 0.19754 0.19775 0.19735 0.19635 0.19635 0.19684 0.19711 0.19689 0.19766 0.19807 0.19754 0.1976 0.19743 0.1966 0.19765 0.19719 0.1971 0.19713 0.1977 0.19758 0.19697 0.19635 0.19701 0.19605 0.19773 0.19597 0.19738 0.19805 0.19713 0.19604 0.19719 0.19706 0.19673 0.19714 0.19645 0.19765 0.19778 0.19754 0.19731 0.19724 0.19752 0.19619 0.19737 0.19757 0.19749 0.19685 0.19798 0.19808 0.19675 0.19741 0.19762 0.19773 0.19767 0.19788 0.19729 0.19764 0.19777 0.19784 0.19702 0.19649 0.19811 0.19743 0.19748 0.1976 0.19771 0.19748 0.19747 0.19619 0.19751 0.1977 0.19754 0.19729 0.19838 0.19737 0.19758 0.19739 0.19717 0.19739 0.19608 0.19769 0.19656 0.19732 0.19755 0.19773 0.19778 0.19663 0.19796 0.19756 0.19649 0.19743
0.19438 0.19408 0.1947 0.19435 0.19413 0.19476 0.19306 0.19439 0.19422 0.19401 0.19439 0.19459 0.19421 0.19308 0.19304 0.19361 0.19392 0.19369 0.19452 0.19495 0.19435 0.19445 0.19426 0.19334 0.1945 0.19398 0.19393 0.19396 0.19455 0.19443 0.19379 0.19308 0.19372 0.19264 0.19458 0.19255 0.19421 0.19492 0.19392 0.19267 0.19401 0.1938 0.19348 0.19395 0.19295 0.19453 0.19464 0.1944 0.19416 0.19407 0.19436 0.19288 0.19421 0.19444 0.19434 0.19361 0.19485 0.19495 0.19354 0.19425 0.19447 0.1946 0.19452 0.19474 0.19409 0.1945 0.19462 0.19469 0.19382 0.19324 0.19497 0.19425 0.19433 0.19442 0.19456 0.19435 0.19433 0.19289 0.19436 0.19457 0.1944 0.19415 0.19527 0.1942 0.19444 0.19424 0.19398 0.19424 0.19273 0.19455 0.19332 0.19415 0.1944 0.19459 0.19464 0.19343 0.19484 0.19441 0.19305 0.19428
0.19087 0.19051 0.1912 0.19081 0.19061 0.19125 0.18939 0.19088 0.1907 0.19047 0.19087 0.19107 0.1907 0.18943 0.18934 0.19001 0.19035 0.19012 0.19102 0.19146 0.19079 0.19093 0.19072 0.18971 0.19098 0.1904 0.1904 0.19041 0.19103 0.19091 0.19023 0.18944 0.19006 0.18884 0.19107 0.18873 0.19067 0.19141 0.19033 0.18892 0.19045 0.19017 0.18985 0.19038 0.18906 0.19105 0.19114 0.19089 0.19063 0.19053 0.19083 0.1892 0.19068 0.19093 0.19083 0.18999 0.19136 0.19146 0.18997 0.19072 0.19094 0.1911 0.19101 0.19124 0.19052 0.191 0.19111 0.19117 0.19025 0.18962 0.19146 0.19071 0.19081 0.19087 0.19105 0.19085 0.19082 0.1892 0.19085 0.19107 0.19089 0.19065 0.19178 0.19066 0.19093 0.19071 0.19042 0.19072 0.18901 0.19105 0.1897 0.1906 0.19088 0.19109 0.19112 0.18986 0.19135 0.19089 0.18922 0.19076
0.18704 0.18662 0.18739 0.18696 0.18677 0.18743 0.18539 0.18705 0.18687 0.18661 0.18704 0.18722 0.18687 0.18546 0.18532 0.18609 0.18647 0.18624 0.18719 0.18764 0.18691 0.1871 0.18687 0.18576 0.18714 0.1865 0.18656 0.18655 0.18719 0.18707 0.18637 0.18548 0.18607 0.18471 0.18724 0.18459 0.18682 0.18758 0.18643 0.18484 0.18658 0.18622 0.18589 0.1865 0.18483 0.18724 0.18731 0.18706 0.18679 0.18668 0.18698 0.18519 0.18683 0.18711 0.187 0.18605 0.18755 0.18764 0.18607 0.18687 0.1871 0.18728 0.18718 0.18741 0.18662 0.18717 0.18728 0.18734 0.18636 0.18569 0.18762 0.18684 0.18697 0.18701 0.18722 0.18704 0.18699 0.1852 0.18702 0.18725 0.18706 0.18683 0.18797 0.1868 0.1871 0.18688 0.18654 0.18688 0.18496 0.18723 0.18577 0.18674 0.18705 0.18727 0.18729 0.18598 0.18754 0.18705 0.18505 0.18693
0.18295 0.18246 0.18331 0.18283 0.18267 0.18334 0.18113 0.18295 0.18277 0.18249 0.18294 0.1831 0.18279 0.18122 0.18103 0.1819 0.18232 0.18209 0.1831 0.18356 0.18276 0.183 0.18274 0.18154 0.18303 0.18233 0.18245 0.18242 0.18309 0.18297 0.18224 0.18126 0.1818 0.1803 0.18315 0.18017 0.18269 0.18349 0.18225 0.18049 0.18244 0.18199 0.18167 0.18234 0.18031 0.18318 0.18322 0.18297 0.18268 0.18256 0.18287 0.18091 0.18272 0.18302 0.1829 0.18184 0.18347 0.18356 0.18191 0.18276 0.18299 0.18319 0.18308 0.18332 0.18246 0.18308 0.18319 0.18323 0.18221 0.18148 0.18352 0.18271 0.18287 0.18287 0.18312 0.18296 0.1829 0.18092 0.18293 0.18317 0.18296 0.18275 0.18389 0.18267 0.18301 0.18277 0.18239 0.18278 0.18064 0.18314 0.18157 0.18261 0.18295 0.18319 0.18319 0.18183 0.18346 0.18295 0.18059 0.18283
0.17864 0.17809 0.17901 0.17849 0.17835 0.17903 0.17664 0.17864 0.17846 0.17815 0.17863 0.17877 0.17848 0.17676 0.17652 0.17749 0.17795 0.17772 0.1788 0.17927 0.17839 0.17869 0.1784 0.1771 0.17871 0.17795 0.17812 0.17807 0.17877 0.17865 0.17789 0.17681 0.17731 0.17566 0.17884 0.17552 0.17835 0.17917 0.17786 0.17592 0.17808 0.17755 0.17723 0.17797 0.17555 0.17889 0.17891 0.17866 0.17836 0.17822 0.17853 0.17641 0.17839 0.17872 0.17859 0.17741 0.17917 0.17926 0.17753 0.17844 0.17866 0.17889 0.17877 0.17901 0.17809 0.17878 0.17887 0.17891 0.17784 0.17706 0.1792 0.17836 0.17855 0.17851 0.1788 0.17866 0.17859 0.17643 0.17862 0.17887 0.17865 0.17846 0.1796 0.17833 0.1787 0.17846 0.17803 0.17846 0.17609 0.17884 0.17715 0.17826 0.17863 0.17888 0.17887 0.17747 0.17917 0.17863 0.17591 0.17851
0.17415 0.17354 0.17454 0.17398 0.17386 0.17455 0.17198 0.17415 0.17397 0.17363 0.17414 0.17426 0.17401 0.17213 0.17183 0.17291 0.17341 0.17318 0.17432 0.1748 0.17385 0.1742 0.17389 0.17249 0.17421 0.17339 0.17363 0.17355 0.17427 0.17416 0.17337 0.17219 0.17265 0.17085 0.17435 0.17068 0.17383 0.17469 0.1733 0.17117 0.17355 0.17292 0.17262 0.17343 0.1706 0.17444 0.17443 0.17418 0.17386 0.17372 0.17403 0.17174 0.17389 0.17424 0.17411 0.17281 0.17471 0.17479 0.17298 0.17394 0.17416 0.17442 0.17429 0.17452 0.17353 0.1743 0.17439 0.17441 0.17329 0.17246 0.1747 0.17384 0.17406 0.17398 0.17432 0.1742 0.17411 0.17176 0.17414 0.1744 0.17416 0.174 0.17513 0.17381 0.17422 0.17397 0.17349 0.17398 0.17137 0.17436 0.17257 0.17374 0.17414 0.17441 0.17438 0.17294 0.17471 0.17415 0.17104 0.17403
0.16955 0.16886 0.16995 0.16933 0.16925 0.16994 0.16719 0.16954 0.16936 0.169 0.16953 0.16963 0.16941 0.16737 0.16702 0.1682 0.16874 0.16852 0.16972 0.1702 0.16918 0.16958 0.16925 0.16775 0.16958 0.1687 0.16901 0.16891 0.16965 0.16954 0.16873 0.16745 0.16785 0.1659 0.16974 0.16572 0.16919 0.17007 0.1686 0.16628 0.1689 0.16817 0.16788 0.16877 0.16551 0.16986 0.16983 0.16957 0.16924 0.16909 0.1694 0.16693 0.16926 0.16964 0.1695 0.16808 0.17011 0.17019 0.1683 0.16931 0.16953 0.16982 0.16967 0.16991 0.16885 0.1697 0.16978 0.16979 0.16863 0.16774 0.17008 0.16919 0.16945 0.16932 0.1697 0.16961 0.16951 0.16696 0.16953 0.1698 0.16955 0.16941 0.17053 0.16917 0.16961 0.16935 0.16883 0.16936 0.16652 0.16976 0.16785 0.16909 0.16953 0.16981 0.16977 0.16829 0.17012 0.16953 0.16603 0.16941
0.16485 0.1641 0.16527 0.1646 0.16455 0.16525 0.16231 0.16485 0.16467 0.16427 0.16483 0.16491 0.16473 0.16253 0.16211 0.16341 0.16399 0.16377 0.16503 0.16551 0.16442 0.16488 0.16452 0.16292 0.16487 0.16392 0.1643 0.16418 0.16494 0.16483 0.164 0.16262 0.16296 0.16086 0.16504 0.16066 0.16447 0.16537 0.16382 0.16131 0.16415 0.16333 0.16305 0.16401 0.16033 0.1652 0.16513 0.16488 0.16454 0.16437 0.16468 0.16205 0.16455 0.16496 0.1648 0.16326 0.16543 0.16551 0.16354 0.1646 0.16482 0.16514 0.16498 0.16521 0.16409 0.16501 0.16508 0.16508 0.16387 0.16293 0.16537 0.16446 0.16475 0.16458 0.165 0.16494 0.16482 0.16208 0.16484 0.16512 0.16486 0.16474 0.16584 0.16444 0.16492 0.16465 0.16408 0.16467 0.16158 0.16507 0.16305 0.16436 0.16483 0.16513 0.16506 0.16355 0.16545 0.16483 0.16092 0.16472
0.16011 0.15929 0.16054 0.15983 0.15981 0.1605 0.15739 0.16011 0.15993 0.15951 0.16009 0.16014 0.16 0.15764 0.15716 0.15857 0.15919 0.15897 0.16029 0.16078 0.15961 0.16014 0.15975 0.15805 0.16012 0.1591 0.15955 0.15941 0.16019 0.16008 0.15923 0.15774 0.15803 0.15576 0.1603 0.15555 0.15969 0.16062 0.15899 0.15629 0.15937 0.15844 0.15817 0.15921 0.15509 0.16049 0.16039 0.16015 0.15979 0.15961 0.15992 0.15711 0.15979 0.16023 0.16006 0.15839 0.1607 0.16077 0.15874 0.15985 0.16006 0.16041 0.16023 0.16047 0.15927 0.16027 0.16033 0.16032 0.15907 0.15808 0.16061 0.15967 0.16 0.15978 0.16025 0.16022 0.16009 0.15714 0.1601 0.16039 0.16012 0.16002 0.1611 0.15967 0.16018 0.15991 0.15928 0.15992 0.1566 0.16034 0.15821 0.15958 0.16008 0.16039 0.16031 0.15876 0.16072 0.16008 0.15576 0.15997
0.15536 0.15447 0.1558 0.15504 0.15505 0.15575 0.15245 0.15535 0.15518 0.15473 0.15533 0.15535 0.15526 0.15274 0.15219 0.15371 0.15438 0.15417 0.15554 0.15603 0.15479 0.15538 0.15496 0.15316 0.15535 0.15427 0.15479 0.15462 0.15542 0.15532 0.15444 0.15286 0.15308 0.15066 0.15554 0.15043 0.15491 0.15585 0.15415 0.15126 0.15456 0.15353 0.15328 0.1544 0.14983 0.15577 0.15564 0.1554 0.15503 0.15483 0.15514 0.15216 0.15502 0.15548 0.15531 0.15352 0.15596 0.15602 0.15392 0.15508 0.15529 0.15567 0.15547 0.15571 0.15445 0.15552 0.15557 0.15555 0.15426 0.15322 0.15583 0.15488 0.15524 0.15497 0.15549 0.15549 0.15534 0.1522 0.15535 0.15565 0.15537 0.1553 0.15635 0.15488 0.15543 0.15515 0.15447 0.15517 0.1516 0.15559 0.15335 0.15479 0.15532 0.15565 0.15555 0.15397 0.15598 0.15532 0.15059 0.15522
0.15063 0.14966 0.15108 0.15027 0.15032 0.15101 0.14754 0.15062 0.15045 0.14997 0.1506 0.15059 0.15054 0.14786 0.14725 0.14888 0.14959 0.14938 0.15081 0.1513 0.14999 0.15064 0.1502 0.1483 0.15059 0.14945 0.15006 0.14986 0.15067 0.15057 0.14968 0.14799 0.14814 0.14557 0.1508 0.14532 0.15014 0.15111 0.14933 0.14624 0.14978 0.14865 0.14841 0.14961 0.14458 0.15107 0.1509 0.15067 0.15029 0.15008 0.15038 0.14724 0.15027 0.15076 0.15058 0.14866 0.15123 0.15129 0.14913 0.15033 0.15053 0.15094 0.15073 0.15097 0.14964 0.15079 0.15083 0.15079 0.14946 0.14838 0.15107 0.1501 0.1505 0.15018 0.15075 0.15078 0.15061 0.14728 0.15062 0.15093 0.15063 0.15059 0.15161 0.15011 0.1507 0.15041 0.14969 0.15043 0.14662 0.15087 0.14851 0.15002 0.15058 0.15092 0.1508 0.1492 0.15126 0.15058 0.14543 0.15048
0.14595 0.14491 0.1464 0.14555 0.14563 0.14632 0.14267 0.14593 0.14577 0.14526 0.14591 0.14587 0.14587 0.14303 0.14235 0.1441 0.14485 0.14465 0.14613 0.14662 0.14523 0.14595 0.14548 0.14349 0.14589 0.14468 0.14537 0.14514 0.14597 0.14588 0.14497 0.14318 0.14326 0.14053 0.14611 0.14027 0.14542 0.1464 0.14456 0.14128 0.14505 0.14381 0.14359 0.14486 0.13939 0.14642 0.14622 0.14599 0.1456 0.14537 0.14567 0.14236 0.14557 0.14608 0.14589 0.14385 0.14655 0.14661 0.14438 0.14563 0.14582 0.14627 0.14604 0.14627 0.14488 0.14611 0.14614 0.14609 0.14472 0.14358 0.14636 0.14537 0.14581 0.14544 0.14606 0.14612 0.14593 0.14241 0.14593 0.14625 0.14595 0.14593 0.14692 0.14539 0.14602 0.14573 0.14495 0.14574 0.1417 0.14619 0.14373 0.14529 0.14589 0.14624 0.1461 0.14448 0.14659 0.14588 0.14032 0.1458
0.14134 0.14023 0.1418 0.1409 0.14102 0.1417 0.13789 0.14132 0.14116 0.14062 0.14129 0.14123 0.14127 0.13827 0.13753 0.13939 0.14018 0.13999 0.14152 0.14201 0.14055 0.14133 0.14083 0.13875 0.14126 0.13999 0.14075 0.1405 0.14134 0.14125 0.14033 0.13844 0.13845 0.13557 0.14149 0.1353 0.14078 0.14178 0.13986 0.1364 0.1404 0.13905 0.13885 0.14019 0.13427 0.14184 0.1416 0.14138 0.14098 0.14074 0.14104 0.13757 0.14094 0.14148 0.14128 0.13912 0.14195 0.14199 0.13971 0.141 0.14119 0.14166 0.14143 0.14165 0.14019 0.14151 0.14152 0.14145 0.14005 0.13887 0.14172 0.14072 0.14119 0.14077 0.14144 0.14154 0.14133 0.13762 0.14133 0.14165 0.14133 0.14135 0.14231 0.14075 0.14141 0.14111 0.14028 0.14113 0.13685 0.14158 0.13902 0.14064 0.14128 0.14164 0.14148 0.13984 0.14199 0.14126 0.13528 0.14119
0.13682 0.13564 0.13729 0.13635 0.13651 0.13718 0.1332 0.1368 0.13665 0.13608 0.13678 0.13668 0.13677 0.13362 0.13281 0.13479 0.13561 0.13543 0.13701 0.1375 0.13597 0.13681 0.13629 0.13411 0.13672 0.1354 0.13624 0.13596 0.13681 0.13673 0.13579 0.13381 0.13374 0.13072 0.13697 0.13042 0.13623 0.13724 0.13527 0.13162 0.13584 0.13439 0.1342 0.13562 0.12924 0.13736 0.13708 0.13687 0.13646 0.13621 0.1365 0.13287 0.13641 0.13697 0.13677 0.13448 0.13744 0.13748 0.13514 0.13647 0.13665 0.13715 0.1369 0.13712 0.13561 0.13699 0.13699 0.13691 0.13548 0.13425 0.13717 0.13616 0.13667 0.1362 0.13691 0.13705 0.13682 0.13293 0.13681 0.13715 0.13682 0.13687 0.13778 0.1362 0.13689 0.13659 0.13572 0.13661 0.1321 0.13707 0.13441 0.13609 0.13675 0.13713 0.13695 0.13529 0.13749 0.13674 0.13035 0.13667
0.13243 0.13118 0.1329 0.13191 0.13211 0.13277 0.12863 0.1324 0.13225 0.13166 0.13237 0.13224 0.13239 0.12909 0.12822 0.1303 0.13116 0.13099 0.13262 0.13309 0.1315 0.1324 0.13186 0.12959 0.13231 0.13092 0.13184 0.13153 0.13239 0.13231 0.13137 0.12929 0.12915 0.12598 0.13256 0.12567 0.1318 0.13282 0.13078 0.12695 0.1314 0.12984 0.12968 0.13117 0.12435 0.13299 0.13268 0.13247 0.13205 0.13179 0.13207 0.12829 0.132 0.13258 0.13237 0.12997 0.13304 0.13307 0.13069 0.13206 0.13223 0.13276 0.1325 0.13271 0.13114 0.1326 0.13258 0.13249 0.13103 0.12976 0.13274 0.13172 0.13227 0.13175 0.1325 0.13267 0.13243 0.12835 0.13242 0.13276 0.13242 0.1325 0.13337 0.13177 0.13249 0.13219 0.13126 0.13221 0.12748 0.13268 0.12992 0.13166 0.13235 0.13273 0.13253 0.13087 0.1331 0.13233 0.12554 0.13227
0.12816 0.12684 0.12864 0.12761 0.12785 0.12849 0.1242 0.12814 0.12799 0.12737 0.1281 0.12794 0.12814 0.12469 0.12376 0.12594 0.12684 0.12668 0.12835 0.12882 0.12716 0.12812 0.12756 0.12521 0.12802 0.12658 0.12757 0.12724 0.1281 0.12804 0.12708 0.12491 0.12469 0.12138 0.12828 0.12106 0.1275 0.12853 0.12643 0.12243 0.12709 0.12543 0.12529 0.12685 0.11959 0.12875 0.12841 0.12821 0.12778 0.1275 0.12778 0.12386 0.12771 0.12832 0.12811 0.12559 0.12878 0.1288 0.12637 0.12778 0.12794 0.1285 0.12822 0.12843 0.1268 0.12833 0.1283 0.1282 0.12671 0.1254 0.12844 0.12741 0.12799 0.12742 0.12822 0.12843 0.12817 0.12392 0.12815 0.1285 0.12815 0.12826 0.12909 0.12747 0.12823 0.12792 0.12695 0.12795 0.12299 0.12841 0.12557 0.12736 0.12807 0.12847 0.12825 0.12657 0.12884 0.12806 0.12086 0.128
0.12404 0.12266 0.12453 0.12345 0.12373 0.12436 0.11992 0.12401 0.12387 0.12323 0.12398 0.12378 0.12404 0.12045 0.11945 0.12173 0.12267 0.12252 0.12423 0.1247 0.12298 0.12399 0.1234 0.12097 0.12388 0.12238 0.12345 0.12309 0.12396 0.1239 0.12294 0.12068 0.12038 0.11694 0.12415 0.1166 0.12335 0.12439 0.12223 0.11806 0.12292 0.12117 0.12105 0.12268 0.11499 0.12466 0.12428 0.12409 0.12365 0.12337 0.12364 0.11957 0.12358 0.12421 0.12399 0.12136 0.12466 0.12467 0.12221 0.12365 0.1238 0.12439 0.12409 0.1243 0.12261 0.12421 0.12417 0.12405 0.12254 0.12119 0.12428 0.12325 0.12387 0.12325 0.12409 0.12433 0.12405 0.11964 0.12403 0.12439 0.12403 0.12417 0.12495 0.12332 0.12411 0.1238 0.12278 0.12382 0.11865 0.1243 0.12136 0.1232 0.12395 0.12435 0.12411 0.12243 0.12473 0.12393 0.11635 0.12388
0.12008 0.11863 0.12057 0.11945 0.11977 0.12038 0.1158 0.12005 0.11991 0.11925 0.12001 0.11979 0.12009 0.11637 0.1153 0.11769 0.11866 0.11851 0.12027 0.12073 0.11894 0.12002 0.11941 0.1169 0.11989 0.11834 0.11949 0.11911 0.11998 0.11992 0.11896 0.11661 0.11624 0.11267 0.12018 0.11232 0.11936 0.1204 0.11819 0.11386 0.11892 0.11707 0.11697 0.11866 0.11056 0.12073 0.12031 0.12013 0.11969 0.11939 0.11965 0.11545 0.1196 0.12025 0.12002 0.11728 0.12069 0.1207 0.1182 0.11967 0.11981 0.12043 0.12012 0.12032 0.11858 0.12025 0.12019 0.12006 0.11853 0.11714 0.12028 0.11925 0.1199 0.11923 0.12011 0.12039 0.1201 0.11552 0.12007 0.12043 0.12006 0.12023 0.12097 0.11932 0.12014 0.11983 0.11877 0.11986 0.11448 0.12033 0.11732 0.1192 0.11998 0.12039 0.12013 0.11845 0.12077 0.11995 0.112 0.11992
0.11628 0.11477 0.11677 0.11562 0.11597 0.11657 0.11186 0.11625 0.11612 0.11543 0.1162 0.11595 0.1163 0.11245 0.11133 0.11381 0.11481 0.11468 0.11647 0.11692 0.11508 0.11621 0.11558 0.113 0.11607 0.11447 0.11569 0.11528 0.11616 0.11611 0.11515 0.11271 0.11226 0.10857 0.11637 0.10821 0.11553 0.11658 0.11432 0.10983 0.11508 0.11313 0.11306 0.11481 0.10631 0.11695 0.1165 0.11633 0.11588 0.11557 0.11582 0.11149 0.11579 0.11646 0.11622 0.11338 0.11689 0.11689 0.11435 0.11586 0.11599 0.11663 0.11631 0.1165 0.11471 0.11645 0.11638 0.11623 0.11468 0.11326 0.11644 0.11541 0.11609 0.11537 0.1163 0.11662 0.1163 0.11157 0.11627 0.11664 0.11626 0.11646 0.11715 0.11549 0.11634 0.11603 0.11492 0.11606 0.11049 0.11654 0.11344 0.11537 0.11617 0.11659 0.11631 0.11463 0.11697 0.11615 0.10782 0.11612
0.11265 0.11108 0.11314 0.11195 0.11234 0.11293 0.10809 0.11262 0.11249 0.11178 0.11257 0.11229 0.11269 0.10872 0.10753 0.11011 0.11114 0.11102 0.11284 0.11328 0.11139 0.11258 0.11192 0.10927 0.11242 0.11078 0.11207 0.11163 0.11251 0.11247 0.1115 0.10899 0.10847 0.10466 0.11273 0.10428 0.11187 0.11292 0.11062 0.10599 0.11142 0.10938 0.10932 0.11114 0.10225 0.11335 0.11286 0.1127 0.11225 0.11193 0.11217 0.10772 0.11214 0.11284 0.1126 0.10966 0.11326 0.11325 0.11069 0.11222 0.11234 0.113 0.11268 0.11286 0.11102 0.11282 0.11274 0.11258 0.11101 0.10955 0.11278 0.11174 0.11246 0.11169 0.11266 0.11301 0.11268 0.1078 0.11265 0.11301 0.11263 0.11286 0.1135 0.11184 0.11271 0.1124 0.11125 0.11243 0.10667 0.11291 0.10974 0.11171 0.11253 0.11297 0.11267 0.11098 0.11335 0.11251 0.10384 0.11249
0.1092 0.10757 0.10969 0.10847 0.10889 0.10946 0.10451 0.10916 0.10904 0.10831 0.10911 0.1088 0.10925 0.10517 0.10392 0.10658 0.10764 0.10753 0.10939 0.10982 0.10787 0.10912 0.10844 0.10572 0.10895 0.10726 0.10862 0.10816 0.10904 0.10901 0.10803 0.10545 0.10485 0.10094 0.10927 0.10054 0.1084 0.10944 0.1071 0.10233 0.10793 0.1058 0.10577 0.10764 0.098383 0.10992 0.1094 0.10925 0.10879 0.10846 0.1087 0.10413 0.10868 0.10939 0.10914 0.10611 0.1098 0.10979 0.1072 0.10875 0.10886 0.10955 0.10921 0.10939 0.10751 0.10937 0.10927 0.1091 0.10751 0.10603 0.10929 0.10825 0.109 0.10819 0.1092 0.10958 0.10923 0.10421 0.10919 0.10956 0.10917 0.10944 0.11002 0.10836 0.10926 0.10895 0.10776 0.10898 0.10304 0.10946 0.10622 0.10823 0.10907 0.10951 0.1092 0.10752 0.1099 0.10905 0.10004 0.10904
0.10592 0.10424 0.10642 0.10516 0.10562 0.10617 0.10111 0.10588 0.10577 0.10502 0.10583 0.10549 0.10599 0.10179 0.1005 0.10324 0.10433 0.10423 0.10611 0.10653 0.10454 0.10583 0.10514 0.10236 0.10565 0.10392 0.10535 0.10487 0.10574 0.10572 0.10475 0.10209 0.10142 0.097405 0.10598 0.097001 0.10509 0.10614 0.10376 0.098854 0.10462 0.10241 0.1024 0.10432 0.094713 0.10667 0.10612 0.10598 0.10551 0.10517 0.1054 0.10073 0.10539 0.10612 0.10587 0.10274 0.10652 0.1065 0.10388 0.10546 0.10556 0.10628 0.10593 0.1061 0.10417 0.10609 0.10598 0.1058 0.1042 0.10269 0.10598 0.10494 0.10572 0.10486 0.10591 0.10632 0.10596 0.10081 0.10592 0.10629 0.1059 0.10619 0.10672 0.10505 0.10598 0.10567 0.10444 0.1057 0.0996 0.10618 0.10288 0.10492 0.10579 0.10624 0.1059 0.10423 0.10662 0.10576 0.096441 0.10576
0.10282 0.10109 0.10332 0.10203 0.10252 0.10306 0.097895 0.10278 0.10267 0.10191 0.10273 0.10236 0.1029 0.098607 0.097261 0.10008 0.10119 0.1011 0.10301 0.10342 0.10138 0.10272 0.10201 0.099179 0.10253 0.10076 0.10225 0.10175 0.10262 0.1026 0.10164 0.098915 0.098177 0.094065 0.10287 0.09365 0.10197 0.10302 0.1006 0.095571 0.10149 0.099201 0.099209 0.10118 0.091241 0.10359 0.10301 0.10288 0.10241 0.10206 0.10228 0.097509 0.10228 0.10302 0.10277 0.099562 0.10341 0.10339 0.10075 0.10235 0.10244 0.10318 0.10282 0.10298 0.10102 0.10299 0.10287 0.10267 0.10106 0.099524 0.10284 0.10181 0.10261 0.10171 0.1028 0.10324 0.10287 0.097598 0.10282 0.10319 0.10279 0.10311 0.1036 0.10193 0.10288 0.10257 0.10131 0.1026 0.096344 0.10308 0.099725 0.10179 0.10268 0.10314 0.10278 0.10112 0.10352 0.10265 0.093034 0.10266
0.099893 0.098121 0.10039 0.099076 0.099604 0.10012 0.094863 0.099852 0.099752 0.098972 0.0998 0.099405 0.099993 0.095601 0.094207 0.097095 0.098232 0.098153 0.10008 0.10048 0.098406 0.099789 0.099065 0.096179 0.099591 0.097784 0.09933 0.09881 0.099681 0.099668 0.098702 0.095921 0.095116 0.090916 0.099932 0.090491 0.099022 0.10007 0.097617 0.092476 0.098538 0.096174 0.096202 0.098224 0.087968 0.10069 0.10007 0.099956 0.099485 0.099126 0.099334 0.094474 0.099342 0.1001 0.099841 0.09656 0.10048 0.10045 0.097801 0.099418 0.099499 0.10025 0.099885 0.10004 0.098044 0.10007 0.099931 0.099722 0.098104 0.096543 0.09988 0.098855 0.099682 0.098743 0.099858 0.10033 0.099947 0.094566 0.099896 0.10027 0.099867 0.10021 0.10065 0.098981 0.099953 0.099643 0.098348 0.099675 0.093275 0.10015 0.096747 0.098844 0.099752 0.10021 0.099842 0.098187 0.1006 0.09972 0.089821 0.099733
0.09714 0.095324 0.097637 0.096296 0.096855 0.097352 0.092012 0.097097 0.097004 0.096208 0.097043 0.096622 0.097253 0.092775 0.091335 0.094289 0.095447 0.095379 0.097326 0.097719 0.095603 0.097028 0.09629 0.093357 0.096821 0.094981 0.096583 0.096043 0.096911 0.096905 0.095941 0.093105 0.092235 0.087955 0.097169 0.087521 0.096248 0.097289 0.094812 0.089567 0.09576 0.093325 0.093373 0.095438 0.08489 0.097951 0.097311 0.097204 0.096731 0.096364 0.096563 0.09162 0.09658 0.097352 0.097088 0.093736 0.097724 0.097682 0.095023 0.096656 0.096727 0.097501 0.097123 0.097273 0.095244 0.097312 0.097166 0.096945 0.095321 0.093739 0.097093 0.096073 0.096925 0.095948 0.097094 0.097595 0.097199 0.091715 0.097145 0.097522 0.097112 0.097486 0.097874 0.096207 0.097199 0.096889 0.095564 0.096923 0.090389 0.097399 0.093946 0.096068 0.096993 0.097458 0.097073 0.095429 0.09784 0.096959 0.0868 0.096981
0.094554 0.092698 0.095051 0.093686 0.094274 0.094753 0.089338 0.09451 0.094423 0.093613 0.094454 0.094009 0.094681 0.090123 0.088641 0.091656 0.092834 0.092775 0.094739 0.095121 0.092971 0.094436 0.093684 0.090709 0.094219 0.092349 0.094004 0.093446 0.094309 0.094309 0.09335 0.090463 0.089532 0.085179 0.094574 0.084737 0.093643 0.09468 0.092178 0.086838 0.093151 0.090651 0.090718 0.092822 0.082004 0.095383 0.094717 0.09462 0.094145 0.09377 0.093961 0.088943 0.093986 0.094771 0.094503 0.091085 0.095132 0.095083 0.092416 0.094063 0.094124 0.094916 0.09453 0.094672 0.092615 0.094726 0.094568 0.094337 0.092708 0.091108 0.094474 0.093461 0.094336 0.093323 0.094498 0.095026 0.094618 0.08904 0.09456 0.094939 0.094525 0.094924 0.095265 0.093602 0.094612 0.094304 0.09295 0.094338 0.087682 0.094813 0.091317 0.093462 0.094402 0.094871 0.094472 0.09284 0.095253 0.094367 0.083966 0.094396
0.092131 0.090237 0.092626 0.091239 0.091856 0.092317 0.086834 0.092085 0.092004 0.091181 0.092028 0.09156 0.09227 0.08764 0.086119 0.089189 0.090385 0.090335 0.092315 0.092686 0.090504 0.092006 0.091242 0.088229 0.091781 0.089883 0.091588 0.091013 0.091871 0.091877 0.090922 0.087989 0.087 0.082582 0.092141 0.082132 0.091203 0.092234 0.089711 0.084284 0.090706 0.088146 0.088231 0.090372 0.079304 0.092976 0.092286 0.092198 0.091721 0.091341 0.091522 0.086437 0.091555 0.092351 0.09208 0.088602 0.092702 0.092647 0.089974 0.091632 0.091685 0.092492 0.092099 0.092235 0.090151 0.092302 0.092133 0.091892 0.090261 0.088644 0.09202 0.091013 0.091909 0.090862 0.092064 0.092618 0.092199 0.086536 0.092138 0.092518 0.0921 0.092523 0.092818 0.091161 0.092188 0.091881 0.090501 0.091916 0.085149 0.092389 0.088855 0.091019 0.091974 0.092447 0.092034 0.090416 0.092827 0.091937 0.081315 0.091973
0.089864 0.087936 0.090357 0.088951 0.089594 0.090037 0.084494 0.089816 0.089741 0.088907 0.089758 0.089269 0.090015 0.08532 0.083763 0.086883 0.088095 0.088054 0.090046 0.090407 0.088197 0.089732 0.088957 0.085911 0.089499 0.087577 0.089327 0.088737 0.089589 0.089601 0.088652 0.085677 0.084634 0.080157 0.089865 0.079701 0.08892 0.089945 0.087403 0.0819 0.08842 0.085805 0.085907 0.08808 0.076785 0.090724 0.09001 0.089932 0.089454 0.089068 0.08924 0.084096 0.089282 0.090087 0.089814 0.086282 0.090428 0.090367 0.087691 0.089359 0.089402 0.090224 0.089825 0.089954 0.087847 0.090033 0.089855 0.089604 0.087972 0.086341 0.089722 0.088723 0.089639 0.088561 0.089787 0.090365 0.089937 0.084198 0.089872 0.090252 0.089831 0.090276 0.090527 0.088878 0.08992 0.089615 0.088211 0.08965 0.082783 0.090121 0.086555 0.088735 0.089702 0.090178 0.089753 0.088149 0.090557 0.089664 0.07884 0.089707
0.087746 0.085787 0.088236 0.086813 0.08748 0.087907 0.082312 0.087697 0.087627 0.086783 0.087637 0.087128 0.087908 0.083155 0.081565 0.084731 0.085956 0.085925 0.087926 0.088277 0.086042 0.087608 0.086824 0.083748 0.087368 0.085424 0.087216 0.086611 0.087458 0.087475 0.086532 0.083521 0.082426 0.077899 0.087738 0.077437 0.086787 0.087805 0.085249 0.079678 0.086285 0.08362 0.083738 0.08594 0.07444 0.088619 0.087884 0.087814 0.087337 0.086945 0.087108 0.081913 0.087157 0.087972 0.087696 0.084116 0.088303 0.088235 0.085559 0.087235 0.08727 0.088105 0.0877 0.087822 0.085696 0.087914 0.087726 0.087467 0.085835 0.084192 0.087576 0.086585 0.087518 0.086411 0.087659 0.08826 0.087822 0.082016 0.087755 0.088135 0.087712 0.088177 0.088386 0.086745 0.0878 0.087497 0.086072 0.087533 0.080577 0.088001 0.084407 0.086601 0.087579 0.088058 0.087621 0.086033 0.088435 0.08754 0.076535 0.08759
0.085769 0.083782 0.086257 0.084818 0.085508 0.085918 0.080279 0.085719 0.085655 0.084802 0.085658 0.08513 0.085941 0.081138 0.079519 0.082724 0.083961 0.083938 0.085947 0.086288 0.084032 0.085626 0.084833 0.081732 0.085379 0.083416 0.085247 0.084628 0.085468 0.085491 0.084554 0.081511 0.080369 0.075798 0.085753 0.07533 0.084797 0.085808 0.08324 0.07761 0.084293 0.081582 0.081717 0.083944 0.072261 0.086654 0.0859 0.085838 0.085361 0.084964 0.085119 0.07988 0.085175 0.085998 0.08572 0.082096 0.086318 0.086246 0.083572 0.085253 0.08528 0.086127 0.085716 0.085832 0.083689 0.085935 0.085739 0.085472 0.083841 0.082189 0.085572 0.084589 0.085539 0.084405 0.085673 0.086295 0.085849 0.079985 0.08578 0.086159 0.085734 0.086219 0.086387 0.084755 0.085822 0.085521 0.084077 0.085558 0.078524 0.086023 0.082406 0.08461 0.085598 0.086079 0.085631 0.084059 0.086454 0.085558 0.074391 0.085614
0.083925 0.081914 0.08441 0.082958 0.083669 0.084063 0.078387 0.083874 0.083815 0.082954 0.083812 0.083266 0.084107 0.079261 0.077615 0.080854 0.082102 0.082087 0.084101 0.084433 0.082158 0.083777 0.082976 0.079855 0.083523 0.081545 0.08341 0.08278 0.083613 0.08364 0.082711 0.079639 0.078454 0.073846 0.083901 0.073374 0.082942 0.083945 0.081368 0.075687 0.082437 0.079685 0.079835 0.082083 0.070239 0.084821 0.084049 0.083995 0.083518 0.083117 0.083265 0.077988 0.083327 0.084156 0.083877 0.080216 0.084467 0.08439 0.081719 0.083405 0.083424 0.084282 0.083866 0.083976 0.081819 0.08409 0.083886 0.083611 0.081984 0.080324 0.083702 0.082729 0.083693 0.082535 0.083821 0.084462 0.084009 0.078094 0.083937 0.084315 0.083889 0.084392 0.084521 0.0829 0.083977 0.083678 0.082218 0.083716 0.076614 0.084177 0.080541 0.082754 0.083751 0.084233 0.083776 0.08222 0.084606 0.083709 0.0724 0.083771
0.082206 0.080174 0.082688 0.081224 0.081955 0.082333 0.076628 0.082154 0.0821 0.081232 0.082091 0.081529 0.082397 0.077514 0.075844 0.079113 0.08037 0.080363 0.08238 0.082702 0.080412 0.082053 0.081246 0.078108 0.081794 0.079802 0.081698 0.081057 0.081883 0.081915 0.080993 0.077898 0.076672 0.072034 0.082175 0.071559 0.081213 0.082208 0.079625 0.073901 0.080707 0.077919 0.078083 0.08035 0.068366 0.083111 0.082322 0.082277 0.0818 0.081396 0.081536 0.076228 0.081605 0.082439 0.082158 0.078465 0.08274 0.082658 0.079994 0.081682 0.081694 0.082561 0.082141 0.082245 0.080076 0.08237 0.082158 0.081876 0.080253 0.078587 0.081959 0.080995 0.081972 0.080792 0.082094 0.082753 0.082293 0.076336 0.082218 0.082596 0.082168 0.082688 0.082781 0.081171 0.082257 0.08196 0.080485 0.081998 0.07484 0.082456 0.078806 0.081024 0.082028 0.082512 0.082046 0.080506 0.082882 0.081986 0.070553 0.082053
0.080603 0.078552 0.081081 0.079608 0.080356 0.08072 0.074991 0.080549 0.0805 0.079627 0.080486 0.07991 0.080802 0.075888 0.074199 0.077492 0.078756 0.078756 0.080775 0.081088 0.078785 0.080446 0.079633 0.076482 0.080181 0.078178 0.080102 0.079451 0.080269 0.080306 0.079392 0.076277 0.075015 0.070354 0.080565 0.069876 0.079601 0.080588 0.078001 0.072243 0.079095 0.076276 0.076452 0.078735 0.066632 0.081516 0.080713 0.080674 0.080198 0.079791 0.079924 0.074592 0.079998 0.080837 0.080555 0.076835 0.08113 0.081043 0.078387 0.080076 0.08008 0.080956 0.080532 0.080631 0.078453 0.080765 0.080546 0.080258 0.078641 0.076971 0.080334 0.079379 0.080367 0.079168 0.080484 0.081159 0.080693 0.074702 0.080616 0.080992 0.080564 0.081099 0.081158 0.079559 0.080652 0.080358 0.078871 0.080396 0.073191 0.080851 0.07719 0.079412 0.080422 0.080906 0.080432 0.07891 0.081274 0.080379 0.068842 0.080451
0.079106 0.07704 0.079582 0.078101 0.078864 0.079214 0.073469 0.079052 0.079007 0.07813 0.078988 0.078399 0.079313 0.074376 0.072669 0.075982 0.077252 0.077258 0.079277 0.079581 0.077268 0.078946 0.078129 0.074968 0.078676 0.076665 0.078613 0.077954 0.078764 0.078805 0.077898 0.074769 0.073474 0.068795 0.079062 0.068315 0.078098 0.079076 0.076487 0.070702 0.077591 0.074746 0.074934 0.077229 0.065027 0.080026 0.07921 0.079178 0.078704 0.078294 0.07842 0.073071 0.0785 0.079342 0.07906 0.075317 0.079626 0.079536 0.076889 0.078577 0.078575 0.079458 0.079031 0.079124 0.07694 0.079267 0.079042 0.078749 0.077137 0.075465 0.078817 0.077872 0.07887 0.077654 0.078981 0.07967 0.079199 0.073181 0.07912 0.079495 0.079067 0.079615 0.079642 0.078056 0.079155 0.078863 0.077366 0.078902 0.071659 0.079353 0.075685 0.077908 0.078923 0.079407 0.078926 0.077421 0.079773 0.078879 0.067255 0.078956
0.077708 0.07563 0.07818 0.076694 0.077471 0.077807 0.072052 0.077654 0.077613 0.076732 0.077588 0.076988 0.077922 0.072966 0.071245 0.074573 0.075847 0.07586 0.077877 0.078173 0.075852 0.077544 0.076724 0.073557 0.077271 0.075253 0.077222 0.076555 0.077358 0.077402 0.076504 0.073363 0.072039 0.067349 0.077658 0.066868 0.076694 0.077663 0.075075 0.069271 0.076188 0.073321 0.073519 0.075824 0.063542 0.078634 0.077806 0.07778 0.077308 0.076896 0.077015 0.071655 0.0771 0.077945 0.077662 0.073903 0.078221 0.078127 0.075491 0.077178 0.07717 0.078058 0.077629 0.077717 0.075528 0.077867 0.077637 0.077339 0.075735 0.074062 0.0774 0.076465 0.077471 0.07624 0.077577 0.078279 0.077804 0.071766 0.077723 0.078096 0.077668 0.078228 0.078226 0.076652 0.077756 0.077467 0.075961 0.077506 0.070235 0.077953 0.074281 0.076504 0.077523 0.078007 0.07752 0.076031 0.07837 0.077478 0.065785 0.07756
0.0764 0.074311 0.076868 0.075377 0.076166 0.07649 0.07073 0.076345 0.076307 0.075424 0.076279 0.075668 0.076619 0.071651 0.069918 0.073258 0.074535 0.074552 0.076567 0.076855 0.074529 0.076233 0.07541 0.07224 0.075955 0.073934 0.07592 0.075247 0.076043 0.07609 0.0752 0.072051 0.070701 0.066006 0.076345 0.065523 0.075381 0.076341 0.073756 0.06794 0.074876 0.071991 0.072198 0.07451 0.062168 0.07733 0.076492 0.076472 0.076002 0.075589 0.075702 0.070335 0.075791 0.076637 0.076354 0.072582 0.076905 0.076808 0.074185 0.075868 0.075855 0.076747 0.076316 0.076399 0.074209 0.076557 0.076322 0.07602 0.074423 0.072751 0.076075 0.075149 0.076162 0.074918 0.076263 0.076976 0.076497 0.070447 0.076415 0.076787 0.076359 0.07693 0.076901 0.075339 0.076447 0.07616 0.074647 0.076199 0.068908 0.076642 0.072971 0.075191 0.076212 0.076696 0.076203 0.074732 0.077056 0.076167 0.064422 0.076252
0.075173 0.073076 0.075637 0.074143 0.074943 0.075255 0.069496 0.075117 0.075083 0.074198 0.07505 0.074431 0.075397 0.070422 0.06868 0.072027 0.073305 0.073328 0.075337 0.075618 0.07329 0.075002 0.074179 0.071008 0.074722 0.072699 0.074699 0.074021 0.074809 0.074859 0.073977 0.070824 0.069451 0.064756 0.075112 0.064274 0.074151 0.075102 0.072521 0.066699 0.073646 0.070747 0.070963 0.073279 0.060894 0.076106 0.075259 0.075245 0.074776 0.074362 0.07447 0.069103 0.074563 0.07541 0.075128 0.071346 0.075671 0.075571 0.072961 0.07464 0.074622 0.075517 0.075085 0.075164 0.072973 0.075328 0.075089 0.074783 0.073195 0.071525 0.074832 0.073916 0.074934 0.073679 0.07503 0.075754 0.075272 0.069215 0.075188 0.075558 0.075131 0.075711 0.075657 0.074108 0.075218 0.074934 0.073417 0.074973 0.067671 0.075413 0.071744 0.073961 0.074983 0.075466 0.074969 0.073514 0.075823 0.074937 0.063155 0.075026
0.074018 0.071916 0.074479 0.072984 0.073792 0.074093 0.06834 0.073961 0.073931 0.073046 0.073895 0.073268 0.074247 0.06927 0.067521 0.070871 0.072149 0.072177 0.074181 0.074454 0.072125 0.073845 0.073021 0.069853 0.073563 0.071539 0.073551 0.072869 0.073649 0.073702 0.072828 0.069673 0.068282 0.063591 0.073953 0.063109 0.072994 0.073936 0.071362 0.06554 0.072491 0.069582 0.069805 0.072123 0.059712 0.074953 0.0741 0.07409 0.073624 0.073209 0.073311 0.067949 0.073408 0.074256 0.073973 0.070187 0.07451 0.074407 0.071811 0.073485 0.073462 0.07436 0.073927 0.074002 0.071812 0.074172 0.073929 0.07362 0.072041 0.070374 0.073664 0.072757 0.073779 0.072516 0.073871 0.074603 0.074119 0.068061 0.074034 0.074402 0.073975 0.074564 0.074487 0.072951 0.074062 0.073781 0.07226 0.07382 0.066515 0.074256 0.070593 0.072804 0.073827 0.074309 0.073808 0.072369 0.074663 0.073781 0.061977 0.073873
0.072928 0.070824 0.073385 0.07189 0.072705 0.072997 0.067254 0.072871 0.072843 0.071958 0.072804 0.072171 0.073161 0.068186 0.066433 0.069783 0.07106 0.071092 0.073089 0.073356 0.071028 0.072753 0.071929 0.068766 0.072469 0.070446 0.072467 0.071782 0.072554 0.07261 0.071744 0.068591 0.067183 0.062502 0.072859 0.062021 0.071902 0.072836 0.07027 0.064454 0.071401 0.068485 0.068716 0.071033 0.058612 0.073864 0.073005 0.073 0.072536 0.072122 0.072219 0.066865 0.072319 0.073166 0.072884 0.069097 0.073413 0.073308 0.070727 0.072395 0.072368 0.073268 0.072834 0.072905 0.070719 0.07308 0.072834 0.072522 0.070953 0.06929 0.072561 0.071664 0.072689 0.071419 0.072777 0.073516 0.07303 0.066977 0.072944 0.07331 0.072885 0.073481 0.073383 0.07186 0.072971 0.072693 0.071171 0.072732 0.06543 0.073164 0.069509 0.071713 0.072736 0.073216 0.072713 0.07129 0.073567 0.072689 0.060878 0.072784
0.071895 0.06979 0.072348 0.070854 0.071676 0.071958 0.066229 0.071837 0.071813 0.070928 0.07177 0.071132 0.072132 0.067163 0.065407 0.068754 0.070029 0.070065 0.072054 0.072315 0.069991 0.071719 0.070895 0.06774 0.071432 0.069413 0.07144 0.070752 0.071517 0.071575 0.070717 0.067568 0.066148 0.06148 0.071823 0.061 0.070869 0.071794 0.069237 0.063433 0.07037 0.067451 0.067687 0.070002 0.057586 0.072832 0.071968 0.071967 0.071506 0.071091 0.071184 0.065842 0.071287 0.072132 0.071851 0.068067 0.072374 0.072267 0.069702 0.071363 0.071332 0.072232 0.071798 0.071866 0.069685 0.072046 0.071796 0.071483 0.069923 0.068267 0.071518 0.070629 0.071656 0.070381 0.071741 0.072485 0.071998 0.065955 0.071912 0.072275 0.071851 0.072453 0.072337 0.070827 0.071937 0.071661 0.070139 0.071701 0.064408 0.072129 0.068484 0.070681 0.071702 0.07218 0.071675 0.070267 0.072529 0.071655 0.059849 0.071752
0.070911 0.068808 0.071361 0.06987 0.070696 0.070969 0.065259 0.070854 0.070832 0.069949 0.070787 0.070145 0.071151 0.066193 0.064437 0.067777 0.06905 0.069088 0.071069 0.071324 0.069005 0.070734 0.069911 0.066766 0.070446 0.068432 0.070462 0.069773 0.070531 0.07059 0.06974 0.066598 0.065168 0.060518 0.070836 0.06004 0.069886 0.070803 0.068257 0.062468 0.06939 0.066471 0.066712 0.069022 0.056624 0.071848 0.070981 0.070984 0.070525 0.070111 0.0702 0.064875 0.070305 0.071149 0.070868 0.06709 0.071385 0.071276 0.068727 0.07038 0.070346 0.071246 0.070813 0.070878 0.068702 0.071061 0.07081 0.070494 0.068945 0.067295 0.070525 0.069646 0.070673 0.069394 0.070755 0.071503 0.071016 0.064987 0.070929 0.07129 0.070868 0.071474 0.071342 0.069845 0.070953 0.07068 0.069159 0.070719 0.063443 0.071143 0.067512 0.069699 0.070718 0.071195 0.070687 0.069295 0.07154 0.070671 0.058882 0.07077
0.069971 0.06787 0.070417 0.068929 0.069758 0.070024 0.064336 0.069913 0.069893 0.069013 0.069846 0.069201 0.070213 0.065268 0.063515 0.066846 0.068114 0.068156 0.070127 0.070377 0.068064 0.069793 0.068972 0.065838 0.069504 0.067496 0.069527 0.068838 0.069588 0.069649 0.068807 0.065674 0.064237 0.059607 0.069893 0.059131 0.068948 0.069855 0.067321 0.061554 0.068453 0.065537 0.065782 0.068087 0.05572 0.070907 0.070038 0.070043 0.069587 0.069174 0.069259 0.063954 0.069366 0.070208 0.069928 0.066158 0.070439 0.070329 0.067796 0.069441 0.069405 0.070304 0.069871 0.069933 0.067765 0.070119 0.069866 0.06955 0.068011 0.066368 0.069577 0.068706 0.069733 0.068453 0.069812 0.070564 0.070076 0.064066 0.069989 0.070347 0.069927 0.070537 0.070391 0.068906 0.070012 0.069741 0.068223 0.06978 0.062526 0.070201 0.066584 0.068761 0.069777 0.070252 0.069744 0.068366 0.070595 0.06973 0.05797 0.069831
0.069067 0.066971 0.06951 0.068026 0.068858 0.069116 0.063453 0.06901 0.068991 0.068113 0.068942 0.068295 0.069311 0.064383 0.062634 0.065953 0.067217 0.067261 0.069221 0.069467 0.067162 0.068888 0.06807 0.06495 0.068599 0.066598 0.068628 0.067939 0.068683 0.068745 0.06791 0.064788 0.063346 0.058741 0.068987 0.058268 0.068046 0.068946 0.066424 0.060681 0.067554 0.064644 0.064892 0.067189 0.054865 0.070001 0.069131 0.069139 0.068686 0.068274 0.068356 0.063074 0.068465 0.069303 0.069025 0.065266 0.06953 0.069419 0.066903 0.068539 0.0685 0.069397 0.068965 0.069025 0.066865 0.069214 0.06896 0.068643 0.067114 0.06548 0.068667 0.067804 0.06883 0.067549 0.068906 0.069661 0.069173 0.063186 0.069085 0.069441 0.069023 0.069635 0.069477 0.068005 0.069108 0.068839 0.067324 0.068878 0.06165 0.069295 0.065695 0.06786 0.068874 0.069346 0.068837 0.067473 0.069686 0.068826 0.057105 0.068928
0.068194 0.066104 0.068633 0.067155 0.067987 0.06824 0.062603 0.068137 0.06812 0.067245 0.068069 0.067421 0.06844 0.063532 0.061787 0.065092 0.066351 0.066397 0.068347 0.068588 0.066292 0.068015 0.067199 0.064094 0.067726 0.065733 0.06776 0.067072 0.067809 0.067872 0.067044 0.063935 0.062491 0.057912 0.068112 0.057442 0.067176 0.068068 0.06556 0.059845 0.066687 0.063784 0.064035 0.066322 0.054052 0.069126 0.068256 0.068266 0.067816 0.067405 0.067484 0.062227 0.067594 0.06843 0.068152 0.064407 0.068652 0.06854 0.066041 0.067668 0.067627 0.068522 0.068091 0.068148 0.065999 0.06834 0.068084 0.067767 0.066249 0.064624 0.067789 0.066934 0.067958 0.066678 0.068032 0.068787 0.0683 0.062339 0.068212 0.068566 0.06815 0.068764 0.068595 0.067135 0.068234 0.067967 0.066457 0.068007 0.06081 0.06842 0.064837 0.066991 0.068001 0.06847 0.067962 0.066611 0.068808 0.067953 0.05628 0.068056
0.067346 0.065264 0.067782 0.066309 0.067142 0.067389 0.061782 0.067289 0.067273 0.066402 0.067222 0.066573 0.067593 0.062707 0.06097 0.064259 0.065511 0.065559 0.067498 0.067735 0.065449 0.067167 0.066355 0.063265 0.066878 0.064894 0.066917 0.06623 0.06696 0.067024 0.066204 0.063109 0.061665 0.057116 0.067263 0.056649 0.066332 0.067216 0.064722 0.059038 0.065846 0.062953 0.063206 0.065483 0.053276 0.068275 0.067406 0.067418 0.066971 0.066561 0.066638 0.061409 0.066749 0.067581 0.067305 0.063576 0.067799 0.067687 0.065205 0.066823 0.06678 0.067672 0.067242 0.067298 0.065158 0.067491 0.067235 0.066918 0.065411 0.063794 0.066937 0.06609 0.067111 0.065833 0.067183 0.067938 0.067453 0.06152 0.067365 0.067716 0.067302 0.067917 0.067739 0.066291 0.067386 0.067121 0.065617 0.067161 0.059998 0.067571 0.064007 0.066148 0.067153 0.06762 0.067113 0.065775 0.067955 0.067105 0.055489 0.06721
0.066519 0.064445 0.066951 0.065485 0.066317 0.066558 0.060984 0.066462 0.066447 0.06558 0.066395 0.065747 0.066766 0.061905 0.060175 0.063446 0.064692 0.064741 0.066669 0.066902 0.064627 0.066339 0.065531 0.062459 0.066051 0.064077 0.066093 0.065408 0.066133 0.066197 0.065384 0.062305 0.060863 0.056345 0.066435 0.055882 0.065508 0.066385 0.063906 0.058256 0.065025 0.062145 0.062399 0.064664 0.052529 0.067444 0.066576 0.06659 0.066146 0.065738 0.065813 0.060614 0.065924 0.066752 0.066478 0.062766 0.066967 0.066855 0.06439 0.065998 0.065953 0.066842 0.066414 0.066468 0.06434 0.066662 0.066406 0.06609 0.064593 0.062986 0.066107 0.065268 0.066285 0.06501 0.066355 0.06711 0.066625 0.060724 0.066537 0.066887 0.066475 0.067089 0.066905 0.065468 0.066558 0.066296 0.064797 0.066335 0.059211 0.066742 0.063197 0.065325 0.066326 0.066791 0.066284 0.064958 0.067123 0.066279 0.054725 0.066383
0.065707 0.063643 0.066136 0.064678 0.065507 0.065745 0.060204 0.06565 0.065637 0.064774 0.065584 0.064937 0.065955 0.06112 0.0594 0.062651 0.06389 0.06394 0.065856 0.066086 0.063823 0.065528 0.064724 0.06167 0.065241 0.063277 0.065286 0.064603 0.065322 0.065387 0.06458 0.061518 0.06008 0.055595 0.065622 0.055136 0.064702 0.065571 0.063108 0.057494 0.064221 0.061355 0.061609 0.063862 0.051806 0.066629 0.065763 0.065779 0.065337 0.064931 0.065004 0.059837 0.065116 0.06594 0.065667 0.061974 0.066152 0.066039 0.063591 0.065189 0.065143 0.066028 0.065602 0.065655 0.063538 0.065849 0.065594 0.065278 0.063792 0.062195 0.065293 0.064461 0.065474 0.064204 0.065543 0.066296 0.065814 0.059947 0.065726 0.066073 0.065663 0.066277 0.066087 0.064661 0.065746 0.065486 0.063995 0.065525 0.058443 0.065928 0.062405 0.06452 0.065515 0.065977 0.065472 0.064158 0.066307 0.065468 0.053985 0.065573
0.064908 0.062854 0.065334 0.063883 0.06471 0.064943 0.059438 0.064851 0.064839 0.06398 0.064785 0.06414 0.065155 0.060348 0.058638 0.061869 0.063101 0.063152 0.065056 0.065283 0.063032 0.064729 0.063929 0.060894 0.064443 0.06249 0.06449 0.063811 0.064523 0.064588 0.063788 0.060744 0.059311 0.054862 0.064822 0.054406 0.063907 0.06477 0.062322 0.056747 0.06343 0.060578 0.060833 0.063072 0.051102 0.065825 0.064962 0.064979 0.06454 0.064137 0.064208 0.059073 0.06432 0.065139 0.064868 0.061196 0.065348 0.065236 0.062805 0.064392 0.064346 0.065227 0.064803 0.064854 0.06275 0.065049 0.064794 0.064479 0.063003 0.061417 0.064493 0.063668 0.064676 0.063411 0.064743 0.065495 0.065014 0.059183 0.064926 0.065271 0.064864 0.065477 0.065282 0.063867 0.064946 0.064688 0.063204 0.064727 0.057689 0.065127 0.061626 0.063726 0.064717 0.065176 0.064673 0.063369 0.065503 0.064669 0.053262 0.064775
0.064117 0.062074 0.06454 0.063097 0.063921 0.064151 0.058681 0.06406 0.064049 0.063195 0.063994 0.063352 0.064363 0.059586 0.057887 0.061096 0.06232 0.062372 0.064263 0.064488 0.06225 0.063939 0.063143 0.060128 0.063653 0.061713 0.063703 0.063026 0.063733 0.063799 0.063004 0.05998 0.058554 0.05414 0.064031 0.053688 0.063122 0.063977 0.061546 0.05601 0.062648 0.059812 0.060067 0.062292 0.050412 0.065029 0.06417 0.064187 0.063752 0.06335 0.06342 0.05832 0.063532 0.064347 0.064077 0.060427 0.064554 0.064441 0.062027 0.063604 0.063557 0.064433 0.064012 0.064062 0.06197 0.064257 0.064002 0.063689 0.062224 0.060648 0.063702 0.062883 0.063887 0.062627 0.063952 0.064701 0.064223 0.058428 0.064135 0.064478 0.064073 0.064684 0.064486 0.063082 0.064155 0.063898 0.062423 0.063937 0.056945 0.064335 0.060855 0.062942 0.063926 0.064383 0.063882 0.062589 0.064708 0.063879 0.052553 0.063985
0.063332 0.0613 0.063751 0.062317 0.063137 0.063364 0.057932 0.063275 0.063264 0.062415 0.063209 0.06257 0.063577 0.05883 0.057144 0.06033 0.061546 0.061597 0.063477 0.063699 0.061475 0.063154 0.062363 0.059368 0.06287 0.060941 0.062921 0.062248 0.062949 0.063015 0.062226 0.059221 0.057803 0.053427 0.063245 0.052979 0.062342 0.063191 0.060775 0.055282 0.061871 0.059053 0.059307 0.061517 0.049734 0.064239 0.063384 0.063402 0.062969 0.06257 0.062638 0.057573 0.06275 0.06356 0.063292 0.059664 0.063765 0.063652 0.061255 0.062822 0.062775 0.063646 0.063226 0.063276 0.061197 0.06347 0.063217 0.062905 0.06145 0.059885 0.062917 0.062105 0.063102 0.061849 0.063167 0.063913 0.063437 0.057681 0.06335 0.06369 0.063288 0.063896 0.063696 0.062302 0.063369 0.063115 0.061648 0.063153 0.056209 0.063548 0.060091 0.062163 0.063142 0.063595 0.063097 0.061814 0.063918 0.063095 0.051853 0.0632
0.062549 0.06053 0.062966 0.06154 0.062356 0.062581 0.057186 0.062493 0.062482 0.061639 0.062428 0.061791 0.062794 0.058078 0.056404 0.059567 0.060774 0.060826 0.062693 0.062914 0.060703 0.062372 0.061586 0.058611 0.06209 0.060174 0.062141 0.061472 0.062169 0.062234 0.061451 0.058466 0.057058 0.052719 0.062463 0.052276 0.061565 0.062408 0.060009 0.054557 0.061097 0.058298 0.058551 0.060746 0.049062 0.063451 0.0626 0.062619 0.062189 0.061792 0.06186 0.05683 0.061971 0.062777 0.06251 0.058905 0.062979 0.062867 0.060486 0.062042 0.061995 0.062861 0.062444 0.062493 0.060428 0.062687 0.062434 0.062124 0.060679 0.059125 0.062136 0.061329 0.062321 0.061075 0.062385 0.063128 0.062654 0.056938 0.062567 0.062905 0.062506 0.063111 0.06291 0.061526 0.062586 0.062334 0.060876 0.062372 0.055477 0.062764 0.05933 0.061388 0.06236 0.062811 0.062315 0.061042 0.063132 0.062314 0.051159 0.062419
0.061767 0.059761 0.062181 0.060764 0.061576 0.061798 0.056442 0.061712 0.061701 0.060863 0.061647 0.061013 0.062011 0.057327 0.055666 0.058805 0.060004 0.060056 0.061911 0.062129 0.059933 0.061592 0.06081 0.057856 0.061311 0.059407 0.061363 0.060697 0.061389 0.061454 0.060677 0.057713 0.056314 0.052014 0.061681 0.051575 0.060789 0.061627 0.059243 0.053835 0.060325 0.057545 0.057796 0.059976 0.048394 0.062664 0.061818 0.061836 0.061409 0.061015 0.061082 0.056089 0.061193 0.061993 0.061728 0.058148 0.062194 0.062083 0.059718 0.061264 0.061216 0.062077 0.061663 0.061711 0.059659 0.061904 0.061653 0.061344 0.05991 0.058367 0.061355 0.060555 0.061541 0.060302 0.061604 0.062343 0.061872 0.056195 0.061786 0.062121 0.061724 0.062327 0.062125 0.06075 0.061804 0.061553 0.060104 0.061591 0.054747 0.06198 0.058569 0.060613 0.06158 0.062028 0.061534 0.060271 0.062346 0.061533 0.050469 0.061638
0.060984 0.058992 0.061396 0.059988 0.060794 0.061015 0.055697 0.060929 0.060919 0.060086 0.060865 0.060235 0.061227 0.056575 0.054927 0.058042 0.059233 0.059284 0.061127 0.061344 0.059162 0.06081 0.060034 0.0571 0.060531 0.05864 0.060583 0.059921 0.060608 0.060673 0.059901 0.056958 0.05557 0.051309 0.060899 0.050874 0.060013 0.060845 0.058477 0.053113 0.059551 0.056791 0.057041 0.059205 0.047728 0.061876 0.061035 0.061053 0.060629 0.060237 0.060303 0.055347 0.060414 0.061209 0.060946 0.05739 0.061409 0.061298 0.058949 0.060484 0.060437 0.061293 0.060881 0.060928 0.05889 0.06112 0.060871 0.060564 0.059139 0.057607 0.060575 0.05978 0.06076 0.059529 0.060822 0.061556 0.061088 0.055453 0.061003 0.061336 0.060942 0.061541 0.061339 0.059974 0.061021 0.060772 0.059332 0.06081 0.054016 0.061196 0.057808 0.059838 0.060798 0.061243 0.060753 0.059498 0.061559 0.060752 0.04978 0.060856
0.060199 0.05822 0.060608 0.059209 0.06001 0.06023 0.05495 0.060144 0.060134 0.059306 0.06008 0.059455 0.06044 0.055821 0.054187 0.057277 0.058459 0.05851 0.060341 0.060556 0.058389 0.060026 0.059255 0.056342 0.059748 0.05787 0.0598 0.059143 0.059826 0.05989 0.059123 0.056201 0.054824 0.050602 0.060114 0.050172 0.059234 0.06006 0.057709 0.052388 0.058776 0.056036 0.056283 0.058431 0.047061 0.061085 0.060249 0.060268 0.059846 0.059457 0.059523 0.054603 0.059632 0.060423 0.060161 0.05663 0.060621 0.06051 0.058177 0.059702 0.059655 0.060505 0.060096 0.060143 0.058119 0.060334 0.060086 0.059781 0.058366 0.056845 0.059792 0.059003 0.059976 0.058753 0.060038 0.060768 0.060302 0.054708 0.060217 0.060549 0.060157 0.060752 0.060552 0.059195 0.060236 0.059988 0.058558 0.060025 0.053284 0.06041 0.057045 0.05906 0.060014 0.060456 0.059969 0.058722 0.060771 0.059968 0.049089 0.060071
0.059411 0.057444 0.059817 0.058427 0.059223 0.059441 0.0542 0.059356 0.059346 0.058524 0.059292 0.058671 0.05965 0.055064 0.053443 0.056508 0.057682 0.057733 0.059551 0.059765 0.057612 0.059238 0.058472 0.055581 0.058963 0.057098 0.059014 0.058361 0.059039 0.059103 0.058341 0.05544 0.054075 0.049892 0.059326 0.049466 0.058452 0.059273 0.056937 0.051661 0.057996 0.055277 0.055522 0.057654 0.046391 0.060291 0.05946 0.059478 0.059059 0.058673 0.058738 0.053856 0.058847 0.059633 0.059372 0.055866 0.059829 0.05972 0.057402 0.058916 0.05887 0.059715 0.059308 0.059355 0.057345 0.059545 0.059298 0.058995 0.05759 0.05608 0.059006 0.058222 0.059189 0.057974 0.059251 0.059975 0.059513 0.053959 0.059429 0.059758 0.059368 0.05996 0.059761 0.058413 0.059447 0.059201 0.05778 0.059238 0.052548 0.05962 0.056278 0.058279 0.059227 0.059666 0.059182 0.057943 0.059978 0.059181 0.048396 0.059284
0.058618 0.056665 0.059022 0.057641 0.058431 0.058648 0.053445 0.058563 0.058553 0.057736 0.0585 0.057883 0.058855 0.054302 0.052695 0.055735 0.056901 0.056951 0.058757 0.05897 0.056832 0.058447 0.057686 0.054815 0.058173 0.056321 0.058223 0.057575 0.058249 0.058312 0.057555 0.054675 0.053323 0.049178 0.058534 0.048757 0.057665 0.058481 0.056162 0.050929 0.057213 0.054514 0.054757 0.056873 0.045718 0.059493 0.058667 0.058685 0.058269 0.057885 0.05795 0.053104 0.058058 0.058838 0.05858 0.055098 0.059034 0.058925 0.056623 0.058127 0.058081 0.05892 0.058516 0.058563 0.056566 0.058751 0.058506 0.058206 0.056809 0.05531 0.058216 0.057437 0.058397 0.057191 0.058459 0.059179 0.058719 0.053207 0.058635 0.058963 0.058576 0.059163 0.058966 0.057627 0.058654 0.058409 0.056998 0.058446 0.051808 0.058826 0.055506 0.057493 0.058435 0.058872 0.058391 0.05716 0.059182 0.05839 0.047699 0.058491
0.05782 0.055881 0.058222 0.05685 0.057634 0.057851 0.052686 0.057766 0.057756 0.056944 0.057703 0.057091 0.058056 0.053535 0.051942 0.054958 0.056115 0.056164 0.057959 0.058171 0.056047 0.05765 0.056894 0.054044 0.057378 0.055539 0.057428 0.056784 0.057454 0.057517 0.056764 0.053905 0.052565 0.048459 0.057737 0.048042 0.056874 0.057685 0.055381 0.050192 0.056425 0.053747 0.053987 0.056088 0.045039 0.05869 0.057869 0.057887 0.057473 0.057092 0.057157 0.052347 0.057264 0.058039 0.057782 0.054326 0.058234 0.058126 0.055838 0.057332 0.057287 0.058121 0.057719 0.057766 0.055783 0.057953 0.05771 0.057411 0.056023 0.054535 0.057422 0.056647 0.057601 0.056403 0.057663 0.058377 0.057921 0.052449 0.057838 0.058163 0.057778 0.058362 0.058167 0.056836 0.057856 0.057613 0.056212 0.057649 0.051063 0.058027 0.05473 0.056703 0.057639 0.058072 0.057595 0.056371 0.058381 0.057594 0.046997 0.057695
0.057018 0.055092 0.057417 0.056054 0.056833 0.057048 0.051921 0.056964 0.056953 0.056148 0.056902 0.056294 0.057252 0.052763 0.051184 0.054175 0.055324 0.055372 0.057156 0.057367 0.055257 0.056849 0.056098 0.053269 0.056579 0.054752 0.056627 0.055989 0.056654 0.056717 0.055968 0.05313 0.051803 0.047735 0.056936 0.047322 0.056078 0.056884 0.054596 0.04945 0.055631 0.052974 0.053212 0.055297 0.044355 0.057882 0.057067 0.057084 0.056673 0.056294 0.056359 0.051585 0.056465 0.057235 0.05698 0.053548 0.057429 0.057322 0.055049 0.056533 0.056488 0.057316 0.056918 0.056964 0.054994 0.057149 0.056908 0.056612 0.055233 0.053755 0.056623 0.055853 0.0568 0.055611 0.056861 0.057571 0.057118 0.051686 0.057035 0.057359 0.056976 0.057555 0.057363 0.05604 0.057053 0.056811 0.05542 0.056848 0.050312 0.057223 0.053949 0.055908 0.056837 0.057269 0.056794 0.055578 0.057575 0.056793 0.04629 0.056893
0.05621 0.054298 0.056607 0.055253 0.056026 0.056241 0.051151 0.056157 0.056146 0.055346 0.056095 0.055492 0.056442 0.051986 0.050421 0.053387 0.054528 0.054576 0.056348 0.056558 0.054462 0.056043 0.055297 0.052488 0.055775 0.053961 0.055822 0.055188 0.05585 0.055911 0.055167 0.05235 0.051035 0.047005 0.056129 0.046596 0.055277 0.056078 0.053805 0.048702 0.054833 0.052197 0.052432 0.054501 0.043665 0.057069 0.05626 0.056276 0.055868 0.055491 0.055556 0.050818 0.055661 0.056427 0.056173 0.052765 0.05662 0.056514 0.054254 0.055729 0.055685 0.056507 0.056111 0.056158 0.054201 0.056341 0.056102 0.055808 0.054437 0.05297 0.055819 0.055054 0.055994 0.054814 0.056055 0.05676 0.05631 0.050918 0.056228 0.056549 0.056169 0.056744 0.056555 0.055239 0.056246 0.056005 0.054624 0.056042 0.049556 0.056415 0.053163 0.055108 0.056031 0.05646 0.055989 0.054779 0.056765 0.055987 0.045577 0.056086
0.055398 0.053499 0.055793 0.054448 0.055215 0.05543 0.050376 0.055345 0.055335 0.054539 0.055284 0.054685 0.055629 0.051204 0.049652 0.052595 0.053727 0.053774 0.055535 0.055744 0.053662 0.055232 0.054491 0.051702 0.054966 0.053165 0.055012 0.054382 0.055041 0.055102 0.054362 0.051565 0.050263 0.046269 0.055318 0.045865 0.054471 0.055268 0.05301 0.047949 0.054031 0.051414 0.051647 0.053701 0.042969 0.056251 0.055448 0.055464 0.055058 0.054684 0.054749 0.050045 0.054853 0.055613 0.055361 0.051978 0.055806 0.0557 0.053455 0.05492 0.054877 0.055694 0.0553 0.055347 0.053403 0.055529 0.055291 0.054999 0.053637 0.05218 0.055011 0.05425 0.055183 0.054012 0.055245 0.055945 0.055497 0.050144 0.055416 0.055735 0.055358 0.055928 0.055742 0.054434 0.055434 0.055195 0.053822 0.055231 0.048795 0.055602 0.052371 0.054304 0.055221 0.055646 0.055179 0.053976 0.05595 0.055177 0.044858 0.055275
0.054582 0.052696 0.054975 0.053638 0.0544 0.054614 0.049596 0.05453 0.054519 0.053729 0.054469 0.053874 0.054811 0.050417 0.048879 0.051798 0.052922 0.052968 0.054718 0.054927 0.052859 0.054417 0.053681 0.050912 0.054153 0.052364 0.054198 0.053573 0.054227 0.054288 0.053552 0.050775 0.049485 0.045528 0.054503 0.045128 0.053661 0.054453 0.05221 0.047191 0.053223 0.050627 0.050857 0.052896 0.042267 0.05543 0.054632 0.054648 0.054244 0.053872 0.053937 0.049268 0.05404 0.054796 0.054545 0.051186 0.054988 0.054883 0.052651 0.054107 0.054064 0.054876 0.054485 0.054531 0.052601 0.054712 0.054476 0.054186 0.052833 0.051386 0.054198 0.053441 0.054369 0.053205 0.05443 0.055125 0.05468 0.049366 0.054599 0.054917 0.054542 0.055108 0.054925 0.053624 0.054617 0.05438 0.053017 0.054415 0.048029 0.054784 0.051576 0.053495 0.054406 0.054829 0.054365 0.053168 0.055131 0.054362 0.044134 0.05446
0.053763 0.051889 0.054153 0.052825 0.053581 0.053795 0.048812 0.05371 0.053699 0.052914 0.05365 0.05306 0.053989 0.049626 0.048101 0.050997 0.052113 0.052159 0.053898 0.054106 0.052051 0.053599 0.052867 0.050117 0.053336 0.051559 0.05338 0.052759 0.05341 0.05347 0.052738 0.049981 0.048704 0.044782 0.053684 0.044385 0.052847 0.053635 0.051407 0.046428 0.052413 0.049836 0.050063 0.052087 0.041559 0.054605 0.053812 0.053827 0.053426 0.053057 0.053122 0.048487 0.053224 0.053975 0.053726 0.050389 0.054166 0.054062 0.051844 0.05329 0.053248 0.054055 0.053666 0.053713 0.051795 0.053891 0.053658 0.053369 0.052024 0.050587 0.053382 0.052629 0.05355 0.052395 0.053611 0.054301 0.05386 0.048584 0.053779 0.054095 0.053722 0.054285 0.054104 0.052811 0.053798 0.053561 0.052207 0.053597 0.047258 0.053964 0.050776 0.052682 0.053587 0.054008 0.053547 0.052357 0.054308 0.053544 0.043404 0.05364
0.05294 0.051079 0.053328 0.052009 0.05276 0.052972 0.048025 0.052888 0.052877 0.052097 0.052828 0.052242 0.053165 0.048832 0.04732 0.050193 0.051301 0.051346 0.053074 0.053281 0.05124 0.052777 0.052051 0.049319 0.052517 0.050751 0.05256 0.051943 0.05259 0.052649 0.051922 0.049184 0.047918 0.044031 0.052862 0.043639 0.052031 0.052814 0.0506 0.045661 0.051599 0.049041 0.049266 0.051275 0.040845 0.053777 0.052989 0.053004 0.052605 0.052239 0.052303 0.047701 0.052405 0.053151 0.052903 0.04959 0.053341 0.053238 0.051033 0.052471 0.052429 0.05323 0.052844 0.052891 0.050985 0.053068 0.052836 0.05255 0.051213 0.049786 0.052563 0.051814 0.052729 0.051582 0.05279 0.053475 0.053037 0.047798 0.052957 0.053271 0.0529 0.053459 0.05328 0.051994 0.052975 0.05274 0.051395 0.052775 0.046484 0.05314 0.049973 0.051867 0.052766 0.053184 0.052726 0.051542 0.053483 0.052723 0.04267 0.052819
0.052115 0.050267 0.052501 0.05119 0.051936 0.052148 0.047235 0.052064 0.052052 0.051277 0.052004 0.051422 0.052339 0.048035 0.046535 0.049386 0.050487 0.050531 0.052249 0.052455 0.050427 0.051954 0.051232 0.048519 0.051695 0.049941 0.051737 0.051124 0.051768 0.051827 0.051103 0.048385 0.04713 0.043277 0.052038 0.042889 0.051212 0.051991 0.049791 0.044891 0.050782 0.048244 0.048466 0.050461 0.040128 0.052947 0.052165 0.052179 0.051782 0.051418 0.051483 0.046913 0.051583 0.052325 0.052079 0.048788 0.052515 0.052412 0.05022 0.051649 0.051608 0.052404 0.05202 0.052067 0.050174 0.052243 0.052012 0.051728 0.050399 0.048982 0.051741 0.050997 0.051906 0.050767 0.051967 0.052647 0.052211 0.047009 0.052132 0.052444 0.052076 0.05263 0.052454 0.051176 0.05215 0.051916 0.05058 0.051951 0.045706 0.052314 0.049167 0.051049 0.051942 0.052358 0.051903 0.050726 0.052655 0.051899 0.041931 0.051994
0.051289 0.049453 0.051673 0.05037 0.051111 0.051322 0.046442 0.051238 0.051226 0.050456 0.051178 0.050601 0.051511 0.047236 0.045749 0.048578 0.049671 0.049715 0.051422 0.051628 0.049612 0.051129 0.050411 0.047717 0.050872 0.04913 0.050913 0.050304 0.050944 0.051002 0.050283 0.047583 0.04634 0.04252 0.051213 0.042136 0.050392 0.051166 0.04898 0.044119 0.049965 0.047445 0.047665 0.049646 0.039406 0.052116 0.051339 0.051353 0.050958 0.050596 0.050661 0.046124 0.050761 0.051497 0.051253 0.047984 0.051687 0.051585 0.049406 0.050826 0.050785 0.051576 0.051195 0.051242 0.04936 0.051416 0.051187 0.050905 0.049584 0.048176 0.050918 0.050178 0.051081 0.04995 0.051142 0.051818 0.051384 0.046219 0.051306 0.051616 0.05125 0.051801 0.051627 0.050356 0.051324 0.051091 0.049764 0.051126 0.044926 0.051487 0.04836 0.05023 0.051117 0.051531 0.051078 0.049908 0.051826 0.051075 0.041189 0.051169
0.050463 0.048638 0.050845 0.04955 0.050285 0.050496 0.045649 0.050412 0.0504 0.049635 0.050353 0.049779 0.050683 0.046437 0.044962 0.047769 0.048855 0.048899 0.050595 0.0508 0.048797 0.050304 0.049591 0.046914 0.050048 0.048317 0.050088 0.049484 0.05012 0.050178 0.049463 0.046781 0.045549 0.041762 0.050387 0.041381 0.049571 0.050341 0.048169 0.043345 0.049147 0.046645 0.046863 0.04883 0.038682 0.051285 0.050512 0.050526 0.050134 0.049774 0.049839 0.045333 0.049938 0.05067 0.050427 0.04718 0.050858 0.050758 0.048591 0.050002 0.049962 0.050749 0.050369 0.050416 0.048547 0.050589 0.050362 0.050081 0.048768 0.04737 0.050095 0.049359 0.050256 0.049132 0.050317 0.050988 0.050558 0.045427 0.050479 0.050788 0.050424 0.050971 0.0508 0.049535 0.050497 0.050266 0.048947 0.050301 0.044145 0.05066 0.047553 0.04941 0.050292 0.050703 0.050254 0.049089 0.050997 0.05025 0.040445 0.050344
0.049637 0.047824 0.050017 0.04873 0.049461 0.04967 0.044856 0.049587 0.049575 0.048814 0.049528 0.048958 0.049856 0.045638 0.044174 0.046961 0.04804 0.048083 0.049769 0.049973 0.047982 0.049479 0.048771 0.046112 0.049226 0.047506 0.049265 0.048664 0.049297 0.049354 0.048643 0.045979 0.044758 0.041002 0.049562 0.040625 0.048751 0.049517 0.047358 0.042571 0.048329 0.045845 0.046061 0.048015 0.037956 0.050454 0.049687 0.0497 0.04931 0.048953 0.049017 0.044542 0.049115 0.049843 0.049602 0.046376 0.050031 0.049931 0.047777 0.04918 0.04914 0.049921 0.049545 0.049591 0.047733 0.049763 0.049537 0.049259 0.047953 0.046564 0.049272 0.04854 0.049432 0.048315 0.049492 0.050159 0.049731 0.044635 0.049654 0.049961 0.049599 0.050142 0.049973 0.048716 0.049672 0.049442 0.048131 0.049476 0.043364 0.049833 0.046746 0.048591 0.049468 0.049876 0.04943 0.048272 0.050168 0.049426 0.0397 0.049519
0.048814 0.047012 0.049191 0.047912 0.048638 0.048847 0.044064 0.048763 0.048752 0.047995 0.048705 0.048139 0.049031 0.04484 0.043388 0.046154 0.047226 0.047268 0.048945 0.049147 0.047169 0.048656 0.047952 0.045311 0.048404 0.046695 0.048443 0.047846 0.048475 0.048532 0.047825 0.045179 0.043967 0.040243 0.048739 0.039869 0.047933 0.048694 0.046549 0.041797 0.047514 0.045047 0.04526 0.047201 0.037229 0.049626 0.048863 0.048876 0.048488 0.048133 0.048197 0.043752 0.048295 0.049018 0.048778 0.045573 0.049205 0.049105 0.046965 0.048358 0.048319 0.049096 0.048721 0.048768 0.046921 0.048938 0.048714 0.048437 0.04714 0.045759 0.048451 0.047723 0.048609 0.0475 0.048669 0.049333 0.048907 0.043845 0.04883 0.049135 0.048775 0.049316 0.049147 0.047897 0.048848 0.048619 0.047316 0.048653 0.042584 0.049008 0.04594 0.047774 0.048645 0.049051 0.048607 0.047456 0.049342 0.048603 0.038955 0.048696
0.047993 0.046202 0.048368 0.047096 0.047818 0.048026 0.043274 0.047943 0.047931 0.047179 0.047885 0.047322 0.048209 0.044044 0.042603 0.045349 0.046414 0.046456 0.048123 0.048324 0.046358 0.047836 0.047136 0.044512 0.047586 0.045887 0.047624 0.047031 0.047656 0.047713 0.04701 0.044381 0.043179 0.039485 0.047919 0.039114 0.047117 0.047874 0.045742 0.041025 0.0467 0.04425 0.044462 0.04639 0.036502 0.0488 0.048041 0.048055 0.047669 0.047316 0.04738 0.042965 0.047477 0.048196 0.047957 0.044773 0.048382 0.048283 0.046155 0.04754 0.047501 0.048273 0.047901 0.047947 0.046112 0.048117 0.047894 0.047619 0.046329 0.044958 0.047632 0.046909 0.047789 0.046687 0.047849 0.048508 0.048085 0.043057 0.048009 0.048312 0.047954 0.048492 0.048324 0.047082 0.048026 0.047799 0.046504 0.047833 0.041806 0.048186 0.045137 0.046959 0.047825 0.048229 0.047788 0.046643 0.048517 0.047784 0.03821 0.047875
0.047175 0.045396 0.047549 0.046285 0.047001 0.047208 0.042488 0.047126 0.047114 0.046367 0.047068 0.046509 0.04739 0.043252 0.041822 0.044549 0.045607 0.045648 0.047305 0.047505 0.045551 0.04702 0.046324 0.043717 0.046771 0.045083 0.046809 0.046219 0.046841 0.046897 0.046198 0.043587 0.042393 0.038729 0.047102 0.038362 0.046305 0.047058 0.044938 0.040256 0.045891 0.043457 0.043667 0.045582 0.035776 0.047978 0.047224 0.047237 0.046854 0.046503 0.046566 0.04218 0.046662 0.047378 0.04714 0.043976 0.047562 0.047464 0.045349 0.046725 0.046687 0.047454 0.047084 0.04713 0.045306 0.047299 0.047077 0.046804 0.045522 0.044159 0.046817 0.046098 0.046973 0.045878 0.047033 0.047688 0.047268 0.042272 0.047191 0.047493 0.047137 0.047671 0.047505 0.04627 0.047209 0.046983 0.045696 0.047017 0.04103 0.047368 0.044337 0.046148 0.047009 0.04741 0.046972 0.045834 0.047697 0.046967 0.037467 0.047059
0.046363 0.044594 0.046734 0.045477 0.04619 0.046395 0.041706 0.046314 0.046302 0.045559 0.046256 0.0457 0.046576 0.042465 0.041044 0.043752 0.044803 0.044845 0.046491 0.046691 0.044748 0.046208 0.045517 0.042926 0.045961 0.044283 0.045999 0.045412 0.046031 0.046086 0.045392 0.042796 0.041612 0.037977 0.04629 0.037613 0.045497 0.046246 0.044139 0.039491 0.045086 0.042668 0.042877 0.044779 0.035053 0.047161 0.046411 0.046424 0.046043 0.045694 0.045757 0.0414 0.045853 0.046564 0.046328 0.043183 0.046747 0.04665 0.044547 0.045916 0.045877 0.04664 0.046272 0.046318 0.044505 0.046485 0.046265 0.045993 0.044719 0.043365 0.046007 0.045292 0.046162 0.045073 0.046221 0.046873 0.046455 0.041491 0.046379 0.046679 0.046325 0.046856 0.046691 0.045463 0.046396 0.046171 0.044892 0.046205 0.040259 0.046554 0.043542 0.045341 0.046197 0.046596 0.04616 0.045029 0.046882 0.046156 0.036727 0.046247
0.045556 0.043798 0.045925 0.044676 0.045384 0.045588 0.040929 0.045507 0.045496 0.044757 0.04545 0.044897 0.045769 0.041682 0.040272 0.042961 0.044006 0.044047 0.045684 0.045882 0.043951 0.045402 0.044715 0.042141 0.045156 0.043489 0.045194 0.044611 0.045226 0.045281 0.044591 0.042012 0.040836 0.03723 0.045483 0.036869 0.044696 0.045439 0.043346 0.038731 0.044287 0.041884 0.042092 0.043982 0.034334 0.04635 0.045604 0.045617 0.045238 0.044891 0.044954 0.040626 0.045049 0.045756 0.045521 0.042396 0.045938 0.045841 0.043751 0.045111 0.045073 0.045832 0.045466 0.045511 0.043709 0.045678 0.045459 0.045188 0.043922 0.042577 0.045202 0.044491 0.045356 0.044274 0.045415 0.046063 0.045647 0.040716 0.045572 0.04587 0.045518 0.046047 0.045882 0.044661 0.045589 0.045366 0.044094 0.045399 0.039493 0.045746 0.042753 0.044541 0.045391 0.045788 0.045354 0.04423 0.046072 0.045351 0.035991 0.045441
0.044756 0.043008 0.045123 0.043881 0.044585 0.044788 0.040158 0.044707 0.044696 0.043962 0.04465 0.044101 0.044967 0.040906 0.039506 0.042177 0.043215 0.043256 0.044883 0.045079 0.04316 0.044603 0.043919 0.041362 0.044358 0.042701 0.044396 0.043817 0.044427 0.044483 0.043796 0.041234 0.040066 0.036488 0.044683 0.03613 0.043901 0.04464 0.042559 0.037977 0.043494 0.041107 0.041313 0.043191 0.033619 0.045546 0.044803 0.044817 0.04444 0.044095 0.044157 0.039857 0.044252 0.044955 0.044721 0.041615 0.045136 0.045039 0.042962 0.044314 0.044276 0.04503 0.044666 0.044711 0.04292 0.044877 0.044659 0.04439 0.043132 0.041795 0.044403 0.043698 0.044557 0.043481 0.044616 0.04526 0.044847 0.039947 0.044772 0.045068 0.044718 0.045244 0.045079 0.043866 0.044789 0.044567 0.043303 0.0446 0.038732 0.044945 0.04197 0.043746 0.044592 0.044986 0.044555 0.043439 0.045269 0.044552 0.03526 0.044641
0.043963 0.042226 0.044328 0.043093 0.043794 0.043995 0.039395 0.043915 0.043904 0.043174 0.043858 0.043311 0.044174 0.040138 0.038747 0.0414 0.042432 0.042473 0.04409 0.044285 0.042377 0.043811 0.043132 0.04059 0.043568 0.041921 0.043606 0.04303 0.043636 0.043692 0.04301 0.040463 0.039303 0.035752 0.043891 0.035397 0.043113 0.043847 0.04178 0.037229 0.042709 0.040337 0.040542 0.042408 0.03291 0.044749 0.04401 0.044024 0.043649 0.043306 0.043368 0.039096 0.043462 0.044161 0.043929 0.040842 0.044341 0.044244 0.04218 0.043524 0.043486 0.044236 0.043874 0.043918 0.042138 0.044084 0.043867 0.043599 0.042349 0.041021 0.043612 0.042911 0.043766 0.042695 0.043824 0.044465 0.044054 0.039185 0.043979 0.044274 0.043926 0.044449 0.044284 0.043079 0.043996 0.043775 0.042519 0.043808 0.037979 0.044151 0.041194 0.04296 0.0438 0.044193 0.043764 0.042654 0.044473 0.04376 0.034536 0.043849
0.043179 0.041451 0.043541 0.042314 0.043011 0.04321 0.038639 0.043131 0.04312 0.042394 0.043075 0.042531 0.043389 0.039378 0.037997 0.040631 0.041656 0.041698 0.043305 0.043498 0.041602 0.043028 0.042352 0.039827 0.042786 0.041149 0.042825 0.042251 0.042854 0.042909 0.042231 0.039701 0.038548 0.035024 0.043107 0.034672 0.042334 0.043063 0.041008 0.03649 0.041932 0.039575 0.039779 0.041633 0.032207 0.04396 0.043226 0.043239 0.042867 0.042526 0.042587 0.038343 0.042681 0.043376 0.043145 0.040077 0.043554 0.043458 0.041407 0.042742 0.042704 0.04345 0.04309 0.043134 0.041365 0.043299 0.043083 0.042817 0.041574 0.040255 0.042829 0.042133 0.042983 0.041918 0.04304 0.043679 0.043269 0.038431 0.043195 0.043488 0.043142 0.043663 0.043497 0.0423 0.043212 0.042992 0.041743 0.043025 0.037234 0.043366 0.040427 0.042181 0.043017 0.043407 0.04298 0.041878 0.043686 0.042977 0.033818 0.043066
0.042404 0.040687 0.042764 0.041543 0.042237 0.042434 0.037893 0.042356 0.042346 0.041624 0.0423 0.041759 0.042613 0.038626 0.037255 0.039872 0.040891 0.040932 0.042529 0.042721 0.040835 0.042254 0.041582 0.039072 0.042013 0.040385 0.042052 0.041482 0.04208 0.042135 0.041462 0.038948 0.037802 0.034305 0.042332 0.033956 0.041563 0.042288 0.040246 0.035759 0.041165 0.038821 0.039024 0.040867 0.031512 0.043181 0.04245 0.042464 0.042094 0.041755 0.041815 0.037598 0.041909 0.0426 0.04237 0.039321 0.042776 0.042681 0.040643 0.04197 0.041932 0.042673 0.042316 0.042359 0.0406 0.042523 0.042308 0.042043 0.040809 0.039498 0.042056 0.041364 0.042209 0.04115 0.042266 0.042901 0.042494 0.037686 0.04242 0.042711 0.042367 0.042886 0.042719 0.04153 0.042437 0.042219 0.040977 0.042251 0.036498 0.042589 0.039669 0.041412 0.042243 0.04263 0.042206 0.041112 0.042907 0.042203 0.033109 0.042292
0.041639 0.039931 0.041997 0.040783 0.041473 0.041668 0.037156 0.041591 0.041581 0.040864 0.041536 0.040997 0.041847 0.037885 0.036522 0.039122 0.040134 0.040176 0.041763 0.041953 0.040079 0.041489 0.040821 0.038328 0.04125 0.039632 0.04129 0.040722 0.041317 0.041371 0.040703 0.038204 0.037065 0.033594 0.041567 0.033248 0.040803 0.041523 0.039494 0.035037 0.040407 0.038078 0.03828 0.040111 0.030825 0.042412 0.041684 0.041699 0.041331 0.040994 0.041053 0.036864 0.041147 0.041834 0.041606 0.038574 0.042008 0.041913 0.039889 0.041207 0.041169 0.041907 0.041551 0.041593 0.039846 0.041757 0.041543 0.04128 0.040054 0.038751 0.041291 0.040604 0.041445 0.040392 0.041501 0.042133 0.041728 0.036951 0.041655 0.041944 0.041602 0.042119 0.041951 0.04077 0.041671 0.041455 0.04022 0.041487 0.035771 0.041823 0.038921 0.040653 0.041479 0.041864 0.041442 0.040355 0.042139 0.041439 0.032408 0.041528
0.040885 0.039187 0.04124 0.040033 0.04072 0.040913 0.03643 0.040837 0.040827 0.040114 0.040782 0.040245 0.041092 0.037154 0.0358 0.038383 0.039389 0.03943 0.041007 0.041196 0.039333 0.040735 0.040071 0.037594 0.040497 0.038889 0.040538 0.039973 0.040564 0.040618 0.039955 0.037471 0.036338 0.032894 0.040813 0.03255 0.040053 0.040768 0.038752 0.034326 0.039659 0.037345 0.037546 0.039365 0.030148 0.041653 0.040929 0.040944 0.040579 0.040243 0.040302 0.03614 0.040395 0.041078 0.040851 0.037838 0.041251 0.041156 0.039145 0.040455 0.040417 0.04115 0.040796 0.040838 0.039101 0.041002 0.040789 0.040526 0.039309 0.038014 0.040538 0.039856 0.040691 0.039644 0.040747 0.041376 0.040973 0.036226 0.0409 0.041188 0.040848 0.041362 0.041193 0.04002 0.040916 0.040701 0.039474 0.040734 0.035054 0.041067 0.038183 0.039904 0.040725 0.041108 0.040688 0.039609 0.041381 0.040685 0.031717 0.040774
0.040141 0.038453 0.040494 0.039294 0.039978 0.040169 0.035715 0.040094 0.040084 0.039375 0.040039 0.039505 0.040348 0.036434 0.035089 0.037654 0.038654 0.038696 0.040263 0.04045 0.038598 0.039992 0.039332 0.036871 0.039755 0.038157 0.039797 0.039236 0.039821 0.039876 0.039217 0.036749 0.035623 0.032204 0.040069 0.031864 0.039315 0.040024 0.038021 0.033626 0.038923 0.036622 0.036823 0.038631 0.029481 0.040905 0.040185 0.0402 0.039837 0.039504 0.039561 0.035427 0.039655 0.040333 0.040108 0.037113 0.040505 0.04041 0.038413 0.039714 0.039675 0.040405 0.040053 0.040094 0.038368 0.040257 0.040045 0.039784 0.038575 0.037289 0.039795 0.039118 0.039949 0.038907 0.040004 0.040631 0.04023 0.035512 0.040157 0.040442 0.040105 0.040617 0.040447 0.039282 0.040173 0.039959 0.038739 0.039991 0.034349 0.040323 0.037457 0.039166 0.039982 0.040363 0.039945 0.038874 0.040634 0.039943 0.031036 0.040031
0.039409 0.037731 0.039759 0.038567 0.039248 0.039436 0.035011 0.039362 0.039353 0.038648 0.039307 0.038776 0.039615 0.035726 0.03439 0.036938 0.037931 0.037973 0.03953 0.039715 0.037874 0.039261 0.038605 0.036159 0.039025 0.037437 0.039068 0.038509 0.039091 0.039145 0.038492 0.036039 0.034918 0.031526 0.039337 0.031188 0.038587 0.039291 0.037302 0.032937 0.038199 0.035912 0.036112 0.037908 0.028824 0.040169 0.039452 0.039468 0.039107 0.038776 0.038833 0.034725 0.038926 0.0396 0.039376 0.0364 0.03977 0.039676 0.037692 0.038985 0.038946 0.039671 0.039321 0.039362 0.037647 0.039525 0.039313 0.039054 0.037852 0.036575 0.039064 0.038392 0.039218 0.038182 0.039272 0.039896 0.039497 0.03481 0.039425 0.039708 0.039373 0.039883 0.039711 0.038555 0.03944 0.039229 0.038015 0.039261 0.033655 0.039589 0.036742 0.03844 0.039251 0.039629 0.039213 0.038151 0.039899 0.039212 0.030366 0.0393
0.038689 0.037021 0.039037 0.037851 0.038529 0.038715 0.034319 0.038643 0.038634 0.037933 0.038588 0.038059 0.038895 0.03503 0.033702 0.036233 0.03722 0.037262 0.038809 0.038992 0.037163 0.038542 0.03789 0.03546 0.038307 0.036729 0.038351 0.037795 0.038372 0.038427 0.037778 0.035341 0.034226 0.030859 0.038617 0.030524 0.037872 0.038571 0.036594 0.03226 0.037486 0.035213 0.035412 0.037197 0.028179 0.039445 0.038731 0.038747 0.03839 0.03806 0.038116 0.034036 0.038209 0.038879 0.038657 0.035699 0.039047 0.038953 0.036983 0.038268 0.038228 0.03895 0.038602 0.038642 0.036937 0.038804 0.038593 0.038335 0.037142 0.035874 0.038344 0.037678 0.0385 0.037468 0.038552 0.039174 0.038777 0.03412 0.038705 0.038987 0.038653 0.039161 0.038988 0.03784 0.03872 0.03851 0.037304 0.038542 0.032973 0.038868 0.036039 0.037726 0.038532 0.038908 0.038494 0.03744 0.039175 0.038493 0.029708 0.038581
0.037982 0.036323 0.038327 0.037148 0.037823 0.038006 0.03364 0.037935 0.037927 0.037231 0.037881 0.037354 0.038187 0.034346 0.033027 0.035541 0.036522 0.036564 0.038101 0.038282 0.036464 0.037835 0.037187 0.034773 0.037601 0.036033 0.037646 0.037094 0.037666 0.037721 0.037077 0.034656 0.033546 0.030205 0.03791 0.029873 0.03717 0.037863 0.0359 0.031595 0.036786 0.034527 0.034725 0.036499 0.027546 0.038733 0.038023 0.03804 0.037684 0.037357 0.037412 0.033359 0.037504 0.038171 0.03795 0.03501 0.038337 0.038243 0.036287 0.037563 0.037523 0.03824 0.037894 0.037933 0.03624 0.038096 0.037886 0.037629 0.036444 0.035185 0.037637 0.036976 0.037793 0.036767 0.037845 0.038464 0.038069 0.033443 0.037997 0.038277 0.037946 0.038452 0.038277 0.037137 0.038013 0.037804 0.036605 0.037836 0.032303 0.038159 0.035349 0.037024 0.037825 0.038199 0.037787 0.036742 0.038464 0.037787 0.029062 0.037874
0.037287 0.035638 0.03763 0.036458 0.03713 0.037311 0.032974 0.037241 0.037233 0.036541 0.037187 0.036662 0.037491 0.033675 0.032365 0.034862 0.035836 0.035879 0.037405 0.037584 0.035778 0.037141 0.036497 0.034099 0.036908 0.03535 0.036954 0.036405 0.036973 0.037027 0.036388 0.033983 0.032879 0.029564 0.037215 0.029234 0.03648 0.037167 0.035217 0.030944 0.036099 0.033853 0.034051 0.035813 0.026926 0.038034 0.037328 0.037345 0.036992 0.036666 0.03672 0.032695 0.036812 0.037475 0.037255 0.034334 0.037639 0.037546 0.035604 0.03687 0.03683 0.037544 0.0372 0.037238 0.035555 0.0374 0.037191 0.036935 0.035759 0.034508 0.036943 0.036287 0.0371 0.036079 0.037151 0.037767 0.037374 0.032778 0.037303 0.03758 0.037251 0.037755 0.037578 0.036448 0.037318 0.03711 0.035918 0.037142 0.031647 0.037463 0.034672 0.036335 0.037131 0.037502 0.037092 0.036056 0.037766 0.037093 0.028429 0.03718
0.036605 0.034966 0.036945 0.035781 0.03645 0.036628 0.032321 0.036559 0.036552 0.035864 0.036506 0.035983 0.036809 0.033018 0.031716 0.034196 0.035164 0.035207 0.036723 0.036899 0.035104 0.03646 0.035819 0.033438 0.036228 0.03468 0.036275 0.035729 0.036292 0.036347 0.035713 0.033323 0.032225 0.028935 0.036533 0.028608 0.035803 0.036485 0.034548 0.030305 0.035424 0.033193 0.03339 0.035141 0.026318 0.037348 0.036645 0.036662 0.036312 0.035989 0.036041 0.032044 0.036134 0.036792 0.036574 0.033671 0.036954 0.036861 0.034933 0.036191 0.036151 0.03686 0.036518 0.036556 0.034884 0.036717 0.036509 0.036254 0.035087 0.033845 0.036261 0.035611 0.036419 0.035404 0.036469 0.037083 0.036692 0.032127 0.036621 0.036897 0.03657 0.037072 0.036893 0.035771 0.036635 0.03643 0.035245 0.036461 0.031003 0.03678 0.034007 0.035659 0.03645 0.036819 0.036411 0.035383 0.03708 0.036412 0.027809 0.036499
0.035937 0.034308 0.036274 0.035117 0.035782 0.035958 0.031681 0.035891 0.035884 0.0352 0.035837 0.035318 0.036139 0.032373 0.03108 0.033543 0.034504 0.034548 0.036053 0.036227 0.034444 0.035792 0.035155 0.03279 0.035561 0.034023 0.03561 0.035066 0.035625 0.035679 0.035051 0.032677 0.031584 0.02832 0.035864 0.027996 0.035139 0.035815 0.033893 0.02968 0.034763 0.032545 0.032743 0.034481 0.025723 0.036675 0.035975 0.035993 0.035646 0.035324 0.035376 0.031406 0.035468 0.036122 0.035905 0.033021 0.036282 0.036189 0.034276 0.035525 0.035484 0.036189 0.035849 0.035886 0.034226 0.036048 0.03584 0.035587 0.034429 0.033195 0.035593 0.034948 0.035752 0.034742 0.035801 0.036412 0.036023 0.031489 0.035952 0.036226 0.035901 0.036401 0.03622 0.035107 0.035966 0.035763 0.034585 0.035794 0.030373 0.03611 0.033356 0.034996 0.035782 0.036148 0.035743 0.034724 0.036408 0.035744 0.027201 0.035832
0.035281 0.033662 0.035616 0.034466 0.035129 0.035301 0.031055 0.035236 0.035229 0.03455 0.035183 0.034665 0.035483 0.031742 0.030457 0.032903 0.033858 0.033902 0.035396 0.035569 0.033797 0.035137 0.034505 0.032156 0.034907 0.03338 0.034957 0.034417 0.03497 0.035025 0.034402 0.032044 0.030957 0.027718 0.035208 0.027397 0.034488 0.035159 0.03325 0.029068 0.034115 0.031911 0.032108 0.033835 0.025141 0.036015 0.035319 0.035338 0.034992 0.034673 0.034723 0.030782 0.034816 0.035465 0.03525 0.032384 0.035624 0.035531 0.033632 0.034872 0.034831 0.035532 0.035194 0.03523 0.033581 0.035391 0.035184 0.034932 0.033783 0.032559 0.034938 0.034298 0.035097 0.034093 0.035146 0.035754 0.035367 0.030864 0.035296 0.035568 0.035246 0.035744 0.03556 0.034457 0.035311 0.035109 0.033938 0.035139 0.029756 0.035453 0.032719 0.034346 0.035128 0.035491 0.035088 0.034078 0.035748 0.03509 0.026607 0.035177
0.034639 0.03303 0.034971 0.033829 0.034488 0.034658 0.030442 0.034594 0.034588 0.033913 0.034541 0.034026 0.034841 0.031125 0.029849 0.032277 0.033225 0.033269 0.034753 0.034923 0.033163 0.034495 0.033867 0.031535 0.034267 0.03275 0.034318 0.03378 0.034329 0.034384 0.033766 0.031425 0.030343 0.02713 0.034566 0.026811 0.033851 0.034516 0.032621 0.02847 0.033481 0.031291 0.031487 0.033203 0.024573 0.035369 0.034676 0.034695 0.034352 0.034035 0.034084 0.030171 0.034176 0.034822 0.034608 0.031761 0.034978 0.034886 0.033002 0.034233 0.034191 0.034888 0.034552 0.034587 0.032949 0.034748 0.034542 0.034291 0.033151 0.031936 0.034296 0.033662 0.034456 0.033457 0.034504 0.035109 0.034725 0.030253 0.034654 0.034924 0.034604 0.0351 0.034914 0.03382 0.034668 0.034468 0.033305 0.034498 0.029153 0.034809 0.032094 0.03371 0.034486 0.034847 0.034446 0.033445 0.035102 0.034449 0.026027 0.034536
0.03401 0.032411 0.034339 0.033204 0.033861 0.034028 0.029842 0.033965 0.03396 0.033289 0.033912 0.0334 0.034211 0.030521 0.029253 0.031664 0.032606 0.03265 0.034123 0.034291 0.032543 0.033867 0.033243 0.030928 0.03364 0.032133 0.033692 0.033158 0.033702 0.033756 0.033144 0.030819 0.029742 0.026556 0.033937 0.026239 0.033227 0.033886 0.032005 0.027885 0.03286 0.030684 0.03088 0.032583 0.024019 0.034735 0.034046 0.034066 0.033726 0.03341 0.033459 0.029574 0.033551 0.034192 0.033979 0.031152 0.034346 0.034254 0.032385 0.033607 0.033565 0.034257 0.033923 0.033957 0.032331 0.034118 0.033913 0.033663 0.032532 0.031326 0.033667 0.033039 0.033828 0.032835 0.033875 0.034478 0.034096 0.029655 0.034025 0.034293 0.033975 0.034469 0.034281 0.033196 0.034039 0.03384 0.032685 0.033871 0.028563 0.034179 0.031483 0.033087 0.033858 0.034216 0.033817 0.032826 0.034469 0.033821 0.02546 0.033908
0.033394 0.031806 0.03372 0.032593 0.033246 0.033411 0.029256 0.033349 0.033345 0.032679 0.033297 0.032787 0.033595 0.02993 0.028671 0.031065 0.032 0.032045 0.033506 0.033672 0.031936 0.033252 0.032632 0.030334 0.033026 0.03153 0.03308 0.032548 0.033087 0.033142 0.032535 0.030226 0.029155 0.025995 0.033321 0.025681 0.032616 0.03327 0.031403 0.027314 0.032252 0.03009 0.030286 0.031977 0.023478 0.034115 0.033429 0.03345 0.033112 0.032799 0.032846 0.028991 0.032938 0.033575 0.033364 0.030556 0.033727 0.033635 0.031781 0.032994 0.032951 0.033639 0.033307 0.033341 0.031726 0.033501 0.033297 0.033049 0.031927 0.03073 0.033052 0.032429 0.033214 0.032226 0.033259 0.033859 0.03348 0.029071 0.033409 0.033675 0.033359 0.033851 0.033661 0.032586 0.033423 0.033226 0.032078 0.033256 0.027987 0.033562 0.030886 0.032478 0.033243 0.033599 0.033202 0.03222 0.03385 0.033206 0.024907 0.033293
0.032792 0.031214 0.033115 0.031996 0.032645 0.032807 0.028684 0.032747 0.032743 0.032082 0.032695 0.032187 0.032991 0.029353 0.028103 0.030479 0.031407 0.031452 0.032903 0.033066 0.031343 0.03265 0.032034 0.029753 0.032425 0.03094 0.03248 0.031952 0.032486 0.032541 0.031939 0.029647 0.028582 0.025448 0.032718 0.025137 0.032019 0.032666 0.030814 0.026757 0.031657 0.02951 0.029706 0.031384 0.022951 0.033508 0.032825 0.032847 0.032512 0.032201 0.032247 0.028421 0.032339 0.032971 0.032762 0.029973 0.033121 0.033029 0.031191 0.032394 0.032351 0.033034 0.032705 0.032737 0.031134 0.032898 0.032694 0.032447 0.031335 0.030147 0.032449 0.031833 0.032613 0.03163 0.032657 0.033254 0.032877 0.0285 0.032807 0.03307 0.032757 0.033247 0.033055 0.031988 0.03282 0.032625 0.031484 0.032655 0.027424 0.032958 0.030302 0.031881 0.032642 0.032995 0.0326 0.031627 0.033243 0.032604 0.024368 0.032691
0.032202 0.030635 0.032523 0.031411 0.032057 0.032216 0.028125 0.032158 0.032154 0.031497 0.032106 0.031601 0.032401 0.028789 0.027548 0.029906 0.030827 0.030873 0.032312 0.032473 0.030762 0.032061 0.03145 0.029186 0.031837 0.030363 0.031894 0.031369 0.031898 0.031953 0.031357 0.029081 0.028022 0.024914 0.032128 0.024606 0.031434 0.032076 0.030238 0.026213 0.031075 0.028943 0.029138 0.030805 0.022438 0.032914 0.032235 0.032257 0.031925 0.031616 0.031661 0.027864 0.031752 0.03238 0.032172 0.029404 0.032528 0.032437 0.030613 0.031807 0.031764 0.032443 0.032115 0.032147 0.030556 0.032307 0.032105 0.031859 0.030756 0.029577 0.03186 0.03125 0.032024 0.031048 0.032068 0.032662 0.032287 0.027943 0.032217 0.032478 0.032168 0.032655 0.032461 0.031404 0.03223 0.032036 0.030904 0.032066 0.026875 0.032367 0.029731 0.031298 0.032053 0.032403 0.03201 0.031047 0.03265 0.032016 0.023842 0.032102
0.031625 0.030069 0.031943 0.030839 0.031482 0.031638 0.027579 0.031581 0.031578 0.030926 0.03153 0.031027 0.031824 0.028239 0.027006 0.029346 0.03026 0.030306 0.031734 0.031893 0.030194 0.031485 0.030878 0.028632 0.031263 0.029799 0.03132 0.030798 0.031322 0.031377 0.030787 0.028528 0.027475 0.024394 0.031552 0.024088 0.030863 0.031498 0.029675 0.025682 0.030507 0.028389 0.028584 0.030238 0.021938 0.032332 0.031657 0.03168 0.03135 0.031043 0.031087 0.02732 0.031179 0.031802 0.031596 0.028847 0.031948 0.031857 0.030049 0.031233 0.03119 0.031864 0.031539 0.03157 0.02999 0.03173 0.031528 0.031283 0.03019 0.02902 0.031284 0.030679 0.031449 0.030478 0.031491 0.032082 0.03171 0.027399 0.03164 0.031899 0.031591 0.032076 0.03188 0.030833 0.031653 0.031461 0.030337 0.031491 0.026339 0.031789 0.029173 0.030727 0.031477 0.031825 0.031434 0.03048 0.032069 0.03144 0.02333 0.031526
0.031061 0.029516 0.031376 0.03028 0.03092 0.031073 0.027046 0.031017 0.031015 0.030367 0.030966 0.030466 0.031259 0.027701 0.026478 0.028799 0.029706 0.029753 0.031169 0.031326 0.02964 0.030921 0.030319 0.028091 0.0307 0.029248 0.030759 0.03024 0.03076 0.030814 0.03023 0.027989 0.02694 0.023887 0.030987 0.023584 0.030304 0.030934 0.029125 0.025165 0.029951 0.027848 0.028042 0.029684 0.021451 0.031763 0.031092 0.031115 0.030789 0.030484 0.030527 0.026789 0.030618 0.031237 0.031032 0.028303 0.031381 0.03129 0.029497 0.030672 0.030628 0.031298 0.030975 0.031005 0.029438 0.031164 0.030964 0.03072 0.029637 0.028477 0.03072 0.030121 0.030886 0.029921 0.030928 0.031516 0.031145 0.026867 0.031076 0.031333 0.031027 0.03151 0.031312 0.030274 0.031088 0.030898 0.029782 0.030928 0.025816 0.031223 0.028628 0.03017 0.030914 0.031259 0.030871 0.029926 0.031501 0.030877 0.02283 0.030963
0.03051 0.028975 0.030821 0.029734 0.03037 0.03052 0.026525 0.030466 0.030464 0.029821 0.030415 0.029918 0.030706 0.027176 0.025962 0.028264 0.029165 0.029211 0.030616 0.030771 0.029097 0.03037 0.029772 0.027562 0.030151 0.028709 0.030211 0.029695 0.030209 0.030264 0.029685 0.027461 0.026419 0.023393 0.030435 0.023093 0.029758 0.030381 0.028587 0.02466 0.029407 0.02732 0.027514 0.029142 0.020978 0.031207 0.030539 0.030563 0.030239 0.029937 0.029978 0.026272 0.03007 0.030684 0.030481 0.027772 0.030826 0.030735 0.028958 0.030123 0.030079 0.030744 0.030423 0.030453 0.028897 0.030612 0.030412 0.03017 0.029096 0.027945 0.030169 0.029576 0.030335 0.029377 0.030376 0.030961 0.030593 0.026349 0.030524 0.030779 0.030475 0.030956 0.030756 0.029728 0.030536 0.030348 0.02924 0.030378 0.025306 0.03067 0.028096 0.029624 0.030363 0.030705 0.030319 0.029384 0.030945 0.030327 0.022344 0.030412
0.02997 0.028447 0.030279 0.029199 0.029832 0.02998 0.026017 0.029926 0.029925 0.029287 0.029876 0.029381 0.030166 0.026663 0.025458 0.027742 0.028636 0.028682 0.030076 0.030228 0.028567 0.029831 0.029238 0.027045 0.029613 0.028183 0.029674 0.029162 0.029671 0.029726 0.029153 0.026946 0.02591 0.022911 0.029896 0.022614 0.029224 0.029841 0.028062 0.024168 0.028876 0.026804 0.026997 0.028613 0.020517 0.030662 0.029999 0.030023 0.029702 0.029402 0.029442 0.025766 0.029533 0.030143 0.029941 0.027254 0.030283 0.030192 0.028431 0.029586 0.029542 0.030202 0.029884 0.029912 0.028369 0.030071 0.029872 0.029632 0.028567 0.027426 0.02963 0.029043 0.029797 0.028845 0.029837 0.030419 0.030053 0.025843 0.029985 0.030237 0.029936 0.030414 0.030212 0.029194 0.029996 0.02981 0.02871 0.029839 0.024809 0.030129 0.027575 0.029091 0.029824 0.030164 0.02978 0.028855 0.030401 0.029788 0.021871 0.029874
0.029442 0.02793 0.029748 0.028677 0.029306 0.029451 0.025522 0.029399 0.029398 0.028765 0.029349 0.028857 0.029637 0.026162 0.024967 0.027232 0.028118 0.028165 0.029547 0.029697 0.028049 0.029305 0.028715 0.026541 0.029087 0.027668 0.02915 0.028641 0.029145 0.0292 0.028632 0.026443 0.025414 0.022442 0.029368 0.022148 0.028701 0.029313 0.027548 0.023688 0.028357 0.026301 0.026493 0.028096 0.020069 0.03013 0.02947 0.029495 0.029177 0.028879 0.028918 0.025273 0.029009 0.029614 0.029414 0.026747 0.029752 0.029661 0.027916 0.029061 0.029017 0.029672 0.029356 0.029384 0.027854 0.029542 0.029345 0.029105 0.028051 0.02692 0.029103 0.028522 0.029271 0.028325 0.02931 0.029888 0.029525 0.025349 0.029457 0.029707 0.029408 0.029884 0.029681 0.028672 0.029468 0.029284 0.028191 0.029313 0.024323 0.029599 0.027067 0.02857 0.029297 0.029634 0.029253 0.028337 0.029869 0.029261 0.02141 0.029347
0.028926 0.027425 0.029229 0.028166 0.028791 0.028934 0.025038 0.028883 0.028882 0.028254 0.028834 0.028344 0.02912 0.025673 0.024488 0.026734 0.027612 0.02766 0.029029 0.029178 0.027543 0.028789 0.028205 0.026048 0.028573 0.027166 0.028637 0.028132 0.028631 0.028685 0.028123 0.025952 0.024929 0.021985 0.028852 0.021694 0.028191 0.028796 0.027047 0.02322 0.027849 0.025809 0.026 0.02759 0.019634 0.029608 0.028953 0.028978 0.028663 0.028367 0.028406 0.024791 0.028496 0.029097 0.028898 0.026253 0.029232 0.029142 0.027413 0.028548 0.028503 0.029154 0.02884 0.028867 0.027349 0.029025 0.028828 0.028591 0.027546 0.026424 0.028588 0.028013 0.028756 0.027816 0.028794 0.029369 0.029008 0.024867 0.028941 0.029189 0.028892 0.029365 0.029161 0.028162 0.028952 0.028769 0.027685 0.028798 0.02385 0.029082 0.026571 0.02806 0.028782 0.029116 0.028738 0.027831 0.029349 0.028746 0.020962 0.028832
0.028421 0.026932 0.028721 0.027667 0.028288 0.028428 0.024565 0.028378 0.028378 0.027755 0.028329 0.027843 0.028614 0.025195 0.02402 0.026247 0.027118 0.027166 0.028523 0.02867 0.027048 0.028285 0.027705 0.025567 0.028071 0.026675 0.028135 0.027633 0.028127 0.028182 0.027625 0.025472 0.024456 0.02154 0.028347 0.021251 0.027691 0.028291 0.026557 0.022764 0.027353 0.025329 0.025519 0.027096 0.01921 0.029098 0.028448 0.028473 0.02816 0.027867 0.027905 0.024321 0.027995 0.02859 0.028393 0.025769 0.028724 0.028635 0.026921 0.028046 0.028001 0.028647 0.028336 0.028362 0.026857 0.028519 0.028324 0.028087 0.027052 0.025941 0.028084 0.027515 0.028252 0.027319 0.02829 0.028861 0.028503 0.024396 0.028436 0.028682 0.028388 0.028858 0.028652 0.027663 0.028446 0.028266 0.02719 0.028294 0.023388 0.028575 0.026086 0.027562 0.028278 0.028609 0.028233 0.027336 0.02884 0.028243 0.020525 0.028328
0.027927 0.02645 0.028224 0.027178 0.027795 0.027933 0.024104 0.027885 0.027885 0.027267 0.027836 0.027353 0.028119 0.024729 0.023563 0.025771 0.026635 0.026682 0.028028 0.028173 0.026564 0.027792 0.027217 0.025097 0.027579 0.026195 0.027644 0.027146 0.027635 0.02769 0.027138 0.025004 0.023994 0.021106 0.027853 0.020821 0.027203 0.027797 0.026078 0.022319 0.026868 0.024859 0.02505 0.026613 0.018798 0.028599 0.027953 0.027979 0.027669 0.027378 0.027414 0.023863 0.027504 0.028095 0.0279 0.025297 0.028227 0.028138 0.02644 0.027555 0.02751 0.028151 0.027842 0.027868 0.026375 0.028024 0.02783 0.027595 0.026569 0.025468 0.027591 0.027027 0.02776 0.026833 0.027796 0.028364 0.028008 0.023937 0.027942 0.028185 0.027894 0.028361 0.028154 0.027175 0.027952 0.027773 0.026706 0.027801 0.022938 0.02808 0.025612 0.027075 0.027785 0.028113 0.02774 0.026853 0.028342 0.02775 0.0201 0.027835
0.027444 0.025978 0.027738 0.0267 0.027313 0.027448 0.023654 0.027402 0.027402 0.026789 0.027353 0.026873 0.027635 0.024274 0.023118 0.025306 0.026162 0.02621 0.027544 0.027686 0.026091 0.027309 0.026739 0.024638 0.027098 0.025725 0.027164 0.02667 0.027154 0.027208 0.026662 0.024546 0.023543 0.020684 0.02737 0.020401 0.026726 0.027313 0.025609 0.021885 0.026393 0.024401 0.02459 0.02614 0.018398 0.028111 0.027469 0.027495 0.027188 0.026899 0.026935 0.023415 0.027024 0.02761 0.027417 0.024836 0.02774 0.027651 0.02597 0.027075 0.027029 0.027665 0.027359 0.027384 0.025904 0.02754 0.027347 0.027114 0.026097 0.025006 0.027109 0.026551 0.027278 0.026358 0.027313 0.027878 0.027525 0.023488 0.027458 0.0277 0.027411 0.027875 0.027667 0.026698 0.027468 0.027291 0.026233 0.027319 0.022498 0.027595 0.025148 0.026599 0.027303 0.027628 0.027258 0.02638 0.027855 0.027268 0.019686 0.027352
0.026971 0.025517 0.027262 0.026233 0.026842 0.026975 0.023214 0.026929 0.02693 0.026322 0.026881 0.026404 0.027161 0.023828 0.022682 0.024851 0.0257 0.025748 0.02707 0.02721 0.025629 0.026837 0.026271 0.02419 0.026627 0.025266 0.026694 0.026203 0.026682 0.026736 0.026197 0.024099 0.023103 0.020272 0.026897 0.019992 0.026258 0.02684 0.025152 0.021462 0.025929 0.023953 0.024142 0.025678 0.018008 0.027632 0.026995 0.027021 0.026717 0.026431 0.026466 0.022977 0.026555 0.027136 0.026944 0.024385 0.027264 0.027176 0.02551 0.026605 0.026559 0.02719 0.026886 0.02691 0.025443 0.027066 0.026874 0.026642 0.025636 0.024554 0.026637 0.026085 0.026806 0.025893 0.026841 0.027401 0.027051 0.02305 0.026985 0.027224 0.026938 0.0274 0.027191 0.026231 0.026995 0.02682 0.02577 0.026848 0.022069 0.02712 0.024696 0.026133 0.026831 0.027153 0.026785 0.025917 0.027378 0.026796 0.019283 0.02688
0.026508 0.025066 0.026796 0.025776 0.02638 0.026511 0.022784 0.026466 0.026468 0.025865 0.026418 0.025945 0.026697 0.023393 0.022258 0.024406 0.025248 0.025296 0.026606 0.026744 0.025176 0.026375 0.025814 0.023751 0.026166 0.024817 0.026234 0.025747 0.026221 0.026275 0.025741 0.023661 0.022673 0.01987 0.026434 0.019593 0.025801 0.026376 0.024704 0.021049 0.025475 0.023516 0.023703 0.025226 0.017629 0.027164 0.026531 0.026558 0.026257 0.025973 0.026007 0.02255 0.026095 0.026672 0.026481 0.023944 0.026797 0.02671 0.02506 0.026145 0.026099 0.026725 0.026423 0.026447 0.024993 0.026602 0.026411 0.026181 0.025184 0.024113 0.026175 0.025629 0.026344 0.025438 0.026378 0.026935 0.026588 0.022622 0.026522 0.026759 0.026475 0.026934 0.026724 0.025774 0.026532 0.026358 0.025317 0.026386 0.021651 0.026656 0.024253 0.025676 0.026369 0.026688 0.026323 0.025464 0.026911 0.026334 0.018891 0.026418
0.026054 0.024625 0.02634 0.025328 0.025928 0.026056 0.022365 0.026013 0.026015 0.025417 0.025966 0.025495 0.026242 0.022968 0.021843 0.023971 0.024805 0.024853 0.026151 0.026288 0.024733 0.025922 0.025366 0.023322 0.025715 0.024378 0.025783 0.0253 0.02577 0.025823 0.025294 0.023234 0.022253 0.019479 0.025981 0.019205 0.025353 0.025923 0.024266 0.020646 0.02503 0.023088 0.023275 0.024784 0.01726 0.026705 0.026077 0.026104 0.025806 0.025524 0.025557 0.022133 0.025646 0.026217 0.026028 0.023513 0.026341 0.026254 0.02462 0.025695 0.025649 0.026269 0.02597 0.025993 0.024552 0.026147 0.025958 0.02573 0.024743 0.023681 0.025723 0.025183 0.025892 0.024993 0.025926 0.026478 0.026134 0.022204 0.026069 0.026303 0.026022 0.026478 0.026267 0.025326 0.026078 0.025906 0.024874 0.025934 0.021242 0.026201 0.02382 0.02523 0.025916 0.026233 0.025871 0.02502 0.026453 0.025882 0.018508 0.025965
0.02561 0.024193 0.025893 0.02489 0.025486 0.025611 0.021954 0.025569 0.025571 0.024979 0.025522 0.025055 0.025797 0.022552 0.021437 0.023546 0.024372 0.02442 0.025706 0.02584 0.0243 0.025479 0.024928 0.022903 0.025274 0.023949 0.025342 0.024863 0.025327 0.025381 0.024858 0.022816 0.021843 0.019097 0.025537 0.018826 0.024915 0.025479 0.023837 0.020252 0.024595 0.02267 0.022855 0.024351 0.016901 0.026256 0.025632 0.025659 0.025364 0.025085 0.025117 0.021725 0.025205 0.025771 0.025584 0.023091 0.025893 0.025807 0.024189 0.025254 0.025208 0.025823 0.025527 0.025549 0.024121 0.025702 0.025514 0.025287 0.02431 0.023259 0.02528 0.024746 0.025449 0.024557 0.025482 0.026031 0.025689 0.021796 0.025624 0.025857 0.025578 0.026031 0.025819 0.024888 0.025633 0.025463 0.02444 0.025491 0.020843 0.025755 0.023396 0.024793 0.025473 0.025787 0.025428 0.024586 0.026005 0.025439 0.018136 0.025522
0.025175 0.02377 0.025455 0.024461 0.025052 0.025176 0.021553 0.025134 0.025137 0.024549 0.025088 0.024624 0.025361 0.022146 0.021041 0.023129 0.023948 0.023996 0.02527 0.025402 0.023876 0.025045 0.024498 0.022492 0.024841 0.023528 0.02491 0.024435 0.024894 0.024947 0.02443 0.022407 0.021441 0.018724 0.025102 0.018456 0.024486 0.025044 0.023418 0.019868 0.024169 0.022261 0.022445 0.023927 0.016552 0.025815 0.025196 0.025224 0.024931 0.024654 0.024686 0.021326 0.024773 0.025335 0.025149 0.022679 0.025455 0.025369 0.023767 0.024822 0.024776 0.025386 0.025092 0.025114 0.023698 0.025266 0.025079 0.024854 0.023887 0.022846 0.024847 0.024318 0.025016 0.024131 0.025048 0.025593 0.025253 0.021396 0.025189 0.025419 0.025143 0.025592 0.025381 0.024459 0.025198 0.02503 0.024015 0.025057 0.020452 0.025318 0.022981 0.024365 0.025039 0.02535 0.024993 0.024161 0.025566 0.025005 0.017773 0.025088
0.024748 0.023356 0.025026 0.02404 0.024627 0.024748 0.021161 0.024708 0.024711 0.024129 0.024662 0.024202 0.024933 0.021748 0.020653 0.022722 0.023533 0.023581 0.024842 0.024973 0.02346 0.024619 0.024078 0.022091 0.024417 0.023116 0.024487 0.024015 0.02447 0.024523 0.02401 0.022006 0.021049 0.018361 0.024675 0.018096 0.024066 0.024617 0.023007 0.019493 0.023751 0.021861 0.022044 0.023512 0.016212 0.025383 0.024769 0.024797 0.024507 0.024233 0.024263 0.020936 0.024351 0.024907 0.024723 0.022275 0.025026 0.02494 0.023354 0.024398 0.024352 0.024957 0.024666 0.024687 0.023285 0.024839 0.024653 0.02443 0.023472 0.022441 0.024422 0.023899 0.02459 0.023713 0.024622 0.025163 0.024826 0.021006 0.024763 0.02499 0.024717 0.025163 0.024951 0.024039 0.024771 0.024605 0.023599 0.024631 0.020071 0.024891 0.022575 0.023946 0.024614 0.024922 0.024568 0.023745 0.025135 0.02458 0.017419 0.024662
0.02433 0.02295 0.024605 0.023628 0.02421 0.02433 0.020777 0.02429 0.024293 0.023716 0.024245 0.023788 0.024514 0.021358 0.020274 0.022322 0.023126 0.023174 0.024423 0.024552 0.023053 0.024202 0.023665 0.021698 0.024002 0.022713 0.024071 0.023604 0.024054 0.024106 0.023599 0.021614 0.020665 0.018006 0.024258 0.017744 0.023654 0.024199 0.022604 0.019126 0.023342 0.021469 0.021651 0.023105 0.01588 0.02496 0.02435 0.024378 0.024091 0.023819 0.023849 0.020555 0.023936 0.024487 0.024305 0.02188 0.024604 0.024519 0.022949 0.023983 0.023937 0.024537 0.024248 0.024269 0.02288 0.02442 0.024235 0.024014 0.023066 0.022045 0.024006 0.023488 0.024174 0.023304 0.024205 0.024741 0.024407 0.020623 0.024344 0.02457 0.024299 0.024742 0.02453 0.023627 0.024353 0.024188 0.023191 0.024215 0.019698 0.024471 0.022178 0.023535 0.024197 0.024502 0.024151 0.023337 0.024713 0.024164 0.017073 0.024245
0.02392 0.022553 0.024192 0.023224 0.023802 0.023919 0.020401 0.023881 0.023884 0.023312 0.023835 0.023382 0.024102 0.020977 0.019903 0.021931 0.022727 0.022775 0.024012 0.024139 0.022654 0.023793 0.023261 0.021313 0.023594 0.022317 0.023664 0.023201 0.023646 0.023698 0.023197 0.02123 0.020289 0.017659 0.023848 0.0174 0.02325 0.02379 0.02221 0.018767 0.022941 0.021085 0.021266 0.022706 0.015557 0.024544 0.02394 0.023968 0.023684 0.023414 0.023443 0.020181 0.02353 0.024076 0.023895 0.021493 0.024191 0.024107 0.022552 0.023576 0.023531 0.024125 0.023838 0.023859 0.022483 0.024009 0.023826 0.023606 0.022668 0.021657 0.023597 0.023086 0.023765 0.022902 0.023795 0.024328 0.023997 0.020249 0.023934 0.024158 0.023889 0.024329 0.024117 0.023224 0.023943 0.023779 0.022792 0.023806 0.019334 0.024059 0.021789 0.023132 0.023788 0.02409 0.023742 0.022937 0.024299 0.023755 0.016736 0.023836
0.023518 0.022163 0.023787 0.022828 0.023401 0.023516 0.020033 0.023479 0.023482 0.022916 0.023434 0.022984 0.023699 0.020603 0.01954 0.021548 0.022336 0.022383 0.023609 0.023734 0.022263 0.023392 0.022865 0.020935 0.023195 0.02193 0.023265 0.022805 0.023246 0.023298 0.022802 0.020854 0.019921 0.01732 0.023446 0.017064 0.022853 0.023388 0.021824 0.018416 0.022548 0.02071 0.020889 0.022315 0.015241 0.024136 0.023537 0.023565 0.023284 0.023017 0.023045 0.019816 0.023131 0.023672 0.023493 0.021114 0.023786 0.023702 0.022163 0.023177 0.023132 0.023721 0.023437 0.023456 0.022094 0.023606 0.023424 0.023206 0.022277 0.021276 0.023197 0.022691 0.023364 0.022509 0.023394 0.023922 0.023594 0.019883 0.023532 0.023753 0.023487 0.023923 0.023712 0.022828 0.02354 0.023379 0.0224 0.023405 0.018977 0.023656 0.021407 0.022737 0.023387 0.023686 0.023341 0.022545 0.023893 0.023354 0.016407 0.023435
0.023123 0.021781 0.023389 0.022439 0.023007 0.023121 0.019672 0.023084 0.023088 0.022527 0.02304 0.022594 0.023303 0.020237 0.019185 0.021172 0.021952 0.022 0.023213 0.023337 0.02188 0.022998 0.022476 0.020566 0.022803 0.02155 0.022873 0.022418 0.022853 0.022905 0.022414 0.020486 0.019561 0.016989 0.023052 0.016735 0.022465 0.022993 0.021445 0.018073 0.022163 0.020342 0.02052 0.021932 0.014934 0.023736 0.023142 0.02317 0.022891 0.022627 0.022655 0.019458 0.02274 0.023276 0.023099 0.020742 0.023388 0.023305 0.021782 0.022786 0.02274 0.023324 0.023043 0.023062 0.021712 0.02321 0.02303 0.022814 0.021894 0.020904 0.022804 0.022304 0.022971 0.022123 0.023 0.023524 0.023199 0.019524 0.023137 0.023356 0.023093 0.023525 0.023314 0.022439 0.023145 0.022985 0.022016 0.023011 0.018628 0.02326 0.021033 0.022349 0.022993 0.02329 0.022947 0.02216 0.023495 0.022961 0.016085 0.023041
0.022736 0.021406 0.022999 0.022058 0.022621 0.022733 0.019319 0.022697 0.022701 0.022145 0.022653 0.022211 0.022914 0.019878 0.018837 0.020803 0.021576 0.021623 0.022825 0.022947 0.021504 0.022612 0.022095 0.020203 0.022418 0.021177 0.022488 0.022037 0.022468 0.022519 0.022034 0.020124 0.019208 0.016665 0.022664 0.016414 0.022083 0.022606 0.021073 0.017737 0.021784 0.019981 0.020158 0.021555 0.014633 0.023343 0.022754 0.022782 0.022506 0.022244 0.022272 0.019107 0.022356 0.022887 0.022712 0.020377 0.022998 0.022915 0.021408 0.022402 0.022356 0.022934 0.022656 0.022674 0.021338 0.022822 0.022643 0.022429 0.021519 0.020538 0.022419 0.021924 0.022585 0.021745 0.022613 0.023133 0.022811 0.019173 0.02275 0.022966 0.022705 0.023135 0.022924 0.022058 0.022757 0.022599 0.021639 0.022625 0.018286 0.022871 0.020666 0.021969 0.022607 0.0229 0.022561 0.021782 0.023103 0.022575 0.015771 0.022654
0.022355 0.021038 0.022616 0.021684 0.022242 0.022352 0.018973 0.022317 0.022321 0.021771 0.022273 0.021835 0.022532 0.019526 0.018495 0.020442 0.021207 0.021254 0.022443 0.022564 0.021134 0.022232 0.02172 0.019848 0.02204 0.020812 0.022111 0.021663 0.022089 0.022141 0.02166 0.01977 0.018863 0.016348 0.022284 0.0161 0.021709 0.022227 0.020709 0.017408 0.021413 0.019627 0.019803 0.021186 0.01434 0.022957 0.022373 0.022401 0.022128 0.021869 0.021895 0.018763 0.021979 0.022505 0.022332 0.02002 0.022615 0.022532 0.02104 0.022024 0.021979 0.022552 0.022276 0.022294 0.020971 0.02244 0.022263 0.02205 0.02115 0.020179 0.022041 0.021551 0.022206 0.021373 0.022234 0.022749 0.02243 0.018828 0.022369 0.022584 0.022325 0.022751 0.02254 0.021684 0.022377 0.02222 0.021269 0.022246 0.017951 0.022489 0.020306 0.021596 0.022228 0.022518 0.022182 0.021412 0.022719 0.022196 0.015464 0.022274
0.021982 0.020677 0.02224 0.021316 0.02187 0.021978 0.018634 0.021944 0.021948 0.021403 0.0219 0.021466 0.022157 0.019181 0.018161 0.020087 0.020844 0.020891 0.022069 0.022188 0.020772 0.02186 0.021352 0.019499 0.021669 0.020453 0.02174 0.021297 0.021718 0.021769 0.021294 0.019422 0.018523 0.016037 0.021911 0.015793 0.021341 0.021853 0.020351 0.017086 0.021048 0.01928 0.019454 0.020824 0.014054 0.022578 0.021999 0.022027 0.021757 0.0215 0.021526 0.018426 0.021609 0.02213 0.021958 0.019669 0.022238 0.022156 0.02068 0.021654 0.021608 0.022176 0.021903 0.02192 0.02061 0.022066 0.02189 0.021679 0.020788 0.019828 0.021669 0.021185 0.021834 0.021009 0.021861 0.022372 0.022055 0.018491 0.021995 0.022208 0.021952 0.022374 0.022164 0.021317 0.022003 0.021848 0.020906 0.021873 0.017622 0.022114 0.019953 0.021229 0.021855 0.022143 0.02181 0.021048 0.022341 0.021823 0.015164 0.021902
0.021615 0.020322 0.02187 0.020955 0.021504 0.021611 0.018301 0.021577 0.021581 0.021041 0.021534 0.021103 0.021788 0.018843 0.017833 0.019738 0.020488 0.020535 0.021701 0.021818 0.020416 0.021494 0.020991 0.019157 0.021305 0.020101 0.021375 0.020936 0.021353 0.021404 0.020933 0.019081 0.018191 0.015733 0.021544 0.015492 0.02098 0.021487 0.02 0.01677 0.02069 0.01894 0.019112 0.020468 0.013774 0.022205 0.021631 0.02166 0.021392 0.021137 0.021163 0.018095 0.021246 0.021762 0.021591 0.019325 0.021868 0.021787 0.020326 0.02129 0.021245 0.021807 0.021536 0.021553 0.020256 0.021698 0.021523 0.021315 0.020433 0.019482 0.021304 0.020825 0.021468 0.02065 0.021495 0.022001 0.021688 0.018159 0.021628 0.021838 0.021585 0.022004 0.021794 0.020956 0.021635 0.021482 0.020549 0.021507 0.0173 0.021745 0.019606 0.020869 0.021489 0.021774 0.021444 0.02069 0.021971 0.021458 0.01487 0.021535
0.021254 0.019974 0.021506 0.020601 0.021145 0.02125 0.017974 0.021217 0.021221 0.020686 0.021174 0.020747 0.021426 0.01851 0.017511 0.019396 0.020138 0.020185 0.021339 0.021455 0.020067 0.021134 0.020636 0.018821 0.020947 0.019755 0.021017 0.020582 0.020995 0.021045 0.02058 0.018746 0.017865 0.015436 0.021184 0.015197 0.020626 0.021127 0.019655 0.01646 0.020339 0.018606 0.018777 0.020119 0.0135 0.021839 0.02127 0.021298 0.021033 0.020781 0.020806 0.017771 0.020889 0.021399 0.021231 0.018987 0.021504 0.021424 0.019978 0.020932 0.020887 0.021444 0.021176 0.021193 0.019909 0.021336 0.021163 0.020956 0.020084 0.019143 0.020946 0.020472 0.021109 0.020299 0.021135 0.021637 0.021326 0.017834 0.021267 0.021475 0.021224 0.02164 0.021431 0.020602 0.021274 0.021123 0.020199 0.021147 0.016985 0.021383 0.019266 0.020516 0.021129 0.021412 0.021084 0.020339 0.021606 0.021098 0.014582 0.021175
0.020899 0.019632 0.021149 0.020252 0.020791 0.020895 0.017653 0.020862 0.020867 0.020337 0.02082 0.020397 0.02107 0.018184 0.017196 0.019061 0.019795 0.019841 0.020983 0.021098 0.019724 0.02078 0.020288 0.018491 0.020595 0.019415 0.020665 0.020234 0.020642 0.020692 0.020232 0.018418 0.017545 0.015144 0.02083 0.014908 0.020277 0.020773 0.019316 0.016156 0.019993 0.018278 0.018447 0.019775 0.013232 0.021479 0.020915 0.020943 0.020681 0.020432 0.020456 0.017452 0.020537 0.021043 0.020876 0.018655 0.021147 0.021067 0.019636 0.020581 0.020536 0.021088 0.020822 0.020838 0.019567 0.02098 0.020809 0.020604 0.019741 0.01881 0.020594 0.020125 0.020755 0.019953 0.020781 0.021279 0.020971 0.017515 0.020912 0.021118 0.02087 0.021282 0.021074 0.020253 0.020919 0.020769 0.019854 0.020794 0.016675 0.021027 0.018931 0.020168 0.020776 0.021055 0.020731 0.019994 0.021248 0.020745 0.0143 0.020822
0.02055 0.019296 0.020798 0.01991 0.020444 0.020546 0.017338 0.020514 0.020518 0.019994 0.020472 0.020053 0.02072 0.017863 0.016886 0.01873 0.019457 0.019503 0.020634 0.020747 0.019386 0.020433 0.019945 0.018167 0.020249 0.019081 0.020319 0.019892 0.020296 0.020345 0.01989 0.018095 0.01723 0.014858 0.020482 0.014625 0.019935 0.020425 0.018983 0.015858 0.019653 0.017956 0.018124 0.019438 0.01297 0.021124 0.020566 0.020594 0.020335 0.020088 0.020112 0.01714 0.020192 0.020693 0.020528 0.01833 0.020796 0.020717 0.019301 0.020235 0.020191 0.020737 0.020474 0.02049 0.019232 0.020631 0.020461 0.020258 0.019404 0.018483 0.020247 0.019784 0.020408 0.019613 0.020433 0.020927 0.020622 0.017202 0.020564 0.020767 0.020522 0.020929 0.020723 0.019911 0.02057 0.020422 0.019516 0.020446 0.016371 0.020677 0.018603 0.019827 0.020428 0.020705 0.020384 0.019655 0.020895 0.020398 0.014024 0.020474
0.020208 0.018965 0.020452 0.019573 0.020102 0.020202 0.017029 0.020171 0.020176 0.019657 0.02013 0.019715 0.020376 0.017548 0.016581 0.018406 0.019125 0.019171 0.02029 0.020401 0.019055 0.020091 0.019608 0.017849 0.019909 0.018753 0.019979 0.019556 0.019955 0.020004 0.019554 0.017777 0.016922 0.014577 0.020139 0.014348 0.019598 0.020083 0.018656 0.015566 0.019319 0.017639 0.017806 0.019106 0.012713 0.020776 0.020223 0.020251 0.019994 0.019749 0.019773 0.016833 0.019853 0.020349 0.020185 0.018009 0.02045 0.020372 0.018971 0.019895 0.019851 0.020392 0.020131 0.020147 0.018902 0.020287 0.020118 0.019918 0.019072 0.018161 0.019907 0.019448 0.020067 0.01928 0.020092 0.02058 0.020278 0.016894 0.020221 0.020422 0.020179 0.020583 0.020377 0.019574 0.020227 0.020081 0.019184 0.020105 0.016073 0.020333 0.01828 0.019491 0.020087 0.02036 0.020042 0.019321 0.020549 0.020056 0.013754 0.020132
0.01987 0.01864 0.020112 0.019242 0.019766 0.019865 0.016725 0.019834 0.019839 0.019325 0.019793 0.019382 0.020037 0.017239 0.016283 0.018087 0.018799 0.018844 0.019952 0.020062 0.018729 0.019755 0.019277 0.017536 0.019574 0.01843 0.019644 0.019226 0.01962 0.019669 0.019224 0.017465 0.016619 0.014302 0.019803 0.014075 0.019267 0.019746 0.018335 0.015279 0.018991 0.017328 0.017493 0.01878 0.012461 0.020433 0.019885 0.019913 0.019659 0.019417 0.01944 0.016531 0.019519 0.02001 0.019848 0.017695 0.02011 0.020032 0.018646 0.019561 0.019517 0.020053 0.019795 0.01981 0.018578 0.019949 0.019782 0.019583 0.018747 0.017845 0.019572 0.019118 0.019731 0.018951 0.019755 0.020239 0.01994 0.016592 0.019883 0.020083 0.019842 0.020243 0.020038 0.019243 0.01989 0.019745 0.018857 0.019768 0.01578 0.019994 0.017963 0.019161 0.01975 0.020022 0.019706 0.018994 0.020208 0.019721 0.013489 0.019795


==> images/plots/data/filter/vdftnlin-ol-j.dat <==
0.21915
0.21822
0.21918
0.21899
0.21818
0.22084
0.21849
0.2187
0.21845
0.21944
0.21883
0.21941
0.21902
0.2176
0.21789
0.21848
0.21958
0.21854
0.21903
0.21972
0.21953
0.219
0.21901
0.21839
0.21923
0.2186
0.21875
0.21848
0.21909
0.219
0.21832
0.21756
0.21867
0.21934
0.21928
0.21787
0.21863
0.21918
0.22012
0.21775
0.21766
0.21941
0.21895
0.21881
0.21808
0.21851
0.2175
0.21875
0.21898
0.21894
0.21881
0.21769
0.21881
0.21906
0.21806
0.21788
0.21974
0.21862
0.21779
0.21914
0.21935
0.21756
0.2191
0.21862
0.21853
0.21881
0.2195
0.21896
0.21796
0.21768
0.21915
0.2191
0.21866
0.21891
0.21854
0.21945
0.21884
0.21817
0.21923
0.21892
0.21782
0.21861
0.21848
0.21862
0.2188
0.21904
0.21804
0.21869
0.2195
0.21917
0.21785
0.21883
0.21971
0.21887
0.21918
0.21718
0.21948
0.21977
0.21787
0.2188


==> images/plots/data/filter/vdftnlin-ol-rho.dat <==
3.7855 -3.7023
3.761 -3.6763
3.7788 -3.6954
3.7769 -3.6934
3.7951 -3.7117
3.7852 -3.7028
3.7858 -3.7023
3.7806 -3.697
3.79 -3.7065
3.791 -3.7081
3.7845 -3.7011
3.7743 -3.6909
3.7867 -3.7034
3.7918 -3.7079
3.779 -3.6948
3.7815 -3.6978
3.7851 -3.7021
3.789 -3.7056
3.7829 -3.6996
3.7738 -3.6905
3.7765 -3.6933
3.7759 -3.6924
3.7764 -3.6929
3.7813 -3.6976
3.7819 -3.6987
3.7755 -3.6917
3.7903 -3.707
3.7884 -3.7049
3.7782 -3.6948
3.7837 -3.7004
3.7885 -3.7049
3.7714 -3.6867
3.7861 -3.7027
3.7802 -3.6969
3.7851 -3.7019
3.774 -3.6897
3.7818 -3.6982
3.7712 -3.6876
3.7866 -3.7039
3.7479 -3.6618
3.7645 -3.6796
3.768 -3.6845
3.7747 -3.6911
3.7833 -3.6998
3.7651 -3.6805
3.781 -3.6973
3.7703 -3.6855
3.7885 -3.7051
3.7919 -3.7087
3.7904 -3.7072
3.7805 -3.697
3.7653 -3.6804
3.7919 -3.7087
3.7864 -3.7032
3.7716 -3.6873
3.7689 -3.6844
3.7751 -3.6919
3.7709 -3.6869
3.7864 -3.7024
3.7864 -3.7032
3.78 -3.6968
3.7581 -3.6727
3.7812 -3.6978
3.7676 -3.6835
3.7776 -3.6938
3.7872 -3.7038
3.777 -3.6937
3.7775 -3.694
3.7814 -3.6974
3.7835 -3.6993
3.772 -3.6884
3.7804 -3.697
3.7926 -3.7094
3.7736 -3.6899
3.7788 -3.6951
3.7879 -3.7049
3.7868 -3.7034
3.7809 -3.697
3.7854 -3.7022
3.7859 -3.7026
3.7637 -3.6789
3.791 -3.7076
3.745 -3.6597
3.771 -3.687
3.783 -3.6995
3.7844 -3.701
3.7721 -3.6878
3.7949 -3.7117
3.7908 -3.7079
3.7814 -3.6981
3.7848 -3.7008
3.7852 -3.7018
3.781 -3.6979
3.7801 -3.6966
3.7736 -3.69
3.7736 -3.6887
3.7782 -3.695
3.7799 -3.6969
3.7551 -3.6698
3.7904 -3.7071


==> images/plots/data/filter/vdftnlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.01807 0.018072 0.018071 0.018071 0.01807 0.01807 0.01807 0.018071 0.01807 0.01807 0.018071 0.018071 0.01807 0.01807 0.018071 0.018071 0.01807 0.01807 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.01807 0.01807 0.018071 0.018071 0.01807 0.018071 0.01807 0.018071 0.01807 0.018071 0.018071 0.018071 0.01807 0.018073 0.018072 0.018072 0.018071 0.018071 0.018072 0.018071 0.018072 0.01807 0.01807 0.01807 0.018071 0.018072 0.01807 0.01807 0.018071 0.018072 0.018071 0.018071 0.01807 0.01807 0.018071 0.018072 0.018071 0.018072 0.018071 0.01807 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.01807 0.018071 0.018071 0.01807 0.01807 0.018071 0.01807 0.01807 0.018072 0.01807 0.018073 0.018071 0.018071 0.018071 0.018071 0.01807 0.01807 0.018071 0.01807 0.01807 0.018071 0.018071 0.018071 0.018071 0.018071 0.018071 0.018073 0.01807
0.028921 0.028927 0.028923 0.028923 0.028919 0.028921 0.028921 0.028922 0.02892 0.02892 0.028921 0.028924 0.028921 0.02892 0.028923 0.028922 0.028921 0.02892 0.028922 0.028924 0.028923 0.028923 0.028923 0.028922 0.028922 0.028923 0.02892 0.028921 0.028923 0.028922 0.028921 0.028924 0.028921 0.028922 0.028921 0.028924 0.028922 0.028925 0.028921 0.02893 0.028926 0.028925 0.028924 0.028922 0.028926 0.028922 0.028925 0.028921 0.02892 0.02892 0.028922 0.028926 0.02892 0.028921 0.028924 0.028925 0.028924 0.028925 0.028921 0.028921 0.028922 0.028927 0.028922 0.028925 0.028923 0.028921 0.028923 0.028923 0.028922 0.028922 0.028924 0.028922 0.02892 0.028924 0.028923 0.028921 0.028921 0.028922 0.028921 0.028921 0.028926 0.02892 0.02893 0.028925 0.028922 0.028921 0.028924 0.028919 0.02892 0.028922 0.028921 0.028921 0.028922 0.028922 0.028924 0.028924 0.028923 0.028923 0.028928 0.02892
0.040614 0.040626 0.040618 0.040618 0.040609 0.040615 0.040614 0.040617 0.040612 0.040611 0.040615 0.04062 0.040614 0.040611 0.040617 0.040616 0.040614 0.040612 0.040615 0.04062 0.040619 0.040619 0.040619 0.040616 0.040616 0.040619 0.040612 0.040613 0.040618 0.040615 0.040613 0.040621 0.040614 0.040617 0.040614 0.04062 0.040616 0.040621 0.040614 0.040632 0.040624 0.040623 0.040619 0.040615 0.040624 0.040616 0.040621 0.040613 0.040611 0.040612 0.040617 0.040624 0.040611 0.040614 0.040621 0.040622 0.040619 0.040621 0.040613 0.040614 0.040617 0.040627 0.040616 0.040623 0.040618 0.040613 0.040618 0.040618 0.040616 0.040615 0.040621 0.040617 0.040611 0.04062 0.040617 0.040613 0.040613 0.040616 0.040614 0.040614 0.040625 0.040611 0.040634 0.040621 0.040615 0.040615 0.040621 0.040609 0.040612 0.040616 0.040614 0.040614 0.040616 0.040617 0.04062 0.04062 0.040618 0.040617 0.040629 0.040612
0.052897 0.052919 0.052903 0.052905 0.052888 0.052898 0.052897 0.052902 0.052893 0.052893 0.052898 0.052907 0.052896 0.052891 0.052903 0.052901 0.052898 0.052894 0.0529 0.052908 0.052906 0.052906 0.052905 0.052901 0.052901 0.052906 0.052893 0.052895 0.052904 0.052899 0.052894 0.052909 0.052897 0.052902 0.052898 0.052907 0.0529 0.05291 0.052897 0.052929 0.052915 0.052913 0.052907 0.052899 0.052915 0.052901 0.05291 0.052895 0.052892 0.052893 0.052902 0.052915 0.052892 0.052897 0.052909 0.052911 0.052907 0.05291 0.052896 0.052897 0.052902 0.052921 0.052901 0.052913 0.052904 0.052896 0.052905 0.052904 0.0529 0.052898 0.052909 0.052902 0.052891 0.052908 0.052903 0.052895 0.052896 0.052901 0.052897 0.052897 0.052916 0.052892 0.052933 0.05291 0.052899 0.052898 0.052909 0.052889 0.052893 0.052901 0.052897 0.052897 0.052902 0.052902 0.052908 0.052907 0.052904 0.052903 0.052923 0.052893
0.065539 0.065573 0.065549 0.065551 0.065525 0.065541 0.065538 0.065546 0.065532 0.065532 0.06554 0.065555 0.065537 0.065529 0.065547 0.065544 0.06554 0.065534 0.065543 0.065556 0.065552 0.065553 0.065552 0.065544 0.065544 0.065553 0.065532 0.065535 0.065549 0.065542 0.065534 0.065557 0.065538 0.065547 0.06554 0.065554 0.065544 0.065559 0.065538 0.065589 0.065567 0.065564 0.065554 0.065542 0.065567 0.065545 0.065559 0.065535 0.06553 0.065532 0.065546 0.065566 0.06553 0.065538 0.065558 0.065561 0.065554 0.065559 0.065537 0.065538 0.065547 0.065575 0.065545 0.065564 0.06555 0.065537 0.065552 0.06555 0.065544 0.065541 0.065558 0.065546 0.065529 0.065556 0.065548 0.065536 0.065537 0.065545 0.065539 0.065538 0.065568 0.065531 0.065595 0.065559 0.065542 0.065541 0.065557 0.065526 0.065532 0.065545 0.065539 0.065539 0.065546 0.065547 0.065556 0.065554 0.06555 0.065548 0.06558 0.065532
0.078328 0.078377 0.078343 0.078346 0.078307 0.078332 0.078327 0.078338 0.078318 0.078318 0.07833 0.078352 0.078326 0.078313 0.07834 0.078336 0.07833 0.07832 0.078334 0.078354 0.078348 0.078348 0.078347 0.078336 0.078336 0.078348 0.078318 0.078321 0.078344 0.078332 0.078321 0.078354 0.078326 0.07834 0.07833 0.07835 0.078335 0.078358 0.078328 0.078401 0.078368 0.078365 0.078351 0.078333 0.078369 0.078337 0.078356 0.078322 0.078315 0.078318 0.078338 0.078367 0.078315 0.078327 0.078355 0.07836 0.078351 0.078358 0.078324 0.078327 0.07834 0.078381 0.078337 0.078365 0.078344 0.078325 0.078347 0.078345 0.078335 0.07833 0.078357 0.078339 0.078313 0.078353 0.078341 0.078324 0.078325 0.078336 0.078329 0.078327 0.078371 0.078316 0.07841 0.078358 0.078333 0.078331 0.078354 0.078308 0.078318 0.078337 0.078328 0.078329 0.078339 0.078339 0.078353 0.078349 0.078344 0.078341 0.078388 0.078318
0.091075 0.091142 0.091094 0.091099 0.091045 0.09108 0.091072 0.091088 0.09106 0.09106 0.091077 0.091108 0.091071 0.091052 0.09109 0.091084 0.091077 0.091063 0.091082 0.09111 0.091102 0.091102 0.091101 0.091085 0.091085 0.091102 0.09106 0.091065 0.091096 0.09108 0.091064 0.09111 0.091072 0.091091 0.091077 0.091104 0.091084 0.091116 0.091074 0.091174 0.091129 0.091126 0.091105 0.091081 0.09113 0.091086 0.091113 0.091065 0.091056 0.09106 0.091088 0.091127 0.091056 0.091072 0.091111 0.091118 0.091107 0.091115 0.091068 0.091072 0.091091 0.091146 0.091087 0.091125 0.091096 0.091069 0.091101 0.091097 0.091083 0.091076 0.091114 0.09109 0.091053 0.091109 0.091092 0.091069 0.09107 0.091085 0.091076 0.091073 0.091132 0.091058 0.091187 0.091115 0.091081 0.091078 0.09111 0.091047 0.091061 0.091087 0.091073 0.091075 0.09109 0.09109 0.091109 0.091102 0.091097 0.091093 0.091156 0.09106
0.10361 0.1037 0.10363 0.10364 0.10357 0.10362 0.1036 0.10363 0.10359 0.10359 0.10361 0.10365 0.1036 0.10358 0.10363 0.10362 0.10361 0.10359 0.10362 0.10366 0.10364 0.10364 0.10364 0.10362 0.10362 0.10364 0.10359 0.10359 0.10364 0.10361 0.10359 0.10365 0.1036 0.10363 0.10361 0.10365 0.10362 0.10366 0.10361 0.10374 0.10368 0.10368 0.10365 0.10362 0.10368 0.10362 0.10366 0.1036 0.10358 0.10359 0.10363 0.10368 0.10358 0.1036 0.10366 0.10366 0.10365 0.10366 0.1036 0.10361 0.10363 0.1037 0.10362 0.10367 0.10364 0.1036 0.10364 0.10364 0.10362 0.10361 0.10366 0.10363 0.10358 0.10365 0.10363 0.1036 0.1036 0.10362 0.10361 0.10361 0.10368 0.10359 0.10376 0.10366 0.10362 0.10361 0.10365 0.10357 0.10359 0.10362 0.10361 0.10361 0.10363 0.10363 0.10365 0.10364 0.10364 0.10363 0.10371 0.10359
0.11578 0.11589 0.11581 0.11582 0.11573 0.11579 0.11577 0.1158 0.11575 0.11575 0.11578 0.11584 0.11577 0.11574 0.1158 0.11579 0.11578 0.11576 0.11579 0.11584 0.11583 0.11583 0.11582 0.1158 0.1158 0.11582 0.11575 0.11576 0.11582 0.11579 0.11576 0.11584 0.11577 0.11581 0.11578 0.11583 0.11579 0.11585 0.11578 0.11594 0.11587 0.11587 0.11583 0.11579 0.11587 0.1158 0.11584 0.11576 0.11575 0.11575 0.1158 0.11587 0.11575 0.11577 0.11584 0.11585 0.11583 0.11585 0.11577 0.11578 0.11581 0.1159 0.1158 0.11586 0.11581 0.11577 0.11582 0.11582 0.11579 0.11578 0.11585 0.1158 0.11574 0.11584 0.11581 0.11577 0.11577 0.1158 0.11578 0.11578 0.11587 0.11575 0.11597 0.11585 0.11579 0.11578 0.11584 0.11573 0.11576 0.1158 0.11577 0.11578 0.11581 0.1158 0.11584 0.11582 0.11582 0.11581 0.11591 0.11575
0.12746 0.12759 0.1275 0.12751 0.12739 0.12747 0.12745 0.12748 0.12743 0.12743 0.12746 0.12753 0.12745 0.12741 0.12749 0.12748 0.12747 0.12743 0.12747 0.12754 0.12752 0.12752 0.12751 0.12748 0.12748 0.12751 0.12743 0.12744 0.1275 0.12747 0.12743 0.12753 0.12745 0.12749 0.12746 0.12751 0.12748 0.12755 0.12746 0.12766 0.12757 0.12757 0.12752 0.12747 0.12757 0.12748 0.12753 0.12744 0.12742 0.12743 0.12749 0.12756 0.12742 0.12745 0.12753 0.12754 0.12753 0.12754 0.12744 0.12745 0.12749 0.1276 0.12748 0.12756 0.1275 0.12745 0.12751 0.12751 0.12747 0.12746 0.12754 0.12749 0.12741 0.12753 0.12749 0.12745 0.12745 0.12748 0.12746 0.12745 0.12757 0.12742 0.12769 0.12754 0.12747 0.12746 0.12753 0.1274 0.12743 0.12748 0.12745 0.12746 0.12749 0.12749 0.12753 0.12751 0.12751 0.1275 0.12762 0.12743
0.13853 0.1387 0.13858 0.1386 0.13845 0.13856 0.13852 0.13857 0.13849 0.1385 0.13854 0.13862 0.13852 0.13847 0.13856 0.13856 0.13854 0.1385 0.13855 0.13863 0.13861 0.1386 0.1386 0.13856 0.13856 0.1386 0.13849 0.1385 0.13859 0.13855 0.1385 0.13861 0.13852 0.13858 0.13854 0.1386 0.13856 0.13864 0.13854 0.13877 0.13866 0.13867 0.13861 0.13855 0.13867 0.13856 0.13862 0.13851 0.13849 0.1385 0.13857 0.13866 0.13848 0.13853 0.13862 0.13864 0.13862 0.13863 0.13851 0.13853 0.13858 0.1387 0.13857 0.13866 0.13858 0.13852 0.1386 0.13859 0.13855 0.13853 0.13863 0.13857 0.13848 0.13862 0.13858 0.13852 0.13852 0.13856 0.13854 0.13853 0.13867 0.13849 0.13881 0.13863 0.13855 0.13854 0.13862 0.13846 0.1385 0.13857 0.13852 0.13853 0.13858 0.13857 0.13862 0.13859 0.13859 0.13858 0.13873 0.13849
0.14891 0.14911 0.14897 0.14899 0.14881 0.14894 0.1489 0.14895 0.14886 0.14887 0.14892 0.14902 0.1489 0.14883 0.14895 0.14894 0.14893 0.14887 0.14894 0.14903 0.149 0.149 0.14899 0.14894 0.14895 0.14899 0.14887 0.14888 0.14898 0.14893 0.14887 0.149 0.1489 0.14896 0.14892 0.14899 0.14894 0.14904 0.14892 0.14919 0.14906 0.14907 0.14901 0.14893 0.14907 0.14894 0.14901 0.14888 0.14886 0.14887 0.14895 0.14906 0.14885 0.14891 0.14901 0.14903 0.14902 0.14903 0.14888 0.14891 0.14897 0.14911 0.14895 0.14906 0.14897 0.14889 0.149 0.14898 0.14893 0.14891 0.14903 0.14896 0.14884 0.14901 0.14896 0.1489 0.1489 0.14894 0.14892 0.14891 0.14907 0.14886 0.14924 0.14903 0.14893 0.14892 0.14901 0.14882 0.14887 0.14895 0.1489 0.14891 0.14896 0.14896 0.14902 0.14897 0.14898 0.14897 0.14914 0.14887
0.15852 0.15874 0.15859 0.15861 0.1584 0.15856 0.15851 0.15856 0.15846 0.15847 0.15853 0.15864 0.15851 0.15842 0.15856 0.15855 0.15854 0.15847 0.15855 0.15866 0.15862 0.15862 0.15861 0.15855 0.15856 0.15861 0.15847 0.15848 0.1586 0.15854 0.15848 0.15862 0.15851 0.15858 0.15853 0.15861 0.15855 0.15867 0.15853 0.15883 0.15869 0.15871 0.15863 0.15854 0.1587 0.15856 0.15863 0.15848 0.15845 0.15847 0.15857 0.15868 0.15845 0.15851 0.15864 0.15866 0.15864 0.15866 0.15848 0.15851 0.15858 0.15874 0.15857 0.15869 0.15859 0.1585 0.15862 0.1586 0.15854 0.15851 0.15866 0.15857 0.15844 0.15864 0.15858 0.15851 0.1585 0.15855 0.15853 0.15851 0.1587 0.15846 0.1589 0.15866 0.15854 0.15853 0.15863 0.15842 0.15848 0.15857 0.1585 0.15852 0.15858 0.15857 0.15865 0.15859 0.15861 0.15859 0.15878 0.15847
0.1673 0.16755 0.16738 0.1674 0.16716 0.16735 0.16728 0.16735 0.16723 0.16725 0.16731 0.16744 0.16729 0.16718 0.16734 0.16733 0.16732 0.16724 0.16733 0.16746 0.16742 0.16741 0.16741 0.16733 0.16735 0.1674 0.16724 0.16725 0.16739 0.16732 0.16725 0.16741 0.16728 0.16737 0.16731 0.16739 0.16733 0.16747 0.16731 0.16765 0.16749 0.16751 0.16742 0.16732 0.1675 0.16734 0.16742 0.16726 0.16722 0.16724 0.16735 0.16748 0.16722 0.16729 0.16743 0.16745 0.16744 0.16746 0.16725 0.16729 0.16737 0.16755 0.16735 0.16749 0.16738 0.16727 0.16741 0.16739 0.16731 0.16728 0.16746 0.16736 0.16721 0.16744 0.16736 0.16728 0.16728 0.16733 0.16731 0.16729 0.1675 0.16722 0.16773 0.16745 0.16732 0.16731 0.16742 0.16718 0.16725 0.16735 0.16727 0.1673 0.16737 0.16736 0.16744 0.16737 0.1674 0.16739 0.16759 0.16724
0.17521 0.17548 0.1753 0.17532 0.17505 0.17527 0.17518 0.17526 0.17513 0.17515 0.17521 0.17537 0.17519 0.17507 0.17525 0.17524 0.17523 0.17514 0.17524 0.17538 0.17534 0.17533 0.17532 0.17524 0.17526 0.17532 0.17513 0.17515 0.1753 0.17523 0.17514 0.17532 0.17518 0.17529 0.17522 0.17531 0.17524 0.1754 0.17523 0.17559 0.17541 0.17545 0.17534 0.17523 0.17543 0.17525 0.17533 0.17516 0.17512 0.17514 0.17526 0.1754 0.17511 0.17519 0.17535 0.17537 0.17537 0.17538 0.17515 0.1752 0.17529 0.17547 0.17526 0.17542 0.17529 0.17518 0.17533 0.17531 0.17522 0.17518 0.17539 0.17528 0.1751 0.17536 0.17527 0.17519 0.17518 0.17523 0.17521 0.1752 0.17543 0.17512 0.17568 0.17538 0.17523 0.17522 0.17534 0.17507 0.17515 0.17526 0.17517 0.1752 0.17529 0.17527 0.17537 0.17528 0.17532 0.1753 0.17553 0.17513
0.18221 0.18251 0.18231 0.18233 0.18203 0.18228 0.18218 0.18227 0.18212 0.18214 0.18221 0.18239 0.18219 0.18205 0.18225 0.18224 0.18224 0.18213 0.18225 0.18241 0.18236 0.18235 0.18234 0.18224 0.18227 0.18233 0.18212 0.18214 0.18232 0.18223 0.18213 0.18233 0.18218 0.1823 0.18222 0.18232 0.18224 0.18242 0.18223 0.18262 0.18243 0.18248 0.18236 0.18223 0.18245 0.18225 0.18234 0.18215 0.18211 0.18213 0.18227 0.18242 0.1821 0.1822 0.18236 0.18239 0.18239 0.1824 0.18214 0.1822 0.1823 0.1825 0.18227 0.18245 0.1823 0.18217 0.18235 0.18232 0.18222 0.18217 0.18241 0.18229 0.18209 0.18238 0.18228 0.18219 0.18218 0.18224 0.18222 0.1822 0.18245 0.18211 0.18273 0.1824 0.18223 0.18223 0.18235 0.18205 0.18215 0.18227 0.18216 0.1822 0.1823 0.18228 0.18239 0.18228 0.18233 0.18232 0.18256 0.18213
0.1883 0.18862 0.18841 0.18843 0.18809 0.18838 0.18826 0.18835 0.18819 0.18822 0.1883 0.18849 0.18827 0.18811 0.18833 0.18833 0.18833 0.18821 0.18833 0.18852 0.18846 0.18845 0.18844 0.18832 0.18836 0.18843 0.1882 0.18822 0.18841 0.18832 0.18821 0.18842 0.18826 0.18839 0.18831 0.1884 0.18833 0.18853 0.18833 0.18873 0.18853 0.18859 0.18846 0.18832 0.18855 0.18834 0.18843 0.18823 0.18818 0.18821 0.18836 0.18852 0.18818 0.18828 0.18846 0.18848 0.1885 0.1885 0.18821 0.18828 0.1884 0.1886 0.18837 0.18855 0.18839 0.18825 0.18846 0.18842 0.1883 0.18825 0.18852 0.18838 0.18816 0.18848 0.18837 0.18827 0.18826 0.18832 0.1883 0.18828 0.18855 0.18818 0.18887 0.1885 0.18832 0.18831 0.18845 0.18812 0.18823 0.18837 0.18824 0.18829 0.1884 0.18837 0.18849 0.18836 0.18843 0.18842 0.18867 0.1882
0.19346 0.19381 0.19358 0.1936 0.19323 0.19356 0.19341 0.19352 0.19334 0.19338 0.19346 0.19368 0.19343 0.19325 0.19349 0.19349 0.19349 0.19336 0.1935 0.1937 0.19364 0.19362 0.19361 0.19349 0.19353 0.1936 0.19335 0.19337 0.19359 0.19348 0.19336 0.19358 0.19342 0.19357 0.19348 0.19357 0.19349 0.19371 0.19349 0.19392 0.1937 0.19378 0.19364 0.19348 0.19373 0.1935 0.19359 0.19338 0.19334 0.19336 0.19353 0.19369 0.19333 0.19344 0.19362 0.19365 0.19368 0.19368 0.19336 0.19344 0.19357 0.19377 0.19353 0.19374 0.19356 0.19341 0.19363 0.19359 0.19345 0.1934 0.1937 0.19355 0.1933 0.19366 0.19354 0.19343 0.19342 0.19348 0.19347 0.19344 0.19373 0.19333 0.19407 0.19368 0.19348 0.19347 0.19361 0.19327 0.19339 0.19353 0.19339 0.19345 0.19357 0.19354 0.19367 0.19351 0.19361 0.1936 0.19386 0.19335
0.19771 0.19807 0.19784 0.19786 0.19745 0.19782 0.19765 0.19777 0.19757 0.19762 0.1977 0.19794 0.19767 0.19747 0.19773 0.19773 0.19774 0.19759 0.19775 0.19797 0.19791 0.19788 0.19787 0.19773 0.19778 0.19785 0.19758 0.1976 0.19784 0.19773 0.19759 0.19782 0.19766 0.19782 0.19772 0.19781 0.19774 0.19798 0.19775 0.19818 0.19795 0.19806 0.1979 0.19772 0.19799 0.19774 0.19784 0.19762 0.19757 0.1976 0.19778 0.19794 0.19756 0.19768 0.19788 0.1979 0.19795 0.19794 0.19758 0.19769 0.19783 0.19803 0.19779 0.198 0.19781 0.19765 0.1979 0.19785 0.19769 0.19763 0.19796 0.1978 0.19753 0.19791 0.19779 0.19768 0.19766 0.19772 0.19771 0.19768 0.19798 0.19756 0.19835 0.19794 0.19773 0.19772 0.19786 0.19749 0.19763 0.19779 0.19762 0.19769 0.19783 0.19779 0.19794 0.19774 0.19787 0.19786 0.19812 0.19759
0.20105 0.20143 0.20119 0.20121 0.20077 0.20118 0.20099 0.20111 0.2009 0.20096 0.20105 0.2013 0.20102 0.20079 0.20106 0.20107 0.20109 0.20093 0.20109 0.20134 0.20127 0.20123 0.20123 0.20107 0.20113 0.2012 0.20092 0.20094 0.2012 0.20108 0.20092 0.20116 0.201 0.20118 0.20107 0.20115 0.20108 0.20135 0.2011 0.20153 0.20129 0.20143 0.20125 0.20107 0.20134 0.20109 0.20117 0.20096 0.20091 0.20093 0.20112 0.20129 0.20089 0.20103 0.20122 0.20125 0.20131 0.2013 0.20091 0.20103 0.20118 0.20138 0.20114 0.20136 0.20116 0.20099 0.20126 0.2012 0.20103 0.20096 0.20133 0.20115 0.20086 0.20127 0.20113 0.20103 0.201 0.20106 0.20106 0.20102 0.20133 0.20089 0.20173 0.20129 0.20107 0.20107 0.20121 0.20082 0.20097 0.20114 0.20095 0.20103 0.20119 0.20114 0.2013 0.20107 0.20123 0.20122 0.20148 0.20092
0.20352 0.20391 0.20367 0.20369 0.20322 0.20367 0.20345 0.20358 0.20336 0.20343 0.20351 0.20379 0.20348 0.20323 0.20352 0.20354 0.20357 0.20338 0.20357 0.20383 0.20375 0.20371 0.2037 0.20353 0.20361 0.20368 0.20338 0.20339 0.20367 0.20355 0.20338 0.20362 0.20346 0.20366 0.20354 0.20362 0.20355 0.20383 0.20358 0.204 0.20376 0.20392 0.20373 0.20354 0.20382 0.20355 0.20363 0.20342 0.20337 0.20339 0.2036 0.20375 0.20335 0.20349 0.20369 0.20372 0.2038 0.20378 0.20336 0.2035 0.20366 0.20384 0.20361 0.20384 0.20363 0.20345 0.20374 0.20368 0.20348 0.20341 0.20381 0.20363 0.20332 0.20375 0.2036 0.2035 0.20346 0.20352 0.20353 0.20349 0.2038 0.20335 0.20423 0.20377 0.20354 0.20354 0.20368 0.20327 0.20344 0.20361 0.2034 0.2035 0.20367 0.20361 0.20378 0.20352 0.20371 0.2037 0.20395 0.20338
0.20515 0.20555 0.2053 0.20532 0.20482 0.20532 0.20506 0.20521 0.20497 0.20505 0.20513 0.20543 0.20511 0.20482 0.20514 0.20516 0.2052 0.205 0.20519 0.20548 0.20539 0.20535 0.20534 0.20515 0.20524 0.2053 0.20499 0.20501 0.20531 0.20517 0.20499 0.20523 0.20508 0.20529 0.20517 0.20523 0.20517 0.20547 0.20522 0.20562 0.20538 0.20557 0.20537 0.20516 0.20544 0.20518 0.20524 0.20503 0.20498 0.20501 0.20522 0.20537 0.20496 0.20512 0.20531 0.20534 0.20545 0.20541 0.20496 0.20513 0.20529 0.20546 0.20524 0.20548 0.20525 0.20507 0.20538 0.20531 0.20509 0.20501 0.20545 0.20526 0.20493 0.20539 0.20523 0.20512 0.20508 0.20513 0.20516 0.20511 0.20542 0.20496 0.20587 0.2054 0.20516 0.20516 0.2053 0.20488 0.20506 0.20524 0.20501 0.20512 0.20531 0.20524 0.20542 0.20512 0.20535 0.20534 0.20558 0.205
0.20596 0.20637 0.20613 0.20615 0.20561 0.20616 0.20587 0.20602 0.20577 0.20587 0.20595 0.20627 0.20592 0.20561 0.20594 0.20597 0.20603 0.2058 0.20601 0.20632 0.20623 0.20617 0.20616 0.20596 0.20606 0.20612 0.2058 0.20581 0.20613 0.20599 0.20579 0.20604 0.20589 0.20612 0.20599 0.20604 0.20599 0.20631 0.20605 0.20642 0.20618 0.20641 0.20619 0.20598 0.20626 0.20599 0.20604 0.20585 0.20579 0.20582 0.20604 0.20618 0.20577 0.20593 0.20612 0.20615 0.20629 0.20623 0.20576 0.20594 0.20612 0.20626 0.20606 0.2063 0.20607 0.20588 0.20621 0.20613 0.2059 0.20581 0.20628 0.20608 0.20573 0.20621 0.20604 0.20594 0.2059 0.20594 0.20598 0.20593 0.20623 0.20577 0.2067 0.20623 0.20598 0.20598 0.20611 0.20568 0.20588 0.20607 0.2058 0.20593 0.20614 0.20606 0.20625 0.20591 0.20618 0.20618 0.20639 0.20581
0.20602 0.20642 0.20619 0.20621 0.20565 0.20624 0.20592 0.20608 0.20581 0.20592 0.206 0.20633 0.20598 0.20564 0.20598 0.20602 0.20609 0.20585 0.20607 0.20639 0.2063 0.20623 0.20622 0.20601 0.20612 0.20618 0.20585 0.20586 0.20619 0.20604 0.20583 0.20607 0.20594 0.20618 0.20605 0.20608 0.20604 0.20637 0.20612 0.20645 0.20622 0.20648 0.20625 0.20603 0.20631 0.20604 0.20608 0.20589 0.20584 0.20587 0.20609 0.20622 0.20582 0.20599 0.20617 0.20619 0.20636 0.20629 0.20579 0.206 0.20618 0.20629 0.20612 0.20636 0.20612 0.20593 0.20628 0.20619 0.20594 0.20584 0.20635 0.20614 0.20578 0.20627 0.20609 0.206 0.20595 0.20598 0.20604 0.20598 0.20627 0.20581 0.20676 0.20628 0.20603 0.20604 0.20616 0.20573 0.20594 0.20613 0.20584 0.20598 0.20621 0.20611 0.20632 0.20594 0.20625 0.20625 0.20643 0.20585
0.20536 0.20575 0.20554 0.20555 0.20497 0.20561 0.20525 0.20541 0.20514 0.20526 0.20534 0.20569 0.20531 0.20495 0.2053 0.20535 0.20544 0.20518 0.20541 0.20575 0.20565 0.20558 0.20557 0.20534 0.20546 0.20551 0.20518 0.20518 0.20554 0.20538 0.20515 0.20538 0.20527 0.20553 0.20539 0.2054 0.20537 0.20572 0.20547 0.20576 0.20554 0.20584 0.2056 0.20536 0.20564 0.20537 0.20539 0.20523 0.20517 0.2052 0.20543 0.20553 0.20515 0.20533 0.2055 0.20551 0.20572 0.20563 0.20511 0.20534 0.20553 0.2056 0.20546 0.2057 0.20545 0.20527 0.20563 0.20553 0.20526 0.20515 0.2057 0.20548 0.2051 0.20562 0.20542 0.20535 0.20528 0.20531 0.20538 0.20532 0.20559 0.20514 0.20609 0.20562 0.20537 0.20537 0.20548 0.20505 0.20528 0.20547 0.20516 0.20532 0.20556 0.20545 0.20566 0.20524 0.2056 0.2056 0.20575 0.20518
0.20404 0.20441 0.20422 0.20423 0.20362 0.20431 0.20391 0.20408 0.2038 0.20394 0.20401 0.20437 0.20399 0.20359 0.20395 0.20401 0.20412 0.20384 0.20408 0.20444 0.20433 0.20425 0.20424 0.204 0.20414 0.20418 0.20384 0.20385 0.20421 0.20406 0.20381 0.20403 0.20394 0.20421 0.20407 0.20405 0.20404 0.2044 0.20417 0.20439 0.20418 0.20452 0.20427 0.20403 0.20429 0.20403 0.20403 0.20389 0.20384 0.20387 0.2041 0.20418 0.20381 0.204 0.20415 0.20416 0.20441 0.2043 0.20376 0.20401 0.20421 0.20424 0.20414 0.20437 0.20412 0.20394 0.20432 0.20421 0.20391 0.2038 0.20438 0.20416 0.20377 0.20429 0.20409 0.20403 0.20395 0.20397 0.20405 0.20399 0.20424 0.2038 0.20475 0.20429 0.20404 0.20405 0.20414 0.20372 0.20396 0.20415 0.20381 0.20399 0.20425 0.20413 0.20434 0.20387 0.20428 0.20429 0.2044 0.20385
0.2021 0.20245 0.20228 0.20229 0.20166 0.2024 0.20196 0.20214 0.20185 0.20201 0.20206 0.20244 0.20205 0.20162 0.20199 0.20207 0.20219 0.20189 0.20214 0.20251 0.2024 0.20231 0.2023 0.20205 0.20221 0.20224 0.2019 0.2019 0.20228 0.20212 0.20186 0.20206 0.20199 0.20228 0.20214 0.20209 0.20209 0.20247 0.20224 0.2024 0.20221 0.20259 0.20233 0.20209 0.20233 0.20209 0.20206 0.20195 0.2019 0.20193 0.20216 0.20221 0.20187 0.20206 0.20219 0.2022 0.20248 0.20235 0.20179 0.20208 0.20228 0.20226 0.2022 0.20242 0.20217 0.20199 0.20239 0.20227 0.20195 0.20184 0.20244 0.20222 0.20182 0.20235 0.20214 0.20209 0.20201 0.20201 0.20212 0.20205 0.20228 0.20185 0.20279 0.20235 0.2021 0.20211 0.20218 0.20177 0.20203 0.20221 0.20184 0.20205 0.20232 0.20218 0.20241 0.20189 0.20235 0.20236 0.20242 0.20191
0.1996 0.19993 0.19979 0.19979 0.19915 0.19993 0.19945 0.19963 0.19934 0.19952 0.19956 0.19995 0.19955 0.1991 0.19947 0.19956 0.1997 0.19938 0.19965 0.20003 0.19992 0.19982 0.19981 0.19954 0.19971 0.19973 0.1994 0.19939 0.19978 0.19962 0.19935 0.19952 0.19949 0.19978 0.19964 0.19957 0.19959 0.19997 0.19977 0.19984 0.19967 0.2001 0.19983 0.19959 0.19981 0.19958 0.19952 0.19945 0.1994 0.19943 0.19966 0.19967 0.19937 0.19956 0.19967 0.19967 0.2 0.19984 0.19927 0.19958 0.19979 0.19971 0.19971 0.19992 0.19966 0.19949 0.1999 0.19977 0.19943 0.19931 0.19995 0.19973 0.19932 0.19985 0.19964 0.1996 0.19951 0.1995 0.19963 0.19955 0.19974 0.19935 0.20026 0.19984 0.1996 0.19961 0.19966 0.19927 0.19954 0.19972 0.19932 0.19955 0.19984 0.19968 0.19991 0.19935 0.19986 0.19988 0.19988 0.1994
0.19661 0.1969 0.19679 0.19679 0.19614 0.19697 0.19644 0.19663 0.19633 0.19653 0.19656 0.19696 0.19655 0.19607 0.19644 0.19655 0.19672 0.19638 0.19665 0.19704 0.19693 0.19681 0.19681 0.19653 0.19672 0.19672 0.19639 0.19638 0.19678 0.19662 0.19634 0.19648 0.19648 0.19679 0.19665 0.19654 0.19658 0.19697 0.19679 0.19677 0.19663 0.19711 0.19683 0.19659 0.19678 0.19657 0.19648 0.19644 0.19641 0.19643 0.19665 0.19663 0.19637 0.19657 0.19665 0.19664 0.19701 0.19683 0.19625 0.19658 0.1968 0.19665 0.19671 0.1969 0.19665 0.19649 0.19691 0.19677 0.19641 0.19628 0.19695 0.19673 0.19631 0.19685 0.19663 0.19661 0.19651 0.19648 0.19663 0.19655 0.1967 0.19634 0.19722 0.19683 0.19659 0.19661 0.19663 0.19626 0.19655 0.19672 0.1963 0.19654 0.19685 0.19668 0.19692 0.1963 0.19687 0.19689 0.19684 0.1964
0.19316 0.19342 0.19334 0.19334 0.19268 0.19355 0.19299 0.19317 0.19288 0.19309 0.19311 0.19351 0.19311 0.1926 0.19297 0.19309 0.19328 0.19292 0.1932 0.1936 0.19349 0.19336 0.19336 0.19307 0.19328 0.19326 0.19294 0.19292 0.19333 0.19317 0.19288 0.19299 0.19303 0.19335 0.19321 0.19306 0.19312 0.19353 0.19336 0.19324 0.19313 0.19366 0.19338 0.19314 0.1933 0.19311 0.19298 0.19299 0.19296 0.19299 0.1932 0.19314 0.19292 0.19312 0.19317 0.19316 0.19358 0.19337 0.19277 0.19314 0.19335 0.19314 0.19326 0.19344 0.19319 0.19304 0.19347 0.19332 0.19294 0.19281 0.1935 0.19328 0.19286 0.19339 0.19317 0.19318 0.19306 0.19301 0.19319 0.1931 0.19321 0.19289 0.19373 0.19337 0.19314 0.19317 0.19316 0.19281 0.19311 0.19327 0.19283 0.19309 0.19342 0.19323 0.19347 0.1928 0.19343 0.19346 0.19333 0.19295
0.18933 0.18954 0.1895 0.18949 0.18883 0.18975 0.18914 0.18932 0.18903 0.18927 0.18927 0.18968 0.18927 0.18873 0.1891 0.18924 0.18945 0.18908 0.18936 0.18977 0.18965 0.18952 0.18951 0.18921 0.18944 0.18941 0.1891 0.18908 0.18949 0.18933 0.18903 0.18911 0.18918 0.18951 0.18938 0.18918 0.18928 0.18968 0.18954 0.18931 0.18924 0.18982 0.18953 0.18929 0.18942 0.18926 0.18909 0.18915 0.18913 0.18915 0.18936 0.18925 0.18908 0.18928 0.1893 0.18928 0.18975 0.18951 0.18891 0.18931 0.18952 0.18923 0.18942 0.18958 0.18934 0.1892 0.18964 0.18947 0.18907 0.18894 0.18966 0.18944 0.18902 0.18955 0.18931 0.18935 0.18922 0.18915 0.18935 0.18926 0.18932 0.18905 0.18983 0.18951 0.1893 0.18933 0.18929 0.18897 0.18929 0.18944 0.18896 0.18925 0.18959 0.18939 0.18963 0.1889 0.1896 0.18963 0.18943 0.18911
0.18516 0.18532 0.18533 0.18531 0.18464 0.18561 0.18495 0.18514 0.18485 0.1851 0.18509 0.1855 0.18509 0.18453 0.18489 0.18505 0.18529 0.1849 0.18519 0.1856 0.18548 0.18534 0.18533 0.18502 0.18527 0.18521 0.18493 0.18489 0.18531 0.18516 0.18484 0.18488 0.185 0.18534 0.18521 0.18497 0.18509 0.1855 0.18539 0.18504 0.18501 0.18564 0.18535 0.18511 0.1852 0.18507 0.18486 0.18497 0.18496 0.18498 0.18517 0.18502 0.18491 0.18511 0.18509 0.18506 0.18558 0.18532 0.18471 0.18514 0.18535 0.18498 0.18525 0.18538 0.18515 0.18502 0.18546 0.18529 0.18487 0.18473 0.18547 0.18527 0.18485 0.18536 0.18512 0.18518 0.18504 0.18496 0.18518 0.18508 0.18509 0.18487 0.18559 0.18531 0.18512 0.18516 0.18508 0.1848 0.18513 0.18526 0.18476 0.18507 0.18543 0.1852 0.18544 0.18467 0.18543 0.18547 0.18519 0.18494
0.1807 0.18081 0.18087 0.18084 0.18018 0.18118 0.18048 0.18067 0.18038 0.18066 0.18063 0.18104 0.18064 0.18005 0.1804 0.18057 0.18084 0.18043 0.18072 0.18115 0.18102 0.18087 0.18086 0.18055 0.18081 0.18073 0.18047 0.18043 0.18085 0.1807 0.18037 0.18037 0.18054 0.18088 0.18075 0.18047 0.18062 0.18103 0.18095 0.18047 0.18048 0.18117 0.18087 0.18065 0.18069 0.18059 0.18034 0.18051 0.1805 0.18052 0.1807 0.18049 0.18045 0.18065 0.18059 0.18055 0.18112 0.18083 0.18022 0.18068 0.18089 0.18044 0.18079 0.18089 0.18067 0.18056 0.18101 0.18082 0.18038 0.18024 0.181 0.1808 0.18039 0.18088 0.18065 0.18073 0.18058 0.18047 0.18073 0.18062 0.18057 0.18041 0.18105 0.18083 0.18065 0.1807 0.18058 0.18034 0.18068 0.1808 0.18028 0.18061 0.18098 0.18074 0.18098 0.18014 0.18097 0.18102 0.18065 0.18048
0.17601 0.17606 0.17617 0.17614 0.17548 0.17652 0.17578 0.17596 0.17568 0.17598 0.17593 0.17634 0.17595 0.17533 0.17567 0.17586 0.17616 0.17573 0.17603 0.17645 0.17633 0.17616 0.17616 0.17583 0.17611 0.17602 0.17577 0.17573 0.17615 0.176 0.17567 0.17561 0.17584 0.17619 0.17606 0.17573 0.17591 0.17632 0.17628 0.17566 0.17572 0.17646 0.17616 0.17595 0.17595 0.17588 0.17559 0.17582 0.17582 0.17583 0.176 0.17574 0.17576 0.17596 0.17586 0.1758 0.17643 0.17611 0.1755 0.17599 0.1762 0.17566 0.17609 0.17616 0.17595 0.17587 0.17631 0.17612 0.17566 0.17551 0.17629 0.17611 0.17569 0.17617 0.17593 0.17605 0.17588 0.17576 0.17604 0.17593 0.17582 0.17571 0.17627 0.1761 0.17595 0.176 0.17584 0.17566 0.176 0.17611 0.17556 0.17591 0.17629 0.17603 0.17627 0.17538 0.17628 0.17633 0.17587 0.17579
0.17114 0.17112 0.17128 0.17125 0.1706 0.17168 0.17089 0.17107 0.1708 0.17112 0.17104 0.17145 0.17107 0.17043 0.17076 0.17097 0.17129 0.17085 0.17115 0.17157 0.17145 0.17127 0.17126 0.17094 0.17124 0.17112 0.1709 0.17084 0.17126 0.17112 0.17078 0.17068 0.17095 0.17131 0.17119 0.17081 0.17102 0.17142 0.17143 0.17067 0.17077 0.17157 0.17127 0.17106 0.17101 0.17099 0.17065 0.17094 0.17095 0.17096 0.17111 0.17079 0.17089 0.17109 0.17093 0.17087 0.17155 0.1712 0.1706 0.17112 0.17132 0.17068 0.17121 0.17125 0.17105 0.17099 0.17143 0.17123 0.17075 0.1706 0.1714 0.17122 0.17082 0.17127 0.17104 0.17119 0.171 0.17085 0.17117 0.17105 0.17087 0.17083 0.1713 0.17119 0.17106 0.17112 0.17092 0.17078 0.17114 0.17123 0.17065 0.17103 0.17142 0.17114 0.17138 0.17044 0.1714 0.17146 0.17091 0.17091
0.16612 0.16604 0.16626 0.16622 0.16558 0.16669 0.16586 0.16604 0.16578 0.16612 0.16602 0.16642 0.16605 0.1654 0.1657 0.16593 0.16628 0.16583 0.16613 0.16655 0.16643 0.16624 0.16623 0.1659 0.16622 0.16607 0.16588 0.16582 0.16623 0.1661 0.16575 0.1656 0.16593 0.16629 0.16618 0.16575 0.16599 0.16639 0.16643 0.16552 0.16568 0.16653 0.16623 0.16604 0.16593 0.16595 0.16556 0.16592 0.16594 0.16595 0.16608 0.1657 0.16588 0.16607 0.16587 0.1658 0.16653 0.16615 0.16556 0.1661 0.1663 0.16557 0.16618 0.16619 0.16601 0.16597 0.16641 0.16619 0.16571 0.16555 0.16636 0.1662 0.16581 0.16624 0.166 0.16618 0.16598 0.16581 0.16615 0.16603 0.16578 0.16582 0.16619 0.16614 0.16604 0.1661 0.16586 0.16577 0.16614 0.16621 0.16561 0.16601 0.16641 0.16611 0.16634 0.16535 0.16638 0.16645 0.1658 0.1659
0.16101 0.16085 0.16114 0.16109 0.16047 0.16161 0.16074 0.16091 0.16066 0.16102 0.1609 0.1613 0.16094 0.16026 0.16055 0.1608 0.16118 0.16071 0.16101 0.16143 0.16131 0.16111 0.1611 0.16077 0.1611 0.16093 0.16077 0.1607 0.16111 0.16098 0.16063 0.16042 0.16081 0.16118 0.16107 0.16058 0.16086 0.16125 0.16134 0.16028 0.16049 0.16139 0.1611 0.16092 0.16076 0.16082 0.16038 0.16081 0.16084 0.16084 0.16095 0.16051 0.16077 0.16096 0.16071 0.16062 0.16142 0.161 0.16042 0.16099 0.16118 0.16036 0.16107 0.16103 0.16088 0.16085 0.16129 0.16107 0.16056 0.1604 0.16123 0.16108 0.1607 0.1611 0.16086 0.16108 0.16087 0.16067 0.16104 0.16092 0.16059 0.16071 0.16097 0.161 0.16092 0.16099 0.1607 0.16067 0.16105 0.16109 0.16047 0.16089 0.1613 0.16099 0.16121 0.16017 0.16126 0.16134 0.16058 0.16079
0.15585 0.15561 0.15596 0.1559 0.1553 0.15647 0.15556 0.15572 0.15549 0.15587 0.15573 0.15612 0.15578 0.15508 0.15535 0.15561 0.15602 0.15554 0.15584 0.15625 0.15613 0.15592 0.15592 0.15558 0.15593 0.15574 0.15561 0.15553 0.15593 0.15581 0.15546 0.15519 0.15564 0.15601 0.15591 0.15537 0.15568 0.15606 0.1562 0.15497 0.15524 0.1562 0.15591 0.15574 0.15552 0.15564 0.15514 0.15564 0.15568 0.15568 0.15577 0.15527 0.15561 0.1558 0.15549 0.15539 0.15624 0.15579 0.15523 0.15583 0.15601 0.15508 0.15589 0.15582 0.15568 0.15568 0.15612 0.15588 0.15536 0.1552 0.15603 0.1559 0.15554 0.15591 0.15567 0.15593 0.1557 0.15548 0.15588 0.15575 0.15535 0.15554 0.15569 0.15579 0.15574 0.15582 0.15548 0.15551 0.1559 0.15592 0.15527 0.15572 0.15614 0.15581 0.15603 0.15493 0.15609 0.15618 0.15531 0.15563
0.15066 0.15035 0.15076 0.1507 0.15012 0.15132 0.15037 0.15052 0.1503 0.1507 0.15054 0.15092 0.1506 0.14988 0.15012 0.15041 0.15085 0.15035 0.15065 0.15106 0.15094 0.15071 0.15071 0.15037 0.15074 0.15052 0.15043 0.15034 0.15073 0.15062 0.15026 0.14994 0.15045 0.15082 0.15072 0.15013 0.15048 0.15085 0.15103 0.14964 0.14997 0.15098 0.1507 0.15055 0.15027 0.15043 0.14989 0.15046 0.15051 0.15051 0.15057 0.15 0.15043 0.15061 0.15025 0.15014 0.15105 0.15057 0.15002 0.15065 0.15082 0.14979 0.1507 0.15059 0.15047 0.1505 0.15093 0.15068 0.15015 0.14998 0.15082 0.15071 0.15036 0.15069 0.15046 0.15075 0.15051 0.15026 0.1507 0.15056 0.15008 0.15036 0.15039 0.15056 0.15054 0.15063 0.15024 0.15034 0.15073 0.15073 0.15006 0.15053 0.15096 0.15061 0.15082 0.14967 0.1509 0.151 0.15002 0.15045
0.1455 0.14511 0.14558 0.14551 0.14495 0.14618 0.14519 0.14534 0.14513 0.14555 0.14537 0.14573 0.14543 0.14469 0.14492 0.14522 0.14569 0.14518 0.14547 0.14588 0.14576 0.14552 0.14552 0.14518 0.14557 0.14532 0.14526 0.14516 0.14555 0.14545 0.14509 0.1447 0.14527 0.14564 0.14556 0.14491 0.1453 0.14565 0.14588 0.14433 0.14472 0.14578 0.14551 0.14537 0.14503 0.14524 0.14465 0.14529 0.14535 0.14535 0.14539 0.14475 0.14528 0.14545 0.14503 0.14491 0.14587 0.14536 0.14483 0.14548 0.14565 0.14451 0.14552 0.14537 0.14527 0.14533 0.14575 0.14549 0.14495 0.14478 0.14563 0.14553 0.1452 0.1455 0.14527 0.1456 0.14534 0.14507 0.14553 0.14539 0.14483 0.14519 0.1451 0.14535 0.14537 0.14546 0.14502 0.14519 0.14558 0.14555 0.14487 0.14536 0.14579 0.14543 0.14563 0.14443 0.14572 0.14583 0.14475 0.14529
0.14038 0.13991 0.14045 0.14037 0.13984 0.14109 0.14006 0.1402 0.14001 0.14045 0.14024 0.14059 0.14031 0.13956 0.13976 0.14008 0.14057 0.14006 0.14035 0.14074 0.14063 0.14038 0.14038 0.14004 0.14045 0.14017 0.14015 0.14004 0.14041 0.14032 0.13996 0.13951 0.14015 0.14051 0.14044 0.13974 0.14016 0.1405 0.14078 0.13907 0.13951 0.14063 0.14036 0.14024 0.13984 0.1401 0.13945 0.14017 0.14024 0.14023 0.14025 0.13955 0.14016 0.14033 0.13986 0.13972 0.14074 0.14019 0.13968 0.14037 0.14052 0.13928 0.14039 0.1402 0.14013 0.14021 0.14062 0.14035 0.13979 0.13963 0.14048 0.1404 0.14009 0.14034 0.14012 0.14049 0.14022 0.13992 0.14042 0.14027 0.13963 0.14008 0.13986 0.14019 0.14024 0.14034 0.13985 0.14008 0.14048 0.14042 0.13972 0.14023 0.14067 0.14029 0.14048 0.13924 0.1406 0.14071 0.13952 0.14017
0.13533 0.13478 0.13539 0.1353 0.1348 0.13607 0.13501 0.13513 0.13496 0.13543 0.13519 0.13553 0.13527 0.1345 0.13467 0.13501 0.13554 0.13501 0.13529 0.13568 0.13557 0.13531 0.13531 0.13497 0.13539 0.13509 0.13511 0.13499 0.13535 0.13527 0.13491 0.1344 0.13509 0.13546 0.1354 0.13464 0.1351 0.13542 0.13576 0.13387 0.13438 0.13555 0.13528 0.13518 0.13472 0.13503 0.13433 0.13512 0.13521 0.1352 0.13519 0.13442 0.13513 0.13528 0.13476 0.13461 0.13568 0.13511 0.13462 0.13532 0.13546 0.13412 0.13534 0.1351 0.13505 0.13516 0.13556 0.13528 0.13472 0.13455 0.1354 0.13534 0.13505 0.13527 0.13505 0.13545 0.13518 0.13484 0.13537 0.13522 0.1345 0.13504 0.13469 0.1351 0.13518 0.13529 0.13475 0.13505 0.13545 0.13537 0.13465 0.13518 0.13563 0.13523 0.13541 0.13412 0.13554 0.13566 0.13436 0.13513
0.13039 0.12975 0.13043 0.13033 0.12986 0.13115 0.13005 0.13017 0.13002 0.1305 0.13024 0.13056 0.13032 0.12955 0.12969 0.13005 0.1306 0.13007 0.13034 0.13072 0.13061 0.13034 0.13034 0.13 0.13044 0.13011 0.13017 0.13004 0.13039 0.13032 0.12996 0.12939 0.13014 0.13051 0.13046 0.12964 0.13014 0.13044 0.13083 0.12878 0.12935 0.13057 0.13031 0.13023 0.1297 0.13007 0.12932 0.13018 0.13028 0.13026 0.13023 0.12939 0.1302 0.13034 0.12976 0.1296 0.13072 0.13012 0.12965 0.13038 0.13051 0.12906 0.13038 0.1301 0.13008 0.13022 0.1306 0.13032 0.12974 0.12958 0.13042 0.13039 0.13012 0.13029 0.13008 0.13052 0.13023 0.12987 0.13043 0.13028 0.12947 0.1301 0.12962 0.13011 0.13022 0.13034 0.12975 0.13012 0.13053 0.13042 0.12968 0.13023 0.13068 0.13027 0.13044 0.1291 0.13058 0.13072 0.1293 0.13019
0.12557 0.12485 0.12559 0.12549 0.12505 0.12635 0.12522 0.12533 0.1252 0.12569 0.12541 0.12571 0.1255 0.12471 0.12483 0.12521 0.12578 0.12524 0.12551 0.12587 0.12577 0.12549 0.1255 0.12516 0.12561 0.12526 0.12535 0.12522 0.12554 0.12549 0.12513 0.1245 0.12532 0.12568 0.12563 0.12476 0.12529 0.12558 0.12602 0.12381 0.12444 0.1257 0.12546 0.12539 0.1248 0.12522 0.12442 0.12536 0.12547 0.12545 0.12539 0.12448 0.12538 0.12552 0.12488 0.12471 0.12589 0.12525 0.12481 0.12556 0.12568 0.12413 0.12555 0.12522 0.12522 0.12539 0.12576 0.12547 0.12489 0.12472 0.12557 0.12555 0.1253 0.12543 0.12523 0.12571 0.12541 0.12502 0.12561 0.12545 0.12456 0.12528 0.12467 0.12524 0.12539 0.12551 0.12487 0.12531 0.12572 0.12558 0.12484 0.1254 0.12586 0.12543 0.12558 0.12421 0.12575 0.12589 0.12437 0.12538
0.12088 0.12008 0.12089 0.12078 0.12038 0.12169 0.12053 0.12063 0.12051 0.12103 0.12072 0.12101 0.12082 0.12002 0.12011 0.1205 0.1211 0.12056 0.12082 0.12117 0.12107 0.12078 0.12079 0.12045 0.12092 0.12054 0.12068 0.12053 0.12084 0.1208 0.12044 0.11975 0.12063 0.12098 0.12095 0.12003 0.12059 0.12086 0.12136 0.11898 0.11967 0.12098 0.12074 0.1207 0.12005 0.12052 0.11967 0.12068 0.1208 0.12078 0.12069 0.11972 0.12071 0.12084 0.12014 0.11996 0.12119 0.12052 0.1201 0.12088 0.12098 0.11934 0.12085 0.12048 0.12051 0.12071 0.12106 0.12077 0.12018 0.12001 0.12085 0.12085 0.12063 0.12072 0.12052 0.12104 0.12072 0.12031 0.12093 0.12077 0.11979 0.1206 0.11985 0.12051 0.1207 0.12083 0.12013 0.12065 0.12106 0.12089 0.12013 0.12071 0.12117 0.12072 0.12087 0.11946 0.12105 0.1212 0.11957 0.1207
0.11636 0.11547 0.11635 0.11623 0.11586 0.11718 0.11599 0.11608 0.11599 0.11652 0.11618 0.11645 0.11629 0.11549 0.11554 0.11595 0.11658 0.11603 0.11628 0.11662 0.11653 0.11623 0.11624 0.1159 0.11639 0.11598 0.11616 0.116 0.1163 0.11627 0.11591 0.11515 0.11609 0.11644 0.11643 0.11545 0.11605 0.1163 0.11685 0.11431 0.11506 0.11641 0.11619 0.11616 0.11545 0.11597 0.11507 0.11615 0.11628 0.11626 0.11614 0.11511 0.1162 0.11631 0.11556 0.11537 0.11664 0.11594 0.11556 0.11636 0.11644 0.1147 0.11632 0.1159 0.11595 0.11618 0.11652 0.11622 0.11562 0.11546 0.11629 0.11631 0.11612 0.11615 0.11597 0.11652 0.11619 0.11576 0.1164 0.11624 0.11518 0.11608 0.1152 0.11594 0.11616 0.1163 0.11555 0.11614 0.11655 0.11635 0.11558 0.11618 0.11664 0.11618 0.11631 0.11486 0.11651 0.11667 0.11494 0.11618
0.112 0.11103 0.11197 0.11185 0.11151 0.11284 0.11162 0.1117 0.11163 0.11218 0.11181 0.11207 0.11194 0.11112 0.11115 0.11158 0.11223 0.11168 0.11192 0.11224 0.11215 0.11184 0.11185 0.11152 0.11202 0.11158 0.1118 0.11164 0.11192 0.1119 0.11155 0.11073 0.11173 0.11207 0.11207 0.11104 0.11168 0.1119 0.1125 0.10981 0.11061 0.11201 0.1118 0.11179 0.11102 0.11159 0.11064 0.1118 0.11194 0.11191 0.11177 0.11067 0.11185 0.11195 0.11115 0.11094 0.11226 0.11154 0.11118 0.112 0.11207 0.11023 0.11194 0.11149 0.11157 0.11182 0.11214 0.11183 0.11123 0.11107 0.11189 0.11194 0.11177 0.11176 0.11159 0.11217 0.11183 0.11137 0.11204 0.11187 0.11074 0.11173 0.11071 0.11154 0.11179 0.11193 0.11114 0.1118 0.11221 0.11198 0.1112 0.11182 0.11227 0.1118 0.11193 0.11044 0.11214 0.1123 0.11047 0.11183
0.10782 0.10677 0.10778 0.10764 0.10734 0.10868 0.10744 0.1075 0.10745 0.10801 0.10763 0.10786 0.10776 0.10694 0.10693 0.10738 0.10805 0.1075 0.10773 0.10803 0.10795 0.10763 0.10765 0.10732 0.10783 0.10737 0.10763 0.10746 0.10772 0.10772 0.10736 0.10649 0.10754 0.10788 0.10789 0.10681 0.10748 0.10769 0.10833 0.10549 0.10635 0.10779 0.10758 0.1076 0.10676 0.10739 0.10639 0.10762 0.10777 0.10774 0.10757 0.10641 0.10768 0.10777 0.10691 0.1067 0.10806 0.10731 0.10699 0.10782 0.10788 0.10595 0.10775 0.10725 0.10736 0.10764 0.10794 0.10763 0.10703 0.10686 0.10768 0.10774 0.1076 0.10755 0.10738 0.108 0.10765 0.10717 0.10786 0.10769 0.10648 0.10755 0.1064 0.10731 0.10759 0.10775 0.10691 0.10763 0.10804 0.10779 0.107 0.10763 0.10809 0.1076 0.10771 0.10619 0.10794 0.10812 0.10618 0.10766
0.10382 0.1027 0.10376 0.10362 0.10336 0.1047 0.10343 0.10349 0.10346 0.10403 0.10363 0.10384 0.10376 0.10294 0.10291 0.10336 0.10406 0.1035 0.10372 0.10402 0.10394 0.10361 0.10363 0.1033 0.10383 0.10334 0.10364 0.10346 0.1037 0.10371 0.10336 0.10244 0.10355 0.10387 0.10389 0.10277 0.10347 0.10365 0.10435 0.10136 0.10228 0.10375 0.10356 0.1036 0.1027 0.10338 0.10234 0.10363 0.10379 0.10375 0.10356 0.10234 0.1037 0.10378 0.10287 0.10264 0.10405 0.10327 0.10298 0.10383 0.10387 0.10185 0.10375 0.1032 0.10333 0.10365 0.10393 0.10361 0.103 0.10285 0.10365 0.10374 0.10361 0.10352 0.10336 0.10401 0.10366 0.10315 0.10387 0.10369 0.10241 0.10357 0.10229 0.10327 0.10359 0.10375 0.10287 0.10366 0.10406 0.10379 0.10299 0.10363 0.10409 0.10359 0.10369 0.10214 0.10393 0.10411 0.10208 0.10367
0.10002 0.098816 0.099943 0.099795 0.099569 0.10091 0.099622 0.099667 0.099659 0.10024 0.099815 0.10001 0.099959 0.099133 0.099071 0.099541 0.10025 0.0997 0.099912 0.10019 0.10011 0.099783 0.099798 0.099481 0.10001 0.099507 0.099845 0.099657 0.099879 0.099903 0.099558 0.098575 0.099737 0.10006 0.10009 0.098922 0.099648 0.099814 0.10056 0.097429 0.098402 0.099906 0.099726 0.099783 0.09883 0.099553 0.098472 0.099824 0.099999 0.099956 0.099735 0.098468 0.099903 0.099975 0.099014 0.098781 0.10022 0.099425 0.099158 0.10002 0.10006 0.097953 0.099929 0.099347 0.099502 0.099842 0.10011 0.099786 0.099177 0.099019 0.09981 0.099917 0.099823 0.09968 0.099532 0.10021 0.099851 0.09932 0.10006 0.099889 0.098531 0.09977 0.098364 0.099423 0.099775 0.099937 0.099014 0.099868 0.10028 0.099972 0.09917 0.099823 0.10028 0.099771 0.099854 0.098279 0.10011 0.1003 0.098179 0.099874
0.096405 0.095133 0.096316 0.096162 0.095972 0.09731 0.096006 0.09604 0.096053 0.096649 0.096199 0.096376 0.09635 0.095522 0.095431 0.095914 0.096646 0.096092 0.096294 0.096554 0.096485 0.096147 0.096163 0.095853 0.096395 0.095867 0.096242 0.096047 0.09625 0.096287 0.095946 0.094912 0.096123 0.096437 0.096475 0.095269 0.096023 0.096169 0.096956 0.093696 0.09472 0.096255 0.096087 0.096164 0.095157 0.095925 0.094804 0.096216 0.096402 0.096355 0.096109 0.094789 0.096304 0.096365 0.095357 0.095115 0.096592 0.095773 0.095536 0.096414 0.096436 0.094251 0.096308 0.095686 0.095866 0.096232 0.096479 0.096154 0.095544 0.095389 0.096166 0.096294 0.096224 0.096038 0.095899 0.09661 0.096241 0.095688 0.096451 0.096277 0.09485 0.096167 0.094639 0.095771 0.096155 0.096323 0.095358 0.096276 0.09668 0.096351 0.095545 0.096208 0.09666 0.096145 0.096215 0.094615 0.096487 0.096681 0.094473 0.096271
0.092989 0.091647 0.092885 0.092724 0.09257 0.093905 0.092586 0.092609 0.092641 0.093248 0.092778 0.092936 0.092936 0.092108 0.091988 0.092483 0.093232 0.092679 0.092871 0.093115 0.093051 0.092708 0.092725 0.092421 0.092971 0.092422 0.092834 0.092632 0.092816 0.092865 0.09253 0.091446 0.092705 0.09301 0.093059 0.091814 0.092594 0.092719 0.09355 0.090164 0.091237 0.0928 0.092644 0.09274 0.09168 0.092493 0.091334 0.092804 0.092999 0.092948 0.092678 0.091309 0.0929 0.092951 0.091898 0.091646 0.093157 0.092318 0.09211 0.093 0.093009 0.090748 0.092881 0.092223 0.092426 0.092817 0.093046 0.092718 0.092108 0.091955 0.092718 0.092866 0.092821 0.092592 0.092462 0.093202 0.092825 0.092253 0.093035 0.09286 0.091367 0.09276 0.091113 0.092316 0.09273 0.092903 0.0919 0.092878 0.093279 0.092926 0.092116 0.092789 0.093238 0.092714 0.092771 0.09115 0.093057 0.093257 0.090967 0.092864
0.089768 0.08836 0.089648 0.089482 0.089363 0.090694 0.08936 0.089372 0.089425 0.090041 0.089552 0.089691 0.089715 0.088889 0.088742 0.089248 0.090012 0.089461 0.089642 0.089871 0.089812 0.089463 0.089481 0.089184 0.089742 0.089174 0.08962 0.089412 0.089578 0.089638 0.089309 0.088178 0.089481 0.089777 0.089837 0.088555 0.08936 0.089465 0.090337 0.086832 0.087952 0.08954 0.089396 0.089511 0.088402 0.089256 0.088063 0.089586 0.08979 0.089736 0.089443 0.088026 0.08969 0.08973 0.088635 0.088375 0.089916 0.089058 0.08888 0.08978 0.089776 0.087444 0.089649 0.088955 0.089182 0.089596 0.089808 0.089477 0.088867 0.088717 0.089465 0.089632 0.089612 0.089341 0.089221 0.089988 0.089604 0.089013 0.089813 0.089637 0.088082 0.089546 0.087786 0.089056 0.0895 0.089678 0.088638 0.089674 0.090071 0.089695 0.088883 0.089564 0.09001 0.089478 0.089522 0.087883 0.089821 0.090027 0.087659 0.08965
0.086738 0.085268 0.086604 0.086432 0.086348 0.087673 0.086326 0.086329 0.0864 0.087024 0.086518 0.086638 0.086687 0.085862 0.085689 0.086205 0.086984 0.086435 0.086606 0.086819 0.086765 0.086411 0.086431 0.08614 0.086705 0.086118 0.086598 0.086384 0.086532 0.086604 0.086281 0.085104 0.086449 0.086737 0.086807 0.08549 0.086319 0.086404 0.087315 0.083699 0.084863 0.086473 0.086341 0.086474 0.085318 0.086212 0.084986 0.08656 0.086773 0.086716 0.0864 0.084939 0.086672 0.086702 0.085566 0.085299 0.086867 0.085992 0.085843 0.086752 0.086735 0.084337 0.08661 0.085882 0.08613 0.086568 0.086762 0.086428 0.08582 0.085673 0.086406 0.08659 0.086594 0.086283 0.086172 0.086965 0.086575 0.085967 0.086784 0.086607 0.084992 0.086525 0.084656 0.085991 0.086463 0.086645 0.085571 0.086661 0.087054 0.086656 0.085843 0.086532 0.086973 0.086434 0.086467 0.084811 0.086777 0.086989 0.084549 0.086629
0.083896 0.082367 0.083748 0.083571 0.083521 0.084838 0.083482 0.083474 0.083564 0.084195 0.083672 0.083774 0.083847 0.083025 0.082826 0.083351 0.084143 0.083597 0.083758 0.083956 0.083906 0.083549 0.083569 0.083285 0.083856 0.083252 0.083764 0.083545 0.083674 0.083757 0.08344 0.082222 0.083606 0.083885 0.083965 0.082617 0.083467 0.083532 0.08448 0.080761 0.081966 0.083596 0.083476 0.083625 0.082426 0.083357 0.082101 0.083723 0.083943 0.083883 0.083545 0.082044 0.083841 0.083861 0.082689 0.082414 0.084007 0.083117 0.082995 0.083912 0.083883 0.081424 0.083759 0.082999 0.083269 0.083728 0.083904 0.083568 0.082963 0.082818 0.083536 0.083738 0.083764 0.083415 0.083313 0.084129 0.083734 0.08311 0.083942 0.083765 0.082095 0.083691 0.08172 0.083115 0.083614 0.0838 0.082694 0.083836 0.084225 0.083806 0.082992 0.083688 0.084125 0.08358 0.0836 0.081931 0.083922 0.084139 0.081631 0.083795
0.081237 0.079653 0.081076 0.080895 0.080876 0.082185 0.08082 0.080803 0.08091 0.081548 0.08101 0.081094 0.08119 0.080371 0.080148 0.080681 0.081485 0.080943 0.081094 0.081276 0.081231 0.08087 0.080892 0.080614 0.08119 0.080571 0.081113 0.080889 0.081001 0.081094 0.080784 0.079527 0.080946 0.081216 0.081306 0.079928 0.080798 0.080845 0.081827 0.078014 0.079257 0.080904 0.080794 0.080961 0.07972 0.080686 0.079403 0.081068 0.081296 0.081232 0.080875 0.079337 0.081193 0.081204 0.079996 0.079715 0.08133 0.080426 0.080332 0.081255 0.081214 0.078699 0.081091 0.080302 0.080591 0.081071 0.081229 0.080893 0.08029 0.080148 0.08085 0.081068 0.081117 0.080731 0.080638 0.081476 0.081076 0.080437 0.081283 0.081105 0.079384 0.081041 0.078973 0.080425 0.080948 0.081138 0.080003 0.081193 0.081578 0.081139 0.080326 0.081027 0.081459 0.080909 0.080917 0.079238 0.08125 0.081471 0.078902 0.081144
0.078755 0.077121 0.078581 0.078396 0.078409 0.079707 0.078337 0.07831 0.078434 0.079077 0.078525 0.078591 0.078709 0.077895 0.077649 0.078189 0.079004 0.078465 0.078606 0.078774 0.078734 0.078369 0.078392 0.078122 0.078702 0.078068 0.078639 0.07841 0.078505 0.078608 0.078304 0.077012 0.078463 0.078725 0.078823 0.07742 0.078307 0.078336 0.07935 0.07545 0.076728 0.07839 0.078291 0.078473 0.077195 0.078194 0.076885 0.07859 0.078825 0.078759 0.078382 0.07681 0.078722 0.078723 0.077484 0.077196 0.07883 0.077914 0.077846 0.078774 0.078723 0.076157 0.078601 0.077784 0.078092 0.07859 0.078733 0.078395 0.077796 0.077657 0.078342 0.078577 0.078647 0.078226 0.078141 0.078999 0.078595 0.077943 0.078801 0.078623 0.076855 0.078567 0.076409 0.077913 0.07846 0.078654 0.077491 0.078727 0.079106 0.078649 0.077838 0.078543 0.07897 0.078416 0.078413 0.076725 0.078755 0.078981 0.076355 0.07867
0.076442 0.074762 0.076257 0.076068 0.076111 0.077398 0.076023 0.075988 0.076128 0.076775 0.07621 0.07626 0.076399 0.07559 0.075322 0.075868 0.076692 0.076157 0.076289 0.076442 0.076406 0.07604 0.076063 0.0758 0.076383 0.075737 0.076334 0.076101 0.076179 0.076292 0.075995 0.07467 0.076151 0.076404 0.07651 0.075084 0.075987 0.075998 0.077041 0.073064 0.074374 0.076047 0.075959 0.076156 0.074843 0.075872 0.074541 0.076282 0.076523 0.076454 0.07606 0.074457 0.07642 0.076412 0.075144 0.074851 0.076501 0.075575 0.075532 0.076463 0.076401 0.07379 0.076281 0.075439 0.075764 0.07628 0.076406 0.076068 0.075473 0.075337 0.076006 0.076255 0.076345 0.075892 0.075816 0.076692 0.076284 0.07562 0.076489 0.076311 0.0745 0.076263 0.074021 0.075574 0.076143 0.076339 0.075152 0.07643 0.076804 0.076329 0.075521 0.076229 0.076651 0.076093 0.07608 0.074385 0.076431 0.07666 0.073984 0.076365
0.074292 0.072569 0.074096 0.073903 0.073974 0.07525 0.073872 0.073829 0.073983 0.074634 0.074057 0.074092 0.07425 0.073447 0.073158 0.07371 0.074541 0.074011 0.074134 0.074273 0.074242 0.073873 0.073898 0.073641 0.074227 0.073569 0.07419 0.073954 0.074017 0.074138 0.073848 0.072493 0.074001 0.074245 0.074359 0.072912 0.07383 0.073824 0.074894 0.070847 0.072186 0.073869 0.073791 0.074001 0.072657 0.073713 0.072362 0.074135 0.074383 0.074312 0.073901 0.07227 0.074279 0.074263 0.072969 0.072671 0.074335 0.073399 0.073381 0.074314 0.074242 0.071591 0.074123 0.073258 0.0736 0.074132 0.074242 0.073904 0.073314 0.073181 0.073833 0.074096 0.074206 0.073721 0.073653 0.074546 0.074135 0.07346 0.074338 0.074161 0.072311 0.07412 0.071802 0.073399 0.073988 0.074186 0.072977 0.074294 0.074663 0.074172 0.073367 0.074078 0.074494 0.073933 0.07391 0.072212 0.074269 0.074502 0.071781 0.074222
0.072295 0.070534 0.072089 0.071893 0.071991 0.073254 0.071875 0.071824 0.071993 0.072645 0.072059 0.072078 0.072255 0.071458 0.071151 0.071706 0.072544 0.072019 0.072133 0.072259 0.072232 0.071862 0.071887 0.071638 0.072225 0.071557 0.0722 0.071961 0.072009 0.072139 0.071854 0.070474 0.072004 0.07224 0.072362 0.070897 0.071827 0.071806 0.0729 0.068791 0.070156 0.071845 0.071778 0.072001 0.070628 0.071708 0.070341 0.072142 0.072395 0.072322 0.071896 0.070241 0.072291 0.072267 0.07095 0.070648 0.072323 0.07138 0.071384 0.072319 0.072237 0.069551 0.07212 0.071233 0.07159 0.072137 0.072233 0.071895 0.07131 0.071179 0.071816 0.072092 0.072219 0.071706 0.071646 0.072552 0.07214 0.071456 0.072341 0.072164 0.07028 0.072131 0.069742 0.071379 0.071987 0.072188 0.070959 0.07231 0.072674 0.072169 0.071368 0.07208 0.072491 0.071928 0.071895 0.070195 0.072262 0.072497 0.069736 0.072232
0.070443 0.068648 0.070227 0.070029 0.070152 0.071401 0.070023 0.069965 0.070146 0.0708 0.070205 0.07021 0.070404 0.069614 0.069289 0.069849 0.070691 0.070172 0.070277 0.070391 0.070367 0.069996 0.070022 0.06978 0.070368 0.06969 0.070355 0.070112 0.070147 0.070284 0.070006 0.068602 0.070153 0.070381 0.070509 0.069029 0.06997 0.069934 0.071049 0.066888 0.068275 0.069969 0.06991 0.070145 0.068748 0.06985 0.068468 0.070294 0.070552 0.070476 0.070037 0.068361 0.070448 0.070416 0.069078 0.068773 0.070456 0.069507 0.069533 0.070468 0.070377 0.067661 0.070261 0.069356 0.069727 0.070287 0.070369 0.070032 0.069452 0.069324 0.069945 0.070232 0.070376 0.069837 0.069784 0.070703 0.07029 0.069597 0.070489 0.070312 0.068398 0.070286 0.067834 0.069507 0.070131 0.070334 0.069088 0.070471 0.070829 0.070311 0.069515 0.070228 0.070633 0.070068 0.070026 0.068327 0.070399 0.070637 0.067842 0.070386
0.068726 0.066901 0.068502 0.068302 0.068447 0.069683 0.068307 0.068242 0.068436 0.06909 0.068487 0.068479 0.068689 0.067906 0.067565 0.068127 0.068973 0.06846 0.068557 0.068659 0.068639 0.068268 0.068294 0.068058 0.068646 0.067962 0.068644 0.068399 0.068421 0.068565 0.068294 0.066869 0.068437 0.068657 0.068791 0.067299 0.068249 0.068199 0.069333 0.065127 0.066533 0.06823 0.06818 0.068426 0.067006 0.068128 0.066734 0.068581 0.068843 0.068766 0.068314 0.066621 0.068739 0.0687 0.067345 0.067036 0.068726 0.067772 0.067818 0.068752 0.068653 0.065912 0.068539 0.067617 0.068001 0.068572 0.068641 0.068305 0.067731 0.067606 0.068211 0.068509 0.068669 0.068106 0.06806 0.068989 0.068574 0.067875 0.068772 0.068596 0.066655 0.068576 0.066068 0.067772 0.068411 0.068616 0.067356 0.068766 0.069118 0.068589 0.067798 0.068511 0.06891 0.068345 0.068294 0.066597 0.068673 0.068912 0.066089 0.068676
0.067135 0.065285 0.066903 0.066702 0.066869 0.06809 0.066718 0.066646 0.066851 0.067505 0.066895 0.066875 0.067099 0.066325 0.065969 0.066533 0.067382 0.066874 0.066964 0.067054 0.067037 0.066666 0.066693 0.066464 0.067051 0.06636 0.067059 0.066813 0.066822 0.066972 0.066707 0.065266 0.066848 0.06706 0.0672 0.065697 0.066654 0.066592 0.067742 0.063499 0.064922 0.066619 0.066577 0.066833 0.065395 0.066533 0.065129 0.066994 0.06726 0.067181 0.066718 0.06501 0.067156 0.06711 0.06574 0.065429 0.067122 0.066166 0.06623 0.067162 0.067056 0.064295 0.066943 0.066007 0.066402 0.066984 0.06704 0.066706 0.066137 0.066015 0.066605 0.066912 0.067087 0.066502 0.066462 0.067401 0.066985 0.06628 0.06718 0.067006 0.065042 0.066992 0.064434 0.066166 0.066818 0.067024 0.065752 0.067186 0.067533 0.066993 0.066208 0.06692 0.067313 0.066748 0.06669 0.064997 0.067074 0.067315 0.064467 0.067091
0.065661 0.063789 0.065422 0.065219 0.065406 0.066613 0.065245 0.065168 0.065382 0.066036 0.065421 0.065389 0.065626 0.06486 0.064491 0.065056 0.065906 0.065404 0.065487 0.065567 0.065553 0.065183 0.06521 0.064987 0.065573 0.064877 0.065591 0.065342 0.06534 0.065496 0.065237 0.063782 0.065375 0.06558 0.065725 0.064215 0.065177 0.065103 0.066267 0.061995 0.063432 0.065127 0.065093 0.065357 0.063903 0.065055 0.063645 0.065524 0.065792 0.065712 0.06524 0.06352 0.065689 0.065637 0.064255 0.063942 0.065637 0.064678 0.064759 0.065689 0.065576 0.062799 0.065465 0.064516 0.064921 0.065512 0.065556 0.065224 0.064662 0.064542 0.065117 0.065433 0.06562 0.065016 0.064982 0.065928 0.065513 0.064804 0.065706 0.065533 0.06355 0.065525 0.062922 0.064678 0.065342 0.065548 0.064267 0.065722 0.066063 0.065515 0.064736 0.065446 0.065833 0.065269 0.065204 0.063516 0.065591 0.065833 0.062968 0.065622
0.064294 0.062404 0.064049 0.063844 0.064049 0.065242 0.06388 0.063798 0.064021 0.064673 0.064053 0.064011 0.06426 0.063502 0.063122 0.063687 0.064537 0.064041 0.064118 0.064188 0.064177 0.063807 0.063835 0.063618 0.064203 0.063503 0.064228 0.063979 0.063967 0.064128 0.063875 0.062408 0.064009 0.064207 0.064357 0.062841 0.063808 0.063723 0.064899 0.060604 0.062052 0.063743 0.063716 0.063988 0.062522 0.063686 0.06227 0.06416 0.064431 0.064349 0.063869 0.062141 0.064328 0.064271 0.062879 0.062564 0.064259 0.0633 0.063397 0.064322 0.064203 0.061416 0.064094 0.063135 0.063549 0.064147 0.064181 0.06385 0.063294 0.063177 0.063738 0.064061 0.064261 0.063639 0.063611 0.064562 0.064148 0.063435 0.064338 0.064166 0.062169 0.064164 0.061524 0.0633 0.063973 0.06418 0.062891 0.064364 0.0647 0.064144 0.063372 0.064079 0.06446 0.063898 0.063826 0.062146 0.064217 0.06446 0.06158 0.06426
0.063024 0.06112 0.062774 0.062569 0.06279 0.063967 0.062612 0.062526 0.062757 0.063407 0.062784 0.062732 0.062992 0.062243 0.061852 0.062416 0.063266 0.062776 0.062846 0.062907 0.062899 0.062531 0.062559 0.062347 0.06293 0.062227 0.062964 0.062714 0.062692 0.062857 0.06261 0.061134 0.062742 0.062933 0.063086 0.061568 0.062537 0.062443 0.063627 0.059318 0.060774 0.06246 0.062439 0.062718 0.061241 0.062415 0.060996 0.062894 0.063166 0.063084 0.062596 0.060863 0.063064 0.063002 0.061603 0.061287 0.062979 0.062021 0.062132 0.063053 0.062929 0.060135 0.062821 0.061854 0.062275 0.062879 0.062903 0.062575 0.062025 0.061911 0.062458 0.062788 0.062998 0.062361 0.062338 0.063294 0.06288 0.062165 0.063068 0.062898 0.06089 0.0629 0.06023 0.062021 0.062703 0.06291 0.061616 0.063103 0.063433 0.062871 0.062106 0.06281 0.063186 0.062625 0.062547 0.060875 0.06294 0.063184 0.060295 0.062995
0.061843 0.059928 0.061588 0.061383 0.061618 0.062781 0.061434 0.061343 0.061581 0.062228 0.061603 0.061543 0.061812 0.061071 0.060672 0.061235 0.062083 0.061599 0.061664 0.061716 0.061711 0.061344 0.061372 0.061166 0.061746 0.061042 0.061787 0.061537 0.061506 0.061675 0.061434 0.059952 0.061562 0.061748 0.061904 0.060385 0.061356 0.061252 0.062444 0.058126 0.059587 0.061266 0.061252 0.061537 0.060053 0.061233 0.059813 0.061716 0.06199 0.061907 0.061413 0.059676 0.061888 0.061822 0.060418 0.060102 0.061789 0.060833 0.060957 0.061872 0.061743 0.058947 0.061637 0.060664 0.061091 0.0617 0.061715 0.061389 0.060846 0.060735 0.061268 0.061604 0.061823 0.061173 0.061155 0.062113 0.0617 0.060985 0.061887 0.061717 0.059702 0.061724 0.059029 0.060833 0.061521 0.061728 0.060431 0.061929 0.062254 0.061687 0.060929 0.06163 0.061999 0.061441 0.061358 0.059696 0.061753 0.061997 0.059104 0.061818
0.060741 0.05882 0.060483 0.060277 0.060526 0.061673 0.060335 0.060241 0.060484 0.061128 0.060502 0.060434 0.060711 0.059979 0.059573 0.060134 0.06098 0.060502 0.060561 0.060606 0.060603 0.060238 0.060266 0.060066 0.060642 0.059938 0.060689 0.060439 0.060401 0.060573 0.060337 0.058851 0.060463 0.060642 0.060802 0.059284 0.060254 0.060143 0.061339 0.057019 0.058484 0.060154 0.060145 0.060435 0.058946 0.060131 0.058713 0.060617 0.060892 0.060808 0.06031 0.058573 0.060791 0.060721 0.059314 0.058998 0.06068 0.059726 0.059861 0.060771 0.060638 0.057843 0.060533 0.059556 0.059988 0.060601 0.060608 0.060284 0.059748 0.059638 0.060159 0.060499 0.060727 0.060066 0.060053 0.061012 0.060601 0.059885 0.060785 0.060617 0.058597 0.060627 0.057914 0.059726 0.060419 0.060626 0.059328 0.060834 0.061154 0.060583 0.059833 0.060529 0.060893 0.060338 0.06025 0.058599 0.060646 0.06089 0.057996 0.06072
0.05971 0.057785 0.059449 0.059243 0.059503 0.060636 0.059307 0.05921 0.059458 0.060099 0.059472 0.059397 0.059682 0.058958 0.058545 0.059105 0.059947 0.059475 0.05953 0.059568 0.059567 0.059204 0.059232 0.059037 0.05961 0.058905 0.059662 0.059413 0.059367 0.059542 0.059311 0.057824 0.059434 0.059608 0.05977 0.058255 0.059224 0.059106 0.060305 0.055989 0.057454 0.059115 0.059111 0.059405 0.057914 0.059102 0.057686 0.059589 0.059865 0.059781 0.059279 0.057543 0.059764 0.059691 0.058284 0.057968 0.059642 0.058692 0.058837 0.059741 0.059604 0.056813 0.059501 0.05852 0.058957 0.059572 0.059572 0.05925 0.058721 0.058614 0.059123 0.059467 0.059701 0.059032 0.059022 0.059981 0.059572 0.058857 0.059754 0.059587 0.057566 0.059601 0.056874 0.058692 0.059389 0.059596 0.058297 0.059809 0.060124 0.05955 0.058808 0.0595 0.059858 0.059306 0.059214 0.057576 0.059611 0.059854 0.056963 0.059693
0.058742 0.056816 0.058479 0.058273 0.058543 0.059661 0.058342 0.058242 0.058495 0.059131 0.058505 0.058424 0.058714 0.058 0.057582 0.058139 0.058977 0.058511 0.058561 0.058593 0.058594 0.058233 0.058262 0.058071 0.05864 0.057937 0.058698 0.058449 0.058397 0.058574 0.058348 0.056862 0.058469 0.058638 0.058802 0.057291 0.058257 0.058133 0.059333 0.055027 0.05649 0.05814 0.05814 0.058438 0.056946 0.058135 0.056724 0.058624 0.0589 0.058815 0.058311 0.056579 0.0588 0.058723 0.057318 0.057003 0.058667 0.057722 0.057876 0.058773 0.058633 0.055851 0.058532 0.05755 0.057989 0.058606 0.058599 0.058281 0.057758 0.057653 0.05815 0.058497 0.058738 0.058061 0.058055 0.059012 0.058605 0.057892 0.058785 0.05862 0.056601 0.058637 0.055902 0.057723 0.058422 0.058628 0.057332 0.058846 0.059156 0.058581 0.057846 0.058533 0.058886 0.058337 0.058242 0.056617 0.058639 0.058881 0.055997 0.058728
0.057829 0.055905 0.057564 0.057359 0.057636 0.05874 0.057432 0.05733 0.057586 0.058218 0.057593 0.057507 0.057802 0.057096 0.056674 0.057228 0.058061 0.057602 0.057648 0.057674 0.057677 0.057319 0.057347 0.057161 0.057725 0.057024 0.057787 0.057539 0.057482 0.057661 0.057439 0.055956 0.057558 0.057722 0.057887 0.056383 0.057346 0.057216 0.058416 0.054124 0.055584 0.057222 0.057226 0.057525 0.056036 0.057224 0.055819 0.057713 0.057988 0.057904 0.057398 0.055672 0.05789 0.057811 0.056408 0.056095 0.057749 0.056809 0.056971 0.05786 0.057717 0.054946 0.057617 0.056636 0.057078 0.057695 0.057682 0.057367 0.05685 0.056747 0.057234 0.057583 0.057828 0.057146 0.057143 0.058098 0.057694 0.056983 0.057871 0.057708 0.055693 0.057728 0.05499 0.056809 0.057509 0.057714 0.056422 0.057937 0.058243 0.057666 0.05694 0.057621 0.057969 0.057424 0.057326 0.055714 0.057722 0.057964 0.05509 0.057818
0.056963 0.055043 0.056697 0.056493 0.056777 0.057866 0.05657 0.056466 0.056724 0.057351 0.056729 0.056638 0.056937 0.056239 0.055815 0.056365 0.057193 0.056739 0.056782 0.056804 0.056807 0.056452 0.056481 0.056298 0.056858 0.05616 0.056924 0.056677 0.056616 0.056796 0.056578 0.0551 0.056695 0.056854 0.057021 0.055524 0.056482 0.056349 0.057545 0.053273 0.054728 0.056352 0.05636 0.056661 0.055176 0.056361 0.054963 0.05685 0.057124 0.05704 0.056533 0.054816 0.057026 0.056945 0.055548 0.055236 0.056878 0.055944 0.056113 0.056994 0.05685 0.054093 0.056751 0.055772 0.056214 0.056831 0.056813 0.056501 0.055991 0.05589 0.056367 0.056716 0.056966 0.05628 0.05628 0.057231 0.05683 0.056122 0.057005 0.056843 0.054835 0.056865 0.054129 0.055945 0.056645 0.056849 0.055562 0.057075 0.057376 0.0568 0.056081 0.056757 0.057099 0.056559 0.056458 0.054861 0.056854 0.057094 0.054233 0.056954
0.056137 0.054225 0.055871 0.055668 0.055957 0.057033 0.055748 0.055643 0.055903 0.056525 0.055905 0.055811 0.056112 0.055423 0.054998 0.055543 0.056365 0.055917 0.055957 0.055975 0.055979 0.055627 0.055656 0.055477 0.056032 0.055338 0.056101 0.055855 0.05579 0.055971 0.055757 0.054285 0.055872 0.056028 0.056195 0.054707 0.055659 0.055523 0.056715 0.052467 0.053914 0.055525 0.055535 0.055837 0.054358 0.055539 0.05415 0.056027 0.0563 0.056216 0.05571 0.054001 0.056203 0.05612 0.054729 0.054419 0.056049 0.055122 0.055295 0.056169 0.056023 0.053282 0.055926 0.054949 0.055392 0.056007 0.055985 0.055676 0.055172 0.055073 0.055541 0.055891 0.056143 0.055456 0.055458 0.056404 0.056006 0.055302 0.056179 0.056019 0.05402 0.056043 0.053313 0.055123 0.055821 0.056024 0.054744 0.056253 0.056549 0.055974 0.055264 0.055933 0.056271 0.055735 0.055632 0.05405 0.056026 0.056265 0.05342 0.056131
0.055346 0.053443 0.055079 0.054878 0.055171 0.056233 0.054961 0.054854 0.055115 0.055732 0.055115 0.055018 0.055321 0.054641 0.054215 0.054756 0.055572 0.05513 0.055167 0.055181 0.055186 0.054837 0.054866 0.05469 0.055241 0.054551 0.055312 0.055068 0.054999 0.055181 0.05497 0.053507 0.055083 0.055235 0.055403 0.053925 0.054871 0.054732 0.055919 0.051698 0.053137 0.054733 0.054746 0.055048 0.053577 0.054752 0.053372 0.055237 0.05551 0.055425 0.054921 0.053223 0.055413 0.05533 0.053946 0.053638 0.055255 0.054335 0.054512 0.055377 0.055231 0.052509 0.055135 0.054163 0.054605 0.055218 0.055192 0.054886 0.054389 0.054291 0.05475 0.0551 0.055355 0.054667 0.05467 0.055611 0.055216 0.054517 0.055387 0.055229 0.053241 0.055255 0.052534 0.054336 0.055032 0.055233 0.053961 0.055464 0.055756 0.055183 0.05448 0.055144 0.055477 0.054945 0.054841 0.053275 0.055233 0.05547 0.052644 0.055341
0.054583 0.052692 0.054317 0.054117 0.054412 0.055461 0.054201 0.054095 0.054356 0.054967 0.054354 0.054255 0.054559 0.053887 0.053461 0.053998 0.054807 0.05437 0.054405 0.054415 0.054422 0.054076 0.054105 0.053933 0.054478 0.053792 0.054551 0.054308 0.054237 0.054419 0.054212 0.052758 0.054323 0.054472 0.054639 0.053173 0.054112 0.05397 0.055151 0.050961 0.052389 0.05397 0.053985 0.054287 0.052825 0.053993 0.052624 0.054476 0.054747 0.054663 0.05416 0.052475 0.054652 0.054567 0.053193 0.052887 0.054489 0.053577 0.053758 0.054614 0.054467 0.051766 0.054373 0.053406 0.053847 0.054456 0.054428 0.054125 0.053634 0.053538 0.053989 0.054338 0.054594 0.053907 0.053912 0.054846 0.054455 0.053761 0.054624 0.054467 0.052492 0.054494 0.051787 0.053578 0.054271 0.054471 0.053207 0.054702 0.05499 0.05442 0.053726 0.054382 0.054711 0.054184 0.054079 0.052529 0.054469 0.054704 0.051899 0.05458
0.053843 0.051965 0.053578 0.053379 0.053676 0.054712 0.053465 0.053358 0.053619 0.054224 0.053616 0.053515 0.053819 0.053155 0.05273 0.053262 0.054064 0.053632 0.053666 0.053674 0.053681 0.053339 0.053367 0.053198 0.053738 0.053057 0.053812 0.053572 0.053499 0.05368 0.053476 0.052033 0.053585 0.053731 0.053898 0.052444 0.053375 0.053232 0.054405 0.050249 0.051666 0.053232 0.053248 0.053549 0.052097 0.053258 0.0519 0.053738 0.054007 0.053923 0.053423 0.051752 0.053912 0.053827 0.052463 0.05216 0.053747 0.052843 0.053026 0.053874 0.053726 0.051049 0.053633 0.052673 0.053112 0.053718 0.053687 0.053387 0.052902 0.052808 0.053251 0.053599 0.053855 0.05317 0.053177 0.054104 0.053716 0.053028 0.053883 0.053728 0.051768 0.053756 0.051065 0.052844 0.053534 0.053732 0.052478 0.053963 0.054248 0.05368 0.052994 0.053644 0.053968 0.053447 0.053341 0.051807 0.053728 0.053961 0.051179 0.053841
0.053121 0.051257 0.052857 0.05266 0.052958 0.053981 0.052747 0.05264 0.0529 0.053499 0.052896 0.052794 0.053097 0.052441 0.052018 0.052545 0.053339 0.052913 0.052945 0.052951 0.052959 0.05262 0.052648 0.052481 0.053016 0.052341 0.053091 0.052853 0.052779 0.052959 0.052758 0.051327 0.052866 0.053009 0.053175 0.051734 0.052657 0.052514 0.053678 0.049558 0.050963 0.052512 0.05253 0.052829 0.051389 0.052541 0.051196 0.053017 0.053284 0.053201 0.052704 0.051048 0.053191 0.053105 0.051753 0.051452 0.053024 0.052128 0.052312 0.053152 0.053004 0.050351 0.052912 0.051959 0.052396 0.052997 0.052965 0.052668 0.052189 0.052096 0.052532 0.052878 0.053134 0.052452 0.05246 0.053379 0.052996 0.052313 0.05316 0.053007 0.051063 0.053036 0.050364 0.052129 0.052814 0.05301 0.051767 0.053242 0.053522 0.052959 0.05228 0.052924 0.053244 0.052727 0.052622 0.051104 0.053005 0.053237 0.050479 0.05312
0.052412 0.050565 0.05215 0.051954 0.052252 0.053264 0.052042 0.051935 0.052194 0.052787 0.05219 0.052087 0.052389 0.051741 0.05132 0.051842 0.052629 0.052207 0.052237 0.052242 0.05225 0.051915 0.051943 0.051779 0.052308 0.051639 0.052383 0.052147 0.052073 0.052252 0.052054 0.050635 0.05216 0.052301 0.052466 0.051038 0.051953 0.051809 0.052964 0.048883 0.050274 0.051807 0.051826 0.052124 0.050696 0.051837 0.050505 0.05231 0.052575 0.052493 0.051999 0.050358 0.052482 0.052397 0.051056 0.050759 0.052315 0.051428 0.051612 0.052443 0.052296 0.049668 0.052205 0.05126 0.051693 0.05229 0.052257 0.051963 0.051489 0.051398 0.051827 0.052171 0.052426 0.051749 0.051757 0.052669 0.052288 0.051612 0.052451 0.0523 0.050374 0.052329 0.049679 0.051429 0.052108 0.052303 0.051071 0.052533 0.05281 0.052251 0.05158 0.052217 0.052533 0.052022 0.051916 0.050415 0.052297 0.052526 0.049795 0.052412
0.051713 0.049883 0.051453 0.05126 0.051556 0.052556 0.051347 0.051241 0.051498 0.052085 0.051493 0.05139 0.051691 0.051049 0.050633 0.051149 0.051927 0.051511 0.05154 0.051544 0.051552 0.05122 0.051248 0.051086 0.05161 0.050948 0.051685 0.051452 0.051376 0.051554 0.051359 0.049954 0.051464 0.051603 0.051766 0.050353 0.051258 0.051115 0.052259 0.04822 0.049597 0.051113 0.051132 0.051428 0.050014 0.051144 0.049826 0.051613 0.051875 0.051793 0.051304 0.049679 0.051783 0.051698 0.050371 0.050076 0.051616 0.050738 0.050922 0.051744 0.051598 0.048997 0.051508 0.050572 0.051001 0.051593 0.051559 0.051268 0.0508 0.05071 0.051133 0.051474 0.051728 0.051056 0.051065 0.051967 0.051591 0.050922 0.051752 0.051602 0.049695 0.051632 0.049006 0.050739 0.051412 0.051605 0.050385 0.051834 0.052108 0.051554 0.05089 0.05152 0.051833 0.051327 0.051222 0.049737 0.051598 0.051825 0.049121 0.051714
0.051021 0.049209 0.050763 0.050571 0.050866 0.051855 0.050659 0.050553 0.050809 0.051389 0.050803 0.050701 0.050999 0.050365 0.049951 0.050462 0.051233 0.050821 0.050849 0.050853 0.050861 0.050532 0.05056 0.0504 0.050918 0.050263 0.050994 0.050762 0.050687 0.050863 0.050671 0.04928 0.050774 0.050911 0.051073 0.049675 0.05057 0.050428 0.051561 0.047564 0.048926 0.050426 0.050445 0.050738 0.049338 0.050458 0.049153 0.050922 0.051181 0.051101 0.050615 0.049008 0.051091 0.051006 0.049692 0.0494 0.050924 0.050055 0.050238 0.051051 0.050906 0.048333 0.050818 0.04989 0.050316 0.050902 0.050867 0.05058 0.050117 0.050028 0.050446 0.050784 0.051036 0.05037 0.050379 0.051272 0.0509 0.050237 0.051059 0.050911 0.049023 0.05094 0.048341 0.050056 0.050723 0.050913 0.049706 0.051141 0.051412 0.050863 0.050207 0.05083 0.051139 0.050638 0.050534 0.049065 0.050907 0.051131 0.048456 0.051022
0.050332 0.048539 0.050077 0.049887 0.050179 0.051158 0.049974 0.049869 0.050122 0.050697 0.050116 0.050015 0.05031 0.049683 0.049274 0.049779 0.050542 0.050134 0.050162 0.050165 0.050173 0.049849 0.049876 0.049718 0.05023 0.049582 0.050305 0.050076 0.050002 0.050176 0.049986 0.04861 0.050088 0.050223 0.050384 0.049 0.049886 0.049745 0.050867 0.046914 0.04826 0.049743 0.049762 0.050052 0.048667 0.049775 0.048484 0.050234 0.050491 0.050411 0.049931 0.048341 0.050401 0.050318 0.049017 0.048729 0.050236 0.049376 0.049558 0.050362 0.050218 0.047673 0.050131 0.049213 0.049635 0.050214 0.05018 0.049895 0.049438 0.04935 0.049763 0.050097 0.050347 0.049687 0.049697 0.050581 0.050213 0.049557 0.05037 0.050223 0.048355 0.050253 0.047681 0.049377 0.050037 0.050226 0.049031 0.050451 0.050719 0.050175 0.049527 0.050143 0.050448 0.049953 0.049849 0.048398 0.050219 0.050441 0.047794 0.050333
0.049644 0.047871 0.049391 0.049204 0.049493 0.050461 0.04929 0.049186 0.049436 0.050005 0.049431 0.04933 0.049623 0.049002 0.048598 0.049097 0.049852 0.049448 0.049476 0.049479 0.049487 0.049166 0.049193 0.049037 0.049543 0.048902 0.049618 0.049391 0.049317 0.04949 0.049302 0.047941 0.049403 0.049536 0.049696 0.048327 0.049203 0.049064 0.050173 0.046265 0.047595 0.049061 0.04908 0.049367 0.047998 0.049093 0.047817 0.049547 0.049801 0.049722 0.049247 0.047675 0.049713 0.04963 0.048344 0.048059 0.049549 0.048699 0.048878 0.049674 0.049532 0.047015 0.049445 0.048538 0.048954 0.049528 0.049493 0.049212 0.04876 0.048673 0.049081 0.049412 0.049659 0.049006 0.049016 0.049891 0.049526 0.048877 0.049682 0.049537 0.04769 0.049566 0.047023 0.0487 0.049353 0.049539 0.048357 0.049762 0.050027 0.049489 0.048848 0.049457 0.049759 0.049269 0.049167 0.047731 0.049532 0.049752 0.047135 0.049645
0.048955 0.047203 0.048706 0.04852 0.048805 0.049764 0.048605 0.048503 0.04875 0.049312 0.048744 0.048645 0.048934 0.04832 0.04792 0.048415 0.049161 0.048762 0.048789 0.048792 0.0488 0.048482 0.048509 0.048355 0.048856 0.048222 0.048929 0.048705 0.048632 0.048803 0.048616 0.047271 0.048717 0.048849 0.049006 0.047653 0.048519 0.048381 0.049479 0.045616 0.04693 0.048379 0.048398 0.048681 0.047328 0.04841 0.047149 0.048859 0.049111 0.049033 0.048563 0.047009 0.049023 0.048941 0.047669 0.047388 0.048861 0.048021 0.048198 0.048985 0.048844 0.046357 0.048759 0.047861 0.048273 0.04884 0.048806 0.048528 0.048081 0.047994 0.048399 0.048726 0.04897 0.048325 0.048334 0.049199 0.048838 0.048197 0.048993 0.048849 0.047023 0.048877 0.046365 0.048022 0.048667 0.048851 0.047683 0.049072 0.049334 0.048802 0.048167 0.048771 0.049069 0.048585 0.048483 0.047064 0.048845 0.049062 0.046475 0.048956
0.048264 0.046532 0.048017 0.047834 0.048115 0.049064 0.047917 0.047816 0.04806 0.048617 0.048055 0.047958 0.048243 0.047635 0.047241 0.047729 0.048467 0.048072 0.0481 0.048103 0.048111 0.047797 0.047823 0.04767 0.048165 0.047539 0.048238 0.048016 0.047945 0.048113 0.047928 0.046599 0.048028 0.048159 0.048314 0.046976 0.047833 0.047697 0.048782 0.044965 0.046262 0.047695 0.047713 0.047993 0.046655 0.047725 0.046478 0.048169 0.048417 0.04834 0.047876 0.04634 0.048331 0.04825 0.046993 0.046714 0.048171 0.04734 0.047514 0.048293 0.048154 0.045696 0.048069 0.047183 0.047589 0.04815 0.048117 0.047842 0.047399 0.047313 0.047714 0.048037 0.048278 0.047641 0.047649 0.048505 0.048148 0.047514 0.048301 0.048159 0.046354 0.048187 0.045704 0.047341 0.047979 0.048161 0.047006 0.048379 0.048638 0.048113 0.047484 0.048081 0.048377 0.047898 0.047798 0.046394 0.048155 0.04837 0.045813 0.048264
0.047569 0.045858 0.047325 0.047144 0.04742 0.04836 0.047225 0.047126 0.047367 0.047917 0.047362 0.047266 0.047548 0.046946 0.046557 0.04704 0.04777 0.047379 0.047406 0.04741 0.047418 0.047107 0.047133 0.046981 0.047471 0.046852 0.047542 0.047323 0.047253 0.04742 0.047236 0.045923 0.047335 0.047465 0.047618 0.046296 0.047142 0.047009 0.048081 0.04431 0.04559 0.047007 0.047024 0.047301 0.045979 0.047035 0.045803 0.047474 0.04772 0.047644 0.047185 0.045667 0.047634 0.047555 0.046312 0.046037 0.047478 0.046656 0.046827 0.047597 0.047461 0.045031 0.047376 0.0465 0.046902 0.047455 0.047424 0.047152 0.046713 0.046629 0.047026 0.047345 0.047582 0.046953 0.046961 0.047807 0.047454 0.046827 0.047605 0.047464 0.045681 0.047492 0.045041 0.046657 0.047287 0.047467 0.046325 0.047682 0.047939 0.047419 0.046798 0.047388 0.047681 0.047207 0.047108 0.04572 0.047461 0.047674 0.045148 0.047569
0.046868 0.045178 0.046628 0.046449 0.046721 0.047652 0.046529 0.046431 0.046668 0.047213 0.046664 0.04657 0.046848 0.046252 0.045868 0.046346 0.047067 0.04668 0.046708 0.046713 0.04672 0.046413 0.046438 0.046288 0.046773 0.04616 0.046842 0.046625 0.046557 0.046721 0.04654 0.045242 0.046637 0.046766 0.046918 0.04561 0.046447 0.046316 0.047375 0.04365 0.044914 0.046314 0.046331 0.046604 0.045298 0.046341 0.045124 0.046775 0.047018 0.046942 0.046489 0.04499 0.046933 0.046855 0.045627 0.045355 0.04678 0.045967 0.046135 0.046897 0.046762 0.044362 0.046679 0.045813 0.04621 0.046756 0.046726 0.046457 0.046023 0.045939 0.046333 0.046647 0.046881 0.046261 0.046268 0.047104 0.046755 0.046135 0.046905 0.046765 0.045004 0.046792 0.044373 0.045968 0.04659 0.046768 0.04564 0.046979 0.047234 0.046721 0.046106 0.04669 0.04698 0.046511 0.046414 0.045041 0.046763 0.046973 0.044477 0.046868
0.046163 0.044494 0.045926 0.045749 0.046016 0.046938 0.045827 0.045731 0.045964 0.046503 0.045961 0.045869 0.046142 0.045552 0.045174 0.045646 0.04636 0.045976 0.046005 0.04601 0.046017 0.045713 0.045738 0.045589 0.046068 0.045463 0.046136 0.045922 0.045856 0.046017 0.045837 0.044556 0.045934 0.046062 0.046212 0.044919 0.045746 0.045618 0.046664 0.042984 0.044232 0.045616 0.045632 0.045901 0.044612 0.045642 0.044439 0.04607 0.04631 0.046235 0.045788 0.044307 0.046226 0.046149 0.044936 0.044668 0.046076 0.045272 0.045437 0.046191 0.046058 0.043687 0.045976 0.045121 0.045512 0.046052 0.046023 0.045756 0.045326 0.045243 0.045634 0.045945 0.046175 0.045563 0.045569 0.046396 0.04605 0.045438 0.046199 0.046061 0.044321 0.046087 0.043699 0.045273 0.045887 0.046064 0.044949 0.046272 0.046524 0.046017 0.045408 0.045986 0.046274 0.04581 0.045715 0.044357 0.046059 0.046267 0.043801 0.046162
0.045452 0.043803 0.045218 0.045043 0.045305 0.046219 0.045119 0.045025 0.045255 0.045788 0.045252 0.045162 0.045431 0.044847 0.044474 0.044941 0.045646 0.045266 0.045295 0.045302 0.045308 0.045007 0.045032 0.044884 0.045359 0.04476 0.045425 0.045213 0.045148 0.045308 0.045129 0.043863 0.045225 0.045353 0.0455 0.044223 0.04504 0.044914 0.045948 0.042313 0.043544 0.044913 0.044928 0.045193 0.043919 0.044937 0.043748 0.045359 0.045596 0.045523 0.045082 0.043618 0.045513 0.045438 0.04424 0.043974 0.045367 0.044572 0.044733 0.045479 0.045349 0.043006 0.045267 0.044423 0.044808 0.045342 0.045314 0.04505 0.044624 0.044542 0.04493 0.045236 0.045463 0.044859 0.044865 0.045682 0.04534 0.044735 0.045487 0.045351 0.043632 0.045375 0.043019 0.044573 0.045179 0.045353 0.044252 0.045558 0.045809 0.045308 0.044705 0.045277 0.045562 0.045103 0.045009 0.043666 0.04535 0.045555 0.043119 0.04545
0.044734 0.043107 0.044504 0.044331 0.044588 0.045494 0.044405 0.044312 0.044539 0.045067 0.044537 0.044449 0.044714 0.044135 0.043768 0.044229 0.044927 0.044551 0.04458 0.044588 0.044594 0.044296 0.044321 0.044173 0.044643 0.044052 0.044707 0.044498 0.044435 0.044592 0.044415 0.043165 0.04451 0.044637 0.044783 0.04352 0.044327 0.044204 0.045226 0.041635 0.042849 0.044203 0.044217 0.044479 0.043221 0.044225 0.043051 0.044643 0.044877 0.044804 0.044369 0.042923 0.044795 0.044721 0.043537 0.043275 0.044652 0.043866 0.044023 0.044762 0.044633 0.042319 0.044552 0.043719 0.044099 0.044625 0.044599 0.044338 0.043916 0.043834 0.04422 0.044522 0.044745 0.04415 0.044155 0.044962 0.044624 0.044026 0.04477 0.044634 0.042937 0.044659 0.042334 0.043867 0.044465 0.044638 0.043549 0.044839 0.045088 0.044593 0.043996 0.044561 0.044844 0.04439 0.044298 0.04297 0.044635 0.044838 0.042431 0.044733
0.044012 0.042404 0.043784 0.043613 0.043866 0.044764 0.043686 0.043595 0.043818 0.04434 0.043816 0.043731 0.043991 0.043418 0.043056 0.043512 0.044203 0.04383 0.043859 0.043868 0.043874 0.043579 0.043603 0.043457 0.043922 0.043337 0.043984 0.043777 0.043716 0.043871 0.043695 0.04246 0.04379 0.043916 0.044059 0.042811 0.043609 0.043488 0.044498 0.040951 0.042149 0.043488 0.043501 0.043759 0.042517 0.043508 0.042347 0.043921 0.044152 0.04408 0.043651 0.042222 0.044071 0.043998 0.042828 0.042569 0.043931 0.043154 0.043308 0.044038 0.043912 0.041625 0.043832 0.043009 0.043384 0.043904 0.043879 0.04362 0.043203 0.043121 0.043504 0.043802 0.044021 0.043434 0.043439 0.044237 0.043902 0.043311 0.044046 0.043913 0.042236 0.043936 0.041642 0.043155 0.043746 0.043916 0.04284 0.044114 0.044361 0.043872 0.043281 0.04384 0.044121 0.043671 0.043581 0.042267 0.043914 0.044115 0.041737 0.044009
0.043284 0.041696 0.043059 0.04289 0.043138 0.044029 0.042961 0.042871 0.043091 0.043608 0.04309 0.043007 0.043263 0.042695 0.042338 0.04279 0.043473 0.043103 0.043133 0.043143 0.043148 0.042857 0.04288 0.042735 0.043195 0.042617 0.043256 0.043051 0.042992 0.043145 0.04297 0.04175 0.043064 0.04319 0.043331 0.042097 0.042886 0.042767 0.043765 0.04026 0.041443 0.042768 0.04278 0.043034 0.041807 0.042786 0.041639 0.043193 0.043422 0.043351 0.042927 0.041515 0.043341 0.04327 0.042114 0.041858 0.043205 0.042437 0.042587 0.04331 0.043186 0.040926 0.043106 0.042293 0.042663 0.043176 0.043153 0.042897 0.042483 0.042403 0.042783 0.043077 0.043292 0.042714 0.042718 0.043506 0.043175 0.04259 0.043318 0.043186 0.041529 0.043208 0.040944 0.042438 0.043021 0.043189 0.042126 0.043384 0.043629 0.043146 0.04256 0.043114 0.043392 0.042947 0.042859 0.041559 0.043188 0.043387 0.041037 0.043281
0.042551 0.040983 0.04233 0.042163 0.042406 0.043289 0.042232 0.042143 0.04236 0.042872 0.04236 0.042279 0.042531 0.041967 0.041616 0.042062 0.042738 0.042372 0.042402 0.042413 0.042418 0.042129 0.042153 0.042008 0.042463 0.041892 0.042523 0.04232 0.042263 0.042414 0.04224 0.041035 0.042333 0.042459 0.042598 0.041378 0.042157 0.042042 0.043027 0.039565 0.040732 0.042042 0.042053 0.042304 0.041092 0.042059 0.040925 0.042461 0.042687 0.042617 0.042198 0.040803 0.042607 0.042537 0.041395 0.041142 0.042475 0.041714 0.041861 0.042577 0.042455 0.040221 0.042376 0.041573 0.041937 0.042445 0.042423 0.042169 0.041759 0.041679 0.042057 0.042347 0.042558 0.041988 0.041991 0.042771 0.042443 0.041865 0.042585 0.042454 0.040817 0.042475 0.040241 0.041715 0.042291 0.042457 0.041407 0.042649 0.042892 0.042415 0.041835 0.042383 0.042659 0.042219 0.042132 0.040845 0.042457 0.042654 0.040331 0.042547
0.041814 0.040265 0.041596 0.041431 0.041669 0.042545 0.041498 0.041411 0.041624 0.042131 0.041625 0.041546 0.041794 0.041235 0.040889 0.041331 0.042 0.041636 0.041667 0.041679 0.041684 0.041398 0.041421 0.041277 0.041728 0.041163 0.041786 0.041585 0.04153 0.041679 0.041506 0.040315 0.041598 0.041723 0.041861 0.040654 0.041425 0.041312 0.042286 0.038864 0.040016 0.041313 0.041323 0.04157 0.040372 0.041327 0.040206 0.041725 0.041948 0.041879 0.041465 0.040086 0.041869 0.041801 0.040672 0.040422 0.04174 0.040988 0.041131 0.04184 0.04172 0.039512 0.041641 0.040848 0.041208 0.041709 0.041688 0.041437 0.041031 0.040951 0.041327 0.041612 0.041821 0.041258 0.041261 0.042032 0.041707 0.041136 0.041848 0.041718 0.040101 0.041739 0.039533 0.040988 0.041557 0.041722 0.040683 0.04191 0.042151 0.04168 0.041105 0.041648 0.041922 0.041486 0.041401 0.040127 0.041722 0.041916 0.039621 0.04181
0.041074 0.039543 0.040859 0.040695 0.040929 0.041798 0.040761 0.040676 0.040886 0.041387 0.040887 0.04081 0.041054 0.0405 0.040159 0.040596 0.041258 0.040897 0.040929 0.040941 0.040946 0.040663 0.040686 0.040543 0.040989 0.040431 0.041045 0.040847 0.040794 0.04094 0.040768 0.039591 0.04086 0.040985 0.04112 0.039927 0.040689 0.040578 0.041541 0.038159 0.039297 0.040579 0.040589 0.040832 0.039649 0.040593 0.039484 0.040985 0.041206 0.041138 0.040729 0.039366 0.041128 0.041061 0.039944 0.039697 0.041002 0.040257 0.040397 0.041099 0.040981 0.038798 0.040903 0.040119 0.040474 0.040969 0.040951 0.040702 0.040299 0.040219 0.040593 0.040875 0.04108 0.040525 0.040527 0.041289 0.040968 0.040403 0.041108 0.040979 0.03938 0.040999 0.038821 0.040258 0.040819 0.040983 0.039956 0.041168 0.041407 0.040942 0.040372 0.040909 0.041181 0.040749 0.040666 0.039405 0.040983 0.041176 0.038907 0.041069
0.040332 0.038818 0.040119 0.039957 0.040187 0.041049 0.040021 0.039938 0.040144 0.040641 0.040146 0.040071 0.040311 0.039762 0.039426 0.039859 0.040514 0.040156 0.040188 0.040202 0.040206 0.039925 0.039948 0.039806 0.040248 0.039696 0.040303 0.040107 0.040055 0.040199 0.040028 0.038865 0.04012 0.040244 0.040377 0.039197 0.039951 0.039842 0.040794 0.03745 0.038574 0.039844 0.039852 0.040092 0.038923 0.039855 0.038759 0.040243 0.040462 0.040394 0.039991 0.038643 0.040384 0.040318 0.039214 0.03897 0.040261 0.039524 0.039661 0.040357 0.04024 0.038082 0.040163 0.039388 0.039739 0.040228 0.04021 0.039964 0.039564 0.039485 0.039856 0.040135 0.040336 0.039789 0.03979 0.040545 0.040227 0.039667 0.040365 0.040237 0.038657 0.040256 0.038106 0.039525 0.04008 0.040241 0.039226 0.040424 0.040661 0.040201 0.039636 0.040169 0.040438 0.040011 0.039929 0.03868 0.040243 0.040433 0.038189 0.040326
0.039588 0.038092 0.039378 0.039218 0.039444 0.040299 0.03928 0.039198 0.039402 0.039894 0.039404 0.039331 0.039568 0.039023 0.038691 0.03912 0.039768 0.039414 0.039446 0.03946 0.039464 0.039186 0.039209 0.039067 0.039505 0.038959 0.039559 0.039365 0.039314 0.039457 0.039287 0.038137 0.039378 0.039501 0.039633 0.038465 0.039211 0.039104 0.040046 0.03674 0.03785 0.039106 0.039114 0.039351 0.038195 0.039116 0.038032 0.0395 0.039716 0.039649 0.039251 0.037917 0.039639 0.039574 0.038483 0.038241 0.039519 0.03879 0.038924 0.039612 0.039498 0.037363 0.039421 0.038655 0.039001 0.039485 0.039468 0.039224 0.038828 0.03875 0.039119 0.039394 0.039592 0.039052 0.039052 0.039799 0.039484 0.03893 0.039621 0.039494 0.037932 0.039513 0.037389 0.038791 0.039338 0.039498 0.038494 0.039678 0.039914 0.039459 0.038899 0.039426 0.039694 0.03927 0.03919 0.037954 0.0395 0.039689 0.03747 0.039582
0.038844 0.037364 0.038636 0.038478 0.0387 0.039548 0.038539 0.038458 0.038659 0.039147 0.038662 0.03859 0.038824 0.038284 0.037956 0.03838 0.039023 0.038671 0.038703 0.038718 0.038722 0.038447 0.038469 0.038328 0.038762 0.038222 0.038814 0.038622 0.038573 0.038714 0.038545 0.037408 0.038636 0.038759 0.038889 0.037732 0.03847 0.038366 0.039298 0.036027 0.037124 0.038368 0.038375 0.038609 0.037466 0.038377 0.037304 0.038756 0.03897 0.038904 0.03851 0.037191 0.038894 0.03883 0.03775 0.037512 0.038776 0.038055 0.038186 0.038868 0.038755 0.036643 0.038679 0.037922 0.038263 0.038741 0.038726 0.038484 0.038091 0.038014 0.03838 0.038652 0.038847 0.038314 0.038314 0.039052 0.03874 0.038193 0.038876 0.038751 0.037206 0.038769 0.03667 0.038055 0.038597 0.038755 0.037761 0.038932 0.039166 0.038717 0.038161 0.038684 0.038949 0.03853 0.038451 0.037226 0.038758 0.038944 0.036749 0.038838
0.0381 0.036637 0.037895 0.037739 0.037957 0.038798 0.037798 0.037718 0.037917 0.0384 0.03792 0.03785 0.03808 0.037545 0.037222 0.037641 0.038278 0.037929 0.037961 0.037977 0.03798 0.037708 0.03773 0.03759 0.03802 0.037485 0.038071 0.037881 0.037833 0.037972 0.037804 0.036679 0.037894 0.038016 0.038145 0.037 0.037731 0.037628 0.03855 0.035315 0.036399 0.037631 0.037637 0.037868 0.036737 0.037638 0.036576 0.038013 0.038225 0.03816 0.03777 0.036465 0.038149 0.038087 0.037018 0.036782 0.038034 0.03732 0.037448 0.038124 0.038013 0.035923 0.037937 0.037188 0.037526 0.037999 0.037985 0.037745 0.037355 0.037278 0.037642 0.03791 0.038103 0.037576 0.037576 0.038307 0.037998 0.037456 0.038133 0.038008 0.03648 0.038025 0.035952 0.03732 0.037856 0.038013 0.037029 0.038187 0.038419 0.037975 0.037424 0.037942 0.038205 0.03779 0.037712 0.036499 0.038016 0.0382 0.036029 0.038094
0.037359 0.035911 0.037156 0.037001 0.037216 0.03805 0.037059 0.036981 0.037177 0.037655 0.03718 0.037111 0.037339 0.036808 0.036489 0.036904 0.037534 0.037188 0.037221 0.037237 0.03724 0.036971 0.036992 0.036853 0.037279 0.036749 0.037329 0.037141 0.037094 0.037231 0.037065 0.035952 0.037154 0.037276 0.037403 0.03627 0.036993 0.036892 0.037804 0.034603 0.035675 0.036895 0.0369 0.037129 0.03601 0.036901 0.03585 0.037272 0.037482 0.037417 0.037032 0.03574 0.037407 0.037345 0.036288 0.036054 0.037294 0.036586 0.036712 0.037382 0.037272 0.035205 0.037197 0.036457 0.03679 0.037258 0.037245 0.037007 0.036621 0.036544 0.036906 0.037171 0.037361 0.03684 0.03684 0.037563 0.037257 0.03672 0.037391 0.037267 0.035755 0.037284 0.035234 0.036587 0.037117 0.037272 0.036298 0.037444 0.037674 0.037234 0.036689 0.037202 0.037463 0.037051 0.036975 0.035773 0.037275 0.037458 0.035309 0.037352
0.03662 0.035187 0.036419 0.036266 0.036478 0.037305 0.036323 0.036246 0.036439 0.036914 0.036443 0.036376 0.0366 0.036074 0.035758 0.03617 0.036794 0.036451 0.036484 0.0365 0.036503 0.036236 0.036257 0.03612 0.036541 0.036017 0.03659 0.036404 0.036358 0.036494 0.036329 0.035227 0.036417 0.036538 0.036664 0.035542 0.036258 0.036158 0.037062 0.033893 0.034953 0.036161 0.036166 0.036392 0.035285 0.036167 0.035126 0.036534 0.036742 0.036678 0.036296 0.035018 0.036667 0.036607 0.03556 0.035328 0.036557 0.035856 0.035979 0.036643 0.036535 0.034488 0.03646 0.035727 0.036057 0.03652 0.036507 0.036272 0.035889 0.035813 0.036172 0.036434 0.036622 0.036107 0.036106 0.036823 0.036519 0.035988 0.036652 0.036529 0.035033 0.036546 0.034518 0.035856 0.03638 0.036534 0.03557 0.036704 0.036933 0.036497 0.035956 0.036464 0.036723 0.036316 0.03624 0.03505 0.036538 0.036719 0.034592 0.036613
0.035885 0.034467 0.035687 0.035535 0.035744 0.036565 0.035591 0.035514 0.035706 0.036176 0.03571 0.035644 0.035865 0.035344 0.035032 0.035439 0.036058 0.035717 0.03575 0.035767 0.03577 0.035505 0.035526 0.03539 0.035807 0.035288 0.035856 0.035671 0.035626 0.03576 0.035597 0.034506 0.035684 0.035804 0.035929 0.034817 0.035526 0.035428 0.036323 0.033186 0.034235 0.035432 0.035436 0.03566 0.034563 0.035436 0.034406 0.0358 0.036006 0.035942 0.035565 0.034299 0.035932 0.035872 0.034835 0.034606 0.035823 0.035129 0.03525 0.035908 0.035801 0.033775 0.035727 0.035001 0.035328 0.035786 0.035774 0.035541 0.035161 0.035086 0.035442 0.035701 0.035886 0.035377 0.035376 0.036086 0.035785 0.035259 0.035917 0.035795 0.034314 0.035811 0.033805 0.035129 0.035648 0.0358 0.034846 0.035968 0.036195 0.035764 0.035228 0.035731 0.035988 0.035584 0.03551 0.03433 0.035804 0.035984 0.033878 0.035878
0.035155 0.033751 0.034959 0.034809 0.035015 0.035829 0.034864 0.034788 0.034978 0.035444 0.034982 0.034916 0.035136 0.034619 0.03431 0.034714 0.035327 0.034989 0.035022 0.035039 0.035041 0.034779 0.0348 0.034664 0.035078 0.034564 0.035126 0.034943 0.034899 0.035032 0.034869 0.033789 0.034956 0.035076 0.035198 0.034098 0.0348 0.034703 0.035589 0.032484 0.033521 0.034707 0.034711 0.034932 0.033846 0.034711 0.03369 0.035071 0.035275 0.035212 0.034838 0.033585 0.035202 0.035142 0.034116 0.033889 0.035094 0.034406 0.034526 0.035178 0.035072 0.033065 0.034999 0.03428 0.034603 0.035057 0.035046 0.034814 0.034438 0.034363 0.034716 0.034973 0.035157 0.034653 0.034651 0.035354 0.035056 0.034535 0.035187 0.035067 0.033599 0.035082 0.033096 0.034407 0.03492 0.035071 0.034126 0.035238 0.035462 0.035035 0.034504 0.035003 0.035257 0.034857 0.034784 0.033615 0.035075 0.035253 0.033168 0.035148
0.034432 0.033041 0.034237 0.034088 0.034293 0.0351 0.034143 0.034068 0.034255 0.034717 0.03426 0.034195 0.034412 0.0339 0.033594 0.033994 0.034602 0.034267 0.034299 0.034317 0.034319 0.034059 0.03408 0.033945 0.034356 0.033846 0.034402 0.034221 0.034178 0.034309 0.034148 0.033078 0.034234 0.034353 0.034474 0.033384 0.034079 0.033984 0.034862 0.031786 0.032813 0.033987 0.033991 0.03421 0.033135 0.033991 0.03298 0.034348 0.03455 0.034488 0.034117 0.032876 0.034477 0.034419 0.033402 0.033177 0.034371 0.03369 0.033808 0.034455 0.034349 0.032362 0.034277 0.033565 0.033885 0.034334 0.034323 0.034094 0.033721 0.033647 0.033997 0.034251 0.034433 0.033934 0.033932 0.034629 0.034334 0.033817 0.034463 0.034344 0.03289 0.034359 0.032393 0.03369 0.034199 0.034348 0.033412 0.034513 0.034736 0.034313 0.033786 0.03428 0.034533 0.034136 0.034064 0.032906 0.034353 0.034529 0.032463 0.034425
0.033715 0.032337 0.033522 0.033375 0.033577 0.034377 0.033429 0.033355 0.03354 0.033998 0.033545 0.033481 0.033696 0.033188 0.032885 0.033281 0.033883 0.033552 0.033584 0.033601 0.033603 0.033346 0.033366 0.033233 0.03364 0.033135 0.033686 0.033506 0.033464 0.033594 0.033434 0.032374 0.03352 0.033637 0.033757 0.032677 0.033366 0.033272 0.034141 0.031095 0.032111 0.033275 0.033279 0.033496 0.03243 0.033279 0.032277 0.033632 0.033832 0.03377 0.033404 0.032174 0.03376 0.033702 0.032694 0.032472 0.033655 0.03298 0.033097 0.033738 0.033633 0.031665 0.033562 0.032856 0.033173 0.033618 0.033608 0.03338 0.03301 0.032937 0.033284 0.033536 0.033716 0.033222 0.03322 0.03391 0.033618 0.033106 0.033746 0.033628 0.032188 0.033643 0.031696 0.03298 0.033484 0.033632 0.032704 0.033796 0.034016 0.033597 0.033075 0.033565 0.033815 0.033422 0.03335 0.032203 0.033637 0.033811 0.031765 0.033708
0.033006 0.031641 0.032815 0.032669 0.03287 0.033663 0.032723 0.032649 0.032833 0.033287 0.032837 0.032774 0.032987 0.032483 0.032183 0.032576 0.033173 0.032844 0.032876 0.032893 0.032896 0.03264 0.032661 0.032528 0.032932 0.032431 0.032978 0.032799 0.032757 0.032886 0.032728 0.031677 0.032813 0.032929 0.033048 0.031977 0.03266 0.032567 0.033429 0.03041 0.031417 0.03257 0.032574 0.032789 0.031733 0.032574 0.031581 0.032924 0.033122 0.033061 0.032698 0.031479 0.033051 0.032994 0.031995 0.031774 0.032947 0.032278 0.032394 0.033029 0.032925 0.030975 0.032854 0.032155 0.032469 0.032911 0.0329 0.032675 0.032308 0.032235 0.032579 0.032829 0.033007 0.032517 0.032516 0.0332 0.03291 0.032402 0.033037 0.03292 0.031493 0.032935 0.031006 0.032278 0.032777 0.032924 0.032005 0.033086 0.033305 0.032889 0.032372 0.032858 0.033106 0.032716 0.032645 0.031508 0.032929 0.033102 0.031074 0.032999
0.032306 0.030953 0.032117 0.031972 0.032171 0.032957 0.032025 0.031952 0.032135 0.032585 0.032139 0.032076 0.032288 0.031788 0.031491 0.03188 0.032472 0.032146 0.032178 0.032194 0.032197 0.031943 0.031964 0.031833 0.032232 0.031736 0.032278 0.032101 0.032059 0.032187 0.03203 0.030989 0.032114 0.03223 0.032348 0.031287 0.031963 0.031871 0.032725 0.029734 0.030732 0.031874 0.031878 0.032091 0.031045 0.031878 0.030894 0.032225 0.032421 0.032361 0.032 0.030793 0.032351 0.032294 0.031304 0.031085 0.032247 0.031584 0.031699 0.032329 0.032226 0.030293 0.032156 0.031463 0.031774 0.032212 0.032201 0.031977 0.031614 0.031542 0.031883 0.032131 0.032308 0.031822 0.03182 0.032499 0.032211 0.031708 0.032337 0.032221 0.030807 0.032236 0.030324 0.031585 0.03208 0.032225 0.031314 0.032386 0.032603 0.03219 0.031678 0.032159 0.032405 0.032019 0.031948 0.030821 0.032229 0.032401 0.030392 0.0323
0.031616 0.030275 0.031428 0.031284 0.031483 0.032261 0.031337 0.031265 0.031446 0.031892 0.03145 0.031388 0.031598 0.031103 0.030808 0.031194 0.03178 0.031457 0.031488 0.031505 0.031507 0.031256 0.031276 0.031147 0.031543 0.031051 0.031588 0.031413 0.031371 0.031498 0.031343 0.03031 0.031426 0.03154 0.031657 0.030605 0.031276 0.031184 0.032032 0.029067 0.030055 0.031187 0.031191 0.031402 0.030365 0.031191 0.030216 0.031536 0.03173 0.03167 0.031313 0.030116 0.031661 0.031604 0.030622 0.030406 0.031557 0.0309 0.031015 0.031638 0.031536 0.029621 0.031467 0.03078 0.031088 0.031522 0.031511 0.03129 0.03093 0.030859 0.031196 0.031442 0.031617 0.031135 0.031134 0.031807 0.031521 0.031023 0.031646 0.031531 0.030129 0.031546 0.029651 0.0309 0.031391 0.031535 0.030632 0.031695 0.03191 0.031501 0.030993 0.03147 0.031714 0.031331 0.031261 0.030144 0.03154 0.03171 0.029718 0.03161
0.030936 0.029606 0.03075 0.030607 0.030804 0.031576 0.03066 0.030588 0.030768 0.03121 0.030772 0.030709 0.030918 0.030428 0.030135 0.030517 0.031099 0.030779 0.03081 0.030825 0.030828 0.030579 0.030599 0.030471 0.030863 0.030375 0.030909 0.030735 0.030693 0.030819 0.030665 0.029642 0.030748 0.03086 0.030977 0.029934 0.030599 0.030507 0.031348 0.02841 0.029389 0.03051 0.030515 0.030724 0.029696 0.030515 0.029548 0.030856 0.03105 0.03099 0.030635 0.029449 0.03098 0.030924 0.029951 0.029736 0.030878 0.030226 0.03034 0.030958 0.030857 0.028958 0.030788 0.030107 0.030412 0.030843 0.030832 0.030613 0.030256 0.030185 0.03052 0.030763 0.030938 0.030459 0.030458 0.031125 0.030842 0.030348 0.030966 0.030852 0.029462 0.030867 0.028988 0.030226 0.030713 0.030856 0.02996 0.031015 0.031228 0.030822 0.030319 0.030791 0.031033 0.030653 0.030583 0.029477 0.03086 0.031029 0.029055 0.03093
0.030267 0.028948 0.030082 0.029941 0.030137 0.030901 0.029994 0.029922 0.030101 0.030539 0.030104 0.030042 0.030249 0.029763 0.029473 0.029852 0.030428 0.030111 0.030142 0.030157 0.030159 0.029913 0.029933 0.029806 0.030195 0.029711 0.03024 0.030068 0.030026 0.030151 0.029999 0.028984 0.03008 0.030192 0.030308 0.029273 0.029933 0.029841 0.030675 0.027763 0.028733 0.029844 0.029849 0.030057 0.029037 0.029849 0.028891 0.030188 0.03038 0.030321 0.029969 0.028792 0.030311 0.030255 0.02929 0.029077 0.030209 0.029563 0.029676 0.030289 0.030189 0.028306 0.03012 0.029444 0.029748 0.030175 0.030163 0.029946 0.029593 0.029523 0.029854 0.030096 0.030269 0.029794 0.029793 0.030455 0.030174 0.029684 0.030297 0.030184 0.028806 0.030199 0.028335 0.029563 0.030046 0.030188 0.0293 0.030346 0.030556 0.030154 0.029655 0.030124 0.030363 0.029986 0.029917 0.028821 0.030191 0.030359 0.028402 0.030261
0.02961 0.028302 0.029426 0.029286 0.029481 0.030238 0.029339 0.029267 0.029445 0.02988 0.029448 0.029386 0.029592 0.029111 0.028822 0.029198 0.029769 0.029456 0.029485 0.0295 0.029502 0.029258 0.029278 0.029152 0.029538 0.029058 0.029583 0.029412 0.02937 0.029494 0.029344 0.028337 0.029425 0.029535 0.02965 0.028624 0.029278 0.029187 0.030014 0.027127 0.028088 0.02919 0.029195 0.029401 0.02839 0.029195 0.028246 0.029532 0.029722 0.029663 0.029314 0.028147 0.029654 0.029598 0.028641 0.02843 0.029551 0.028911 0.029024 0.029632 0.029532 0.027666 0.029464 0.028793 0.029095 0.029519 0.029506 0.029291 0.028941 0.028872 0.029199 0.02944 0.029612 0.02914 0.02914 0.029796 0.029518 0.029031 0.029639 0.029527 0.028161 0.029542 0.027694 0.028911 0.02939 0.029531 0.02865 0.029688 0.029897 0.029497 0.029003 0.029468 0.029704 0.029331 0.029262 0.028176 0.029534 0.0297 0.02776 0.029604
0.028965 0.027667 0.028782 0.028643 0.028838 0.029587 0.028696 0.028625 0.028801 0.029232 0.028804 0.028742 0.028947 0.028471 0.028183 0.028556 0.029123 0.028812 0.028841 0.028855 0.028857 0.028615 0.028635 0.028511 0.028893 0.028417 0.028938 0.028769 0.028727 0.02885 0.028701 0.027703 0.028781 0.02889 0.029004 0.027987 0.028636 0.028545 0.029366 0.026503 0.027456 0.028547 0.028552 0.028758 0.027755 0.028553 0.027612 0.028887 0.029076 0.029018 0.028671 0.027514 0.029009 0.028953 0.028004 0.027794 0.028906 0.028271 0.028384 0.028986 0.028887 0.027037 0.028819 0.028154 0.028454 0.028874 0.028861 0.028648 0.028302 0.028233 0.028557 0.028795 0.028967 0.028498 0.028498 0.029149 0.028873 0.028391 0.028993 0.028883 0.027527 0.028898 0.027064 0.028271 0.028747 0.028886 0.028013 0.029043 0.029249 0.028853 0.028363 0.028823 0.029058 0.028688 0.028619 0.027543 0.028889 0.029054 0.02713 0.028959
0.028332 0.027044 0.02815 0.028012 0.028207 0.028949 0.028065 0.027995 0.02817 0.028597 0.028173 0.02811 0.028314 0.027843 0.027557 0.027927 0.028488 0.028181 0.028209 0.028222 0.028225 0.027985 0.028005 0.027882 0.02826 0.027789 0.028306 0.028138 0.028096 0.028218 0.028071 0.027081 0.02815 0.028257 0.028371 0.027363 0.028006 0.027915 0.028729 0.025891 0.026836 0.027917 0.027923 0.028127 0.027132 0.027924 0.026991 0.028255 0.028443 0.028385 0.02804 0.026894 0.028376 0.02832 0.027379 0.027171 0.028273 0.027643 0.027757 0.028353 0.028254 0.02642 0.028188 0.027528 0.027825 0.028242 0.028229 0.028018 0.027675 0.027607 0.027927 0.028164 0.028335 0.027869 0.027869 0.028515 0.028242 0.027763 0.02836 0.028251 0.026907 0.028266 0.026446 0.027644 0.028116 0.028254 0.027388 0.02841 0.028614 0.028221 0.027736 0.028192 0.028424 0.028057 0.027989 0.026923 0.028257 0.02842 0.026513 0.028327
0.027712 0.026435 0.027532 0.027395 0.027589 0.028323 0.027448 0.027377 0.027552 0.027975 0.027554 0.027491 0.027695 0.027228 0.026944 0.02731 0.027867 0.027562 0.02759 0.027602 0.027605 0.027368 0.027387 0.027266 0.027641 0.027173 0.027687 0.02752 0.027477 0.027599 0.027454 0.026472 0.027532 0.027638 0.027751 0.026751 0.027388 0.027298 0.028106 0.025291 0.026228 0.027299 0.027306 0.027509 0.026522 0.027308 0.026382 0.027636 0.027822 0.027765 0.027423 0.026286 0.027756 0.0277 0.026766 0.026561 0.027653 0.027029 0.027142 0.027733 0.027634 0.025816 0.027569 0.026914 0.027209 0.027623 0.027609 0.0274 0.027061 0.026994 0.02731 0.027545 0.027716 0.027252 0.027253 0.027893 0.027623 0.027148 0.02774 0.027631 0.026298 0.027647 0.025841 0.027029 0.027498 0.027635 0.026776 0.02779 0.027992 0.027601 0.027122 0.027573 0.027803 0.02744 0.027371 0.026315 0.027637 0.027799 0.025908 0.027707
0.027105 0.025838 0.026926 0.02679 0.026984 0.027711 0.026844 0.026773 0.026948 0.027367 0.026949 0.026886 0.027088 0.026626 0.026344 0.026707 0.027259 0.026957 0.026984 0.026996 0.026999 0.026763 0.026782 0.026663 0.027034 0.02657 0.027081 0.026916 0.026872 0.026993 0.02685 0.025875 0.026927 0.027031 0.027144 0.026152 0.026784 0.026693 0.027496 0.024705 0.025634 0.026695 0.026702 0.026903 0.025924 0.026704 0.025787 0.027031 0.027215 0.027158 0.026818 0.025691 0.02715 0.027094 0.026167 0.025964 0.027046 0.026427 0.026541 0.027126 0.027028 0.025226 0.026963 0.026313 0.026606 0.027018 0.027003 0.026796 0.02646 0.026394 0.026706 0.026939 0.027109 0.026649 0.02665 0.027285 0.027017 0.026546 0.027133 0.027026 0.025703 0.027042 0.025249 0.026428 0.026893 0.027029 0.026177 0.027183 0.027383 0.026995 0.02652 0.026968 0.027195 0.026835 0.026767 0.025721 0.02703 0.027191 0.025316 0.027101
0.026512 0.025255 0.026334 0.026199 0.026393 0.027112 0.026253 0.026183 0.026356 0.026771 0.026357 0.026293 0.026495 0.026038 0.025757 0.026117 0.026664 0.026366 0.026392 0.026402 0.026406 0.026172 0.026191 0.026073 0.026441 0.025981 0.026488 0.026324 0.02628 0.026401 0.026259 0.025292 0.026335 0.026438 0.02655 0.025567 0.026194 0.026103 0.026899 0.024132 0.025053 0.026104 0.026111 0.026312 0.02534 0.026114 0.025205 0.026438 0.026621 0.026565 0.026227 0.025109 0.026556 0.026501 0.025582 0.02538 0.026452 0.025839 0.025953 0.026533 0.026435 0.024648 0.02637 0.025726 0.026017 0.026425 0.02641 0.026204 0.025872 0.025807 0.026115 0.026347 0.026517 0.026059 0.02606 0.02669 0.026424 0.025958 0.026539 0.026433 0.025121 0.02645 0.02467 0.02584 0.026301 0.026436 0.025591 0.02659 0.026788 0.026403 0.025932 0.026376 0.0266 0.026244 0.026175 0.02514 0.026437 0.026596 0.024737 0.026508
0.025932 0.024685 0.025755 0.025621 0.025815 0.026526 0.025676 0.025606 0.025778 0.02619 0.025778 0.025715 0.025915 0.025463 0.025184 0.025541 0.026083 0.025788 0.025813 0.025822 0.025826 0.025595 0.025614 0.025497 0.025862 0.025405 0.025909 0.025747 0.025702 0.025822 0.025682 0.024723 0.025757 0.025858 0.02597 0.024995 0.025617 0.025525 0.026315 0.023572 0.024485 0.025526 0.025534 0.025734 0.02477 0.025538 0.024636 0.025859 0.026041 0.025985 0.025649 0.024541 0.025977 0.025921 0.02501 0.024809 0.025872 0.025264 0.025379 0.025953 0.025855 0.024084 0.025792 0.025152 0.025441 0.025846 0.02583 0.025627 0.025298 0.025234 0.025537 0.025768 0.025937 0.025482 0.025484 0.026109 0.025845 0.025383 0.025959 0.025854 0.024553 0.025871 0.024105 0.025265 0.025723 0.025857 0.025019 0.02601 0.026206 0.025823 0.025358 0.025797 0.026019 0.025666 0.025598 0.024572 0.025857 0.026015 0.024172 0.025929
0.025366 0.024128 0.02519 0.025057 0.025251 0.025954 0.025112 0.025042 0.025214 0.025622 0.025214 0.025149 0.02535 0.024902 0.024625 0.024978 0.025515 0.025223 0.025247 0.025256 0.02526 0.025031 0.02505 0.024935 0.025296 0.024843 0.025343 0.025182 0.025137 0.025257 0.025118 0.024167 0.025193 0.025292 0.025403 0.024437 0.025053 0.024962 0.025746 0.023026 0.023931 0.024962 0.024971 0.025169 0.024213 0.024975 0.024081 0.025294 0.025474 0.025419 0.025085 0.023987 0.025411 0.025355 0.024451 0.024252 0.025305 0.024703 0.024818 0.025386 0.025289 0.023533 0.025226 0.024592 0.024879 0.025281 0.025264 0.025063 0.024738 0.024674 0.024974 0.025203 0.025372 0.024919 0.024922 0.025541 0.02528 0.024822 0.025393 0.025288 0.023998 0.025306 0.023553 0.024704 0.025159 0.025291 0.02446 0.025444 0.025638 0.025258 0.024797 0.025232 0.025452 0.025102 0.025033 0.024018 0.025291 0.025447 0.02362 0.025363
0.024813 0.023586 0.024638 0.024507 0.0247 0.025396 0.024562 0.024492 0.024663 0.025067 0.024663 0.024598 0.024797 0.024355 0.024079 0.024429 0.024961 0.024672 0.024696 0.024703 0.024707 0.024481 0.024499 0.024386 0.024744 0.024295 0.024792 0.024632 0.024586 0.024705 0.024569 0.023625 0.024642 0.02474 0.02485 0.023893 0.024503 0.024412 0.025189 0.022493 0.023391 0.024412 0.024421 0.024618 0.02367 0.024426 0.02354 0.024743 0.024922 0.024866 0.024535 0.023446 0.024858 0.024803 0.023906 0.023709 0.024752 0.024156 0.024271 0.024834 0.024737 0.022996 0.024675 0.024045 0.02433 0.02473 0.024712 0.024512 0.024191 0.024128 0.024424 0.024652 0.02482 0.02437 0.024373 0.024987 0.024729 0.024274 0.02484 0.024737 0.023457 0.024754 0.023014 0.024156 0.024608 0.024739 0.023915 0.024892 0.025083 0.024706 0.02425 0.024681 0.024898 0.024551 0.024483 0.023478 0.024738 0.024893 0.023082 0.024811
0.024274 0.023057 0.0241 0.02397 0.024163 0.024851 0.024025 0.023956 0.024126 0.024526 0.024125 0.02406 0.024259 0.023821 0.023546 0.023893 0.024421 0.024135 0.024158 0.024164 0.024169 0.023944 0.023962 0.023851 0.024205 0.02376 0.024253 0.024095 0.024049 0.024167 0.024032 0.023097 0.024105 0.024201 0.024311 0.023362 0.023967 0.023875 0.024647 0.021974 0.022864 0.023875 0.023885 0.024081 0.023141 0.02389 0.023012 0.024205 0.024382 0.024327 0.023998 0.022919 0.02432 0.024264 0.023375 0.02318 0.024212 0.023622 0.023738 0.024295 0.024198 0.022473 0.024137 0.023512 0.023795 0.024192 0.024173 0.023976 0.023658 0.023596 0.023887 0.024114 0.024282 0.023834 0.023837 0.024447 0.024191 0.02374 0.024301 0.024199 0.02293 0.024217 0.02249 0.023622 0.024071 0.024201 0.023384 0.024353 0.024542 0.024168 0.023717 0.024143 0.024357 0.024014 0.023946 0.022951 0.024199 0.024353 0.022557 0.024273
0.023749 0.022541 0.023576 0.023447 0.02364 0.02432 0.023503 0.023433 0.023603 0.023999 0.023601 0.023536 0.023734 0.023301 0.023028 0.023371 0.023894 0.023612 0.023633 0.023639 0.023643 0.023421 0.023439 0.023329 0.02368 0.023239 0.023729 0.023572 0.023525 0.023642 0.02351 0.022582 0.023581 0.023676 0.023785 0.022844 0.023444 0.023352 0.024118 0.021469 0.022351 0.023352 0.023362 0.023557 0.022625 0.023368 0.022498 0.02368 0.023856 0.023802 0.023475 0.022405 0.023795 0.023739 0.022857 0.022664 0.023687 0.023101 0.023218 0.023769 0.023673 0.021964 0.023612 0.022992 0.023274 0.023667 0.023647 0.023452 0.023138 0.023077 0.023364 0.02359 0.023757 0.023312 0.023316 0.02392 0.023666 0.023219 0.023775 0.023674 0.022416 0.023692 0.021979 0.023102 0.023547 0.023676 0.022866 0.023828 0.024015 0.023643 0.023197 0.023619 0.023831 0.023491 0.023423 0.022438 0.023674 0.023826 0.022047 0.023748
0.023237 0.022039 0.023065 0.022937 0.02313 0.023803 0.022993 0.022924 0.023093 0.023485 0.023091 0.023025 0.023222 0.022794 0.022523 0.022863 0.02338 0.023101 0.023122 0.023127 0.023132 0.022911 0.02293 0.022821 0.023169 0.022731 0.023218 0.023062 0.023014 0.023131 0.023001 0.022081 0.023071 0.023164 0.023273 0.022341 0.022935 0.022843 0.023602 0.020977 0.021852 0.022842 0.022853 0.023047 0.022122 0.02286 0.021998 0.02317 0.023344 0.02329 0.022966 0.021905 0.023283 0.023227 0.022353 0.022161 0.023174 0.022595 0.022711 0.023257 0.023161 0.021468 0.023101 0.022486 0.022766 0.023156 0.023136 0.022943 0.022632 0.022572 0.022855 0.023079 0.023246 0.022803 0.022808 0.023407 0.023155 0.022712 0.023263 0.023163 0.021915 0.023182 0.021481 0.022595 0.023037 0.023165 0.022362 0.023316 0.023501 0.023132 0.022691 0.023109 0.023318 0.022981 0.022913 0.021938 0.023162 0.023313 0.021549 0.023237
0.022738 0.02155 0.022568 0.022441 0.022634 0.023298 0.022497 0.022428 0.022596 0.022985 0.022593 0.022527 0.022724 0.022301 0.022031 0.022368 0.02288 0.022605 0.022625 0.022628 0.022633 0.022415 0.022433 0.022326 0.02267 0.022237 0.02272 0.022566 0.022517 0.022634 0.022505 0.021593 0.022574 0.022666 0.022774 0.02185 0.022439 0.022347 0.0231 0.020499 0.021365 0.022346 0.022357 0.02255 0.021633 0.022365 0.02151 0.022672 0.022845 0.022791 0.022469 0.021418 0.022785 0.022729 0.021862 0.021672 0.022675 0.022101 0.022218 0.022759 0.022663 0.020985 0.022604 0.021994 0.022272 0.022659 0.022637 0.022446 0.022139 0.02208 0.022359 0.022581 0.022748 0.022308 0.022313 0.022906 0.022658 0.022219 0.022764 0.022665 0.021428 0.022684 0.020997 0.022102 0.02254 0.022667 0.021871 0.022818 0.023 0.022634 0.022198 0.022611 0.022818 0.022484 0.022416 0.021452 0.022663 0.022813 0.021065 0.022738
0.022253 0.021075 0.022083 0.021957 0.02215 0.022807 0.022014 0.021945 0.022113 0.022497 0.022109 0.022042 0.022238 0.021821 0.021552 0.021885 0.022393 0.022121 0.02214 0.022142 0.022148 0.021932 0.02195 0.021845 0.022185 0.021755 0.022235 0.022082 0.022033 0.022149 0.022022 0.021118 0.02209 0.02218 0.022288 0.021373 0.021956 0.021864 0.022611 0.020034 0.020892 0.021863 0.021875 0.022066 0.021157 0.021882 0.021036 0.022187 0.022359 0.022306 0.021986 0.020945 0.022299 0.022243 0.021384 0.021196 0.022189 0.021621 0.021738 0.022273 0.022177 0.020515 0.022119 0.021514 0.02179 0.022174 0.022152 0.021963 0.02166 0.021601 0.021876 0.022097 0.022263 0.021825 0.021831 0.022419 0.022173 0.021738 0.022278 0.02218 0.020955 0.0222 0.020526 0.021621 0.022057 0.022182 0.021393 0.022333 0.022512 0.022149 0.021718 0.022127 0.022331 0.022001 0.021933 0.020979 0.022178 0.022326 0.020595 0.022253
0.02178 0.020612 0.021611 0.021487 0.02168 0.022328 0.021544 0.021475 0.021642 0.022022 0.021638 0.021571 0.021766 0.021353 0.021086 0.021416 0.021919 0.02165 0.021668 0.021669 0.021675 0.021462 0.021479 0.021376 0.021713 0.021287 0.021763 0.021611 0.021562 0.021677 0.021552 0.020656 0.021619 0.021708 0.021814 0.020908 0.021486 0.021394 0.022134 0.019582 0.020432 0.021392 0.021405 0.021595 0.020694 0.021413 0.020575 0.021716 0.021886 0.021833 0.021516 0.020484 0.021827 0.021771 0.020919 0.020733 0.021716 0.021153 0.021271 0.0218 0.021705 0.020059 0.021647 0.021047 0.021321 0.021702 0.021679 0.021492 0.021193 0.021135 0.021406 0.021625 0.021791 0.021356 0.021362 0.021945 0.021701 0.02127 0.021805 0.021708 0.020494 0.021728 0.020067 0.021154 0.021586 0.02171 0.020928 0.02186 0.022037 0.021677 0.021251 0.021655 0.021857 0.02153 0.021462 0.020519 0.021705 0.021852 0.020137 0.021781
0.02132 0.020162 0.021152 0.021029 0.021222 0.021862 0.021086 0.021018 0.021184 0.02156 0.021179 0.021111 0.021306 0.020898 0.020633 0.020959 0.021457 0.021191 0.021209 0.021209 0.021215 0.021004 0.021021 0.02092 0.021253 0.020831 0.021303 0.021153 0.021103 0.021218 0.021094 0.020207 0.021161 0.021248 0.021354 0.020456 0.021029 0.020936 0.021671 0.019142 0.019984 0.020934 0.020947 0.021137 0.020244 0.020956 0.020127 0.021256 0.021425 0.021372 0.021058 0.020036 0.021366 0.021311 0.020467 0.020283 0.021255 0.020698 0.020816 0.02134 0.021245 0.019615 0.021188 0.020593 0.020865 0.021243 0.021219 0.021034 0.020738 0.020682 0.020948 0.021166 0.021331 0.020899 0.020906 0.021483 0.021242 0.020815 0.021345 0.021249 0.020045 0.021269 0.019622 0.020699 0.021127 0.02125 0.020476 0.0214 0.021575 0.021217 0.020796 0.021197 0.021395 0.021072 0.021004 0.020071 0.021245 0.02139 0.019692 0.021321
0.020872 0.019725 0.020705 0.020583 0.020776 0.021408 0.020641 0.020573 0.020738 0.02111 0.020732 0.020665 0.020858 0.020455 0.020192 0.020515 0.021007 0.020745 0.020762 0.020761 0.020767 0.020558 0.020576 0.020476 0.020805 0.020387 0.020856 0.020707 0.020657 0.020771 0.020649 0.01977 0.020715 0.0208 0.020905 0.020017 0.020584 0.020491 0.021219 0.018715 0.019549 0.020489 0.020502 0.020691 0.019806 0.020512 0.01969 0.020809 0.020977 0.020924 0.020612 0.0196 0.020919 0.020863 0.020027 0.019845 0.020807 0.020256 0.020374 0.020891 0.020797 0.019183 0.020741 0.020151 0.020421 0.020796 0.020771 0.020589 0.020296 0.020241 0.020503 0.020719 0.020884 0.020455 0.020461 0.021034 0.020795 0.020372 0.020896 0.020802 0.019609 0.020822 0.019189 0.020256 0.020681 0.020803 0.020036 0.020952 0.021124 0.02077 0.020354 0.02075 0.020946 0.020626 0.020558 0.019636 0.020797 0.020941 0.019259 0.020874
0.020436 0.019299 0.020271 0.020149 0.020342 0.020966 0.020207 0.020139 0.020303 0.020672 0.020298 0.02023 0.020422 0.020025 0.019762 0.020083 0.02057 0.020311 0.020327 0.020325 0.020331 0.020125 0.020142 0.020044 0.020369 0.019956 0.020421 0.020274 0.020223 0.020336 0.020216 0.019345 0.02028 0.020364 0.020469 0.019589 0.020151 0.020058 0.020779 0.0183 0.019126 0.020055 0.020069 0.020256 0.019379 0.020079 0.019266 0.020374 0.02054 0.020488 0.020178 0.019176 0.020483 0.020427 0.019599 0.019418 0.020371 0.019825 0.019944 0.020455 0.020361 0.018763 0.020306 0.019722 0.01999 0.020361 0.020335 0.020155 0.019866 0.019811 0.020069 0.020284 0.020448 0.020022 0.020029 0.020596 0.02036 0.019941 0.02046 0.020367 0.019185 0.020387 0.018768 0.019826 0.020247 0.020367 0.019608 0.020516 0.020686 0.020334 0.019924 0.020315 0.020508 0.020192 0.020125 0.019213 0.020361 0.020503 0.018838 0.020438
0.020011 0.018885 0.019847 0.019727 0.019919 0.020536 0.019786 0.019718 0.019881 0.020245 0.019875 0.019806 0.019998 0.019605 0.019345 0.019662 0.020144 0.019888 0.019903 0.019901 0.019907 0.019703 0.01972 0.019623 0.019945 0.019536 0.019997 0.019851 0.0198 0.019912 0.019794 0.018931 0.019858 0.01994 0.020044 0.019173 0.019729 0.019636 0.020351 0.017897 0.018715 0.019633 0.019648 0.019834 0.018965 0.019659 0.018854 0.019951 0.020115 0.020064 0.019756 0.018764 0.020058 0.020003 0.019183 0.019004 0.019946 0.019406 0.019525 0.020031 0.019937 0.018356 0.019882 0.019303 0.019569 0.019938 0.019911 0.019733 0.019448 0.019394 0.019648 0.019861 0.020025 0.019601 0.019609 0.02017 0.019936 0.019522 0.020035 0.019943 0.018773 0.019964 0.018359 0.019407 0.019824 0.019944 0.019192 0.020091 0.020259 0.019911 0.019505 0.019892 0.020083 0.01977 0.019702 0.018801 0.019936 0.020078 0.018429 0.020014
0.019598 0.018483 0.019435 0.019317 0.019508 0.020117 0.019375 0.019307 0.01947 0.01983 0.019463 0.019395 0.019585 0.019198 0.018939 0.019252 0.019729 0.019477 0.019491 0.019488 0.019494 0.019292 0.019309 0.019214 0.019533 0.019127 0.019584 0.01944 0.019388 0.0195 0.019384 0.018529 0.019446 0.019527 0.01963 0.018769 0.019319 0.019226 0.019934 0.017505 0.018315 0.019223 0.019238 0.019422 0.018562 0.019249 0.018452 0.019539 0.019701 0.01965 0.019346 0.018364 0.019645 0.01959 0.018778 0.018601 0.019532 0.018998 0.019117 0.019617 0.019524 0.017959 0.01947 0.018897 0.019161 0.019525 0.019498 0.019322 0.019041 0.018987 0.019237 0.019449 0.019612 0.019191 0.0192 0.019755 0.019524 0.019114 0.019622 0.01953 0.018372 0.019552 0.017961 0.018999 0.019413 0.019531 0.018787 0.019678 0.019844 0.019498 0.019097 0.01948 0.019668 0.019359 0.019292 0.018401 0.019523 0.019663 0.018031 0.019601
0.019196 0.018092 0.019034 0.018917 0.019108 0.019708 0.018975 0.018908 0.019069 0.019425 0.019062 0.018994 0.019183 0.0188 0.018544 0.018853 0.019325 0.019076 0.01909 0.019086 0.019092 0.018893 0.018909 0.018816 0.019131 0.018729 0.019182 0.01904 0.018988 0.019099 0.018984 0.018138 0.019046 0.019125 0.019228 0.018375 0.018919 0.018827 0.019528 0.017124 0.017925 0.018823 0.018839 0.019022 0.01817 0.01885 0.018062 0.019137 0.019298 0.019248 0.018946 0.017974 0.019243 0.019187 0.018384 0.018209 0.01913 0.018602 0.018721 0.019215 0.019122 0.017574 0.019069 0.018501 0.018763 0.019124 0.019096 0.018922 0.018645 0.018592 0.018838 0.019048 0.01921 0.018793 0.018801 0.019351 0.019123 0.018717 0.019219 0.019129 0.017982 0.01915 0.017575 0.018602 0.019013 0.019129 0.018393 0.019276 0.019439 0.019097 0.018701 0.019079 0.019265 0.018959 0.018892 0.018012 0.019121 0.01926 0.017645 0.0192
0.018804 0.017711 0.018644 0.018527 0.018718 0.019311 0.018586 0.018519 0.018679 0.019031 0.018672 0.018603 0.018792 0.018414 0.018159 0.018465 0.018932 0.018686 0.018699 0.018694 0.018701 0.018504 0.01852 0.018428 0.018739 0.018342 0.018791 0.01865 0.018598 0.018708 0.018595 0.017758 0.018656 0.018734 0.018835 0.017992 0.01853 0.018438 0.019132 0.016754 0.017547 0.018434 0.01845 0.018632 0.017789 0.018462 0.017683 0.018746 0.018906 0.018856 0.018556 0.017595 0.018851 0.018796 0.018001 0.017827 0.018738 0.018216 0.018334 0.018823 0.018731 0.017199 0.018678 0.018116 0.018375 0.018733 0.018705 0.018533 0.018259 0.018207 0.018449 0.018657 0.018819 0.018405 0.018413 0.018958 0.018732 0.01833 0.018827 0.018738 0.017603 0.01876 0.017199 0.018216 0.018623 0.018738 0.018009 0.018884 0.019045 0.018706 0.018315 0.018689 0.018872 0.01857 0.018503 0.017633 0.01873 0.018867 0.017269 0.018808
0.018422 0.01734 0.018263 0.018148 0.018338 0.018923 0.018207 0.01814 0.018299 0.018648 0.018292 0.018223 0.01841 0.018037 0.017784 0.018087 0.018549 0.018306 0.018318 0.018313 0.01832 0.018125 0.018141 0.01805 0.018358 0.017965 0.01841 0.018271 0.018218 0.018327 0.018216 0.017387 0.018276 0.018353 0.018453 0.017619 0.018152 0.018059 0.018747 0.016394 0.017179 0.018056 0.018072 0.018252 0.017417 0.018084 0.017313 0.018366 0.018524 0.018474 0.018177 0.017226 0.018469 0.018414 0.017627 0.017456 0.018356 0.01784 0.017958 0.018441 0.01835 0.016835 0.018298 0.017741 0.017998 0.018353 0.018324 0.018154 0.017884 0.017833 0.018071 0.018277 0.018437 0.018027 0.018036 0.018575 0.018351 0.017954 0.018445 0.018357 0.017234 0.018379 0.016833 0.01784 0.018243 0.018357 0.017636 0.018502 0.018661 0.018325 0.017939 0.018308 0.018489 0.01819 0.018123 0.017264 0.018348 0.018484 0.016903 0.018427
0.01805 0.016979 0.017893 0.017779 0.017968 0.018545 0.017838 0.017772 0.017929 0.018273 0.017921 0.017853 0.018039 0.017671 0.01742 0.017719 0.018175 0.017936 0.017947 0.017941 0.017949 0.017756 0.017772 0.017683 0.017987 0.017598 0.018039 0.017901 0.017848 0.017956 0.017847 0.017027 0.017906 0.017981 0.018081 0.017256 0.017783 0.017691 0.018371 0.016045 0.01682 0.017687 0.017703 0.017882 0.017056 0.017716 0.016954 0.017995 0.018151 0.018102 0.017808 0.016867 0.018098 0.018043 0.017264 0.017094 0.017984 0.017474 0.017592 0.018069 0.017978 0.01648 0.017927 0.017376 0.017631 0.017982 0.017953 0.017785 0.017518 0.017468 0.017702 0.017907 0.018066 0.017659 0.017668 0.018201 0.01798 0.017587 0.018073 0.017986 0.016875 0.018008 0.016478 0.017474 0.017873 0.017986 0.017272 0.01813 0.018287 0.017954 0.017573 0.017938 0.018116 0.017821 0.017754 0.016906 0.017977 0.018111 0.016548 0.018055
0.017688 0.016628 0.017532 0.017419 0.017607 0.018177 0.017478 0.017412 0.017569 0.017909 0.01756 0.017492 0.017676 0.017313 0.017064 0.01736 0.017811 0.017575 0.017586 0.017579 0.017587 0.017396 0.017412 0.017324 0.017625 0.01724 0.017677 0.01754 0.017487 0.017595 0.017487 0.016676 0.017545 0.017619 0.017718 0.016902 0.017423 0.017332 0.018005 0.015704 0.016471 0.017327 0.017344 0.017522 0.016704 0.017357 0.016603 0.017633 0.017788 0.017739 0.017448 0.016518 0.017735 0.01768 0.01691 0.016742 0.017622 0.017117 0.017235 0.017707 0.017616 0.016135 0.017566 0.01702 0.017273 0.01762 0.017591 0.017425 0.017162 0.017112 0.017343 0.017546 0.017704 0.0173 0.01731 0.017837 0.017619 0.01723 0.01771 0.017624 0.016525 0.017646 0.016132 0.017118 0.017513 0.017624 0.016919 0.017767 0.017922 0.017592 0.017216 0.017577 0.017752 0.017461 0.017394 0.016556 0.017615 0.017747 0.016202 0.017693
0.017335 0.016286 0.01718 0.017069 0.017255 0.017817 0.017127 0.017062 0.017217 0.017553 0.017208 0.01714 0.017323 0.016965 0.016718 0.017011 0.017456 0.017223 0.017234 0.017226 0.017234 0.017045 0.017062 0.016975 0.017272 0.016892 0.017324 0.017189 0.017136 0.017242 0.017137 0.016334 0.017194 0.017266 0.017364 0.016558 0.017073 0.016982 0.017648 0.015373 0.016132 0.016977 0.016994 0.01717 0.016362 0.017008 0.016262 0.017281 0.017434 0.017386 0.017097 0.016178 0.017382 0.017327 0.016565 0.0164 0.017268 0.01677 0.016888 0.017353 0.017263 0.015799 0.017214 0.016674 0.016924 0.017268 0.017238 0.017074 0.016814 0.016766 0.016993 0.017194 0.017351 0.01695 0.016961 0.017482 0.017266 0.016882 0.017357 0.017272 0.016185 0.017294 0.015795 0.01677 0.017161 0.017272 0.016574 0.017414 0.017566 0.01724 0.016868 0.017225 0.017398 0.01711 0.017044 0.016216 0.017262 0.017393 0.015865 0.01734
0.01699 0.015953 0.016837 0.016727 0.016912 0.017467 0.016785 0.01672 0.016874 0.017206 0.016865 0.016797 0.016979 0.016625 0.016381 0.01667 0.01711 0.01688 0.01689 0.016882 0.01689 0.016704 0.01672 0.016635 0.016928 0.016552 0.01698 0.016846 0.016793 0.016899 0.016795 0.016001 0.016851 0.016922 0.017019 0.016222 0.016731 0.01664 0.0173 0.015051 0.015801 0.016636 0.016653 0.016827 0.016028 0.016667 0.01593 0.016937 0.017088 0.017041 0.016755 0.015846 0.017037 0.016983 0.016229 0.016065 0.016924 0.016431 0.016549 0.017008 0.016919 0.015472 0.01687 0.016336 0.016584 0.016924 0.016894 0.016732 0.016476 0.016428 0.016651 0.01685 0.017006 0.01661 0.01662 0.017136 0.016923 0.016543 0.017012 0.016928 0.015853 0.01695 0.015467 0.016432 0.016818 0.016928 0.016238 0.017069 0.017219 0.016896 0.016529 0.016881 0.017052 0.016768 0.016702 0.015885 0.016917 0.017047 0.015536 0.016996
0.016654 0.015628 0.016502 0.016393 0.016577 0.017125 0.016451 0.016387 0.01654 0.016867 0.01653 0.016462 0.016643 0.016294 0.016052 0.016337 0.016772 0.016545 0.016555 0.016546 0.016554 0.01637 0.016386 0.016302 0.016592 0.01622 0.016644 0.016512 0.016459 0.016563 0.016461 0.015676 0.016516 0.016586 0.016683 0.015895 0.016398 0.016307 0.016959 0.014737 0.015478 0.016303 0.01632 0.016493 0.015702 0.016334 0.015606 0.016601 0.016751 0.016704 0.016421 0.015523 0.0167 0.016646 0.015902 0.01574 0.016588 0.016101 0.016218 0.016672 0.016583 0.015153 0.016535 0.016007 0.016252 0.016589 0.016558 0.016398 0.016146 0.016098 0.016318 0.016515 0.01667 0.016277 0.016288 0.016798 0.016587 0.016212 0.016675 0.016592 0.01553 0.016615 0.015147 0.016101 0.016484 0.016592 0.01591 0.016732 0.01688 0.01656 0.016199 0.016546 0.016715 0.016434 0.016368 0.015562 0.016581 0.016709 0.015217 0.016659
0.016325 0.015312 0.016175 0.016067 0.016251 0.01679 0.016125 0.016062 0.016213 0.016537 0.016203 0.016135 0.016314 0.01597 0.015731 0.016013 0.016442 0.016219 0.016227 0.016219 0.016226 0.016045 0.01606 0.015978 0.016264 0.015897 0.016316 0.016185 0.016133 0.016236 0.016135 0.01536 0.01619 0.016258 0.016354 0.015575 0.016072 0.015982 0.016627 0.014432 0.015164 0.015978 0.015995 0.016166 0.015385 0.016009 0.01529 0.016274 0.016422 0.016375 0.016096 0.015208 0.016372 0.016318 0.015582 0.015422 0.01626 0.015779 0.015895 0.016343 0.016255 0.014843 0.016208 0.015686 0.015928 0.016261 0.01623 0.016073 0.015823 0.015777 0.015993 0.016188 0.016342 0.015953 0.015964 0.016468 0.01626 0.015889 0.016346 0.016265 0.015214 0.016287 0.014836 0.015779 0.016158 0.016264 0.01559 0.016403 0.016549 0.016233 0.015876 0.016219 0.016385 0.016108 0.016043 0.015246 0.016254 0.01638 0.014905 0.016331
0.016005 0.015002 0.015856 0.015749 0.015931 0.016464 0.015807 0.015744 0.015894 0.016214 0.015884 0.015817 0.015994 0.015654 0.015417 0.015696 0.01612 0.015899 0.015908 0.015899 0.015906 0.015727 0.015743 0.015662 0.015944 0.015581 0.015996 0.015867 0.015814 0.015916 0.015817 0.015051 0.015871 0.015938 0.016033 0.015263 0.015755 0.015665 0.016303 0.014134 0.014857 0.01566 0.015678 0.015847 0.015075 0.015692 0.014982 0.015954 0.0161 0.016054 0.015778 0.014901 0.016051 0.015998 0.01527 0.015112 0.015939 0.015464 0.01558 0.016022 0.015935 0.01454 0.015888 0.015372 0.015612 0.015941 0.01591 0.015755 0.015509 0.015463 0.015676 0.015869 0.016022 0.015636 0.015647 0.016146 0.01594 0.015573 0.016025 0.015945 0.014907 0.015967 0.014532 0.015465 0.015839 0.015944 0.015278 0.016082 0.016226 0.015913 0.015561 0.0159 0.016063 0.015789 0.015725 0.014939 0.015933 0.016058 0.014601 0.016011
0.015691 0.014701 0.015544 0.015439 0.015619 0.016145 0.015496 0.015434 0.015582 0.015898 0.015572 0.015505 0.015681 0.015346 0.015111 0.015386 0.015805 0.015588 0.015596 0.015586 0.015594 0.015417 0.015432 0.015353 0.015631 0.015272 0.015683 0.015555 0.015503 0.015604 0.015506 0.014749 0.015559 0.015625 0.015719 0.014959 0.015444 0.015356 0.015986 0.013843 0.014557 0.015351 0.015369 0.015536 0.014773 0.015383 0.014681 0.015641 0.015786 0.015741 0.015467 0.0146 0.015737 0.015684 0.014965 0.014809 0.015626 0.015157 0.015272 0.015709 0.015623 0.014244 0.015576 0.015066 0.015303 0.015629 0.015598 0.015444 0.015202 0.015157 0.015366 0.015557 0.015708 0.015327 0.015338 0.015831 0.015628 0.015265 0.015712 0.015632 0.014607 0.015655 0.014236 0.015157 0.015528 0.015632 0.014973 0.015768 0.01591 0.015601 0.015253 0.015588 0.015749 0.015479 0.015415 0.014639 0.015621 0.015744 0.014304 0.015698
0.015385 0.014406 0.015239 0.015135 0.015315 0.015833 0.015193 0.01513 0.015277 0.015589 0.015268 0.015201 0.015375 0.015044 0.014812 0.015083 0.015498 0.015283 0.01529 0.015281 0.015288 0.015114 0.015129 0.01505 0.015326 0.014971 0.015377 0.015251 0.015198 0.015299 0.015202 0.014454 0.015254 0.01532 0.015412 0.014662 0.015141 0.015053 0.015676 0.013559 0.014265 0.015048 0.015066 0.015232 0.014477 0.01508 0.014387 0.015336 0.015479 0.015434 0.015163 0.014307 0.01543 0.015378 0.014668 0.014514 0.01532 0.014857 0.014971 0.015402 0.015317 0.013956 0.015271 0.014767 0.015002 0.015324 0.015292 0.015141 0.014902 0.014857 0.015063 0.015252 0.015402 0.015025 0.015036 0.015523 0.015322 0.014964 0.015405 0.015327 0.014313 0.015349 0.013947 0.014857 0.015223 0.015326 0.014676 0.015461 0.015601 0.015296 0.014953 0.015283 0.015442 0.015175 0.015111 0.014346 0.015315 0.015437 0.014015 0.015392
0.015085 0.014119 0.014941 0.014839 0.015016 0.015527 0.014896 0.014834 0.01498 0.015287 0.01497 0.014903 0.015075 0.014749 0.014519 0.014788 0.015197 0.014985 0.014992 0.014982 0.01499 0.014817 0.014832 0.014755 0.015027 0.014677 0.015077 0.014953 0.014901 0.015 0.014905 0.014166 0.014957 0.015021 0.015112 0.014371 0.014844 0.014757 0.015373 0.013283 0.013979 0.014752 0.01477 0.014934 0.014189 0.014785 0.0141 0.015037 0.015178 0.015134 0.014866 0.014021 0.015131 0.015079 0.014377 0.014225 0.015021 0.014563 0.014677 0.015102 0.015018 0.013674 0.014973 0.014475 0.014707 0.015025 0.014994 0.014844 0.014608 0.014564 0.014767 0.014954 0.015103 0.01473 0.014741 0.015221 0.015023 0.01467 0.015105 0.015028 0.014027 0.01505 0.013665 0.014564 0.014926 0.015027 0.014385 0.015161 0.015299 0.014997 0.014659 0.014985 0.015141 0.014878 0.014815 0.014059 0.015016 0.015136 0.013732 0.015092
0.014792 0.013837 0.01465 0.014549 0.014725 0.015229 0.014605 0.014544 0.014688 0.014992 0.014678 0.014612 0.014782 0.014461 0.014234 0.014498 0.014902 0.014693 0.0147 0.01469 0.014698 0.014527 0.014542 0.014466 0.014734 0.014388 0.014785 0.014662 0.01461 0.014708 0.014615 0.013885 0.014665 0.014728 0.014819 0.014087 0.014554 0.014468 0.015076 0.013012 0.0137 0.014462 0.014481 0.014643 0.013907 0.014495 0.01382 0.014745 0.014884 0.01484 0.014576 0.013741 0.014837 0.014786 0.014093 0.013942 0.014728 0.014277 0.014389 0.014809 0.014726 0.013398 0.014681 0.014189 0.014418 0.014733 0.014701 0.014554 0.014321 0.014278 0.014478 0.014663 0.01481 0.014441 0.014452 0.014927 0.014731 0.014382 0.014812 0.014736 0.013747 0.014758 0.013389 0.014277 0.014635 0.014735 0.0141 0.014868 0.015004 0.014705 0.014371 0.014693 0.014847 0.014587 0.014525 0.013779 0.014723 0.014842 0.013456 0.014799
0.014506 0.013562 0.014365 0.014265 0.014439 0.014936 0.014321 0.01426 0.014403 0.014703 0.014393 0.014327 0.014496 0.014179 0.013954 0.014215 0.014614 0.014408 0.014414 0.014404 0.014412 0.014244 0.014258 0.014183 0.014448 0.014106 0.014498 0.014377 0.014325 0.014422 0.01433 0.013609 0.01438 0.014442 0.014532 0.013809 0.014271 0.014185 0.014786 0.012748 0.013427 0.014179 0.014198 0.014358 0.013631 0.014212 0.013545 0.014459 0.014597 0.014553 0.014292 0.013468 0.01455 0.014499 0.013815 0.013666 0.014442 0.013996 0.014108 0.014522 0.014439 0.013129 0.014396 0.013909 0.014136 0.014447 0.014415 0.01427 0.01404 0.013998 0.014195 0.014377 0.014523 0.014158 0.014169 0.014638 0.014445 0.0141 0.014525 0.01445 0.013473 0.014472 0.01312 0.013997 0.01435 0.014449 0.013822 0.01458 0.014714 0.014419 0.01409 0.014407 0.01456 0.014303 0.014241 0.013506 0.014437 0.014555 0.013186 0.014512
0.014225 0.013293 0.014085 0.013987 0.014159 0.01465 0.014042 0.013982 0.014123 0.01442 0.014113 0.014048 0.014215 0.013902 0.01368 0.013938 0.014332 0.014128 0.014135 0.014124 0.014132 0.013966 0.01398 0.013907 0.014168 0.013831 0.014217 0.014098 0.014047 0.014143 0.014052 0.01334 0.014101 0.014162 0.014251 0.013537 0.013993 0.013907 0.014501 0.01249 0.01316 0.013902 0.01392 0.014079 0.013361 0.013935 0.013277 0.014179 0.014315 0.014272 0.014013 0.0132 0.014269 0.014218 0.013543 0.013396 0.014162 0.013721 0.013832 0.014241 0.014159 0.012866 0.014116 0.013636 0.01386 0.014167 0.014135 0.013992 0.013765 0.013724 0.013917 0.014098 0.014242 0.013881 0.013893 0.014356 0.014165 0.013825 0.014244 0.01417 0.013206 0.014191 0.012856 0.013722 0.014071 0.014169 0.01355 0.014299 0.014431 0.014139 0.013815 0.014128 0.014278 0.014024 0.013963 0.013238 0.014157 0.014273 0.012922 0.014232
0.01395 0.01303 0.013812 0.013714 0.013885 0.014369 0.01377 0.01371 0.01385 0.014142 0.013839 0.013775 0.01394 0.013632 0.013412 0.013667 0.014055 0.013855 0.01386 0.01385 0.013858 0.013694 0.013708 0.013636 0.013893 0.01356 0.013943 0.013824 0.013774 0.013868 0.013779 0.013076 0.013827 0.013887 0.013975 0.013271 0.01372 0.013636 0.014222 0.012237 0.012898 0.013631 0.013649 0.013806 0.013097 0.013663 0.013014 0.013904 0.014039 0.013996 0.013741 0.012938 0.013993 0.013943 0.013276 0.013131 0.013887 0.013452 0.013562 0.013966 0.013885 0.012609 0.013842 0.013368 0.013589 0.013892 0.013861 0.013719 0.013496 0.013455 0.013646 0.013824 0.013967 0.01361 0.013622 0.014079 0.013891 0.013555 0.013969 0.013895 0.012944 0.013917 0.012598 0.013453 0.013798 0.013894 0.013283 0.014023 0.014153 0.013865 0.013545 0.013854 0.014002 0.013752 0.013691 0.012975 0.013883 0.013997 0.012663 0.013957
0.01368 0.012772 0.013544 0.013448 0.013617 0.014094 0.013502 0.013444 0.013582 0.01387 0.013571 0.013507 0.013671 0.013367 0.013149 0.013401 0.013784 0.013586 0.013592 0.013581 0.013589 0.013427 0.013441 0.01337 0.013624 0.013296 0.013673 0.013557 0.013506 0.0136 0.013512 0.012818 0.013559 0.013618 0.013705 0.01301 0.013454 0.01337 0.013949 0.01199 0.012642 0.013365 0.013383 0.013538 0.012838 0.013398 0.012756 0.013635 0.013768 0.013726 0.013474 0.012682 0.013723 0.013674 0.013015 0.012872 0.013618 0.013189 0.013298 0.013696 0.013616 0.012356 0.013574 0.013105 0.013324 0.013624 0.013593 0.013453 0.013233 0.013192 0.01338 0.013556 0.013697 0.013345 0.013356 0.013808 0.013622 0.01329 0.013699 0.013626 0.012687 0.013648 0.012346 0.01319 0.01353 0.013625 0.013022 0.013752 0.013881 0.013596 0.013281 0.013586 0.013732 0.013485 0.013425 0.012719 0.013614 0.013727 0.01241 0.013687
0.013416 0.012519 0.013281 0.013186 0.013354 0.013824 0.01324 0.013182 0.013319 0.013603 0.013308 0.013245 0.013407 0.013107 0.012892 0.01314 0.013518 0.013323 0.013329 0.013318 0.013326 0.013166 0.01318 0.01311 0.013361 0.013036 0.013409 0.013294 0.013244 0.013337 0.01325 0.012565 0.013297 0.013355 0.013441 0.012754 0.013192 0.01311 0.013681 0.011748 0.012391 0.013104 0.013122 0.013275 0.012585 0.013137 0.012504 0.013372 0.013503 0.013461 0.013212 0.01243 0.013459 0.01341 0.012759 0.012619 0.013354 0.012931 0.013039 0.013432 0.013352 0.01211 0.013311 0.012848 0.013064 0.01336 0.013329 0.013191 0.012974 0.012934 0.013119 0.013294 0.013433 0.013085 0.013096 0.013542 0.013359 0.013031 0.013434 0.013363 0.012436 0.013384 0.012099 0.012932 0.013268 0.013362 0.012767 0.013487 0.013614 0.013333 0.013022 0.013323 0.013467 0.013223 0.013164 0.012467 0.01335 0.013462 0.012163 0.013423


==> images/plots/data/matching/README.txt <==
% Process, controller, reference model
Ts = 1;
G = zpk(.7,[.95 .95],1/120,Ts);
Qd = zpk([.7 1],[.9 .95 .95],1/120,Ts);
na = 1;
nb = 3;
Cf = zpk([],1,1,Ts); % PIDF (matching)

% Signals
Nsim = 100;
N = 3000;
t = 0:N-1;
d = ones(150,1);
x = square(2*pi*t/300)';
v = 0.05*randn(N,Nsim);
L = 185;
rho0 = 0.5*rhod;
rhoi = rho0;
K = Qd;


==> images/plots/data/matching/dcbtlin-cl-j.dat <==
0.0012933
0.0047365
0.0014163
0.0023282
0.004746
0.0032492
0.0021892
0.0010663
0.0029761
0.0030368
0.0007701
0.0033924
0.0045288
0.0097663
0.0055695
0.0017571
0.0013458
0.0042319
0.00023427
0.0039989
0.0052648
0.0023254
0.0015426
0.0018697
0.0028074
0.0022342
0.0054171
0.003501
0.0011762
0.0029289
0.00372
0.0020216
0.00077255
0.0043087
0.0031582
0.0029589
0.0026648
0.0045102
0.00092198
0.0016034
0.0022136
0.0044469
0.001789
0.00080885
0.0026551
0.0026727
0.002204
0.0022646
0.003015
0.00091613
0.0012055
0.0010145
0.004148
0.0017291
0.0029621
0.0016406
0.0022883
0.002911
0.0040946
0.00042194
0.0019862
0.002068
0.0013287
0.0033335
0.0036734
0.00054188
0.0033301
0.0029497
0.0034346
0.0053303
0.0066317
0.0016025
0.0047984
0.0046247
0.00094732
0.0051416
0.0014267
0.0046112
0.0039761
0.0036163
0.0017074
0.0055564
0.0064411
0.0032718
0.0018035
0.001576
0.00109
0.0027487
0.0021405
0.0021364
0.0033581
0.0029069
0.0029999
0.0023307
0.0018124
0.005514
0.0027036
0.0043184
0.001926
0.0026375


==> images/plots/data/matching/dcbtlin-cl-rho.dat <==
-0.70318 11.972 -22.755 10.813
-0.6838 12.646 -24.032 11.417
-0.6905 12.294 -23.353 11.09
-0.68213 12.419 -23.572 11.185
-0.72177 11.272 -21.423 10.179
-0.67409 12.704 -24.113 11.441
-0.71619 11.562 -21.985 10.451
-0.70304 11.958 -22.728 10.799
-0.72112 11.409 -21.696 10.315
-0.71201 11.799 -22.443 10.672
-0.7006 12.021 -22.844 10.853
-0.67682 12.551 -23.816 11.298
-0.71868 11.683 -22.235 10.58
-0.73813 10.651 -20.244 9.6193
-0.69354 11.9 -22.576 10.706
-0.71467 11.606 -22.068 10.49
-0.70935 11.784 -22.403 10.648
-0.73025 11.209 -21.331 10.149
-0.70045 11.981 -22.764 10.813
-0.66622 12.922 -24.519 11.63
-0.65258 13.232 -25.089 11.891
-0.6912 12.328 -23.424 11.127
-0.68962 12.295 -23.353 11.088
-0.70694 11.892 -22.61 10.747
-0.70183 11.821 -22.448 10.657
-0.68138 12.469 -23.668 11.231
-0.73247 11.273 -21.466 10.22
-0.72124 11.358 -21.594 10.264
-0.69052 12.23 -23.224 11.025
-0.7005 11.848 -22.499 10.681
-0.72283 11.322 -21.528 10.234
-0.71296 11.623 -22.094 10.499
-0.70169 11.952 -22.709 10.787
-0.70429 12.09 -22.996 10.936
-0.68437 12.277 -23.295 11.05
-0.71014 11.85 -22.538 10.716
-0.70439 11.761 -22.338 10.607
-0.66089 13.009 -24.673 11.698
-0.69495 12.112 -23.005 10.924
-0.68964 12.33 -23.422 11.122
-0.71809 11.505 -21.879 10.402
-0.66051 13.086 -24.826 11.773
-0.69851 12.124 -23.043 10.949
-0.70499 11.852 -22.523 10.7
-0.6816 12.413 -23.558 11.177
-0.71924 11.544 -21.961 10.444
-0.6992 11.916 -22.63 10.743
-0.70988 11.653 -22.143 10.519
-0.71383 11.526 -21.904 10.406
-0.70343 11.941 -22.694 10.783
-0.69608 12.062 -22.91 10.879
-0.70723 11.826 -22.478 10.682
-0.71368 11.466 -21.783 10.346
-0.70759 11.853 -22.533 10.709
-0.71754 11.615 -22.095 10.508
-0.69104 12.18 -23.127 10.978
-0.68466 12.448 -23.639 11.223
-0.67544 12.635 -23.978 11.376
-0.7279 11.305 -21.513 10.235
-0.70026 11.976 -22.752 10.806
-0.68465 12.419 -23.582 11.194
-0.7154 11.578 -22.014 10.464
-0.69304 12.133 -23.04 10.938
-0.67676 12.693 -24.1 11.44
-0.67785 12.453 -23.623 11.202
-0.6972 12.077 -22.943 10.896
-0.68269 12.59 -23.915 11.357
-0.68736 12.217 -23.188 11.002
-0.71315 11.517 -21.884 10.395
-0.73379 11 -20.925 9.9518
-0.65766 12.856 -24.354 11.533
-0.69118 12.294 -23.355 11.092
-0.72055 11.282 -21.44 10.186
-0.66561 12.787 -24.247 11.493
-0.69578 12.13 -23.045 10.945
-0.71619 11.781 -22.421 10.669
-0.70305 11.978 -22.766 10.818
-0.71704 11.74 -22.344 10.632
-0.72287 11.52 -21.925 10.433
-0.72249 11.324 -21.531 10.235
-0.70327 11.991 -22.794 10.833
-0.73679 11.136 -21.209 10.1
-0.64154 13.582 -25.748 12.202
-0.69591 12.262 -23.309 11.078
-0.69571 12.194 -23.171 11.007
-0.71004 11.785 -22.407 10.651
-0.69182 12.249 -23.266 11.048
-0.7124 11.578 -22.001 10.452
-0.70565 11.946 -22.714 10.797
-0.68677 12.42 -23.589 11.201
-0.72131 11.361 -21.601 10.268
-0.70834 11.652 -22.136 10.513
-0.70671 11.961 -22.748 10.816
-0.71191 11.599 -22.044 10.473
-0.68627 12.374 -23.498 11.155
-0.73653 11.1 -21.134 10.061
-0.68044 12.589 -23.905 11.348
-0.69155 12.429 -23.627 11.229
-0.69492 12.221 -23.223 11.033
-0.71265 11.58 -22.006 10.455


==> images/plots/data/matching/dcbtlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.017502 0.017455 0.01748 0.017471 0.017551 0.017451 0.01753 0.017503 0.017541 0.017514 0.017499 0.017462 0.017522 0.017594 0.017507 0.017527 0.017515 0.017555 0.017501 0.017436 0.017414 0.017477 0.017479 0.017507 0.017512 0.017467 0.01755 0.017545 0.017484 0.017511 0.017547 0.017526 0.017503 0.017494 0.017481 0.01751 0.017517 0.01743 0.017492 0.017477 0.017534 0.017425 0.017491 0.01751 0.017471 0.017532 0.017506 0.017524 0.017533 0.017504 0.017496 0.017512 0.017537 0.01751 0.017527 0.017488 0.017469 0.017456 0.017548 0.017502 0.017471 0.017529 0.017491 0.017452 0.017469 0.017495 0.017459 0.017485 0.017534 0.017569 0.017441 0.01748 0.01755 0.017445 0.017491 0.017515 0.017502 0.017518 0.017533 0.017547 0.017501 0.01756 0.01739 0.017482 0.017487 0.017515 0.017483 0.017529 0.017504 0.017471 0.017544 0.017524 0.017503 0.017528 0.017474 0.017563 0.017459 0.01747 0.017485 0.017529
0.027233 0.027109 0.027176 0.027156 0.027365 0.027104 0.027309 0.027236 0.027337 0.027263 0.027225 0.027133 0.027283 0.027484 0.027253 0.027301 0.027267 0.027373 0.027233 0.027066 0.027013 0.027168 0.027176 0.027247 0.027264 0.027146 0.027359 0.027347 0.027189 0.02726 0.027354 0.027298 0.027238 0.027208 0.027183 0.027254 0.027275 0.027052 0.02721 0.027169 0.027319 0.027037 0.027205 0.027256 0.027157 0.027311 0.027246 0.027294 0.027317 0.027239 0.027219 0.02726 0.02733 0.027254 0.027297 0.027198 0.027148 0.027117 0.027355 0.027234 0.027154 0.027306 0.027206 0.027104 0.027152 0.027215 0.027121 0.027193 0.027319 0.027414 0.027084 0.027175 0.027363 0.027093 0.027205 0.027264 0.027232 0.027272 0.027314 0.027354 0.027229 0.027385 0.026952 0.027179 0.027193 0.027267 0.027184 0.027308 0.027237 0.027153 0.027347 0.027295 0.027233 0.027304 0.027162 0.027392 0.027123 0.027148 0.027188 0.027307
0.037296 0.037078 0.037198 0.037168 0.037533 0.037078 0.03743 0.037301 0.03748 0.037345 0.037282 0.03713 0.037377 0.037751 0.037344 0.037415 0.037356 0.037542 0.037298 0.037013 0.036929 0.037184 0.0372 0.037319 0.037357 0.037151 0.037512 0.0375 0.037223 0.03735 0.037511 0.037412 0.037307 0.037248 0.037218 0.037329 0.037376 0.036993 0.037259 0.037186 0.037448 0.036965 0.037247 0.037339 0.037172 0.037431 0.037326 0.037407 0.037448 0.037307 0.037276 0.037345 0.037473 0.037333 0.037406 0.037241 0.037152 0.037101 0.037508 0.037301 0.037163 0.037425 0.037255 0.037076 0.037165 0.037267 0.037102 0.037235 0.037453 0.037619 0.037057 0.037197 0.037532 0.037065 0.03725 0.037343 0.037294 0.037358 0.037433 0.037511 0.037288 0.037559 0.036825 0.037199 0.037225 0.037355 0.037213 0.037431 0.037301 0.037158 0.037499 0.03741 0.037293 0.037424 0.037177 0.037574 0.037107 0.037144 0.037217 0.03743
0.047497 0.047178 0.047359 0.047323 0.047853 0.047191 0.047694 0.047506 0.047768 0.047563 0.047479 0.04727 0.047607 0.048183 0.047586 0.047673 0.047586 0.047855 0.047504 0.047101 0.046986 0.047336 0.047363 0.047529 0.047597 0.047297 0.047805 0.0478 0.047398 0.047587 0.047816 0.04767 0.047516 0.047419 0.047398 0.04754 0.047623 0.047076 0.04745 0.047341 0.047722 0.047032 0.047426 0.047563 0.04733 0.047691 0.04755 0.047665 0.047727 0.047515 0.047475 0.04757 0.047766 0.04755 0.047654 0.047426 0.047294 0.047226 0.047804 0.047509 0.047311 0.047687 0.047446 0.047185 0.047324 0.04746 0.047218 0.047421 0.047735 0.047975 0.047181 0.047356 0.047852 0.047183 0.047435 0.047555 0.047494 0.047578 0.047691 0.047816 0.047485 0.047874 0.046841 0.047354 0.047395 0.047582 0.04738 0.047701 0.047502 0.0473 0.047798 0.047673 0.047488 0.047691 0.047331 0.047898 0.047229 0.047272 0.047383 0.047698
0.057676 0.057256 0.0575 0.057464 0.058154 0.057291 0.057935 0.057689 0.058034 0.057755 0.057654 0.057399 0.057806 0.058605 0.057819 0.057908 0.057792 0.058144 0.05769 0.057176 0.057039 0.057466 0.057508 0.057715 0.057821 0.057428 0.058067 0.058079 0.057557 0.057809 0.058099 0.057906 0.057705 0.057562 0.057567 0.057725 0.057854 0.05715 0.057623 0.057476 0.057972 0.057089 0.057582 0.057767 0.057474 0.057927 0.057758 0.057905 0.057987 0.057701 0.057657 0.057772 0.058043 0.057744 0.057875 0.057596 0.057419 0.057338 0.058074 0.057697 0.057443 0.057927 0.05762 0.057277 0.057472 0.057632 0.057313 0.057595 0.058 0.058311 0.057304 0.057495 0.058155 0.057294 0.0576 0.057736 0.057671 0.057768 0.057919 0.058101 0.057658 0.05816 0.056853 0.057484 0.057542 0.057786 0.057528 0.057951 0.057678 0.057423 0.058076 0.057919 0.057657 0.057939 0.057468 0.058195 0.057333 0.057376 0.057527 0.057948
0.067699 0.067182 0.067492 0.067461 0.068297 0.067249 0.068017 0.067716 0.068139 0.067786 0.067676 0.067386 0.06784 0.068869 0.067909 0.067985 0.06784 0.068266 0.067724 0.067114 0.06696 0.067446 0.067504 0.067743 0.067895 0.067415 0.06816 0.068199 0.067566 0.067881 0.068222 0.067985 0.067741 0.067545 0.067593 0.06775 0.067934 0.06709 0.067645 0.067461 0.068063 0.06701 0.067584 0.067816 0.067476 0.068 0.067816 0.067989 0.068091 0.067731 0.067689 0.067819 0.068167 0.06778 0.067935 0.067618 0.067397 0.067308 0.068178 0.067733 0.067428 0.068008 0.067645 0.067226 0.06748 0.067652 0.067261 0.067625 0.06811 0.068484 0.067299 0.067484 0.068301 0.067271 0.067613 0.067752 0.067692 0.067793 0.067982 0.068225 0.067675 0.068276 0.066739 0.067459 0.067536 0.067831 0.067526 0.068046 0.067696 0.067397 0.068195 0.068012 0.067666 0.068032 0.067458 0.068322 0.067292 0.067325 0.067519 0.068041
0.077457 0.076853 0.077227 0.077207 0.078169 0.07696 0.077828 0.077479 0.077971 0.077546 0.077435 0.077126 0.077598 0.078859 0.077744 0.077792 0.077622 0.078111 0.077495 0.076808 0.076646 0.077168 0.077245 0.077504 0.077708 0.077151 0.07797 0.078047 0.07732 0.077694 0.078072 0.077795 0.077514 0.077261 0.077367 0.077505 0.077752 0.07679 0.07741 0.077189 0.077882 0.07669 0.077324 0.077601 0.077227 0.0778 0.077615 0.077809 0.077928 0.077498 0.077463 0.077599 0.078024 0.077549 0.077721 0.077384 0.077121 0.07703 0.078005 0.077507 0.077161 0.077819 0.077413 0.076925 0.077241 0.077413 0.076955 0.077401 0.077953 0.078378 0.077058 0.077215 0.078178 0.077006 0.077367 0.077493 0.07745 0.077543 0.077769 0.078077 0.077427 0.078107 0.076394 0.077173 0.07727 0.077609 0.077266 0.077874 0.077449 0.077116 0.078041 0.077842 0.077408 0.077858 0.077195 0.078166 0.076999 0.077015 0.07725 0.077867
0.086864 0.086185 0.086618 0.086616 0.08768 0.086338 0.087281 0.086891 0.087441 0.086949 0.086844 0.086532 0.086995 0.088479 0.087236 0.087241 0.087048 0.087587 0.086918 0.086174 0.086011 0.086546 0.086643 0.086912 0.087172 0.08655 0.087409 0.087532 0.086731 0.087159 0.087558 0.087248 0.086936 0.086623 0.086803 0.086904 0.087219 0.086164 0.086828 0.086575 0.087342 0.086045 0.086716 0.087034 0.086641 0.087238 0.087066 0.087273 0.087408 0.086912 0.08689 0.087026 0.087525 0.086964 0.087147 0.086807 0.086506 0.086419 0.087463 0.086933 0.086554 0.087271 0.086838 0.086289 0.086667 0.086825 0.086309 0.086837 0.08744 0.087903 0.086494 0.086602 0.087694 0.086413 0.086775 0.086872 0.086855 0.086933 0.087191 0.087566 0.086828 0.087565 0.085734 0.086541 0.086656 0.087031 0.086661 0.087346 0.086848 0.086493 0.087526 0.087318 0.086797 0.087329 0.08659 0.087637 0.086368 0.08636 0.086636 0.087336
0.095851 0.095108 0.095598 0.095617 0.096757 0.095314 0.096304 0.095883 0.096478 0.095925 0.095835 0.095533 0.095961 0.097654 0.096313 0.096262 0.09605 0.096623 0.095922 0.095142 0.094985 0.095511 0.095629 0.095897 0.096216 0.095542 0.096407 0.096585 0.09573 0.096205 0.096611 0.096274 0.095939 0.095565 0.095829 0.095877 0.096265 0.095144 0.095832 0.095548 0.096371 0.095006 0.095691 0.096045 0.095649 0.096246 0.096098 0.096313 0.09646 0.095907 0.095902 0.09603 0.096599 0.095955 0.096142 0.095817 0.095483 0.095404 0.096484 0.09594 0.095538 0.096294 0.095848 0.095249 0.095688 0.095821 0.095257 0.095863 0.0965 0.096986 0.095535 0.095577 0.096779 0.095423 0.095768 0.095823 0.095841 0.095893 0.09618 0.096622 0.095808 0.096578 0.09469 0.095493 0.095627 0.096028 0.095644 0.09639 0.095825 0.095461 0.096578 0.096371 0.095763 0.096375 0.095577 0.096664 0.095332 0.095293 0.095606 0.096378
0.10436 0.10357 0.10411 0.10416 0.10535 0.10383 0.10484 0.1044 0.10503 0.10442 0.10435 0.10408 0.10444 0.10633 0.10492 0.1048 0.10457 0.10517 0.10445 0.10366 0.10351 0.10401 0.10415 0.10441 0.10479 0.10407 0.10491 0.10515 0.10426 0.10478 0.10518 0.10482 0.10447 0.10403 0.10439 0.10437 0.10484 0.10367 0.10437 0.10406 0.10492 0.10352 0.1042 0.10458 0.10419 0.10477 0.10466 0.10487 0.10503 0.10443 0.10444 0.10456 0.10519 0.10447 0.10465 0.10436 0.104 0.10393 0.10501 0.10447 0.10406 0.10484 0.10439 0.10375 0.10425 0.10435 0.10375 0.10442 0.10508 0.10557 0.10413 0.10409 0.10538 0.10398 0.10429 0.10429 0.10435 0.10437 0.10468 0.10519 0.10431 0.1051 0.10321 0.10398 0.10413 0.10455 0.10416 0.10495 0.10433 0.10397 0.10514 0.10495 0.10425 0.10494 0.1041 0.10519 0.10384 0.10376 0.10411 0.10494
0.11237 0.11154 0.11212 0.11219 0.11341 0.11186 0.11286 0.11241 0.11305 0.1124 0.11236 0.11212 0.11241 0.11446 0.11302 0.11282 0.11258 0.11318 0.11247 0.11168 0.11156 0.11201 0.11217 0.1124 0.11284 0.1121 0.11289 0.11319 0.11229 0.11284 0.11321 0.11284 0.11249 0.11199 0.11245 0.11235 0.11289 0.11171 0.11239 0.11206 0.11294 0.11154 0.11219 0.1126 0.11224 0.11277 0.11271 0.11292 0.11308 0.11243 0.11248 0.11257 0.11326 0.11247 0.11264 0.1124 0.11201 0.11196 0.11302 0.1125 0.11208 0.11286 0.11242 0.11176 0.11231 0.11236 0.11173 0.11248 0.11313 0.11362 0.11223 0.11209 0.11345 0.11204 0.11231 0.11224 0.11235 0.11233 0.11266 0.11323 0.11231 0.11308 0.11124 0.11196 0.11212 0.11255 0.11217 0.113 0.11232 0.11197 0.11318 0.113 0.11223 0.11299 0.11212 0.11319 0.11184 0.11173 0.11211 0.11298
0.11983 0.11898 0.11959 0.1197 0.12091 0.11935 0.12033 0.11987 0.12053 0.11984 0.11983 0.11964 0.11982 0.12202 0.12057 0.12029 0.12004 0.12063 0.11995 0.11918 0.11908 0.11947 0.11965 0.11985 0.12035 0.1196 0.1203 0.12068 0.11978 0.12036 0.12069 0.12032 0.11996 0.11941 0.11997 0.11979 0.1204 0.11923 0.11988 0.11953 0.12041 0.11904 0.11965 0.12008 0.11975 0.12022 0.12021 0.12041 0.12058 0.1199 0.11997 0.12004 0.12078 0.11992 0.12009 0.1199 0.11949 0.11947 0.12046 0.11998 0.11957 0.12033 0.11992 0.11924 0.11984 0.11984 0.11919 0.12 0.12064 0.12111 0.1198 0.11956 0.12096 0.11958 0.11978 0.11965 0.11981 0.11974 0.12009 0.12072 0.11976 0.1205 0.11877 0.1194 0.11958 0.12001 0.11964 0.12049 0.11977 0.11944 0.12067 0.12051 0.11967 0.12048 0.11961 0.12062 0.11932 0.11916 0.11957 0.12047
0.12673 0.12587 0.12652 0.12666 0.12784 0.12631 0.12723 0.12678 0.12743 0.12671 0.12674 0.12661 0.12667 0.12899 0.12756 0.1272 0.12695 0.12751 0.12687 0.12614 0.12607 0.12638 0.12658 0.12674 0.1273 0.12655 0.12714 0.12759 0.12672 0.12731 0.1276 0.12723 0.12688 0.12628 0.12694 0.12667 0.12735 0.12621 0.12682 0.12645 0.12731 0.126 0.12655 0.127 0.12671 0.1271 0.12716 0.12734 0.12751 0.12681 0.12691 0.12694 0.12773 0.12682 0.12696 0.12684 0.12643 0.12642 0.12733 0.1269 0.12651 0.12723 0.12686 0.12617 0.12682 0.12676 0.12611 0.12697 0.12758 0.12802 0.12683 0.12648 0.1279 0.12657 0.12671 0.12649 0.12671 0.12659 0.12695 0.12763 0.12666 0.12734 0.12575 0.12629 0.12648 0.1269 0.12656 0.12742 0.12665 0.12636 0.12758 0.12745 0.12655 0.12742 0.12655 0.12747 0.12625 0.12605 0.12647 0.1274
0.13306 0.1322 0.13287 0.13305 0.13419 0.1327 0.13356 0.13311 0.13375 0.13302 0.13308 0.13301 0.13295 0.13537 0.13398 0.13353 0.13327 0.13381 0.13323 0.13255 0.1325 0.13273 0.13295 0.13307 0.13368 0.13294 0.13341 0.13392 0.13309 0.13369 0.13393 0.13357 0.13323 0.13258 0.13335 0.13297 0.13372 0.13263 0.13318 0.13281 0.13364 0.13241 0.13289 0.13334 0.13311 0.13341 0.13353 0.13369 0.13386 0.13314 0.13328 0.13328 0.13409 0.13314 0.13327 0.13322 0.1328 0.13282 0.13362 0.13326 0.13288 0.13356 0.13324 0.13255 0.13323 0.13311 0.13246 0.13336 0.13394 0.13434 0.1333 0.13283 0.13426 0.133 0.13306 0.13276 0.13304 0.13287 0.13323 0.13396 0.13299 0.1336 0.13219 0.13262 0.13282 0.13323 0.13292 0.13377 0.13298 0.13271 0.13391 0.13382 0.13286 0.13377 0.13292 0.13374 0.13262 0.13237 0.13282 0.13374
0.13882 0.13798 0.13867 0.13887 0.13995 0.13853 0.13931 0.13888 0.13949 0.13875 0.13886 0.13885 0.13866 0.14114 0.13982 0.13928 0.13903 0.13952 0.13901 0.13839 0.13837 0.13851 0.13875 0.13882 0.13948 0.13876 0.13909 0.13967 0.13889 0.1395 0.13967 0.13933 0.139 0.13831 0.13918 0.13871 0.13952 0.13849 0.13898 0.1386 0.13939 0.13826 0.13866 0.13912 0.13894 0.13914 0.13933 0.13947 0.13963 0.13891 0.13908 0.13904 0.13988 0.1389 0.13899 0.13903 0.13861 0.13865 0.13933 0.13904 0.13869 0.13931 0.13904 0.13837 0.13908 0.13889 0.13825 0.13919 0.13972 0.14007 0.1392 0.13862 0.14003 0.13887 0.13885 0.13847 0.1388 0.13858 0.13894 0.13971 0.13875 0.13928 0.13808 0.13838 0.13859 0.13898 0.13871 0.13954 0.13873 0.13851 0.13966 0.13961 0.1386 0.13955 0.13873 0.13943 0.13843 0.13814 0.13859 0.13951
0.14402 0.1432 0.14389 0.14413 0.14514 0.1438 0.14448 0.14408 0.14466 0.14391 0.14406 0.14413 0.1438 0.14632 0.14509 0.14446 0.14422 0.14465 0.14422 0.14367 0.14369 0.14374 0.14398 0.144 0.14471 0.14402 0.1442 0.14484 0.14413 0.14474 0.14484 0.14451 0.14421 0.14348 0.14445 0.14388 0.14474 0.14379 0.14421 0.14382 0.14456 0.14356 0.14387 0.14432 0.14421 0.1443 0.14456 0.14467 0.14483 0.14411 0.14431 0.14424 0.14509 0.14408 0.14415 0.14428 0.14385 0.14392 0.14447 0.14426 0.14394 0.14449 0.14428 0.14362 0.14436 0.14411 0.14349 0.14445 0.14492 0.14522 0.14453 0.14384 0.14522 0.14418 0.14407 0.1436 0.144 0.14373 0.14408 0.14488 0.14394 0.14439 0.14341 0.14359 0.1438 0.14416 0.14393 0.14473 0.14391 0.14374 0.14483 0.14483 0.14378 0.14475 0.14397 0.14453 0.14367 0.14334 0.1438 0.14471
0.14866 0.14787 0.14857 0.14883 0.14975 0.14852 0.14909 0.14872 0.14926 0.14852 0.14871 0.14885 0.14838 0.15092 0.14979 0.14908 0.14884 0.14922 0.14887 0.14841 0.14845 0.1484 0.14866 0.14863 0.14938 0.14872 0.14874 0.14945 0.14881 0.14941 0.14944 0.14913 0.14885 0.1481 0.14915 0.14849 0.1494 0.14854 0.14888 0.14849 0.14917 0.1483 0.14851 0.14896 0.14891 0.14889 0.14923 0.14931 0.14946 0.14875 0.14898 0.14887 0.14973 0.1487 0.14874 0.14896 0.14854 0.14863 0.14903 0.14891 0.14863 0.1491 0.14895 0.14832 0.14908 0.14877 0.14817 0.14915 0.14955 0.14979 0.14931 0.14851 0.14984 0.14893 0.14873 0.14818 0.14863 0.14831 0.14866 0.14948 0.14857 0.14892 0.14819 0.14823 0.14845 0.14878 0.1486 0.14936 0.14854 0.14841 0.14944 0.14948 0.1484 0.14939 0.14866 0.14907 0.14837 0.14799 0.14846 0.14934
0.15275 0.152 0.15269 0.15299 0.1538 0.15269 0.15315 0.15281 0.1533 0.15258 0.15281 0.15303 0.15242 0.15495 0.15393 0.15314 0.15292 0.15324 0.15298 0.15259 0.15268 0.15253 0.15279 0.15271 0.15349 0.15288 0.15274 0.1535 0.15294 0.15353 0.15348 0.1532 0.15295 0.15217 0.15331 0.15255 0.15351 0.15274 0.153 0.15262 0.15323 0.15249 0.15262 0.15305 0.15307 0.15294 0.15335 0.1534 0.15354 0.15284 0.1531 0.15295 0.15382 0.15278 0.15279 0.15309 0.15269 0.1528 0.15305 0.15302 0.15278 0.15316 0.15308 0.15248 0.15325 0.15287 0.15231 0.1533 0.15363 0.15381 0.15354 0.15263 0.1539 0.15313 0.15285 0.15222 0.15272 0.15235 0.15268 0.15353 0.15266 0.15291 0.15244 0.15234 0.15255 0.15286 0.15272 0.15344 0.15262 0.15254 0.15349 0.15358 0.15248 0.15348 0.1528 0.15306 0.15252 0.15211 0.15257 0.15341
0.15631 0.1556 0.15629 0.15661 0.15732 0.15633 0.15668 0.15637 0.15681 0.15611 0.15638 0.15667 0.15593 0.15843 0.15754 0.15668 0.15646 0.15671 0.15655 0.15625 0.15637 0.15612 0.1564 0.15626 0.15706 0.1565 0.1562 0.15701 0.15654 0.15711 0.15699 0.15674 0.15652 0.15572 0.15692 0.15608 0.15708 0.15641 0.15659 0.15621 0.15676 0.15616 0.15619 0.15661 0.1567 0.15645 0.15693 0.15695 0.15708 0.1564 0.15669 0.15651 0.15736 0.15633 0.1563 0.15669 0.1563 0.15644 0.15653 0.15659 0.15639 0.15669 0.15668 0.15612 0.15689 0.15645 0.15592 0.15692 0.15717 0.15728 0.15722 0.15622 0.15743 0.1568 0.15643 0.15573 0.15628 0.15586 0.15618 0.15704 0.15622 0.15636 0.15615 0.15592 0.15613 0.1564 0.15631 0.15698 0.15617 0.15615 0.157 0.15714 0.15603 0.15703 0.15641 0.15651 0.15614 0.1557 0.15616 0.15695
0.15935 0.1587 0.15937 0.15972 0.16031 0.15946 0.15969 0.15942 0.15981 0.15912 0.15944 0.15979 0.15893 0.16138 0.16062 0.15969 0.15949 0.15968 0.1596 0.1594 0.15954 0.1592 0.15948 0.15929 0.16012 0.15961 0.15916 0.16001 0.15962 0.16017 0.15998 0.15976 0.15957 0.15876 0.16002 0.15911 0.16013 0.15957 0.15966 0.15929 0.15976 0.15932 0.15925 0.15966 0.15981 0.15946 0.15999 0.15998 0.1601 0.15944 0.15977 0.15954 0.16038 0.15936 0.15931 0.15978 0.1594 0.15956 0.1595 0.15965 0.15949 0.1597 0.15975 0.15923 0.16001 0.15951 0.15902 0.16002 0.1602 0.16024 0.16039 0.1593 0.16043 0.15994 0.15951 0.15873 0.15933 0.15887 0.15917 0.16003 0.15927 0.1593 0.15935 0.15899 0.15919 0.15943 0.15939 0.16 0.15921 0.15924 0.16 0.16018 0.15906 0.16006 0.15951 0.15945 0.15925 0.15877 0.15923 0.15997
0.16191 0.16131 0.16196 0.16233 0.16281 0.16209 0.1622 0.16197 0.16231 0.16165 0.162 0.16242 0.16144 0.16382 0.16319 0.16222 0.16203 0.16215 0.16216 0.16205 0.16222 0.16179 0.16208 0.16184 0.16268 0.16222 0.16162 0.16251 0.16221 0.16273 0.16247 0.16228 0.16212 0.16131 0.16263 0.16164 0.16268 0.16223 0.16224 0.16188 0.16228 0.16198 0.16182 0.1622 0.16242 0.16196 0.16255 0.16251 0.16262 0.162 0.16234 0.16209 0.16291 0.1619 0.16182 0.16236 0.16201 0.16219 0.16198 0.16221 0.1621 0.16222 0.16234 0.16186 0.16263 0.16208 0.16163 0.16261 0.16272 0.1627 0.16305 0.16189 0.16293 0.1626 0.16208 0.16125 0.16188 0.16139 0.16167 0.16253 0.16182 0.16175 0.16205 0.16157 0.16176 0.16197 0.16197 0.16253 0.16176 0.16184 0.1625 0.16272 0.16161 0.1626 0.16211 0.1619 0.16186 0.16137 0.16181 0.1625
0.16399 0.16345 0.16408 0.16446 0.16483 0.16425 0.16425 0.16405 0.16434 0.16371 0.16409 0.16457 0.16348 0.16578 0.16529 0.16427 0.1641 0.16415 0.16425 0.16422 0.16442 0.16392 0.1642 0.16391 0.16476 0.16436 0.16362 0.16453 0.16433 0.16482 0.16449 0.16433 0.1642 0.1634 0.16475 0.16371 0.16476 0.16441 0.16434 0.164 0.16432 0.16417 0.16392 0.16428 0.16456 0.164 0.16464 0.16457 0.16467 0.16408 0.16445 0.16416 0.16495 0.16397 0.16386 0.16448 0.16415 0.16434 0.16399 0.1643 0.16423 0.16427 0.16444 0.16402 0.16477 0.16417 0.16378 0.16474 0.16477 0.16468 0.16523 0.16401 0.16495 0.16477 0.16419 0.16329 0.16397 0.16344 0.1637 0.16455 0.1639 0.16373 0.16428 0.16368 0.16387 0.16403 0.16408 0.16458 0.16384 0.16396 0.16452 0.16478 0.16369 0.16466 0.16424 0.16388 0.16401 0.16349 0.16392 0.16455
0.16562 0.16515 0.16574 0.16614 0.16639 0.16596 0.16584 0.16569 0.16591 0.16533 0.16573 0.16627 0.16508 0.16728 0.16693 0.16587 0.16571 0.1657 0.16589 0.16595 0.16617 0.16559 0.16587 0.16554 0.16639 0.16604 0.16517 0.1661 0.16599 0.16645 0.16606 0.16593 0.16583 0.16504 0.16642 0.16533 0.16638 0.16614 0.166 0.16567 0.16591 0.1659 0.16558 0.1659 0.16624 0.16559 0.16627 0.16618 0.16626 0.16571 0.1661 0.16578 0.16655 0.16559 0.16546 0.16614 0.16583 0.16604 0.16555 0.16594 0.16591 0.16586 0.1661 0.16572 0.16645 0.16582 0.16547 0.1664 0.16636 0.16621 0.16695 0.16567 0.16652 0.16648 0.16584 0.1649 0.1656 0.16505 0.16529 0.16612 0.16554 0.16527 0.16605 0.16535 0.16552 0.16565 0.16574 0.16617 0.16547 0.16564 0.1661 0.1664 0.16533 0.16626 0.16592 0.16541 0.1657 0.16517 0.16558 0.16614
0.16683 0.16642 0.16698 0.16739 0.16753 0.16724 0.16701 0.1669 0.16707 0.16652 0.16695 0.16754 0.16627 0.16835 0.16813 0.16704 0.16691 0.16683 0.1671 0.16724 0.16748 0.16683 0.16711 0.16674 0.16759 0.1673 0.16631 0.16725 0.16722 0.16765 0.1672 0.16711 0.16704 0.16626 0.16765 0.16652 0.16757 0.16744 0.16722 0.16691 0.16708 0.16721 0.1668 0.1671 0.16749 0.16676 0.16748 0.16736 0.16743 0.16692 0.16732 0.16698 0.16771 0.16678 0.16663 0.16737 0.16709 0.1673 0.16668 0.16715 0.16717 0.16704 0.16732 0.16699 0.1677 0.16703 0.16673 0.16764 0.16753 0.16732 0.16823 0.16691 0.16766 0.16776 0.16707 0.16609 0.16681 0.16623 0.16645 0.16727 0.16675 0.16639 0.16739 0.16659 0.16674 0.16685 0.16697 0.16734 0.16668 0.16689 0.16725 0.16758 0.16654 0.16744 0.16717 0.16653 0.16696 0.16642 0.16681 0.16731
0.16764 0.16729 0.16782 0.16823 0.16826 0.16811 0.16778 0.1677 0.16782 0.16731 0.16776 0.1684 0.16705 0.16901 0.16892 0.16782 0.1677 0.16756 0.16791 0.16813 0.16838 0.16768 0.16795 0.16754 0.16838 0.16815 0.16705 0.168 0.16805 0.16845 0.16794 0.16788 0.16784 0.16708 0.16848 0.16732 0.16836 0.16833 0.16804 0.16775 0.16784 0.1681 0.16763 0.1679 0.16833 0.16753 0.16827 0.16814 0.16819 0.16772 0.16814 0.16777 0.16847 0.16758 0.1674 0.16819 0.16794 0.16816 0.16742 0.16796 0.16801 0.16781 0.16815 0.16786 0.16855 0.16785 0.1676 0.16846 0.16829 0.16803 0.1691 0.16775 0.1684 0.16863 0.16789 0.16688 0.16762 0.16703 0.16722 0.16801 0.16756 0.16712 0.16832 0.16743 0.16757 0.16764 0.1678 0.16811 0.16748 0.16773 0.16799 0.16836 0.16735 0.16822 0.16801 0.16724 0.16783 0.16728 0.16764 0.16808
0.16807 0.16778 0.16828 0.16869 0.16862 0.16859 0.16817 0.16813 0.16819 0.16773 0.1682 0.16887 0.16747 0.16929 0.16933 0.16822 0.16811 0.16792 0.16834 0.16863 0.1689 0.16814 0.1684 0.16797 0.16879 0.16861 0.16742 0.16836 0.1685 0.16886 0.1683 0.16827 0.16827 0.16753 0.16892 0.16775 0.16877 0.16883 0.16848 0.16821 0.16823 0.16861 0.16808 0.16832 0.16879 0.16793 0.16869 0.16853 0.16858 0.16815 0.16857 0.16819 0.16884 0.168 0.16781 0.16863 0.16841 0.16864 0.16779 0.16838 0.16848 0.1682 0.16858 0.16835 0.169 0.16828 0.16808 0.16891 0.16867 0.16836 0.16957 0.16821 0.16876 0.16912 0.16833 0.1673 0.16805 0.16745 0.16762 0.16838 0.168 0.16748 0.16886 0.16789 0.16802 0.16806 0.16825 0.1685 0.16792 0.1682 0.16836 0.16876 0.16779 0.16862 0.16847 0.16759 0.16831 0.16776 0.1681 0.16847
0.16815 0.16792 0.16838 0.16879 0.16862 0.16872 0.16821 0.16821 0.16822 0.1678 0.16828 0.16898 0.16754 0.16922 0.16937 0.16827 0.16817 0.16792 0.16841 0.16877 0.16905 0.16825 0.1685 0.16804 0.16884 0.16872 0.16745 0.16838 0.16859 0.16892 0.16831 0.16832 0.16833 0.16763 0.169 0.16782 0.16882 0.16896 0.16856 0.16831 0.16827 0.16876 0.16817 0.16838 0.16889 0.16797 0.16875 0.16857 0.16861 0.16822 0.16865 0.16826 0.16886 0.16807 0.16786 0.16872 0.16853 0.16876 0.16781 0.16846 0.16859 0.16824 0.16867 0.16848 0.1691 0.16836 0.16821 0.16899 0.1687 0.16834 0.16968 0.16831 0.16876 0.16923 0.16842 0.16738 0.16813 0.16752 0.16767 0.16839 0.16808 0.16749 0.16904 0.168 0.16811 0.16812 0.16835 0.16853 0.168 0.16831 0.16838 0.1688 0.16788 0.16866 0.16858 0.1676 0.16843 0.16788 0.1682 0.1685
0.1679 0.16773 0.16815 0.16856 0.16829 0.16851 0.16792 0.16795 0.16792 0.16754 0.16803 0.16876 0.16728 0.16882 0.16908 0.16798 0.16791 0.16761 0.16816 0.16857 0.16886 0.16803 0.16827 0.16779 0.16856 0.16849 0.16715 0.16807 0.16835 0.16864 0.168 0.16803 0.16807 0.1674 0.16875 0.16757 0.16853 0.16876 0.16831 0.16808 0.16798 0.16857 0.16794 0.16811 0.16866 0.16769 0.16848 0.16829 0.16831 0.16796 0.1684 0.16799 0.16855 0.16781 0.16758 0.16847 0.16831 0.16854 0.16751 0.1682 0.16836 0.16795 0.16841 0.16828 0.16885 0.16811 0.168 0.16874 0.16839 0.16799 0.16944 0.16808 0.16843 0.16901 0.16817 0.16712 0.16787 0.16727 0.1674 0.16808 0.16783 0.16718 0.16887 0.16779 0.16787 0.16786 0.16811 0.16823 0.16775 0.16809 0.16807 0.16851 0.16764 0.16837 0.16835 0.16728 0.16822 0.16768 0.16796 0.16821
0.16734 0.16722 0.1676 0.16801 0.16766 0.16799 0.16733 0.16739 0.16731 0.16698 0.16747 0.16822 0.16672 0.16811 0.16848 0.1674 0.16734 0.16699 0.16759 0.16806 0.16835 0.1675 0.16773 0.16723 0.16797 0.16795 0.16656 0.16745 0.16779 0.16805 0.16738 0.16744 0.1675 0.16687 0.16818 0.16701 0.16794 0.16825 0.16775 0.16754 0.16738 0.16807 0.16739 0.16754 0.16811 0.16711 0.16789 0.16769 0.1677 0.1674 0.16784 0.16742 0.16793 0.16724 0.167 0.16791 0.16778 0.16801 0.1669 0.16763 0.16783 0.16736 0.16785 0.16776 0.1683 0.16754 0.16749 0.16817 0.16778 0.16735 0.16889 0.16754 0.1678 0.16848 0.16762 0.16657 0.16732 0.16672 0.16682 0.16746 0.16727 0.16657 0.16839 0.16726 0.16732 0.16729 0.16756 0.16763 0.16719 0.16756 0.16745 0.16791 0.16709 0.16778 0.16781 0.16666 0.1677 0.16717 0.16742 0.16761
0.1665 0.16644 0.16677 0.16717 0.16674 0.16718 0.16645 0.16655 0.16642 0.16614 0.16663 0.16739 0.16589 0.16712 0.16758 0.16653 0.16648 0.1661 0.16674 0.16726 0.16755 0.16668 0.1669 0.16639 0.16709 0.16712 0.16569 0.16655 0.16695 0.16718 0.16648 0.16656 0.16665 0.16606 0.16732 0.16617 0.16706 0.16744 0.16691 0.16671 0.16651 0.16727 0.16656 0.16668 0.16727 0.16624 0.16702 0.16681 0.16681 0.16655 0.16699 0.16657 0.16702 0.16639 0.16615 0.16706 0.16696 0.16718 0.16602 0.16678 0.167 0.16649 0.167 0.16695 0.16745 0.1667 0.16669 0.16732 0.16688 0.16642 0.16804 0.16671 0.16688 0.16765 0.16678 0.16574 0.16647 0.16588 0.16597 0.16656 0.16643 0.16569 0.16761 0.16645 0.16649 0.16644 0.16673 0.16674 0.16636 0.16674 0.16656 0.16702 0.16627 0.1669 0.16698 0.16577 0.16688 0.16637 0.1666 0.16672
0.16539 0.16538 0.16568 0.16606 0.16557 0.1661 0.16532 0.16544 0.16528 0.16504 0.16552 0.1663 0.16479 0.16588 0.16642 0.1654 0.16536 0.16495 0.16562 0.16618 0.16648 0.1656 0.1658 0.16528 0.16595 0.16602 0.16457 0.1654 0.16584 0.16603 0.16532 0.16542 0.16553 0.16498 0.1662 0.16507 0.16592 0.16636 0.1658 0.16562 0.16537 0.1662 0.16547 0.16556 0.16616 0.16512 0.16589 0.16567 0.16566 0.16544 0.16587 0.16545 0.16586 0.16528 0.16503 0.16594 0.16587 0.16609 0.16488 0.16566 0.16591 0.16535 0.16588 0.16588 0.16633 0.16558 0.16562 0.16619 0.16572 0.16524 0.16691 0.16562 0.1657 0.16654 0.16568 0.16465 0.16537 0.16479 0.16486 0.1654 0.16533 0.16456 0.16655 0.16538 0.1654 0.16533 0.16563 0.16559 0.16526 0.16565 0.1654 0.16587 0.16518 0.16576 0.16589 0.16462 0.16581 0.16531 0.16551 0.16557
0.16405 0.16409 0.16434 0.16471 0.16416 0.16477 0.16394 0.16409 0.16389 0.1637 0.16418 0.16495 0.16346 0.16439 0.16501 0.16403 0.16401 0.16357 0.16426 0.16486 0.16515 0.16428 0.16446 0.16394 0.16457 0.16468 0.16321 0.164 0.16449 0.16465 0.16392 0.16405 0.16417 0.16367 0.16482 0.16373 0.16453 0.16502 0.16444 0.16429 0.16399 0.16489 0.16414 0.16419 0.1648 0.16376 0.16451 0.16428 0.16427 0.16409 0.16452 0.16409 0.16445 0.16393 0.16368 0.16458 0.16454 0.16475 0.1635 0.1643 0.16457 0.16398 0.16452 0.16456 0.16496 0.16423 0.16431 0.16482 0.16432 0.16382 0.16554 0.16429 0.16429 0.16519 0.16433 0.16333 0.16402 0.16347 0.16351 0.16401 0.16399 0.16319 0.16525 0.16406 0.16406 0.16398 0.16428 0.1642 0.16392 0.16433 0.16401 0.16449 0.16385 0.16438 0.16455 0.16324 0.16448 0.16401 0.16418 0.16418
0.16248 0.16257 0.16278 0.16314 0.16253 0.16322 0.16235 0.16252 0.16229 0.16214 0.16261 0.16338 0.16191 0.16269 0.16337 0.16244 0.16243 0.16197 0.16269 0.16331 0.1636 0.16273 0.16289 0.16238 0.16296 0.16311 0.16164 0.16239 0.16292 0.16304 0.16231 0.16245 0.16259 0.16213 0.16323 0.16218 0.16293 0.16347 0.16286 0.16273 0.1624 0.16334 0.16258 0.16261 0.16323 0.16218 0.16291 0.16268 0.16266 0.16251 0.16293 0.16252 0.16282 0.16236 0.1621 0.163 0.16299 0.16319 0.16191 0.16272 0.16301 0.16239 0.16294 0.16302 0.16337 0.16265 0.16277 0.16323 0.1627 0.16219 0.16393 0.16273 0.16265 0.16361 0.16276 0.16179 0.16246 0.16192 0.16195 0.16239 0.16243 0.16161 0.16371 0.16253 0.1625 0.16241 0.16272 0.16259 0.16236 0.16277 0.16239 0.16288 0.1623 0.16278 0.16299 0.16165 0.16294 0.16249 0.16263 0.16258
0.16071 0.16084 0.16102 0.16135 0.1607 0.16146 0.16056 0.16075 0.16049 0.16038 0.16084 0.16161 0.16017 0.1608 0.16154 0.16065 0.16065 0.16017 0.16091 0.16156 0.16183 0.16098 0.16113 0.16061 0.16115 0.16133 0.15988 0.16058 0.16114 0.16124 0.1605 0.16066 0.16081 0.1604 0.16143 0.16042 0.16112 0.1617 0.16108 0.16097 0.16061 0.16159 0.16083 0.16083 0.16144 0.16041 0.1611 0.16088 0.16085 0.16074 0.16115 0.16074 0.161 0.16059 0.16034 0.16121 0.16123 0.16142 0.16013 0.16094 0.16124 0.1606 0.16116 0.16126 0.16157 0.16088 0.16103 0.16143 0.16089 0.16036 0.16211 0.16097 0.16082 0.16183 0.16099 0.16005 0.16069 0.16018 0.16019 0.16058 0.16067 0.15984 0.16196 0.16079 0.16074 0.16064 0.16095 0.16078 0.1606 0.16102 0.16059 0.16107 0.16055 0.16098 0.16122 0.15987 0.16118 0.16076 0.16087 0.16077
0.15877 0.15893 0.15907 0.15939 0.15869 0.15951 0.15859 0.1588 0.15852 0.15845 0.15889 0.15964 0.15825 0.15874 0.15952 0.15869 0.1587 0.1582 0.15894 0.15961 0.15988 0.15904 0.15917 0.15867 0.15916 0.15937 0.15794 0.15859 0.15918 0.15924 0.15851 0.15869 0.15884 0.15849 0.15944 0.15849 0.15913 0.15974 0.15912 0.15902 0.15864 0.15965 0.15889 0.15886 0.15947 0.15845 0.15912 0.1589 0.15886 0.15879 0.15918 0.15878 0.15899 0.15864 0.15839 0.15924 0.15928 0.15946 0.15817 0.15898 0.15929 0.15863 0.15919 0.15933 0.15959 0.15892 0.1591 0.15945 0.15889 0.15836 0.16011 0.15903 0.15881 0.15985 0.15903 0.15813 0.15875 0.15826 0.15826 0.1586 0.15872 0.15789 0.16002 0.15887 0.1588 0.15869 0.159 0.15879 0.15866 0.15908 0.1586 0.15907 0.15863 0.15899 0.15927 0.15791 0.15925 0.15885 0.15893 0.15879
0.15665 0.15686 0.15696 0.15725 0.15653 0.15739 0.15646 0.15668 0.15638 0.15635 0.15677 0.15751 0.15617 0.15651 0.15733 0.15656 0.15658 0.15607 0.15682 0.1575 0.15775 0.15694 0.15705 0.15656 0.15701 0.15724 0.15585 0.15644 0.15705 0.15709 0.15636 0.15655 0.15671 0.15641 0.15728 0.15639 0.15698 0.15761 0.15699 0.15691 0.15651 0.15754 0.15678 0.15673 0.15733 0.15634 0.15697 0.15675 0.1567 0.15667 0.15705 0.15666 0.15682 0.15652 0.15628 0.1571 0.15717 0.15733 0.15605 0.15685 0.15717 0.1565 0.15705 0.15722 0.15744 0.15679 0.15701 0.1573 0.15673 0.1562 0.15793 0.15692 0.15664 0.1577 0.15691 0.15605 0.15663 0.15618 0.15616 0.15645 0.15662 0.15579 0.15791 0.15678 0.15669 0.15657 0.15688 0.15664 0.15656 0.15697 0.15645 0.15692 0.15653 0.15685 0.15715 0.1558 0.15714 0.15677 0.15683 0.15664
0.15439 0.15463 0.1547 0.15496 0.15422 0.15513 0.15418 0.15442 0.1541 0.1541 0.15451 0.15523 0.15394 0.15415 0.155 0.15429 0.15431 0.1538 0.15454 0.15523 0.15547 0.15469 0.15479 0.15431 0.15471 0.15497 0.15361 0.15415 0.15477 0.15479 0.15407 0.15427 0.15444 0.15418 0.15498 0.15414 0.15468 0.15533 0.15471 0.15465 0.15423 0.15527 0.15453 0.15446 0.15504 0.15408 0.15467 0.15446 0.15441 0.1544 0.15477 0.15439 0.15451 0.15426 0.15403 0.15482 0.15491 0.15506 0.15378 0.15457 0.1549 0.15422 0.15477 0.15496 0.15513 0.15452 0.15476 0.155 0.15442 0.1539 0.1556 0.15466 0.15432 0.1554 0.15464 0.15383 0.15438 0.15395 0.15392 0.15416 0.15436 0.15354 0.15564 0.15454 0.15444 0.15431 0.15462 0.15435 0.15431 0.15472 0.15416 0.15462 0.1543 0.15456 0.15488 0.15354 0.15488 0.15455 0.15457 0.15435
0.152 0.15227 0.1523 0.15255 0.15178 0.15272 0.15178 0.15203 0.15169 0.15173 0.15211 0.15281 0.15158 0.15166 0.15253 0.15188 0.15192 0.15141 0.15214 0.15282 0.15305 0.15231 0.15238 0.15193 0.15228 0.15255 0.15125 0.15173 0.15236 0.15235 0.15165 0.15186 0.15203 0.15182 0.15254 0.15177 0.15225 0.15291 0.1523 0.15226 0.15183 0.15287 0.15215 0.15205 0.15262 0.15169 0.15224 0.15204 0.15198 0.15201 0.15236 0.152 0.15206 0.15187 0.15165 0.1524 0.15251 0.15264 0.1514 0.15217 0.1525 0.15182 0.15235 0.15257 0.1527 0.15211 0.15238 0.15257 0.15199 0.15148 0.15314 0.15227 0.15188 0.15297 0.15224 0.15148 0.15199 0.1516 0.15155 0.15174 0.15198 0.15117 0.15323 0.15218 0.15205 0.15192 0.15222 0.15192 0.15193 0.15233 0.15174 0.15219 0.15193 0.15214 0.15247 0.15116 0.15249 0.15219 0.15219 0.15193
0.1495 0.14979 0.14979 0.15001 0.14924 0.1502 0.14926 0.14952 0.14917 0.14924 0.1496 0.15027 0.14911 0.14907 0.14995 0.14937 0.14941 0.1489 0.14962 0.1503 0.15051 0.14981 0.14987 0.14943 0.14973 0.15002 0.14877 0.1492 0.14984 0.1498 0.14913 0.14934 0.14951 0.14935 0.14999 0.14928 0.1497 0.15037 0.14978 0.14975 0.14931 0.15035 0.14965 0.14953 0.15008 0.14919 0.1497 0.1495 0.14944 0.1495 0.14983 0.14948 0.14951 0.14937 0.14915 0.14987 0.15 0.15011 0.1489 0.14964 0.14998 0.1493 0.14982 0.15006 0.15014 0.14959 0.14989 0.15002 0.14944 0.14894 0.15055 0.14976 0.14933 0.15041 0.14972 0.14901 0.14948 0.14913 0.14907 0.14921 0.14948 0.14869 0.1507 0.14969 0.14954 0.14942 0.1497 0.14939 0.14943 0.14982 0.14921 0.14964 0.14944 0.1496 0.14995 0.14867 0.14998 0.14971 0.14968 0.14939
0.14689 0.14721 0.14717 0.14737 0.14659 0.14757 0.14665 0.14691 0.14656 0.14665 0.14699 0.14763 0.14654 0.14638 0.14727 0.14675 0.1468 0.1463 0.147 0.14767 0.14787 0.14721 0.14725 0.14683 0.14708 0.14739 0.1462 0.14658 0.14721 0.14715 0.1465 0.14672 0.14689 0.14678 0.14734 0.1467 0.14706 0.14773 0.14715 0.14714 0.1467 0.14772 0.14705 0.14691 0.14744 0.14659 0.14705 0.14687 0.14681 0.14689 0.1472 0.14687 0.14686 0.14677 0.14656 0.14723 0.14738 0.14748 0.1463 0.14702 0.14736 0.14668 0.14718 0.14744 0.14748 0.14697 0.14729 0.14737 0.1468 0.14631 0.14786 0.14715 0.14667 0.14775 0.1471 0.14645 0.14688 0.14656 0.1465 0.14658 0.14687 0.14612 0.14807 0.1471 0.14694 0.14682 0.14708 0.14675 0.14683 0.14721 0.14659 0.147 0.14686 0.14697 0.14733 0.14609 0.14737 0.14713 0.14708 0.14676
0.1442 0.14453 0.14447 0.14464 0.14387 0.14486 0.14395 0.14421 0.14385 0.14398 0.14429 0.1449 0.14389 0.14361 0.1445 0.14405 0.14411 0.14361 0.14429 0.14495 0.14513 0.14452 0.14453 0.14414 0.14435 0.14467 0.14355 0.14386 0.14449 0.14442 0.14379 0.14401 0.14418 0.14411 0.14459 0.14402 0.14432 0.14499 0.14443 0.14444 0.14399 0.145 0.14436 0.1442 0.1447 0.14391 0.14432 0.14415 0.14408 0.14419 0.14448 0.14417 0.14412 0.14408 0.14388 0.1445 0.14468 0.14475 0.14362 0.14431 0.14465 0.14398 0.14446 0.14473 0.14473 0.14426 0.14459 0.14463 0.14407 0.1436 0.14508 0.14445 0.14394 0.145 0.1444 0.1438 0.14419 0.1439 0.14383 0.14387 0.14418 0.14346 0.14533 0.14443 0.14424 0.14413 0.14438 0.14403 0.14415 0.14451 0.14388 0.14427 0.14418 0.14425 0.14462 0.14342 0.14467 0.14446 0.14439 0.14404
0.14143 0.14178 0.14169 0.14183 0.14107 0.14206 0.14117 0.14144 0.14108 0.14123 0.14152 0.14209 0.14116 0.14078 0.14166 0.14128 0.14134 0.14085 0.1415 0.14215 0.14231 0.14175 0.14175 0.14138 0.14155 0.14187 0.14082 0.14108 0.1417 0.14161 0.14101 0.14123 0.1414 0.14138 0.14177 0.14127 0.14152 0.14218 0.14164 0.14166 0.14122 0.1422 0.14159 0.14142 0.1419 0.14115 0.14152 0.14136 0.14129 0.14141 0.14169 0.1414 0.14131 0.14131 0.14113 0.1417 0.14189 0.14195 0.14087 0.14153 0.14186 0.14121 0.14166 0.14195 0.14191 0.14148 0.14183 0.14181 0.14127 0.14082 0.14222 0.14167 0.14114 0.14218 0.14161 0.14107 0.14142 0.14117 0.14109 0.14109 0.14142 0.14072 0.14252 0.14167 0.14148 0.14136 0.1416 0.14124 0.14139 0.14174 0.14109 0.14147 0.14144 0.14146 0.14183 0.14068 0.14188 0.14171 0.14162 0.14125
0.1386 0.13896 0.13885 0.13897 0.13821 0.1392 0.13834 0.13861 0.13825 0.13842 0.13868 0.13922 0.13837 0.13789 0.13876 0.13844 0.1385 0.13804 0.13866 0.13929 0.13943 0.13891 0.1389 0.13856 0.13868 0.13901 0.13803 0.13824 0.13884 0.13874 0.13817 0.13839 0.13855 0.13857 0.13889 0.13846 0.13865 0.1393 0.13879 0.13882 0.13839 0.13933 0.13876 0.13858 0.13902 0.13833 0.13865 0.1385 0.13844 0.13858 0.13883 0.13857 0.13844 0.13848 0.13831 0.13884 0.13905 0.13908 0.13805 0.13868 0.13901 0.13837 0.1388 0.1391 0.13902 0.13863 0.13899 0.13893 0.13841 0.13798 0.1393 0.13883 0.13827 0.13929 0.13877 0.13828 0.13859 0.13838 0.13829 0.13825 0.13859 0.13793 0.13964 0.13886 0.13864 0.13854 0.13875 0.13838 0.13857 0.1389 0.13825 0.1386 0.13862 0.13861 0.13898 0.13789 0.13904 0.1389 0.13878 0.1384
0.13572 0.13609 0.13595 0.13605 0.13531 0.13629 0.13545 0.13573 0.13536 0.13556 0.13579 0.1363 0.13552 0.13496 0.13581 0.13556 0.13562 0.13517 0.13576 0.13637 0.13649 0.13603 0.136 0.13568 0.13576 0.13609 0.1352 0.13535 0.13594 0.13581 0.13528 0.1355 0.13566 0.13572 0.13596 0.1356 0.13574 0.13637 0.13588 0.13593 0.1355 0.13641 0.13588 0.13568 0.1361 0.13546 0.13574 0.1356 0.13553 0.13569 0.13593 0.13568 0.13552 0.13561 0.13545 0.13592 0.13614 0.13616 0.13519 0.13578 0.1361 0.13549 0.13589 0.1362 0.13608 0.13574 0.13611 0.136 0.1355 0.13509 0.13633 0.13594 0.13536 0.13634 0.13587 0.13544 0.13571 0.13553 0.13544 0.13536 0.13571 0.13509 0.13671 0.13599 0.13576 0.13566 0.13586 0.13548 0.1357 0.13601 0.13536 0.13569 0.13576 0.13571 0.13607 0.13504 0.13614 0.13603 0.1359 0.1355
0.1328 0.13317 0.13301 0.13308 0.13237 0.13333 0.13253 0.1328 0.13244 0.13266 0.13286 0.13333 0.13264 0.13199 0.13282 0.13263 0.1327 0.13227 0.13282 0.13341 0.13351 0.1331 0.13305 0.13277 0.1328 0.13313 0.13232 0.13242 0.13299 0.13285 0.13235 0.13257 0.13272 0.13282 0.13299 0.13269 0.13278 0.13339 0.13293 0.13299 0.13258 0.13345 0.13296 0.13275 0.13313 0.13255 0.13278 0.13266 0.13259 0.13276 0.13298 0.13275 0.13256 0.13269 0.13254 0.13297 0.1332 0.1332 0.13229 0.13284 0.13315 0.13256 0.13294 0.13325 0.1331 0.1328 0.13317 0.13303 0.13255 0.13217 0.13331 0.133 0.13241 0.13335 0.13293 0.13256 0.13279 0.13265 0.13255 0.13243 0.13279 0.13221 0.13373 0.13307 0.13283 0.13274 0.13292 0.13254 0.13278 0.13308 0.13243 0.13274 0.13285 0.13276 0.13313 0.13215 0.1332 0.13312 0.13297 0.13256
0.12984 0.13022 0.13004 0.13009 0.1294 0.13034 0.12958 0.12984 0.12949 0.12972 0.1299 0.13033 0.12972 0.129 0.12981 0.12968 0.12974 0.12933 0.12985 0.13041 0.1305 0.13014 0.13007 0.12982 0.12982 0.13014 0.12941 0.12946 0.13001 0.12986 0.1294 0.12961 0.12975 0.12989 0.12998 0.12976 0.1298 0.13038 0.12996 0.13002 0.12962 0.13045 0.13 0.12978 0.13014 0.12961 0.12979 0.12969 0.12962 0.12981 0.13 0.1298 0.12958 0.12974 0.12961 0.12998 0.13022 0.1302 0.12936 0.12987 0.13017 0.12961 0.12996 0.13027 0.13009 0.12983 0.13021 0.13003 0.12957 0.12922 0.13027 0.13004 0.12943 0.13034 0.12996 0.12964 0.12983 0.12973 0.12963 0.12947 0.12984 0.1293 0.13071 0.13013 0.12987 0.12979 0.12995 0.12957 0.12983 0.13011 0.12947 0.12975 0.12991 0.12979 0.13015 0.12924 0.13022 0.13018 0.13001 0.12959
0.12686 0.12724 0.12705 0.12707 0.12641 0.12733 0.1266 0.12686 0.12652 0.12676 0.12691 0.12731 0.12678 0.12599 0.12677 0.1267 0.12677 0.12638 0.12686 0.12739 0.12746 0.12715 0.12708 0.12685 0.12681 0.12713 0.12648 0.12648 0.127 0.12685 0.12642 0.12663 0.12676 0.12694 0.12696 0.1268 0.12679 0.12735 0.12696 0.12703 0.12665 0.12743 0.12702 0.1268 0.12712 0.12665 0.12678 0.12669 0.12663 0.12682 0.127 0.12682 0.12657 0.12676 0.12665 0.12697 0.12723 0.12719 0.12641 0.12688 0.12717 0.12663 0.12695 0.12726 0.12706 0.12684 0.12722 0.12701 0.12657 0.12625 0.1272 0.12705 0.12644 0.1273 0.12696 0.1267 0.12686 0.12679 0.12669 0.1265 0.12687 0.12637 0.12767 0.12716 0.12689 0.12682 0.12695 0.12657 0.12686 0.12712 0.12649 0.12675 0.12695 0.1268 0.12714 0.1263 0.12723 0.12721 0.12703 0.1266
0.12387 0.12425 0.12404 0.12404 0.12341 0.1243 0.12361 0.12387 0.12353 0.12379 0.12392 0.12427 0.12382 0.12298 0.12372 0.12371 0.12378 0.12341 0.12386 0.12436 0.12441 0.12415 0.12406 0.12386 0.12379 0.12411 0.12354 0.12349 0.12399 0.12383 0.12343 0.12364 0.12376 0.12396 0.12392 0.12382 0.12377 0.1243 0.12394 0.12403 0.12366 0.1244 0.12403 0.1238 0.12408 0.12367 0.12376 0.12369 0.12362 0.12383 0.12398 0.12382 0.12356 0.12378 0.12368 0.12395 0.12421 0.12415 0.12344 0.12387 0.12415 0.12364 0.12393 0.12424 0.12401 0.12383 0.12422 0.12398 0.12356 0.12326 0.12413 0.12404 0.12343 0.12424 0.12395 0.12375 0.12387 0.12383 0.12373 0.12351 0.12388 0.12343 0.12462 0.12417 0.12389 0.12383 0.12395 0.12357 0.12388 0.12411 0.1235 0.12374 0.12398 0.12379 0.12413 0.12336 0.12421 0.12423 0.12403 0.1236
0.12087 0.12125 0.12103 0.12101 0.12041 0.12127 0.12062 0.12087 0.12054 0.12081 0.12091 0.12123 0.12086 0.11996 0.12067 0.12071 0.12078 0.12044 0.12084 0.12132 0.12135 0.12114 0.12104 0.12087 0.12077 0.12107 0.12059 0.12049 0.12096 0.1208 0.12044 0.12064 0.12075 0.12099 0.12088 0.12084 0.12075 0.12125 0.12092 0.12101 0.12067 0.12135 0.12103 0.12079 0.12105 0.12069 0.12074 0.12068 0.12062 0.12083 0.12096 0.12082 0.12054 0.12079 0.1207 0.12092 0.12119 0.12112 0.12047 0.12086 0.12113 0.12065 0.12091 0.12122 0.12096 0.12082 0.1212 0.12093 0.12055 0.12028 0.12104 0.12103 0.12042 0.12118 0.12094 0.12078 0.12087 0.12086 0.12076 0.12051 0.12088 0.12048 0.12156 0.12117 0.12089 0.12084 0.12093 0.12056 0.12089 0.1211 0.1205 0.12072 0.12099 0.12078 0.1211 0.1204 0.12119 0.12123 0.12102 0.1206
0.11787 0.11824 0.11801 0.11797 0.11741 0.11823 0.11762 0.11787 0.11755 0.11783 0.11791 0.11819 0.11789 0.11695 0.11762 0.11772 0.11779 0.11747 0.11783 0.11828 0.11829 0.11813 0.11802 0.11788 0.11775 0.11804 0.11764 0.1175 0.11794 0.11777 0.11745 0.11764 0.11774 0.11801 0.11784 0.11786 0.11773 0.11819 0.1179 0.118 0.11767 0.11831 0.11803 0.11779 0.11801 0.11771 0.11771 0.11767 0.11761 0.11783 0.11794 0.11783 0.11752 0.11779 0.11772 0.11789 0.11817 0.11808 0.1175 0.11785 0.1181 0.11765 0.11789 0.11819 0.11791 0.11781 0.11819 0.1179 0.11754 0.1173 0.11797 0.11802 0.11741 0.11812 0.11792 0.11782 0.11787 0.11789 0.11779 0.11752 0.11788 0.11753 0.11849 0.11818 0.11789 0.11785 0.11792 0.11756 0.11789 0.11809 0.11751 0.1177 0.118 0.11777 0.11808 0.11745 0.11817 0.11824 0.11801 0.11759
0.11488 0.11525 0.11501 0.11494 0.11442 0.1152 0.11464 0.11488 0.11457 0.11486 0.11491 0.11516 0.11494 0.11396 0.11458 0.11473 0.1148 0.1145 0.11483 0.11524 0.11523 0.11513 0.11501 0.1149 0.11473 0.11502 0.11469 0.11452 0.11493 0.11475 0.11447 0.11465 0.11474 0.11503 0.1148 0.11489 0.11472 0.11515 0.11489 0.115 0.11469 0.11527 0.11503 0.11479 0.11498 0.11474 0.1147 0.11467 0.11461 0.11483 0.11493 0.11483 0.11451 0.11481 0.11475 0.11487 0.11515 0.11505 0.11454 0.11485 0.11508 0.11467 0.11487 0.11517 0.11487 0.11481 0.11518 0.11486 0.11454 0.11432 0.1149 0.11501 0.11441 0.11507 0.11492 0.11486 0.11488 0.11493 0.11483 0.11454 0.11489 0.11458 0.11544 0.11519 0.11489 0.11486 0.11491 0.11456 0.11491 0.11509 0.11452 0.11469 0.11502 0.11477 0.11506 0.1145 0.11516 0.11525 0.11501 0.1146
0.1119 0.11226 0.11201 0.11193 0.11144 0.11219 0.11167 0.1119 0.11161 0.11189 0.11192 0.11214 0.11199 0.11098 0.11156 0.11176 0.11182 0.11155 0.11184 0.11222 0.1122 0.11214 0.11201 0.11192 0.11174 0.11201 0.11176 0.11154 0.11193 0.11175 0.1115 0.11167 0.11176 0.11207 0.11179 0.11192 0.11172 0.11211 0.11189 0.112 0.11171 0.11225 0.11205 0.1118 0.11196 0.11177 0.1117 0.11169 0.11163 0.11185 0.11193 0.11186 0.11152 0.11184 0.11179 0.11187 0.11215 0.11203 0.11159 0.11186 0.11208 0.11169 0.11187 0.11216 0.11185 0.11182 0.11219 0.11185 0.11155 0.11136 0.11184 0.11202 0.11143 0.11204 0.11192 0.11192 0.1119 0.11198 0.11188 0.11157 0.11192 0.11165 0.11239 0.11221 0.11191 0.11189 0.11192 0.11158 0.11193 0.11209 0.11155 0.1117 0.11206 0.11178 0.11206 0.11157 0.11215 0.11227 0.11203 0.11162
0.10894 0.10929 0.10904 0.10894 0.10849 0.10919 0.10871 0.10894 0.10866 0.10895 0.10896 0.10914 0.10906 0.10802 0.10857 0.1088 0.10886 0.10862 0.10887 0.10922 0.10918 0.10917 0.10902 0.10897 0.10876 0.10902 0.10884 0.10859 0.10895 0.10877 0.10855 0.10872 0.10879 0.10912 0.10879 0.10898 0.10874 0.1091 0.10891 0.10903 0.10876 0.10924 0.10908 0.10884 0.10897 0.10883 0.10872 0.10872 0.10867 0.10889 0.10895 0.1089 0.10855 0.10888 0.10885 0.10888 0.10917 0.10903 0.10866 0.10889 0.1091 0.10874 0.10889 0.10917 0.10884 0.10885 0.10921 0.10885 0.10858 0.10842 0.10881 0.10905 0.10847 0.10902 0.10895 0.10898 0.10894 0.10904 0.10895 0.10862 0.10896 0.10873 0.10937 0.10925 0.10894 0.10893 0.10895 0.10861 0.10898 0.10912 0.1086 0.10872 0.1091 0.10881 0.10908 0.10865 0.10917 0.1093 0.10906 0.10866
0.106 0.10634 0.10608 0.10597 0.10556 0.10622 0.10578 0.106 0.10573 0.10603 0.10601 0.10616 0.10614 0.10509 0.10559 0.10587 0.10593 0.10571 0.10593 0.10624 0.10618 0.10622 0.10607 0.10604 0.1058 0.10605 0.10595 0.10567 0.10599 0.10581 0.10563 0.10578 0.10584 0.10619 0.10582 0.10605 0.10579 0.10611 0.10596 0.10608 0.10583 0.10626 0.10614 0.1059 0.106 0.10591 0.10576 0.10578 0.10573 0.10595 0.10599 0.10596 0.1056 0.10595 0.10593 0.10592 0.10621 0.10606 0.10575 0.10594 0.10613 0.10581 0.10593 0.1062 0.10586 0.1059 0.10626 0.10588 0.10564 0.10551 0.10581 0.10609 0.10553 0.10603 0.10599 0.10607 0.10601 0.10613 0.10604 0.10569 0.10602 0.10584 0.10637 0.10631 0.106 0.106 0.10599 0.10567 0.10604 0.10617 0.10567 0.10578 0.10617 0.10587 0.10611 0.10576 0.10621 0.10636 0.10611 0.10572
0.10309 0.10341 0.10316 0.10303 0.10266 0.10328 0.10288 0.10309 0.10284 0.10313 0.1031 0.10322 0.10326 0.10219 0.10265 0.10296 0.10302 0.10283 0.10301 0.10329 0.10322 0.1033 0.10314 0.10313 0.10288 0.10311 0.10308 0.10277 0.10306 0.10288 0.10273 0.10288 0.10293 0.10329 0.10288 0.10315 0.10287 0.10315 0.10303 0.10316 0.10293 0.10331 0.10323 0.10298 0.10305 0.10301 0.10283 0.10286 0.10282 0.10304 0.10307 0.10305 0.10269 0.10305 0.10304 0.10299 0.10327 0.10311 0.10287 0.10302 0.1032 0.10291 0.103 0.10326 0.10291 0.10298 0.10333 0.10294 0.10273 0.10262 0.10284 0.10317 0.10262 0.10307 0.10307 0.10319 0.1031 0.10324 0.10316 0.1028 0.10311 0.10297 0.1034 0.10339 0.10308 0.10309 0.10307 0.10276 0.10314 0.10324 0.10278 0.10286 0.10327 0.10296 0.10318 0.10289 0.10328 0.10345 0.10319 0.10281
0.10021 0.10052 0.10026 0.10012 0.099792 0.10036 0.10001 0.10021 0.099973 0.10027 0.10021 0.1003 0.1004 0.099328 0.099747 0.10009 0.10015 0.099979 0.10012 0.10037 0.10028 0.1004 0.10024 0.10026 0.09999 0.1002 0.10024 0.099904 0.10016 0.099985 0.099869 0.10001 0.10004 0.10042 0.099971 0.10029 0.099976 0.10023 0.10014 0.10026 0.10006 0.10039 0.10034 0.1001 0.10014 0.10015 0.099941 0.099985 0.099942 0.10016 0.10017 0.10017 0.099804 0.10017 0.10018 0.10009 0.10037 0.1002 0.10002 0.10014 0.1003 0.10004 0.1001 0.10035 0.099998 0.10009 0.10043 0.10003 0.099847 0.099767 0.099899 0.10028 0.09975 0.10015 0.10018 0.10034 0.10022 0.10038 0.1003 0.099931 0.10023 0.10013 0.10046 0.10051 0.1002 0.10022 0.10018 0.099887 0.10026 0.10035 0.099909 0.099969 0.1004 0.10007 0.10028 0.10006 0.10037 0.10056 0.1003 0.099935
0.097371 0.097662 0.097407 0.097249 0.096962 0.097489 0.097175 0.097364 0.097144 0.097435 0.097364 0.097427 0.097582 0.096503 0.09688 0.097252 0.097305 0.097163 0.097269 0.097488 0.097388 0.097547 0.097374 0.097418 0.097137 0.097333 0.097434 0.097074 0.097301 0.097127 0.097041 0.097168 0.097196 0.097582 0.097102 0.097455 0.097123 0.097336 0.097277 0.097407 0.097223 0.097504 0.097492 0.097258 0.097273 0.09732 0.097085 0.097141 0.097102 0.097312 0.097312 0.097331 0.096959 0.097335 0.097348 0.097226 0.097506 0.097325 0.097202 0.097285 0.097433 0.0972 0.097243 0.097477 0.097119 0.097241 0.097567 0.097161 0.097004 0.096948 0.097001 0.097422 0.096914 0.097258 0.09732 0.097513 0.097377 0.097554 0.097481 0.097103 0.097388 0.097323 0.097557 0.097659 0.097351 0.097381 0.097325 0.097046 0.09742 0.097493 0.097078 0.097119 0.097559 0.097227 0.097417 0.097252 0.097509 0.097708 0.097448 0.097096
0.094565 0.094841 0.094588 0.094419 0.094171 0.094653 0.094379 0.094559 0.094353 0.094641 0.094553 0.09459 0.094796 0.093719 0.094055 0.094452 0.094502 0.094385 0.094457 0.094646 0.094533 0.094728 0.094551 0.094617 0.094323 0.094503 0.094664 0.094283 0.094479 0.09431 0.094253 0.09437 0.094387 0.094781 0.094273 0.09466 0.094309 0.094487 0.094457 0.09459 0.094426 0.094659 0.09468 0.094451 0.094441 0.094528 0.094268 0.094337 0.094301 0.094506 0.094493 0.094527 0.094153 0.094535 0.094558 0.094402 0.094679 0.094489 0.094423 0.094474 0.094607 0.094403 0.094422 0.094643 0.094282 0.094429 0.094743 0.09433 0.094201 0.094169 0.094146 0.094604 0.094117 0.09441 0.094502 0.094727 0.094572 0.094764 0.094697 0.094313 0.094582 0.094553 0.094695 0.094847 0.094541 0.09458 0.094508 0.094245 0.094616 0.094675 0.094286 0.094309 0.094757 0.09442 0.094592 0.094485 0.094682 0.094893 0.094632 0.094296
0.0918 0.09206 0.091811 0.091631 0.091423 0.091858 0.091623 0.091794 0.091604 0.091887 0.091784 0.091796 0.092049 0.090979 0.091274 0.091694 0.091741 0.091647 0.091687 0.091846 0.091722 0.091951 0.091769 0.091856 0.091553 0.091716 0.091933 0.091534 0.0917 0.091535 0.091506 0.091613 0.091619 0.09202 0.091487 0.091905 0.091538 0.091681 0.09168 0.091813 0.09167 0.091857 0.09191 0.091686 0.091652 0.091777 0.091494 0.091574 0.091542 0.091741 0.091716 0.091764 0.09139 0.091776 0.091808 0.091621 0.091894 0.091695 0.091683 0.091704 0.091822 0.091648 0.091644 0.091851 0.091488 0.091659 0.091959 0.091543 0.091441 0.09143 0.091336 0.091828 0.091363 0.091607 0.091725 0.09198 0.091809 0.092013 0.091952 0.091565 0.091817 0.091823 0.091876 0.092075 0.091771 0.091819 0.091733 0.091486 0.091853 0.091898 0.091536 0.091542 0.091995 0.091654 0.091808 0.091758 0.091896 0.092118 0.091857 0.091538
0.089079 0.089321 0.089077 0.088888 0.088719 0.089109 0.088912 0.089073 0.088898 0.089175 0.089059 0.089047 0.089344 0.088285 0.08854 0.088979 0.089023 0.088951 0.088961 0.089091 0.088957 0.089216 0.089031 0.089138 0.088828 0.088973 0.089243 0.088829 0.088966 0.088805 0.088803 0.0889 0.088895 0.089301 0.088748 0.089192 0.088812 0.088921 0.088947 0.089081 0.088957 0.0891 0.089182 0.088965 0.088908 0.089068 0.088766 0.088856 0.088828 0.08902 0.088983 0.089045 0.088672 0.08906 0.089101 0.088885 0.089153 0.088947 0.088987 0.088978 0.089083 0.088936 0.088911 0.089103 0.088741 0.088933 0.08922 0.088801 0.088725 0.088736 0.088574 0.089095 0.088654 0.08885 0.088993 0.089275 0.089088 0.089304 0.089248 0.08886 0.089095 0.089134 0.089104 0.089346 0.089045 0.089102 0.089002 0.088772 0.089133 0.089165 0.088829 0.088819 0.089276 0.088933 0.089069 0.089073 0.089155 0.089386 0.089126 0.088825
0.086403 0.086628 0.08639 0.086193 0.086062 0.086407 0.086246 0.086398 0.086238 0.086508 0.086379 0.086347 0.086682 0.085639 0.085855 0.086309 0.086351 0.086301 0.086281 0.086384 0.08624 0.086528 0.08634 0.086465 0.08615 0.086278 0.086596 0.08617 0.086278 0.086123 0.086146 0.086234 0.086218 0.086626 0.086056 0.086524 0.086133 0.086209 0.086261 0.086396 0.08629 0.086391 0.086501 0.086291 0.086213 0.086405 0.086085 0.086185 0.086161 0.086344 0.086297 0.086372 0.086002 0.08639 0.086439 0.086196 0.086459 0.086246 0.086335 0.086299 0.08639 0.08627 0.086225 0.086401 0.086041 0.086253 0.086526 0.086108 0.086056 0.086087 0.085862 0.086408 0.085992 0.086141 0.086307 0.086614 0.086414 0.086639 0.086589 0.086202 0.086419 0.086488 0.086379 0.086663 0.086365 0.08643 0.086318 0.086104 0.086458 0.086478 0.086169 0.086144 0.086601 0.086259 0.086377 0.086432 0.08646 0.086698 0.086441 0.086158
0.083775 0.083982 0.083752 0.083548 0.083454 0.083754 0.083627 0.083771 0.083625 0.083888 0.083747 0.083695 0.084066 0.083043 0.083221 0.083688 0.083726 0.083697 0.083649 0.083726 0.083573 0.083888 0.083698 0.08384 0.083521 0.083632 0.083995 0.083559 0.08364 0.083491 0.083537 0.083615 0.08359 0.083998 0.083415 0.083903 0.083504 0.083547 0.083624 0.083758 0.083671 0.083731 0.083867 0.083664 0.083566 0.083788 0.083452 0.083562 0.083542 0.083716 0.08366 0.083747 0.083381 0.083767 0.083823 0.083557 0.083814 0.083595 0.08373 0.083669 0.083745 0.083651 0.083587 0.083749 0.083392 0.083622 0.08388 0.083464 0.083437 0.083486 0.083202 0.08377 0.083379 0.083483 0.083669 0.083998 0.083787 0.084019 0.083976 0.083591 0.083791 0.083888 0.083705 0.084026 0.083733 0.083806 0.083682 0.083485 0.08383 0.08384 0.083556 0.083517 0.083973 0.083633 0.083733 0.083836 0.083814 0.084058 0.083804 0.083539
0.081196 0.081385 0.081163 0.080954 0.080895 0.081152 0.081058 0.081193 0.081062 0.081316 0.081165 0.081095 0.081498 0.080497 0.080639 0.081115 0.08115 0.081142 0.081068 0.081119 0.080959 0.081297 0.081106 0.081264 0.080943 0.081037 0.081441 0.080997 0.081051 0.080909 0.080978 0.081045 0.081011 0.081417 0.080825 0.08133 0.080925 0.080937 0.081036 0.08117 0.081101 0.081122 0.081282 0.081087 0.080971 0.081219 0.080871 0.08099 0.080973 0.081138 0.081073 0.081171 0.08081 0.081194 0.081256 0.080968 0.081218 0.080995 0.081172 0.081088 0.081152 0.081082 0.081001 0.081147 0.080795 0.081041 0.081284 0.080871 0.080867 0.080933 0.080596 0.081181 0.080816 0.080877 0.081082 0.081429 0.081209 0.081447 0.081411 0.08103 0.081211 0.081335 0.081082 0.081438 0.08115 0.08123 0.081096 0.080915 0.081252 0.081251 0.080993 0.080941 0.081393 0.081056 0.08114 0.081288 0.081218 0.081466 0.081216 0.08097
0.078668 0.078839 0.078625 0.078412 0.078388 0.078602 0.078539 0.078666 0.078548 0.078794 0.078634 0.078548 0.078978 0.078003 0.07811 0.078593 0.078625 0.078635 0.078538 0.078564 0.078397 0.078757 0.078565 0.078738 0.078417 0.078494 0.078936 0.078486 0.078515 0.078379 0.078468 0.078527 0.078483 0.078887 0.078288 0.078807 0.078398 0.078379 0.078501 0.078634 0.078581 0.078566 0.078748 0.078561 0.078429 0.078701 0.078342 0.078468 0.078455 0.078611 0.078538 0.078645 0.078291 0.07867 0.078738 0.078431 0.078674 0.078447 0.078664 0.078558 0.078609 0.078563 0.078466 0.078596 0.078251 0.078511 0.078739 0.078331 0.078349 0.078432 0.078044 0.078644 0.078304 0.078325 0.078545 0.07891 0.078682 0.078924 0.078895 0.07852 0.078682 0.07883 0.078513 0.0789 0.078619 0.078705 0.078561 0.078397 0.078723 0.078714 0.078481 0.078416 0.078863 0.078531 0.078599 0.078788 0.078673 0.078924 0.078679 0.078453
0.076192 0.076344 0.07614 0.075923 0.075933 0.076106 0.076072 0.07619 0.076087 0.076323 0.076154 0.076054 0.076509 0.075563 0.075636 0.076123 0.076152 0.07618 0.07606 0.076063 0.075891 0.076268 0.076077 0.076263 0.075944 0.076004 0.076479 0.076027 0.076031 0.075903 0.076011 0.07606 0.076007 0.076406 0.075805 0.076335 0.075923 0.075877 0.076018 0.07615 0.076113 0.076064 0.076265 0.076088 0.07594 0.076233 0.075866 0.075999 0.07599 0.076135 0.076056 0.076172 0.075825 0.076198 0.076272 0.075947 0.076183 0.075953 0.076207 0.076081 0.07612 0.076096 0.075984 0.076099 0.075762 0.076033 0.076246 0.075845 0.075884 0.075981 0.075548 0.076159 0.075845 0.075827 0.076061 0.07644 0.076206 0.07645 0.076428 0.076061 0.076204 0.076375 0.075999 0.076414 0.076139 0.076231 0.076079 0.075932 0.076246 0.076229 0.07602 0.075944 0.076385 0.076059 0.07611 0.076338 0.076181 0.076434 0.076194 0.075988
0.073768 0.073902 0.073709 0.073489 0.073531 0.073663 0.073657 0.073768 0.073677 0.073903 0.073728 0.073615 0.07409 0.073176 0.073217 0.073705 0.073731 0.073776 0.073635 0.073617 0.073439 0.073833 0.073643 0.07384 0.073524 0.073569 0.074074 0.07362 0.073601 0.07348 0.073606 0.073646 0.073585 0.073978 0.073377 0.073915 0.073503 0.073429 0.073589 0.073719 0.073697 0.073616 0.073835 0.073667 0.073505 0.073818 0.073443 0.073583 0.073578 0.073713 0.073627 0.073751 0.073413 0.073779 0.073857 0.073517 0.073745 0.073513 0.073801 0.073657 0.073685 0.073681 0.073556 0.073655 0.073327 0.073609 0.073806 0.073413 0.073472 0.073583 0.073109 0.073727 0.07344 0.073385 0.073631 0.074021 0.073784 0.074028 0.074013 0.073654 0.073779 0.07397 0.07354 0.07398 0.073712 0.073809 0.07365 0.073519 0.073821 0.073797 0.073612 0.073526 0.073958 0.073639 0.073675 0.073939 0.073743 0.073996 0.073761 0.073576
0.071398 0.071513 0.071331 0.07111 0.071183 0.071276 0.071295 0.071399 0.071321 0.071536 0.071355 0.071231 0.071724 0.070843 0.070854 0.07134 0.071363 0.071424 0.071264 0.071226 0.071044 0.071452 0.071263 0.071471 0.07116 0.071188 0.071719 0.071267 0.071226 0.071113 0.071254 0.071286 0.071216 0.071602 0.071004 0.071547 0.071137 0.071037 0.071214 0.071342 0.071334 0.071223 0.071459 0.0713 0.071126 0.071455 0.071076 0.071222 0.071219 0.071343 0.071253 0.071383 0.071055 0.071413 0.071494 0.071142 0.071362 0.071129 0.071448 0.071287 0.071304 0.07132 0.071183 0.071266 0.070948 0.071239 0.071421 0.071036 0.071114 0.071237 0.070727 0.071349 0.071088 0.070999 0.071254 0.071654 0.071414 0.071658 0.07165 0.071301 0.071408 0.071616 0.071137 0.071599 0.071339 0.071441 0.071276 0.071161 0.071449 0.071419 0.071257 0.071162 0.071583 0.071273 0.071295 0.071592 0.071359 0.071611 0.071383 0.071217
0.069081 0.069178 0.069008 0.068786 0.068888 0.068944 0.068988 0.069083 0.069018 0.069223 0.069037 0.068902 0.069409 0.068564 0.068547 0.06903 0.069049 0.069126 0.068948 0.06889 0.068705 0.069125 0.068938 0.069155 0.06885 0.068863 0.069417 0.068967 0.068905 0.0688 0.068956 0.068979 0.068902 0.069279 0.068687 0.069233 0.068826 0.068701 0.068894 0.06902 0.069025 0.068887 0.069137 0.068987 0.068803 0.069145 0.068763 0.068914 0.068915 0.069028 0.068933 0.06907 0.068752 0.0691 0.069185 0.068822 0.069033 0.0688 0.069147 0.068972 0.068978 0.069012 0.068864 0.068932 0.068625 0.068923 0.069089 0.068716 0.068811 0.068945 0.068403 0.069025 0.068791 0.068669 0.068932 0.06934 0.069098 0.06934 0.069339 0.069002 0.06909 0.069314 0.068791 0.069272 0.069019 0.069126 0.068956 0.068857 0.06913 0.069096 0.068956 0.068853 0.069262 0.068962 0.068969 0.069296 0.06903 0.069279 0.069058 0.068913
0.066819 0.066898 0.06674 0.066518 0.066648 0.066667 0.066734 0.066823 0.066768 0.066962 0.066773 0.06663 0.067148 0.06634 0.066296 0.066773 0.066789 0.06688 0.066686 0.066611 0.066423 0.066853 0.066667 0.066893 0.066596 0.066593 0.067166 0.066721 0.06664 0.066543 0.066712 0.066727 0.066643 0.06701 0.066426 0.066972 0.06657 0.066422 0.066629 0.066753 0.06677 0.066606 0.066869 0.066729 0.066535 0.066888 0.066506 0.066661 0.066666 0.066768 0.066668 0.06681 0.066504 0.066842 0.066929 0.066557 0.06676 0.066527 0.066899 0.066711 0.066707 0.066758 0.066601 0.066653 0.066359 0.066663 0.066813 0.066451 0.066562 0.066706 0.066136 0.066757 0.066549 0.066397 0.066665 0.067078 0.066837 0.067076 0.067082 0.066756 0.066826 0.067065 0.066502 0.066999 0.066755 0.066865 0.06669 0.066607 0.066866 0.066827 0.066709 0.066599 0.066995 0.066705 0.066699 0.067053 0.066756 0.067002 0.066789 0.066663
0.064611 0.064672 0.064527 0.064307 0.064463 0.064447 0.064534 0.064616 0.064573 0.064756 0.064564 0.064414 0.064939 0.064171 0.064102 0.06457 0.064584 0.064687 0.06448 0.064388 0.064199 0.064635 0.064453 0.064686 0.064397 0.06438 0.064969 0.06453 0.06443 0.064342 0.064521 0.064529 0.064438 0.064794 0.064222 0.064765 0.064369 0.0642 0.064419 0.064541 0.064569 0.064382 0.064655 0.064526 0.064323 0.064686 0.064304 0.064463 0.064471 0.064561 0.064459 0.064605 0.064311 0.064638 0.064726 0.064348 0.064542 0.06431 0.064704 0.064505 0.064492 0.064559 0.064393 0.06443 0.064149 0.064457 0.064592 0.064242 0.064368 0.064521 0.063927 0.064543 0.064361 0.064181 0.064454 0.06487 0.06463 0.064864 0.064877 0.064565 0.064617 0.064868 0.06427 0.06478 0.064545 0.064659 0.06448 0.064412 0.064656 0.064614 0.064516 0.0644 0.064782 0.064503 0.064485 0.064862 0.064538 0.064779 0.064574 0.064468
0.062458 0.062502 0.062369 0.062151 0.062332 0.062283 0.062389 0.062465 0.062432 0.062603 0.062409 0.062254 0.062784 0.062057 0.061964 0.062422 0.062433 0.062548 0.062328 0.062222 0.062031 0.062473 0.062294 0.062533 0.062253 0.062222 0.062823 0.062393 0.062276 0.062196 0.062385 0.062386 0.062289 0.062632 0.062073 0.062612 0.062224 0.062034 0.062265 0.062384 0.062422 0.062215 0.062497 0.062377 0.062168 0.062537 0.062158 0.06232 0.062331 0.06241 0.062306 0.062455 0.062173 0.062488 0.062578 0.062195 0.06238 0.062149 0.062563 0.062355 0.062333 0.062414 0.062241 0.062263 0.061996 0.062306 0.062426 0.062089 0.06223 0.062389 0.061776 0.062385 0.062228 0.062022 0.062297 0.062714 0.062478 0.062706 0.062725 0.062428 0.062462 0.062723 0.062095 0.062616 0.06239 0.062506 0.062326 0.062272 0.0625 0.062456 0.062378 0.062256 0.062623 0.062356 0.062325 0.062724 0.062375 0.062611 0.062414 0.062328
0.06036 0.060386 0.060267 0.060051 0.060256 0.060175 0.060298 0.060367 0.060345 0.060504 0.060309 0.06015 0.060682 0.059996 0.059882 0.060328 0.060337 0.060462 0.060231 0.060111 0.05992 0.060365 0.06019 0.060434 0.060165 0.06012 0.060731 0.06031 0.060177 0.060105 0.060303 0.060297 0.060194 0.060525 0.059981 0.060513 0.060134 0.059926 0.060166 0.060282 0.06033 0.060104 0.060393 0.060283 0.060068 0.060442 0.060067 0.060232 0.060246 0.060313 0.060207 0.060359 0.06009 0.060392 0.060483 0.060098 0.060273 0.060044 0.060475 0.060259 0.060229 0.060323 0.060145 0.060152 0.059899 0.060211 0.060315 0.059993 0.060146 0.060312 0.059682 0.060281 0.060149 0.05992 0.060195 0.060612 0.06038 0.060601 0.060627 0.060345 0.060362 0.060631 0.059977 0.060506 0.06029 0.060408 0.060226 0.060187 0.060399 0.060353 0.060294 0.060167 0.060518 0.060264 0.060222 0.060639 0.060267 0.060497 0.060309 0.060243
0.058316 0.058325 0.058219 0.058007 0.058233 0.058122 0.058261 0.058325 0.058312 0.058459 0.058264 0.058103 0.058634 0.05799 0.057856 0.058289 0.058294 0.05843 0.058189 0.058057 0.057866 0.058312 0.058141 0.058389 0.058132 0.058074 0.058691 0.058281 0.058134 0.05807 0.058275 0.058262 0.058154 0.058471 0.057944 0.058467 0.058099 0.057873 0.058122 0.058235 0.058291 0.058049 0.058343 0.058244 0.058024 0.0584 0.058031 0.058198 0.058215 0.058271 0.058164 0.058318 0.058062 0.058351 0.058442 0.058055 0.058222 0.057995 0.05844 0.058218 0.05818 0.058286 0.058103 0.058096 0.057859 0.05817 0.05826 0.057952 0.058117 0.058288 0.057645 0.058233 0.058125 0.057874 0.058149 0.058564 0.058336 0.058549 0.058582 0.058316 0.058316 0.058592 0.057916 0.058451 0.058244 0.058364 0.058181 0.058156 0.058351 0.058305 0.058263 0.058133 0.058467 0.058226 0.058173 0.058606 0.058215 0.058438 0.058258 0.058211
0.056325 0.056319 0.056226 0.056018 0.056265 0.056125 0.056277 0.056336 0.056333 0.056468 0.056273 0.05611 0.056638 0.056038 0.055886 0.056303 0.056306 0.05645 0.056202 0.056058 0.055868 0.056314 0.056147 0.056398 0.056153 0.056083 0.056703 0.056305 0.056145 0.056089 0.056301 0.056281 0.056169 0.056471 0.055963 0.056475 0.056118 0.055877 0.056132 0.056242 0.056306 0.05605 0.056348 0.056259 0.056036 0.056412 0.05605 0.056219 0.056238 0.056283 0.056175 0.05633 0.056088 0.056363 0.056454 0.056068 0.056225 0.056002 0.056458 0.056231 0.056187 0.056303 0.056116 0.056096 0.055874 0.056183 0.056258 0.055966 0.056142 0.056317 0.055665 0.056239 0.056155 0.055885 0.056157 0.056568 0.056347 0.056551 0.05659 0.05634 0.056324 0.056605 0.055912 0.05645 0.056253 0.056374 0.056191 0.056179 0.056358 0.056312 0.056286 0.056154 0.056469 0.056242 0.05618 0.056626 0.056218 0.056432 0.056262 0.056234
0.054389 0.054366 0.054288 0.054084 0.054349 0.054182 0.054347 0.054401 0.054406 0.054529 0.054336 0.054173 0.054695 0.054139 0.05397 0.05437 0.054371 0.054523 0.054268 0.054114 0.053926 0.05437 0.054207 0.05446 0.054229 0.054146 0.054768 0.054383 0.05421 0.054163 0.054379 0.054354 0.054237 0.054524 0.054037 0.054537 0.054192 0.053936 0.054197 0.054304 0.054375 0.054106 0.054406 0.054327 0.054102 0.054477 0.054123 0.054293 0.054315 0.054348 0.054241 0.054396 0.054168 0.054429 0.054519 0.054135 0.054283 0.054064 0.054529 0.054299 0.054247 0.054374 0.054184 0.05415 0.053944 0.054251 0.054312 0.054035 0.054221 0.054399 0.053741 0.054299 0.054238 0.053951 0.054219 0.054625 0.054411 0.054605 0.054651 0.054418 0.054386 0.05467 0.053963 0.054502 0.054315 0.054437 0.054255 0.054256 0.054418 0.054372 0.054363 0.054228 0.054525 0.054312 0.054241 0.054698 0.054275 0.054481 0.05432 0.05431
0.052506 0.052467 0.052403 0.052204 0.052487 0.052294 0.05247 0.052519 0.052532 0.052643 0.052453 0.05229 0.052804 0.052293 0.052109 0.052491 0.052489 0.052648 0.052388 0.052225 0.052039 0.052479 0.052322 0.052575 0.052358 0.052264 0.052884 0.052514 0.05233 0.052291 0.052511 0.052479 0.052358 0.05263 0.052164 0.052651 0.052319 0.05205 0.052316 0.05242 0.052496 0.052216 0.052518 0.052449 0.052223 0.052595 0.05225 0.05242 0.052445 0.052467 0.05236 0.052516 0.052301 0.052548 0.052636 0.052256 0.052394 0.05218 0.052652 0.05242 0.052362 0.052497 0.052306 0.052258 0.052068 0.052372 0.052419 0.052159 0.052353 0.052533 0.051873 0.052413 0.052375 0.052071 0.052334 0.052734 0.052528 0.052712 0.052764 0.052548 0.052501 0.052787 0.05207 0.052608 0.052431 0.052553 0.052373 0.052386 0.052531 0.052487 0.052492 0.052356 0.052634 0.052436 0.052356 0.052821 0.052387 0.052583 0.052431 0.05244
0.050675 0.050622 0.050571 0.050378 0.050676 0.05046 0.050645 0.05069 0.05071 0.050809 0.050622 0.05046 0.050965 0.050498 0.050301 0.050664 0.05066 0.050825 0.050561 0.05039 0.050207 0.050642 0.05049 0.050743 0.05054 0.050435 0.051051 0.050696 0.050503 0.050471 0.050694 0.050657 0.050533 0.050788 0.050346 0.050817 0.0505 0.050219 0.050488 0.050588 0.05067 0.050381 0.050683 0.050624 0.050397 0.050765 0.050431 0.0506 0.050627 0.050638 0.050532 0.050687 0.050487 0.050719 0.050806 0.050431 0.05056 0.050349 0.050827 0.050593 0.050531 0.050672 0.05048 0.05042 0.050247 0.050546 0.05058 0.050336 0.050537 0.050718 0.050059 0.05058 0.050564 0.050247 0.050503 0.050895 0.050698 0.050871 0.050929 0.05073 0.050668 0.050955 0.050232 0.050767 0.0506 0.050722 0.050543 0.050569 0.050697 0.050655 0.050674 0.050537 0.050795 0.050612 0.050524 0.050996 0.050552 0.050738 0.050596 0.050622
0.048896 0.048829 0.048792 0.048605 0.048917 0.048679 0.048872 0.048913 0.04894 0.049027 0.048843 0.048684 0.049177 0.048755 0.048546 0.048888 0.048882 0.049053 0.048786 0.048608 0.048428 0.048857 0.04871 0.048963 0.048774 0.04866 0.04927 0.048931 0.048728 0.048705 0.048929 0.048887 0.04876 0.048998 0.048581 0.049035 0.048732 0.048441 0.048713 0.048809 0.048895 0.0486 0.0489 0.04885 0.048625 0.048986 0.048663 0.048832 0.048862 0.048862 0.048757 0.048911 0.048726 0.048942 0.049027 0.048658 0.048778 0.048572 0.049052 0.048819 0.048752 0.0489 0.048708 0.048635 0.048479 0.048773 0.048793 0.048566 0.048774 0.048955 0.048299 0.0488 0.048804 0.048476 0.048725 0.049107 0.04892 0.049081 0.049144 0.048964 0.048888 0.049174 0.048448 0.048978 0.048821 0.048943 0.048767 0.048803 0.048914 0.048875 0.048907 0.04877 0.049008 0.04884 0.048746 0.049221 0.048769 0.048945 0.048812 0.048856
0.047169 0.047088 0.047064 0.046884 0.047209 0.046951 0.04715 0.047188 0.047221 0.047296 0.047116 0.046961 0.04744 0.047062 0.046843 0.047164 0.047156 0.047331 0.047063 0.046879 0.046703 0.047124 0.046982 0.047234 0.04706 0.046936 0.047538 0.047216 0.047005 0.04699 0.047214 0.047168 0.047038 0.047259 0.046867 0.047304 0.047016 0.046716 0.046989 0.047082 0.047172 0.046871 0.047168 0.047128 0.046904 0.047258 0.046948 0.047115 0.047147 0.047136 0.047034 0.047186 0.047015 0.047217 0.047299 0.046937 0.047047 0.046848 0.047329 0.047097 0.047025 0.047178 0.046987 0.046903 0.046764 0.047051 0.047058 0.046848 0.047062 0.047243 0.046592 0.047071 0.047096 0.046757 0.046998 0.04737 0.047193 0.047342 0.047411 0.047249 0.047159 0.047443 0.046717 0.04724 0.047094 0.047214 0.047042 0.047089 0.047183 0.047146 0.047191 0.047054 0.047272 0.047119 0.047019 0.047496 0.047039 0.047204 0.047081 0.047141
0.045492 0.045398 0.045388 0.045214 0.045551 0.045274 0.045479 0.045512 0.045551 0.045615 0.04544 0.045289 0.045753 0.04542 0.045191 0.04549 0.04548 0.045659 0.04539 0.045202 0.045029 0.045441 0.045306 0.045555 0.045397 0.045264 0.045855 0.045551 0.045333 0.045325 0.04555 0.045499 0.045367 0.045571 0.045205 0.045623 0.045351 0.045043 0.045316 0.045406 0.045498 0.045194 0.045487 0.045457 0.045235 0.045581 0.045283 0.045449 0.045483 0.045462 0.045362 0.045512 0.045355 0.045541 0.045621 0.045267 0.045369 0.045175 0.045654 0.045425 0.045349 0.045507 0.045317 0.045222 0.0451 0.045379 0.045374 0.045182 0.0454 0.04558 0.044938 0.045393 0.045438 0.045091 0.045322 0.045683 0.045517 0.045653 0.045727 0.045583 0.04548 0.045761 0.045039 0.045553 0.045417 0.045536 0.045368 0.045425 0.045503 0.045469 0.045525 0.045389 0.045587 0.04545 0.045343 0.045821 0.04536 0.045513 0.0454 0.045476
0.043866 0.043758 0.043761 0.043595 0.043943 0.043647 0.043856 0.043887 0.043931 0.043984 0.043814 0.043667 0.044115 0.043826 0.043589 0.043866 0.043854 0.044036 0.043767 0.043576 0.043407 0.043809 0.04368 0.043926 0.043784 0.043643 0.044222 0.043935 0.043712 0.043711 0.043934 0.04388 0.043746 0.043932 0.043594 0.043992 0.043736 0.043422 0.043694 0.04378 0.043875 0.043568 0.043857 0.043835 0.043617 0.043952 0.043668 0.043833 0.043868 0.043837 0.04374 0.043887 0.043745 0.043916 0.043992 0.043648 0.04374 0.043553 0.044029 0.043804 0.043724 0.043885 0.043698 0.043592 0.043486 0.043758 0.043741 0.043566 0.043788 0.043966 0.043334 0.043766 0.043829 0.043475 0.043696 0.044045 0.04389 0.044013 0.044092 0.043967 0.043851 0.044127 0.043412 0.043917 0.04379 0.043908 0.043744 0.043811 0.043872 0.043842 0.043908 0.043774 0.043951 0.043829 0.043718 0.044194 0.043731 0.043873 0.04377 0.043861
0.042288 0.042168 0.042185 0.042026 0.042382 0.042071 0.042283 0.042311 0.04236 0.042401 0.042236 0.042096 0.042525 0.04228 0.042037 0.04229 0.042277 0.042461 0.042194 0.042 0.041836 0.042227 0.042103 0.042346 0.04222 0.042071 0.042636 0.042368 0.04214 0.042147 0.042367 0.042309 0.042174 0.042343 0.042032 0.042409 0.04217 0.04185 0.042121 0.042203 0.042299 0.041992 0.042275 0.042263 0.042048 0.042372 0.042103 0.042265 0.042303 0.042262 0.042167 0.042311 0.042184 0.042339 0.042412 0.042078 0.042162 0.04198 0.042452 0.042231 0.042148 0.042312 0.042128 0.042011 0.041923 0.042186 0.042157 0.042 0.042225 0.0424 0.041781 0.042188 0.042269 0.04191 0.04212 0.042456 0.042313 0.042422 0.042506 0.042399 0.042272 0.042542 0.041835 0.042329 0.042213 0.042329 0.042169 0.042245 0.04229 0.042265 0.04234 0.042208 0.042365 0.042258 0.042142 0.042614 0.042153 0.042283 0.042189 0.042295
0.040758 0.040627 0.040656 0.040505 0.040869 0.040544 0.040757 0.040782 0.040836 0.040866 0.040707 0.040573 0.040984 0.040781 0.040533 0.040763 0.040748 0.040933 0.040669 0.040472 0.040314 0.040693 0.040575 0.040814 0.040704 0.040547 0.041098 0.040848 0.040616 0.04063 0.040848 0.040786 0.04065 0.040801 0.040518 0.040874 0.040653 0.040328 0.040596 0.040675 0.040772 0.040465 0.040742 0.040738 0.040528 0.04084 0.040586 0.040746 0.040785 0.040734 0.040643 0.040783 0.04067 0.04081 0.040879 0.040557 0.040632 0.040457 0.040923 0.040707 0.040621 0.040786 0.040606 0.04048 0.040408 0.040662 0.040623 0.040482 0.040709 0.040881 0.040277 0.040658 0.040756 0.040394 0.040592 0.040914 0.040783 0.040879 0.040968 0.040879 0.04074 0.041004 0.040309 0.04079 0.040684 0.040798 0.040643 0.040727 0.040756 0.040736 0.040819 0.04069 0.040826 0.040735 0.040615 0.041082 0.040622 0.04074 0.040656 0.040776
0.039276 0.039134 0.039175 0.039032 0.039403 0.039064 0.039278 0.039301 0.039359 0.039378 0.039226 0.039098 0.039489 0.039328 0.039077 0.039282 0.039266 0.039452 0.039191 0.038993 0.03884 0.039206 0.039094 0.039329 0.039235 0.039072 0.039606 0.039376 0.03914 0.039161 0.039375 0.039311 0.039173 0.039307 0.039052 0.039387 0.039182 0.038854 0.039119 0.039194 0.039292 0.038987 0.039256 0.039261 0.039056 0.039355 0.039116 0.039273 0.039313 0.039254 0.039166 0.039303 0.039203 0.039328 0.039394 0.039083 0.039149 0.038981 0.03944 0.03923 0.039142 0.039308 0.039132 0.038996 0.038941 0.039186 0.039135 0.039012 0.039241 0.039409 0.038821 0.039176 0.03929 0.038925 0.039112 0.03942 0.039301 0.039383 0.039476 0.039406 0.039256 0.039513 0.038831 0.039298 0.039202 0.039313 0.039164 0.039257 0.03927 0.039254 0.039345 0.039219 0.039335 0.039259 0.039136 0.039597 0.03914 0.039246 0.039171 0.039304
0.037839 0.037687 0.037741 0.037606 0.037983 0.037631 0.037845 0.037867 0.037927 0.037937 0.03779 0.03767 0.03804 0.037921 0.037666 0.037848 0.03783 0.038017 0.037759 0.037562 0.037414 0.037766 0.037661 0.03789 0.037813 0.037643 0.038159 0.037948 0.037711 0.037738 0.037948 0.037881 0.037743 0.037859 0.037633 0.037945 0.037758 0.037427 0.037688 0.03776 0.037857 0.037555 0.037816 0.03783 0.037631 0.037916 0.037693 0.037846 0.037888 0.037819 0.037736 0.037868 0.037783 0.037892 0.037954 0.037656 0.037714 0.037553 0.038003 0.037799 0.03771 0.037875 0.037704 0.03756 0.037521 0.037756 0.037695 0.037589 0.037818 0.037982 0.037412 0.03774 0.03787 0.037504 0.037678 0.037971 0.037865 0.037933 0.03803 0.037978 0.037818 0.038067 0.0374 0.037853 0.037767 0.037875 0.037732 0.037832 0.03783 0.037819 0.037917 0.037794 0.03789 0.037829 0.037703 0.038156 0.037704 0.037798 0.037732 0.037879
0.036448 0.036286 0.036352 0.036226 0.036607 0.036245 0.036458 0.036477 0.036541 0.03654 0.0364 0.036288 0.036636 0.036558 0.036301 0.036458 0.03644 0.036626 0.036373 0.036176 0.036034 0.036372 0.036273 0.036497 0.036435 0.03626 0.036757 0.036566 0.036327 0.03636 0.036566 0.036496 0.036358 0.036457 0.03626 0.036549 0.036379 0.036046 0.036303 0.036372 0.036468 0.03617 0.036422 0.036444 0.036251 0.036522 0.036314 0.036465 0.036508 0.036431 0.036351 0.036479 0.036407 0.036502 0.03656 0.036274 0.036324 0.03617 0.03661 0.036413 0.036323 0.036488 0.036322 0.03617 0.036147 0.036371 0.036301 0.036211 0.036441 0.0366 0.03605 0.03635 0.036495 0.036129 0.03629 0.036568 0.036475 0.036528 0.036629 0.036595 0.036425 0.036665 0.036016 0.036454 0.036377 0.036482 0.036346 0.036452 0.036435 0.03643 0.036534 0.036415 0.03649 0.036444 0.036316 0.03676 0.036315 0.036395 0.036339 0.036498
0.035102 0.034931 0.035008 0.03489 0.035274 0.034903 0.035114 0.035132 0.035198 0.035188 0.035055 0.034951 0.035276 0.035238 0.034981 0.035113 0.035094 0.035279 0.035032 0.034835 0.034699 0.035023 0.03493 0.035148 0.035102 0.034922 0.035399 0.035228 0.034988 0.035027 0.035227 0.035155 0.035017 0.035099 0.03493 0.035197 0.035044 0.034711 0.034963 0.035028 0.035123 0.03483 0.035073 0.035103 0.034916 0.035172 0.034981 0.035128 0.035172 0.035086 0.035011 0.035134 0.035076 0.035156 0.035209 0.034937 0.034979 0.034832 0.035261 0.035072 0.034981 0.035144 0.034985 0.034824 0.034818 0.035031 0.034951 0.034878 0.035107 0.035261 0.034732 0.035005 0.035164 0.034799 0.034946 0.035208 0.035128 0.035167 0.035272 0.035256 0.035077 0.035308 0.034678 0.035099 0.035031 0.035134 0.035004 0.035117 0.035085 0.035085 0.035195 0.035079 0.035135 0.035104 0.034974 0.035408 0.03497 0.035038 0.034991 0.035161
0.033799 0.033619 0.033708 0.033598 0.033985 0.033606 0.033814 0.03383 0.033899 0.033879 0.033753 0.033657 0.03396 0.03396 0.033703 0.033811 0.033791 0.033974 0.033733 0.033539 0.033408 0.033717 0.03363 0.033842 0.033813 0.033628 0.034084 0.033932 0.033692 0.033737 0.033932 0.033858 0.03372 0.033785 0.033645 0.033888 0.033752 0.03342 0.033666 0.033728 0.033821 0.033534 0.033767 0.033804 0.033625 0.033865 0.03369 0.033834 0.033879 0.033785 0.033714 0.033833 0.033788 0.033853 0.033902 0.033644 0.033678 0.033538 0.033956 0.033775 0.033682 0.033844 0.033691 0.033523 0.033532 0.033734 0.033646 0.033589 0.033817 0.033965 0.033458 0.033703 0.033875 0.033513 0.033646 0.033892 0.033825 0.03385 0.033959 0.033959 0.033773 0.033993 0.033384 0.033788 0.033729 0.033829 0.033705 0.033824 0.033778 0.033784 0.033898 0.033787 0.033824 0.033807 0.033675 0.034098 0.033669 0.033724 0.033686 0.033868
0.032538 0.03235 0.03245 0.032349 0.032737 0.032351 0.032555 0.032571 0.032641 0.032612 0.032494 0.032406 0.032686 0.032724 0.032468 0.032552 0.03253 0.032712 0.032478 0.032285 0.032161 0.032454 0.032373 0.032579 0.032565 0.032376 0.032811 0.032678 0.032439 0.032489 0.032678 0.032602 0.032465 0.032513 0.032402 0.032622 0.032503 0.032171 0.032412 0.03247 0.032561 0.032282 0.032504 0.032548 0.032376 0.0326 0.032442 0.032582 0.032628 0.032527 0.03246 0.032573 0.032541 0.032592 0.032636 0.032393 0.032419 0.032287 0.032692 0.03252 0.032427 0.032586 0.032439 0.032264 0.032289 0.032479 0.032383 0.032342 0.032569 0.032711 0.032226 0.032444 0.032628 0.03227 0.032389 0.032619 0.032565 0.032575 0.032687 0.032705 0.03251 0.03272 0.032133 0.032519 0.03247 0.032566 0.032449 0.032574 0.032513 0.032526 0.032644 0.032537 0.032555 0.032552 0.03242 0.03283 0.03241 0.032454 0.032424 0.032616
0.031319 0.031124 0.031234 0.031141 0.03153 0.031138 0.031338 0.031353 0.031425 0.031386 0.031276 0.031197 0.031453 0.031528 0.031273 0.031333 0.031311 0.03149 0.031263 0.031073 0.030955 0.031233 0.031158 0.031357 0.031358 0.031166 0.031579 0.031466 0.031227 0.031283 0.031465 0.031388 0.031251 0.031283 0.0312 0.031396 0.031295 0.030965 0.031199 0.031254 0.031343 0.031071 0.031282 0.031334 0.031169 0.031377 0.031236 0.031371 0.031418 0.031309 0.031247 0.031355 0.031336 0.031373 0.031413 0.031183 0.031203 0.031078 0.031469 0.031306 0.031213 0.031369 0.031229 0.031048 0.031087 0.031266 0.031162 0.031137 0.031361 0.031497 0.031036 0.031227 0.031423 0.031068 0.031173 0.031387 0.031346 0.031342 0.031457 0.031491 0.03129 0.031488 0.030925 0.031292 0.031252 0.031345 0.031235 0.031364 0.03129 0.031309 0.031431 0.031329 0.031327 0.031338 0.031205 0.031603 0.031194 0.031225 0.031204 0.031406
0.03014 0.029938 0.030059 0.029974 0.030363 0.029966 0.030161 0.030175 0.030248 0.030201 0.030098 0.030029 0.030261 0.030371 0.030119 0.030155 0.030132 0.030309 0.030089 0.029902 0.029791 0.030053 0.029983 0.030175 0.030192 0.029997 0.030387 0.030293 0.030056 0.030117 0.030292 0.030214 0.030078 0.030094 0.030039 0.030212 0.030127 0.029799 0.030026 0.030078 0.030164 0.029901 0.030101 0.030159 0.030002 0.030194 0.030069 0.0302 0.030248 0.030132 0.030075 0.030178 0.03017 0.030193 0.030229 0.030014 0.030027 0.029909 0.030286 0.030132 0.030039 0.030193 0.030059 0.029872 0.029926 0.030094 0.029982 0.029972 0.030194 0.030323 0.029887 0.03005 0.030257 0.029907 0.029998 0.030195 0.030167 0.030149 0.030267 0.030318 0.030109 0.030296 0.029758 0.030106 0.030075 0.030163 0.030061 0.030195 0.030108 0.030132 0.030257 0.03016 0.03014 0.030164 0.030032 0.030416 0.030018 0.030037 0.030024 0.030235
0.029001 0.028792 0.028923 0.028846 0.029234 0.028833 0.029023 0.029037 0.029111 0.029056 0.02896 0.0289 0.029108 0.029253 0.029004 0.029016 0.028993 0.029166 0.028955 0.028771 0.028666 0.028912 0.028849 0.029033 0.029065 0.028867 0.029234 0.029159 0.028924 0.02899 0.029158 0.029079 0.028944 0.028944 0.028916 0.029066 0.028999 0.028674 0.028893 0.028942 0.029025 0.02877 0.02896 0.029024 0.028875 0.02905 0.028942 0.029068 0.029117 0.028995 0.028942 0.029039 0.029044 0.029054 0.029084 0.028885 0.02889 0.02878 0.029142 0.028998 0.028906 0.029055 0.028929 0.028736 0.028805 0.02896 0.028841 0.028847 0.029066 0.029188 0.028777 0.028913 0.029129 0.028786 0.028862 0.029042 0.029028 0.028996 0.029116 0.029183 0.028969 0.029144 0.028631 0.02896 0.028937 0.029022 0.028926 0.029064 0.028965 0.028995 0.029123 0.029031 0.028993 0.02903 0.028898 0.029268 0.028882 0.028889 0.028884 0.029104
0.0279 0.027685 0.027825 0.027757 0.028143 0.027739 0.027924 0.027937 0.028012 0.027948 0.027861 0.02781 0.027993 0.028171 0.027927 0.027916 0.027891 0.028062 0.027858 0.027679 0.02758 0.027809 0.027752 0.02793 0.027976 0.027775 0.028119 0.028063 0.027831 0.027901 0.028062 0.027982 0.027849 0.027833 0.027832 0.02796 0.027908 0.027587 0.027799 0.027844 0.027924 0.027679 0.027857 0.027927 0.027787 0.027944 0.027853 0.027975 0.028024 0.027896 0.027847 0.027939 0.027955 0.027952 0.027978 0.027794 0.027793 0.02769 0.028036 0.027902 0.02781 0.027956 0.027837 0.027639 0.027722 0.027865 0.02774 0.02776 0.027975 0.028091 0.027705 0.027814 0.02804 0.027703 0.027765 0.027929 0.027927 0.027881 0.028004 0.028086 0.027866 0.028029 0.027543 0.027853 0.027838 0.027918 0.02783 0.027972 0.02786 0.027897 0.028026 0.027939 0.027884 0.027934 0.027802 0.028157 0.027784 0.027779 0.027782 0.02801
0.026836 0.026616 0.026765 0.026705 0.027089 0.026683 0.026862 0.026874 0.026949 0.026879 0.026798 0.026757 0.026916 0.027126 0.026886 0.026852 0.026828 0.026994 0.026799 0.026625 0.026532 0.026745 0.026693 0.026863 0.026924 0.026721 0.027041 0.027004 0.026775 0.02685 0.027002 0.026922 0.026791 0.026759 0.026786 0.02689 0.026855 0.026538 0.026742 0.026784 0.026861 0.026625 0.026791 0.026868 0.026735 0.026876 0.026801 0.026918 0.026968 0.026834 0.02679 0.026877 0.026904 0.026888 0.026909 0.02674 0.026733 0.026637 0.026968 0.026844 0.026753 0.026894 0.026782 0.02658 0.026676 0.026808 0.026676 0.02671 0.026922 0.02703 0.026671 0.026753 0.026987 0.026657 0.026705 0.026852 0.026863 0.026804 0.026929 0.027027 0.026801 0.026952 0.026492 0.026783 0.026776 0.026853 0.026772 0.026917 0.026793 0.026836 0.026967 0.026885 0.026812 0.026875 0.026745 0.027084 0.026725 0.026708 0.026718 0.026954
0.025809 0.025584 0.025742 0.02569 0.026071 0.025664 0.025835 0.025848 0.025923 0.025845 0.025773 0.025741 0.025876 0.026117 0.025881 0.025825 0.0258 0.025963 0.025777 0.025607 0.025521 0.025717 0.025671 0.025833 0.025908 0.025704 0.026 0.025981 0.025755 0.025834 0.025979 0.025898 0.025769 0.025723 0.025775 0.025857 0.025838 0.025525 0.025721 0.025761 0.025833 0.025608 0.025763 0.025845 0.02572 0.025844 0.025785 0.025898 0.025948 0.025808 0.02577 0.02585 0.025888 0.02586 0.025877 0.025723 0.025709 0.025621 0.025935 0.025822 0.025731 0.025868 0.025764 0.025558 0.025666 0.025786 0.025649 0.025697 0.025904 0.026006 0.025672 0.025729 0.025971 0.025648 0.025682 0.025813 0.025836 0.025764 0.025891 0.026003 0.025773 0.025912 0.025479 0.02575 0.02575 0.025823 0.025749 0.025897 0.025763 0.025812 0.025943 0.025867 0.025778 0.025852 0.025723 0.026047 0.025701 0.025673 0.025691 0.025934
0.024817 0.024588 0.024754 0.02471 0.025087 0.02468 0.024845 0.024857 0.024932 0.024847 0.024782 0.02476 0.024871 0.025142 0.024911 0.024834 0.024808 0.024967 0.024789 0.024625 0.024545 0.024725 0.024684 0.024839 0.024927 0.024722 0.024994 0.024993 0.024771 0.024854 0.024991 0.02491 0.024782 0.024722 0.0248 0.02486 0.024856 0.024548 0.024736 0.024773 0.024841 0.024627 0.024769 0.024857 0.024741 0.024848 0.024804 0.024913 0.024963 0.024818 0.024784 0.024859 0.024908 0.024868 0.02488 0.02474 0.024721 0.02464 0.024938 0.024835 0.024746 0.024877 0.024781 0.024571 0.024692 0.0248 0.024658 0.024719 0.024922 0.025016 0.024709 0.024739 0.024989 0.024675 0.024694 0.024808 0.024844 0.024759 0.024888 0.025014 0.02478 0.024906 0.024501 0.024752 0.02476 0.024829 0.024763 0.024913 0.024768 0.024823 0.024955 0.024884 0.024779 0.024865 0.024737 0.025045 0.024714 0.024675 0.024699 0.024948
0.02386 0.023626 0.0238 0.023764 0.024138 0.023731 0.023888 0.0239 0.023975 0.023884 0.023827 0.023814 0.023901 0.0242 0.023975 0.023876 0.023851 0.024005 0.023837 0.023677 0.023604 0.023767 0.023732 0.023879 0.02398 0.023774 0.024023 0.024039 0.023821 0.023908 0.024036 0.023956 0.02383 0.023756 0.023859 0.023897 0.023908 0.023606 0.023785 0.023819 0.023884 0.02368 0.023811 0.023903 0.023796 0.023886 0.023858 0.023962 0.024012 0.023862 0.023833 0.023903 0.023961 0.02391 0.023917 0.023793 0.023768 0.023693 0.023975 0.023882 0.023795 0.023921 0.023832 0.023619 0.023752 0.023849 0.023701 0.023775 0.023974 0.02406 0.023779 0.023785 0.024041 0.023735 0.023741 0.023839 0.023887 0.023789 0.02392 0.024059 0.023822 0.023935 0.023558 0.023789 0.023805 0.023869 0.02381 0.023963 0.023807 0.023869 0.024 0.023935 0.023815 0.023912 0.023786 0.024077 0.023761 0.023711 0.023742 0.023997
0.022936 0.022699 0.02288 0.022852 0.023221 0.022815 0.022965 0.022977 0.023052 0.022954 0.022904 0.022901 0.022965 0.02329 0.023072 0.022952 0.022926 0.023076 0.022917 0.022763 0.022696 0.022843 0.022813 0.022953 0.023066 0.02286 0.023085 0.023118 0.022905 0.022994 0.023115 0.023035 0.022911 0.022823 0.02295 0.022967 0.022993 0.022697 0.022867 0.022899 0.022959 0.022767 0.022886 0.022983 0.022884 0.022957 0.022945 0.023044 0.023094 0.02294 0.022916 0.022979 0.023047 0.022985 0.022988 0.022878 0.022849 0.022781 0.023046 0.022963 0.022877 0.022998 0.022917 0.022701 0.022845 0.02293 0.022778 0.022864 0.023058 0.023138 0.022883 0.022864 0.023125 0.022829 0.022821 0.022903 0.022963 0.022853 0.022985 0.023138 0.022897 0.022998 0.022649 0.022861 0.022883 0.022943 0.022892 0.023046 0.022881 0.022948 0.023079 0.023019 0.022884 0.022992 0.022868 0.023143 0.022841 0.022781 0.022819 0.023079
0.022045 0.021804 0.021993 0.021972 0.022336 0.021932 0.022074 0.022087 0.02216 0.022057 0.022014 0.02202 0.022061 0.022413 0.022201 0.022061 0.022035 0.02218 0.02203 0.021882 0.021821 0.021952 0.021927 0.022059 0.022185 0.021978 0.02218 0.022229 0.022021 0.022114 0.022226 0.022146 0.022024 0.021924 0.022074 0.02207 0.022111 0.02182 0.021982 0.022011 0.022067 0.021887 0.021993 0.022094 0.022004 0.022061 0.022064 0.022158 0.022208 0.02205 0.02203 0.022088 0.022166 0.022093 0.022091 0.021996 0.021962 0.0219 0.022148 0.022076 0.021992 0.022107 0.022034 0.021815 0.02197 0.022044 0.021888 0.021986 0.022175 0.022247 0.022019 0.021976 0.022242 0.021956 0.021934 0.022 0.022071 0.02195 0.022083 0.022248 0.022004 0.022093 0.021773 0.021964 0.021993 0.02205 0.022005 0.022161 0.021986 0.02206 0.02219 0.022136 0.021986 0.022104 0.021983 0.022241 0.021955 0.021884 0.021928 0.022193
0.021185 0.020942 0.021137 0.021123 0.021482 0.02108 0.021215 0.021228 0.0213 0.021192 0.021156 0.021171 0.021189 0.021565 0.02136 0.021201 0.021175 0.021315 0.021175 0.021032 0.020977 0.021092 0.021073 0.021197 0.021334 0.021128 0.021306 0.021372 0.021168 0.021264 0.021368 0.021288 0.021169 0.021056 0.02123 0.021205 0.02126 0.020975 0.021129 0.021155 0.021207 0.021038 0.021133 0.021238 0.021156 0.021197 0.021214 0.021304 0.021354 0.021192 0.021177 0.021229 0.021315 0.021232 0.021226 0.021146 0.021106 0.021052 0.021283 0.021221 0.021138 0.021248 0.021182 0.020961 0.021127 0.02119 0.02103 0.021139 0.021323 0.021387 0.021185 0.021119 0.02139 0.021113 0.021079 0.021129 0.021211 0.021079 0.021213 0.02139 0.021144 0.02122 0.020928 0.0211 0.021135 0.021188 0.02115 0.021307 0.021124 0.021203 0.021333 0.021283 0.02112 0.021248 0.021129 0.021371 0.0211 0.021019 0.021069 0.021338
0.020356 0.020111 0.020311 0.020305 0.020658 0.020259 0.020386 0.020399 0.020471 0.020357 0.020329 0.020352 0.020348 0.020748 0.020549 0.020371 0.020345 0.02048 0.020349 0.020213 0.020164 0.020264 0.020249 0.020365 0.020514 0.020308 0.020463 0.020545 0.020346 0.020444 0.020541 0.020461 0.020345 0.02022 0.020415 0.020371 0.020439 0.020161 0.020306 0.02033 0.020377 0.02022 0.020303 0.020412 0.020339 0.020363 0.020394 0.02048 0.02053 0.020364 0.020354 0.0204 0.020495 0.020402 0.020392 0.020325 0.020281 0.020233 0.020448 0.020396 0.020315 0.020419 0.020361 0.020138 0.020314 0.020366 0.020202 0.020323 0.020501 0.020558 0.020382 0.020293 0.020568 0.020301 0.020254 0.020289 0.020382 0.020239 0.020373 0.020562 0.020314 0.020377 0.020114 0.020267 0.020308 0.020357 0.020326 0.020484 0.020292 0.020377 0.020505 0.020461 0.020285 0.020423 0.020306 0.020531 0.020275 0.020185 0.020241 0.020514
0.019557 0.019309 0.019516 0.019516 0.019864 0.019468 0.019586 0.0196 0.019671 0.019552 0.019531 0.019563 0.019537 0.019959 0.019768 0.019571 0.019545 0.019675 0.019554 0.019424 0.019381 0.019465 0.019455 0.019563 0.019723 0.019518 0.01965 0.019747 0.019554 0.019654 0.019743 0.019664 0.01955 0.019413 0.01963 0.019566 0.019647 0.019376 0.019513 0.019534 0.019577 0.019431 0.019503 0.019615 0.01955 0.019559 0.019604 0.019685 0.019735 0.019566 0.01956 0.019601 0.019704 0.019602 0.019587 0.019535 0.019487 0.019445 0.019642 0.0196 0.019522 0.01962 0.019569 0.019345 0.01953 0.019571 0.019405 0.019536 0.019708 0.019758 0.019607 0.019496 0.019775 0.019519 0.019459 0.019479 0.019583 0.019428 0.019564 0.019763 0.019514 0.019565 0.01933 0.019464 0.019511 0.019555 0.019531 0.019689 0.019491 0.019581 0.019707 0.019669 0.01948 0.019626 0.019512 0.01972 0.019481 0.019381 0.019442 0.019719
0.018786 0.018537 0.018749 0.018757 0.019098 0.018706 0.018816 0.01883 0.0189 0.018776 0.018762 0.018803 0.018756 0.019198 0.019014 0.0188 0.018774 0.018899 0.018787 0.018663 0.018626 0.018695 0.01869 0.01879 0.01896 0.018757 0.018866 0.018977 0.01879 0.018893 0.018973 0.018895 0.018783 0.018636 0.018873 0.018791 0.018884 0.01862 0.018748 0.018767 0.018805 0.018672 0.018731 0.018848 0.018791 0.018784 0.018843 0.018919 0.018968 0.018797 0.018795 0.018831 0.018941 0.018831 0.018812 0.018773 0.018721 0.018685 0.018866 0.018834 0.018757 0.018849 0.018806 0.018581 0.018775 0.018806 0.018636 0.018777 0.018944 0.018987 0.018861 0.018729 0.019011 0.018764 0.018692 0.018698 0.018812 0.018647 0.018783 0.018993 0.018742 0.018782 0.018574 0.018689 0.018742 0.018782 0.018766 0.018924 0.018718 0.018813 0.018938 0.018905 0.018704 0.018859 0.018748 0.018939 0.018715 0.018606 0.018673 0.018952
0.018044 0.017794 0.018011 0.018024 0.018359 0.017971 0.018073 0.018088 0.018156 0.018028 0.018021 0.01807 0.018002 0.018464 0.018288 0.018057 0.018031 0.018151 0.018049 0.017931 0.017899 0.017953 0.017952 0.018046 0.018226 0.018023 0.018111 0.018236 0.018054 0.018159 0.018231 0.018154 0.018045 0.017887 0.018143 0.018043 0.018148 0.017892 0.018011 0.018028 0.018062 0.01794 0.017988 0.018107 0.018059 0.018037 0.018109 0.01818 0.01823 0.018056 0.018058 0.018089 0.018206 0.018087 0.018064 0.018038 0.017982 0.017953 0.018117 0.018095 0.018021 0.018107 0.018071 0.017845 0.018047 0.018068 0.017896 0.018046 0.018207 0.018243 0.018142 0.017989 0.018274 0.018038 0.017954 0.017946 0.018069 0.017895 0.018031 0.018251 0.017999 0.018026 0.017846 0.017944 0.018002 0.018038 0.018027 0.018186 0.017973 0.018074 0.018196 0.018168 0.017956 0.018119 0.018011 0.018186 0.017977 0.01786 0.017931 0.018213
0.017328 0.017077 0.017299 0.017319 0.017646 0.017264 0.017358 0.017373 0.017439 0.017308 0.017307 0.017364 0.017277 0.017756 0.017588 0.017341 0.017316 0.01743 0.017337 0.017225 0.017199 0.017239 0.017242 0.017328 0.017517 0.017316 0.017382 0.017521 0.017345 0.017452 0.017516 0.01744 0.017333 0.017166 0.01744 0.017323 0.01744 0.017191 0.017301 0.017317 0.017345 0.017235 0.017272 0.017394 0.017354 0.017317 0.017402 0.017469 0.017518 0.017342 0.017348 0.017373 0.017497 0.01737 0.017344 0.017331 0.017271 0.017247 0.017395 0.017383 0.017311 0.017391 0.017362 0.017136 0.017346 0.017357 0.017183 0.017342 0.017497 0.017526 0.017449 0.017277 0.017564 0.017338 0.017243 0.017221 0.017354 0.01717 0.017306 0.017535 0.017283 0.017299 0.017146 0.017225 0.017288 0.01732 0.017316 0.017475 0.017255 0.017361 0.017481 0.017458 0.017236 0.017406 0.017301 0.01746 0.017266 0.017141 0.017217 0.017501
0.016639 0.016388 0.016613 0.016639 0.01696 0.016582 0.016668 0.016684 0.016749 0.016614 0.016619 0.016684 0.016577 0.017074 0.016913 0.016651 0.016626 0.016735 0.016651 0.016545 0.016524 0.016551 0.016558 0.016637 0.016835 0.016635 0.016681 0.016832 0.016662 0.01677 0.016827 0.016752 0.016648 0.016471 0.016763 0.016629 0.016757 0.016515 0.016618 0.016631 0.016655 0.016556 0.016583 0.016707 0.016674 0.016623 0.01672 0.016783 0.016831 0.016653 0.016664 0.016684 0.016815 0.01668 0.01665 0.01665 0.016587 0.016568 0.0167 0.016697 0.016627 0.016701 0.01668 0.016453 0.01667 0.016672 0.016496 0.016663 0.016813 0.016835 0.016782 0.016591 0.016879 0.016664 0.016557 0.016522 0.016664 0.016471 0.016608 0.016846 0.016593 0.016597 0.016471 0.016533 0.016601 0.016629 0.016632 0.016789 0.016564 0.016675 0.016792 0.016774 0.016542 0.016719 0.016617 0.01676 0.016582 0.016448 0.016529 0.016815
0.015975 0.015724 0.015953 0.015985 0.016298 0.015926 0.016004 0.016021 0.016084 0.015945 0.015956 0.01603 0.015904 0.016417 0.016263 0.015987 0.015962 0.016066 0.01599 0.015891 0.015875 0.015888 0.015899 0.015971 0.016177 0.015979 0.016004 0.016168 0.016004 0.016114 0.016163 0.016089 0.015988 0.015801 0.016111 0.015961 0.016099 0.015865 0.015959 0.01597 0.01599 0.015903 0.015919 0.016046 0.01602 0.015955 0.016064 0.016122 0.01617 0.015991 0.016005 0.01602 0.016157 0.016015 0.015981 0.015993 0.015927 0.015914 0.01603 0.016037 0.015969 0.016037 0.016022 0.015796 0.01602 0.016012 0.015835 0.01601 0.016154 0.016169 0.016139 0.01593 0.016219 0.016015 0.015897 0.01585 0.016 0.015799 0.015935 0.016181 0.015929 0.015922 0.015822 0.015866 0.015939 0.015963 0.015972 0.016129 0.015898 0.016014 0.016128 0.016116 0.015873 0.016058 0.015959 0.016086 0.015923 0.015782 0.015867 0.016154
0.015336 0.015085 0.015317 0.015355 0.015661 0.015294 0.015364 0.015382 0.015443 0.015301 0.015319 0.015399 0.015255 0.015783 0.015637 0.015347 0.015322 0.015421 0.015354 0.015261 0.01525 0.01525 0.015265 0.015329 0.015544 0.015348 0.015353 0.015529 0.01537 0.015481 0.015523 0.01545 0.015352 0.015157 0.015483 0.015317 0.015466 0.015239 0.015325 0.015334 0.015349 0.015274 0.015279 0.015408 0.01539 0.015312 0.015432 0.015486 0.015534 0.015352 0.01537 0.015381 0.015523 0.015375 0.015337 0.015361 0.015292 0.015285 0.015385 0.0154 0.015335 0.015397 0.015389 0.015163 0.015394 0.015377 0.015198 0.015381 0.015519 0.015528 0.01552 0.015293 0.015584 0.01539 0.015262 0.015202 0.015361 0.015151 0.015287 0.015541 0.015289 0.015271 0.015197 0.015225 0.015301 0.015322 0.015337 0.015493 0.015258 0.015377 0.015489 0.015481 0.01523 0.01542 0.015325 0.015436 0.015288 0.01514 0.015229 0.015517
0.014721 0.01447 0.014705 0.014748 0.015047 0.014686 0.014748 0.014767 0.014826 0.014681 0.014704 0.014792 0.01463 0.015172 0.015034 0.014731 0.014706 0.0148 0.014742 0.014655 0.014649 0.014636 0.014654 0.014712 0.014934 0.01474 0.014726 0.014913 0.014761 0.014873 0.014907 0.014835 0.01474 0.014537 0.014878 0.014698 0.014856 0.014637 0.014714 0.014722 0.014733 0.014668 0.014664 0.014795 0.014784 0.014693 0.014823 0.014873 0.01492 0.014738 0.014759 0.014766 0.014913 0.014758 0.014717 0.014753 0.014681 0.014679 0.014764 0.014788 0.014725 0.014781 0.01478 0.014554 0.014791 0.014765 0.014586 0.014775 0.014908 0.01491 0.014924 0.014681 0.014972 0.014788 0.014651 0.014578 0.014745 0.014528 0.014664 0.014925 0.014674 0.014645 0.014595 0.014607 0.014688 0.014705 0.014725 0.014881 0.01464 0.014764 0.014873 0.01487 0.01461 0.014807 0.014714 0.01481 0.014677 0.014522 0.014615 0.014904
0.014128 0.013878 0.014116 0.014164 0.014456 0.014101 0.014155 0.014174 0.014232 0.014085 0.014113 0.014208 0.014029 0.014584 0.014453 0.014138 0.014113 0.014202 0.014152 0.014072 0.01407 0.014045 0.014067 0.014118 0.014347 0.014155 0.014122 0.01432 0.014173 0.014286 0.014313 0.014243 0.01415 0.01394 0.014296 0.014101 0.014268 0.014057 0.014127 0.014133 0.014139 0.014085 0.014071 0.014204 0.0142 0.014096 0.014237 0.014283 0.01433 0.014146 0.014171 0.014173 0.014325 0.014165 0.01412 0.014167 0.014093 0.014095 0.014165 0.014198 0.014138 0.014188 0.014193 0.013968 0.01421 0.014176 0.013996 0.014192 0.014319 0.014315 0.01435 0.014091 0.014382 0.014209 0.014062 0.013978 0.014152 0.013928 0.014063 0.014331 0.014081 0.014041 0.014017 0.014013 0.014097 0.014111 0.014137 0.014291 0.014047 0.014174 0.01428 0.014282 0.014014 0.014216 0.014127 0.014208 0.01409 0.013928 0.014024 0.014313
0.013558 0.013309 0.013549 0.013603 0.013886 0.013538 0.013584 0.013604 0.01366 0.013511 0.013544 0.013646 0.013451 0.014017 0.013894 0.013567 0.013543 0.013626 0.013585 0.01351 0.013513 0.013476 0.013501 0.013546 0.013781 0.013592 0.013541 0.013749 0.013608 0.013722 0.013742 0.013673 0.013583 0.013366 0.013735 0.013527 0.013703 0.013499 0.013561 0.013566 0.013567 0.013525 0.013501 0.013635 0.013638 0.013522 0.013673 0.013715 0.013761 0.013577 0.013605 0.013603 0.013759 0.013593 0.013546 0.013603 0.013527 0.013534 0.01359 0.013631 0.013573 0.013617 0.013629 0.013404 0.013652 0.013609 0.013429 0.013631 0.013752 0.013742 0.013798 0.013524 0.013814 0.013651 0.013495 0.0134 0.013582 0.01335 0.013485 0.013759 0.01351 0.013461 0.01346 0.013441 0.013529 0.013539 0.01357 0.013723 0.013475 0.013607 0.01371 0.013715 0.01344 0.013647 0.013562 0.013628 0.013524 0.013357 0.013456 0.013744
0.013009 0.012761 0.013004 0.013062 0.013338 0.012996 0.013035 0.013056 0.013109 0.012958 0.012997 0.013104 0.012894 0.013471 0.013356 0.013017 0.012994 0.013072 0.013039 0.01297 0.012978 0.012929 0.012957 0.012996 0.013237 0.013051 0.012982 0.013199 0.013065 0.013179 0.013192 0.013125 0.013037 0.012814 0.013196 0.012975 0.013158 0.012962 0.013017 0.01302 0.013018 0.012985 0.012953 0.013088 0.013098 0.01297 0.01313 0.013169 0.013214 0.013029 0.013061 0.013054 0.013215 0.013044 0.012993 0.013061 0.012982 0.012994 0.013035 0.013084 0.013029 0.013068 0.013085 0.012862 0.013114 0.013064 0.012883 0.013091 0.013206 0.013191 0.013266 0.012978 0.013268 0.013115 0.01295 0.012845 0.013033 0.012795 0.012929 0.013209 0.012961 0.012902 0.012924 0.012891 0.012982 0.012989 0.013025 0.013177 0.012925 0.01306 0.01316 0.01317 0.012888 0.0131 0.013018 0.01307 0.01298 0.012807 0.012909 0.013197
0.012482 0.012235 0.012479 0.012541 0.01281 0.012475 0.012506 0.012528 0.012579 0.012426 0.01247 0.012584 0.012359 0.012945 0.012837 0.012489 0.012465 0.012539 0.012514 0.012451 0.012462 0.012403 0.012434 0.012466 0.012713 0.012529 0.012444 0.01267 0.012541 0.012656 0.012663 0.012597 0.012512 0.012282 0.012676 0.012443 0.012635 0.012446 0.012494 0.012495 0.012488 0.012466 0.012425 0.012561 0.012577 0.012439 0.012608 0.012642 0.012687 0.012502 0.012537 0.012526 0.01269 0.012515 0.012461 0.012539 0.012458 0.012474 0.012502 0.012559 0.012506 0.012539 0.012562 0.01234 0.012596 0.012539 0.012358 0.012571 0.012681 0.01266 0.012754 0.012453 0.012742 0.012598 0.012426 0.01231 0.012505 0.012261 0.012394 0.012679 0.012433 0.012365 0.012409 0.012361 0.012456 0.01246 0.012501 0.012651 0.012396 0.012535 0.012631 0.012645 0.012357 0.012573 0.012495 0.012533 0.012456 0.012278 0.012383 0.01267
0.011974 0.011728 0.011975 0.012041 0.012301 0.011974 0.011998 0.01202 0.01207 0.011915 0.011964 0.012083 0.011844 0.012438 0.012338 0.01198 0.011957 0.012026 0.012008 0.011951 0.011967 0.011896 0.01193 0.011957 0.012209 0.012028 0.011926 0.012161 0.012038 0.012153 0.012154 0.012089 0.012007 0.011772 0.012177 0.011932 0.012131 0.01195 0.01199 0.01199 0.011979 0.011967 0.011917 0.012055 0.012077 0.011928 0.012105 0.012136 0.01218 0.011995 0.012032 0.012018 0.012186 0.012006 0.011949 0.012037 0.011955 0.011975 0.011989 0.012053 0.012002 0.01203 0.012059 0.011839 0.012099 0.012034 0.011854 0.012071 0.012176 0.012149 0.012262 0.011948 0.012235 0.012102 0.011922 0.011796 0.011997 0.011747 0.01188 0.01217 0.011925 0.011848 0.011914 0.011852 0.011949 0.01195 0.011996 0.012144 0.011887 0.012029 0.012122 0.01214 0.011847 0.012067 0.011991 0.012016 0.011952 0.011769 0.011877 0.012163
0.011485 0.011242 0.011489 0.011559 0.011812 0.011492 0.011509 0.011532 0.011579 0.011423 0.011477 0.011601 0.011349 0.011951 0.011858 0.011491 0.011468 0.011532 0.011522 0.011471 0.01149 0.01141 0.011446 0.011467 0.011724 0.011546 0.011428 0.011671 0.011554 0.011669 0.011663 0.0116 0.011521 0.011281 0.011696 0.011441 0.011646 0.011472 0.011505 0.011505 0.01149 0.011487 0.011429 0.011567 0.011595 0.011436 0.011622 0.011649 0.011692 0.011507 0.011547 0.011529 0.0117 0.011516 0.011457 0.011554 0.01147 0.011494 0.011495 0.011567 0.011518 0.011541 0.011575 0.011357 0.01162 0.011548 0.011368 0.01159 0.011689 0.011657 0.011788 0.011462 0.011748 0.011624 0.011437 0.011302 0.011508 0.011253 0.011385 0.011679 0.011437 0.011351 0.011437 0.011363 0.011463 0.011461 0.011511 0.011657 0.011398 0.011543 0.011633 0.011655 0.011356 0.011579 0.011507 0.011518 0.011468 0.01128 0.01139 0.011675
0.011016 0.010774 0.011022 0.011096 0.011342 0.011028 0.011038 0.011062 0.011107 0.010951 0.011008 0.011138 0.010873 0.011481 0.011396 0.01102 0.010998 0.011057 0.011055 0.011009 0.011032 0.010942 0.010981 0.010996 0.011257 0.011082 0.010949 0.0112 0.011088 0.011203 0.011192 0.01113 0.011054 0.010808 0.011233 0.010968 0.011179 0.011013 0.01104 0.011037 0.011019 0.011026 0.01096 0.011098 0.011132 0.010963 0.011156 0.01118 0.011223 0.011038 0.011081 0.011059 0.011233 0.011046 0.010984 0.011089 0.011004 0.011032 0.011021 0.011099 0.011053 0.01107 0.01111 0.010893 0.011159 0.011081 0.010902 0.011127 0.011221 0.011184 0.011332 0.010995 0.011279 0.011165 0.01097 0.010827 0.011038 0.010779 0.010909 0.011207 0.010967 0.010873 0.010979 0.010893 0.010995 0.01099 0.011044 0.011189 0.010928 0.011075 0.011162 0.011187 0.010884 0.01111 0.011041 0.01104 0.011003 0.010811 0.010922 0.011206
0.010564 0.010325 0.010573 0.010651 0.010889 0.010583 0.010586 0.01061 0.010654 0.010496 0.010558 0.010692 0.010415 0.01103 0.010951 0.010568 0.010546 0.010601 0.010605 0.010564 0.010591 0.010492 0.010533 0.010543 0.010808 0.010636 0.010489 0.010747 0.010641 0.010755 0.010738 0.010678 0.010604 0.010355 0.010788 0.010513 0.010731 0.010571 0.010592 0.010588 0.010566 0.010582 0.010509 0.010648 0.010687 0.010509 0.010709 0.01073 0.010772 0.010587 0.010633 0.010607 0.010784 0.010593 0.010529 0.010642 0.010556 0.010587 0.010564 0.010649 0.010605 0.010618 0.010662 0.010447 0.010716 0.010632 0.010453 0.010682 0.010771 0.010729 0.010893 0.010546 0.010828 0.010723 0.010522 0.01037 0.010586 0.010323 0.010452 0.010753 0.010516 0.010413 0.010539 0.01044 0.010545 0.010537 0.010596 0.010738 0.010476 0.010625 0.010709 0.010738 0.01043 0.010659 0.010594 0.01058 0.010555 0.010359 0.010473 0.010755
0.01013 0.0098931 0.010142 0.010223 0.010453 0.010154 0.010151 0.010176 0.010217 0.010059 0.010125 0.010264 0.0099758 0.010595 0.010523 0.010133 0.010112 0.010162 0.010173 0.010137 0.010167 0.010059 0.010103 0.010108 0.010377 0.010207 0.010046 0.010311 0.01021 0.010325 0.010302 0.010243 0.010172 0.0099187 0.01036 0.010077 0.010299 0.010147 0.010161 0.010157 0.010131 0.010155 0.010075 0.010214 0.010259 0.010072 0.010279 0.010296 0.010337 0.010153 0.010201 0.010172 0.010351 0.010158 0.010092 0.010213 0.010125 0.01016 0.010126 0.010216 0.010175 0.010183 0.010232 0.010019 0.01029 0.0102 0.010022 0.010254 0.010338 0.010291 0.010471 0.010114 0.010394 0.010298 0.010091 0.0099316 0.010152 0.0098842 0.010012 0.010317 0.010082 0.0099715 0.010116 0.010006 0.010112 0.010102 0.010164 0.010305 0.010041 0.010193 0.010273 0.010305 0.0099942 0.010226 0.010163 0.010138 0.010124 0.0099251 0.01004 0.010321
0.0097129 0.0094783 0.0097272 0.0098113 0.010034 0.0097425 0.0097329 0.0097588 0.009798 0.0096393 0.0097084 0.0098516 0.0095532 0.010176 0.010111 0.0097152 0.0096945 0.0097399 0.0097573 0.009727 0.0097601 0.0096439 0.0096894 0.0096891 0.0099612 0.0097948 0.0096211 0.0098913 0.0097963 0.0099105 0.0098826 0.0098251 0.0097566 0.0094999 0.0099487 0.0096569 0.0098841 0.009739 0.009747 0.0097417 0.0097124 0.0097454 0.0096585 0.0097975 0.0098468 0.0096521 0.0098648 0.0098792 0.0099198 0.0097365 0.0097868 0.0097548 0.0099356 0.0097394 0.0096712 0.0097999 0.0097115 0.0097494 0.0097037 0.0098006 0.0097614 0.0097642 0.0098181 0.0096075 0.0098804 0.009785 0.0096081 0.0098429 0.0099216 0.0098703 0.010064 0.0096994 0.0099762 0.0098889 0.0096769 0.00951 0.0097342 0.0094631 0.00959 0.0098972 0.0096645 0.0095471 0.0097093 0.0095884 0.0096962 0.0096832 0.0097498 0.0098879 0.0096231 0.0097775 0.0098539 0.0098896 0.0095752 0.009809 0.0097498 0.0097132 0.0097109 0.0095083 0.0096249 0.0099031
0.0093119 0.0090799 0.0093286 0.0094156 0.0096307 0.0093466 0.0093311 0.0093575 0.0093948 0.0092358 0.0093083 0.0094556 0.0091473 0.0097735 0.0097149 0.0093135 0.0092932 0.0093343 0.009358 0.0093326 0.0093687 0.0092446 0.009292 0.009287 0.0095619 0.0093986 0.0092125 0.0094881 0.0093984 0.0095122 0.0094792 0.0094233 0.0093573 0.0090975 0.0095529 0.0092535 0.0094852 0.0093469 0.0093491 0.0093428 0.0093103 0.0093514 0.009258 0.0093969 0.009451 0.0092487 0.009467 0.0094784 0.0095183 0.0093359 0.0093884 0.0093533 0.0095359 0.0093373 0.0092673 0.0094029 0.0093137 0.0093546 0.0092983 0.0094008 0.0093638 0.0093621 0.0094203 0.0092121 0.0094864 0.0093859 0.0092102 0.0094474 0.0095212 0.0094656 0.0096736 0.0093007 0.0095747 0.0094959 0.0092788 0.009105 0.0093329 0.0090586 0.0091842 0.0094935 0.0092637 0.0091393 0.0093184 0.0091873 0.0092967 0.0092812 0.0093512 0.0094871 0.0092218 0.0093781 0.0094511 0.0094899 0.0091727 0.0094083 0.0093522 0.0093047 0.0093134 0.0091079 0.0092258 0.0095016
0.0089266 0.0086973 0.0089456 0.0090353 0.009243 0.0089663 0.0089449 0.008972 0.0090072 0.0088482 0.008924 0.0090749 0.0087575 0.0093861 0.0093338 0.0089274 0.0089076 0.0089445 0.0089742 0.0089535 0.0089925 0.008861 0.0089102 0.0089006 0.0091778 0.0090177 0.0088199 0.0091006 0.0090161 0.0091293 0.0090915 0.0090371 0.0089736 0.0087111 0.0091724 0.0088659 0.0091016 0.00897 0.0089667 0.0089595 0.0089238 0.0089727 0.0088733 0.0090119 0.0090704 0.008861 0.0090845 0.0090931 0.0091323 0.0089509 0.0090054 0.0089675 0.0091515 0.008951 0.0088791 0.0090213 0.0089315 0.0089753 0.0089088 0.0090166 0.0089817 0.0089756 0.009038 0.0088322 0.0091077 0.0090023 0.008828 0.0090672 0.0091363 0.0090766 0.0092978 0.0089175 0.0091886 0.0091182 0.0088963 0.008716 0.0089472 0.0086701 0.0087943 0.0091055 0.0088785 0.0087476 0.0089429 0.0088019 0.0089127 0.0088948 0.0089682 0.0091018 0.0088362 0.0089942 0.0090639 0.0091056 0.008786 0.0090231 0.0089702 0.0089122 0.0089314 0.0087233 0.0088424 0.0091157
0.0085563 0.0083299 0.0085776 0.0086697 0.0088702 0.0086008 0.0085738 0.0086015 0.0086348 0.0084758 0.0085546 0.008709 0.008383 0.0090134 0.0089672 0.0085564 0.0085372 0.00857 0.0086054 0.0085893 0.008631 0.0084925 0.0085434 0.0085294 0.0088086 0.0086517 0.0084429 0.008728 0.0086486 0.0087612 0.0087188 0.0086659 0.0086049 0.00834 0.0088065 0.0084936 0.008733 0.0086079 0.0085993 0.0085913 0.0085525 0.0086088 0.0085036 0.0086419 0.0087047 0.0084886 0.0087169 0.0087228 0.0087612 0.008581 0.0086374 0.0085967 0.008782 0.0085797 0.0085062 0.0086546 0.0085643 0.0086107 0.0085345 0.0086473 0.0086146 0.0086043 0.0086705 0.0084673 0.0087437 0.0086337 0.0084608 0.0087017 0.0087662 0.0087027 0.0089363 0.0085494 0.0088175 0.008755 0.0085288 0.0083424 0.0085766 0.0082971 0.0084199 0.0087325 0.0085085 0.0083713 0.008582 0.0084318 0.0085438 0.0085237 0.0086002 0.0087315 0.0084658 0.0086254 0.0086918 0.0087362 0.0084147 0.008653 0.008603 0.008535 0.0085645 0.0083541 0.0084741 0.0087447
0.0082007 0.0079772 0.008224 0.0083185 0.0085118 0.0082497 0.0082173 0.0082455 0.0082769 0.0081182 0.0081998 0.0083573 0.0080235 0.0086549 0.0086147 0.0082001 0.0081813 0.0082102 0.008251 0.0082395 0.0082836 0.0081386 0.0081909 0.0081729 0.0084537 0.0083 0.0080808 0.00837 0.0082955 0.0084074 0.0083606 0.0083092 0.0082506 0.0079838 0.0084548 0.008136 0.0083786 0.00826 0.0082462 0.0082374 0.0081958 0.0082592 0.0081486 0.0082864 0.0083532 0.0081309 0.0083636 0.0083669 0.0084046 0.0082256 0.0082837 0.0082406 0.0084267 0.0082231 0.008148 0.0083023 0.0082115 0.0082604 0.0081749 0.0082925 0.0082619 0.0082475 0.0083174 0.0081169 0.0083937 0.0082795 0.0081082 0.0083505 0.0084104 0.0083433 0.0085886 0.0081958 0.0084606 0.0084059 0.0081758 0.0079838 0.0082207 0.0079391 0.0080603 0.008374 0.0081531 0.0080101 0.0082353 0.0080764 0.0081895 0.0081672 0.0082466 0.0083755 0.00811 0.008271 0.0083341 0.0083812 0.0080581 0.0082973 0.0082503 0.0081728 0.0082119 0.0079996 0.0081203 0.0083882
0.0078591 0.0076386 0.0078844 0.0079809 0.0081673 0.0079123 0.0078749 0.0079036 0.0079331 0.0077748 0.0078591 0.0080194 0.0076783 0.0083101 0.0082757 0.0078577 0.0078394 0.0078645 0.0079106 0.0079033 0.0079498 0.0077987 0.0078524 0.0078304 0.0081126 0.007962 0.0077331 0.0080259 0.0079563 0.0080673 0.0080163 0.0079664 0.0079102 0.0076418 0.0081167 0.0077925 0.0080381 0.0079257 0.0079071 0.0078976 0.0078532 0.0079234 0.0078077 0.0079448 0.0080154 0.0077873 0.008024 0.0080248 0.0080618 0.0078842 0.007944 0.0078984 0.0080853 0.0078805 0.0078041 0.0079637 0.0078727 0.0079239 0.0078296 0.0079516 0.007923 0.0079047 0.0079781 0.0077803 0.0080574 0.0079392 0.0077696 0.008013 0.0080685 0.007998 0.0082543 0.0078562 0.0081176 0.0080705 0.0078367 0.0076395 0.0078787 0.0075954 0.007715 0.0080295 0.0078117 0.0076632 0.0079022 0.0077352 0.0078491 0.0078248 0.007907 0.0080334 0.0077684 0.0079305 0.0079904 0.00804 0.0077157 0.0079555 0.0079114 0.0078248 0.0078733 0.0076593 0.0077806 0.0080455
0.007531 0.0073137 0.0075582 0.0076566 0.0078361 0.0075883 0.0075459 0.0075752 0.0076028 0.007445 0.0075318 0.0076947 0.007347 0.0079786 0.0079497 0.007529 0.0075112 0.0075326 0.0075836 0.0075805 0.0076291 0.0074723 0.0075273 0.0075016 0.0077847 0.0076374 0.0073992 0.0076953 0.0076303 0.0077405 0.0076856 0.0076372 0.0075833 0.0073136 0.0077917 0.0074628 0.0077108 0.0076045 0.0075813 0.0075711 0.0075241 0.0076008 0.0074803 0.0076167 0.0076908 0.0074575 0.0076978 0.0076962 0.0077323 0.0075563 0.0076176 0.0075698 0.0077571 0.0075515 0.0074737 0.0076384 0.0075472 0.0076007 0.0074979 0.0076242 0.0075975 0.0075754 0.0076521 0.0074571 0.0077342 0.0076123 0.0074445 0.0076886 0.0077399 0.0076661 0.0079328 0.00753 0.0077879 0.007748 0.0075111 0.0073091 0.0075503 0.0072655 0.0073836 0.0076985 0.0074839 0.0073303 0.0075823 0.0074076 0.0075222 0.007496 0.0075807 0.0077047 0.0074404 0.0076035 0.0076602 0.0077121 0.007387 0.0076272 0.007586 0.0074906 0.0075481 0.0073326 0.0074544 0.0077162
0.007216 0.0070018 0.0072449 0.0073451 0.0075177 0.0072771 0.00723 0.0072597 0.0072856 0.0071285 0.0072175 0.0073828 0.0070291 0.0076597 0.0076362 0.0072133 0.007196 0.0072138 0.0072696 0.0072704 0.007321 0.007159 0.0072152 0.0071858 0.0074696 0.0073255 0.0070788 0.0073776 0.0073173 0.0074264 0.0073678 0.0073209 0.0072692 0.0069986 0.0074794 0.0071462 0.0073964 0.007296 0.0072684 0.0072576 0.0072081 0.0072909 0.0071659 0.0073015 0.007379 0.0071408 0.0073843 0.0073804 0.0074158 0.0072415 0.0073041 0.0072541 0.0074418 0.0072355 0.0071566 0.0073259 0.0072347 0.0072902 0.0071795 0.0073096 0.0072849 0.0072592 0.0073389 0.0071468 0.0074236 0.0072983 0.0071324 0.007377 0.0074242 0.0073474 0.0076237 0.0072167 0.0074711 0.0074382 0.0071984 0.006992 0.0072349 0.006949 0.0070654 0.0073805 0.0071692 0.0070108 0.007275 0.0070932 0.0072083 0.0071803 0.0072673 0.0073889 0.0071255 0.0072894 0.007343 0.0073971 0.0070715 0.0073118 0.0072733 0.0071698 0.0072358 0.0070191 0.0071412 0.0073998
0.0069135 0.0067026 0.0069441 0.0070458 0.0072118 0.0069783 0.0069267 0.0069569 0.0069809 0.0068246 0.0069157 0.0070831 0.006724 0.0073531 0.0073348 0.0069101 0.0068933 0.0069077 0.006968 0.0069726 0.0070251 0.0068582 0.0069154 0.0068827 0.0071668 0.0070259 0.0067713 0.0070725 0.0070166 0.0071247 0.0070626 0.0070171 0.0069677 0.0066963 0.0071792 0.0068423 0.0070944 0.0069997 0.0069679 0.0069565 0.0069047 0.0069933 0.0068642 0.0069988 0.0070794 0.0068367 0.0070831 0.0070771 0.0071117 0.0069391 0.007003 0.0069511 0.0071388 0.0069321 0.0068522 0.0070258 0.0069346 0.0069919 0.0068738 0.0070075 0.0069847 0.0069556 0.0070381 0.006849 0.0071251 0.0069967 0.0068328 0.0070776 0.0071208 0.0070412 0.0073264 0.0069159 0.0071666 0.0071404 0.0068981 0.0066877 0.0069321 0.0066454 0.0067601 0.007075 0.0068671 0.0067042 0.0069798 0.0067914 0.0069069 0.0068772 0.0069664 0.0070855 0.0068233 0.0069878 0.0070383 0.0070944 0.0067688 0.0070089 0.0069731 0.0068618 0.0069359 0.0067183 0.0068406 0.0070959
0.0066231 0.0064155 0.0066553 0.0067583 0.0069178 0.0066913 0.0066355 0.006666 0.0066884 0.006533 0.006626 0.0067953 0.0064312 0.0070583 0.007045 0.0066191 0.0066028 0.0066139 0.0066784 0.0066866 0.0067409 0.0065695 0.0066276 0.0065917 0.0068759 0.0067382 0.0064762 0.0067794 0.0067278 0.0068348 0.0067694 0.0067254 0.0066781 0.0064064 0.0068908 0.0065507 0.0068042 0.0067152 0.0066793 0.0066674 0.0066134 0.0067075 0.0065745 0.0067081 0.0067917 0.006545 0.0067938 0.0067857 0.0068196 0.0066488 0.0067138 0.0066601 0.0068476 0.0066408 0.00656 0.0067375 0.0066465 0.0067055 0.0065803 0.0067174 0.0066963 0.006664 0.0067492 0.006563 0.0068383 0.0067071 0.0065452 0.00679 0.0068294 0.0067471 0.0070406 0.0066272 0.0068741 0.0068544 0.0066099 0.0063958 0.0066413 0.0063542 0.0064671 0.0067815 0.006577 0.00641 0.0066964 0.0065018 0.0066176 0.0065863 0.0066775 0.006794 0.0065332 0.0066982 0.0067457 0.0068037 0.0064782 0.006718 0.0066848 0.0065662 0.006648 0.0064297 0.0065521 0.0068039
0.0063444 0.0061402 0.006378 0.0064822 0.0066354 0.0064157 0.0063559 0.0063868 0.0064075 0.0062532 0.0063479 0.0065188 0.0061505 0.006775 0.0067665 0.0063398 0.0063239 0.0063318 0.0064003 0.006412 0.0064679 0.0062924 0.0063513 0.0063124 0.0065964 0.0064619 0.0061931 0.0064979 0.0064505 0.0065563 0.0064878 0.0064452 0.0064001 0.0061283 0.0066137 0.0062708 0.0065255 0.0064419 0.0064022 0.0063899 0.0063338 0.006433 0.0062965 0.006429 0.0065152 0.0062649 0.0065159 0.0065059 0.006539 0.0063701 0.0064361 0.0063807 0.0065679 0.0063612 0.0062795 0.0064606 0.0063699 0.0064305 0.0062986 0.0064388 0.0064195 0.0063841 0.0064717 0.0062886 0.0065629 0.0064291 0.0062693 0.0065138 0.0065494 0.0064647 0.0067658 0.00635 0.006593 0.0065795 0.0063332 0.0061159 0.0063622 0.0060749 0.0061861 0.0064997 0.0062987 0.0061278 0.0064242 0.0062239 0.0063399 0.006307 0.0064 0.0065141 0.0062548 0.0064201 0.0064647 0.0065244 0.0061995 0.0064387 0.0064081 0.0062824 0.0063716 0.0061529 0.0062751 0.0065235
0.0060768 0.0058761 0.0061118 0.0062171 0.006364 0.0061511 0.0060876 0.0061188 0.0061379 0.0059847 0.0060809 0.0062533 0.0058811 0.0065026 0.0064987 0.0060716 0.0060562 0.0060611 0.0061334 0.0061484 0.0062058 0.0060265 0.0060861 0.0060443 0.006328 0.0061966 0.0059216 0.0062276 0.0061842 0.0062889 0.0062174 0.0061763 0.0061331 0.0058615 0.0063475 0.0060022 0.0062578 0.0061794 0.0061362 0.0061235 0.0060654 0.0061695 0.0060297 0.0061611 0.0062498 0.0059962 0.006249 0.0062371 0.0062695 0.0061026 0.0061695 0.0061125 0.0062993 0.0060928 0.0060104 0.0061948 0.0061044 0.0061664 0.0060283 0.0061713 0.0061537 0.0061153 0.0062053 0.0060252 0.0062982 0.0061621 0.0060045 0.0062485 0.0062805 0.0061935 0.0065017 0.006084 0.006323 0.0063154 0.0060676 0.0058474 0.0060944 0.005807 0.0059165 0.0062291 0.0060316 0.0058572 0.0061629 0.0059573 0.0060733 0.0060391 0.0061337 0.0062452 0.0059877 0.0061531 0.0061949 0.0062562 0.0059321 0.0061705 0.0061423 0.0060102 0.0061062 0.0058874 0.0060094 0.0062541
0.00582 0.0056228 0.0058564 0.0059625 0.0061034 0.0058972 0.00583 0.0058616 0.005879 0.0057271 0.0058247 0.0059983 0.0056229 0.0062408 0.0062413 0.0058143 0.0057994 0.0058014 0.0058771 0.0058953 0.005954 0.0057713 0.0058316 0.0057871 0.0060701 0.0059419 0.0056611 0.0059681 0.0059285 0.006032 0.0059578 0.0059181 0.0058769 0.0056058 0.0060917 0.0057446 0.0060007 0.0059275 0.0058809 0.0058678 0.0058079 0.0059165 0.0057738 0.0059038 0.0059948 0.0057385 0.0059927 0.0059791 0.0060107 0.0058458 0.0059136 0.0058551 0.0060413 0.0058352 0.0057523 0.0059395 0.0058496 0.0059129 0.005769 0.0059145 0.0058986 0.0058574 0.0059495 0.0057725 0.006044 0.0059058 0.0057504 0.0059937 0.0060223 0.0059332 0.0062477 0.0058286 0.0060637 0.0060618 0.0058128 0.0055899 0.0058372 0.0055503 0.0056579 0.0059692 0.0057752 0.0055977 0.0059119 0.0057016 0.0058175 0.0057819 0.005878 0.005987 0.0057314 0.0058968 0.0059358 0.0059986 0.0056756 0.005913 0.0058873 0.005749 0.0058516 0.0056328 0.0057544 0.0059955
0.0055737 0.0053799 0.0056112 0.005718 0.005853 0.0056533 0.0055829 0.0056147 0.0056306 0.00548 0.0055789 0.0057534 0.0053753 0.0059892 0.0059939 0.0055674 0.005553 0.0055522 0.0056312 0.0056524 0.0057123 0.0055265 0.0055873 0.0055404 0.0058224 0.0056973 0.0054114 0.0057189 0.0056831 0.0057852 0.0057086 0.0056702 0.005631 0.0053605 0.0058459 0.0054974 0.0057538 0.0056855 0.0056358 0.0056223 0.0055608 0.0056737 0.0055282 0.0056569 0.00575 0.0054912 0.0057466 0.0057313 0.0057622 0.0055994 0.0056679 0.0056081 0.0057934 0.005588 0.0055046 0.0056945 0.005605 0.0056695 0.0055202 0.005668 0.0056537 0.0056099 0.0057038 0.00553 0.0057998 0.0056597 0.0055066 0.005749 0.0057743 0.0056832 0.0060036 0.0055836 0.0058146 0.0058181 0.0055682 0.0053431 0.0055905 0.0053041 0.00541 0.0057198 0.0055293 0.0053489 0.005671 0.0054563 0.005572 0.0055352 0.0056326 0.0057391 0.0054856 0.0056509 0.0056871 0.0057513 0.0054296 0.0056659 0.0056424 0.0054985 0.0056072 0.0053886 0.0055098 0.0057472
0.0053373 0.005147 0.0053759 0.0054833 0.0056125 0.0054193 0.0053458 0.0053778 0.0053922 0.005243 0.005343 0.0055182 0.0051379 0.0057474 0.0057561 0.0053305 0.0053165 0.005313 0.0053952 0.0054192 0.0054802 0.0052917 0.0053529 0.0053036 0.0055845 0.0054625 0.0051719 0.0054797 0.0054475 0.0055483 0.0054694 0.0054323 0.005395 0.0051254 0.0056099 0.0052603 0.0055168 0.0054532 0.0054006 0.0053868 0.0053237 0.0054405 0.0052926 0.0054199 0.0055149 0.005254 0.0055103 0.0054934 0.0055236 0.005363 0.0054321 0.0053711 0.0055554 0.0053508 0.005267 0.0054592 0.0053703 0.0054358 0.0052815 0.0054314 0.0054186 0.0053724 0.005468 0.0052973 0.0055652 0.0054236 0.0052728 0.005514 0.0055361 0.0054433 0.0057689 0.0053485 0.0055754 0.0055841 0.0053335 0.0051065 0.0053538 0.0050682 0.0051722 0.0054803 0.0052934 0.0051104 0.0054398 0.0052211 0.0053364 0.0052985 0.0053971 0.0055011 0.0052498 0.0054148 0.0054484 0.0055138 0.0051938 0.0054287 0.0054074 0.0052582 0.0053726 0.0051545 0.0052752 0.0055088
0.0051105 0.0049238 0.0051501 0.005258 0.0053816 0.0051948 0.0051182 0.0051505 0.0051635 0.0050158 0.0051167 0.0052925 0.0049104 0.0055151 0.0055276 0.0051032 0.0050897 0.0050837 0.0051687 0.0051954 0.0052573 0.0050664 0.005128 0.0050766 0.005356 0.0052371 0.0049424 0.0052501 0.0052214 0.0053208 0.0052397 0.005204 0.0051685 0.0049001 0.0053832 0.005033 0.0052892 0.0052303 0.0051749 0.0051608 0.0050962 0.0052167 0.0050666 0.0051925 0.0052892 0.0050265 0.0052834 0.0052651 0.0052945 0.0051361 0.0052057 0.0051437 0.0053269 0.0051233 0.0050392 0.0052334 0.0051451 0.0052116 0.0050526 0.0052043 0.005193 0.0051445 0.0052417 0.0050741 0.00534 0.005197 0.0050486 0.0052884 0.0053075 0.0052131 0.0055433 0.0051229 0.0053457 0.0053593 0.0051083 0.0048798 0.0051267 0.0048421 0.0049443 0.0052504 0.0050671 0.0048818 0.0052178 0.0049956 0.0051105 0.0050715 0.0051711 0.0052727 0.0050237 0.0051882 0.0052193 0.0052859 0.0049676 0.005201 0.0051819 0.0050277 0.0051476 0.0049301 0.0050501 0.0052799
0.0048929 0.0047098 0.0049335 0.0050417 0.0051598 0.0049792 0.0049 0.0049324 0.004944 0.0047979 0.0048996 0.0050758 0.0046923 0.0052919 0.005308 0.0048852 0.0048721 0.0048637 0.0049513 0.0049806 0.0050434 0.0048504 0.0049122 0.0048588 0.0051366 0.0050208 0.0047224 0.0050297 0.0050043 0.0051023 0.0050193 0.0049848 0.0049511 0.0046841 0.0051655 0.004815 0.0050707 0.0050162 0.0049582 0.0049439 0.004878 0.0050019 0.0048499 0.0049742 0.0050725 0.0048084 0.0050655 0.0050459 0.0050746 0.0049185 0.0049885 0.0049255 0.0051075 0.004905 0.0048207 0.0050167 0.004929 0.0049963 0.0048331 0.0049864 0.0049765 0.0049258 0.0050244 0.0048601 0.0051237 0.0049795 0.0048335 0.0050718 0.0050879 0.0049922 0.0053265 0.0049065 0.0051252 0.0051434 0.0048923 0.0046625 0.0049088 0.0046255 0.0047258 0.0050298 0.0048501 0.0046627 0.0050047 0.0047793 0.0048937 0.0048538 0.0049543 0.0050533 0.0048068 0.0049708 0.0049994 0.005067 0.0047508 0.0049825 0.0049655 0.0048068 0.0049317 0.0047149 0.0048342 0.0050601
0.0046843 0.0045047 0.0047257 0.0048341 0.0049469 0.0047724 0.0046906 0.0047233 0.0047334 0.004589 0.0046914 0.0048677 0.0044833 0.0050774 0.005097 0.0046761 0.0046635 0.0046528 0.0047428 0.0047744 0.004838 0.0046432 0.0047052 0.0046499 0.004926 0.0048132 0.0045115 0.0048182 0.0047961 0.0048926 0.0048079 0.0047746 0.0047426 0.0044771 0.0049564 0.004606 0.004861 0.0048107 0.0047504 0.0047359 0.0046688 0.0047958 0.0046421 0.0047648 0.0048645 0.0045993 0.0048565 0.0048355 0.0048635 0.0047097 0.0047801 0.0047162 0.0048968 0.0046957 0.0046112 0.0048086 0.0047218 0.0047897 0.0046226 0.0047773 0.0047688 0.0047161 0.0048159 0.0046547 0.004916 0.0047708 0.0046272 0.0048639 0.0048772 0.0047802 0.0051181 0.0046989 0.0049134 0.0049361 0.0046852 0.0044543 0.0046998 0.004418 0.0045165 0.0048181 0.004642 0.0044528 0.0048001 0.004572 0.0046858 0.004645 0.0047462 0.0048428 0.0045989 0.0047623 0.0047884 0.0048569 0.004543 0.0047729 0.0047579 0.004595 0.0047245 0.0045088 0.0046273 0.0048493
0.0044842 0.0043081 0.0045263 0.0046348 0.0047424 0.0045739 0.0044899 0.0045226 0.0045315 0.0043888 0.0044917 0.004668 0.0042831 0.0048714 0.0048943 0.0044756 0.0044634 0.0044505 0.0045428 0.0045766 0.0046409 0.0044446 0.0045067 0.0044497 0.0047238 0.0046139 0.0043095 0.0046153 0.0045962 0.0046913 0.0046049 0.0045729 0.0045426 0.0042788 0.0047556 0.0044056 0.0046597 0.0046135 0.004551 0.0045363 0.0044681 0.004598 0.0044428 0.0045639 0.0046648 0.0043988 0.0046557 0.0046336 0.0046609 0.0045094 0.0045801 0.0045155 0.0046946 0.0044949 0.0044104 0.004609 0.0045229 0.0045915 0.0044208 0.0045767 0.0045695 0.0045149 0.0046158 0.0044578 0.0047165 0.0045706 0.0044295 0.0046642 0.0046749 0.0045768 0.0049177 0.0044998 0.0047101 0.0047369 0.0044864 0.0042548 0.0044994 0.0042192 0.0043158 0.0046149 0.0044424 0.0042518 0.0046038 0.0043733 0.0044864 0.0044448 0.0045466 0.0046408 0.0043996 0.0045622 0.004586 0.0046553 0.0043439 0.0045718 0.0045586 0.0043919 0.0045258 0.0043112 0.0044288 0.0046469
0.0042923 0.0041198 0.0043351 0.0044435 0.0045462 0.0043835 0.0042973 0.0043301 0.0043377 0.0041968 0.0043001 0.0044763 0.0040914 0.0046735 0.0046995 0.0042833 0.0042715 0.0042566 0.0043509 0.0043869 0.0044516 0.0042541 0.0043162 0.0042577 0.0045297 0.0044227 0.0041159 0.0044206 0.0044045 0.0044981 0.0044102 0.0043794 0.0043507 0.0040889 0.0045627 0.0042135 0.0044665 0.0044243 0.0043597 0.0043449 0.0042757 0.0044081 0.0042517 0.0043712 0.0044731 0.0042066 0.0044631 0.0044399 0.0044664 0.0043174 0.0043882 0.0043229 0.0045005 0.0043023 0.0042179 0.0044174 0.0043322 0.0044012 0.0042273 0.0043843 0.0043783 0.004322 0.0044238 0.0042689 0.004525 0.0043785 0.0042399 0.0044726 0.0044808 0.0043817 0.0047252 0.0043088 0.004515 0.0045458 0.0042959 0.0040638 0.0043071 0.0040288 0.0041236 0.00442 0.0042511 0.0040592 0.0044154 0.0041829 0.0042951 0.0042528 0.0043551 0.0044469 0.0042086 0.0043702 0.0043918 0.0044618 0.004153 0.0043788 0.0043675 0.0041973 0.0043352 0.0041219 0.0042385 0.0044526
0.0041083 0.0039394 0.0041517 0.00426 0.0043578 0.0042009 0.0041127 0.0041456 0.004152 0.0040129 0.0041165 0.0042923 0.0039077 0.0044834 0.0045123 0.004099 0.0040876 0.0040707 0.0041668 0.0042048 0.00427 0.0040715 0.0041336 0.0040736 0.0043433 0.0042392 0.0039305 0.0042338 0.0042205 0.0043126 0.0042234 0.0041938 0.0041666 0.0039069 0.0043776 0.0040294 0.0042811 0.0042426 0.0041762 0.0041612 0.0040912 0.004226 0.0040685 0.0041863 0.0042891 0.0040225 0.0042782 0.004254 0.0042799 0.0041332 0.0042041 0.0041383 0.0043142 0.0041177 0.0040334 0.0042336 0.0041493 0.0042187 0.0040419 0.0041996 0.0041948 0.0041369 0.0042396 0.0040879 0.0043412 0.0041942 0.0040581 0.0042887 0.0042944 0.0041945 0.0045402 0.0041257 0.0043277 0.0043622 0.0041131 0.0038808 0.0041228 0.0038465 0.0039394 0.004233 0.0040677 0.0038747 0.0042346 0.0040004 0.0041117 0.0040688 0.0041715 0.0042609 0.0040255 0.0041861 0.0042055 0.0042761 0.0039702 0.0041937 0.0041842 0.0040109 0.0041524 0.0039406 0.0040561 0.0042663
0.0039319 0.0037665 0.0039759 0.0040838 0.004177 0.0040256 0.0039357 0.0039686 0.0039738 0.0038367 0.0039404 0.0041157 0.0037317 0.0043008 0.0043324 0.0039222 0.0039113 0.0038925 0.0039903 0.0040301 0.0040956 0.0038964 0.0039585 0.0038972 0.0041644 0.0040632 0.003753 0.0040546 0.004044 0.0041345 0.0040443 0.0040158 0.0039901 0.0037326 0.0041998 0.003853 0.0041032 0.0040683 0.0040002 0.0039852 0.0039144 0.0040512 0.0038929 0.004009 0.0041126 0.003846 0.0041008 0.0040756 0.0041008 0.0039566 0.0040275 0.0039613 0.0041353 0.0039407 0.0038566 0.0040572 0.0039739 0.0040436 0.0038642 0.0040225 0.0040189 0.0039595 0.0040628 0.0039142 0.0041647 0.0040174 0.0038839 0.0041122 0.0041156 0.004015 0.0043623 0.0039501 0.0041479 0.0041859 0.0039379 0.0037056 0.0039461 0.003672 0.0037631 0.0040536 0.0038918 0.0036981 0.0040611 0.0038255 0.0039359 0.0038924 0.0039953 0.0040824 0.00385 0.0040095 0.0040268 0.0040979 0.003795 0.0040162 0.0040083 0.0038322 0.0039771 0.0037668 0.0038812 0.0040874
0.0037628 0.0036009 0.0038072 0.0039148 0.0040034 0.0038575 0.003766 0.0037989 0.003803 0.0036678 0.0037716 0.0039462 0.0035633 0.0041255 0.0041597 0.0037528 0.0037422 0.0037218 0.003821 0.0038625 0.0039283 0.0037287 0.0037905 0.0037281 0.0039927 0.0038943 0.0035829 0.0038827 0.0038746 0.0039637 0.0038724 0.0038451 0.0038208 0.0035657 0.0040291 0.003684 0.0039324 0.0039011 0.0038314 0.0038163 0.0037448 0.0038835 0.0037247 0.003839 0.0039431 0.0036768 0.0039306 0.0039045 0.0039291 0.0037873 0.0038581 0.0037915 0.0039637 0.003771 0.0036872 0.003888 0.0038057 0.0038756 0.0036939 0.0038527 0.0038501 0.0037894 0.0038932 0.0037478 0.0039952 0.0038479 0.0037169 0.0039428 0.0039441 0.0038429 0.0041914 0.0037818 0.0039754 0.0040166 0.0037698 0.0035379 0.0037766 0.0035049 0.0035941 0.0038816 0.0037233 0.003529 0.0038946 0.0036579 0.0037674 0.0037234 0.0038264 0.0039111 0.0036818 0.0038401 0.0038554 0.0039269 0.0036271 0.0038459 0.0038397 0.003661 0.0038089 0.0036004 0.0037136 0.0039159
0.0036007 0.0034423 0.0036455 0.0037527 0.0038369 0.0036963 0.0036033 0.0036362 0.0036393 0.003506 0.0036097 0.0037836 0.003402 0.0039571 0.0039937 0.0035904 0.0035802 0.0035581 0.0036587 0.0037017 0.0037677 0.0035678 0.0036295 0.003566 0.0038279 0.0037323 0.0034201 0.0037179 0.0037122 0.0037997 0.0037076 0.0036813 0.0036585 0.0034059 0.0038652 0.003522 0.0037686 0.0037406 0.0036695 0.0036544 0.0035824 0.0037226 0.0035634 0.0036759 0.0037805 0.0035148 0.0037673 0.0037404 0.0037643 0.003625 0.0036957 0.0036288 0.003799 0.0036083 0.0035248 0.0037257 0.0036444 0.0037144 0.0035308 0.0036898 0.0036882 0.0036263 0.0037305 0.0035882 0.0038325 0.0036853 0.0035568 0.0037803 0.0037794 0.0036778 0.0040272 0.0036204 0.0038098 0.0038542 0.0036088 0.0033773 0.0036142 0.003345 0.0034324 0.0037166 0.0035618 0.0033672 0.0037348 0.0034974 0.0036058 0.0035614 0.0036644 0.0037468 0.0035207 0.0036777 0.0036911 0.0037628 0.0034664 0.0036826 0.0036779 0.003497 0.0036477 0.003441 0.003553 0.0037513
0.0034453 0.0032905 0.0034905 0.0035971 0.003677 0.0035416 0.0034474 0.0034802 0.0034823 0.003351 0.0034546 0.0036276 0.0032476 0.0037954 0.0038343 0.0034347 0.003425 0.0034013 0.0035031 0.0035475 0.0036136 0.0034137 0.0034751 0.0034107 0.0036698 0.0035768 0.0032642 0.0035598 0.0035564 0.0036424 0.0035495 0.0035243 0.0035028 0.0032529 0.0037079 0.0033669 0.0036115 0.0035866 0.0035143 0.0034991 0.0034266 0.0035683 0.0034088 0.0035195 0.0036245 0.0033596 0.0036105 0.0035829 0.0036062 0.0034693 0.0035399 0.0034728 0.003641 0.0034524 0.0033693 0.00357 0.0034897 0.0035598 0.0033745 0.0035335 0.003533 0.00347 0.0035744 0.0034353 0.0036764 0.0035294 0.0034034 0.0036243 0.0036215 0.0035196 0.0038694 0.0034656 0.003651 0.0036982 0.0034544 0.0032236 0.0034585 0.003192 0.0032775 0.0035583 0.003407 0.0032123 0.0035816 0.0033437 0.0034509 0.0034061 0.0035091 0.0035892 0.0033663 0.003522 0.0035335 0.0036054 0.0033124 0.003526 0.0035228 0.00334 0.0034932 0.0032884 0.0033991 0.0035934
0.0032964 0.003145 0.0033418 0.0034478 0.0035237 0.0033933 0.003298 0.0033307 0.0033318 0.0032026 0.0033059 0.0034779 0.0030999 0.0036402 0.0036811 0.0032856 0.0032762 0.0032511 0.0033539 0.0033997 0.0034658 0.0032661 0.0033271 0.0032619 0.0035181 0.0034277 0.003115 0.0034081 0.003407 0.0034914 0.003398 0.0033738 0.0033536 0.0031065 0.0035569 0.0032183 0.0034607 0.0034388 0.0033655 0.0033503 0.0032774 0.0034202 0.0032607 0.0033696 0.0034748 0.0032109 0.0034602 0.0034319 0.0034545 0.0033202 0.0033905 0.0033233 0.0034894 0.0033029 0.0032204 0.0034206 0.0033415 0.0034115 0.0032248 0.0033837 0.0033841 0.0033202 0.0034247 0.0032886 0.0035265 0.0033799 0.0032564 0.0034746 0.00347 0.0033679 0.0037177 0.0033173 0.0034985 0.0035484 0.0033064 0.0030764 0.0033093 0.0030455 0.0031292 0.0034066 0.0032587 0.003064 0.0034345 0.0031964 0.0033024 0.0032574 0.0033601 0.0034381 0.0032185 0.0033726 0.0033824 0.0034545 0.003165 0.0033759 0.0033741 0.0031896 0.003345 0.0031423 0.0032517 0.003442
0.0031537 0.0030058 0.0031993 0.0033047 0.0033765 0.0032511 0.0031548 0.0031875 0.0031876 0.0030605 0.0031634 0.0033342 0.0029584 0.0034911 0.003534 0.0031426 0.0031336 0.0031073 0.0032108 0.0032578 0.0033239 0.0031246 0.0031852 0.0031194 0.0033724 0.0032847 0.0029722 0.0032628 0.0032638 0.0033465 0.0032527 0.0032295 0.0032106 0.0029663 0.003412 0.0030759 0.0033161 0.0032971 0.0032228 0.0032076 0.0031345 0.0032782 0.0031188 0.0032259 0.0033312 0.0030685 0.0033159 0.0032871 0.0033091 0.0031772 0.0032472 0.00318 0.0033439 0.0031597 0.0030777 0.0032774 0.0031994 0.0032692 0.0030814 0.0032401 0.0032414 0.0031766 0.0032811 0.0031481 0.0033827 0.0032365 0.0031156 0.003331 0.0033246 0.0032224 0.0035719 0.0031752 0.0033523 0.0034046 0.0031645 0.0029357 0.0031663 0.0029054 0.0029873 0.0032611 0.0031167 0.0029222 0.0032934 0.0030554 0.0031602 0.0031149 0.0032173 0.0032931 0.0030768 0.0032295 0.0032375 0.0033097 0.0030239 0.003232 0.0032314 0.0030456 0.0032029 0.0030024 0.0031104 0.0032968
0.003017 0.0028725 0.0030628 0.0031673 0.0032354 0.0031147 0.0030176 0.0030501 0.0030494 0.0029243 0.0030268 0.0031964 0.0028231 0.003348 0.0033927 0.0030057 0.002997 0.0029694 0.0030737 0.0031218 0.0031877 0.002989 0.0030493 0.0029828 0.0032327 0.0031475 0.0028356 0.0031234 0.0031264 0.0032076 0.0031134 0.0030912 0.0030734 0.0028322 0.0032728 0.0029396 0.0031773 0.0031611 0.0030859 0.0030708 0.0029975 0.003142 0.0029829 0.0030881 0.0031934 0.0029322 0.0031776 0.0031482 0.0031696 0.0030402 0.0031098 0.0030426 0.0032044 0.0030225 0.002941 0.00314 0.0030631 0.0031328 0.0029441 0.0031024 0.0031045 0.003039 0.0031435 0.0030135 0.0032446 0.0030991 0.0029807 0.0031932 0.0031852 0.003083 0.0034319 0.0030389 0.003212 0.0032667 0.0030286 0.002801 0.0030293 0.0027714 0.0028515 0.0031216 0.0029806 0.0027865 0.003158 0.0029203 0.0030238 0.0029784 0.0030804 0.0031541 0.0029412 0.0030922 0.0030987 0.0031708 0.0028887 0.003094 0.0030947 0.0029078 0.0030667 0.0028684 0.002975 0.0031575
0.002886 0.0027448 0.0029318 0.0030356 0.0030999 0.0029839 0.0028861 0.0029185 0.002917 0.002794 0.002896 0.0030642 0.0026937 0.0032106 0.003257 0.0028745 0.0028662 0.0028375 0.0029423 0.0029913 0.0030571 0.0028591 0.0029189 0.002852 0.0030987 0.003016 0.0027049 0.0029898 0.0029946 0.0030742 0.0029798 0.0029586 0.002942 0.0027038 0.0031393 0.0028091 0.0030443 0.0030306 0.0029548 0.0029397 0.0028663 0.0030114 0.0028527 0.002956 0.0030612 0.0028016 0.0030449 0.0030151 0.0030358 0.002909 0.0029781 0.002911 0.0030705 0.0028911 0.0028102 0.0030083 0.0029325 0.0030019 0.0028126 0.0029704 0.0029733 0.0029071 0.0030114 0.0028844 0.0031121 0.0029674 0.0028514 0.0030611 0.0030514 0.0029494 0.0032973 0.0029083 0.0030774 0.0031342 0.0028983 0.0026721 0.002898 0.0026432 0.0027215 0.0029878 0.0028502 0.0026567 0.0030281 0.002791 0.0028932 0.0028476 0.0029492 0.0030208 0.0028113 0.0029606 0.0029655 0.0030375 0.0027594 0.0029617 0.0029636 0.0027758 0.0029362 0.0027402 0.0028453 0.0030239
0.0027605 0.0026227 0.0028064 0.0029092 0.00297 0.0028585 0.0027602 0.0027924 0.0027901 0.0026693 0.0027706 0.0029373 0.0025698 0.0030788 0.0031266 0.0027488 0.0027408 0.0027111 0.0028163 0.0028662 0.0029317 0.0027347 0.002794 0.0027267 0.0029701 0.0028898 0.0025798 0.0028617 0.0028683 0.0029464 0.0028518 0.0028315 0.002816 0.002581 0.0030111 0.0026841 0.0029167 0.0029055 0.0028291 0.002814 0.0027406 0.0028861 0.002728 0.0028295 0.0029344 0.0026766 0.0029176 0.0028874 0.0029075 0.0027832 0.0028519 0.0027849 0.0029421 0.0027651 0.0026849 0.0028819 0.0028074 0.0028765 0.0026867 0.0028439 0.0028475 0.0027808 0.0028848 0.0027607 0.0029849 0.0028411 0.0027276 0.0029343 0.0029232 0.0028214 0.003168 0.0027832 0.0029484 0.003007 0.0027735 0.0025489 0.0027722 0.0025206 0.0025971 0.0028596 0.0027253 0.0025326 0.0029036 0.0026672 0.002768 0.0027224 0.0028235 0.0028929 0.0026869 0.0028345 0.002838 0.0029098 0.0026355 0.0028349 0.002838 0.0026495 0.0028111 0.0026175 0.0027211 0.0028959


==> images/plots/data/matching/dcbtlin-ol-j.dat <==
0.0012054
0.0042439
0.00068927
0.0021077
0.0044486
0.0033838
0.0017201
0.00089865
0.0027692
0.0024665
0.00058966
0.0032929
0.0039098
0.0085094
0.0051068
0.0015462
0.00092545
0.0033767
0.00022077
0.0035035
0.0047219
0.0017685
0.00050863
0.0015124
0.0026645
0.0022038
0.0046065
0.0029621
0.0017127
0.0026871
0.0035568
0.0016185
0.00054274
0.0034209
0.0026659
0.0024745
0.002394
0.0042664
0.0015662
0.0016409
0.0017083
0.0048007
0.0019306
0.00048658
0.0028377
0.0021967
0.0021692
0.0026547
0.0025451
0.0012872
0.0012608
0.00098227
0.0040155
0.0014413
0.0020418
0.001394
0.0021387
0.0026977
0.0034023
0.00055738
0.001569
0.0014258
0.0011627
0.0021023
0.0033195
0.00048503
0.0031235
0.0030013
0.0031836
0.0046149
0.006138
0.0016328
0.0042472
0.0035182
0.00058252
0.004516
0.0013291
0.0040293
0.0027576
0.002356
0.0014671
0.0049761
0.0052282
0.0027313
0.001338
0.0017022
0.00061144
0.0030646
0.0017176
0.0016408
0.0031957
0.0025663
0.0026183
0.0020263
0.0018462
0.0049234
0.002147
0.0036567
0.0013503
0.0025671


==> images/plots/data/matching/dcbtlin-ol-rho.dat <==
-0.7017 12.01 -22.826 10.846
-0.67057 12.908 -24.506 11.631
-0.69492 12.152 -23.085 10.963
-0.68901 12.207 -23.173 10.997
-0.72891 11.18 -21.267 10.114
-0.67431 12.614 -23.934 11.352
-0.71257 11.689 -22.224 10.564
-0.6994 12.055 -22.908 10.883
-0.72018 11.491 -21.857 10.394
-0.69914 12.142 -23.08 10.968
-0.70308 11.94 -22.692 10.782
-0.68439 12.291 -23.325 11.066
-0.7066 12.007 -22.84 10.862
-0.75083 10.495 -19.979 9.5089
-0.714 11.415 -21.682 10.295
-0.71296 11.666 -22.18 10.543
-0.7039 11.935 -22.684 10.779
-0.72201 11.492 -21.866 10.402
-0.70078 11.974 -22.751 10.807
-0.67219 12.672 -24.042 11.402
-0.66467 12.801 -24.271 11.503
-0.69002 12.317 -23.398 11.112
-0.69808 12.043 -22.88 10.867
-0.69797 12.125 -23.043 10.948
-0.70303 11.797 -22.405 10.638
-0.68584 12.301 -23.35 11.08
-0.71755 11.72 -22.304 10.613
-0.72121 11.43 -21.738 10.336
-0.6884 12.254 -23.264 11.042
-0.71197 11.58 -22.005 10.454
-0.72483 11.344 -21.58 10.263
-0.71131 11.703 -22.247 10.573
-0.69912 12.021 -22.838 10.847
-0.69551 12.284 -23.351 11.097
-0.70029 11.865 -22.531 10.696
-0.69781 12.177 -23.145 10.998
-0.70845 11.675 -22.183 10.536
-0.66961 12.679 -24.044 11.399
-0.69166 12.168 -23.105 10.968
-0.6853 12.406 -23.557 11.182
-0.71441 11.631 -22.116 10.514
-0.65993 12.955 -24.562 11.64
-0.68696 12.39 -23.531 11.173
-0.70287 11.916 -22.642 10.756
-0.68594 12.258 -23.263 11.037
-0.71182 11.767 -22.379 10.64
-0.7071 11.723 -22.273 10.579
-0.71886 11.468 -21.805 10.366
-0.71678 11.503 -21.868 10.394
-0.70671 11.86 -22.545 10.714
-0.70347 11.852 -22.518 10.696
-0.70562 11.882 -22.586 10.733
-0.72558 11.231 -21.357 10.154
-0.70328 11.973 -22.757 10.814
-0.70494 11.961 -22.74 10.808
-0.70095 11.909 -22.622 10.743
-0.68421 12.403 -23.548 11.177
-0.68098 12.427 -23.584 11.189
-0.72024 11.552 -21.978 10.454
-0.70356 11.898 -22.609 10.741
-0.68893 12.261 -23.281 11.051
-0.7109 11.72 -22.28 10.589
-0.69831 11.989 -22.772 10.813
-0.68412 12.411 -23.563 11.184
-0.69278 12.034 -22.841 10.838
-0.69894 12.028 -22.851 10.853
-0.67462 12.721 -24.149 11.46
-0.69593 11.967 -22.719 10.783
-0.71985 11.4 -21.674 10.302
-0.73346 11.106 -21.136 10.057
-0.68666 12.054 -22.858 10.835
-0.68624 12.378 -23.505 11.158
-0.72639 11.206 -21.309 10.131
-0.6893 12.121 -23.003 10.913
-0.69852 12.033 -22.86 10.858
-0.69886 12.248 -23.292 11.074
-0.70023 12.055 -22.909 10.885
-0.70616 12.027 -22.877 10.88
-0.70745 11.928 -22.685 10.786
-0.7163 11.532 -21.925 10.421
-0.69756 12.134 -23.059 10.955
-0.72412 11.541 -21.972 10.459
-0.65828 12.985 -24.615 11.664
-0.68809 12.421 -23.599 11.209
-0.69408 12.212 -23.2 11.019
-0.70875 11.834 -22.5 10.696
-0.69431 12.156 -23.09 10.965
-0.72067 11.417 -21.71 10.321
-0.69612 12.182 -23.15 10.998
-0.68715 12.37 -23.491 11.152
-0.72348 11.371 -21.629 10.286
-0.71497 11.522 -21.9 10.407
-0.69263 12.312 -23.397 11.116
-0.71468 11.56 -21.976 10.445
-0.68666 12.318 -23.387 11.1
-0.72684 11.433 -21.765 10.359
-0.68182 12.491 -23.714 11.255
-0.68165 12.627 -23.987 11.392
-0.69512 12.185 -23.152 10.998
-0.71742 11.51 -21.885 10.403


==> images/plots/data/matching/dcbtlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.017499 0.017437 0.017489 0.017486 0.017557 0.017457 0.017522 0.017496 0.017535 0.01749 0.017504 0.01748 0.017499 0.017605 0.017541 0.017523 0.017505 0.017535 0.017502 0.017453 0.017444 0.017478 0.017497 0.017491 0.017514 0.017479 0.017519 0.01754 0.017482 0.017529 0.017546 0.017521 0.017499 0.01748 0.017509 0.017488 0.017523 0.017453 0.017488 0.017472 0.017526 0.017434 0.017473 0.017506 0.017482 0.017516 0.017519 0.017537 0.017535 0.01751 0.01751 0.017508 0.017553 0.017502 0.017503 0.017506 0.017472 0.01747 0.017531 0.017507 0.017482 0.017519 0.017501 0.017471 0.017498 0.017498 0.01745 0.017502 0.017542 0.017562 0.017496 0.017474 0.017555 0.017492 0.017498 0.017483 0.017496 0.017498 0.017505 0.017532 0.017491 0.017532 0.017432 0.017471 0.017485 0.017512 0.017489 0.01754 0.017487 0.017474 0.017544 0.017533 0.017478 0.017531 0.017478 0.017539 0.017466 0.017456 0.017487 0.017534
0.027226 0.027066 0.027202 0.027194 0.02738 0.027122 0.027285 0.027218 0.027321 0.027201 0.027239 0.02718 0.027224 0.02751 0.02734 0.027289 0.02724 0.02732 0.027234 0.027111 0.027091 0.027171 0.027222 0.027205 0.027268 0.027177 0.027276 0.027333 0.027185 0.027307 0.027348 0.027283 0.027225 0.027175 0.027256 0.027195 0.02729 0.027112 0.0272 0.027156 0.027296 0.027063 0.027159 0.027245 0.027186 0.027269 0.027281 0.027326 0.02732 0.027253 0.027257 0.02725 0.027371 0.027233 0.027234 0.027247 0.027158 0.027155 0.027309 0.027248 0.027183 0.02728 0.027232 0.027156 0.027227 0.027224 0.0271 0.027238 0.02734 0.027393 0.027226 0.027161 0.027376 0.027211 0.027223 0.02718 0.027218 0.02722 0.027239 0.027315 0.027204 0.027309 0.027058 0.027152 0.02719 0.027258 0.027201 0.027336 0.027195 0.027162 0.027344 0.027317 0.027171 0.02731 0.027173 0.027329 0.027142 0.027114 0.027195 0.027318
0.037284 0.037009 0.037243 0.037235 0.037556 0.037111 0.037387 0.037271 0.03745 0.037239 0.037308 0.037213 0.037275 0.037791 0.037492 0.037396 0.037309 0.037446 0.0373 0.037094 0.037062 0.037191 0.037279 0.037247 0.037364 0.037205 0.037365 0.037472 0.037218 0.037431 0.037499 0.037384 0.037285 0.037191 0.037343 0.037228 0.037401 0.037097 0.037244 0.037166 0.037406 0.037015 0.037169 0.037318 0.037222 0.037358 0.037385 0.037462 0.037452 0.037332 0.037342 0.037326 0.037542 0.037295 0.037297 0.037325 0.03717 0.037168 0.037426 0.037324 0.037214 0.037378 0.037299 0.037167 0.037294 0.037283 0.03707 0.037313 0.037486 0.037577 0.037298 0.037175 0.037551 0.037267 0.037282 0.037198 0.03727 0.037269 0.037304 0.037441 0.037245 0.037422 0.037008 0.037155 0.037222 0.037338 0.037243 0.037478 0.037229 0.037176 0.037491 0.037448 0.037187 0.037434 0.037197 0.03746 0.037142 0.03709 0.03723 0.037447
0.04748 0.047087 0.047425 0.047419 0.04788 0.047244 0.047631 0.047463 0.047721 0.047411 0.047517 0.047391 0.047459 0.048234 0.047796 0.047644 0.047517 0.047712 0.047507 0.047219 0.04718 0.047348 0.047477 0.047427 0.047607 0.047377 0.047588 0.047755 0.047394 0.047702 0.047793 0.047627 0.047485 0.047341 0.047576 0.047396 0.047658 0.047228 0.047431 0.047316 0.047659 0.047112 0.047318 0.047534 0.047403 0.047585 0.047634 0.047741 0.047728 0.04755 0.047571 0.047542 0.047862 0.047496 0.047496 0.047547 0.047324 0.047324 0.047682 0.047541 0.047387 0.047619 0.047509 0.047319 0.047507 0.047482 0.047178 0.047535 0.04778 0.047908 0.047523 0.047328 0.047875 0.04747 0.047482 0.047347 0.04746 0.04745 0.047505 0.047712 0.047424 0.047672 0.047103 0.047294 0.047392 0.047558 0.047425 0.047765 0.047401 0.047329 0.047782 0.047725 0.047339 0.047703 0.047363 0.047728 0.047282 0.0472 0.047404 0.047721
0.057654 0.05715 0.057587 0.057589 0.058181 0.057365 0.057851 0.057634 0.057967 0.05756 0.057705 0.057556 0.057616 0.058657 0.058085 0.057869 0.057703 0.057951 0.057694 0.057334 0.057291 0.057486 0.057656 0.057585 0.057833 0.057534 0.057781 0.058014 0.057554 0.057954 0.058063 0.057848 0.057666 0.057467 0.057794 0.057541 0.057897 0.057351 0.057601 0.057448 0.057889 0.057203 0.057449 0.057728 0.057571 0.057787 0.057864 0.057999 0.057984 0.057745 0.05778 0.057735 0.058162 0.057674 0.057671 0.05775 0.057461 0.057467 0.057911 0.057738 0.057543 0.057836 0.057702 0.057455 0.057708 0.057661 0.057271 0.057742 0.058052 0.058215 0.057741 0.057464 0.058178 0.057661 0.057662 0.057468 0.057627 0.057603 0.05768 0.057961 0.05758 0.05789 0.057193 0.057412 0.057541 0.057753 0.057588 0.05803 0.057551 0.057463 0.05805 0.057982 0.057468 0.057951 0.057513 0.057965 0.057405 0.057291 0.057557 0.057971
0.067673 0.06707 0.067598 0.067613 0.068319 0.067347 0.067912 0.067651 0.068051 0.067553 0.067738 0.067579 0.067612 0.068915 0.068222 0.067935 0.067733 0.068026 0.067728 0.06731 0.067267 0.067474 0.067684 0.067589 0.067908 0.067547 0.067809 0.068112 0.067567 0.068051 0.06817 0.06791 0.067694 0.067437 0.067861 0.06753 0.067983 0.067337 0.067624 0.067433 0.067959 0.067161 0.067431 0.067769 0.067595 0.067829 0.067941 0.068097 0.068081 0.067783 0.067837 0.067773 0.068301 0.067696 0.067688 0.067802 0.067454 0.067467 0.067976 0.067781 0.067552 0.067897 0.067743 0.067445 0.067763 0.067688 0.067222 0.067802 0.068166 0.068355 0.067819 0.067453 0.068321 0.067708 0.06769 0.067432 0.06764 0.067596 0.067695 0.068052 0.067584 0.06794 0.067152 0.067381 0.067538 0.06779 0.0676 0.068134 0.067547 0.06745 0.068155 0.068082 0.067445 0.068042 0.067517 0.068035 0.067384 0.067233 0.067558 0.068063
0.077429 0.076743 0.07735 0.077382 0.07818 0.077082 0.077705 0.077406 0.077862 0.077284 0.077507 0.077351 0.077341 0.078886 0.078092 0.077734 0.0775 0.077826 0.0775 0.07704 0.077003 0.077206 0.077451 0.077331 0.077721 0.077306 0.077563 0.077937 0.077326 0.077882 0.078001 0.077705 0.07746 0.077146 0.077669 0.077258 0.077804 0.07708 0.07739 0.077164 0.07776 0.07688 0.077159 0.077547 0.077367 0.077601 0.077754 0.077923 0.077908 0.077556 0.077632 0.077545 0.078166 0.077453 0.07744 0.077593 0.077194 0.077218 0.077767 0.07756 0.077307 0.077689 0.077525 0.077183 0.077563 0.077453 0.076924 0.077604 0.078008 0.078216 0.077646 0.077188 0.078189 0.077502 0.077458 0.077132 0.07739 0.077322 0.077443 0.077872 0.077325 0.077713 0.076874 0.077093 0.077276 0.07756 0.077354 0.077966 0.077284 0.077181 0.077986 0.077915 0.077164 0.077864 0.077267 0.077826 0.077111 0.076923 0.077299 0.077883
0.086834 0.086085 0.086755 0.086809 0.087674 0.086484 0.08714 0.086812 0.087311 0.086665 0.086925 0.086784 0.086715 0.088478 0.087607 0.087174 0.086914 0.087262 0.086923 0.086439 0.086412 0.086594 0.08687 0.086725 0.087185 0.086726 0.086955 0.087399 0.086743 0.087357 0.087467 0.087144 0.086878 0.086508 0.087128 0.086637 0.087271 0.086492 0.086813 0.086556 0.087203 0.086275 0.086546 0.086974 0.0868 0.087017 0.087214 0.087389 0.087376 0.086974 0.087076 0.086965 0.087666 0.086859 0.086839 0.087035 0.086594 0.086631 0.087195 0.086988 0.086719 0.087125 0.086959 0.086582 0.087018 0.08687 0.086293 0.087061 0.087489 0.087706 0.087134 0.086582 0.087692 0.086954 0.086878 0.086481 0.086791 0.086693 0.086837 0.087334 0.08672 0.08712 0.086271 0.086464 0.086668 0.086974 0.086761 0.087435 0.086673 0.086571 0.087453 0.087389 0.086537 0.087329 0.086677 0.087249 0.086501 0.086274 0.086694 0.087343
0.095819 0.095027 0.095746 0.095825 0.09673 0.095484 0.096149 0.0958 0.096328 0.095629 0.095923 0.095809 0.095667 0.097616 0.096693 0.096189 0.095908 0.096265 0.095926 0.095436 0.095424 0.095572 0.095873 0.095703 0.096228 0.095736 0.095917 0.096428 0.09575 0.096406 0.096498 0.096156 0.095878 0.095455 0.096168 0.095599 0.096315 0.095505 0.095823 0.095538 0.096218 0.095275 0.095523 0.095981 0.095823 0.096007 0.096251 0.096423 0.096414 0.09597 0.0961 0.095962 0.096731 0.095844 0.095817 0.096058 0.095587 0.095638 0.096191 0.095996 0.09572 0.096136 0.095976 0.095573 0.09606 0.095869 0.095259 0.096103 0.096538 0.096755 0.096212 0.095566 0.096759 0.095994 0.09588 0.095414 0.095773 0.095642 0.095808 0.096366 0.095697 0.096092 0.095275 0.095424 0.095645 0.095965 0.095754 0.096473 0.095646 0.095551 0.096486 0.096436 0.095498 0.096367 0.095678 0.096235 0.095483 0.095219 0.095674 0.096374
0.10433 0.10352 0.10427 0.10438 0.10529 0.10403 0.10468 0.10432 0.10486 0.10412 0.10445 0.10437 0.10414 0.10624 0.1053 0.10472 0.10443 0.10478 0.10446 0.10398 0.10398 0.10408 0.1044 0.10421 0.1048 0.10428 0.1044 0.10497 0.10429 0.10497 0.10504 0.10469 0.10441 0.10393 0.10473 0.10409 0.10488 0.10406 0.10437 0.10406 0.10475 0.10383 0.10404 0.10451 0.10438 0.10452 0.10481 0.10497 0.10497 0.10449 0.10465 0.10448 0.10531 0.10436 0.10432 0.10461 0.10412 0.10418 0.1047 0.10453 0.10426 0.10467 0.10452 0.1041 0.10463 0.1044 0.10377 0.10467 0.1051 0.10531 0.10482 0.10409 0.10534 0.10457 0.10441 0.10388 0.10428 0.10412 0.1043 0.10492 0.1042 0.10458 0.10383 0.10392 0.10415 0.10448 0.10428 0.10502 0.10415 0.10407 0.10503 0.105 0.10399 0.10492 0.10421 0.10473 0.10401 0.10371 0.10419 0.10492
0.11233 0.11151 0.11228 0.11242 0.11332 0.11207 0.11269 0.11232 0.11287 0.11211 0.11246 0.11243 0.11211 0.11432 0.11338 0.11274 0.11244 0.11277 0.11248 0.11202 0.11205 0.11209 0.11243 0.11221 0.11285 0.11232 0.11236 0.11299 0.11233 0.11302 0.11305 0.1127 0.11242 0.11191 0.11279 0.11208 0.11293 0.11212 0.1124 0.11207 0.11277 0.11188 0.11205 0.11253 0.11244 0.11251 0.11285 0.113 0.113 0.1125 0.11268 0.11249 0.11335 0.11235 0.11231 0.11265 0.11215 0.11223 0.11269 0.11255 0.11229 0.11268 0.11256 0.11213 0.1127 0.11241 0.11178 0.11273 0.11314 0.11333 0.11293 0.11211 0.11338 0.11263 0.11243 0.11183 0.11228 0.11208 0.11229 0.11294 0.1122 0.11254 0.1119 0.11192 0.11216 0.11248 0.1123 0.11305 0.11215 0.11208 0.11305 0.11304 0.11198 0.11296 0.11225 0.1127 0.11203 0.11169 0.11219 0.11294
0.1198 0.11898 0.11976 0.11993 0.1208 0.11959 0.12015 0.11979 0.12032 0.11955 0.11993 0.11995 0.11953 0.12182 0.1209 0.1202 0.1199 0.12021 0.11996 0.11954 0.11959 0.11957 0.11991 0.11967 0.12036 0.11983 0.11977 0.12045 0.11983 0.12052 0.12051 0.12017 0.1199 0.11935 0.1203 0.11952 0.12043 0.11966 0.1199 0.11956 0.12023 0.11942 0.11953 0.12001 0.11995 0.11996 0.12035 0.12047 0.12048 0.11996 0.12018 0.11996 0.12084 0.11981 0.11976 0.12014 0.11964 0.11974 0.12013 0.12003 0.11978 0.12015 0.12005 0.11962 0.12022 0.11989 0.11927 0.12025 0.12062 0.12079 0.12049 0.11959 0.12087 0.12016 0.11992 0.11925 0.11974 0.1195 0.11973 0.12042 0.11966 0.11995 0.11944 0.11938 0.11962 0.11993 0.11978 0.12052 0.11961 0.11956 0.12051 0.12053 0.11944 0.12044 0.11975 0.12012 0.11952 0.11915 0.11966 0.12042
0.1267 0.12591 0.12668 0.12688 0.12769 0.12656 0.12705 0.1267 0.12721 0.12644 0.12684 0.12692 0.1264 0.12873 0.12786 0.12711 0.12681 0.12709 0.12688 0.12651 0.12658 0.12649 0.12683 0.12658 0.12731 0.12679 0.12662 0.12735 0.12678 0.12745 0.1274 0.12708 0.12682 0.12623 0.12725 0.12642 0.12737 0.12664 0.12685 0.12649 0.12713 0.12641 0.12645 0.12693 0.12692 0.12685 0.12728 0.12738 0.12739 0.12686 0.12711 0.12686 0.12775 0.12671 0.12665 0.12708 0.12659 0.1267 0.127 0.12694 0.12673 0.12705 0.12699 0.12657 0.12719 0.12681 0.12621 0.12721 0.12754 0.12767 0.12749 0.12653 0.12778 0.12714 0.12684 0.12612 0.12665 0.12637 0.12661 0.12733 0.12657 0.12679 0.12644 0.12629 0.12653 0.12683 0.1267 0.12742 0.12652 0.12649 0.1274 0.12746 0.12634 0.12736 0.12669 0.12696 0.12646 0.12607 0.12657 0.12732
0.13304 0.13229 0.13304 0.13327 0.13401 0.13297 0.13337 0.13304 0.13352 0.13277 0.13318 0.13333 0.1327 0.13504 0.13423 0.13344 0.13314 0.13338 0.13323 0.13292 0.13302 0.13285 0.13319 0.13292 0.13368 0.13318 0.1329 0.13366 0.13316 0.13381 0.1337 0.13341 0.13317 0.13256 0.13362 0.13275 0.13373 0.13307 0.13322 0.13286 0.13346 0.13285 0.13282 0.13328 0.13332 0.13316 0.13364 0.1337 0.13373 0.13319 0.13347 0.1332 0.13408 0.13304 0.13297 0.13344 0.13297 0.1331 0.13329 0.13329 0.1331 0.13338 0.13335 0.13295 0.13358 0.13316 0.1326 0.1336 0.13387 0.13396 0.13393 0.1329 0.13411 0.13354 0.1332 0.13243 0.13298 0.13267 0.13292 0.13366 0.13291 0.13306 0.13288 0.13264 0.13288 0.13315 0.13306 0.13375 0.13286 0.13285 0.13372 0.1338 0.13268 0.1337 0.13307 0.13323 0.13284 0.13242 0.13292 0.13365
0.1388 0.13811 0.13883 0.13909 0.13973 0.13881 0.13912 0.13882 0.13925 0.13853 0.13895 0.13917 0.13844 0.14074 0.14003 0.13919 0.13891 0.1391 0.13901 0.13877 0.13889 0.13864 0.13898 0.13869 0.13948 0.139 0.13861 0.1394 0.13897 0.13959 0.13943 0.13916 0.13895 0.13832 0.13942 0.13851 0.13951 0.13893 0.13903 0.13867 0.13921 0.13872 0.13862 0.13905 0.13915 0.1389 0.13942 0.13945 0.13948 0.13895 0.13925 0.13896 0.13983 0.1388 0.13873 0.13923 0.13879 0.13893 0.13901 0.13906 0.13891 0.13914 0.13915 0.13876 0.13941 0.13894 0.13842 0.13942 0.13963 0.13967 0.13979 0.1387 0.13985 0.13937 0.13898 0.13817 0.13875 0.13841 0.13866 0.13941 0.13868 0.13876 0.13876 0.13843 0.13866 0.1389 0.13885 0.13949 0.13863 0.13865 0.13945 0.13957 0.13846 0.13947 0.13889 0.13893 0.13865 0.13822 0.1387 0.13939
0.144 0.14337 0.14405 0.14433 0.14488 0.14409 0.1443 0.14403 0.14441 0.14373 0.14415 0.14444 0.14361 0.14586 0.14524 0.14437 0.14411 0.14425 0.14422 0.14405 0.1442 0.14387 0.1442 0.14389 0.1447 0.14426 0.14375 0.14456 0.14422 0.14479 0.14458 0.14435 0.14417 0.14352 0.14465 0.14371 0.14472 0.14423 0.14427 0.14391 0.14439 0.14404 0.14386 0.14426 0.14441 0.14408 0.14463 0.14462 0.14467 0.14414 0.14447 0.14416 0.145 0.144 0.14391 0.14445 0.14404 0.1442 0.14416 0.14427 0.14416 0.14433 0.14437 0.14401 0.14466 0.14415 0.14368 0.14467 0.1448 0.1448 0.14507 0.14394 0.14502 0.14463 0.1442 0.14335 0.14395 0.14358 0.14384 0.14459 0.14389 0.14388 0.14408 0.14366 0.14388 0.14408 0.14407 0.14465 0.14384 0.14389 0.1446 0.14476 0.14368 0.14466 0.14414 0.14405 0.14391 0.14345 0.14392 0.14457
0.14864 0.14808 0.14871 0.14902 0.14946 0.14882 0.14892 0.14867 0.14901 0.14837 0.1488 0.14914 0.14822 0.15039 0.14988 0.14899 0.14875 0.14883 0.14887 0.14878 0.14895 0.14855 0.14886 0.14854 0.14936 0.14895 0.14833 0.14916 0.1489 0.14943 0.14916 0.14897 0.14882 0.14816 0.14932 0.14835 0.14937 0.14897 0.14895 0.1486 0.149 0.14879 0.14854 0.14891 0.14911 0.14869 0.14928 0.14923 0.14928 0.14877 0.14912 0.14879 0.14959 0.14863 0.14854 0.14911 0.14874 0.14891 0.14874 0.14891 0.14884 0.14895 0.14904 0.14871 0.14935 0.1488 0.14839 0.14935 0.14941 0.14937 0.14979 0.14863 0.14961 0.14933 0.14886 0.14798 0.1486 0.14819 0.14846 0.14921 0.14854 0.14845 0.14884 0.14833 0.14853 0.14871 0.14873 0.14925 0.1485 0.14857 0.14919 0.14939 0.14834 0.14928 0.14883 0.14861 0.1486 0.14814 0.14858 0.14918
0.15274 0.15225 0.15283 0.15316 0.15348 0.15299 0.15299 0.15278 0.15305 0.15246 0.15289 0.1533 0.1523 0.15436 0.15397 0.15306 0.15284 0.15286 0.15297 0.15296 0.15315 0.15267 0.15297 0.15265 0.15347 0.1531 0.15237 0.1532 0.15304 0.15351 0.15319 0.15304 0.15292 0.15226 0.15343 0.15245 0.15346 0.15316 0.15309 0.15274 0.15307 0.153 0.15268 0.153 0.15326 0.15275 0.15337 0.15329 0.15334 0.15285 0.15323 0.15288 0.15363 0.15272 0.15262 0.15322 0.15289 0.15307 0.15278 0.15301 0.15298 0.15302 0.15315 0.15286 0.15348 0.15291 0.15256 0.15348 0.15347 0.15337 0.15395 0.15277 0.15365 0.15348 0.15297 0.15206 0.1527 0.15227 0.15254 0.15327 0.15265 0.15247 0.15306 0.15247 0.15265 0.15278 0.15285 0.1533 0.15261 0.1527 0.15323 0.15346 0.15245 0.15336 0.15297 0.15262 0.15275 0.15228 0.15269 0.15323
0.1563 0.15589 0.15641 0.15677 0.15697 0.15664 0.15652 0.15635 0.15656 0.15603 0.15646 0.15693 0.15584 0.15778 0.15751 0.1566 0.1564 0.15637 0.15654 0.15661 0.15681 0.15627 0.15655 0.15622 0.15704 0.15671 0.15588 0.15671 0.15665 0.15706 0.15669 0.15658 0.1565 0.15584 0.15701 0.15602 0.15702 0.15681 0.15668 0.15634 0.1566 0.15668 0.15629 0.15657 0.15688 0.15629 0.15692 0.1568 0.15687 0.1564 0.15679 0.15644 0.15714 0.15628 0.15618 0.15679 0.15651 0.15669 0.15629 0.15657 0.15659 0.15656 0.15673 0.15647 0.15708 0.15648 0.15619 0.15707 0.15698 0.15684 0.15757 0.15638 0.15715 0.15709 0.15655 0.15563 0.15626 0.15581 0.15609 0.1568 0.15622 0.15596 0.15674 0.15607 0.15623 0.15633 0.15643 0.15681 0.15618 0.15631 0.15674 0.157 0.15604 0.1569 0.15659 0.1561 0.15637 0.1559 0.15628 0.15675
0.15935 0.15902 0.15948 0.15986 0.15994 0.15977 0.15954 0.15941 0.15956 0.15909 0.1595 0.16003 0.15888 0.16067 0.16053 0.15962 0.15945 0.15936 0.1596 0.15974 0.15996 0.15936 0.15962 0.15929 0.16009 0.15981 0.15888 0.1597 0.15974 0.16008 0.15967 0.1596 0.15955 0.15891 0.16007 0.15908 0.16005 0.15995 0.15977 0.15944 0.15962 0.15984 0.15938 0.15962 0.15998 0.15931 0.15996 0.15981 0.15988 0.15943 0.15985 0.15948 0.16012 0.15933 0.15922 0.15985 0.15961 0.1598 0.15928 0.15962 0.15968 0.15959 0.15979 0.15958 0.16016 0.15954 0.15932 0.16014 0.15998 0.1598 0.16067 0.15947 0.16013 0.16018 0.15961 0.15868 0.15932 0.15885 0.15912 0.15981 0.15928 0.15894 0.15991 0.15916 0.1593 0.15936 0.15951 0.15981 0.15925 0.1594 0.15972 0.16002 0.15912 0.15992 0.15968 0.15907 0.15948 0.15901 0.15935 0.15976
0.16191 0.16166 0.16206 0.16245 0.16241 0.1624 0.16207 0.16197 0.16206 0.16166 0.16206 0.16264 0.16143 0.16307 0.16305 0.16215 0.162 0.16185 0.16216 0.16238 0.16261 0.16195 0.16219 0.16186 0.16265 0.16241 0.1614 0.1622 0.16233 0.16261 0.16216 0.16213 0.16212 0.16148 0.16262 0.16165 0.1626 0.16259 0.16235 0.16204 0.16215 0.1625 0.16198 0.16217 0.16258 0.16185 0.1625 0.16231 0.1624 0.16198 0.1624 0.16203 0.16261 0.16188 0.16177 0.16241 0.16222 0.16241 0.16178 0.16217 0.16227 0.16212 0.16236 0.16218 0.16274 0.1621 0.16195 0.16272 0.16249 0.16226 0.16326 0.16207 0.16261 0.16277 0.16218 0.16125 0.16188 0.1614 0.16167 0.16232 0.16185 0.16144 0.16257 0.16176 0.16187 0.1619 0.16208 0.16231 0.16183 0.16199 0.16221 0.16254 0.16171 0.16244 0.16228 0.16155 0.16209 0.16162 0.16193 0.16227
0.164 0.16383 0.16417 0.16457 0.16441 0.16455 0.16413 0.16406 0.1641 0.16375 0.16414 0.16477 0.16351 0.16499 0.16509 0.16421 0.16408 0.16388 0.16425 0.16454 0.16479 0.16408 0.16428 0.16395 0.16473 0.16454 0.16345 0.16423 0.16445 0.16467 0.16417 0.16419 0.16421 0.16359 0.16471 0.16375 0.16466 0.16475 0.16447 0.16417 0.1642 0.16468 0.16411 0.16426 0.1647 0.16391 0.16457 0.16435 0.16444 0.16405 0.16448 0.1641 0.16462 0.16396 0.16385 0.1645 0.16435 0.16455 0.16382 0.16425 0.16439 0.16418 0.16445 0.16431 0.16485 0.16419 0.1641 0.16482 0.16452 0.16425 0.16538 0.1642 0.16462 0.16489 0.16427 0.16335 0.16397 0.16349 0.16375 0.16436 0.16395 0.16347 0.16476 0.16389 0.16398 0.16397 0.16419 0.16433 0.16393 0.16412 0.16424 0.16459 0.16383 0.1645 0.16441 0.16357 0.16423 0.16377 0.16403 0.16431
0.16564 0.16555 0.16582 0.16623 0.16596 0.16625 0.16573 0.16571 0.16568 0.1654 0.16578 0.16645 0.16514 0.16645 0.16667 0.16581 0.16571 0.16547 0.16589 0.16624 0.1665 0.16575 0.16593 0.16561 0.16635 0.16621 0.16505 0.16581 0.16612 0.16627 0.16574 0.1658 0.16585 0.16525 0.16634 0.16541 0.16627 0.16645 0.16612 0.16585 0.1658 0.16641 0.16579 0.16589 0.16637 0.16552 0.16618 0.16593 0.16603 0.16567 0.16611 0.16573 0.16618 0.16559 0.16548 0.16613 0.16604 0.16623 0.1654 0.16588 0.16606 0.16579 0.1661 0.166 0.16649 0.16583 0.16581 0.16646 0.16609 0.16579 0.16703 0.16587 0.16618 0.16654 0.16592 0.165 0.16561 0.16512 0.16538 0.16596 0.1656 0.16505 0.16649 0.16557 0.16563 0.1656 0.16584 0.16591 0.16559 0.16579 0.16581 0.16618 0.1655 0.1661 0.16608 0.16514 0.16592 0.16546 0.16569 0.1659
0.16685 0.16684 0.16705 0.16746 0.16709 0.16752 0.16691 0.16693 0.16684 0.16663 0.16698 0.16769 0.16636 0.1675 0.16783 0.167 0.16692 0.16663 0.1671 0.16751 0.16778 0.16699 0.16715 0.16683 0.16755 0.16745 0.16624 0.16696 0.16736 0.16745 0.16688 0.16698 0.16706 0.16649 0.16753 0.16664 0.16746 0.16772 0.16735 0.16709 0.16698 0.1677 0.16704 0.16709 0.16761 0.16671 0.16737 0.16709 0.16719 0.16687 0.16732 0.16693 0.16731 0.1668 0.16669 0.16733 0.16729 0.16748 0.16657 0.16709 0.1673 0.16698 0.16731 0.16725 0.16771 0.16704 0.16709 0.16767 0.16725 0.1669 0.16824 0.16712 0.16731 0.16777 0.16714 0.16624 0.16683 0.16634 0.16659 0.16712 0.16683 0.16622 0.16779 0.16682 0.16686 0.1668 0.16706 0.16706 0.16682 0.16704 0.16696 0.16735 0.16674 0.16727 0.16733 0.16629 0.16717 0.16674 0.16692 0.16706
0.16766 0.16773 0.16787 0.16828 0.16781 0.16838 0.1677 0.16774 0.1676 0.16745 0.16779 0.16853 0.16718 0.16814 0.16858 0.16778 0.16773 0.16739 0.1679 0.16838 0.16865 0.16783 0.16796 0.16765 0.16834 0.16828 0.16703 0.16772 0.16819 0.16822 0.16763 0.16776 0.16787 0.16733 0.16833 0.16746 0.16824 0.16858 0.16818 0.16794 0.16776 0.16858 0.16788 0.16789 0.16844 0.16751 0.16815 0.16785 0.16795 0.16767 0.16811 0.16774 0.16805 0.16761 0.1675 0.16813 0.16813 0.16832 0.16734 0.16789 0.16813 0.16776 0.16812 0.16809 0.16852 0.16785 0.16796 0.16847 0.168 0.16762 0.16905 0.16796 0.16804 0.16859 0.16795 0.16707 0.16764 0.16716 0.1674 0.16789 0.16765 0.16699 0.16867 0.16768 0.16769 0.16759 0.16788 0.16781 0.16765 0.16788 0.16771 0.16812 0.16759 0.16805 0.16816 0.16705 0.16803 0.1676 0.16775 0.16782
0.1681 0.16823 0.16832 0.16872 0.16816 0.16886 0.1681 0.16818 0.16799 0.1679 0.16822 0.16898 0.16762 0.16841 0.16894 0.16818 0.16816 0.16778 0.16833 0.16886 0.16913 0.16829 0.1684 0.1681 0.16874 0.16873 0.16745 0.1681 0.16863 0.16861 0.168 0.16816 0.1683 0.16779 0.16874 0.16792 0.16864 0.16906 0.16862 0.1684 0.16816 0.16907 0.16835 0.16832 0.16888 0.16792 0.16855 0.16824 0.16834 0.16809 0.16853 0.16816 0.1684 0.16804 0.16793 0.16855 0.1686 0.16878 0.16773 0.16831 0.16858 0.16817 0.16854 0.16855 0.16894 0.16828 0.16844 0.1689 0.16837 0.16797 0.16946 0.16842 0.16839 0.16902 0.16838 0.16753 0.16808 0.16761 0.16783 0.16828 0.1681 0.16739 0.16917 0.16815 0.16814 0.16802 0.16833 0.16819 0.1681 0.16834 0.16808 0.16851 0.16805 0.16844 0.16862 0.16744 0.16849 0.16809 0.1682 0.16821
0.16818 0.16838 0.1684 0.16881 0.16817 0.16897 0.16815 0.16826 0.16803 0.168 0.16829 0.16907 0.16772 0.16833 0.16895 0.16823 0.16823 0.16782 0.16841 0.16897 0.16925 0.1684 0.16848 0.16819 0.16879 0.16882 0.16752 0.16813 0.16872 0.16864 0.16802 0.16822 0.16837 0.1679 0.16879 0.16801 0.16868 0.16917 0.1687 0.1685 0.16821 0.1692 0.16846 0.16839 0.16897 0.16799 0.1686 0.16827 0.16837 0.16816 0.1686 0.16823 0.16841 0.16812 0.16801 0.16862 0.1687 0.16888 0.16778 0.16838 0.16867 0.16823 0.16861 0.16866 0.169 0.16836 0.16857 0.16896 0.16839 0.16797 0.16951 0.16853 0.16839 0.16909 0.16846 0.16764 0.16817 0.1677 0.16791 0.16832 0.16819 0.16745 0.1693 0.16827 0.16823 0.16809 0.16841 0.16821 0.16819 0.16844 0.1681 0.16854 0.16816 0.16848 0.16872 0.16748 0.16861 0.16823 0.16829 0.16824
0.16793 0.16819 0.16816 0.16856 0.16784 0.16875 0.16788 0.16801 0.16774 0.16776 0.16804 0.16882 0.16748 0.16793 0.16863 0.16796 0.16797 0.16754 0.16815 0.16875 0.16902 0.16817 0.16823 0.16795 0.16851 0.16858 0.16726 0.16783 0.16848 0.16835 0.16771 0.16794 0.16812 0.16768 0.16851 0.16778 0.16839 0.16894 0.16845 0.16827 0.16794 0.16899 0.16823 0.16812 0.16872 0.16773 0.16831 0.16797 0.16808 0.16789 0.16833 0.16797 0.16809 0.16787 0.16776 0.16835 0.16848 0.16864 0.1675 0.16812 0.16843 0.16795 0.16835 0.16843 0.16873 0.1681 0.16837 0.16869 0.16808 0.16765 0.16923 0.1683 0.16807 0.16883 0.16821 0.16743 0.16792 0.16747 0.16767 0.16802 0.16795 0.16718 0.16909 0.16805 0.16799 0.16783 0.16816 0.16791 0.16796 0.16821 0.1678 0.16824 0.16794 0.1682 0.16848 0.1672 0.16838 0.16803 0.16806 0.16794
0.16737 0.16769 0.16761 0.16799 0.16721 0.16821 0.1673 0.16746 0.16715 0.16722 0.16747 0.16826 0.16695 0.16723 0.168 0.16738 0.16741 0.16695 0.16758 0.16822 0.16848 0.16764 0.16766 0.16741 0.16792 0.16802 0.16671 0.16723 0.16792 0.16775 0.1671 0.16736 0.16755 0.16716 0.16792 0.16724 0.1678 0.16839 0.16789 0.16773 0.16735 0.16846 0.1677 0.16755 0.16815 0.16716 0.16772 0.16737 0.16747 0.16733 0.16775 0.1674 0.16746 0.16731 0.16721 0.16777 0.16793 0.16809 0.16692 0.16755 0.16788 0.16737 0.16778 0.16789 0.16815 0.16754 0.16785 0.1681 0.16747 0.16702 0.16863 0.16776 0.16744 0.16825 0.16764 0.1669 0.16737 0.16694 0.16712 0.16743 0.1674 0.16661 0.16856 0.16753 0.16744 0.16727 0.16761 0.1673 0.16742 0.16767 0.16719 0.16764 0.16741 0.1676 0.16793 0.16662 0.16785 0.16752 0.16751 0.16735
0.16653 0.1669 0.16677 0.16714 0.16631 0.16738 0.16643 0.16662 0.16627 0.1664 0.16662 0.16741 0.16613 0.16626 0.16708 0.16651 0.16657 0.16608 0.16673 0.16739 0.16765 0.16681 0.16682 0.16657 0.16704 0.16718 0.16587 0.16634 0.16707 0.16686 0.16622 0.16649 0.1667 0.16635 0.16704 0.16642 0.16692 0.16756 0.16704 0.1669 0.16649 0.16764 0.16688 0.1667 0.1673 0.16631 0.16684 0.16648 0.16659 0.16647 0.16688 0.16656 0.16655 0.16646 0.16637 0.16691 0.16711 0.16725 0.16606 0.16669 0.16704 0.16651 0.16692 0.16705 0.16728 0.16669 0.16704 0.16723 0.16658 0.16612 0.16773 0.16693 0.16653 0.16738 0.1668 0.1661 0.16653 0.16612 0.16629 0.16655 0.16657 0.16577 0.16774 0.16672 0.16661 0.16642 0.16676 0.16641 0.16659 0.16685 0.16631 0.16676 0.1666 0.16673 0.16709 0.16576 0.16702 0.16672 0.16668 0.16646
0.16543 0.16584 0.16566 0.16602 0.16515 0.16629 0.16531 0.16551 0.16514 0.16531 0.16551 0.1663 0.16505 0.16503 0.16591 0.16539 0.16546 0.16496 0.16561 0.16629 0.16655 0.16572 0.16571 0.16548 0.1659 0.16606 0.16478 0.1652 0.16596 0.16571 0.16507 0.16536 0.16558 0.16527 0.1659 0.16534 0.16577 0.16645 0.16593 0.16581 0.16536 0.16654 0.16579 0.16558 0.16618 0.16521 0.1657 0.16534 0.16545 0.16536 0.16576 0.16544 0.16539 0.16536 0.16527 0.16578 0.16601 0.16614 0.16494 0.16557 0.16594 0.16539 0.1658 0.16596 0.16614 0.16557 0.16596 0.16609 0.16542 0.16496 0.16657 0.16583 0.16536 0.16625 0.16568 0.16503 0.16543 0.16504 0.1652 0.16541 0.16547 0.16467 0.16664 0.16564 0.16551 0.16531 0.16566 0.16527 0.16549 0.16575 0.16517 0.16561 0.16552 0.16559 0.16599 0.16464 0.16593 0.16566 0.16558 0.16532
0.16408 0.16453 0.16432 0.16466 0.16375 0.16494 0.16395 0.16417 0.16377 0.16398 0.16416 0.16493 0.16373 0.16358 0.16449 0.16402 0.16411 0.1636 0.16426 0.16495 0.16519 0.16439 0.16435 0.16414 0.16452 0.1647 0.16345 0.16382 0.16461 0.16432 0.16369 0.164 0.16423 0.16396 0.16451 0.16401 0.16439 0.16509 0.16457 0.16447 0.164 0.1652 0.16446 0.16422 0.16481 0.16386 0.16431 0.16396 0.16406 0.16401 0.16439 0.16409 0.16398 0.16401 0.16393 0.16441 0.16467 0.16479 0.16358 0.16421 0.16459 0.16402 0.16443 0.16461 0.16475 0.16422 0.16464 0.16471 0.16403 0.16357 0.16516 0.16449 0.16395 0.16487 0.16433 0.16372 0.16409 0.16372 0.16387 0.16403 0.16413 0.16333 0.1653 0.16432 0.16417 0.16396 0.16431 0.16388 0.16416 0.16442 0.16378 0.16422 0.1642 0.16421 0.16464 0.1633 0.16459 0.16435 0.16424 0.16394
0.16252 0.163 0.16275 0.16307 0.16213 0.16337 0.16237 0.1626 0.16218 0.16243 0.16259 0.16334 0.16219 0.16191 0.16285 0.16244 0.16254 0.16203 0.16268 0.16338 0.16361 0.16283 0.16277 0.16258 0.16291 0.16312 0.16191 0.16223 0.16303 0.16272 0.16209 0.16241 0.16265 0.16242 0.16291 0.16246 0.16278 0.16351 0.16299 0.16291 0.16241 0.16363 0.1629 0.16264 0.16322 0.16229 0.16271 0.16236 0.16246 0.16243 0.1628 0.16252 0.16236 0.16245 0.16237 0.16281 0.1631 0.16321 0.16201 0.16263 0.16301 0.16244 0.16284 0.16304 0.16315 0.16264 0.16309 0.16311 0.16242 0.16196 0.16353 0.16293 0.16233 0.16326 0.16275 0.16219 0.16252 0.16219 0.16231 0.16243 0.16258 0.16178 0.16372 0.16278 0.16261 0.1624 0.16273 0.16228 0.1626 0.16285 0.16219 0.16262 0.16265 0.16262 0.16306 0.16173 0.16303 0.16281 0.16268 0.16235
0.16075 0.16126 0.16098 0.16128 0.16033 0.16159 0.16059 0.16083 0.1604 0.16068 0.16081 0.16155 0.16045 0.16005 0.16101 0.16066 0.16077 0.16025 0.1609 0.1616 0.16182 0.16107 0.161 0.16082 0.16111 0.16133 0.16017 0.16044 0.16124 0.16091 0.1603 0.16063 0.16087 0.16068 0.1611 0.16071 0.16098 0.16171 0.1612 0.16114 0.16063 0.16184 0.16114 0.16086 0.16143 0.16053 0.16091 0.16057 0.16066 0.16066 0.16101 0.16075 0.16055 0.16068 0.16062 0.16102 0.16133 0.16142 0.16024 0.16085 0.16123 0.16066 0.16105 0.16127 0.16133 0.16086 0.16133 0.1613 0.16061 0.16016 0.16169 0.16116 0.16051 0.16146 0.16097 0.16046 0.16076 0.16045 0.16056 0.16064 0.16081 0.16003 0.16193 0.16103 0.16084 0.16063 0.16096 0.16048 0.16085 0.16109 0.1604 0.16081 0.16091 0.16082 0.16129 0.15998 0.16127 0.16108 0.16092 0.16055
0.1588 0.15934 0.15902 0.1593 0.15834 0.15962 0.15863 0.15888 0.15844 0.15875 0.15886 0.15957 0.15854 0.15803 0.15899 0.15869 0.15881 0.1583 0.15894 0.15963 0.15984 0.15913 0.15903 0.15888 0.15912 0.15936 0.15825 0.15847 0.15927 0.15892 0.15833 0.15867 0.15891 0.15876 0.15911 0.15878 0.15899 0.15973 0.15923 0.15919 0.15867 0.15987 0.15919 0.1589 0.15944 0.15858 0.15892 0.15859 0.15869 0.15871 0.15904 0.15879 0.15856 0.15873 0.15867 0.15904 0.15937 0.15945 0.15829 0.15889 0.15927 0.1587 0.15908 0.15931 0.15934 0.1589 0.15939 0.15931 0.15862 0.15818 0.15966 0.1592 0.15852 0.15946 0.15901 0.15855 0.15881 0.15853 0.15863 0.15866 0.15887 0.15811 0.15996 0.1591 0.15889 0.15869 0.159 0.1585 0.15891 0.15914 0.15842 0.15883 0.15898 0.15884 0.15932 0.15804 0.15931 0.15915 0.15898 0.15858
0.15669 0.15724 0.1569 0.15716 0.1562 0.15749 0.1565 0.15677 0.15632 0.15665 0.15674 0.15742 0.15645 0.15584 0.15681 0.15657 0.1567 0.15619 0.15681 0.1575 0.15768 0.15702 0.15691 0.15677 0.15697 0.15722 0.15617 0.15634 0.15714 0.15677 0.1562 0.15654 0.15678 0.15667 0.15695 0.15668 0.15684 0.15758 0.1571 0.15707 0.15655 0.15773 0.15708 0.15677 0.1573 0.15648 0.15677 0.15646 0.15655 0.15659 0.1569 0.15668 0.1564 0.15662 0.15657 0.1569 0.15725 0.15731 0.15619 0.15676 0.15714 0.15657 0.15694 0.15719 0.15718 0.15677 0.15728 0.15715 0.15648 0.15605 0.15747 0.15708 0.15637 0.1573 0.15688 0.15648 0.1567 0.15645 0.15654 0.15653 0.15676 0.15602 0.15781 0.15701 0.15678 0.15658 0.15688 0.15636 0.1568 0.15703 0.15629 0.15668 0.15688 0.15671 0.15719 0.15595 0.15719 0.15706 0.15686 0.15645
0.15443 0.15499 0.15463 0.15486 0.15391 0.1552 0.15424 0.15451 0.15405 0.15441 0.15447 0.15513 0.15423 0.15353 0.15449 0.1543 0.15443 0.15394 0.15454 0.15521 0.15538 0.15476 0.15463 0.15452 0.15467 0.15493 0.15394 0.15406 0.15485 0.15447 0.15393 0.15427 0.15451 0.15443 0.15465 0.15444 0.15455 0.15528 0.15481 0.1548 0.15428 0.15543 0.15482 0.1545 0.155 0.15422 0.15448 0.15418 0.15426 0.15433 0.15461 0.15441 0.15411 0.15437 0.15432 0.15462 0.15497 0.15502 0.15393 0.15449 0.15486 0.1543 0.15466 0.15491 0.15487 0.1545 0.15501 0.15484 0.15419 0.15378 0.15513 0.15481 0.15407 0.15499 0.15461 0.15425 0.15445 0.15422 0.1543 0.15425 0.1545 0.1538 0.15552 0.15476 0.15452 0.15432 0.15461 0.15408 0.15454 0.15476 0.15402 0.15439 0.15463 0.15442 0.15491 0.15371 0.15492 0.15482 0.1546 0.15417
0.15204 0.15261 0.15223 0.15244 0.1515 0.15278 0.15184 0.15211 0.15166 0.15203 0.15207 0.15269 0.15187 0.15109 0.15204 0.1519 0.15204 0.15156 0.15213 0.15279 0.15294 0.15237 0.15223 0.15213 0.15224 0.15251 0.15159 0.15166 0.15244 0.15205 0.15153 0.15187 0.1521 0.15207 0.15222 0.15206 0.15212 0.15284 0.1524 0.15239 0.15188 0.153 0.15242 0.15209 0.15257 0.15184 0.15206 0.15177 0.15185 0.15193 0.1522 0.15202 0.15169 0.15198 0.15194 0.1522 0.15256 0.15259 0.15155 0.15208 0.15245 0.1519 0.15224 0.1525 0.15243 0.15209 0.15261 0.15241 0.15177 0.15138 0.15266 0.15241 0.15165 0.15255 0.1522 0.1519 0.15206 0.15186 0.15192 0.15184 0.15212 0.15144 0.15308 0.15238 0.15212 0.15193 0.1522 0.15167 0.15216 0.15236 0.15162 0.15197 0.15226 0.15201 0.1525 0.15135 0.15252 0.15245 0.15221 0.15176
0.14954 0.15011 0.14972 0.1499 0.14898 0.15024 0.14933 0.1496 0.14915 0.14954 0.14956 0.15015 0.14939 0.14854 0.14947 0.14939 0.14953 0.14906 0.14961 0.15025 0.15038 0.14986 0.14971 0.14963 0.14969 0.14997 0.14912 0.14915 0.1499 0.14951 0.14902 0.14935 0.14958 0.14958 0.14967 0.14957 0.14958 0.15029 0.14986 0.14987 0.14937 0.15045 0.14991 0.14957 0.15002 0.14934 0.14952 0.14925 0.14933 0.14943 0.14967 0.14951 0.14915 0.14947 0.14944 0.14966 0.15004 0.15005 0.14906 0.14957 0.14992 0.14939 0.14971 0.14997 0.14987 0.14957 0.1501 0.14985 0.14924 0.14887 0.15007 0.14989 0.14911 0.15 0.14968 0.14943 0.14955 0.14939 0.14944 0.14932 0.14961 0.14897 0.15052 0.14988 0.14962 0.14943 0.14968 0.14915 0.14965 0.14985 0.14911 0.14944 0.14976 0.14949 0.14997 0.14888 0.15 0.14995 0.1497 0.14924
0.14693 0.1475 0.1471 0.14725 0.14637 0.1476 0.14672 0.14699 0.14655 0.14695 0.14694 0.1475 0.14682 0.14591 0.14681 0.14678 0.14692 0.14647 0.14699 0.1476 0.14772 0.14724 0.14708 0.14702 0.14705 0.14733 0.14655 0.14654 0.14727 0.14687 0.14641 0.14674 0.14696 0.14699 0.14702 0.14697 0.14695 0.14763 0.14723 0.14725 0.14676 0.14779 0.14729 0.14695 0.14737 0.14675 0.14688 0.14663 0.1467 0.14682 0.14704 0.1469 0.14652 0.14687 0.14684 0.14703 0.14741 0.1474 0.14647 0.14695 0.14729 0.14677 0.14708 0.14734 0.14721 0.14695 0.14748 0.1472 0.14661 0.14626 0.14738 0.14727 0.14648 0.14734 0.14706 0.14685 0.14695 0.14681 0.14685 0.1467 0.147 0.1464 0.14786 0.14728 0.147 0.14683 0.14706 0.14653 0.14705 0.14723 0.1465 0.14681 0.14716 0.14686 0.14734 0.1463 0.14737 0.14735 0.14709 0.14662
0.14424 0.1448 0.14439 0.14452 0.14367 0.14486 0.14402 0.14429 0.14386 0.14426 0.14424 0.14476 0.14415 0.14319 0.14407 0.14408 0.14422 0.14379 0.14428 0.14487 0.14497 0.14454 0.14437 0.14433 0.14432 0.1446 0.14389 0.14384 0.14454 0.14415 0.14372 0.14404 0.14425 0.14432 0.14429 0.14429 0.14422 0.14488 0.1445 0.14454 0.14406 0.14504 0.14459 0.14425 0.14463 0.14406 0.14416 0.14393 0.144 0.14412 0.14432 0.1442 0.14381 0.14417 0.14416 0.14431 0.14469 0.14467 0.1438 0.14424 0.14457 0.14407 0.14436 0.14462 0.14447 0.14424 0.14476 0.14446 0.1439 0.14357 0.1446 0.14456 0.14377 0.14459 0.14435 0.14419 0.14425 0.14415 0.14417 0.144 0.14431 0.14375 0.14511 0.14458 0.1443 0.14414 0.14435 0.14383 0.14435 0.14452 0.1438 0.14409 0.14447 0.14416 0.14462 0.14365 0.14466 0.14466 0.14439 0.14392
0.14147 0.14202 0.14161 0.14172 0.14089 0.14205 0.14125 0.14152 0.1411 0.1415 0.14147 0.14194 0.14141 0.14041 0.14125 0.14131 0.14145 0.14104 0.1415 0.14206 0.14214 0.14176 0.14159 0.14156 0.14151 0.14179 0.14117 0.14108 0.14174 0.14136 0.14096 0.14127 0.14146 0.14156 0.14148 0.14153 0.14142 0.14205 0.1417 0.14175 0.14129 0.14221 0.14181 0.14146 0.14182 0.14131 0.14136 0.14115 0.14122 0.14135 0.14153 0.14143 0.14103 0.14141 0.1414 0.14151 0.14189 0.14186 0.14105 0.14146 0.14178 0.1413 0.14156 0.14183 0.14165 0.14146 0.14197 0.14165 0.14112 0.14081 0.14175 0.14177 0.14099 0.14177 0.14156 0.14145 0.14148 0.14141 0.14142 0.14122 0.14154 0.14102 0.14228 0.14182 0.14153 0.14138 0.14156 0.14105 0.14159 0.14174 0.14103 0.14131 0.14171 0.14137 0.14182 0.14092 0.14187 0.1419 0.14162 0.14115
0.13863 0.13917 0.13877 0.13885 0.13807 0.13918 0.13842 0.13868 0.13827 0.13868 0.13863 0.13907 0.13861 0.13757 0.13837 0.13847 0.13861 0.13823 0.13865 0.13918 0.13924 0.13892 0.13874 0.13873 0.13865 0.13892 0.13837 0.13825 0.13888 0.1385 0.13814 0.13843 0.13862 0.13875 0.13861 0.13871 0.13857 0.13916 0.13884 0.1389 0.13846 0.13932 0.13896 0.13862 0.13894 0.13849 0.1385 0.13832 0.13837 0.13852 0.13868 0.1386 0.13818 0.13858 0.13858 0.13865 0.13903 0.13899 0.13824 0.13862 0.13892 0.13847 0.13871 0.13897 0.13877 0.13862 0.13912 0.13877 0.13827 0.13799 0.13884 0.13891 0.13815 0.13889 0.13871 0.13864 0.13865 0.1386 0.13861 0.13838 0.13871 0.13823 0.13938 0.13898 0.13869 0.13856 0.13872 0.13822 0.13875 0.1389 0.13821 0.13846 0.13888 0.13853 0.13896 0.13812 0.13901 0.13906 0.13878 0.13831
0.13575 0.13628 0.13587 0.13593 0.13519 0.13625 0.13554 0.1358 0.1354 0.13581 0.13574 0.13614 0.13576 0.13469 0.13545 0.13559 0.13573 0.13537 0.13576 0.13625 0.13629 0.13603 0.13584 0.13585 0.13573 0.136 0.13553 0.13537 0.13596 0.1356 0.13526 0.13555 0.13572 0.13588 0.1357 0.13583 0.13566 0.13621 0.13593 0.136 0.13557 0.13638 0.13606 0.13573 0.13601 0.13562 0.1356 0.13543 0.13548 0.13564 0.13578 0.13571 0.13529 0.1357 0.1357 0.13575 0.13612 0.13606 0.13538 0.13572 0.13601 0.13558 0.1358 0.13605 0.13583 0.13572 0.13621 0.13584 0.13538 0.13513 0.13588 0.13601 0.13525 0.13595 0.13581 0.13579 0.13577 0.13575 0.13574 0.13549 0.13582 0.13539 0.13643 0.1361 0.1358 0.13568 0.13582 0.13534 0.13587 0.136 0.13533 0.13556 0.136 0.13564 0.13605 0.13528 0.1361 0.13618 0.13589 0.13543
0.13283 0.13333 0.13293 0.13296 0.13227 0.13328 0.13262 0.13287 0.13249 0.13289 0.13281 0.13317 0.13286 0.13178 0.13249 0.13266 0.1328 0.13247 0.13282 0.13328 0.1333 0.13309 0.1329 0.13292 0.13278 0.13304 0.13265 0.13245 0.13301 0.13265 0.13235 0.13262 0.13278 0.13296 0.13274 0.13292 0.13271 0.13323 0.13297 0.13305 0.13265 0.13339 0.13312 0.13279 0.13304 0.1327 0.13265 0.13251 0.13256 0.13272 0.13283 0.13279 0.13236 0.13278 0.13279 0.1328 0.13317 0.13309 0.13248 0.13279 0.13306 0.13266 0.13285 0.1331 0.13286 0.13278 0.13326 0.13288 0.13245 0.13222 0.13288 0.13306 0.13233 0.13298 0.13287 0.13289 0.13284 0.13285 0.13284 0.13257 0.13289 0.13251 0.13344 0.13317 0.13287 0.13276 0.13288 0.13241 0.13294 0.13306 0.13242 0.13262 0.13308 0.1327 0.13309 0.1324 0.13315 0.13325 0.13295 0.1325
0.12987 0.13035 0.12996 0.12997 0.12933 0.13028 0.12966 0.12991 0.12955 0.12994 0.12985 0.13016 0.12993 0.12883 0.1295 0.12971 0.12984 0.12954 0.12985 0.13027 0.13028 0.13012 0.12992 0.12996 0.12979 0.13005 0.12973 0.12951 0.13002 0.12968 0.12941 0.12967 0.12981 0.13002 0.12975 0.12997 0.12973 0.13021 0.12999 0.13007 0.1297 0.13037 0.13015 0.12982 0.13004 0.12976 0.12967 0.12956 0.1296 0.12976 0.12986 0.12983 0.1294 0.12982 0.12984 0.12982 0.13018 0.13009 0.12954 0.12982 0.13007 0.1297 0.12987 0.13011 0.12986 0.12981 0.13028 0.12988 0.12949 0.12929 0.12985 0.13008 0.12937 0.12997 0.1299 0.12995 0.12989 0.12992 0.1299 0.12961 0.12993 0.1296 0.13042 0.1302 0.1299 0.12982 0.1299 0.12946 0.12998 0.13008 0.12947 0.12965 0.13012 0.12974 0.1301 0.12949 0.13017 0.13028 0.12999 0.12955
0.12689 0.12735 0.12697 0.12696 0.12636 0.12725 0.12669 0.12692 0.12658 0.12697 0.12686 0.12714 0.12697 0.12587 0.12649 0.12673 0.12686 0.12658 0.12686 0.12725 0.12724 0.12713 0.12693 0.12698 0.12679 0.12703 0.12679 0.12654 0.12701 0.12668 0.12645 0.12669 0.12682 0.12704 0.12674 0.12699 0.12673 0.12717 0.12698 0.12707 0.12672 0.12733 0.12715 0.12684 0.12702 0.12679 0.12668 0.12658 0.12662 0.12678 0.12686 0.12685 0.12642 0.12685 0.12687 0.12682 0.12718 0.12707 0.12659 0.12684 0.12707 0.12672 0.12687 0.1271 0.12684 0.12682 0.12727 0.12686 0.12651 0.12633 0.12681 0.12708 0.12639 0.12695 0.1269 0.12699 0.12691 0.12696 0.12693 0.12663 0.12695 0.12666 0.12737 0.12722 0.12691 0.12684 0.12691 0.12649 0.127 0.12709 0.12651 0.12666 0.12714 0.12676 0.1271 0.12655 0.12716 0.12729 0.127 0.12657
0.12389 0.12434 0.12396 0.12393 0.12339 0.12421 0.1237 0.12392 0.1236 0.12398 0.12387 0.1241 0.124 0.12291 0.12347 0.12374 0.12386 0.12362 0.12386 0.12421 0.12418 0.12412 0.12392 0.12399 0.12377 0.124 0.12383 0.12356 0.12399 0.12368 0.12348 0.1237 0.12381 0.12406 0.12372 0.124 0.12372 0.12412 0.12396 0.12405 0.12374 0.12428 0.12414 0.12383 0.12399 0.12381 0.12367 0.12359 0.12362 0.12379 0.12385 0.12386 0.12343 0.12385 0.12388 0.12381 0.12415 0.12404 0.12362 0.12384 0.12405 0.12373 0.12386 0.12408 0.1238 0.12382 0.12424 0.12383 0.12351 0.12337 0.12375 0.12407 0.1234 0.12391 0.12389 0.12402 0.12391 0.12399 0.12395 0.12364 0.12395 0.12371 0.12431 0.12422 0.12391 0.12386 0.1239 0.1235 0.124 0.12408 0.12353 0.12366 0.12414 0.12376 0.12407 0.1236 0.12414 0.12429 0.124 0.12359
0.12089 0.12131 0.12095 0.1209 0.12041 0.12117 0.12071 0.12092 0.12062 0.12099 0.12086 0.12106 0.12103 0.11993 0.12045 0.12075 0.12086 0.12064 0.12084 0.12116 0.12112 0.12111 0.1209 0.12098 0.12075 0.12097 0.12087 0.12057 0.12096 0.12067 0.1205 0.1207 0.1208 0.12106 0.12069 0.12101 0.12071 0.12106 0.12093 0.12103 0.12074 0.12122 0.12112 0.12083 0.12095 0.12082 0.12065 0.1206 0.12063 0.1208 0.12084 0.12086 0.12044 0.12086 0.12089 0.12079 0.12112 0.121 0.12065 0.12083 0.12102 0.12073 0.12084 0.12105 0.12076 0.12081 0.12121 0.1208 0.12052 0.12039 0.12068 0.12104 0.12041 0.12087 0.12088 0.12104 0.12091 0.12101 0.12097 0.12065 0.12095 0.12075 0.12125 0.12121 0.1209 0.12087 0.12089 0.12051 0.12099 0.12106 0.12054 0.12066 0.12114 0.12075 0.12104 0.12065 0.12111 0.12128 0.12099 0.12059
0.11789 0.11828 0.11794 0.11787 0.11743 0.11813 0.11771 0.11792 0.11764 0.11799 0.11786 0.11802 0.11805 0.11697 0.11743 0.11775 0.11786 0.11767 0.11784 0.11812 0.11806 0.11809 0.11789 0.11798 0.11773 0.11794 0.1179 0.11759 0.11793 0.11766 0.11752 0.11771 0.11779 0.11807 0.11767 0.11801 0.11769 0.11801 0.1179 0.11801 0.11775 0.11816 0.1181 0.11782 0.11791 0.11784 0.11764 0.11761 0.11763 0.1178 0.11782 0.11786 0.11745 0.11786 0.1179 0.11777 0.1181 0.11796 0.11767 0.11782 0.118 0.11774 0.11782 0.11802 0.11773 0.1178 0.11818 0.11776 0.11752 0.11742 0.11763 0.11802 0.11742 0.11783 0.11786 0.11805 0.11791 0.11803 0.11798 0.11765 0.11795 0.11779 0.11818 0.1182 0.1179 0.11787 0.11787 0.11752 0.11799 0.11804 0.11756 0.11766 0.11813 0.11775 0.11802 0.11769 0.11809 0.11826 0.11798 0.1176
0.1149 0.11526 0.11493 0.11484 0.11446 0.11509 0.11473 0.11492 0.11466 0.115 0.11486 0.11499 0.11507 0.11401 0.11442 0.11476 0.11487 0.1147 0.11483 0.11508 0.11501 0.11508 0.11488 0.11499 0.11472 0.11491 0.11494 0.11461 0.11491 0.11466 0.11455 0.11472 0.11479 0.11508 0.11466 0.11502 0.11469 0.11496 0.11488 0.115 0.11476 0.1151 0.11509 0.11482 0.11488 0.11486 0.11463 0.11463 0.11464 0.11481 0.11482 0.11487 0.11447 0.11487 0.11491 0.11476 0.11507 0.11493 0.11471 0.11482 0.11498 0.11475 0.11481 0.11499 0.1147 0.1148 0.11516 0.11474 0.11453 0.11446 0.11458 0.11501 0.11444 0.11479 0.11486 0.11507 0.11492 0.11505 0.115 0.11467 0.11495 0.11484 0.11513 0.11519 0.11489 0.11489 0.11487 0.11454 0.11499 0.11503 0.11459 0.11466 0.11513 0.11476 0.115 0.11474 0.11507 0.11526 0.11498 0.11462
0.11192 0.11225 0.11194 0.11183 0.1115 0.11207 0.11175 0.11193 0.1117 0.11202 0.11188 0.11197 0.11211 0.11107 0.11143 0.11179 0.11189 0.11175 0.11184 0.11205 0.11197 0.11209 0.11189 0.112 0.11172 0.1119 0.112 0.11165 0.1119 0.11167 0.11159 0.11175 0.1118 0.1121 0.11166 0.11204 0.1117 0.11192 0.11188 0.11199 0.11179 0.11207 0.11209 0.11184 0.11187 0.11189 0.11164 0.11166 0.11167 0.11183 0.11183 0.11189 0.1115 0.11189 0.11194 0.11177 0.11207 0.11191 0.11175 0.11184 0.11198 0.11177 0.11181 0.11199 0.11169 0.11181 0.11215 0.11173 0.11156 0.11151 0.11155 0.112 0.11147 0.11178 0.11186 0.11211 0.11194 0.11208 0.11203 0.11169 0.11196 0.1119 0.11208 0.1122 0.11191 0.11192 0.11187 0.11157 0.112 0.11204 0.11163 0.11168 0.11215 0.11178 0.11199 0.1118 0.11206 0.11226 0.11199 0.11165
0.10896 0.10926 0.10897 0.10884 0.10856 0.10906 0.1088 0.10897 0.10876 0.10906 0.10891 0.10898 0.10916 0.10815 0.10846 0.10883 0.10892 0.10881 0.10887 0.10905 0.10895 0.10911 0.10892 0.10904 0.10875 0.10891 0.10906 0.1087 0.10892 0.1087 0.10865 0.10879 0.10883 0.10914 0.10868 0.10908 0.10873 0.10891 0.10889 0.10901 0.10883 0.10905 0.10911 0.10887 0.10887 0.10894 0.10867 0.10871 0.10872 0.10887 0.10885 0.10893 0.10855 0.10893 0.10898 0.10879 0.10908 0.10891 0.10881 0.10887 0.10899 0.10882 0.10884 0.109 0.1087 0.10884 0.10915 0.10874 0.10861 0.10858 0.10854 0.10902 0.10852 0.10878 0.10889 0.10915 0.10897 0.10913 0.10908 0.10874 0.109 0.10897 0.10906 0.10923 0.10894 0.10896 0.1089 0.10863 0.10903 0.10906 0.10868 0.10872 0.10918 0.10882 0.109 0.10888 0.10907 0.10928 0.10901 0.1087
0.10602 0.10629 0.10602 0.10588 0.10565 0.10609 0.10587 0.10603 0.10584 0.10613 0.10597 0.106 0.10624 0.10525 0.10551 0.1059 0.10598 0.10589 0.10593 0.10607 0.10596 0.10616 0.10596 0.10609 0.1058 0.10594 0.10615 0.10578 0.10595 0.10576 0.10574 0.10586 0.10588 0.1062 0.10572 0.10614 0.10578 0.10592 0.10593 0.10605 0.1059 0.10606 0.10615 0.10592 0.1059 0.10601 0.10573 0.10578 0.10578 0.10594 0.10591 0.10599 0.10562 0.106 0.10605 0.10584 0.10611 0.10594 0.1059 0.10593 0.10603 0.10588 0.10588 0.10603 0.10573 0.10589 0.10619 0.10578 0.10568 0.10567 0.10556 0.10606 0.1056 0.10581 0.10594 0.10622 0.10603 0.10621 0.10615 0.10581 0.10605 0.10606 0.10607 0.10627 0.10599 0.10603 0.10595 0.1057 0.10609 0.1061 0.10576 0.10578 0.10623 0.10588 0.10604 0.10598 0.10611 0.10632 0.10607 0.10577
0.10311 0.10335 0.10309 0.10294 0.10277 0.10314 0.10296 0.10311 0.10294 0.10322 0.10306 0.10306 0.10334 0.10239 0.10259 0.10299 0.10307 0.10301 0.10301 0.10312 0.103 0.10323 0.10304 0.10318 0.10287 0.10301 0.10327 0.10289 0.10302 0.10285 0.10285 0.10295 0.10296 0.10329 0.1028 0.10323 0.10287 0.10297 0.103 0.10312 0.103 0.1031 0.10322 0.10301 0.10296 0.10311 0.10281 0.10288 0.10288 0.10303 0.10299 0.10308 0.10273 0.10309 0.10314 0.10292 0.10318 0.103 0.10301 0.10302 0.1031 0.10298 0.10296 0.10309 0.10279 0.10298 0.10324 0.10284 0.10278 0.10279 0.10261 0.10313 0.10271 0.10287 0.10302 0.10332 0.10312 0.10331 0.10325 0.10291 0.10314 0.10318 0.1031 0.10335 0.10307 0.10312 0.10303 0.10281 0.10317 0.10318 0.10287 0.10287 0.10331 0.10297 0.1031 0.1031 0.10317 0.10339 0.10314 0.10287
0.10022 0.10044 0.1002 0.10004 0.099914 0.10022 0.10009 0.10023 0.10008 0.10034 0.10018 0.10015 0.10047 0.099552 0.099713 0.10012 0.10019 0.10015 0.10012 0.1002 0.10007 0.10033 0.10015 0.10029 0.099985 0.1001 0.10041 0.10003 0.10012 0.099968 0.099992 0.10008 0.10007 0.1004 0.099908 0.10035 0.099981 0.10004 0.1001 0.10022 0.10012 0.10017 0.10032 0.10013 0.10005 0.10024 0.099928 0.10002 0.10001 0.10016 0.1001 0.1002 0.099862 0.10021 0.10027 0.10003 0.10027 0.10009 0.10015 0.10013 0.1002 0.1001 0.10007 0.10019 0.099889 0.10009 0.10033 0.099944 0.09991 0.099946 0.099699 0.10023 0.099846 0.099966 0.10013 0.10044 0.10024 0.10043 0.10038 0.10004 0.10025 0.10033 0.10017 0.10045 0.10018 0.10025 0.10013 0.099942 0.10028 0.10028 0.10001 0.099996 0.10042 0.1001 0.1002 0.10025 0.10027 0.10049 0.10025 0.10001
0.097379 0.097565 0.09735 0.097177 0.097096 0.097344 0.097252 0.097379 0.097253 0.09749 0.097329 0.09728 0.097631 0.096753 0.096869 0.097281 0.097341 0.097325 0.097273 0.097321 0.097182 0.097475 0.097296 0.097444 0.097133 0.097235 0.097589 0.097201 0.097255 0.097124 0.097171 0.097242 0.097222 0.097554 0.097054 0.097503 0.097133 0.097158 0.097238 0.097362 0.097285 0.097277 0.09746 0.097279 0.097185 0.097399 0.097081 0.097185 0.097178 0.097315 0.097247 0.097358 0.097034 0.097367 0.097424 0.097172 0.097403 0.097213 0.097325 0.097287 0.097336 0.097261 0.097214 0.097316 0.097024 0.09724 0.097462 0.097081 0.097077 0.097132 0.096824 0.097365 0.09702 0.097097 0.097271 0.097601 0.097394 0.097595 0.097536 0.097207 0.097401 0.097512 0.097273 0.097594 0.09733 0.097408 0.09728 0.097114 0.097431 0.097424 0.097187 0.097155 0.097565 0.097256 0.097334 0.097442 0.097403 0.09763 0.097399 0.097175
0.094571 0.094729 0.094534 0.094352 0.094317 0.094505 0.094453 0.094569 0.094463 0.094682 0.09452 0.094448 0.094831 0.093993 0.094066 0.09448 0.094533 0.094539 0.094461 0.094481 0.094334 0.094654 0.09448 0.094633 0.094321 0.094407 0.094802 0.094412 0.094431 0.094319 0.094387 0.094443 0.09441 0.094743 0.09424 0.094694 0.094325 0.094313 0.094415 0.094538 0.094486 0.094427 0.094636 0.09447 0.094356 0.0946 0.094273 0.094392 0.094382 0.094512 0.094435 0.094553 0.094245 0.094562 0.094621 0.094358 0.094575 0.09438 0.094538 0.094479 0.094512 0.09446 0.094398 0.094487 0.0942 0.094429 0.094628 0.094258 0.094284 0.094355 0.093992 0.094541 0.094233 0.094269 0.094455 0.094796 0.094587 0.094793 0.094735 0.094411 0.094589 0.094729 0.094419 0.094773 0.094517 0.094606 0.094465 0.094323 0.094617 0.094604 0.0944 0.094354 0.094748 0.094453 0.094507 0.094665 0.094575 0.094804 0.094583 0.094382
0.091805 0.091935 0.09176 0.091569 0.091578 0.09171 0.091694 0.091801 0.091714 0.091914 0.091753 0.09166 0.092072 0.091275 0.091306 0.09172 0.091766 0.091793 0.091691 0.091685 0.09153 0.091874 0.091705 0.091862 0.091552 0.091622 0.092055 0.091665 0.091649 0.091557 0.091644 0.091685 0.09164 0.091972 0.091469 0.091926 0.091559 0.091512 0.091634 0.091757 0.091727 0.091622 0.091854 0.091703 0.09157 0.091841 0.091507 0.09164 0.091628 0.09175 0.091665 0.091789 0.091497 0.091799 0.091858 0.091586 0.091788 0.09159 0.091792 0.091712 0.091731 0.0917 0.091625 0.091699 0.091419 0.09166 0.091836 0.091479 0.091532 0.091619 0.091204 0.091759 0.091487 0.091485 0.091681 0.092031 0.09182 0.092031 0.091973 0.091657 0.091818 0.091986 0.09161 0.091993 0.091745 0.091845 0.091691 0.091574 0.091844 0.091826 0.091654 0.091595 0.091971 0.091692 0.091723 0.091928 0.091789 0.092019 0.091808 0.09163
0.089082 0.089185 0.08903 0.088832 0.088883 0.08896 0.088979 0.089076 0.089008 0.08919 0.089029 0.088917 0.089354 0.0886 0.088592 0.089004 0.089043 0.089089 0.088966 0.088933 0.088772 0.089139 0.088975 0.089136 0.088827 0.088883 0.089349 0.08896 0.088912 0.088839 0.088944 0.088971 0.088914 0.089244 0.088743 0.089201 0.088837 0.088758 0.088898 0.08902 0.089011 0.088863 0.089116 0.08898 0.088829 0.089126 0.088786 0.088932 0.088917 0.089032 0.088939 0.089069 0.088793 0.089078 0.089138 0.088859 0.089047 0.088846 0.089087 0.08899 0.088994 0.088984 0.088896 0.088957 0.088683 0.088935 0.089088 0.088745 0.088824 0.088926 0.088464 0.089021 0.088786 0.088747 0.088951 0.089309 0.089096 0.089311 0.089254 0.088947 0.089091 0.089283 0.088848 0.089257 0.089016 0.089127 0.088962 0.088869 0.089115 0.089093 0.088951 0.08888 0.089239 0.088975 0.088984 0.089233 0.089048 0.089277 0.089077 0.088922
0.086404 0.086481 0.086347 0.086143 0.086234 0.086258 0.08631 0.086398 0.086347 0.086511 0.086352 0.086222 0.086681 0.08597 0.085925 0.086334 0.086366 0.08643 0.086286 0.08623 0.086064 0.086449 0.086292 0.086455 0.08615 0.086191 0.086687 0.086301 0.086222 0.086168 0.08629 0.086303 0.086234 0.086561 0.086065 0.086522 0.086163 0.086052 0.086209 0.08633 0.086342 0.086152 0.086424 0.086303 0.086137 0.086455 0.086112 0.08627 0.086253 0.086359 0.08626 0.086394 0.086136 0.086404 0.086464 0.086179 0.086352 0.086149 0.086428 0.086314 0.086305 0.086314 0.086214 0.086262 0.085996 0.086257 0.086388 0.086059 0.086162 0.086278 0.085774 0.08633 0.08613 0.086056 0.086268 0.08663 0.086419 0.086636 0.08658 0.086282 0.08641 0.086625 0.086134 0.086566 0.086335 0.086454 0.086279 0.08621 0.086431 0.086405 0.086293 0.086211 0.086551 0.086305 0.086292 0.086581 0.086354 0.086581 0.086392 0.086259
0.083775 0.083825 0.083711 0.083503 0.083632 0.083606 0.083688 0.083767 0.083733 0.083879 0.083723 0.083577 0.084054 0.083387 0.083308 0.083711 0.083737 0.083818 0.083655 0.083577 0.083406 0.083808 0.083657 0.083822 0.083522 0.083549 0.084071 0.08369 0.083582 0.083546 0.083682 0.083682 0.083603 0.083926 0.083436 0.08389 0.083537 0.083397 0.083569 0.083689 0.083719 0.083492 0.083781 0.083675 0.083494 0.083832 0.083487 0.083655 0.083637 0.083734 0.08363 0.083767 0.083526 0.083777 0.083836 0.083548 0.083707 0.083503 0.083814 0.083685 0.083664 0.083691 0.083581 0.083615 0.083359 0.083626 0.083736 0.083422 0.083548 0.083676 0.083135 0.083688 0.083522 0.083416 0.083633 0.083999 0.083789 0.084006 0.083953 0.083665 0.083776 0.084012 0.083471 0.083924 0.083701 0.083829 0.083645 0.083598 0.083796 0.083767 0.083682 0.083591 0.083912 0.083682 0.083649 0.083975 0.083709 0.083933 0.083755 0.083645
0.081195 0.08122 0.081126 0.080914 0.081078 0.081005 0.081116 0.081186 0.081168 0.081297 0.081143 0.080984 0.081475 0.080853 0.080742 0.081137 0.081157 0.081254 0.081074 0.080975 0.0808 0.081217 0.081072 0.081238 0.080945 0.080957 0.081502 0.081127 0.080993 0.080973 0.081123 0.081111 0.081022 0.081339 0.080858 0.081307 0.080961 0.080794 0.08098 0.081098 0.081146 0.080885 0.081188 0.081096 0.080903 0.081257 0.080912 0.08109 0.08107 0.081158 0.081049 0.08119 0.080965 0.081199 0.081258 0.080967 0.081112 0.080907 0.081249 0.081107 0.081074 0.081118 0.080999 0.08102 0.080773 0.081046 0.081135 0.080837 0.080984 0.081122 0.080548 0.081096 0.080964 0.080827 0.081048 0.081415 0.081209 0.081425 0.081374 0.081098 0.081192 0.081446 0.080861 0.08133 0.081117 0.081252 0.081061 0.081035 0.081209 0.081178 0.08112 0.08102 0.081321 0.081108 0.081057 0.081416 0.081114 0.081335 0.081168 0.081079
0.078665 0.078667 0.078592 0.078377 0.078575 0.078457 0.078593 0.078656 0.078653 0.078764 0.078614 0.078443 0.078945 0.078369 0.078228 0.078614 0.078627 0.078739 0.078544 0.078426 0.078248 0.078677 0.078538 0.078705 0.07842 0.078418 0.078982 0.078614 0.078455 0.078452 0.078614 0.07859 0.078491 0.078802 0.078332 0.078774 0.078437 0.078244 0.078443 0.078559 0.078623 0.078331 0.078646 0.078568 0.078364 0.078732 0.078389 0.078575 0.078553 0.078633 0.07852 0.078663 0.078455 0.078672 0.07873 0.078437 0.078569 0.078364 0.078734 0.07858 0.078535 0.078595 0.078468 0.078476 0.07824 0.078517 0.078587 0.078304 0.07847 0.078618 0.078016 0.078556 0.078456 0.078292 0.078515 0.078882 0.078679 0.078893 0.078845 0.078581 0.078659 0.078928 0.078304 0.078788 0.078584 0.078725 0.078528 0.078522 0.078674 0.078641 0.078609 0.0785 0.078781 0.078585 0.078517 0.078906 0.078571 0.078788 0.078632 0.078564
0.076188 0.076166 0.07611 0.075894 0.076123 0.075962 0.076123 0.076177 0.076189 0.076283 0.076137 0.075955 0.076467 0.075935 0.075767 0.076142 0.07615 0.076275 0.076066 0.075931 0.075751 0.076189 0.076057 0.076224 0.075947 0.075933 0.076512 0.076153 0.075971 0.075984 0.076155 0.076121 0.076014 0.076316 0.075859 0.076292 0.075966 0.075749 0.075959 0.076073 0.076152 0.075832 0.076157 0.076092 0.075879 0.076258 0.075918 0.076111 0.076089 0.07616 0.076044 0.076188 0.075997 0.076197 0.076253 0.075961 0.076079 0.075875 0.076269 0.076104 0.07605 0.076124 0.07599 0.075985 0.075761 0.076041 0.076091 0.075824 0.076009 0.076165 0.075538 0.076069 0.076 0.07581 0.076034 0.076399 0.076201 0.076412 0.076367 0.076116 0.076177 0.076461 0.075802 0.076298 0.076103 0.07625 0.076048 0.076062 0.07619 0.076157 0.076148 0.076033 0.076294 0.076115 0.076029 0.076445 0.076082 0.076293 0.076148 0.076101
0.073763 0.073719 0.073682 0.073465 0.073722 0.073523 0.073704 0.073752 0.073776 0.073855 0.073712 0.073523 0.07404 0.073553 0.073359 0.073723 0.073725 0.073862 0.073641 0.073491 0.073309 0.073755 0.073629 0.073796 0.073529 0.073501 0.074093 0.073743 0.073541 0.073568 0.073749 0.073704 0.07359 0.073883 0.07344 0.073864 0.073547 0.073309 0.073529 0.07364 0.073733 0.073388 0.073721 0.07367 0.073449 0.073837 0.0735 0.0737 0.073677 0.073739 0.073621 0.073765 0.073591 0.073774 0.073829 0.073538 0.073643 0.07344 0.073855 0.073682 0.073619 0.073705 0.073565 0.073549 0.073336 0.073617 0.073649 0.073399 0.0736 0.073763 0.073116 0.073635 0.073596 0.073382 0.073606 0.073968 0.073776 0.073983 0.073941 0.073703 0.073749 0.074044 0.073356 0.073861 0.073675 0.073827 0.073621 0.073653 0.07376 0.073726 0.073739 0.073618 0.073858 0.073697 0.073596 0.074035 0.073646 0.073851 0.073716 0.07369
0.071391 0.071327 0.071308 0.07109 0.071375 0.071139 0.071339 0.07138 0.071417 0.07148 0.071342 0.071145 0.071665 0.071223 0.071007 0.071357 0.071354 0.071502 0.071271 0.071106 0.070923 0.071375 0.071255 0.071421 0.071164 0.071125 0.071726 0.071387 0.071165 0.071207 0.071395 0.071341 0.071219 0.071504 0.071076 0.071488 0.071184 0.070925 0.071154 0.071262 0.071367 0.071 0.07134 0.071301 0.071073 0.071468 0.071137 0.071342 0.071318 0.071371 0.071252 0.071396 0.071239 0.071404 0.071458 0.071169 0.071262 0.071061 0.071494 0.071314 0.071242 0.07134 0.071195 0.071167 0.070966 0.071248 0.071262 0.071029 0.071244 0.071413 0.07075 0.071256 0.071246 0.07101 0.071232 0.071589 0.071404 0.071606 0.071568 0.071344 0.071374 0.071679 0.070966 0.071477 0.071301 0.071458 0.071248 0.071298 0.071383 0.071349 0.071383 0.071257 0.071477 0.071332 0.071218 0.071677 0.071265 0.071463 0.071339 0.071332
0.069074 0.06899 0.068988 0.068772 0.06908 0.068811 0.069028 0.069063 0.069111 0.069158 0.069025 0.068824 0.069343 0.068946 0.068709 0.069045 0.069036 0.069195 0.068954 0.068777 0.068595 0.069049 0.068936 0.0691 0.068855 0.068804 0.069411 0.069084 0.068845 0.0689 0.069095 0.069031 0.068903 0.069177 0.068767 0.069167 0.068874 0.068598 0.068833 0.068939 0.069055 0.06867 0.069014 0.068987 0.068754 0.069152 0.068828 0.069038 0.069013 0.069057 0.068937 0.069081 0.06894 0.069089 0.06914 0.068855 0.068936 0.068737 0.069186 0.069 0.06892 0.069028 0.06888 0.068841 0.068653 0.068933 0.06893 0.068714 0.068942 0.069116 0.068441 0.068932 0.068949 0.068694 0.068913 0.069264 0.069087 0.069282 0.069248 0.069039 0.069053 0.069365 0.068633 0.069148 0.068982 0.069142 0.06893 0.068996 0.06906 0.069027 0.06908 0.06895 0.069149 0.069022 0.068895 0.069371 0.068939 0.069129 0.069016 0.069028
0.066811 0.066708 0.066723 0.066509 0.066839 0.066539 0.066771 0.0668 0.066858 0.066891 0.066763 0.066558 0.067075 0.066721 0.066466 0.066787 0.066773 0.06694 0.066693 0.066505 0.066323 0.066778 0.066672 0.066834 0.066601 0.066539 0.067149 0.066834 0.06658 0.066647 0.066847 0.066776 0.066642 0.066906 0.066513 0.066899 0.06662 0.066327 0.066569 0.066671 0.066797 0.066396 0.066742 0.066727 0.06649 0.066891 0.066574 0.066788 0.066763 0.066798 0.066678 0.06682 0.066695 0.066827 0.066876 0.066596 0.066665 0.06647 0.066931 0.06674 0.066654 0.066771 0.06662 0.06657 0.066395 0.066673 0.066654 0.066455 0.066694 0.066872 0.066189 0.066663 0.066706 0.066434 0.066649 0.066993 0.066823 0.067012 0.066982 0.066787 0.066787 0.067105 0.066358 0.066874 0.066717 0.06688 0.066667 0.066748 0.066791 0.06676 0.066831 0.066698 0.066877 0.066765 0.066627 0.067117 0.066668 0.06685 0.066748 0.066778
0.064602 0.064482 0.064514 0.064301 0.064652 0.064323 0.064568 0.064591 0.064659 0.064678 0.064556 0.064349 0.06486 0.06455 0.064279 0.064584 0.064565 0.06474 0.064486 0.064289 0.064108 0.064562 0.064462 0.064622 0.064402 0.06433 0.064941 0.064639 0.064371 0.06445 0.064654 0.064575 0.064436 0.064688 0.064315 0.064686 0.06442 0.064113 0.064359 0.064459 0.064593 0.064179 0.064526 0.064522 0.064283 0.064683 0.064375 0.064591 0.064566 0.064593 0.064473 0.064613 0.064504 0.06462 0.064667 0.064392 0.06445 0.064258 0.06473 0.064536 0.064443 0.064568 0.064415 0.064355 0.064193 0.064468 0.064434 0.064252 0.064501 0.064681 0.063994 0.06445 0.064517 0.06423 0.06444 0.064776 0.064615 0.064796 0.06477 0.06459 0.064575 0.064897 0.064139 0.064655 0.064507 0.064672 0.06446 0.064554 0.064578 0.064549 0.064636 0.0645 0.064658 0.064564 0.064415 0.064917 0.064453 0.064627 0.064535 0.064582
0.062448 0.062312 0.062359 0.06215 0.062518 0.062164 0.062419 0.062438 0.062514 0.06252 0.062404 0.062195 0.0627 0.062431 0.062147 0.062434 0.062412 0.062593 0.062335 0.062129 0.06195 0.062402 0.062308 0.062466 0.062259 0.062177 0.062785 0.062497 0.062218 0.062307 0.062514 0.062429 0.062285 0.062525 0.062172 0.062528 0.062276 0.061956 0.062206 0.062302 0.062443 0.062019 0.062365 0.062372 0.062131 0.062529 0.062232 0.062449 0.062425 0.062442 0.062324 0.062462 0.062368 0.062468 0.062512 0.062243 0.062291 0.062103 0.062582 0.062386 0.062288 0.06242 0.062265 0.062195 0.062047 0.062317 0.06227 0.062104 0.062362 0.062544 0.061855 0.062292 0.062382 0.062083 0.062286 0.062612 0.062461 0.062633 0.062612 0.062447 0.062419 0.062742 0.061978 0.06249 0.062353 0.062518 0.062307 0.062414 0.062419 0.062392 0.062494 0.062357 0.062495 0.062417 0.062259 0.062769 0.062294 0.062459 0.062377 0.062441
0.060349 0.060197 0.060259 0.060054 0.060438 0.060061 0.060324 0.060339 0.060423 0.060416 0.060306 0.060098 0.060593 0.060366 0.06007 0.060339 0.060313 0.060499 0.060238 0.060026 0.059849 0.060297 0.060209 0.060363 0.06017 0.060079 0.060683 0.060409 0.06012 0.060219 0.060428 0.060337 0.06019 0.060417 0.060085 0.060424 0.060186 0.059856 0.060108 0.060201 0.060348 0.059916 0.06026 0.060277 0.060036 0.06043 0.060143 0.060361 0.060337 0.060346 0.060229 0.060364 0.060285 0.06037 0.060411 0.06015 0.060188 0.060004 0.060488 0.06029 0.060188 0.060326 0.06017 0.060092 0.059957 0.060222 0.060161 0.060013 0.060277 0.06046 0.059773 0.06019 0.060301 0.059991 0.060187 0.060503 0.060361 0.060525 0.060508 0.060358 0.060317 0.060641 0.059873 0.060381 0.060253 0.060419 0.060209 0.060328 0.060316 0.060292 0.060407 0.060269 0.060387 0.060324 0.060158 0.060674 0.060191 0.060346 0.060274 0.060353
0.058304 0.058138 0.058215 0.058014 0.058411 0.058013 0.058284 0.058295 0.058386 0.058366 0.058263 0.058056 0.05854 0.058353 0.058048 0.058298 0.058268 0.058459 0.058196 0.057979 0.057805 0.058247 0.058165 0.058316 0.058137 0.058037 0.058634 0.058375 0.058078 0.058186 0.058395 0.058299 0.058148 0.058362 0.058052 0.058374 0.058151 0.057812 0.058065 0.058155 0.058307 0.057869 0.05821 0.058236 0.057996 0.058384 0.058109 0.058327 0.058303 0.058304 0.05819 0.058321 0.058256 0.058327 0.058365 0.058111 0.05814 0.05796 0.058447 0.05825 0.058144 0.058286 0.058131 0.058044 0.057922 0.058182 0.058108 0.057976 0.058246 0.058429 0.057748 0.058143 0.058274 0.057955 0.058144 0.058448 0.058317 0.05847 0.058458 0.058324 0.058269 0.058592 0.057825 0.058327 0.058208 0.058374 0.058167 0.058296 0.058266 0.058246 0.058373 0.058234 0.058333 0.058285 0.058113 0.058632 0.058143 0.058288 0.058226 0.058319
0.056314 0.056134 0.056225 0.056029 0.056438 0.056022 0.056297 0.056305 0.056402 0.056371 0.056273 0.05607 0.056541 0.056393 0.05608 0.056311 0.056278 0.056472 0.056208 0.055987 0.055817 0.056251 0.056176 0.056323 0.056158 0.056051 0.056638 0.056394 0.056091 0.056207 0.056416 0.056314 0.056162 0.056362 0.056074 0.056379 0.056171 0.055824 0.056077 0.056164 0.056319 0.055879 0.056214 0.05625 0.056011 0.056392 0.056129 0.056347 0.056324 0.056316 0.056204 0.056332 0.056281 0.056337 0.056372 0.056128 0.056147 0.055972 0.056459 0.056263 0.056154 0.0563 0.056146 0.056051 0.055943 0.056196 0.056111 0.055995 0.056269 0.05645 0.055778 0.05615 0.0563 0.055974 0.056154 0.056447 0.056326 0.056469 0.056461 0.056343 0.056276 0.056596 0.055834 0.056327 0.056217 0.056382 0.056179 0.056318 0.056272 0.056254 0.056392 0.056254 0.056333 0.056301 0.056123 0.056643 0.05615 0.056284 0.056232 0.056339
0.054377 0.054185 0.054288 0.054098 0.054517 0.054085 0.054364 0.054369 0.054471 0.054429 0.054338 0.054139 0.054594 0.054484 0.054166 0.054377 0.054341 0.054537 0.054275 0.054051 0.053884 0.05431 0.05424 0.054383 0.054233 0.054119 0.054695 0.054467 0.054158 0.054282 0.054489 0.054384 0.054229 0.054416 0.054151 0.054437 0.054244 0.053892 0.054143 0.054227 0.054385 0.053945 0.054273 0.054317 0.054081 0.054454 0.054203 0.05442 0.054397 0.054382 0.054273 0.054397 0.054359 0.054401 0.054433 0.054198 0.054209 0.054039 0.054525 0.054331 0.054219 0.054368 0.054215 0.054113 0.054018 0.054263 0.054168 0.054068 0.054345 0.054525 0.053863 0.054213 0.05438 0.054048 0.054219 0.054499 0.054389 0.054521 0.054518 0.054415 0.054337 0.054653 0.053899 0.054382 0.054281 0.054444 0.054245 0.054393 0.054331 0.054318 0.054464 0.054327 0.054388 0.05437 0.054187 0.054706 0.054212 0.054336 0.054292 0.054413
0.052493 0.052291 0.052406 0.052222 0.052648 0.052204 0.052484 0.052486 0.052592 0.052541 0.052456 0.052262 0.052701 0.052627 0.052305 0.052497 0.052458 0.052656 0.052395 0.052169 0.052007 0.052422 0.052358 0.052497 0.052362 0.052241 0.052803 0.052592 0.052279 0.052409 0.052615 0.052506 0.05235 0.052523 0.052281 0.052549 0.052371 0.052014 0.052264 0.052344 0.052504 0.052065 0.052386 0.052438 0.052206 0.052568 0.052331 0.052545 0.052524 0.052501 0.052395 0.052515 0.052489 0.052518 0.052547 0.052322 0.052325 0.05216 0.052642 0.052452 0.052338 0.052488 0.052338 0.052229 0.052147 0.052385 0.05228 0.052196 0.052474 0.052651 0.052002 0.052329 0.052512 0.052176 0.052337 0.052604 0.052505 0.052626 0.052628 0.052541 0.052451 0.052762 0.052018 0.05249 0.052398 0.052559 0.052364 0.05252 0.052443 0.052434 0.052589 0.052454 0.052496 0.052492 0.052306 0.052821 0.052327 0.052441 0.052405 0.052539
0.050662 0.05045 0.050577 0.050399 0.050831 0.050376 0.050656 0.050657 0.050766 0.050705 0.050627 0.050438 0.05086 0.050821 0.050497 0.050669 0.050627 0.050826 0.050567 0.050341 0.050184 0.050588 0.05053 0.050664 0.050544 0.050416 0.050964 0.050769 0.050454 0.05059 0.050792 0.050681 0.050523 0.050683 0.050465 0.050713 0.050551 0.050191 0.050438 0.050515 0.050675 0.05024 0.050552 0.050612 0.050384 0.050735 0.050511 0.050723 0.050702 0.050672 0.05057 0.050685 0.050672 0.050688 0.050714 0.050498 0.050494 0.050335 0.050812 0.050625 0.05051 0.050661 0.050514 0.050398 0.05033 0.050559 0.050445 0.050376 0.050656 0.050829 0.050196 0.050499 0.050695 0.050358 0.050509 0.050762 0.050674 0.050784 0.050791 0.050718 0.050618 0.050922 0.050192 0.050651 0.050568 0.050727 0.050537 0.0507 0.050609 0.050605 0.050765 0.050633 0.050657 0.050667 0.050478 0.050987 0.050497 0.050599 0.050572 0.050717
0.048883 0.048662 0.0488 0.048629 0.049065 0.048601 0.04888 0.048879 0.048991 0.048921 0.04885 0.048668 0.04907 0.049066 0.048741 0.048892 0.048849 0.049047 0.048792 0.048567 0.048414 0.048806 0.048753 0.048883 0.048778 0.048645 0.049176 0.048997 0.048681 0.048822 0.049021 0.048907 0.048749 0.048895 0.0487 0.048929 0.048783 0.048421 0.048665 0.048738 0.048898 0.048468 0.048771 0.048838 0.048615 0.048953 0.048744 0.048953 0.048933 0.048895 0.048798 0.048908 0.048906 0.04891 0.048932 0.048728 0.048716 0.048563 0.049033 0.048851 0.048735 0.048886 0.048743 0.04862 0.048566 0.048786 0.048663 0.048609 0.048888 0.049058 0.048443 0.048721 0.048931 0.048593 0.048732 0.048971 0.048895 0.048993 0.049005 0.048947 0.048838 0.049134 0.04842 0.048865 0.04879 0.048946 0.048763 0.048931 0.048827 0.048827 0.048993 0.048863 0.048871 0.048893 0.048702 0.049204 0.048719 0.04881 0.048791 0.048947
0.047156 0.046927 0.047074 0.046911 0.04735 0.046879 0.047156 0.047153 0.047267 0.047188 0.047124 0.04695 0.047332 0.04736 0.047036 0.047167 0.047122 0.047319 0.047069 0.046845 0.046697 0.047076 0.047029 0.047153 0.047064 0.046925 0.047439 0.047276 0.046961 0.047106 0.0473 0.047185 0.047027 0.047159 0.046988 0.047197 0.047066 0.046704 0.046943 0.047013 0.047172 0.04675 0.047042 0.047115 0.046898 0.047223 0.047028 0.047233 0.047214 0.04717 0.047077 0.047182 0.047191 0.047183 0.047202 0.047008 0.046991 0.046843 0.047305 0.047128 0.047012 0.047162 0.047023 0.046895 0.046854 0.047064 0.046934 0.046895 0.047172 0.047337 0.046741 0.046995 0.047217 0.04688 0.047008 0.047232 0.047168 0.047253 0.04727 0.047228 0.047109 0.047396 0.046701 0.047131 0.047064 0.047217 0.047039 0.047212 0.047096 0.047102 0.047272 0.047145 0.047136 0.047171 0.046979 0.047472 0.046993 0.047073 0.047062 0.047227
0.045479 0.045244 0.0454 0.045244 0.045684 0.045208 0.045481 0.045477 0.045593 0.045507 0.045449 0.045283 0.045644 0.045703 0.045382 0.045492 0.045445 0.045641 0.045396 0.045175 0.045033 0.045397 0.045355 0.045474 0.0454 0.045257 0.045752 0.045605 0.045291 0.04544 0.045629 0.045513 0.045355 0.045473 0.045326 0.045516 0.0454 0.045039 0.045273 0.045339 0.045497 0.045083 0.045364 0.045443 0.045233 0.045543 0.045362 0.045563 0.045546 0.045495 0.045406 0.045506 0.045526 0.045507 0.045522 0.04534 0.045317 0.045175 0.045626 0.045456 0.04534 0.045489 0.045354 0.045221 0.045193 0.045392 0.045256 0.045231 0.045506 0.045666 0.045092 0.045321 0.045553 0.045218 0.045334 0.045544 0.045491 0.045564 0.045586 0.045558 0.045431 0.045708 0.045034 0.045447 0.045389 0.045538 0.045367 0.045544 0.045416 0.045427 0.0456 0.045478 0.045452 0.045499 0.045307 0.045789 0.045319 0.045388 0.045384 0.045558
0.043852 0.043611 0.043776 0.043627 0.044068 0.043588 0.043856 0.043851 0.043968 0.043875 0.043824 0.043667 0.044006 0.044095 0.043777 0.043867 0.043818 0.044012 0.043774 0.043555 0.043419 0.043768 0.043731 0.043846 0.043787 0.043639 0.044114 0.043984 0.043672 0.043824 0.044008 0.043891 0.043734 0.043838 0.043714 0.043884 0.043783 0.043425 0.043653 0.043716 0.043871 0.043468 0.043736 0.04382 0.043617 0.043912 0.043747 0.043943 0.043927 0.043869 0.043786 0.04388 0.04391 0.043881 0.043892 0.043722 0.043693 0.043558 0.043997 0.043833 0.043719 0.043865 0.043735 0.043597 0.043582 0.043771 0.043629 0.043618 0.04389 0.044044 0.043493 0.043697 0.043938 0.043606 0.043711 0.043905 0.043864 0.043925 0.043952 0.043938 0.043802 0.044069 0.043419 0.043815 0.043764 0.043908 0.043745 0.043925 0.043787 0.043803 0.043978 0.043859 0.043818 0.043877 0.043686 0.044155 0.043695 0.043752 0.043756 0.043939
0.042274 0.042028 0.0422 0.04206 0.042499 0.042018 0.04228 0.042275 0.042391 0.042292 0.042248 0.0421 0.042416 0.042534 0.042221 0.042291 0.042241 0.042432 0.0422 0.041986 0.041855 0.042189 0.042157 0.042266 0.042222 0.042071 0.042524 0.042411 0.042103 0.042257 0.042434 0.042317 0.042161 0.042251 0.042151 0.042302 0.042216 0.04186 0.042082 0.042142 0.042294 0.041902 0.042158 0.042247 0.042052 0.04233 0.04218 0.042371 0.042357 0.042293 0.042215 0.042303 0.042342 0.042303 0.042311 0.042153 0.042119 0.04199 0.042416 0.04226 0.042147 0.04229 0.042165 0.042024 0.04202 0.042199 0.042052 0.042054 0.042322 0.042469 0.041943 0.042122 0.042371 0.042044 0.042136 0.042316 0.042286 0.042335 0.042366 0.042366 0.042223 0.042478 0.041853 0.042231 0.042188 0.042328 0.042172 0.042355 0.042207 0.042228 0.042404 0.04229 0.042234 0.042303 0.042113 0.04257 0.04212 0.042167 0.042177 0.042368
0.040744 0.040494 0.040674 0.040541 0.040978 0.040497 0.040752 0.040747 0.040863 0.040758 0.04072 0.040582 0.040875 0.04102 0.040712 0.040762 0.040712 0.040899 0.040675 0.040465 0.040341 0.040658 0.040631 0.040735 0.040706 0.040552 0.040982 0.040885 0.040581 0.040738 0.040908 0.040791 0.040637 0.040713 0.040637 0.040767 0.040697 0.040345 0.04056 0.040617 0.040764 0.040386 0.040628 0.040722 0.040535 0.040797 0.040661 0.040847 0.040834 0.040765 0.040692 0.040774 0.040822 0.040774 0.040778 0.040632 0.040593 0.04047 0.040883 0.040734 0.040623 0.040763 0.040644 0.040498 0.040507 0.040675 0.040523 0.040538 0.040801 0.040942 0.040442 0.040596 0.040852 0.040531 0.04061 0.040775 0.040757 0.040792 0.040828 0.040843 0.040693 0.040935 0.040337 0.040696 0.04066 0.040796 0.040648 0.040832 0.040675 0.040702 0.040878 0.040769 0.040698 0.040778 0.04059 0.041031 0.040595 0.04063 0.040647 0.040844
0.039262 0.039008 0.039195 0.03907 0.039503 0.039024 0.039271 0.039266 0.039381 0.039271 0.039239 0.039111 0.039381 0.039551 0.039251 0.039281 0.039229 0.039413 0.039197 0.038993 0.038874 0.039175 0.039152 0.039251 0.039236 0.03908 0.039487 0.039406 0.039108 0.039266 0.039429 0.039312 0.03916 0.039223 0.039169 0.039281 0.039224 0.038878 0.039086 0.039139 0.039282 0.038918 0.039146 0.039244 0.039066 0.03931 0.03919 0.03937 0.039358 0.039283 0.039216 0.039293 0.039349 0.039291 0.039293 0.039158 0.039115 0.038999 0.039397 0.039256 0.039147 0.039283 0.03917 0.039021 0.039042 0.039198 0.039043 0.03907 0.039327 0.039462 0.038988 0.039118 0.03938 0.039065 0.039132 0.039281 0.039274 0.039297 0.039338 0.039366 0.039209 0.039439 0.038869 0.039209 0.03918 0.03931 0.039171 0.039356 0.03919 0.039223 0.039399 0.039294 0.03921 0.039299 0.039114 0.03954 0.039117 0.039141 0.039164 0.039367
0.037826 0.037569 0.037762 0.037646 0.038073 0.037598 0.037836 0.037831 0.037945 0.03783 0.037805 0.037688 0.037933 0.038128 0.037835 0.037845 0.037794 0.037972 0.037765 0.037567 0.037455 0.037739 0.03772 0.037813 0.037813 0.037655 0.038038 0.037973 0.037681 0.037839 0.037995 0.03788 0.03773 0.037779 0.037748 0.03784 0.037798 0.037458 0.037658 0.037708 0.037846 0.037497 0.037711 0.037813 0.037643 0.037869 0.037765 0.037938 0.037928 0.037848 0.037786 0.037857 0.037921 0.037855 0.037853 0.037731 0.037684 0.037574 0.037957 0.037824 0.037718 0.037849 0.037742 0.037591 0.037623 0.037768 0.037609 0.037648 0.0379 0.038027 0.037581 0.037686 0.037953 0.037645 0.0377 0.037833 0.037838 0.037849 0.037894 0.037935 0.037773 0.037988 0.037448 0.037769 0.037747 0.037871 0.03774 0.037926 0.037752 0.037791 0.037965 0.037866 0.037769 0.037867 0.037685 0.038094 0.037685 0.037699 0.037728 0.037937
0.036435 0.036177 0.036375 0.036267 0.036688 0.036218 0.036446 0.036442 0.036554 0.036435 0.036416 0.03631 0.036531 0.036748 0.036465 0.036455 0.036403 0.036577 0.036379 0.036187 0.036082 0.036348 0.036333 0.036421 0.036435 0.036275 0.036634 0.036585 0.0363 0.036458 0.036607 0.036492 0.036345 0.036381 0.036372 0.036445 0.036417 0.036084 0.036276 0.036323 0.036455 0.036122 0.036322 0.036427 0.036266 0.036474 0.036385 0.036552 0.036544 0.036459 0.036402 0.036467 0.036538 0.036465 0.036459 0.036349 0.036299 0.036196 0.036561 0.036438 0.036334 0.03646 0.03636 0.036206 0.036249 0.036383 0.036222 0.036272 0.036517 0.036636 0.036219 0.0363 0.036571 0.036271 0.036313 0.036431 0.036448 0.036446 0.036495 0.036549 0.036381 0.036583 0.036074 0.036374 0.036358 0.036478 0.036355 0.036541 0.03636 0.036404 0.036576 0.036482 0.036373 0.03648 0.036302 0.036693 0.0363 0.036303 0.036337 0.036551
0.035089 0.034829 0.035032 0.034933 0.035347 0.034882 0.035101 0.035097 0.035207 0.035084 0.035072 0.034976 0.035173 0.035411 0.035138 0.03511 0.035057 0.035226 0.035037 0.034852 0.034754 0.035002 0.034991 0.035074 0.035102 0.03494 0.035275 0.035241 0.034963 0.035121 0.035261 0.035149 0.035004 0.035027 0.035041 0.035095 0.035081 0.034754 0.034938 0.034983 0.035109 0.034793 0.034977 0.035085 0.034934 0.035123 0.035049 0.03521 0.035203 0.035113 0.035062 0.035121 0.035199 0.035118 0.035109 0.035012 0.034958 0.034862 0.03521 0.035096 0.034995 0.035116 0.035022 0.034866 0.03492 0.035043 0.034879 0.03494 0.035178 0.03529 0.034901 0.034959 0.035232 0.034942 0.034971 0.035074 0.035101 0.035087 0.035141 0.035207 0.035034 0.035222 0.034744 0.035024 0.035015 0.035128 0.035015 0.0352 0.035012 0.035062 0.035231 0.035143 0.035022 0.035136 0.034963 0.035335 0.034959 0.034952 0.034991 0.035209
0.033786 0.033526 0.033733 0.033642 0.034049 0.033591 0.033798 0.033796 0.033903 0.033777 0.03377 0.033687 0.033858 0.034117 0.033854 0.033807 0.033755 0.033918 0.033738 0.033562 0.033469 0.0337 0.033693 0.03377 0.033811 0.033649 0.033958 0.033939 0.03367 0.033827 0.033959 0.033848 0.033707 0.033717 0.033752 0.033788 0.033787 0.033469 0.033644 0.033686 0.033805 0.033507 0.033676 0.033786 0.033645 0.033816 0.033756 0.03391 0.033905 0.033811 0.033766 0.033819 0.033903 0.033816 0.033803 0.033717 0.033662 0.033571 0.033902 0.033797 0.033699 0.033815 0.033727 0.03357 0.033634 0.033746 0.033581 0.033651 0.033882 0.033986 0.033627 0.033661 0.033937 0.033656 0.033673 0.033761 0.033799 0.033772 0.03383 0.033908 0.033731 0.033904 0.033459 0.033718 0.033715 0.033822 0.033718 0.033901 0.033708 0.033764 0.033929 0.033846 0.033714 0.033837 0.033668 0.034021 0.033662 0.033645 0.033688 0.03391
0.032525 0.032266 0.032476 0.032394 0.032792 0.032342 0.032538 0.032537 0.032641 0.032513 0.032512 0.032439 0.032586 0.032864 0.032612 0.032547 0.032495 0.032652 0.032482 0.032313 0.032228 0.03244 0.032437 0.032508 0.032563 0.0324 0.032684 0.03268 0.032419 0.032576 0.032699 0.03259 0.032452 0.03245 0.032506 0.032524 0.032536 0.032226 0.032392 0.032431 0.032544 0.032264 0.032418 0.03253 0.032399 0.03255 0.032506 0.032653 0.032649 0.032551 0.032512 0.032559 0.032649 0.032555 0.032539 0.032466 0.032408 0.032323 0.032636 0.032541 0.032446 0.032556 0.032475 0.032316 0.032391 0.032491 0.032325 0.032405 0.032628 0.032723 0.032395 0.032406 0.032683 0.032412 0.032417 0.03249 0.032538 0.0325 0.032562 0.032651 0.03247 0.032629 0.032216 0.032454 0.032457 0.032559 0.032463 0.032645 0.032446 0.032508 0.032669 0.032592 0.03245 0.032579 0.032415 0.032749 0.032408 0.032381 0.032429 0.032653
0.031306 0.031047 0.031261 0.031187 0.031576 0.031135 0.03132 0.031319 0.03142 0.03129 0.031294 0.031234 0.031356 0.031651 0.031411 0.031328 0.031276 0.031427 0.031268 0.031107 0.031028 0.031223 0.031222 0.031289 0.031356 0.031192 0.031451 0.031462 0.03121 0.031365 0.03148 0.031374 0.031239 0.031224 0.031301 0.031301 0.031326 0.031025 0.031182 0.031218 0.031324 0.031063 0.031201 0.031315 0.031194 0.031327 0.031296 0.031436 0.031435 0.031333 0.031299 0.03134 0.031435 0.031336 0.031317 0.031255 0.031195 0.031117 0.031411 0.031325 0.031235 0.031338 0.031264 0.031105 0.031189 0.031278 0.031111 0.031201 0.031415 0.031502 0.031204 0.031193 0.03147 0.03121 0.031203 0.03126 0.031319 0.031269 0.031335 0.031435 0.031251 0.031394 0.031016 0.031233 0.031241 0.031336 0.03125 0.031429 0.031226 0.031294 0.03145 0.031379 0.031227 0.031363 0.031204 0.031518 0.031196 0.031158 0.03121 0.031438
0.030128 0.02987 0.030086 0.030021 0.0304 0.029968 0.030141 0.030142 0.03024 0.030107 0.030118 0.030068 0.030166 0.030478 0.030249 0.030149 0.030098 0.030242 0.030094 0.029941 0.029869 0.030045 0.030048 0.030109 0.030189 0.030026 0.030259 0.030284 0.030042 0.030195 0.030301 0.030197 0.030066 0.03004 0.030136 0.030119 0.030156 0.029865 0.030013 0.030046 0.030145 0.029902 0.030025 0.030141 0.030029 0.030143 0.030127 0.03026 0.03026 0.030154 0.030126 0.030162 0.030262 0.030157 0.030135 0.030085 0.030023 0.029952 0.030226 0.030151 0.030064 0.030161 0.030094 0.029934 0.030027 0.030105 0.029938 0.030036 0.030241 0.030321 0.030054 0.03002 0.030297 0.030048 0.030029 0.030072 0.030141 0.030079 0.030149 0.03026 0.030073 0.030201 0.029856 0.030052 0.030066 0.030155 0.030077 0.030254 0.030047 0.03012 0.030271 0.030206 0.030044 0.030186 0.030034 0.030327 0.030024 0.029977 0.030033 0.030262
0.028989 0.028733 0.028951 0.028894 0.029262 0.028841 0.029002 0.029005 0.029098 0.028964 0.02898 0.028943 0.029016 0.029343 0.029127 0.02901 0.028959 0.029097 0.028959 0.028815 0.028749 0.028908 0.028913 0.028969 0.029061 0.028898 0.029106 0.029144 0.028913 0.029063 0.029161 0.02906 0.028932 0.028895 0.029011 0.028977 0.029025 0.028744 0.028882 0.028914 0.029005 0.028781 0.028889 0.029006 0.028904 0.028999 0.028997 0.029123 0.029124 0.029016 0.028993 0.029023 0.029127 0.029018 0.028993 0.028954 0.028891 0.028826 0.029081 0.029015 0.028932 0.029022 0.028963 0.028802 0.028904 0.028971 0.028805 0.028911 0.029107 0.029178 0.028942 0.028887 0.029163 0.028926 0.028894 0.028923 0.029002 0.028929 0.029003 0.029123 0.028934 0.029046 0.028735 0.028911 0.028929 0.029012 0.028944 0.029117 0.028907 0.028986 0.029131 0.029073 0.028902 0.029049 0.028903 0.029175 0.028891 0.028835 0.028895 0.029125
0.027888 0.027634 0.027854 0.027805 0.028163 0.027753 0.027901 0.027905 0.027995 0.02786 0.027881 0.027855 0.027905 0.028245 0.028042 0.027909 0.027859 0.02799 0.027862 0.027728 0.027668 0.027809 0.027817 0.027868 0.027971 0.027809 0.027992 0.028043 0.027822 0.02797 0.028058 0.02796 0.027837 0.027788 0.027923 0.027873 0.027933 0.027662 0.027791 0.027819 0.027903 0.027699 0.027792 0.027909 0.027818 0.027894 0.027905 0.028024 0.028027 0.027915 0.027898 0.027922 0.028031 0.027917 0.027889 0.027862 0.027797 0.027738 0.027974 0.027918 0.027839 0.027923 0.02787 0.027709 0.02782 0.027875 0.02771 0.027824 0.028011 0.028074 0.027868 0.027792 0.028067 0.027842 0.027798 0.027813 0.027901 0.027817 0.027894 0.028025 0.027833 0.02793 0.027654 0.027808 0.027832 0.027908 0.027849 0.028019 0.027806 0.02789 0.028029 0.027977 0.027798 0.027951 0.027811 0.028062 0.027798 0.027732 0.027795 0.028027
0.026825 0.026574 0.026795 0.026754 0.0271 0.026702 0.026837 0.026843 0.026929 0.026793 0.026819 0.026805 0.026831 0.027184 0.026994 0.026845 0.026796 0.02692 0.026803 0.026678 0.026624 0.026747 0.026758 0.026804 0.026918 0.026757 0.026915 0.026979 0.026768 0.026914 0.026993 0.026899 0.026779 0.02672 0.026872 0.026806 0.026877 0.026617 0.026736 0.026763 0.026838 0.026654 0.026731 0.026849 0.026768 0.026826 0.026851 0.026962 0.026967 0.026852 0.026841 0.026859 0.026971 0.026853 0.026822 0.026806 0.026741 0.026688 0.026904 0.026858 0.026783 0.02686 0.026815 0.026654 0.026773 0.026817 0.026653 0.026775 0.026952 0.027007 0.026831 0.026735 0.027007 0.026794 0.026739 0.026741 0.026838 0.026743 0.026824 0.026963 0.02677 0.026852 0.02661 0.026744 0.026772 0.026842 0.026791 0.026957 0.026743 0.026831 0.026965 0.026918 0.026732 0.026889 0.026756 0.026986 0.026741 0.026668 0.026733 0.026965
0.025798 0.02555 0.025772 0.025739 0.026073 0.025688 0.02581 0.025818 0.025899 0.025763 0.025794 0.025791 0.025793 0.026158 0.025982 0.025817 0.025769 0.025886 0.02578 0.025664 0.025617 0.025722 0.025736 0.025777 0.025902 0.025742 0.025874 0.025952 0.025751 0.025893 0.025964 0.025873 0.025757 0.025688 0.025858 0.025776 0.025858 0.025608 0.025718 0.025742 0.02581 0.025646 0.025708 0.025826 0.025755 0.025794 0.025832 0.025936 0.025942 0.025825 0.02582 0.025832 0.025947 0.025826 0.025792 0.025787 0.025722 0.025674 0.025871 0.025834 0.025764 0.025834 0.025796 0.025635 0.025762 0.025796 0.025633 0.025761 0.025929 0.025975 0.02583 0.025715 0.025984 0.025783 0.025717 0.025705 0.025811 0.025706 0.02579 0.025938 0.025743 0.02581 0.025602 0.025715 0.025748 0.025812 0.02577 0.025932 0.025716 0.025809 0.025936 0.025896 0.025702 0.025864 0.025737 0.025946 0.025722 0.025639 0.025708 0.02594
0.024806 0.024562 0.024784 0.024759 0.025082 0.024709 0.024818 0.024828 0.024905 0.024769 0.024804 0.024812 0.024792 0.025167 0.025004 0.024825 0.024778 0.024888 0.024793 0.024686 0.024645 0.024733 0.024749 0.024785 0.02492 0.024762 0.02487 0.024959 0.02477 0.024908 0.02497 0.024882 0.024771 0.024691 0.024879 0.024782 0.024873 0.024635 0.024736 0.024758 0.024817 0.024673 0.02472 0.024838 0.024777 0.024798 0.024849 0.024945 0.024953 0.024834 0.024833 0.024841 0.024959 0.024834 0.024798 0.024803 0.024737 0.024696 0.024873 0.024846 0.02478 0.024843 0.024812 0.024652 0.024786 0.024809 0.024648 0.024783 0.024941 0.024979 0.024864 0.024729 0.024996 0.024807 0.02473 0.024705 0.02482 0.024705 0.024792 0.024948 0.024752 0.024804 0.02463 0.024723 0.02476 0.024817 0.024784 0.024942 0.024724 0.024823 0.024943 0.024908 0.024709 0.024874 0.024754 0.024942 0.024737 0.024647 0.024718 0.02495
0.023849 0.023609 0.023831 0.023814 0.024124 0.023764 0.023861 0.023872 0.023944 0.023809 0.023848 0.023868 0.023825 0.02421 0.02406 0.023868 0.023821 0.023924 0.02384 0.023742 0.023707 0.023778 0.023796 0.023828 0.023973 0.023816 0.0239 0.024 0.023822 0.023958 0.024011 0.023926 0.023819 0.02373 0.023933 0.023822 0.023923 0.023696 0.023787 0.023807 0.023859 0.023734 0.023767 0.023884 0.023833 0.023836 0.023899 0.023989 0.023998 0.023877 0.023882 0.023884 0.024004 0.023877 0.023838 0.023854 0.023788 0.023751 0.023909 0.023892 0.023831 0.023886 0.023862 0.023703 0.023844 0.023857 0.023698 0.023838 0.023987 0.024017 0.023931 0.023779 0.024041 0.023866 0.023778 0.02374 0.023863 0.023738 0.023828 0.023992 0.023796 0.023832 0.023692 0.023765 0.023806 0.023857 0.023833 0.023986 0.023767 0.023871 0.023983 0.023955 0.02375 0.023918 0.023805 0.023972 0.023788 0.023689 0.023762 0.023994
0.022926 0.022689 0.022911 0.022901 0.023199 0.022853 0.022936 0.02295 0.023017 0.022882 0.022926 0.022957 0.022892 0.023286 0.023149 0.022943 0.022898 0.022994 0.02292 0.022832 0.022803 0.022857 0.022877 0.022904 0.023059 0.022904 0.022963 0.023075 0.022908 0.02304 0.023084 0.023003 0.0229 0.022802 0.023021 0.022896 0.023007 0.022791 0.022873 0.02289 0.022934 0.022828 0.022847 0.022964 0.022923 0.022908 0.022983 0.023065 0.023076 0.022953 0.022963 0.02296 0.023082 0.022953 0.022911 0.022938 0.022871 0.022841 0.022979 0.022971 0.022915 0.022963 0.022946 0.022788 0.022935 0.022938 0.022781 0.022927 0.023067 0.023088 0.023031 0.022862 0.02312 0.022957 0.022859 0.022809 0.02294 0.022806 0.022898 0.02307 0.022873 0.022895 0.022787 0.022841 0.022885 0.02293 0.022915 0.023063 0.022844 0.022952 0.023058 0.023035 0.022824 0.022996 0.02289 0.023036 0.022871 0.022766 0.022841 0.023071
0.022035 0.021803 0.022024 0.022021 0.022306 0.021975 0.022045 0.022061 0.022123 0.021989 0.022037 0.022078 0.021992 0.022393 0.02227 0.022052 0.022008 0.022096 0.022033 0.021954 0.021931 0.021968 0.02199 0.022013 0.022176 0.022024 0.02206 0.022182 0.022026 0.022154 0.02219 0.022113 0.022014 0.021907 0.022141 0.022003 0.022122 0.021918 0.02199 0.022006 0.022042 0.021955 0.02196 0.022076 0.022045 0.022013 0.022099 0.022174 0.022187 0.022062 0.022077 0.022069 0.022193 0.022062 0.022018 0.022054 0.021988 0.021962 0.022081 0.022083 0.022031 0.022072 0.022062 0.021905 0.022058 0.022052 0.021898 0.022048 0.022178 0.022191 0.022163 0.021977 0.02223 0.02208 0.021972 0.02191 0.022049 0.021906 0.022 0.022179 0.021982 0.02199 0.021915 0.02195 0.021998 0.022036 0.022029 0.022173 0.021953 0.022066 0.022164 0.022148 0.021932 0.022106 0.022007 0.022132 0.021987 0.021875 0.021951 0.02218
0.021176 0.020948 0.021168 0.021173 0.021445 0.021127 0.021185 0.021202 0.02126 0.021127 0.021179 0.02123 0.021124 0.021531 0.021422 0.021191 0.021149 0.02123 0.021177 0.021107 0.02109 0.021111 0.021135 0.021153 0.021325 0.021175 0.021188 0.021321 0.021176 0.0213 0.021327 0.021254 0.02116 0.021044 0.021292 0.021141 0.021269 0.021076 0.021139 0.021153 0.021181 0.021114 0.021104 0.02122 0.021198 0.021149 0.021247 0.021315 0.021328 0.021203 0.021222 0.021209 0.021335 0.021202 0.021155 0.021201 0.021135 0.021115 0.021215 0.021226 0.021179 0.021213 0.021209 0.021054 0.021213 0.021197 0.021045 0.021201 0.021321 0.021326 0.021326 0.021124 0.021372 0.021235 0.021117 0.021044 0.02119 0.021038 0.021135 0.02132 0.021124 0.021117 0.021074 0.021091 0.021141 0.021174 0.021175 0.021313 0.021094 0.021211 0.021302 0.021291 0.021071 0.021247 0.021156 0.021261 0.021135 0.021016 0.021094 0.021321
0.020347 0.020124 0.020343 0.020354 0.020614 0.02031 0.020355 0.020375 0.020428 0.020295 0.020351 0.020413 0.020286 0.0207 0.020604 0.020362 0.02032 0.020394 0.020352 0.020291 0.020279 0.020285 0.020311 0.020325 0.020505 0.020356 0.020347 0.02049 0.020356 0.020476 0.020495 0.020426 0.020335 0.020212 0.020473 0.02031 0.020446 0.020264 0.020318 0.02033 0.02035 0.020302 0.020279 0.020394 0.020381 0.020316 0.020424 0.020485 0.020501 0.020374 0.020398 0.02038 0.020507 0.020373 0.020324 0.020379 0.020314 0.020298 0.02038 0.0204 0.020357 0.020384 0.020387 0.020233 0.020397 0.020373 0.020224 0.020383 0.020494 0.020492 0.020519 0.020301 0.020545 0.02042 0.020293 0.020209 0.020361 0.020201 0.0203 0.020492 0.020296 0.020275 0.020263 0.020262 0.020316 0.020342 0.020351 0.020484 0.020266 0.020387 0.02047 0.020465 0.020241 0.020419 0.020335 0.020419 0.020313 0.020187 0.020267 0.020492
0.019548 0.01933 0.019548 0.019566 0.019812 0.019523 0.019555 0.019577 0.019625 0.019494 0.019553 0.019625 0.019479 0.019897 0.019815 0.019562 0.019522 0.019589 0.019556 0.019505 0.019498 0.019489 0.019516 0.019526 0.019713 0.019567 0.019537 0.019688 0.019565 0.019681 0.019692 0.019627 0.019541 0.01941 0.019683 0.019509 0.019652 0.019482 0.019527 0.019538 0.01955 0.01952 0.019484 0.019598 0.019594 0.019513 0.019631 0.019686 0.019702 0.019574 0.019604 0.019581 0.019709 0.019573 0.019522 0.019586 0.019522 0.019511 0.019574 0.019604 0.019565 0.019585 0.019594 0.019442 0.019611 0.019578 0.019432 0.019595 0.019697 0.019687 0.01974 0.019508 0.019746 0.019634 0.019498 0.019403 0.019562 0.019394 0.019496 0.019693 0.019497 0.019463 0.019482 0.019463 0.01952 0.019541 0.019557 0.019685 0.019467 0.019592 0.019668 0.019669 0.019441 0.019621 0.019543 0.019608 0.019521 0.019389 0.01947 0.019693
0.018778 0.018566 0.018781 0.018805 0.019039 0.018764 0.018784 0.018808 0.018851 0.018722 0.018784 0.018866 0.018701 0.019123 0.019054 0.018791 0.018752 0.018812 0.018789 0.018747 0.018745 0.018721 0.01875 0.018755 0.01895 0.018807 0.018755 0.018916 0.018804 0.018915 0.018919 0.018856 0.018775 0.018637 0.018922 0.018737 0.018887 0.018728 0.018765 0.018774 0.018778 0.018767 0.018718 0.01883 0.018835 0.018739 0.018867 0.018915 0.018933 0.018804 0.018838 0.018811 0.018939 0.018803 0.01875 0.018822 0.018758 0.018753 0.018798 0.018836 0.018801 0.018815 0.01883 0.01868 0.018854 0.018812 0.018669 0.018836 0.018928 0.01891 0.01899 0.018744 0.018976 0.018876 0.018732 0.018627 0.018792 0.018616 0.01872 0.018923 0.018728 0.01868 0.01873 0.018693 0.018753 0.018768 0.018791 0.018914 0.018698 0.018827 0.018895 0.018901 0.01867 0.018851 0.018781 0.018826 0.018758 0.01862 0.018702 0.018922
0.018036 0.017829 0.018042 0.018073 0.018294 0.018033 0.018041 0.018067 0.018105 0.017978 0.018043 0.018134 0.017951 0.018376 0.018321 0.018047 0.01801 0.018063 0.01805 0.018017 0.01802 0.017982 0.018011 0.018013 0.018215 0.018074 0.018002 0.018171 0.018069 0.018177 0.018172 0.018114 0.018037 0.017892 0.018189 0.017993 0.01815 0.018002 0.01803 0.018037 0.018034 0.018041 0.01798 0.01809 0.018104 0.017993 0.01813 0.018172 0.018191 0.018061 0.018099 0.018068 0.018197 0.01806 0.018005 0.018085 0.018023 0.018022 0.018049 0.018096 0.018066 0.018072 0.018093 0.017946 0.018123 0.018073 0.017934 0.018104 0.018186 0.018162 0.018267 0.018007 0.018234 0.018146 0.017994 0.017879 0.01805 0.017867 0.017972 0.01818 0.017987 0.017926 0.018005 0.017952 0.018013 0.018023 0.018054 0.018171 0.017957 0.018089 0.018149 0.018161 0.017927 0.018109 0.018046 0.018072 0.018022 0.017879 0.017962 0.01818
0.017321 0.017119 0.017331 0.017367 0.017575 0.017329 0.017325 0.017353 0.017386 0.017261 0.017329 0.017429 0.017229 0.017657 0.017614 0.017331 0.017295 0.017341 0.017338 0.017313 0.017322 0.017269 0.0173 0.017298 0.017506 0.017368 0.017276 0.017453 0.017362 0.017465 0.017453 0.017399 0.017326 0.017175 0.017482 0.017276 0.017439 0.017302 0.017322 0.017328 0.017317 0.017341 0.017269 0.017378 0.017399 0.017274 0.01742 0.017455 0.017475 0.017346 0.017388 0.017353 0.017482 0.017344 0.017288 0.017376 0.017314 0.017317 0.017328 0.017382 0.017357 0.017357 0.017384 0.017238 0.01742 0.017362 0.017226 0.017399 0.017472 0.017441 0.01757 0.017298 0.017519 0.017443 0.017283 0.017159 0.017335 0.017145 0.017252 0.017464 0.017272 0.017199 0.017306 0.017237 0.017301 0.017305 0.017343 0.017455 0.017242 0.017378 0.017431 0.017447 0.017211 0.017394 0.017338 0.017346 0.017314 0.017165 0.017249 0.017464
0.016632 0.016436 0.016645 0.016687 0.016883 0.016651 0.016635 0.016665 0.016694 0.01657 0.016641 0.01675 0.016533 0.016962 0.016932 0.016641 0.016607 0.016646 0.016652 0.016636 0.016649 0.016583 0.016615 0.01661 0.016823 0.016688 0.016577 0.016761 0.016681 0.01678 0.01676 0.01671 0.016641 0.016484 0.0168 0.016586 0.016754 0.016628 0.01664 0.016645 0.016627 0.016668 0.016583 0.016691 0.01672 0.016581 0.016736 0.016765 0.016786 0.016657 0.016702 0.016663 0.016792 0.016655 0.016597 0.016692 0.016632 0.016639 0.016633 0.016695 0.016674 0.016668 0.0167 0.016557 0.016742 0.016676 0.016544 0.016719 0.016784 0.016745 0.016898 0.016615 0.016829 0.016765 0.016598 0.016465 0.016647 0.01645 0.016559 0.016775 0.016584 0.016499 0.016634 0.016549 0.016615 0.016614 0.016659 0.016765 0.016554 0.016693 0.016738 0.01676 0.016522 0.016705 0.016656 0.016646 0.016631 0.016478 0.016562 0.016774
0.015969 0.015778 0.015985 0.016032 0.016215 0.015998 0.01597 0.016003 0.016026 0.015905 0.015979 0.016096 0.015863 0.016294 0.016275 0.015977 0.015944 0.015977 0.015992 0.015983 0.016001 0.015922 0.015955 0.015946 0.016165 0.016034 0.015903 0.016094 0.016025 0.016119 0.016093 0.016046 0.015981 0.015818 0.016144 0.015921 0.016095 0.015979 0.015984 0.015987 0.015962 0.016019 0.015924 0.016029 0.016067 0.015914 0.016078 0.0161 0.016122 0.015993 0.016042 0.015999 0.016128 0.015991 0.015931 0.016034 0.015975 0.015986 0.015964 0.016034 0.016017 0.016004 0.016042 0.015901 0.016089 0.016016 0.015888 0.016065 0.01612 0.016076 0.016251 0.015957 0.016165 0.016113 0.015938 0.015797 0.015983 0.015781 0.015891 0.01611 0.015922 0.015824 0.015986 0.015887 0.015954 0.015948 0.015999 0.0161 0.015892 0.016033 0.016071 0.016098 0.015859 0.016041 0.015999 0.015971 0.015974 0.015816 0.0159 0.016109
0.01533 0.015145 0.015349 0.015401 0.015573 0.015369 0.01533 0.015365 0.015384 0.015265 0.015341 0.015466 0.015217 0.015649 0.015643 0.015337 0.015305 0.015332 0.015355 0.015355 0.015377 0.015286 0.015319 0.015308 0.015532 0.015403 0.015255 0.015452 0.015393 0.015483 0.015449 0.015406 0.015346 0.015178 0.015512 0.015281 0.015459 0.015355 0.015351 0.015353 0.015321 0.015395 0.015289 0.015392 0.015437 0.015272 0.015443 0.015459 0.015483 0.015353 0.015407 0.01536 0.015488 0.015352 0.01529 0.0154 0.015342 0.015357 0.015319 0.015396 0.015383 0.015364 0.015408 0.015269 0.01546 0.015381 0.015256 0.015434 0.015481 0.01543 0.015628 0.015323 0.015525 0.015484 0.015303 0.015154 0.015344 0.015136 0.015247 0.01547 0.015284 0.015175 0.015362 0.015249 0.015318 0.015306 0.015364 0.01546 0.015254 0.015398 0.015429 0.01546 0.01522 0.015402 0.015366 0.015322 0.015341 0.015179 0.015263 0.015469
0.014715 0.014536 0.014737 0.014794 0.014953 0.014763 0.014714 0.01475 0.014765 0.014648 0.014727 0.01486 0.014596 0.015028 0.015033 0.01472 0.014691 0.014711 0.014743 0.01475 0.014776 0.014674 0.014708 0.014693 0.014921 0.014796 0.01463 0.014834 0.014784 0.01487 0.01483 0.01479 0.014734 0.014561 0.014904 0.014664 0.014848 0.014753 0.014743 0.014743 0.014705 0.014794 0.014677 0.014779 0.014831 0.014654 0.014832 0.014843 0.014867 0.014738 0.014794 0.014745 0.014872 0.014736 0.014673 0.014789 0.014733 0.014751 0.014698 0.014783 0.014774 0.014749 0.014797 0.014661 0.014855 0.014769 0.014647 0.014827 0.014866 0.014809 0.015027 0.014713 0.014908 0.014879 0.014691 0.014535 0.014729 0.014516 0.014628 0.014854 0.01467 0.01455 0.014762 0.014635 0.014705 0.014689 0.014753 0.014843 0.01464 0.014786 0.01481 0.014846 0.014605 0.014787 0.014758 0.014696 0.014732 0.014566 0.01465 0.014852
0.014123 0.013949 0.014147 0.01421 0.014357 0.014181 0.014121 0.014159 0.014169 0.014055 0.014135 0.014276 0.013999 0.014429 0.014446 0.014127 0.014099 0.014113 0.014153 0.014168 0.014198 0.014084 0.014119 0.014101 0.014334 0.014211 0.014029 0.014239 0.014199 0.01428 0.014234 0.014198 0.014145 0.013968 0.014318 0.014071 0.014259 0.014174 0.014157 0.014156 0.014111 0.014215 0.014089 0.014189 0.014248 0.014058 0.014243 0.014249 0.014274 0.014145 0.014205 0.014152 0.014279 0.014143 0.01408 0.014201 0.014146 0.014169 0.014101 0.014192 0.014187 0.014156 0.014209 0.014076 0.014272 0.014179 0.014062 0.014243 0.014274 0.014211 0.014449 0.014126 0.014315 0.014296 0.014103 0.013939 0.014137 0.013919 0.014032 0.014261 0.014078 0.013948 0.014184 0.014044 0.014116 0.014095 0.014165 0.01425 0.014049 0.014198 0.014214 0.014254 0.014013 0.014194 0.014171 0.014094 0.014146 0.013976 0.01406 0.014259
0.013553 0.013385 0.01358 0.013647 0.013782 0.01362 0.01355 0.01359 0.013595 0.013484 0.013566 0.013713 0.013423 0.013853 0.013881 0.013556 0.013529 0.013537 0.013586 0.013608 0.013642 0.013517 0.013552 0.013531 0.013768 0.013649 0.013451 0.013666 0.013635 0.013712 0.01366 0.013627 0.013578 0.013397 0.013753 0.0135 0.013692 0.013617 0.013593 0.013591 0.01354 0.013658 0.013523 0.01362 0.013686 0.013486 0.013677 0.013677 0.013703 0.013575 0.013638 0.013582 0.013708 0.013573 0.013508 0.013636 0.013582 0.013608 0.013526 0.013623 0.013622 0.013586 0.013644 0.013513 0.013711 0.013612 0.013499 0.013681 0.013703 0.013635 0.013892 0.013561 0.013743 0.013735 0.013536 0.013366 0.013568 0.013345 0.013458 0.013689 0.01351 0.013369 0.013628 0.013475 0.013548 0.013523 0.013598 0.013678 0.01348 0.013631 0.013641 0.013685 0.013443 0.013624 0.013607 0.013515 0.013581 0.013409 0.013493 0.013687
0.013005 0.012843 0.013034 0.013105 0.01323 0.01308 0.013001 0.013042 0.013043 0.012935 0.013019 0.013172 0.01287 0.013298 0.013337 0.013007 0.012981 0.012984 0.01304 0.013069 0.013106 0.012971 0.013007 0.012983 0.013223 0.013107 0.012895 0.013114 0.013093 0.013166 0.013107 0.013078 0.013033 0.012848 0.01321 0.012951 0.013146 0.013081 0.01305 0.013048 0.01299 0.013122 0.012978 0.013073 0.013146 0.012935 0.013132 0.013127 0.013154 0.013026 0.013092 0.013033 0.013158 0.013024 0.012958 0.013091 0.013039 0.013068 0.012972 0.013076 0.013078 0.013037 0.013099 0.012971 0.01317 0.013066 0.012957 0.013139 0.013154 0.01308 0.013356 0.013018 0.013193 0.013195 0.012991 0.012814 0.013019 0.012792 0.012907 0.01314 0.012962 0.012812 0.013093 0.012928 0.013002 0.012973 0.013053 0.013128 0.012933 0.013086 0.013089 0.013137 0.012896 0.013075 0.013064 0.012957 0.013038 0.012863 0.012946 0.013137
0.012477 0.012321 0.012509 0.012584 0.012697 0.012561 0.012472 0.012515 0.012512 0.012406 0.012492 0.012652 0.012338 0.012764 0.012813 0.012478 0.012454 0.012451 0.012514 0.01255 0.012591 0.012446 0.012482 0.012456 0.012699 0.012586 0.012359 0.012583 0.012571 0.012639 0.012575 0.012549 0.012508 0.012319 0.012687 0.012423 0.012621 0.012565 0.012528 0.012525 0.012461 0.012606 0.012454 0.012547 0.012625 0.012404 0.012607 0.012597 0.012625 0.012498 0.012567 0.012505 0.012628 0.012496 0.012429 0.012567 0.012517 0.012548 0.01244 0.01255 0.012556 0.012508 0.012575 0.01245 0.012651 0.012541 0.012435 0.012618 0.012626 0.012546 0.01284 0.012495 0.012663 0.012675 0.012467 0.012284 0.012492 0.012261 0.012376 0.01261 0.012436 0.012276 0.012578 0.012402 0.012477 0.012443 0.012529 0.012598 0.012406 0.012561 0.012558 0.01261 0.012369 0.012547 0.012542 0.012421 0.012516 0.012338 0.012421 0.012608
0.01197 0.011819 0.012004 0.012083 0.012185 0.012061 0.011964 0.012008 0.012001 0.011898 0.011985 0.012151 0.011826 0.012249 0.012309 0.01197 0.011947 0.011938 0.012008 0.012051 0.012095 0.011941 0.011977 0.011949 0.012195 0.012085 0.011845 0.012072 0.012068 0.012133 0.012063 0.012041 0.012004 0.011811 0.012184 0.011915 0.012115 0.012069 0.012025 0.012021 0.011952 0.01211 0.01195 0.012041 0.012125 0.011894 0.012102 0.012087 0.012116 0.01199 0.012061 0.011997 0.012119 0.011988 0.01192 0.012063 0.012014 0.012049 0.011927 0.012043 0.012052 0.012 0.012071 0.011948 0.01215 0.012036 0.011934 0.012117 0.012117 0.012033 0.012344 0.011992 0.012153 0.012175 0.011962 0.011774 0.011984 0.01175 0.011865 0.012101 0.011929 0.011761 0.012083 0.011896 0.011972 0.011934 0.012025 0.012089 0.0119 0.012057 0.012047 0.012102 0.011862 0.012039 0.01204 0.011905 0.012014 0.011833 0.011915 0.012098
0.011482 0.011337 0.011518 0.011601 0.011692 0.011581 0.011475 0.011521 0.01151 0.011409 0.011497 0.011669 0.011334 0.011754 0.011823 0.01148 0.011459 0.011445 0.011522 0.011571 0.011619 0.011456 0.011492 0.011461 0.01171 0.011603 0.01135 0.011581 0.011585 0.011646 0.011571 0.011552 0.011518 0.011323 0.0117 0.011426 0.011629 0.011591 0.011542 0.011537 0.011463 0.011633 0.011465 0.011554 0.011643 0.011404 0.011617 0.011597 0.011627 0.011501 0.011575 0.011508 0.011629 0.011499 0.011431 0.011578 0.011531 0.011568 0.011435 0.011556 0.011568 0.011511 0.011586 0.011466 0.011669 0.01155 0.011452 0.011635 0.011628 0.011539 0.011865 0.011508 0.011663 0.011694 0.011477 0.011284 0.011496 0.011259 0.011374 0.011611 0.011442 0.011265 0.011607 0.01141 0.011486 0.011444 0.011539 0.011598 0.011413 0.011571 0.011555 0.011614 0.011375 0.01155 0.011557 0.011408 0.01153 0.011347 0.011429 0.011608
0.011012 0.010873 0.011051 0.011137 0.011218 0.011118 0.011005 0.011052 0.011037 0.010939 0.011029 0.011205 0.010861 0.011277 0.011356 0.01101 0.010991 0.010971 0.011055 0.01111 0.01116 0.010989 0.011025 0.010992 0.011243 0.011139 0.010874 0.011108 0.011121 0.011177 0.011098 0.011082 0.011051 0.010854 0.011235 0.010956 0.011161 0.011132 0.011078 0.011072 0.010992 0.011174 0.010999 0.011085 0.01118 0.010933 0.011149 0.011125 0.011156 0.011031 0.011107 0.011038 0.011158 0.01103 0.01096 0.011112 0.011066 0.011106 0.010961 0.011087 0.011103 0.011041 0.01112 0.011002 0.011206 0.011082 0.010988 0.011171 0.011157 0.011064 0.011405 0.011043 0.011191 0.011231 0.01101 0.010813 0.011027 0.010787 0.010903 0.01114 0.010974 0.010789 0.011148 0.010942 0.011019 0.010973 0.011073 0.011127 0.010945 0.011104 0.011082 0.011144 0.010906 0.01108 0.011092 0.010931 0.011065 0.010881 0.010962 0.011137
0.010561 0.010428 0.010602 0.010691 0.010762 0.010674 0.010552 0.010601 0.010583 0.010488 0.010578 0.01076 0.010406 0.010819 0.010907 0.010558 0.01054 0.010516 0.010605 0.010666 0.010719 0.01054 0.010576 0.010542 0.010793 0.010693 0.010416 0.010654 0.010674 0.010727 0.010642 0.010629 0.010602 0.010402 0.010787 0.010505 0.010712 0.01069 0.010631 0.010624 0.010539 0.010732 0.010551 0.010635 0.010735 0.010479 0.0107 0.010672 0.010703 0.010579 0.010658 0.010587 0.010704 0.010578 0.010508 0.010663 0.010619 0.010661 0.010506 0.010636 0.010655 0.010589 0.010671 0.010557 0.010761 0.010633 0.010542 0.010724 0.010705 0.010607 0.010962 0.010595 0.010737 0.010785 0.010562 0.01036 0.010576 0.010333 0.010449 0.010687 0.010523 0.010331 0.010708 0.010492 0.010569 0.01052 0.010624 0.010673 0.010495 0.010656 0.010627 0.010693 0.010456 0.010628 0.010645 0.010472 0.010619 0.010432 0.010513 0.010684
0.010127 0.0099995 0.01017 0.010262 0.010323 0.010247 0.010118 0.010168 0.010146 0.010054 0.010145 0.010331 0.0099691 0.010378 0.010474 0.010123 0.010106 0.010077 0.010173 0.010239 0.010295 0.010108 0.010145 0.010108 0.010361 0.010264 0.0099766 0.010217 0.010244 0.010293 0.010204 0.010194 0.01017 0.0099687 0.010356 0.01007 0.010279 0.010266 0.010201 0.010194 0.010104 0.010307 0.01012 0.010202 0.010306 0.010044 0.010268 0.010236 0.010267 0.010145 0.010225 0.010152 0.010268 0.010143 0.010073 0.010232 0.010189 0.010234 0.010068 0.010203 0.010225 0.010155 0.01024 0.010128 0.010332 0.010201 0.010114 0.010295 0.010269 0.010168 0.010536 0.010165 0.010301 0.010357 0.01013 0.0099248 0.010142 0.0098971 0.010013 0.010251 0.010091 0.0098916 0.010284 0.01006 0.010137 0.010085 0.010193 0.010237 0.010063 0.010224 0.01019 0.010258 0.010023 0.010193 0.010215 0.010031 0.010189 0.010001 0.010081 0.010248
0.0097106 0.0095879 0.0097546 0.0098494 0.0099013 0.0098359 0.0096998 0.009751 0.0097256 0.0096363 0.0097281 0.0099183 0.0095492 0.0099538 0.010058 0.009705 0.0096896 0.0096564 0.009757 0.0098289 0.0098867 0.0096934 0.0097301 0.0096916 0.0099459 0.0098515 0.0095541 0.0097965 0.0098312 0.0098764 0.0097833 0.0097763 0.0097553 0.0095521 0.0099413 0.0096531 0.009863 0.0098574 0.0097879 0.0097803 0.0096863 0.0098992 0.0097057 0.0097854 0.0098942 0.0096248 0.0098524 0.0098164 0.0098483 0.0097274 0.0098096 0.0097348 0.0098487 0.009726 0.0096553 0.0098169 0.0097762 0.0098227 0.0096471 0.0097864 0.0098112 0.009737 0.0098252 0.0097161 0.0099202 0.0097853 0.0097021 0.0098825 0.0098509 0.0097456 0.010126 0.0097516 0.009881 0.0099449 0.0097158 0.0095067 0.009725 0.0094782 0.0095938 0.0098323 0.0096747 0.009469 0.0098764 0.0096444 0.0097222 0.0096669 0.0097778 0.0098178 0.009647 0.0098089 0.0097696 0.0098407 0.0096072 0.0097754 0.0098019 0.0096075 0.0097758 0.0095867 0.0096656 0.0098285
0.0093099 0.0091926 0.0093556 0.0094529 0.0094956 0.0094409 0.0092982 0.0093506 0.0093219 0.0092353 0.0093277 0.0095218 0.0091458 0.0095458 0.0096579 0.0093034 0.0092892 0.0092517 0.0093576 0.0094345 0.0094945 0.0092948 0.0093315 0.0092913 0.0095464 0.009455 0.0091483 0.0093925 0.009434 0.0094756 0.0093787 0.0093744 0.0093564 0.0091518 0.0095428 0.0092522 0.0094631 0.0094648 0.0093908 0.0093826 0.0092845 0.0095066 0.0093077 0.0093851 0.0094981 0.0092225 0.0094529 0.0094133 0.0094457 0.009326 0.0094099 0.0093335 0.0094455 0.0093248 0.0092537 0.0094182 0.0093791 0.0094276 0.0092428 0.009386 0.0094135 0.0093355 0.0094266 0.0093202 0.009524 0.0093859 0.0093064 0.0094858 0.0094485 0.0093397 0.0097316 0.0093542 0.0094774 0.0095488 0.0093174 0.0091051 0.0093243 0.0090759 0.0091913 0.0094295 0.0092749 0.0090631 0.0094846 0.0092453 0.0093231 0.0092649 0.0093791 0.0094147 0.0092476 0.00941 0.0093655 0.0094392 0.0092077 0.0093738 0.0094048 0.0092002 0.0093787 0.0091888 0.0092667 0.0094255
0.0089249 0.0088128 0.0089721 0.0090717 0.0091056 0.0090612 0.0089123 0.0089657 0.0089339 0.0088502 0.008943 0.0091405 0.0087584 0.0091535 0.009273 0.0089174 0.0089045 0.008863 0.0089737 0.0090553 0.0091174 0.0089118 0.0089484 0.0089067 0.0091622 0.0090739 0.0087585 0.0090043 0.0090523 0.0090904 0.0089897 0.0089881 0.008973 0.0087674 0.0091596 0.008867 0.0090786 0.0090874 0.0090092 0.0090005 0.0088983 0.0091291 0.0089254 0.0090005 0.0091173 0.0088359 0.0090689 0.0090258 0.0090586 0.0089404 0.0090258 0.0089479 0.009058 0.0089392 0.0088679 0.009035 0.0089975 0.0090478 0.0088543 0.0090011 0.0090312 0.0089497 0.0090434 0.0089398 0.0091431 0.0090021 0.0089261 0.0091043 0.0090616 0.0089495 0.0093522 0.0089723 0.0090894 0.0091679 0.0089345 0.0087194 0.0089392 0.0086896 0.0088046 0.0090424 0.0088909 0.0086733 0.0091079 0.0088619 0.0089397 0.0088787 0.008996 0.0090272 0.0088638 0.0090267 0.0089772 0.0090533 0.0088238 0.0089877 0.0090231 0.008809 0.0089972 0.0088065 0.0088835 0.0090381
0.0085549 0.008448 0.0086036 0.0087053 0.0087308 0.0086963 0.0085415 0.0085959 0.0085612 0.0084802 0.0085734 0.0087741 0.0083863 0.0087764 0.0089028 0.0085465 0.0085349 0.0084895 0.0086048 0.0086909 0.0087549 0.0085439 0.0085803 0.0085371 0.0087929 0.0087076 0.0083842 0.0086312 0.0086854 0.0087201 0.008616 0.008617 0.0086046 0.0083982 0.0087913 0.008497 0.0087091 0.0087246 0.0086424 0.0086333 0.0085274 0.0087663 0.008558 0.0086308 0.0087512 0.0084646 0.0086998 0.0086535 0.0086866 0.0085699 0.0086566 0.0085774 0.0086855 0.0085688 0.0084972 0.0086667 0.0086308 0.0086828 0.0084811 0.0086313 0.0086638 0.0085789 0.0086751 0.0085742 0.008777 0.0086332 0.0085608 0.0087376 0.0086898 0.0085747 0.0089871 0.0086053 0.0087164 0.0088017 0.0085666 0.008349 0.0085692 0.0083186 0.0084332 0.0086702 0.0085219 0.008299 0.0087458 0.0084936 0.0085713 0.0085077 0.0086278 0.0086548 0.0084952 0.0086583 0.008604 0.0086823 0.0084551 0.0086167 0.0086562 0.0084333 0.0086305 0.0084394 0.0085153 0.0086659
0.0081996 0.0080977 0.0082495 0.0083531 0.0083705 0.0083457 0.0081854 0.0082407 0.008203 0.0081248 0.0082183 0.0084218 0.0080291 0.0084138 0.0085469 0.0081903 0.0081798 0.0081307 0.0082503 0.0083407 0.0084065 0.0081904 0.0082266 0.0081822 0.0084379 0.0083555 0.0080247 0.0082727 0.0083329 0.0083641 0.0082569 0.0082603 0.0082507 0.0080436 0.0084372 0.0081416 0.0083539 0.0083759 0.00829 0.0082804 0.008171 0.0084175 0.0082051 0.0082757 0.0083993 0.008108 0.008345 0.0082957 0.0083291 0.0082139 0.0083019 0.0082214 0.0083275 0.0082129 0.0081413 0.0083128 0.0082785 0.008332 0.0081226 0.008276 0.0083108 0.0082227 0.0083212 0.0082231 0.0084249 0.0082788 0.0082098 0.0083851 0.0083324 0.0082145 0.008636 0.0082527 0.0083579 0.0084496 0.0082131 0.0079934 0.0082137 0.0079624 0.0080765 0.0083127 0.0081674 0.0079397 0.0083978 0.0081398 0.0082173 0.0081513 0.008274 0.008297 0.0081411 0.0083043 0.0082454 0.0083259 0.0081011 0.0082603 0.0083038 0.0080724 0.0082782 0.0080868 0.0081616 0.0083081
0.0078582 0.0077612 0.0079094 0.0080147 0.0080243 0.0080087 0.0078432 0.0078994 0.007859 0.0077836 0.0078772 0.0080833 0.0076861 0.0080653 0.0082047 0.0078481 0.0078388 0.0077862 0.0079098 0.0080042 0.0080715 0.0078509 0.0078869 0.0078412 0.0080967 0.0080172 0.0076797 0.0079282 0.0079941 0.0080221 0.0079119 0.0079177 0.0079106 0.0077032 0.0080969 0.0078003 0.0080126 0.0080407 0.0079514 0.0079414 0.0078287 0.0080823 0.0078661 0.0079344 0.0080611 0.0077655 0.0080041 0.0079519 0.0079856 0.0078719 0.0079611 0.0078795 0.0079836 0.007871 0.0077994 0.0079727 0.00794 0.0079949 0.0077784 0.0079345 0.0079716 0.0078806 0.0079811 0.0078857 0.0080866 0.0079382 0.0078726 0.0080464 0.0079891 0.0078686 0.0082983 0.007914 0.0080135 0.0081112 0.0078736 0.0076521 0.0078723 0.0076206 0.007734 0.0079691 0.007827 0.0075948 0.0080633 0.0078001 0.0078773 0.007809 0.0079341 0.0079532 0.007801 0.0079641 0.007901 0.0079833 0.0077611 0.0079178 0.0079651 0.0077259 0.0079398 0.0077483 0.007822 0.0079644
0.0075304 0.0074382 0.0075827 0.0076895 0.0076916 0.0076849 0.0075147 0.0075716 0.0075287 0.0074559 0.0075495 0.0077579 0.0073569 0.0077304 0.0078756 0.0075195 0.0075113 0.0074554 0.0075828 0.0076808 0.0077497 0.0075249 0.0075606 0.0075138 0.0077687 0.0076921 0.0073484 0.0075974 0.0076686 0.0076935 0.0075805 0.0075886 0.007584 0.0073765 0.0077697 0.0074725 0.0076847 0.0077186 0.007626 0.0076158 0.0075 0.0077601 0.0075405 0.0076067 0.0077361 0.0074367 0.0076766 0.0076216 0.0076556 0.0075435 0.0076336 0.0075511 0.0076531 0.0075427 0.0074711 0.007646 0.0076149 0.007671 0.0074479 0.0076066 0.0076457 0.0075519 0.0076544 0.0075616 0.0077614 0.0076111 0.0075488 0.0077209 0.0076592 0.0075363 0.0079735 0.0075886 0.0076825 0.007786 0.0075475 0.0073244 0.0075444 0.0072924 0.0074052 0.0076391 0.0075001 0.0072638 0.0077418 0.0074739 0.0075508 0.0074803 0.0076075 0.0076229 0.0074745 0.0076374 0.0075701 0.0076543 0.0074346 0.0075889 0.0076397 0.0073933 0.0076146 0.0074233 0.0074958 0.0076342
0.0072156 0.0071281 0.0072689 0.0073771 0.007372 0.0073738 0.0071992 0.0072568 0.0072114 0.0071413 0.0072349 0.0074452 0.0070409 0.0074087 0.0075594 0.0072039 0.0071968 0.0071379 0.0072686 0.0073702 0.0074403 0.0072118 0.0072472 0.0071994 0.0074536 0.0073798 0.0070305 0.0072796 0.0073559 0.0073777 0.0072622 0.0072725 0.0072703 0.0070628 0.0074554 0.0071579 0.0073696 0.0074091 0.0073136 0.007303 0.0071844 0.0074505 0.0072279 0.0072918 0.0074238 0.0071211 0.0073619 0.0073044 0.0073386 0.0072282 0.0073191 0.0072357 0.0073356 0.0072274 0.0071559 0.0073321 0.0073025 0.0073598 0.0071305 0.0072916 0.0073326 0.0072363 0.0073405 0.0072504 0.0074489 0.0072969 0.0072378 0.0074081 0.0073422 0.0072172 0.0076612 0.0072762 0.0073645 0.0074734 0.0072344 0.00701 0.0072295 0.0069776 0.0070896 0.007322 0.0071862 0.0069462 0.0074329 0.0071607 0.0072371 0.0071648 0.0072939 0.0073056 0.007161 0.0073236 0.0072523 0.0073381 0.0071213 0.0072729 0.0073272 0.007074 0.0073023 0.0071113 0.0071825 0.0073171
0.0069134 0.0068305 0.0069676 0.007077 0.007065 0.007075 0.0068963 0.0069546 0.0069068 0.0068394 0.0069328 0.0071448 0.0067377 0.0070995 0.0072554 0.0069009 0.0068949 0.006833 0.006967 0.0070717 0.0071431 0.0069112 0.0069463 0.0068976 0.0071508 0.0070797 0.0067255 0.0069745 0.0070555 0.0070744 0.0069566 0.006969 0.006969 0.0067618 0.0071533 0.0068558 0.0070669 0.0071117 0.0070134 0.0070025 0.0068814 0.007153 0.0069277 0.0069895 0.0071238 0.0068181 0.0070596 0.0069997 0.0070341 0.0069253 0.007017 0.0069329 0.0070307 0.0069247 0.0068533 0.0070307 0.0070026 0.0070609 0.006826 0.0069891 0.007032 0.0069333 0.007039 0.0069515 0.0071486 0.0069951 0.0069392 0.0071075 0.0070378 0.0069109 0.0073609 0.006976 0.0070591 0.007173 0.0069336 0.0067083 0.0069271 0.0066755 0.0067867 0.0070175 0.0068848 0.0066415 0.007136 0.00686 0.006936 0.0068618 0.0069927 0.0070009 0.00686 0.0070221 0.0069472 0.0070345 0.0068205 0.0069695 0.0070269 0.0067676 0.0070024 0.0068118 0.0068818 0.0070124
0.0066232 0.0065447 0.0066782 0.0067887 0.0067702 0.0067879 0.0066054 0.0066643 0.0066144 0.0065495 0.0066427 0.0068561 0.0064468 0.0068025 0.0069632 0.00661 0.006605 0.0065404 0.0066773 0.006785 0.0068575 0.0066226 0.0066573 0.0066078 0.0068599 0.0067915 0.0064328 0.0066815 0.0067669 0.0067831 0.0066632 0.0066776 0.0066797 0.006473 0.0068631 0.0065659 0.0067762 0.006826 0.0067251 0.006714 0.0065905 0.0068671 0.0066394 0.0066991 0.0068355 0.0065273 0.0067692 0.0067072 0.0067416 0.0066346 0.0067269 0.0066422 0.0067378 0.0066341 0.0065629 0.0067411 0.0067145 0.0067738 0.0065336 0.0066986 0.0067432 0.0066423 0.0067495 0.0066645 0.0068601 0.0067053 0.0066525 0.0068188 0.0067455 0.0066167 0.0070722 0.0066879 0.0067657 0.0068844 0.0066449 0.0064188 0.0066369 0.0063857 0.006496 0.0067251 0.0065955 0.0063492 0.0068508 0.0065714 0.0066469 0.006571 0.0067035 0.0067083 0.0065711 0.0067326 0.0066543 0.0067428 0.0065318 0.0066782 0.0067386 0.0064736 0.0067143 0.0065244 0.0065932 0.0067199
0.0063447 0.0062705 0.0064004 0.0065118 0.006487 0.0065122 0.0063263 0.0063857 0.0063337 0.0062714 0.0063642 0.0065788 0.0061678 0.0065173 0.0066824 0.0063308 0.0063268 0.0062596 0.0063992 0.0065097 0.006583 0.0063456 0.0063799 0.0063297 0.0065804 0.0065146 0.0061521 0.0064002 0.0064898 0.0065032 0.0063814 0.0063977 0.0064019 0.0061959 0.0065843 0.0062877 0.006497 0.0065515 0.0064483 0.006437 0.0063113 0.0065924 0.0063628 0.0064203 0.0065586 0.0062482 0.0064904 0.0064262 0.0064608 0.0063555 0.0064483 0.0063631 0.0064565 0.0063551 0.0062842 0.006463 0.0064379 0.0064979 0.0062531 0.0064196 0.0064658 0.006363 0.0064714 0.006389 0.0065828 0.0064271 0.0063773 0.0065414 0.0064647 0.0063344 0.0067945 0.0064112 0.006484 0.006607 0.0063677 0.0061412 0.0063582 0.0061078 0.0062171 0.0064443 0.0063178 0.0060689 0.0065768 0.0062945 0.0063693 0.006292 0.0064257 0.0064273 0.0062938 0.0064547 0.006373 0.0064628 0.0062548 0.0063985 0.0064617 0.0061915 0.0064377 0.0062486 0.0063161 0.006439
0.0060773 0.0060074 0.0061337 0.0062458 0.0062151 0.0062473 0.0060584 0.0061182 0.0060643 0.0060045 0.006097 0.0063125 0.0059001 0.0062434 0.0064126 0.0060629 0.0060598 0.0059902 0.0061322 0.0062452 0.0063194 0.0060797 0.0061136 0.0060628 0.0063119 0.0062487 0.0058829 0.0061301 0.0062237 0.0062345 0.006111 0.0061291 0.0061352 0.00593 0.0063165 0.0060207 0.0062289 0.0062878 0.0061825 0.006171 0.0060434 0.0063285 0.0060972 0.0061527 0.0062925 0.0059805 0.0062226 0.0061566 0.0061912 0.0060876 0.0061808 0.0060952 0.0061865 0.0060873 0.0060167 0.006196 0.0061723 0.0062331 0.0059839 0.0061519 0.0061995 0.0060949 0.0062044 0.0061245 0.0063165 0.0061599 0.006113 0.006275 0.0061951 0.0060634 0.0065276 0.0061455 0.0062134 0.0063406 0.0061016 0.0058749 0.0060907 0.0058412 0.0059496 0.0061747 0.0060513 0.0058001 0.0063135 0.0060287 0.0061029 0.0060242 0.0061591 0.0061576 0.0060277 0.0061878 0.0061031 0.0061939 0.0059889 0.00613 0.0061958 0.0059209 0.0061721 0.005984 0.0060502 0.0061693
0.0058208 0.0057549 0.0058777 0.0059904 0.0059541 0.005993 0.0058013 0.0058614 0.0058058 0.0057485 0.0058404 0.0060566 0.0056434 0.0059804 0.0061533 0.0058057 0.0058035 0.0057317 0.0058759 0.0059912 0.0060661 0.0058245 0.005858 0.0058066 0.0060541 0.0059933 0.0056246 0.0058709 0.0059682 0.0059765 0.0058515 0.0058713 0.0058793 0.005675 0.0060592 0.0057645 0.0059714 0.0060346 0.0059273 0.0059157 0.0057863 0.0060749 0.0058422 0.0058957 0.006037 0.0057236 0.0059654 0.0058977 0.0059323 0.0058305 0.0059239 0.0058381 0.0059272 0.0058303 0.0057601 0.0059396 0.0059173 0.0059787 0.0057257 0.0058948 0.0059438 0.0058376 0.005948 0.0058705 0.0060607 0.0059034 0.0058594 0.0060192 0.0059363 0.0058034 0.006271 0.0058905 0.0059536 0.0060846 0.0058462 0.0056195 0.005834 0.0055856 0.0056929 0.0059159 0.0057956 0.0055425 0.0060606 0.0057737 0.0058471 0.0057672 0.0059031 0.0058987 0.0057724 0.0059315 0.005844 0.0059357 0.0057339 0.0058722 0.0059406 0.0056614 0.0059172 0.0057301 0.005795 0.0059104
0.0055746 0.0055127 0.005632 0.0057451 0.0057035 0.0057488 0.0055546 0.0056151 0.0055577 0.0055028 0.0055942 0.0058108 0.0053972 0.0057278 0.0059042 0.0055589 0.0055576 0.0054838 0.0056299 0.0057473 0.0058228 0.0055797 0.0056126 0.0055608 0.0058064 0.0057481 0.0053771 0.0056221 0.0057228 0.0057287 0.0056024 0.0056238 0.0056336 0.0054305 0.0058121 0.0055188 0.0057242 0.0057913 0.0056823 0.0056705 0.0055396 0.0058314 0.0055976 0.0056491 0.0057916 0.0054772 0.0057185 0.0056492 0.0056838 0.0055838 0.0056774 0.0055914 0.0056783 0.0055837 0.0055139 0.0056935 0.0056725 0.0057344 0.005478 0.0056481 0.0056984 0.0055906 0.0057018 0.0056268 0.0058149 0.0056573 0.0056159 0.0057734 0.0056878 0.0055539 0.0060243 0.0056457 0.0057043 0.0058387 0.0056011 0.0053746 0.0055877 0.0053406 0.0054468 0.0056674 0.0055502 0.0052955 0.0058176 0.005529 0.0056017 0.0055207 0.0056574 0.0056501 0.0055274 0.0056855 0.0055953 0.0056878 0.0054893 0.0056249 0.0056955 0.0054125 0.0056724 0.0054865 0.0055501 0.0056618
0.0053384 0.0052803 0.0053962 0.0055096 0.005463 0.0055143 0.0053179 0.0053786 0.0053197 0.0052672 0.005358 0.0055748 0.0051612 0.0054854 0.0056649 0.0053222 0.0053217 0.005246 0.0053938 0.0055131 0.005589 0.0053447 0.0053772 0.005325 0.0055686 0.0055127 0.0051397 0.0053834 0.0054872 0.0054908 0.0053634 0.0053863 0.0053977 0.005196 0.0055748 0.005283 0.0054868 0.0055576 0.0054471 0.0054352 0.0053029 0.0055975 0.0053629 0.0054124 0.0055559 0.0052409 0.0054814 0.0054107 0.0054453 0.0053471 0.0054407 0.0053546 0.0054395 0.0053471 0.0052778 0.0054572 0.0054375 0.0054999 0.0052404 0.0054113 0.0054627 0.0053537 0.0054655 0.0053929 0.0055789 0.005421 0.0053823 0.0055374 0.0054493 0.0053146 0.0057872 0.0054108 0.0054649 0.0056025 0.0053658 0.0051399 0.0053514 0.0051057 0.0052107 0.005429 0.0053148 0.0050587 0.0055842 0.0052943 0.0053662 0.0052842 0.0054215 0.0054116 0.0052924 0.0054494 0.0053567 0.0054499 0.0052547 0.0053875 0.0054602 0.0051739 0.0054375 0.0052529 0.0053152 0.0054233
0.0051118 0.0050574 0.0051699 0.0052835 0.0052321 0.0052891 0.0050909 0.0051517 0.0050915 0.0050412 0.0051313 0.0053481 0.004935 0.0052527 0.0054351 0.0050951 0.0050954 0.005018 0.0051673 0.0052882 0.0053645 0.0051193 0.0051513 0.0050988 0.0053402 0.0052866 0.0049123 0.0051544 0.0052611 0.0052625 0.0051341 0.0051584 0.0051714 0.0049711 0.0053469 0.0050569 0.005259 0.0053332 0.0052213 0.0052094 0.0050759 0.0053727 0.0051376 0.0051853 0.0053296 0.0050143 0.0052539 0.0051818 0.0052163 0.00512 0.0052136 0.0051275 0.0052102 0.0051201 0.0050513 0.0052304 0.005212 0.0052747 0.0050126 0.005184 0.0052365 0.0051263 0.0052387 0.0051683 0.0053522 0.0051942 0.0051581 0.0053108 0.0052204 0.005085 0.0055593 0.0051853 0.0052351 0.0053756 0.0051401 0.0049148 0.0051246 0.0048805 0.0049844 0.0052002 0.005089 0.0048319 0.0053601 0.0050691 0.0051402 0.0050574 0.0051952 0.0051827 0.005067 0.0052228 0.0051278 0.0052216 0.0050296 0.0051597 0.0052344 0.0049452 0.005212 0.0050289 0.0050898 0.0051944
0.0048944 0.0048436 0.0049528 0.0050664 0.0050106 0.0050729 0.0048731 0.0049341 0.0048725 0.0048245 0.0049139 0.0051305 0.0047181 0.0050294 0.0052143 0.0048772 0.0048783 0.0047993 0.0049499 0.0050723 0.0051489 0.004903 0.0049345 0.0048818 0.0051209 0.0050696 0.0046942 0.0049346 0.005044 0.0050433 0.0049142 0.0049398 0.0049543 0.0047555 0.005128 0.00484 0.0050403 0.0051177 0.0050047 0.0049927 0.0048581 0.0051569 0.0049215 0.0049673 0.0051123 0.004797 0.0050355 0.0049623 0.0049967 0.0049022 0.0049956 0.0049096 0.0049902 0.0049023 0.0048341 0.0050127 0.0049956 0.0050585 0.0047942 0.0049659 0.0050194 0.0049083 0.0050209 0.0049529 0.0051345 0.0049766 0.004943 0.0050933 0.0050007 0.0048648 0.0053402 0.0049689 0.0050146 0.0051578 0.0049236 0.0046992 0.0049071 0.0046648 0.0047674 0.0049806 0.0048723 0.0046146 0.0051448 0.0048532 0.0049234 0.0048399 0.0049779 0.004963 0.0048508 0.0050053 0.0049083 0.0050025 0.0048138 0.0049411 0.0050176 0.0047259 0.0049956 0.004814 0.0048737 0.0049748
0.0046859 0.0046386 0.0047445 0.004858 0.004798 0.0048654 0.0046643 0.0047253 0.0046625 0.0046167 0.0047053 0.0049215 0.0045103 0.0048151 0.0050022 0.0046683 0.0046701 0.0045897 0.0047414 0.004865 0.0049418 0.0046956 0.0047266 0.0046737 0.0049104 0.0048613 0.0044853 0.0047238 0.0048356 0.004833 0.0047032 0.0047301 0.004746 0.0045489 0.0049179 0.0046321 0.0048304 0.0049107 0.0047967 0.0047847 0.0046493 0.0049496 0.0047142 0.0047582 0.0049036 0.0045886 0.0048258 0.0047516 0.0047859 0.0046932 0.0047865 0.0047006 0.0047791 0.0046934 0.0046258 0.0048038 0.0047879 0.004851 0.0045848 0.0047567 0.004811 0.0046991 0.004812 0.0047462 0.0049255 0.0047678 0.0047366 0.0048844 0.0047899 0.0046536 0.0051297 0.0047613 0.004803 0.0049485 0.0047158 0.0044925 0.0046984 0.004458 0.0045594 0.0047699 0.0046646 0.0044064 0.004938 0.0046461 0.0047155 0.0046313 0.0047695 0.0047523 0.0046434 0.0047966 0.0046977 0.0047922 0.0046069 0.0047315 0.0048096 0.0045158 0.0047879 0.004608 0.0046663 0.0047641
0.0044859 0.0044419 0.0045447 0.004658 0.004594 0.0046662 0.004464 0.004525 0.0044612 0.0044175 0.0045053 0.0047208 0.0043111 0.0046094 0.0047985 0.0044679 0.0044705 0.0043887 0.0045413 0.0046661 0.004743 0.0044966 0.0045271 0.0044741 0.0047082 0.0046613 0.0042851 0.0045217 0.0046356 0.0046311 0.0045009 0.0045289 0.0045461 0.0043508 0.0047162 0.0044327 0.004629 0.004712 0.0045972 0.0045851 0.0044491 0.0047506 0.0045153 0.0045575 0.0047033 0.0043889 0.0046247 0.0045495 0.0045836 0.0044928 0.0045858 0.0045002 0.0045765 0.0044931 0.0044261 0.0046034 0.0045886 0.0046518 0.004384 0.004556 0.0046111 0.0044984 0.0046115 0.0045479 0.0047248 0.0045674 0.0045385 0.0046839 0.0045876 0.0044511 0.0049273 0.0045621 0.0045999 0.0047476 0.0045165 0.0042944 0.0044983 0.00426 0.00436 0.0045678 0.0044653 0.004207 0.0047395 0.0044476 0.004516 0.0044313 0.0045695 0.0045502 0.0044446 0.0045963 0.0044957 0.0045904 0.0044085 0.0045304 0.0046099 0.0043145 0.0045886 0.0044105 0.0044675 0.0045619
0.0042941 0.0042534 0.004353 0.004466 0.0043984 0.0044749 0.0042719 0.0043329 0.0042681 0.0042265 0.0043134 0.0045282 0.0041203 0.0044122 0.0046029 0.0042758 0.004279 0.0041961 0.0043494 0.0044751 0.004552 0.0043058 0.0043357 0.0042827 0.0045142 0.0044693 0.0040934 0.0043277 0.0044437 0.0044374 0.0043068 0.0043359 0.0043544 0.004161 0.0045225 0.0042416 0.0044357 0.0045212 0.0044057 0.0043937 0.0042571 0.0045594 0.0043246 0.0043651 0.004511 0.0041975 0.0044316 0.0043557 0.0043896 0.0043006 0.0043932 0.0043079 0.0043822 0.004301 0.0042346 0.004411 0.0043973 0.0044606 0.0041916 0.0043635 0.0044192 0.004306 0.0044191 0.0043576 0.0045321 0.0043752 0.0043486 0.0044914 0.0043936 0.004257 0.0047328 0.004371 0.0044051 0.0045547 0.0043254 0.0041046 0.0043064 0.0040703 0.0041689 0.0043739 0.0042743 0.004016 0.0045488 0.0042572 0.0043246 0.0042395 0.0043777 0.0043563 0.004254 0.0044042 0.004302 0.0043968 0.0042184 0.0043375 0.0044183 0.0041216 0.0043974 0.0042212 0.0042768 0.004368
0.0041103 0.0040726 0.0041691 0.0042818 0.0042107 0.0042914 0.0040878 0.0041486 0.004083 0.0040435 0.0041294 0.0043432 0.0039375 0.0042229 0.0044151 0.0040916 0.0040954 0.0040116 0.0041653 0.0042917 0.0043686 0.0041228 0.0041522 0.0040992 0.004328 0.0042851 0.0039097 0.0041418 0.0042595 0.0042515 0.0041208 0.0041509 0.0041705 0.0039791 0.0043366 0.0040583 0.0042502 0.004338 0.004222 0.00421 0.004073 0.0043758 0.0041417 0.0041805 0.0043263 0.004014 0.0042464 0.0041698 0.0042035 0.0041163 0.0042085 0.0041236 0.0041958 0.0041168 0.0040511 0.0042265 0.0042139 0.004277 0.0040073 0.0041788 0.0042351 0.0041215 0.0042345 0.0041751 0.0043471 0.0041909 0.0041663 0.0043066 0.0042074 0.0040709 0.0045459 0.0041877 0.0042182 0.0043695 0.0041421 0.0039229 0.0041223 0.0038885 0.0039858 0.004188 0.0040911 0.0038332 0.0043657 0.0040746 0.0041411 0.0040558 0.0041936 0.0041703 0.0040712 0.0042198 0.0041163 0.0042111 0.0040361 0.0041525 0.0042345 0.0039368 0.0042139 0.0040397 0.004094 0.004182
0.003934 0.0038993 0.0039927 0.0041049 0.0040307 0.0041152 0.0039112 0.003972 0.0039056 0.003868 0.003953 0.0041657 0.0037624 0.0040414 0.0042348 0.003915 0.0039194 0.0038347 0.0039888 0.0041158 0.0041925 0.0039474 0.0039762 0.0039233 0.0041492 0.0041083 0.0037338 0.0039635 0.0040828 0.0040732 0.0039424 0.0039734 0.0039941 0.0038048 0.0041581 0.0038827 0.0040723 0.0041621 0.0040457 0.0040337 0.0038966 0.0041995 0.0039662 0.0040034 0.0041491 0.0038382 0.0040686 0.0039915 0.004025 0.0039396 0.0040313 0.0039468 0.0040171 0.0039402 0.0038752 0.0040494 0.0040378 0.0041009 0.0038306 0.0040017 0.0040585 0.0039446 0.0040574 0.004 0.0041695 0.004014 0.0039916 0.0041293 0.0040289 0.0038925 0.0043663 0.0040119 0.004039 0.0041916 0.0039663 0.0037487 0.0039459 0.0037145 0.0038104 0.0040096 0.0039155 0.0036581 0.0041898 0.0038997 0.0039651 0.0038796 0.0040171 0.0039919 0.003896 0.004043 0.0039382 0.004033 0.0038614 0.0039751 0.0040581 0.0037598 0.004038 0.0038657 0.0039187 0.0040036
0.003765 0.0037331 0.0038236 0.0039352 0.0038581 0.0039462 0.003742 0.0038026 0.0037355 0.0036999 0.0037838 0.0039952 0.0035948 0.0038673 0.0040616 0.0037457 0.0037507 0.0036652 0.0038195 0.0039469 0.0040234 0.0037792 0.0038074 0.0037546 0.0039777 0.0039387 0.0035654 0.0037926 0.0039132 0.0039021 0.0037714 0.0038033 0.0038249 0.0036379 0.0039868 0.0037144 0.0039015 0.0039932 0.0038766 0.0038647 0.0037275 0.0040303 0.003798 0.0038336 0.003979 0.0036698 0.0038981 0.0038205 0.0038537 0.0037702 0.0038613 0.0037774 0.0038456 0.0037709 0.0037067 0.0038796 0.003869 0.0039319 0.0036613 0.0038318 0.003889 0.003775 0.0038874 0.0038321 0.003999 0.0038444 0.0038239 0.0039591 0.0038576 0.0037216 0.0041938 0.0038432 0.0038671 0.0040209 0.0037977 0.003582 0.0037767 0.0035479 0.0036423 0.0038386 0.0037472 0.0034906 0.004021 0.0037319 0.0037964 0.0037108 0.0038478 0.0038209 0.0037281 0.0038733 0.0037675 0.0038621 0.0036939 0.0038049 0.0038889 0.0035903 0.0038691 0.0036989 0.0037507 0.0038325
0.003603 0.0035739 0.0036615 0.0037724 0.0036925 0.0037839 0.0035799 0.0036402 0.0035726 0.0035388 0.0036217 0.0038317 0.0034342 0.0037004 0.0038954 0.0035835 0.003589 0.0035029 0.0036571 0.0037849 0.003861 0.0036179 0.0036456 0.0035929 0.003813 0.0037758 0.0034042 0.0036287 0.0037505 0.0037379 0.0036075 0.0036402 0.0036627 0.0034779 0.0038224 0.0035531 0.0037378 0.0038311 0.0037144 0.0037026 0.0035654 0.0038678 0.0036367 0.0036708 0.0038158 0.0035084 0.0037345 0.0036566 0.0036896 0.0036078 0.0036983 0.0036149 0.0036812 0.0036085 0.0035451 0.0037166 0.003707 0.0037697 0.0034992 0.0036689 0.0037265 0.0036124 0.0037245 0.003671 0.0038353 0.0036818 0.0036632 0.0037957 0.0036934 0.0035578 0.0040279 0.0036815 0.0037022 0.003857 0.0036361 0.0034223 0.0036145 0.0033883 0.0034813 0.0036745 0.0035858 0.0033302 0.0038589 0.0035712 0.0036346 0.003549 0.0036854 0.003657 0.0035671 0.0037106 0.0036039 0.0036983 0.0035335 0.0036418 0.0037266 0.003428 0.0037072 0.0035392 0.0035896 0.0036685
0.0034477 0.0034212 0.003506 0.0036162 0.0035338 0.0036282 0.0034244 0.0034844 0.0034164 0.0033844 0.0034662 0.0036747 0.0032804 0.0035403 0.0037358 0.003428 0.003434 0.0033474 0.0035015 0.0036294 0.0037052 0.0034633 0.0034904 0.003438 0.003655 0.0036196 0.0032498 0.0034716 0.0035944 0.0035805 0.0034504 0.0034838 0.0035071 0.0033247 0.0036647 0.0033985 0.0035807 0.0036755 0.0035589 0.0035471 0.0034101 0.0037117 0.0034821 0.0035146 0.0036591 0.0033538 0.0035776 0.0034994 0.0035321 0.0034522 0.003542 0.0034592 0.0035236 0.003453 0.0033904 0.0035604 0.0035517 0.0036141 0.0033439 0.0035127 0.0035706 0.0034566 0.0035681 0.0035166 0.0036782 0.0035258 0.003509 0.003639 0.0035359 0.0034008 0.0038686 0.0035264 0.0035441 0.0036996 0.0034811 0.0032694 0.0034591 0.0032356 0.0033272 0.0035173 0.0034311 0.0031768 0.0037033 0.0034171 0.0034795 0.003394 0.0035297 0.0034998 0.0034129 0.0035546 0.0034471 0.0035411 0.0033798 0.0034855 0.0035709 0.0032726 0.0035519 0.0033861 0.0034353 0.0035112
0.0032989 0.0032749 0.0033569 0.0034663 0.0033817 0.0034789 0.0032755 0.0033352 0.0032668 0.0032365 0.0033172 0.003524 0.0031332 0.0033869 0.0035826 0.003279 0.0032854 0.0031985 0.0033522 0.0034801 0.0035555 0.0033151 0.0033417 0.0032895 0.0035034 0.0034698 0.003102 0.0033211 0.0034447 0.0034295 0.0032999 0.0033339 0.003358 0.003178 0.0035133 0.0032504 0.00343 0.0035261 0.0034096 0.0033979 0.0032613 0.0035619 0.0033339 0.0033649 0.0035087 0.0032057 0.0034271 0.0033488 0.0033812 0.003303 0.003392 0.00331 0.0033725 0.0033039 0.0032421 0.0034105 0.0034027 0.0034648 0.0031951 0.003363 0.003421 0.0033072 0.0034182 0.0033685 0.0035274 0.0033762 0.0033612 0.0034886 0.0033849 0.0032505 0.0037155 0.0033776 0.0033925 0.0035486 0.0033325 0.003123 0.0033101 0.0030894 0.0031795 0.0033665 0.0032829 0.00303 0.0035539 0.0032695 0.0033308 0.0032455 0.0033803 0.0033491 0.0032651 0.0034049 0.0032969 0.0033905 0.0032325 0.0033356 0.0034216 0.0031238 0.0034029 0.0032394 0.0032873 0.0033605
0.0031563 0.0031347 0.0032139 0.0033224 0.0032358 0.0033355 0.0031328 0.0031921 0.0031234 0.0030948 0.0031744 0.0033794 0.0029923 0.0032398 0.0034355 0.0031362 0.0031431 0.0030559 0.0032092 0.0033369 0.0034118 0.003173 0.0031991 0.0031472 0.003358 0.003326 0.0029606 0.0031768 0.0033011 0.0032847 0.0031556 0.0031902 0.003215 0.0030375 0.003368 0.0031085 0.0032855 0.0033828 0.0032665 0.0032549 0.0031187 0.0034181 0.0031918 0.0032214 0.0033644 0.0030639 0.0032828 0.0032044 0.0032365 0.0031601 0.0032483 0.003167 0.0032276 0.003161 0.0031 0.0032667 0.0032599 0.0033215 0.0030526 0.0032194 0.0032776 0.0031641 0.0032744 0.0032265 0.0033827 0.0032328 0.0032195 0.0033443 0.0032401 0.0031064 0.0035684 0.003235 0.0032471 0.0034036 0.0031901 0.0029829 0.0031673 0.0029495 0.0030381 0.003222 0.0031409 0.0028895 0.0034104 0.0031281 0.0031883 0.0031032 0.0032372 0.0032046 0.0031235 0.0032614 0.0031529 0.003246 0.0030914 0.003192 0.0032784 0.0029814 0.0032601 0.0030988 0.0031455 0.003216
0.0030196 0.0030003 0.0030769 0.0031845 0.003096 0.003198 0.0029961 0.003055 0.0029861 0.0029591 0.0030375 0.0032406 0.0028574 0.0030988 0.0032944 0.0029995 0.0030067 0.0029193 0.003072 0.0031995 0.0032739 0.0030369 0.0030624 0.0030109 0.0032184 0.003188 0.0028253 0.0030386 0.0031633 0.0031459 0.0030174 0.0030525 0.003078 0.002903 0.0032286 0.0029726 0.0031469 0.0032451 0.0031293 0.0031178 0.0029821 0.00328 0.0030556 0.0030839 0.0032259 0.002928 0.0031444 0.003066 0.0030977 0.0030231 0.0031105 0.0030299 0.0030887 0.0030241 0.002964 0.0031289 0.0031229 0.0031841 0.0029162 0.0030818 0.00314 0.0030269 0.0031365 0.0030903 0.0032439 0.0030953 0.0030836 0.0032058 0.0031013 0.0029685 0.0034271 0.0030982 0.0031078 0.0032645 0.0030536 0.0028488 0.0030305 0.0028156 0.0029027 0.0030835 0.0030048 0.0027552 0.0032727 0.0029925 0.0030517 0.0029669 0.0030999 0.0030662 0.0029878 0.0031238 0.0030149 0.0031075 0.0029563 0.0030543 0.003141 0.0028452 0.0031231 0.0029642 0.0030097 0.0030774
0.0028887 0.0028716 0.0029456 0.0030521 0.0029619 0.003066 0.0028651 0.0029236 0.0028546 0.0028291 0.0029064 0.0031074 0.0027283 0.0029636 0.0031589 0.0028684 0.0028761 0.0027885 0.0029406 0.0030677 0.0031415 0.0029065 0.0029314 0.0028803 0.0030846 0.0030557 0.0026958 0.0029061 0.0030312 0.0030127 0.002885 0.0029205 0.0029466 0.0027742 0.0030949 0.0028424 0.003014 0.0031131 0.0029977 0.0029863 0.0028513 0.0031475 0.002925 0.002952 0.0030931 0.002798 0.0030117 0.0029334 0.0029648 0.0028918 0.0029783 0.0028986 0.0029556 0.0028929 0.0028336 0.0029968 0.0029915 0.0030522 0.0027857 0.0029499 0.0030081 0.0028955 0.0030042 0.0029598 0.0031106 0.0029636 0.0029533 0.003073 0.0029683 0.0028364 0.0032913 0.0029671 0.0029742 0.0031309 0.0029228 0.0027204 0.0028994 0.0026875 0.0027731 0.0029507 0.0028745 0.0026267 0.0031405 0.0028627 0.0029208 0.0028364 0.0029683 0.0029335 0.0028578 0.0029919 0.0028828 0.0029747 0.0028269 0.0029223 0.0030093 0.0027148 0.0029917 0.0028352 0.0028795 0.0029447
0.0027632 0.0027482 0.0028197 0.0029252 0.0028335 0.0029395 0.0027397 0.0027976 0.0027286 0.0027047 0.0027807 0.0029796 0.0026048 0.0028341 0.0030289 0.0027429 0.0027509 0.0026634 0.0028146 0.0029413 0.0030144 0.0027815 0.0028058 0.0027551 0.0029561 0.0029287 0.002572 0.0027792 0.0029045 0.002885 0.0027582 0.0027941 0.0028207 0.0026508 0.0029666 0.0027178 0.0028866 0.0029863 0.0028715 0.0028602 0.002726 0.0030202 0.0027999 0.0028256 0.0029656 0.0026735 0.0028844 0.0028063 0.0028373 0.0027661 0.0028516 0.0027728 0.002828 0.0027672 0.0027088 0.00287 0.0028655 0.0029257 0.0026606 0.0028235 0.0028816 0.0027696 0.0028774 0.0028346 0.0029827 0.0028372 0.0028284 0.0029455 0.0028408 0.0027098 0.0031609 0.0028414 0.0028462 0.0030028 0.0027974 0.0025976 0.0027737 0.0025649 0.002649 0.0028234 0.0027496 0.0025039 0.0030136 0.0027383 0.0027953 0.0027114 0.0028421 0.0028063 0.0027333 0.0028654 0.0027562 0.0028474 0.0027029 0.0027959 0.0028829 0.0025901 0.0028658 0.0027117 0.0027548 0.0028174


==> images/plots/data/matching/dcbtnlin-cl-j.dat <==
0.0011498
0.0048144
0.0018074
0.00262
0.0046747
0.0035496
0.0016503
0.00082123
0.0027727
0.0029532
0.0012227
0.0037358
0.0043958
0.009732
0.0055032
0.0010817
0.00062857
0.0036689
0.00023074
0.0037849
0.0054361
0.0026091
0.0022907
0.0018087
0.0029468
0.0028028
0.0048766
0.0032431
0.0013814
0.0029127
0.0030135
0.0020293
0.00064129
0.004567
0.0031967
0.0027351
0.0026567
0.0049442
0.0018119
0.0016378
0.0018688
0.006139
0.0019143
0.00053347
0.0029858
0.0022369
0.0024811
0.002197
0.0030317
0.00066572
0.001552
0.00094285
0.0041036
0.001295
0.0024823
0.0022248
0.0026063
0.0030294
0.0037628
0.00035475
0.0023091
0.00088003
0.0012079
0.0042819
0.0039368
0.00066612
0.0036081
0.0038488
0.0030826
0.0050395
0.0074255
0.0018411
0.0046653
0.0050822
0.001347
0.0052829
0.0017716
0.0041338
0.0034394
0.0028679
0.0017306
0.0056485
0.0068061
0.0035005
0.0019119
0.0014801
0.0013064
0.0026165
0.0020535
0.0021997
0.003311
0.0028838
0.0030388
0.0023697
0.0023098
0.005498
0.0029121
0.0045447
0.0023926
0.0025682


==> images/plots/data/matching/dcbtnlin-cl-rho.dat <==
-0.70093 12.028 -22.86 10.861
-0.68206 12.693 -24.118 11.458
-0.6876 12.381 -23.516 11.166
-0.67932 12.493 -23.71 11.248
-0.72234 11.265 -21.412 10.175
-0.67117 12.779 -24.252 11.506
-0.71138 11.666 -22.175 10.537
-0.7003 12.023 -22.847 10.854
-0.71911 11.45 -21.771 10.349
-0.71028 11.848 -22.533 10.715
-0.69635 12.151 -23.089 10.968
-0.67373 12.626 -23.956 11.362
-0.71567 11.767 -22.393 10.654
-0.73707 10.675 -20.288 9.6393
-0.68879 12.03 -22.817 10.819
-0.70919 11.745 -22.325 10.609
-0.70254 11.96 -22.729 10.799
-0.72661 11.303 -21.504 10.229
-0.69883 12.027 -22.849 10.852
-0.66867 12.875 -24.434 11.592
-0.65067 13.297 -25.211 11.949
-0.68997 12.373 -23.51 11.168
-0.68333 12.47 -23.679 11.24
-0.70602 11.917 -22.656 10.768
-0.6957 11.975 -22.734 10.789
-0.67654 12.587 -23.888 11.333
-0.72921 11.351 -21.61 10.286
-0.71962 11.405 -21.683 10.306
-0.68839 12.291 -23.339 11.079
-0.70003 11.861 -22.523 10.692
-0.71854 11.45 -21.768 10.346
-0.71271 11.627 -22.1 10.502
-0.69749 12.069 -22.928 10.889
-0.69342 12.396 -23.567 11.202
-0.68161 12.357 -23.446 11.12
-0.70807 11.901 -22.631 10.759
-0.70357 11.782 -22.377 10.625
-0.65641 13.136 -24.91 11.809
-0.68725 12.306 -23.365 11.09
-0.69024 12.32 -23.403 11.114
-0.71484 11.577 -22.011 10.462
-0.64275 13.565 -25.717 12.188
-0.69564 12.202 -23.189 11.017
-0.70061 11.961 -22.724 10.793
-0.67846 12.493 -23.706 11.245
-0.71611 11.624 -22.108 10.512
-0.69376 12.049 -22.875 10.857
-0.7076 11.708 -22.244 10.565
-0.71567 11.488 -21.833 10.374
-0.69928 12.049 -22.895 10.876
-0.69241 12.155 -23.082 10.958
-0.70677 11.835 -22.496 10.69
-0.71242 11.497 -21.841 10.372
-0.7042 11.934 -22.682 10.778
-0.71353 11.719 -22.288 10.598
-0.68656 12.283 -23.316 11.064
-0.68182 12.527 -23.787 11.292
-0.67431 12.668 -24.04 11.405
-0.72524 11.38 -21.653 10.301
-0.6991 12.01 -22.815 10.836
-0.68177 12.497 -23.727 11.261
-0.70664 11.816 -22.457 10.67
-0.69257 12.156 -23.084 10.959
-0.66712 12.95 -24.58 11.662
-0.67481 12.531 -23.768 11.27
-0.69392 12.158 -23.091 10.965
-0.68027 12.662 -24.05 11.42
-0.67983 12.39 -23.507 11.148
-0.70962 11.616 -22.068 10.481
-0.73232 11.047 -21.015 9.9942
-0.64478 13.197 -24.989 11.827
-0.68729 12.389 -23.531 11.173
-0.71587 11.391 -21.642 10.279
-0.66175 12.877 -24.413 11.569
-0.69151 12.24 -23.248 11.039
-0.71528 11.816 -22.488 10.7
-0.70442 11.956 -22.728 10.802
-0.71337 11.826 -22.502 10.705
-0.7159 11.713 -22.285 10.601
-0.71602 11.493 -21.845 10.38
-0.7033 11.991 -22.794 10.833
-0.73696 11.138 -21.214 10.102
-0.63728 13.685 -25.938 12.289
-0.69306 12.346 -23.466 11.151
-0.69154 12.305 -23.377 11.103
-0.70773 11.853 -22.535 10.711
-0.68879 12.323 -23.404 11.112
-0.70968 11.643 -22.122 10.507
-0.70419 11.984 -22.783 10.829
-0.68684 12.423 -23.597 11.205
-0.72027 11.383 -21.641 10.286
-0.7087 11.645 -22.122 10.507
-0.70624 11.977 -22.777 10.83
-0.71252 11.583 -22.013 10.459
-0.682 12.486 -23.706 11.251
-0.73595 11.125 -21.184 10.085
-0.67888 12.636 -23.994 11.39
-0.69036 12.471 -23.707 11.267
-0.68775 12.412 -23.579 11.198
-0.71279 11.581 -22.01 10.457


==> images/plots/data/matching/dcbtnlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.017498 0.017452 0.017474 0.017466 0.017551 0.017446 0.017523 0.017498 0.017538 0.017511 0.01749 0.017457 0.017516 0.017592 0.017498 0.017518 0.017503 0.017548 0.017498 0.017439 0.01741 0.017474 0.017467 0.017506 0.017502 0.017459 0.017545 0.017541 0.01748 0.01751 0.017538 0.017526 0.017495 0.017473 0.017475 0.017507 0.017515 0.017421 0.017479 0.017478 0.017529 0.017391 0.017486 0.017503 0.017466 0.017526 0.017497 0.01752 0.017536 0.017497 0.017489 0.017511 0.017535 0.017505 0.017519 0.01748 0.017463 0.017454 0.017543 0.017499 0.017465 0.017513 0.017489 0.017434 0.017463 0.017489 0.017454 0.017473 0.017527 0.017566 0.017417 0.017473 0.017542 0.017439 0.017483 0.017513 0.017503 0.017512 0.01752 0.017535 0.017501 0.01756 0.017383 0.017476 0.017479 0.01751 0.017478 0.017525 0.017501 0.017471 0.017543 0.017525 0.017502 0.017529 0.017466 0.017561 0.017456 0.017467 0.017471 0.017529
0.027223 0.027101 0.02716 0.027143 0.027366 0.027091 0.02729 0.027224 0.02733 0.027254 0.027201 0.02712 0.027267 0.027479 0.02723 0.027275 0.027236 0.027356 0.027224 0.027073 0.027002 0.02716 0.027145 0.027242 0.027237 0.027126 0.027345 0.027339 0.027177 0.027257 0.02733 0.027297 0.027217 0.027154 0.027168 0.027245 0.027271 0.02703 0.027175 0.027171 0.027306 0.026955 0.027191 0.027237 0.027143 0.027296 0.027223 0.027284 0.027324 0.02722 0.027203 0.027259 0.027324 0.02724 0.027278 0.02718 0.027134 0.027111 0.027341 0.027228 0.02714 0.027262 0.027202 0.027059 0.027138 0.027201 0.027108 0.027163 0.027301 0.027405 0.027025 0.027158 0.027343 0.027077 0.027186 0.027258 0.027235 0.027257 0.027278 0.027323 0.027229 0.027384 0.026935 0.027164 0.027173 0.027254 0.027171 0.027296 0.02723 0.027152 0.027343 0.027296 0.02723 0.027307 0.027142 0.027387 0.027114 0.02714 0.027154 0.027307
0.037279 0.037064 0.037171 0.037146 0.037535 0.037056 0.037399 0.037282 0.037468 0.03733 0.037241 0.037108 0.03735 0.037743 0.037303 0.037372 0.037302 0.037512 0.037284 0.037025 0.036909 0.037169 0.037147 0.037311 0.03731 0.037116 0.037488 0.037485 0.037204 0.037346 0.037469 0.037411 0.03727 0.037153 0.037193 0.037313 0.037369 0.036956 0.037201 0.037189 0.037427 0.036829 0.037223 0.037306 0.037148 0.037406 0.037286 0.03739 0.03746 0.037274 0.037248 0.037342 0.037463 0.037309 0.037373 0.037211 0.037128 0.037091 0.037484 0.03729 0.03714 0.037349 0.037247 0.037001 0.037142 0.037243 0.03708 0.037185 0.037422 0.037603 0.036959 0.037169 0.037497 0.03704 0.037217 0.037332 0.037299 0.037332 0.037371 0.037457 0.037288 0.037557 0.036798 0.037173 0.037192 0.037333 0.03719 0.037411 0.037289 0.037156 0.037492 0.037412 0.037288 0.037429 0.037143 0.037564 0.037093 0.037131 0.037159 0.037429
0.047473 0.047159 0.04732 0.047292 0.047854 0.047161 0.04765 0.047479 0.047751 0.047541 0.047419 0.04724 0.047567 0.048172 0.047529 0.047611 0.047508 0.047812 0.047484 0.047116 0.046959 0.047314 0.047287 0.047518 0.04753 0.047249 0.04777 0.047777 0.047371 0.047581 0.047754 0.047669 0.047464 0.047283 0.047363 0.047519 0.047614 0.047024 0.047368 0.047344 0.047691 0.046844 0.047391 0.047516 0.047297 0.047656 0.047493 0.047641 0.047743 0.047468 0.047436 0.047566 0.047752 0.047516 0.047607 0.047385 0.04726 0.047212 0.047768 0.047493 0.047278 0.047578 0.047434 0.047079 0.047291 0.047426 0.047186 0.047352 0.04769 0.047951 0.047046 0.047317 0.047803 0.047149 0.047388 0.047538 0.047501 0.047541 0.047601 0.047738 0.047485 0.047872 0.046804 0.047316 0.047347 0.04755 0.047349 0.047672 0.047485 0.047297 0.047789 0.047676 0.047481 0.047698 0.047284 0.047884 0.047208 0.047253 0.047301 0.047697
0.057645 0.057231 0.05745 0.057425 0.058155 0.057253 0.057881 0.057654 0.058013 0.057726 0.057576 0.057361 0.057754 0.05859 0.057745 0.057829 0.057693 0.058087 0.057664 0.057194 0.057003 0.057437 0.057411 0.057701 0.057736 0.057368 0.058022 0.058049 0.057521 0.057801 0.058017 0.057905 0.057638 0.057387 0.057521 0.057698 0.057842 0.057084 0.057519 0.057479 0.057934 0.056855 0.057538 0.057707 0.057433 0.057881 0.057687 0.057874 0.058007 0.05764 0.057607 0.057767 0.058025 0.0577 0.057815 0.057545 0.057376 0.05732 0.058027 0.057677 0.057401 0.057785 0.057604 0.057145 0.057432 0.05759 0.057273 0.05751 0.05794 0.058278 0.057135 0.057446 0.058092 0.057253 0.05754 0.057713 0.057679 0.057722 0.057802 0.057999 0.057658 0.058157 0.056809 0.057435 0.057481 0.057744 0.057489 0.057915 0.057657 0.057419 0.058065 0.057923 0.057647 0.057948 0.057409 0.058176 0.057306 0.05735 0.057423 0.057945
0.067662 0.067153 0.067432 0.067415 0.068298 0.067205 0.067955 0.067676 0.068114 0.067751 0.06758 0.067343 0.067777 0.068852 0.06782 0.06789 0.067723 0.068198 0.067692 0.067132 0.066916 0.06741 0.067389 0.067726 0.067794 0.067346 0.068106 0.068162 0.067524 0.067872 0.068121 0.067983 0.067659 0.067337 0.067537 0.067717 0.06792 0.067012 0.067524 0.067465 0.068018 0.066739 0.067531 0.067746 0.067427 0.067945 0.067732 0.067954 0.068114 0.067659 0.06763 0.067813 0.068145 0.067729 0.067862 0.067559 0.067345 0.067286 0.06812 0.067709 0.067379 0.067837 0.067625 0.067071 0.067433 0.067603 0.067212 0.067526 0.068037 0.068442 0.067102 0.067426 0.068228 0.067223 0.067543 0.067722 0.0677 0.067739 0.067841 0.068103 0.067674 0.068271 0.066689 0.067401 0.067464 0.067781 0.06748 0.068003 0.067672 0.067392 0.068182 0.068017 0.067654 0.068043 0.067388 0.068297 0.067259 0.067293 0.067395 0.068037
0.077416 0.076821 0.077158 0.077156 0.078169 0.076911 0.077761 0.077435 0.077945 0.077506 0.077324 0.077078 0.077527 0.078839 0.077643 0.077685 0.077489 0.078033 0.077459 0.076825 0.076596 0.077126 0.077115 0.077486 0.077595 0.077075 0.07791 0.078004 0.077272 0.077684 0.077954 0.077794 0.077421 0.077025 0.077304 0.077469 0.077736 0.076703 0.077274 0.077193 0.077834 0.076391 0.077264 0.077523 0.077173 0.077738 0.077522 0.077769 0.077952 0.077417 0.077397 0.077593 0.078 0.077493 0.077639 0.07732 0.077063 0.077005 0.077937 0.07748 0.077105 0.077624 0.077389 0.076752 0.077189 0.077358 0.076899 0.077295 0.077869 0.078329 0.076839 0.077152 0.078096 0.076955 0.077289 0.077457 0.077455 0.077484 0.077607 0.077938 0.077426 0.0781 0.076341 0.077107 0.077188 0.07755 0.077216 0.077826 0.077421 0.077109 0.078027 0.077846 0.077395 0.077871 0.077117 0.078136 0.076962 0.076978 0.077112 0.077861
0.08682 0.08615 0.086542 0.08656 0.087678 0.086286 0.087212 0.086845 0.087414 0.086905 0.086722 0.086482 0.086916 0.088457 0.087125 0.087126 0.086905 0.087502 0.086878 0.086189 0.085955 0.086498 0.086501 0.086891 0.087051 0.08647 0.087345 0.087485 0.086678 0.087147 0.087427 0.087248 0.086834 0.086367 0.086733 0.086866 0.087201 0.08607 0.086684 0.086577 0.087292 0.085727 0.086651 0.08695 0.086584 0.087171 0.086967 0.087231 0.087432 0.086826 0.086819 0.08702 0.087499 0.086905 0.087058 0.086741 0.086443 0.086391 0.087389 0.086902 0.086493 0.087058 0.086809 0.086104 0.086611 0.086767 0.086249 0.086728 0.087348 0.087848 0.08626 0.086536 0.087607 0.086361 0.086692 0.086832 0.086858 0.086871 0.087013 0.087414 0.086827 0.087556 0.085681 0.086467 0.086568 0.086966 0.086609 0.087294 0.086818 0.086485 0.087512 0.087323 0.086781 0.087344 0.086507 0.087602 0.086327 0.086318 0.086487 0.087329
0.095806 0.095073 0.095516 0.095559 0.096753 0.095261 0.096237 0.095836 0.096453 0.095879 0.095703 0.095483 0.095877 0.097632 0.096196 0.096143 0.095902 0.096534 0.09588 0.095153 0.094925 0.095459 0.095481 0.095875 0.096091 0.095462 0.096341 0.096534 0.095673 0.096193 0.096468 0.096275 0.095831 0.095295 0.095755 0.095839 0.096246 0.095045 0.095684 0.09555 0.096321 0.094678 0.095622 0.095959 0.09559 0.096176 0.095997 0.09627 0.096483 0.095816 0.095829 0.096025 0.096572 0.095895 0.096049 0.095752 0.095417 0.095375 0.096404 0.095907 0.095475 0.096069 0.095816 0.095059 0.09563 0.095762 0.095193 0.095755 0.096401 0.096925 0.095293 0.09551 0.096688 0.095372 0.095682 0.095778 0.09584 0.095831 0.09599 0.096461 0.095807 0.096568 0.094638 0.095415 0.095535 0.095958 0.09559 0.096338 0.095795 0.09545 0.096564 0.096375 0.095746 0.09639 0.095491 0.096624 0.095288 0.095247 0.095451 0.09637
0.10432 0.10354 0.10403 0.1041 0.10534 0.10378 0.10478 0.10436 0.10501 0.10438 0.10422 0.10403 0.10436 0.10631 0.1048 0.10468 0.10442 0.10508 0.10441 0.10366 0.10345 0.10396 0.104 0.10438 0.10466 0.10399 0.10485 0.1051 0.1042 0.10477 0.10502 0.10482 0.10436 0.10376 0.10432 0.10434 0.10482 0.10357 0.10422 0.10406 0.10487 0.10319 0.10413 0.1045 0.10414 0.1047 0.10456 0.10483 0.10505 0.10434 0.10437 0.10455 0.10516 0.10441 0.10456 0.1043 0.10393 0.1039 0.10493 0.10444 0.104 0.1046 0.10435 0.10356 0.10419 0.10429 0.10368 0.10432 0.10498 0.10551 0.10388 0.10402 0.10529 0.10393 0.10421 0.10424 0.10435 0.10431 0.10449 0.10502 0.10431 0.10508 0.10316 0.1039 0.10404 0.10447 0.10411 0.1049 0.1043 0.10395 0.10513 0.10495 0.10424 0.10496 0.10401 0.10515 0.10379 0.10371 0.10395 0.10493
0.11232 0.1115 0.11203 0.11214 0.1134 0.11181 0.11281 0.11236 0.11303 0.11235 0.11222 0.11208 0.11232 0.11444 0.11289 0.1127 0.11244 0.11309 0.11243 0.11168 0.11149 0.11195 0.11202 0.11238 0.11272 0.11203 0.11282 0.11313 0.11223 0.11283 0.11306 0.11285 0.11237 0.11172 0.11237 0.11232 0.11287 0.11161 0.11225 0.11206 0.1129 0.11122 0.11212 0.11252 0.11218 0.1127 0.11261 0.11287 0.1131 0.11235 0.11241 0.11257 0.11323 0.11241 0.11255 0.11234 0.11194 0.11193 0.11293 0.11246 0.11202 0.11262 0.11239 0.11157 0.11225 0.11231 0.11167 0.11239 0.11303 0.11356 0.11199 0.11203 0.11336 0.112 0.11222 0.11219 0.11234 0.11228 0.11246 0.11307 0.11231 0.11306 0.1112 0.11187 0.11203 0.11248 0.11212 0.11295 0.11229 0.11195 0.11317 0.11301 0.11221 0.113 0.11204 0.11314 0.1118 0.11168 0.11195 0.11297
0.11978 0.11894 0.11951 0.11965 0.1209 0.11931 0.12029 0.11983 0.12051 0.11979 0.11969 0.1196 0.11974 0.122 0.12045 0.12018 0.1199 0.12055 0.11991 0.11918 0.11901 0.11941 0.1195 0.11983 0.12024 0.11954 0.12024 0.12062 0.11972 0.12034 0.12054 0.12032 0.11985 0.11914 0.1199 0.11976 0.12038 0.11913 0.11975 0.11953 0.12037 0.11874 0.11958 0.12 0.1197 0.12015 0.12012 0.12037 0.12059 0.11981 0.11991 0.12003 0.12075 0.11988 0.12 0.11985 0.11943 0.11944 0.12037 0.11995 0.11951 0.1201 0.11988 0.11906 0.11979 0.11979 0.11913 0.11992 0.12054 0.12104 0.11957 0.1195 0.12088 0.11954 0.11971 0.11959 0.1198 0.1197 0.11989 0.12056 0.11976 0.12048 0.11873 0.11932 0.11949 0.11993 0.1196 0.12044 0.11974 0.11942 0.12066 0.12051 0.11965 0.1205 0.11953 0.12057 0.11927 0.11911 0.11942 0.12046
0.12669 0.12584 0.12643 0.1266 0.12783 0.12626 0.1272 0.12674 0.12742 0.12667 0.1266 0.12657 0.12659 0.12897 0.12744 0.12709 0.12682 0.12743 0.12683 0.12613 0.126 0.12632 0.12644 0.12672 0.1272 0.12649 0.12709 0.12753 0.12666 0.1273 0.12745 0.12724 0.12677 0.12602 0.12687 0.12664 0.12733 0.12611 0.12669 0.12644 0.12729 0.12572 0.12649 0.12693 0.12666 0.12704 0.12708 0.12731 0.12752 0.12673 0.12685 0.12694 0.1277 0.12678 0.12688 0.12681 0.12636 0.12639 0.12725 0.12687 0.12645 0.12701 0.12682 0.12601 0.12677 0.12671 0.12604 0.1269 0.12748 0.12795 0.12661 0.12643 0.12783 0.12654 0.12663 0.12644 0.12669 0.12655 0.12676 0.12748 0.12666 0.12732 0.12572 0.12621 0.1264 0.12683 0.12652 0.12738 0.12663 0.12634 0.12757 0.12746 0.12653 0.12743 0.12647 0.12742 0.1262 0.12599 0.12634 0.12738
0.13303 0.13218 0.13279 0.133 0.13417 0.13266 0.13354 0.13309 0.13375 0.13297 0.13294 0.13298 0.13287 0.13535 0.13387 0.13343 0.13316 0.13373 0.13319 0.13252 0.13243 0.13267 0.13281 0.13305 0.13359 0.13289 0.13337 0.13387 0.13303 0.13368 0.13378 0.13357 0.13313 0.13234 0.13327 0.13295 0.1337 0.13254 0.13308 0.1328 0.13362 0.13215 0.13283 0.13328 0.13307 0.13336 0.13346 0.13366 0.13386 0.13307 0.13323 0.13328 0.13407 0.13311 0.13319 0.1332 0.13274 0.13279 0.13354 0.13323 0.13283 0.13335 0.13319 0.1324 0.13319 0.13307 0.1324 0.13332 0.13384 0.13427 0.1331 0.13279 0.1342 0.13298 0.133 0.13271 0.13302 0.13285 0.13306 0.13382 0.13299 0.13358 0.13217 0.13254 0.13275 0.13316 0.13289 0.13373 0.13295 0.1327 0.13391 0.13382 0.13284 0.13378 0.13285 0.13369 0.13257 0.13232 0.13269 0.13373
0.1388 0.13796 0.13859 0.13883 0.13993 0.1385 0.1393 0.13886 0.1395 0.13871 0.13872 0.13883 0.13859 0.14113 0.13972 0.1392 0.13893 0.13945 0.13897 0.13836 0.13831 0.13845 0.13863 0.1388 0.1394 0.13872 0.13906 0.13962 0.13884 0.13949 0.13953 0.13933 0.13891 0.13809 0.13911 0.13869 0.1395 0.13841 0.13889 0.13858 0.13938 0.13803 0.13861 0.13907 0.13891 0.13909 0.13928 0.13945 0.13963 0.13885 0.13903 0.13904 0.13986 0.13887 0.13893 0.13902 0.13855 0.13862 0.13926 0.13901 0.13865 0.13912 0.139 0.13823 0.13904 0.13886 0.1382 0.13916 0.13963 0.14 0.13902 0.13859 0.13998 0.13886 0.1388 0.13841 0.13877 0.13856 0.13878 0.13958 0.13874 0.13926 0.13807 0.13831 0.13853 0.13891 0.13868 0.13951 0.13871 0.13849 0.13966 0.13961 0.13858 0.13956 0.13867 0.13937 0.13838 0.13808 0.13848 0.13949
0.144 0.14318 0.14382 0.1441 0.14511 0.14377 0.1445 0.14407 0.14467 0.14388 0.14394 0.14411 0.14373 0.14631 0.145 0.14439 0.14413 0.1446 0.14419 0.14364 0.14363 0.14367 0.14387 0.14399 0.14465 0.14399 0.14418 0.1448 0.14408 0.14473 0.1447 0.14452 0.14412 0.14329 0.14438 0.14386 0.14473 0.14371 0.14414 0.14381 0.14456 0.14336 0.14382 0.14428 0.14418 0.14426 0.14452 0.14466 0.14482 0.14406 0.14427 0.14424 0.14508 0.14406 0.14409 0.14427 0.1438 0.14389 0.1444 0.14423 0.1439 0.14432 0.14423 0.14351 0.14433 0.14409 0.14343 0.14444 0.14484 0.14515 0.14438 0.14382 0.14519 0.14418 0.14403 0.14355 0.14396 0.14372 0.14394 0.14477 0.14394 0.14436 0.14341 0.14352 0.14374 0.1441 0.14391 0.14471 0.1439 0.14372 0.14484 0.14483 0.14376 0.14476 0.14392 0.14448 0.14363 0.14329 0.14371 0.14469
0.14864 0.14785 0.1485 0.14881 0.14972 0.1485 0.14912 0.14871 0.14928 0.14848 0.14859 0.14884 0.14832 0.15091 0.14971 0.14903 0.14878 0.14918 0.14884 0.14836 0.14839 0.14834 0.14857 0.14862 0.14933 0.14871 0.14873 0.14941 0.14876 0.1494 0.14931 0.14914 0.14878 0.14793 0.14909 0.14848 0.14939 0.14847 0.14883 0.14848 0.14919 0.14813 0.14847 0.14893 0.14889 0.14887 0.1492 0.1493 0.14944 0.14871 0.14895 0.14887 0.14972 0.1487 0.1487 0.14897 0.1485 0.14861 0.14897 0.14888 0.1486 0.14896 0.14891 0.14824 0.14906 0.14875 0.14812 0.14916 0.14948 0.14973 0.14918 0.1485 0.14982 0.14893 0.1487 0.14813 0.14859 0.14832 0.14853 0.14939 0.14857 0.1489 0.1482 0.14818 0.1484 0.14873 0.14859 0.14935 0.14853 0.14839 0.14945 0.14948 0.14838 0.1494 0.14862 0.14902 0.14833 0.14794 0.14839 0.14932
0.15274 0.15199 0.15263 0.15297 0.15378 0.15268 0.1532 0.15281 0.15333 0.15255 0.1527 0.15302 0.15237 0.15495 0.15386 0.15311 0.15287 0.1532 0.15295 0.15254 0.15261 0.15247 0.15272 0.1527 0.15346 0.15287 0.15274 0.15346 0.1529 0.15352 0.15337 0.15321 0.15289 0.15203 0.15325 0.15255 0.1535 0.15268 0.15297 0.1526 0.15326 0.15237 0.15258 0.15304 0.15306 0.15292 0.15333 0.15339 0.15351 0.15281 0.15309 0.15296 0.15381 0.15279 0.15276 0.15311 0.15265 0.15278 0.153 0.15299 0.15275 0.15305 0.15304 0.15242 0.15324 0.15287 0.15226 0.15334 0.15357 0.15375 0.15343 0.15263 0.1539 0.15314 0.15283 0.15217 0.15268 0.15237 0.15258 0.15346 0.15266 0.15288 0.15245 0.15229 0.15252 0.15281 0.15272 0.15344 0.15261 0.15252 0.1535 0.15357 0.15246 0.15348 0.15277 0.15301 0.15248 0.15206 0.15252 0.15339
0.1563 0.1556 0.15624 0.1566 0.15729 0.15633 0.15674 0.15638 0.15685 0.15608 0.15628 0.15667 0.15589 0.15843 0.15748 0.15666 0.15644 0.1567 0.15653 0.15619 0.15631 0.15606 0.15633 0.15625 0.15705 0.15651 0.15622 0.15698 0.15651 0.1571 0.15689 0.15675 0.15646 0.15561 0.15688 0.15609 0.15707 0.15636 0.15658 0.15619 0.15679 0.15608 0.15617 0.15661 0.15669 0.15645 0.15693 0.15695 0.15705 0.15638 0.15668 0.15651 0.15736 0.15634 0.15629 0.15673 0.15627 0.15642 0.15649 0.15657 0.15637 0.1566 0.15663 0.15607 0.15688 0.15646 0.15588 0.15697 0.15712 0.15723 0.15714 0.15624 0.15744 0.15682 0.15643 0.15568 0.15623 0.1559 0.1561 0.15699 0.15622 0.15633 0.15617 0.15588 0.15611 0.15636 0.15632 0.15699 0.15617 0.15612 0.15702 0.15713 0.15601 0.15703 0.1564 0.15646 0.15611 0.15565 0.15612 0.15693
0.15936 0.1587 0.15933 0.15971 0.16028 0.15946 0.15977 0.15944 0.15985 0.15911 0.15935 0.15981 0.1589 0.16138 0.16057 0.15969 0.15949 0.15967 0.15959 0.15933 0.15949 0.15915 0.15944 0.15929 0.16012 0.15963 0.15918 0.15998 0.15959 0.16016 0.15989 0.15977 0.15953 0.15868 0.15998 0.15912 0.16012 0.15953 0.15967 0.15927 0.15981 0.15927 0.15924 0.15967 0.15981 0.15946 0.16001 0.15999 0.16006 0.15944 0.15977 0.15955 0.16039 0.15938 0.1593 0.15982 0.15938 0.15954 0.15947 0.15963 0.15948 0.15964 0.15971 0.15922 0.16001 0.15953 0.15899 0.16009 0.16015 0.16019 0.16033 0.15933 0.16046 0.15998 0.15951 0.15869 0.15927 0.15891 0.15911 0.16 0.15926 0.15927 0.15938 0.15895 0.15918 0.15939 0.1594 0.16002 0.15921 0.15921 0.16002 0.16017 0.15905 0.16006 0.1595 0.1594 0.15922 0.15873 0.15921 0.15995
0.16192 0.16131 0.16192 0.16233 0.16277 0.1621 0.1623 0.162 0.16236 0.16164 0.16192 0.16244 0.16142 0.16383 0.16316 0.16223 0.16205 0.16215 0.16215 0.16198 0.16217 0.16175 0.16205 0.16184 0.1627 0.16225 0.16166 0.16248 0.16219 0.16273 0.16239 0.16229 0.16209 0.16127 0.16259 0.16166 0.16268 0.1622 0.16227 0.16186 0.16233 0.16197 0.16182 0.16223 0.16243 0.16198 0.16258 0.16253 0.16258 0.162 0.16235 0.1621 0.16291 0.16193 0.16183 0.16242 0.162 0.16217 0.16195 0.16219 0.16209 0.16218 0.16229 0.16186 0.16263 0.1621 0.16161 0.1627 0.16269 0.16265 0.16302 0.16192 0.16297 0.16264 0.1621 0.1612 0.16182 0.16144 0.16163 0.16252 0.16182 0.16172 0.16209 0.16154 0.16176 0.16194 0.16199 0.16255 0.16176 0.16181 0.16252 0.16271 0.1616 0.1626 0.16212 0.16185 0.16184 0.16133 0.16181 0.16247
0.16401 0.16346 0.16405 0.16447 0.16479 0.16427 0.16435 0.16409 0.16439 0.16371 0.16403 0.1646 0.16347 0.16579 0.16527 0.1643 0.16413 0.16416 0.16425 0.16415 0.16437 0.16387 0.16418 0.16391 0.16479 0.1644 0.16367 0.16451 0.16431 0.16482 0.16443 0.16434 0.16419 0.16338 0.16472 0.16373 0.16476 0.16439 0.1644 0.16398 0.16438 0.16419 0.16392 0.16432 0.16457 0.16402 0.16469 0.1646 0.16462 0.1641 0.16447 0.16417 0.16496 0.16401 0.16388 0.16455 0.16414 0.16433 0.16397 0.16429 0.16423 0.16425 0.1644 0.16404 0.16478 0.16421 0.16375 0.16484 0.16475 0.16464 0.16523 0.16405 0.16501 0.16482 0.16421 0.16325 0.1639 0.1635 0.16369 0.16456 0.1639 0.1637 0.16432 0.16366 0.16388 0.16401 0.16411 0.16461 0.16385 0.16394 0.16455 0.16478 0.16368 0.16465 0.16426 0.16383 0.16399 0.16345 0.16394 0.16452
0.16565 0.16516 0.16572 0.16616 0.16635 0.16598 0.16596 0.16573 0.16597 0.16533 0.16568 0.16631 0.16508 0.1673 0.16692 0.16592 0.16577 0.16573 0.16589 0.16587 0.16613 0.16554 0.16587 0.16554 0.16644 0.1661 0.16523 0.16609 0.16598 0.16645 0.16601 0.16594 0.16583 0.16506 0.1664 0.16536 0.16638 0.16613 0.16607 0.16564 0.16598 0.16596 0.16558 0.16595 0.16626 0.16563 0.16633 0.16621 0.16621 0.16574 0.16613 0.16579 0.16656 0.16564 0.16549 0.16622 0.16583 0.16603 0.16553 0.16593 0.16592 0.16588 0.16606 0.16577 0.16647 0.16586 0.16545 0.16653 0.16635 0.16617 0.16697 0.16573 0.16659 0.16654 0.16588 0.16486 0.16553 0.16512 0.16529 0.16615 0.16553 0.16524 0.1661 0.16533 0.16554 0.16564 0.16578 0.16621 0.16548 0.16562 0.16612 0.16639 0.16532 0.16626 0.16595 0.16537 0.16568 0.16514 0.16562 0.16612
0.16686 0.16643 0.16697 0.16741 0.16749 0.16726 0.16714 0.16694 0.16713 0.16652 0.16691 0.16758 0.16627 0.16837 0.16813 0.16711 0.16698 0.16687 0.1671 0.16716 0.16744 0.16679 0.16713 0.16675 0.16765 0.16736 0.16638 0.16724 0.16722 0.16765 0.16716 0.16712 0.16705 0.1663 0.16764 0.16656 0.16758 0.16744 0.16731 0.16688 0.16716 0.1673 0.16682 0.16716 0.16752 0.1668 0.16755 0.1674 0.16737 0.16696 0.16736 0.16699 0.16773 0.16685 0.16667 0.16746 0.16709 0.1673 0.16668 0.16714 0.16718 0.16707 0.16729 0.16706 0.16773 0.16708 0.16672 0.16778 0.16753 0.16729 0.16828 0.16697 0.16775 0.16783 0.16711 0.16605 0.16674 0.16632 0.16648 0.16731 0.16675 0.16636 0.16745 0.16658 0.16677 0.16684 0.16702 0.16739 0.16669 0.16687 0.16727 0.16757 0.16653 0.16744 0.1672 0.16648 0.16695 0.16639 0.16687 0.16729
0.16768 0.16731 0.16781 0.16826 0.16822 0.16814 0.16792 0.16776 0.16789 0.16732 0.16773 0.16844 0.16707 0.16903 0.16893 0.1679 0.16779 0.16761 0.16792 0.16804 0.16835 0.16764 0.16798 0.16755 0.16845 0.16822 0.16713 0.16799 0.16805 0.16845 0.16792 0.16789 0.16786 0.16715 0.16847 0.16736 0.16836 0.16833 0.16815 0.16772 0.16793 0.16822 0.16765 0.16797 0.16837 0.16758 0.16836 0.16818 0.16813 0.16777 0.16818 0.16779 0.16849 0.16765 0.16746 0.16829 0.16795 0.16816 0.16743 0.16795 0.16804 0.16787 0.16811 0.16795 0.16858 0.1679 0.16759 0.16862 0.1683 0.168 0.16917 0.16782 0.16849 0.1687 0.16794 0.16685 0.16755 0.16712 0.16727 0.16807 0.16756 0.16709 0.16838 0.16743 0.16761 0.16764 0.16785 0.16816 0.1675 0.16771 0.16802 0.16835 0.16735 0.16821 0.16806 0.1672 0.16782 0.16725 0.16772 0.16806
0.16811 0.1678 0.16828 0.16873 0.16858 0.16863 0.16832 0.16819 0.16827 0.16774 0.16818 0.16892 0.16749 0.16932 0.16935 0.16831 0.16822 0.16798 0.16835 0.16854 0.16887 0.16811 0.16845 0.16798 0.16888 0.16869 0.16751 0.16837 0.1685 0.16887 0.16829 0.16829 0.16829 0.16763 0.16892 0.16779 0.16877 0.16884 0.1686 0.16818 0.16832 0.16876 0.1681 0.1684 0.16884 0.16798 0.16879 0.16858 0.16851 0.1682 0.16863 0.16821 0.16886 0.16808 0.16787 0.16874 0.16843 0.16864 0.1678 0.16838 0.16851 0.16828 0.16855 0.16846 0.16904 0.16834 0.16808 0.16907 0.16869 0.16834 0.16966 0.16828 0.16886 0.16919 0.1684 0.16728 0.16798 0.16755 0.16769 0.16846 0.16799 0.16745 0.16893 0.1679 0.16806 0.16806 0.16831 0.16855 0.16794 0.16818 0.16839 0.16874 0.16779 0.16861 0.16853 0.16756 0.1683 0.16774 0.16819 0.16845
0.16819 0.16794 0.16839 0.16883 0.16858 0.16876 0.16837 0.16827 0.16829 0.16782 0.16827 0.16904 0.16757 0.16925 0.16941 0.16837 0.16829 0.168 0.16843 0.16868 0.16902 0.16823 0.16856 0.16806 0.16894 0.16881 0.16754 0.16839 0.1686 0.16892 0.16832 0.16833 0.16837 0.16775 0.16901 0.16787 0.16882 0.16899 0.1687 0.16828 0.16837 0.16894 0.1682 0.16847 0.16894 0.16804 0.16886 0.16863 0.16854 0.16829 0.16871 0.16827 0.16889 0.16815 0.16793 0.16883 0.16855 0.16876 0.16783 0.16846 0.16862 0.16834 0.16863 0.1686 0.16914 0.16843 0.16822 0.16916 0.16872 0.16832 0.16979 0.16839 0.16887 0.16932 0.16849 0.16735 0.16805 0.16763 0.16775 0.16849 0.16807 0.16746 0.16911 0.16802 0.16816 0.16813 0.16841 0.16859 0.16802 0.16829 0.16841 0.16879 0.16787 0.16865 0.16864 0.16756 0.16843 0.16787 0.1683 0.16848
0.16794 0.16775 0.16816 0.1686 0.16825 0.16856 0.16809 0.16802 0.16799 0.16756 0.16803 0.16882 0.16732 0.16885 0.16912 0.16809 0.16804 0.16769 0.16817 0.16848 0.16884 0.16801 0.16834 0.16781 0.16867 0.16859 0.16725 0.16808 0.16836 0.16864 0.16801 0.16804 0.16812 0.16754 0.16876 0.16762 0.16854 0.1688 0.16846 0.16805 0.16808 0.16877 0.16797 0.16821 0.16871 0.16776 0.16859 0.16834 0.16824 0.16804 0.16847 0.16801 0.16858 0.16789 0.16766 0.16858 0.16834 0.16855 0.16753 0.1682 0.1684 0.16807 0.16838 0.16841 0.1689 0.16818 0.16802 0.16892 0.16842 0.16798 0.16957 0.16817 0.16855 0.1691 0.16825 0.16711 0.1678 0.16738 0.1675 0.16819 0.16782 0.16715 0.16895 0.16781 0.16793 0.16788 0.16817 0.1683 0.16778 0.16807 0.1681 0.16849 0.16764 0.16836 0.16842 0.16725 0.16822 0.16767 0.16808 0.16819
0.16739 0.16725 0.16762 0.16805 0.16762 0.16804 0.1675 0.16746 0.16739 0.16701 0.16748 0.16829 0.16677 0.16814 0.16853 0.16751 0.16748 0.16708 0.16761 0.16797 0.16834 0.16748 0.16781 0.16725 0.16809 0.16805 0.16666 0.16747 0.16781 0.16806 0.16741 0.16745 0.16755 0.16703 0.1682 0.16706 0.16795 0.16829 0.16791 0.16751 0.16749 0.16829 0.16743 0.16764 0.16816 0.16718 0.16801 0.16775 0.16763 0.16748 0.16791 0.16744 0.16796 0.16733 0.16709 0.16803 0.16781 0.16801 0.16693 0.16764 0.16787 0.1675 0.16782 0.16791 0.16835 0.16762 0.16751 0.16836 0.16782 0.16734 0.16903 0.16763 0.16792 0.16857 0.1677 0.16656 0.16724 0.16683 0.16693 0.16758 0.16727 0.16655 0.16847 0.16729 0.16739 0.16731 0.16763 0.1677 0.16722 0.16754 0.16749 0.16789 0.16709 0.16777 0.16788 0.16663 0.1677 0.16716 0.16755 0.16759
0.16655 0.16647 0.1668 0.16722 0.16671 0.16723 0.16662 0.16662 0.1665 0.16617 0.16665 0.16746 0.16593 0.16716 0.16764 0.16665 0.16663 0.16619 0.16676 0.16716 0.16754 0.16667 0.16699 0.16641 0.16722 0.16722 0.1658 0.16657 0.16697 0.16718 0.16651 0.16657 0.16671 0.16623 0.16735 0.16622 0.16707 0.16748 0.16707 0.16668 0.16661 0.16751 0.16661 0.16678 0.16733 0.16632 0.16715 0.16687 0.16674 0.16663 0.16706 0.16658 0.16706 0.16648 0.16624 0.16718 0.16699 0.16719 0.16605 0.16679 0.16704 0.16664 0.16697 0.16711 0.1675 0.16677 0.16671 0.16751 0.16693 0.16642 0.16819 0.16681 0.16701 0.16774 0.16687 0.16573 0.1664 0.166 0.16609 0.16669 0.16643 0.16567 0.16769 0.16648 0.16657 0.16647 0.1668 0.16681 0.16639 0.16672 0.16659 0.16701 0.16626 0.16689 0.16706 0.16574 0.16689 0.16636 0.16673 0.1667
0.16545 0.16542 0.16571 0.16612 0.16553 0.16615 0.16549 0.16551 0.16536 0.16507 0.16555 0.16636 0.16484 0.16591 0.16648 0.16553 0.16552 0.16505 0.16565 0.16609 0.16647 0.16559 0.1659 0.1653 0.16608 0.16613 0.16468 0.16542 0.16587 0.16604 0.16536 0.16543 0.16559 0.16517 0.16622 0.16513 0.16593 0.16641 0.16597 0.16559 0.16548 0.16645 0.16552 0.16566 0.16622 0.1652 0.16602 0.16573 0.16558 0.16553 0.16595 0.16547 0.16589 0.16537 0.16512 0.16607 0.16591 0.1661 0.16492 0.16567 0.16596 0.16551 0.16586 0.16605 0.16639 0.16567 0.16564 0.16639 0.16577 0.16524 0.16708 0.16572 0.16584 0.16664 0.16577 0.16464 0.1653 0.16491 0.16499 0.16554 0.16533 0.16453 0.16664 0.16541 0.16548 0.16536 0.1657 0.16566 0.16529 0.16564 0.16543 0.16586 0.16518 0.16574 0.16597 0.1646 0.16582 0.16531 0.16565 0.16555
0.1641 0.16412 0.16438 0.16477 0.16412 0.16483 0.16412 0.16416 0.16397 0.16373 0.16421 0.16502 0.16352 0.16443 0.16508 0.16416 0.16417 0.16366 0.16429 0.16477 0.16515 0.16427 0.16456 0.16396 0.1647 0.16479 0.16333 0.16403 0.16452 0.16466 0.16398 0.16406 0.16424 0.16387 0.16486 0.16379 0.16454 0.16508 0.16462 0.16426 0.1641 0.16515 0.16419 0.1643 0.16487 0.16384 0.16464 0.16435 0.16419 0.16418 0.16459 0.16411 0.16449 0.16402 0.16377 0.16471 0.16459 0.16477 0.16355 0.16432 0.16462 0.16415 0.1645 0.16473 0.16502 0.16431 0.16433 0.16502 0.16438 0.16383 0.16571 0.16439 0.16442 0.16529 0.16442 0.16332 0.16395 0.16359 0.16366 0.16415 0.16399 0.16317 0.16533 0.1641 0.16414 0.16401 0.16436 0.16427 0.16395 0.16431 0.16404 0.16447 0.16385 0.16436 0.16464 0.16323 0.1645 0.16401 0.16433 0.16417
0.16254 0.1626 0.16282 0.16319 0.16249 0.16327 0.16252 0.1626 0.16237 0.16217 0.16265 0.16345 0.16197 0.16273 0.16345 0.16258 0.1626 0.16207 0.16271 0.16322 0.1636 0.16273 0.163 0.1624 0.1631 0.16322 0.16176 0.16242 0.16295 0.16305 0.16237 0.16246 0.16266 0.16235 0.16326 0.16223 0.16294 0.16352 0.16304 0.1627 0.16251 0.16361 0.16264 0.16272 0.16329 0.16227 0.16304 0.16275 0.16258 0.16261 0.16301 0.16253 0.16286 0.16245 0.16221 0.16312 0.16303 0.1632 0.16196 0.16274 0.16306 0.16257 0.16292 0.16319 0.16343 0.16274 0.1628 0.16343 0.16277 0.1622 0.16412 0.16283 0.16279 0.16371 0.16286 0.16178 0.16239 0.16204 0.1621 0.16254 0.16243 0.16159 0.1638 0.16257 0.16259 0.16244 0.16279 0.16267 0.16239 0.16276 0.16243 0.16286 0.1623 0.16276 0.16308 0.16164 0.16295 0.16249 0.16278 0.16256
0.16077 0.16088 0.16106 0.16141 0.16066 0.16151 0.16073 0.16083 0.16057 0.16042 0.16089 0.16167 0.16023 0.16084 0.16162 0.16079 0.16082 0.16028 0.16094 0.16147 0.16184 0.16098 0.16124 0.16064 0.16129 0.16144 0.16 0.16061 0.16117 0.16124 0.16057 0.16067 0.16088 0.16062 0.16146 0.16048 0.16113 0.16176 0.16126 0.16094 0.16072 0.16187 0.16088 0.16094 0.16151 0.16049 0.16124 0.16095 0.16077 0.16084 0.16123 0.16076 0.16103 0.16068 0.16044 0.16134 0.16128 0.16143 0.16018 0.16096 0.1613 0.16078 0.16114 0.16145 0.16163 0.16096 0.16106 0.16163 0.16095 0.16037 0.16231 0.16107 0.16096 0.16192 0.16109 0.16005 0.16063 0.1603 0.16035 0.16074 0.16066 0.15982 0.16205 0.16083 0.16083 0.16068 0.16103 0.16086 0.16064 0.161 0.16062 0.16105 0.16056 0.16096 0.16131 0.15986 0.1612 0.16076 0.16103 0.16076
0.15882 0.15897 0.15912 0.15944 0.15866 0.15957 0.15876 0.15887 0.15859 0.15848 0.15894 0.15971 0.15831 0.15877 0.1596 0.15883 0.15887 0.15831 0.15897 0.15953 0.15989 0.15905 0.15929 0.15869 0.1593 0.15948 0.15806 0.15862 0.15921 0.15925 0.15858 0.15869 0.15892 0.15871 0.15948 0.15854 0.15914 0.1598 0.1593 0.159 0.15875 0.15993 0.15894 0.15897 0.15954 0.15854 0.15925 0.15896 0.15878 0.15888 0.15926 0.1588 0.15903 0.15873 0.15849 0.15936 0.15933 0.15947 0.15822 0.159 0.15935 0.15882 0.15917 0.15951 0.15965 0.159 0.15914 0.15964 0.15896 0.15838 0.1603 0.15913 0.15895 0.15994 0.15913 0.15813 0.15868 0.15838 0.15842 0.15875 0.15872 0.15787 0.16011 0.15891 0.15889 0.15873 0.15907 0.15887 0.1587 0.15907 0.15863 0.15906 0.15863 0.15898 0.15936 0.1579 0.15927 0.15886 0.15909 0.15877
0.15671 0.15689 0.15701 0.15731 0.1565 0.15745 0.15662 0.15676 0.15645 0.15639 0.15683 0.15758 0.15623 0.15655 0.15741 0.1567 0.15675 0.15618 0.15685 0.15741 0.15776 0.15695 0.15717 0.15658 0.15715 0.15735 0.15596 0.15648 0.15708 0.1571 0.15644 0.15656 0.1568 0.15664 0.15733 0.15645 0.15699 0.15768 0.15717 0.15689 0.15661 0.15782 0.15684 0.15684 0.1574 0.15642 0.1571 0.15682 0.15663 0.15677 0.15713 0.15668 0.15686 0.15662 0.15638 0.15722 0.15722 0.15735 0.1561 0.15687 0.15723 0.15669 0.15704 0.1574 0.1575 0.15687 0.15704 0.15749 0.1568 0.15622 0.15813 0.15701 0.15677 0.15779 0.15701 0.15606 0.15658 0.1563 0.15632 0.15661 0.15661 0.15577 0.15799 0.15683 0.15678 0.15662 0.15696 0.15672 0.15659 0.15696 0.15648 0.15691 0.15654 0.15683 0.15724 0.15579 0.15716 0.15678 0.15699 0.15663
0.15445 0.15467 0.15475 0.15502 0.15419 0.15518 0.15434 0.15449 0.15417 0.15414 0.15457 0.15529 0.15401 0.15418 0.15508 0.15442 0.15448 0.15391 0.15457 0.15515 0.15549 0.1547 0.15491 0.15433 0.15485 0.15507 0.15372 0.15419 0.15481 0.15479 0.15415 0.15427 0.15452 0.15441 0.15502 0.1542 0.15469 0.1554 0.15489 0.15463 0.15433 0.15555 0.15459 0.15457 0.15511 0.15416 0.1548 0.15452 0.15434 0.1545 0.15485 0.15441 0.15454 0.15436 0.15413 0.15493 0.15496 0.15507 0.15384 0.15459 0.15496 0.15442 0.15476 0.15515 0.15519 0.1546 0.1548 0.15519 0.1545 0.15392 0.1558 0.15475 0.15445 0.15549 0.15474 0.15384 0.15432 0.15407 0.15408 0.15431 0.15436 0.15353 0.15572 0.1546 0.15453 0.15436 0.15469 0.15442 0.15434 0.15471 0.15419 0.15461 0.1543 0.15454 0.15497 0.15354 0.15491 0.15456 0.15473 0.15434
0.15206 0.15231 0.15235 0.1526 0.15176 0.15278 0.15193 0.1521 0.15176 0.15177 0.15218 0.15287 0.15165 0.15169 0.15262 0.15202 0.15209 0.15151 0.15217 0.15275 0.15307 0.15232 0.15251 0.15195 0.15241 0.15266 0.15136 0.15177 0.1524 0.15236 0.15174 0.15187 0.15212 0.15206 0.15259 0.15183 0.15226 0.15298 0.15248 0.15224 0.15193 0.15315 0.15221 0.15216 0.15268 0.15178 0.15237 0.1521 0.15192 0.1521 0.15244 0.15201 0.1521 0.15196 0.15175 0.15251 0.15257 0.15266 0.15145 0.15219 0.15256 0.15201 0.15234 0.15275 0.15275 0.15219 0.15242 0.15275 0.15206 0.1515 0.15333 0.15236 0.15201 0.15305 0.15234 0.15149 0.15194 0.15171 0.15172 0.1519 0.15197 0.15116 0.15331 0.15223 0.15214 0.15197 0.15229 0.15199 0.15196 0.15232 0.15177 0.15218 0.15193 0.15212 0.15257 0.15116 0.15252 0.1522 0.15235 0.15192
0.14955 0.14983 0.14984 0.15007 0.14921 0.15025 0.14941 0.14959 0.14924 0.14928 0.14967 0.15033 0.14918 0.1491 0.15004 0.1495 0.14958 0.149 0.14965 0.15023 0.15053 0.14982 0.14999 0.14945 0.14986 0.15012 0.14888 0.14924 0.14987 0.14981 0.14921 0.14934 0.1496 0.14958 0.15004 0.14934 0.14971 0.15044 0.14995 0.14973 0.1494 0.15062 0.14971 0.14964 0.15014 0.14927 0.14982 0.14956 0.14938 0.14959 0.14991 0.1495 0.14954 0.14946 0.14925 0.14997 0.15005 0.15013 0.14895 0.14966 0.15004 0.14949 0.14981 0.15024 0.1502 0.14967 0.14993 0.15019 0.14952 0.14896 0.15074 0.14985 0.14945 0.15049 0.14982 0.14902 0.14943 0.14924 0.14923 0.14936 0.14947 0.14868 0.15077 0.14974 0.14963 0.14947 0.14977 0.14946 0.14946 0.14981 0.14924 0.14963 0.14945 0.14959 0.15004 0.14867 0.15001 0.14973 0.14984 0.14938
0.14695 0.14724 0.14723 0.14742 0.14657 0.14762 0.14679 0.14697 0.14662 0.14669 0.14706 0.14769 0.14661 0.14641 0.14735 0.14688 0.14696 0.1464 0.14703 0.14761 0.14789 0.14722 0.14737 0.14685 0.14721 0.14749 0.1463 0.14661 0.14724 0.14716 0.14659 0.14672 0.14697 0.14701 0.14738 0.14675 0.14706 0.1478 0.14731 0.14712 0.14678 0.14799 0.1471 0.14701 0.1475 0.14667 0.14718 0.14693 0.14675 0.14698 0.14727 0.14689 0.14689 0.14685 0.14666 0.14733 0.14743 0.14749 0.14635 0.14704 0.14741 0.14688 0.14718 0.14761 0.14754 0.14705 0.14732 0.14753 0.14687 0.14634 0.14805 0.14723 0.1468 0.14783 0.14719 0.14646 0.14683 0.14666 0.14665 0.14673 0.14687 0.14611 0.14813 0.14716 0.14702 0.14687 0.14715 0.14682 0.14687 0.14721 0.14661 0.14699 0.14686 0.14695 0.14742 0.14609 0.14739 0.14715 0.14723 0.14675
0.14425 0.14456 0.14452 0.14469 0.14385 0.14491 0.14408 0.14427 0.14391 0.14402 0.14436 0.14496 0.14395 0.14364 0.14459 0.14417 0.14426 0.14371 0.14432 0.14489 0.14515 0.14453 0.14465 0.14416 0.14448 0.14476 0.14365 0.1439 0.14453 0.14443 0.14388 0.14401 0.14426 0.14434 0.14464 0.14407 0.14433 0.14506 0.14459 0.14442 0.14408 0.14526 0.14441 0.1443 0.14476 0.14399 0.14444 0.14421 0.14403 0.14428 0.14455 0.14419 0.14415 0.14416 0.14397 0.1446 0.14473 0.14477 0.14367 0.14433 0.1447 0.14417 0.14446 0.1449 0.14479 0.14433 0.14463 0.14478 0.14414 0.14362 0.14526 0.14453 0.14406 0.14508 0.14448 0.14381 0.14414 0.144 0.14398 0.14402 0.14418 0.14345 0.1454 0.14448 0.14433 0.14418 0.14444 0.14409 0.14418 0.14451 0.1439 0.14426 0.14419 0.14424 0.1447 0.14343 0.14469 0.14448 0.14454 0.14404
0.14148 0.14181 0.14174 0.14189 0.14105 0.14211 0.1413 0.1415 0.14113 0.14127 0.14158 0.14215 0.14122 0.14081 0.14174 0.1414 0.14149 0.14095 0.14153 0.1421 0.14234 0.14176 0.14186 0.1414 0.14167 0.14196 0.14091 0.14112 0.14173 0.14162 0.1411 0.14123 0.14148 0.14159 0.14182 0.14132 0.14153 0.14224 0.14179 0.14164 0.1413 0.14245 0.14164 0.14151 0.14195 0.14122 0.14163 0.14141 0.14124 0.1415 0.14175 0.14141 0.14134 0.14139 0.14122 0.14179 0.14194 0.14196 0.14092 0.14155 0.14191 0.14139 0.14166 0.14211 0.14196 0.14155 0.14186 0.14196 0.14134 0.14084 0.1424 0.14175 0.14124 0.14225 0.1417 0.14108 0.14138 0.14126 0.14124 0.14123 0.14142 0.14072 0.14258 0.14173 0.14156 0.14141 0.14166 0.1413 0.14142 0.14173 0.14111 0.14146 0.14144 0.14144 0.14191 0.14069 0.14191 0.14173 0.14176 0.14125
0.13865 0.13899 0.1389 0.13902 0.1382 0.13925 0.13845 0.13866 0.1383 0.13846 0.13875 0.13927 0.13843 0.13792 0.13884 0.13856 0.13865 0.13812 0.13869 0.13924 0.13945 0.13893 0.13901 0.13858 0.13879 0.13909 0.13812 0.13827 0.13888 0.13874 0.13826 0.13839 0.13863 0.13879 0.13894 0.1385 0.13866 0.13936 0.13893 0.1388 0.13846 0.13958 0.13881 0.13867 0.13908 0.1384 0.13876 0.13856 0.13838 0.13866 0.1389 0.13858 0.13847 0.13856 0.1384 0.13893 0.13909 0.1391 0.1381 0.1387 0.13905 0.13855 0.13881 0.13926 0.13907 0.1387 0.13903 0.13907 0.13848 0.138 0.13947 0.1389 0.13837 0.13935 0.13885 0.1383 0.13856 0.13847 0.13844 0.13838 0.13859 0.13793 0.1397 0.13891 0.13872 0.13858 0.13881 0.13844 0.1386 0.1389 0.13827 0.13859 0.13863 0.13859 0.13906 0.13789 0.13906 0.13892 0.13892 0.1384
0.13576 0.13612 0.136 0.13609 0.13529 0.13633 0.13556 0.13578 0.13541 0.13559 0.13586 0.13634 0.13558 0.13498 0.13589 0.13566 0.13576 0.13525 0.13579 0.13632 0.13652 0.13605 0.1361 0.1357 0.13587 0.13617 0.13528 0.13538 0.13597 0.13582 0.13537 0.1355 0.13573 0.13592 0.136 0.13564 0.13574 0.13643 0.13602 0.13591 0.13557 0.13665 0.13593 0.13577 0.13615 0.13553 0.13583 0.13565 0.13548 0.13577 0.13598 0.13569 0.13555 0.13567 0.13553 0.136 0.13619 0.13618 0.13524 0.1358 0.13615 0.13566 0.1359 0.13634 0.13613 0.1358 0.13614 0.13613 0.13556 0.13512 0.13649 0.13601 0.13546 0.1364 0.13594 0.13546 0.13568 0.13561 0.13558 0.13549 0.13571 0.13509 0.13676 0.13604 0.13583 0.13571 0.13591 0.13553 0.13572 0.13601 0.13537 0.13568 0.13576 0.13569 0.13615 0.13505 0.13617 0.13605 0.13603 0.1355
0.13284 0.1332 0.13306 0.13313 0.13236 0.13337 0.13263 0.13285 0.13248 0.13269 0.13293 0.13337 0.13269 0.13202 0.1329 0.13273 0.13283 0.13235 0.13285 0.13337 0.13354 0.13312 0.13316 0.13278 0.13291 0.13321 0.1324 0.13245 0.13302 0.13286 0.13244 0.13257 0.13279 0.13302 0.13303 0.13273 0.13279 0.13345 0.13306 0.13298 0.13264 0.13367 0.133 0.13283 0.13318 0.13262 0.13287 0.1327 0.13255 0.13284 0.13303 0.13276 0.13259 0.13275 0.13262 0.13304 0.13324 0.13321 0.13234 0.13286 0.13319 0.13272 0.13294 0.13339 0.13315 0.13285 0.13321 0.13315 0.13261 0.13219 0.13347 0.13307 0.1325 0.13341 0.133 0.13257 0.13276 0.13272 0.13268 0.13255 0.13279 0.13221 0.13377 0.13312 0.1329 0.13279 0.13297 0.13259 0.1328 0.13307 0.13244 0.13273 0.13286 0.13275 0.1332 0.13217 0.13322 0.13314 0.1331 0.13256
0.12988 0.13025 0.13009 0.13013 0.12939 0.13038 0.12966 0.12989 0.12953 0.12975 0.12996 0.13037 0.12977 0.12902 0.12987 0.12977 0.12987 0.12941 0.12988 0.13038 0.13052 0.13016 0.13017 0.12984 0.12991 0.13021 0.12948 0.12949 0.13004 0.12987 0.12948 0.12961 0.12982 0.13008 0.13002 0.12979 0.1298 0.13044 0.13008 0.13001 0.12968 0.13066 0.13004 0.12986 0.13018 0.12967 0.12988 0.12973 0.12958 0.12987 0.13005 0.12981 0.12961 0.12979 0.12968 0.13005 0.13027 0.13022 0.1294 0.12989 0.13021 0.12976 0.12996 0.1304 0.13013 0.12988 0.13024 0.13014 0.12963 0.12924 0.13042 0.1301 0.12951 0.13039 0.13002 0.12966 0.12981 0.1298 0.12976 0.12959 0.12984 0.1293 0.13075 0.13017 0.12994 0.12983 0.12999 0.12961 0.12985 0.13011 0.12948 0.12975 0.12992 0.12978 0.13021 0.12925 0.13025 0.1302 0.13013 0.12959
0.1269 0.12727 0.1271 0.12711 0.1264 0.12736 0.12668 0.1269 0.12655 0.12679 0.12698 0.12735 0.12683 0.12601 0.12683 0.12678 0.12688 0.12645 0.12689 0.12736 0.12748 0.12717 0.12717 0.12686 0.1269 0.12719 0.12655 0.12651 0.12703 0.12686 0.1265 0.12663 0.12683 0.12711 0.127 0.12683 0.12679 0.1274 0.12707 0.12702 0.1267 0.12763 0.12706 0.12686 0.12716 0.12671 0.12686 0.12673 0.12659 0.12689 0.12704 0.12683 0.1266 0.12682 0.12672 0.12703 0.12726 0.1272 0.12645 0.1269 0.12721 0.12678 0.12696 0.12739 0.1271 0.12688 0.12725 0.12711 0.12663 0.12627 0.12734 0.1271 0.12651 0.12734 0.12702 0.12672 0.12684 0.12685 0.1268 0.1266 0.12686 0.12637 0.12771 0.1272 0.12695 0.12686 0.127 0.12662 0.12688 0.12712 0.1265 0.12675 0.12696 0.12678 0.12721 0.12632 0.12725 0.12723 0.12714 0.1266
0.1239 0.12427 0.12409 0.12408 0.1234 0.12433 0.12368 0.1239 0.12356 0.12382 0.12398 0.12431 0.12387 0.123 0.12378 0.12379 0.12388 0.12347 0.12388 0.12433 0.12443 0.12417 0.12415 0.12388 0.12387 0.12416 0.1236 0.12352 0.12401 0.12383 0.12351 0.12363 0.12382 0.12413 0.12396 0.12385 0.12377 0.12435 0.12404 0.12402 0.1237 0.12458 0.12407 0.12386 0.12412 0.12373 0.12383 0.12373 0.12359 0.12389 0.12402 0.12383 0.12358 0.12383 0.12374 0.124 0.12425 0.12417 0.12348 0.12389 0.12419 0.12378 0.12394 0.12436 0.12405 0.12387 0.12425 0.12406 0.12362 0.12329 0.12426 0.12409 0.1235 0.12428 0.12401 0.12377 0.12385 0.12388 0.12384 0.1236 0.12387 0.12343 0.12465 0.12421 0.12395 0.12387 0.12399 0.12361 0.1239 0.12411 0.12351 0.12373 0.12398 0.12378 0.12418 0.12337 0.12424 0.12425 0.12413 0.1236
0.1209 0.12127 0.12107 0.12104 0.1204 0.12129 0.12068 0.1209 0.12057 0.12084 0.12097 0.12126 0.1209 0.11998 0.12073 0.12078 0.12088 0.1205 0.12087 0.12129 0.12137 0.12117 0.12112 0.12089 0.12084 0.12112 0.12064 0.12052 0.12099 0.1208 0.12051 0.12063 0.12081 0.12114 0.12091 0.12087 0.12075 0.1213 0.12101 0.121 0.1207 0.12152 0.12106 0.12085 0.12108 0.12074 0.1208 0.12071 0.12058 0.12088 0.121 0.12083 0.12056 0.12083 0.12076 0.12097 0.12122 0.12113 0.12051 0.12088 0.12116 0.12077 0.12092 0.12132 0.12099 0.12086 0.12124 0.12101 0.1206 0.1203 0.12116 0.12108 0.12048 0.12122 0.12099 0.12081 0.12086 0.12091 0.12086 0.1206 0.12088 0.12048 0.12158 0.12121 0.12094 0.12088 0.12097 0.1206 0.1209 0.1211 0.12051 0.12071 0.12099 0.12077 0.12116 0.12042 0.12121 0.12125 0.12112 0.1206
0.1179 0.11826 0.11806 0.118 0.1174 0.11826 0.11768 0.1179 0.11757 0.11785 0.11796 0.11822 0.11794 0.11697 0.11767 0.11778 0.11787 0.11752 0.11785 0.11826 0.11831 0.11816 0.1181 0.11789 0.11781 0.11808 0.11769 0.11753 0.11796 0.11778 0.11752 0.11763 0.1178 0.11815 0.11787 0.11788 0.11773 0.11824 0.11799 0.11799 0.1177 0.11846 0.11806 0.11784 0.11804 0.11775 0.11777 0.1177 0.11758 0.11787 0.11797 0.11783 0.11754 0.11783 0.11777 0.11794 0.1182 0.11809 0.11754 0.11787 0.11813 0.11777 0.11789 0.11828 0.11794 0.11784 0.11822 0.11796 0.11759 0.11732 0.11808 0.11806 0.11746 0.11816 0.11797 0.11784 0.11786 0.11793 0.11789 0.1176 0.11788 0.11753 0.11852 0.11822 0.11794 0.11788 0.11795 0.11759 0.11791 0.11809 0.11751 0.1177 0.11801 0.11776 0.11813 0.11746 0.11819 0.11826 0.11811 0.1176
0.11491 0.11526 0.11505 0.11497 0.11442 0.11523 0.11468 0.1149 0.11459 0.11488 0.11496 0.11518 0.11497 0.11397 0.11463 0.11479 0.11488 0.11455 0.11485 0.11523 0.11526 0.11515 0.11508 0.11491 0.11479 0.11505 0.11474 0.11454 0.11495 0.11476 0.11453 0.11464 0.11479 0.11516 0.11484 0.1149 0.11472 0.11519 0.11496 0.11499 0.11471 0.11541 0.11506 0.11483 0.11501 0.11477 0.11475 0.1147 0.11459 0.11488 0.11496 0.11484 0.11453 0.11484 0.1148 0.11491 0.11518 0.11506 0.11457 0.11486 0.11511 0.11477 0.11488 0.11525 0.1149 0.11484 0.11521 0.11492 0.11458 0.11434 0.115 0.11505 0.11446 0.1151 0.11496 0.11488 0.11487 0.11497 0.11492 0.11461 0.11489 0.11459 0.11546 0.11522 0.11494 0.1149 0.11494 0.11458 0.11492 0.11509 0.11452 0.11469 0.11503 0.11476 0.11511 0.11452 0.11518 0.11526 0.1151 0.1146
0.11192 0.11227 0.11205 0.11196 0.11144 0.11221 0.1117 0.11192 0.11162 0.11192 0.11197 0.11216 0.11202 0.11099 0.11161 0.1118 0.11189 0.1116 0.11186 0.11221 0.11222 0.11216 0.11207 0.11193 0.11178 0.11204 0.1118 0.11157 0.11195 0.11175 0.11156 0.11167 0.1118 0.11219 0.11182 0.11194 0.11172 0.11215 0.11196 0.112 0.11174 0.11237 0.11207 0.11184 0.11199 0.11181 0.11174 0.11171 0.11161 0.11189 0.11195 0.11186 0.11154 0.11186 0.11183 0.1119 0.11218 0.11204 0.11162 0.11187 0.11211 0.11179 0.11188 0.11224 0.11187 0.11184 0.11221 0.11189 0.11159 0.11138 0.11193 0.11205 0.11147 0.11206 0.11196 0.11194 0.1119 0.11201 0.11196 0.11163 0.11191 0.11165 0.11241 0.11224 0.11195 0.11192 0.11194 0.1116 0.11194 0.1121 0.11155 0.1117 0.11206 0.11177 0.1121 0.11158 0.11217 0.11228 0.1121 0.11162
0.10896 0.1093 0.10907 0.10896 0.10849 0.10921 0.10874 0.10895 0.10867 0.10897 0.109 0.10915 0.10909 0.10803 0.10861 0.10884 0.10892 0.10866 0.10889 0.10921 0.1092 0.10919 0.10908 0.10898 0.1088 0.10904 0.10888 0.10862 0.10896 0.10877 0.10861 0.10871 0.10883 0.10923 0.10882 0.10899 0.10874 0.10914 0.10897 0.10902 0.10878 0.10935 0.10911 0.10887 0.10899 0.10886 0.10875 0.10874 0.10865 0.10892 0.10897 0.1089 0.10856 0.1089 0.10888 0.10891 0.10919 0.10904 0.10868 0.1089 0.10912 0.10883 0.1089 0.10923 0.10886 0.10887 0.10923 0.10889 0.10862 0.10844 0.10889 0.10907 0.1085 0.10904 0.10898 0.109 0.10894 0.10907 0.10902 0.10868 0.10895 0.10874 0.10938 0.10928 0.10898 0.10896 0.10897 0.10863 0.10899 0.10912 0.1086 0.10872 0.10911 0.10881 0.10911 0.10867 0.10919 0.10932 0.10912 0.10866
0.10602 0.10635 0.10612 0.10599 0.10556 0.10623 0.1058 0.10601 0.10574 0.10604 0.10605 0.10618 0.10617 0.10509 0.10563 0.1059 0.10598 0.10574 0.10594 0.10623 0.1062 0.10624 0.10612 0.10604 0.10584 0.10607 0.10598 0.10569 0.106 0.10581 0.10568 0.10577 0.10588 0.10629 0.10585 0.10606 0.10578 0.10614 0.106 0.10607 0.10584 0.10635 0.10616 0.10592 0.10601 0.10593 0.10579 0.10579 0.10571 0.10598 0.10601 0.10596 0.10562 0.10597 0.10596 0.10594 0.10623 0.10607 0.10577 0.10595 0.10615 0.10589 0.10594 0.10626 0.10588 0.10592 0.10628 0.10591 0.10567 0.10552 0.10588 0.10612 0.10556 0.10605 0.10602 0.10609 0.10601 0.10615 0.1061 0.10574 0.10602 0.10584 0.10638 0.10633 0.10603 0.10603 0.10601 0.10569 0.10605 0.10617 0.10567 0.10577 0.10618 0.10586 0.10615 0.10577 0.10623 0.10638 0.10617 0.10572
0.10311 0.10343 0.10319 0.10305 0.10266 0.10329 0.1029 0.1031 0.10284 0.10315 0.10313 0.10323 0.10328 0.10219 0.10268 0.10299 0.10307 0.10286 0.10302 0.10329 0.10324 0.10332 0.10318 0.10314 0.10291 0.10312 0.1031 0.10279 0.10307 0.10288 0.10278 0.10287 0.10296 0.10338 0.1029 0.10316 0.10286 0.10318 0.10307 0.10315 0.10293 0.10338 0.10324 0.10301 0.10307 0.10303 0.10286 0.10288 0.10281 0.10306 0.10308 0.10305 0.1027 0.10306 0.10306 0.103 0.10329 0.10312 0.10288 0.10303 0.10322 0.10297 0.10301 0.10331 0.10293 0.10299 0.10335 0.10296 0.10276 0.10264 0.10289 0.10319 0.10264 0.10308 0.10309 0.10321 0.1031 0.10325 0.10321 0.10284 0.10311 0.10298 0.1034 0.10342 0.10311 0.10312 0.10308 0.10277 0.10314 0.10325 0.10277 0.10286 0.10327 0.10295 0.10321 0.10291 0.10329 0.10346 0.10324 0.10282
0.10023 0.10053 0.10029 0.10014 0.099796 0.10037 0.10002 0.10021 0.099973 0.10028 0.10025 0.10031 0.10043 0.09933 0.099773 0.10011 0.10018 0.1 0.10013 0.10037 0.1003 0.10042 0.10028 0.10026 0.10001 0.10021 0.10026 0.09992 0.10017 0.099988 0.099913 0.099996 0.10007 0.1005 0.099995 0.10029 0.099969 0.10025 0.10017 0.10026 0.10006 0.10045 0.10035 0.10012 0.10016 0.10017 0.099958 0.099996 0.099933 0.10018 0.10018 0.10017 0.099814 0.10018 0.1002 0.1001 0.10039 0.10021 0.10003 0.10015 0.10031 0.10009 0.10011 0.10039 0.10001 0.1001 0.10045 0.10004 0.099873 0.099781 0.099947 0.10029 0.099762 0.10015 0.10019 0.10035 0.10023 0.10039 0.10034 0.099965 0.10023 0.10014 0.10046 0.10053 0.10022 0.10024 0.10019 0.099895 0.10026 0.10036 0.0999 0.099969 0.1004 0.10007 0.1003 0.10007 0.10039 0.10058 0.10035 0.099941
0.097379 0.09767 0.097433 0.097263 0.096967 0.097493 0.097177 0.097366 0.097142 0.097446 0.097393 0.097429 0.0976 0.096504 0.096902 0.097265 0.097335 0.097181 0.097277 0.097492 0.097408 0.097567 0.097411 0.097423 0.097151 0.097338 0.097449 0.097089 0.09731 0.09713 0.097081 0.097159 0.097221 0.097649 0.097123 0.097458 0.097115 0.097359 0.0973 0.097405 0.09722 0.097552 0.097502 0.09727 0.097282 0.097334 0.097095 0.09715 0.097095 0.097328 0.097316 0.097332 0.096967 0.09734 0.097364 0.097228 0.097519 0.097331 0.097211 0.097293 0.097444 0.097248 0.097252 0.09751 0.097126 0.097247 0.097582 0.097163 0.097027 0.096961 0.097039 0.097432 0.09692 0.097261 0.097333 0.097531 0.097386 0.097558 0.097515 0.097129 0.097386 0.097333 0.097553 0.097679 0.097369 0.097403 0.09733 0.097051 0.097421 0.097499 0.097067 0.09712 0.097561 0.09722 0.097435 0.097266 0.097522 0.097723 0.097485 0.097102
0.094571 0.094847 0.094611 0.094429 0.094177 0.094654 0.094374 0.094557 0.094348 0.09465 0.094578 0.094589 0.09481 0.093719 0.094072 0.094459 0.094525 0.094398 0.094464 0.094652 0.094552 0.094747 0.094582 0.09462 0.094331 0.094504 0.094674 0.094296 0.094487 0.094312 0.094288 0.09436 0.094407 0.094837 0.094292 0.09466 0.0943 0.094506 0.094472 0.094588 0.094419 0.094694 0.094688 0.094458 0.094447 0.094538 0.094273 0.094343 0.094296 0.094517 0.094493 0.094527 0.09416 0.094536 0.09457 0.0944 0.09469 0.094494 0.094428 0.094481 0.094615 0.094442 0.094432 0.094667 0.094286 0.094432 0.094756 0.094325 0.09422 0.094179 0.094174 0.09461 0.094118 0.094411 0.094511 0.094745 0.094583 0.094763 0.094723 0.094331 0.094581 0.094564 0.094688 0.094865 0.094554 0.0946 0.094511 0.094246 0.094616 0.09468 0.094274 0.09431 0.094758 0.094414 0.094606 0.094499 0.094694 0.094907 0.094663 0.094303
0.091804 0.092064 0.091831 0.091639 0.091429 0.091858 0.091613 0.09179 0.091596 0.091894 0.091805 0.091792 0.09206 0.090977 0.091287 0.091694 0.091757 0.091655 0.091692 0.091854 0.091739 0.091968 0.091794 0.091858 0.091555 0.091712 0.091939 0.091546 0.091706 0.091537 0.091537 0.091603 0.091636 0.092065 0.091504 0.091903 0.091529 0.091697 0.091688 0.091813 0.091659 0.091879 0.091914 0.091689 0.091655 0.091784 0.091494 0.091578 0.09154 0.091748 0.091712 0.091764 0.091396 0.091773 0.091815 0.091614 0.091902 0.091699 0.091686 0.09171 0.091828 0.091677 0.091653 0.091867 0.091489 0.091658 0.09197 0.091531 0.091456 0.09144 0.091355 0.091829 0.091358 0.091604 0.09173 0.091997 0.091821 0.092008 0.09197 0.091576 0.091816 0.091833 0.091867 0.09209 0.09178 0.091837 0.091733 0.091484 0.091851 0.091904 0.091522 0.091543 0.091996 0.091649 0.091818 0.091772 0.091907 0.092131 0.091882 0.091545
0.08908 0.089324 0.089095 0.088894 0.088726 0.089106 0.088896 0.089067 0.088888 0.089181 0.089076 0.089041 0.089352 0.088282 0.088549 0.088974 0.089032 0.088956 0.088965 0.089101 0.088973 0.089233 0.089052 0.08914 0.088824 0.088965 0.089245 0.088839 0.08897 0.088807 0.08883 0.08889 0.088908 0.089336 0.088762 0.089188 0.088802 0.088934 0.088948 0.089082 0.088943 0.08911 0.089185 0.088964 0.088909 0.089072 0.08876 0.088858 0.088828 0.089022 0.088976 0.089045 0.088677 0.089054 0.089104 0.088874 0.089159 0.08895 0.088987 0.088983 0.089086 0.088957 0.08892 0.089112 0.088739 0.088929 0.089229 0.088783 0.088737 0.088743 0.088585 0.089093 0.088644 0.088844 0.088994 0.089291 0.089102 0.089295 0.08926 0.088865 0.089094 0.089145 0.089091 0.089359 0.089051 0.089118 0.088999 0.088767 0.08913 0.089171 0.088815 0.088821 0.089276 0.088929 0.089076 0.089086 0.089164 0.089398 0.089144 0.088832
0.086402 0.08663 0.086406 0.086197 0.08607 0.086402 0.086225 0.086389 0.086226 0.086512 0.086393 0.086338 0.086687 0.085635 0.08586 0.086299 0.086353 0.086301 0.086283 0.086396 0.086255 0.086544 0.086356 0.086466 0.08614 0.086266 0.086595 0.086178 0.086281 0.086124 0.086169 0.086223 0.086228 0.086652 0.086068 0.086518 0.086123 0.086219 0.086255 0.086396 0.086273 0.086389 0.086501 0.086285 0.086211 0.086405 0.086074 0.086184 0.086163 0.086343 0.086287 0.086371 0.086005 0.086381 0.086438 0.086182 0.086463 0.086249 0.086332 0.086303 0.086391 0.086282 0.086233 0.086403 0.086038 0.086247 0.086533 0.086083 0.086065 0.086093 0.085865 0.086403 0.085977 0.086132 0.086304 0.086628 0.086429 0.086626 0.086594 0.0862 0.086418 0.086499 0.086364 0.086673 0.086367 0.086443 0.086312 0.086097 0.086453 0.086484 0.086153 0.086146 0.086601 0.086255 0.08638 0.086444 0.086468 0.08671 0.086453 0.086165
0.083772 0.083982 0.083765 0.08355 0.083462 0.083747 0.083602 0.08376 0.083611 0.083891 0.083757 0.083685 0.084069 0.083037 0.083222 0.083673 0.083722 0.083694 0.083651 0.08374 0.083587 0.083903 0.083708 0.08384 0.083507 0.083617 0.08399 0.083565 0.08364 0.083491 0.083555 0.083604 0.083595 0.084014 0.083425 0.083895 0.083493 0.083554 0.083612 0.083759 0.08365 0.083718 0.083864 0.083655 0.083562 0.083785 0.083438 0.083559 0.083545 0.083712 0.083647 0.083745 0.083383 0.083755 0.083818 0.083539 0.083815 0.083597 0.083724 0.083671 0.083744 0.083656 0.083596 0.083744 0.083387 0.083613 0.083886 0.083433 0.083442 0.08349 0.083197 0.083762 0.08336 0.083472 0.083663 0.084012 0.083803 0.084003 0.083974 0.083583 0.083789 0.083899 0.083687 0.084034 0.083732 0.083817 0.083674 0.083475 0.083824 0.083846 0.08354 0.083519 0.083972 0.083629 0.083733 0.083848 0.083821 0.084068 0.08381 0.083546
0.081192 0.081384 0.081174 0.080953 0.080904 0.081143 0.081029 0.08118 0.081046 0.081317 0.081172 0.081083 0.081497 0.080491 0.080636 0.081096 0.081141 0.081135 0.081068 0.081134 0.080971 0.081311 0.081111 0.081263 0.080924 0.081019 0.081433 0.081002 0.08105 0.080909 0.080991 0.081034 0.081013 0.081425 0.080833 0.081321 0.080913 0.08094 0.081019 0.081172 0.081077 0.081098 0.081277 0.081074 0.080965 0.081214 0.080852 0.080985 0.080978 0.081131 0.081058 0.081169 0.080811 0.081179 0.081248 0.080946 0.081218 0.080996 0.081164 0.08109 0.081148 0.081079 0.081009 0.081135 0.080787 0.081029 0.081288 0.080835 0.080869 0.080936 0.080583 0.08117 0.080793 0.080864 0.081072 0.081442 0.081226 0.081428 0.081402 0.081016 0.08121 0.081346 0.081063 0.081443 0.081146 0.081239 0.081086 0.080903 0.081244 0.081257 0.080976 0.080943 0.081392 0.081054 0.081137 0.081299 0.081224 0.081475 0.081216 0.080978
0.078662 0.078836 0.078634 0.078409 0.078397 0.078592 0.078507 0.078651 0.078531 0.078794 0.078637 0.078533 0.078975 0.077996 0.078104 0.078569 0.078611 0.078625 0.078536 0.078581 0.078408 0.078769 0.078566 0.078736 0.078393 0.078473 0.078924 0.078489 0.078512 0.078379 0.078478 0.078516 0.078482 0.078885 0.078294 0.078796 0.078385 0.078381 0.078478 0.078636 0.078555 0.078532 0.078741 0.078545 0.07842 0.078693 0.078319 0.078462 0.078462 0.0786 0.07852 0.078643 0.078291 0.078653 0.078727 0.078406 0.078672 0.078447 0.078654 0.078559 0.078604 0.078553 0.078473 0.078578 0.078242 0.078497 0.078741 0.078291 0.078348 0.078433 0.078024 0.07863 0.078278 0.078309 0.078533 0.078922 0.0787 0.078901 0.07888 0.0785 0.078681 0.078841 0.078492 0.078903 0.078611 0.078712 0.078549 0.078383 0.078715 0.07872 0.078463 0.078419 0.078862 0.078529 0.078593 0.078798 0.078678 0.078933 0.078674 0.07846
0.076184 0.07634 0.076147 0.075919 0.075942 0.076093 0.076036 0.076173 0.076068 0.076321 0.076154 0.076038 0.076503 0.075555 0.075627 0.076095 0.076132 0.076167 0.076057 0.076081 0.0759 0.07628 0.076074 0.076261 0.075916 0.07598 0.076466 0.076028 0.076027 0.075902 0.076017 0.076049 0.076003 0.076397 0.075809 0.076323 0.075911 0.075875 0.07599 0.076152 0.076085 0.07602 0.076256 0.076068 0.07593 0.076223 0.07584 0.075991 0.075998 0.076122 0.076035 0.076169 0.075824 0.076179 0.076257 0.07592 0.076178 0.075952 0.076194 0.076081 0.076113 0.076079 0.075991 0.076075 0.07575 0.076018 0.076246 0.0758 0.07588 0.075981 0.075521 0.076143 0.075816 0.07581 0.076046 0.076451 0.076225 0.076426 0.076408 0.076036 0.076203 0.076386 0.075975 0.076415 0.076128 0.076236 0.076065 0.075916 0.076236 0.076234 0.076002 0.075947 0.076383 0.076057 0.076101 0.076348 0.076185 0.076441 0.076184 0.075995
0.073759 0.073897 0.073713 0.073483 0.073541 0.073649 0.073619 0.073749 0.073658 0.0739 0.073725 0.073597 0.074083 0.073167 0.073205 0.073674 0.073707 0.07376 0.073631 0.073636 0.073447 0.073844 0.073635 0.073837 0.073493 0.073542 0.074057 0.07362 0.073596 0.07348 0.073608 0.073635 0.073578 0.073961 0.073379 0.073901 0.07349 0.073425 0.073557 0.073722 0.073667 0.073564 0.073825 0.073645 0.073493 0.073805 0.073414 0.073574 0.073587 0.073696 0.073604 0.073748 0.073411 0.073757 0.073839 0.073488 0.073739 0.073512 0.073786 0.073656 0.073676 0.073658 0.073562 0.073626 0.073314 0.073592 0.073805 0.073365 0.073465 0.073581 0.073075 0.073708 0.073407 0.073366 0.073613 0.074031 0.073803 0.074001 0.073987 0.073625 0.073778 0.073981 0.073515 0.073979 0.073699 0.073812 0.073634 0.073502 0.07381 0.073802 0.073593 0.073529 0.073956 0.073638 0.073664 0.073948 0.073745 0.074002 0.073747 0.073582
0.071387 0.071507 0.071333 0.071103 0.071192 0.071261 0.071255 0.071379 0.0713 0.071532 0.071349 0.071212 0.071714 0.070833 0.070839 0.071306 0.071335 0.071406 0.07126 0.071245 0.071051 0.071461 0.071251 0.071467 0.071125 0.071159 0.071701 0.071266 0.071219 0.071112 0.071253 0.071275 0.071207 0.071578 0.071004 0.071533 0.071123 0.07103 0.071178 0.071345 0.071303 0.071163 0.071446 0.071276 0.071113 0.07144 0.071044 0.071211 0.071229 0.071325 0.071228 0.07138 0.071052 0.071389 0.071474 0.071111 0.071354 0.071127 0.071431 0.071286 0.071293 0.07129 0.071188 0.071232 0.070933 0.07122 0.071418 0.070985 0.071105 0.071234 0.070687 0.071329 0.071053 0.070978 0.071234 0.071664 0.071434 0.071629 0.071619 0.071268 0.071407 0.071627 0.071111 0.071596 0.071323 0.071442 0.071258 0.071142 0.071438 0.071424 0.071238 0.071165 0.071581 0.071272 0.071281 0.071599 0.07136 0.071616 0.071364 0.071224
0.069069 0.069172 0.069008 0.068778 0.068898 0.068927 0.068945 0.069062 0.068996 0.069217 0.069027 0.068882 0.069397 0.068554 0.068529 0.068992 0.069017 0.069104 0.068942 0.06891 0.068711 0.069133 0.068923 0.069151 0.068813 0.068832 0.069396 0.068965 0.068897 0.068799 0.068951 0.068968 0.06889 0.069249 0.068686 0.069217 0.068812 0.068692 0.068854 0.069023 0.068992 0.068819 0.069123 0.068961 0.068788 0.069128 0.068729 0.068902 0.068926 0.069007 0.068907 0.069066 0.068748 0.069075 0.069162 0.068789 0.069024 0.068797 0.069128 0.068969 0.068966 0.068977 0.068869 0.068893 0.068609 0.068903 0.069085 0.068662 0.068799 0.06894 0.068357 0.069003 0.068753 0.068647 0.06891 0.069348 0.069118 0.069309 0.069303 0.068964 0.069089 0.069325 0.068763 0.069267 0.069002 0.069126 0.068936 0.068836 0.069119 0.069101 0.068937 0.068856 0.06926 0.068961 0.068954 0.069303 0.06903 0.069283 0.069036 0.06892
0.066806 0.066891 0.066738 0.066509 0.066658 0.06665 0.06669 0.066801 0.066747 0.066956 0.06676 0.066609 0.067134 0.06633 0.066276 0.066732 0.066754 0.066856 0.06668 0.066631 0.066428 0.066859 0.066649 0.066889 0.066556 0.066561 0.067144 0.066718 0.066631 0.066541 0.066703 0.066716 0.066628 0.066973 0.066423 0.066956 0.066556 0.066411 0.066585 0.066756 0.066736 0.066532 0.066853 0.066701 0.066519 0.06687 0.066469 0.066648 0.066678 0.066744 0.066641 0.066807 0.066499 0.066816 0.066904 0.066523 0.06675 0.066523 0.066878 0.066708 0.066694 0.066718 0.066605 0.066611 0.066342 0.066641 0.066807 0.066395 0.066548 0.0667 0.066086 0.066733 0.066509 0.066374 0.066641 0.067085 0.066857 0.067043 0.067041 0.066715 0.066825 0.067076 0.066473 0.066992 0.066735 0.066863 0.06667 0.066585 0.066854 0.066832 0.06669 0.066602 0.066992 0.066705 0.066682 0.067059 0.066755 0.067005 0.066763 0.06667
0.064598 0.064665 0.064524 0.064296 0.064473 0.064429 0.064489 0.064594 0.064551 0.064748 0.064549 0.064392 0.064924 0.06416 0.064079 0.064528 0.064546 0.064662 0.064472 0.064408 0.064201 0.064641 0.064431 0.064681 0.064354 0.064346 0.064945 0.064525 0.06442 0.06434 0.06451 0.064518 0.064421 0.064752 0.064217 0.064748 0.064355 0.064187 0.064373 0.064544 0.064534 0.064302 0.064638 0.064496 0.064306 0.064666 0.064265 0.064449 0.064483 0.064537 0.06443 0.064602 0.064306 0.06461 0.064699 0.064313 0.06453 0.064306 0.064682 0.064502 0.064478 0.064514 0.064397 0.064384 0.064131 0.064434 0.064585 0.064184 0.064353 0.064514 0.063872 0.064518 0.064319 0.064157 0.064428 0.064876 0.06465 0.06483 0.064832 0.064521 0.064616 0.064878 0.06424 0.064772 0.064523 0.064655 0.064459 0.06439 0.064643 0.064619 0.064497 0.064403 0.064779 0.064503 0.064465 0.064867 0.064536 0.064781 0.064544 0.064475
0.062444 0.062493 0.062364 0.062139 0.062342 0.062264 0.062342 0.062441 0.06241 0.062595 0.062392 0.062231 0.062767 0.062045 0.061939 0.062377 0.062392 0.062521 0.06232 0.062242 0.062032 0.062477 0.062269 0.062527 0.062209 0.062187 0.062798 0.062387 0.062265 0.062194 0.062371 0.062375 0.06227 0.062585 0.062067 0.062594 0.06221 0.06202 0.062216 0.062387 0.062387 0.062129 0.062479 0.062346 0.062149 0.062516 0.062118 0.062306 0.062344 0.062384 0.062276 0.062452 0.062167 0.062459 0.062549 0.062159 0.062367 0.062145 0.062539 0.06235 0.062317 0.062365 0.062244 0.062214 0.061977 0.062282 0.062418 0.06203 0.062212 0.062381 0.061717 0.062359 0.062184 0.061997 0.06227 0.06272 0.062497 0.062671 0.062677 0.062381 0.062461 0.062733 0.062065 0.062606 0.062367 0.062501 0.062303 0.062249 0.062487 0.062461 0.062358 0.06226 0.062619 0.062357 0.062305 0.062728 0.062372 0.062612 0.062381 0.062334
0.060344 0.060377 0.06026 0.060038 0.060265 0.060155 0.060251 0.060344 0.060323 0.060495 0.060289 0.060127 0.060664 0.059985 0.059855 0.060282 0.060293 0.060434 0.060223 0.060131 0.05992 0.060368 0.060163 0.060428 0.060119 0.060084 0.060705 0.060303 0.060165 0.060103 0.060287 0.060286 0.060173 0.060472 0.059973 0.060495 0.060119 0.059909 0.060115 0.060285 0.060294 0.060013 0.060373 0.06025 0.060049 0.060419 0.060025 0.060217 0.060259 0.060285 0.060176 0.060356 0.060084 0.060363 0.060453 0.060061 0.060259 0.060039 0.06045 0.060254 0.060212 0.06027 0.060147 0.060099 0.059879 0.060186 0.060306 0.059932 0.060127 0.060302 0.059619 0.060254 0.060105 0.059895 0.060167 0.060617 0.060399 0.060566 0.060576 0.060295 0.060361 0.060641 0.059947 0.060495 0.060265 0.060402 0.060203 0.060163 0.060385 0.060357 0.060274 0.060171 0.060514 0.060265 0.060199 0.060642 0.060264 0.060497 0.060274 0.060248
0.0583 0.058315 0.058211 0.057993 0.058242 0.058102 0.058213 0.0583 0.05829 0.058449 0.058242 0.058079 0.058614 0.057979 0.057828 0.058241 0.058249 0.0584 0.05818 0.058076 0.057865 0.058315 0.058112 0.058383 0.058084 0.058037 0.058664 0.058273 0.05812 0.058067 0.058256 0.058252 0.058131 0.058414 0.057935 0.058449 0.058084 0.057855 0.058069 0.058237 0.058255 0.057954 0.058323 0.05821 0.058004 0.058377 0.057988 0.058182 0.058228 0.058242 0.058132 0.058314 0.058055 0.058321 0.05841 0.058018 0.058206 0.05799 0.058414 0.058212 0.058163 0.05823 0.058105 0.058041 0.057838 0.058144 0.058249 0.05789 0.058096 0.058277 0.057579 0.058205 0.05808 0.057848 0.058119 0.058567 0.058355 0.058514 0.058528 0.058263 0.058315 0.058602 0.057885 0.058439 0.058218 0.058356 0.058157 0.058131 0.058337 0.058309 0.058244 0.058137 0.058462 0.058227 0.05815 0.058608 0.058211 0.058437 0.058221 0.058217
0.056309 0.056309 0.056217 0.056004 0.056273 0.056104 0.05623 0.056312 0.05631 0.056457 0.056249 0.056086 0.056617 0.056026 0.055856 0.056253 0.056259 0.056419 0.056192 0.056077 0.055866 0.056315 0.056116 0.056391 0.056104 0.056045 0.056676 0.056297 0.056131 0.056087 0.056279 0.056271 0.056144 0.05641 0.055953 0.056457 0.056104 0.055858 0.056078 0.056245 0.05627 0.055951 0.056327 0.056224 0.056015 0.056388 0.056007 0.056202 0.056251 0.056252 0.056142 0.056327 0.056081 0.056333 0.056421 0.05603 0.056209 0.055996 0.056431 0.056225 0.056168 0.056244 0.056117 0.056038 0.055852 0.056158 0.056247 0.055904 0.056119 0.056305 0.055596 0.056211 0.056109 0.055859 0.056126 0.05657 0.056365 0.056515 0.056533 0.056286 0.056323 0.056614 0.055881 0.056436 0.056225 0.056365 0.056167 0.056154 0.056343 0.056315 0.056267 0.056157 0.056465 0.056244 0.056155 0.056627 0.056213 0.056431 0.056223 0.056239
0.054372 0.054356 0.054277 0.054069 0.054357 0.054161 0.0543 0.054377 0.054384 0.054518 0.05431 0.054148 0.054673 0.054127 0.053938 0.05432 0.054322 0.054491 0.054258 0.054133 0.053923 0.05437 0.054174 0.054453 0.054178 0.054108 0.05474 0.054374 0.054195 0.05416 0.054355 0.054344 0.054211 0.054459 0.054025 0.054518 0.054177 0.053916 0.054142 0.054307 0.054339 0.054004 0.054385 0.054292 0.054081 0.054453 0.054079 0.054276 0.054328 0.054317 0.054208 0.054393 0.054161 0.054399 0.054485 0.054097 0.054266 0.054057 0.054501 0.054292 0.054229 0.054311 0.054184 0.05409 0.053922 0.054225 0.054299 0.053973 0.054197 0.054386 0.05367 0.05427 0.054192 0.053925 0.054187 0.054626 0.054428 0.054569 0.054592 0.054362 0.054385 0.054679 0.053932 0.054488 0.054287 0.054427 0.05423 0.05423 0.054403 0.054376 0.054344 0.054232 0.05452 0.054314 0.054216 0.054698 0.05427 0.054478 0.054279 0.054315
0.052488 0.052457 0.052391 0.052189 0.052494 0.052273 0.052423 0.052495 0.05251 0.052631 0.052424 0.052265 0.052781 0.052281 0.052076 0.05244 0.052439 0.052616 0.052377 0.052243 0.052035 0.052478 0.052287 0.052569 0.052307 0.052226 0.052856 0.052504 0.052314 0.052288 0.052484 0.05247 0.052331 0.052562 0.052152 0.052632 0.052305 0.052029 0.05226 0.052422 0.05246 0.052112 0.052496 0.052414 0.052201 0.05257 0.052206 0.052403 0.052458 0.052435 0.052327 0.052512 0.052294 0.052517 0.052602 0.052219 0.052377 0.052173 0.052623 0.052413 0.052343 0.052432 0.052305 0.052197 0.052046 0.052346 0.052406 0.052097 0.052328 0.052519 0.0518 0.052384 0.052328 0.052046 0.052303 0.052734 0.052545 0.052676 0.052703 0.052491 0.0525 0.052795 0.05204 0.052593 0.052402 0.052542 0.052348 0.05236 0.052516 0.05249 0.052474 0.052359 0.052629 0.052438 0.05233 0.05282 0.052381 0.05258 0.052389 0.052444
0.050658 0.050611 0.050558 0.050362 0.050683 0.050439 0.050599 0.050666 0.050689 0.050797 0.050592 0.050436 0.050941 0.050486 0.050267 0.050612 0.050609 0.050792 0.05055 0.050407 0.050201 0.05064 0.050453 0.050736 0.050489 0.050397 0.051023 0.050686 0.050486 0.050468 0.050665 0.050648 0.050505 0.050718 0.050333 0.050798 0.050485 0.050196 0.050431 0.05059 0.050634 0.050275 0.05066 0.050588 0.050375 0.050739 0.050386 0.050583 0.05064 0.050606 0.050499 0.050684 0.05048 0.050689 0.050771 0.050394 0.050541 0.050342 0.050797 0.050586 0.050511 0.050606 0.050479 0.050358 0.050224 0.05052 0.050565 0.050275 0.050511 0.050704 0.049984 0.050551 0.050517 0.050221 0.050471 0.050894 0.050714 0.050835 0.050865 0.050672 0.050667 0.050963 0.050202 0.05075 0.05057 0.05071 0.050519 0.050543 0.050682 0.050657 0.050656 0.05054 0.05079 0.050614 0.050498 0.050994 0.050545 0.050734 0.050552 0.050626
0.048879 0.048818 0.048777 0.048588 0.048924 0.048658 0.048827 0.048889 0.048919 0.049015 0.048812 0.04866 0.049152 0.048743 0.048511 0.048837 0.048831 0.049019 0.048774 0.048625 0.048422 0.048854 0.048672 0.048956 0.048723 0.048622 0.049241 0.048919 0.048711 0.048701 0.048898 0.048878 0.048731 0.048925 0.048566 0.049016 0.048718 0.048417 0.048656 0.048811 0.04886 0.048491 0.048876 0.048815 0.048603 0.04896 0.048619 0.048815 0.048874 0.048829 0.048724 0.048908 0.048718 0.048912 0.048992 0.048621 0.048759 0.048565 0.049022 0.048812 0.048732 0.048831 0.048706 0.048572 0.048456 0.048746 0.048778 0.048506 0.048747 0.04894 0.048223 0.048771 0.048758 0.04845 0.048692 0.049106 0.048935 0.049045 0.04908 0.048905 0.048887 0.049181 0.048418 0.04896 0.048791 0.04893 0.048742 0.048777 0.0489 0.048876 0.048889 0.048773 0.049003 0.048842 0.048718 0.049218 0.048762 0.04894 0.048768 0.048859
0.047152 0.047077 0.047049 0.046867 0.047215 0.046929 0.047106 0.047164 0.047201 0.047283 0.047083 0.046936 0.047415 0.047051 0.046807 0.047112 0.047105 0.047297 0.047051 0.046895 0.046695 0.04712 0.046943 0.047227 0.047009 0.046899 0.047509 0.047204 0.046988 0.046986 0.047182 0.047159 0.047008 0.047185 0.046852 0.047285 0.047002 0.046692 0.046932 0.047084 0.047137 0.046761 0.047145 0.047093 0.046882 0.047232 0.046903 0.047099 0.047159 0.047104 0.047001 0.047183 0.047007 0.047187 0.047263 0.046901 0.047028 0.04684 0.047297 0.047089 0.047004 0.047108 0.046984 0.046839 0.04674 0.047025 0.047042 0.046789 0.047034 0.047226 0.046515 0.047042 0.04705 0.046732 0.046965 0.047368 0.047207 0.047307 0.047345 0.047189 0.047158 0.047449 0.046688 0.047222 0.047063 0.047201 0.047017 0.047063 0.047168 0.047148 0.047173 0.047057 0.047267 0.047122 0.046991 0.047493 0.047031 0.047198 0.047035 0.047144
0.045475 0.045387 0.045372 0.045198 0.045557 0.045252 0.045436 0.045489 0.045532 0.045602 0.045405 0.045265 0.045727 0.045408 0.045155 0.045439 0.045429 0.045625 0.045378 0.045217 0.045021 0.045436 0.045266 0.045548 0.045346 0.045227 0.045827 0.045539 0.045316 0.045322 0.045516 0.045491 0.045336 0.045495 0.04519 0.045605 0.045337 0.045018 0.04526 0.045407 0.045465 0.045084 0.045464 0.045422 0.045213 0.045555 0.045239 0.045433 0.045495 0.045429 0.045329 0.045508 0.045347 0.045512 0.045585 0.045232 0.045349 0.045167 0.045623 0.045417 0.045329 0.045436 0.045314 0.045158 0.045076 0.045354 0.045358 0.045124 0.045372 0.045562 0.04486 0.045365 0.045393 0.045066 0.045289 0.04568 0.04553 0.045618 0.04566 0.045523 0.045479 0.045767 0.04501 0.045534 0.045386 0.045522 0.045343 0.0454 0.045488 0.04547 0.045508 0.045392 0.045581 0.045452 0.045316 0.045816 0.045352 0.045507 0.045354 0.045479
0.043848 0.043747 0.043745 0.043578 0.043948 0.043626 0.043815 0.043864 0.043913 0.04397 0.043778 0.043644 0.044089 0.043814 0.043552 0.043815 0.043803 0.044002 0.043755 0.043589 0.043398 0.043803 0.043639 0.043919 0.043733 0.043606 0.044194 0.043923 0.043694 0.043708 0.0439 0.043872 0.043715 0.043855 0.043577 0.043974 0.043722 0.043396 0.043638 0.043781 0.043842 0.043457 0.043833 0.0438 0.043595 0.043926 0.043625 0.043817 0.04388 0.043804 0.043707 0.043884 0.043737 0.043887 0.043957 0.043614 0.04372 0.043545 0.043998 0.043795 0.043703 0.043813 0.043694 0.043527 0.043463 0.043733 0.043724 0.04351 0.043759 0.043948 0.043256 0.043738 0.043785 0.043452 0.043664 0.044041 0.043902 0.04398 0.044025 0.043907 0.043851 0.044133 0.043384 0.043897 0.043759 0.043893 0.04372 0.043786 0.043857 0.043843 0.043892 0.043777 0.043946 0.043832 0.04369 0.044188 0.043723 0.043866 0.043724 0.043863
0.042271 0.042157 0.042167 0.042009 0.042387 0.04205 0.042243 0.042288 0.042342 0.042388 0.042199 0.042072 0.042499 0.042269 0.042 0.04224 0.042226 0.042427 0.042182 0.042012 0.041825 0.04222 0.042062 0.042339 0.04217 0.042035 0.042609 0.042355 0.042121 0.042143 0.042331 0.042302 0.042142 0.042264 0.042015 0.042392 0.042157 0.041824 0.042065 0.042204 0.042268 0.041881 0.042251 0.042228 0.042027 0.042347 0.04206 0.042249 0.042313 0.042229 0.042135 0.042308 0.042176 0.042311 0.042377 0.042045 0.042141 0.041972 0.04242 0.042222 0.042128 0.04224 0.042123 0.041947 0.0419 0.042161 0.04214 0.041945 0.042195 0.042381 0.041702 0.04216 0.042225 0.041887 0.042088 0.042451 0.042324 0.04239 0.042439 0.042339 0.042271 0.042547 0.041808 0.042309 0.042182 0.042313 0.042146 0.042221 0.042276 0.042265 0.042324 0.042211 0.042359 0.042261 0.042115 0.042608 0.042143 0.042275 0.042142 0.042296
0.040741 0.040616 0.040638 0.040488 0.040873 0.040523 0.040719 0.040761 0.040819 0.040853 0.040669 0.04055 0.040957 0.04077 0.040496 0.040713 0.040698 0.0409 0.040656 0.040484 0.040302 0.040685 0.040533 0.040807 0.040654 0.040513 0.041071 0.040835 0.040598 0.040626 0.040811 0.040779 0.040618 0.040722 0.040501 0.040857 0.040639 0.040301 0.040541 0.040675 0.040742 0.040355 0.040718 0.040705 0.040507 0.040815 0.040544 0.04073 0.040795 0.040702 0.040611 0.04078 0.040662 0.040782 0.040845 0.040525 0.040611 0.040448 0.040891 0.040698 0.040601 0.040714 0.040601 0.040416 0.040386 0.040638 0.040605 0.04043 0.04068 0.040862 0.040198 0.040631 0.040714 0.040371 0.04056 0.040909 0.040793 0.040847 0.0409 0.040819 0.040739 0.041009 0.040282 0.040769 0.040653 0.040782 0.04062 0.040704 0.040742 0.040736 0.040804 0.040693 0.04082 0.040737 0.040588 0.041076 0.040613 0.040732 0.04061 0.040777
0.039259 0.039123 0.039156 0.039016 0.039406 0.039044 0.039242 0.03928 0.039343 0.039365 0.039187 0.039076 0.039462 0.039318 0.039039 0.039233 0.039216 0.039419 0.039178 0.039003 0.038828 0.039198 0.039053 0.039322 0.039186 0.039038 0.03958 0.039362 0.039121 0.039157 0.039337 0.039304 0.039141 0.039228 0.039035 0.03937 0.039169 0.038826 0.039065 0.039194 0.039263 0.038877 0.039232 0.039228 0.039035 0.03933 0.039075 0.039258 0.039323 0.039222 0.039135 0.0393 0.039196 0.039301 0.039359 0.039052 0.039129 0.038973 0.039408 0.03922 0.039121 0.039235 0.039126 0.038933 0.038919 0.039162 0.039118 0.038962 0.039211 0.039389 0.038743 0.03915 0.039249 0.038904 0.039081 0.039414 0.03931 0.039352 0.039408 0.039346 0.039255 0.039517 0.038805 0.039277 0.039171 0.039297 0.039142 0.039234 0.039256 0.039254 0.039331 0.039222 0.039329 0.039261 0.039109 0.039589 0.03913 0.039236 0.039125 0.039305
0.037823 0.037676 0.037722 0.03759 0.037985 0.037612 0.037812 0.037846 0.037913 0.037923 0.037751 0.037649 0.038013 0.037911 0.037629 0.0378 0.037781 0.037984 0.037747 0.03757 0.037401 0.037757 0.037619 0.037883 0.037765 0.03761 0.038134 0.037935 0.037692 0.037734 0.037909 0.037874 0.037711 0.03778 0.037615 0.037929 0.037745 0.037399 0.037636 0.03776 0.03783 0.037447 0.037793 0.037798 0.03761 0.037892 0.037653 0.037832 0.037897 0.037788 0.037705 0.037866 0.037776 0.037867 0.03792 0.037627 0.037693 0.037544 0.03797 0.03779 0.037689 0.037803 0.037698 0.037497 0.037499 0.037733 0.037677 0.037541 0.037788 0.037962 0.037335 0.037715 0.037831 0.037484 0.037647 0.037964 0.037873 0.037904 0.037962 0.037919 0.037817 0.03807 0.037376 0.037832 0.037736 0.037858 0.03771 0.03781 0.037816 0.037818 0.037904 0.037797 0.037884 0.037832 0.037676 0.038148 0.037694 0.037788 0.037686 0.037879
0.036433 0.036276 0.036333 0.036209 0.036608 0.036226 0.036426 0.036458 0.036527 0.036526 0.03636 0.036267 0.036609 0.036548 0.036264 0.036412 0.036392 0.036594 0.036361 0.036183 0.03602 0.036362 0.036231 0.03649 0.036389 0.036229 0.036734 0.036552 0.036308 0.036356 0.036526 0.03649 0.036326 0.036378 0.036241 0.036533 0.036366 0.036019 0.036252 0.036371 0.036442 0.036063 0.036399 0.036413 0.036231 0.036498 0.036276 0.036451 0.036516 0.0364 0.036321 0.036477 0.0364 0.036477 0.036526 0.036246 0.036304 0.036161 0.036578 0.036404 0.036302 0.036416 0.036315 0.036107 0.036126 0.036349 0.036283 0.036166 0.036411 0.036579 0.035973 0.036326 0.036457 0.03611 0.03626 0.03656 0.036481 0.0365 0.036562 0.036537 0.036425 0.036668 0.035993 0.036432 0.036347 0.036465 0.036324 0.036431 0.036422 0.036429 0.036521 0.036417 0.036484 0.036447 0.03629 0.036751 0.036304 0.036385 0.036294 0.036498
0.035087 0.03492 0.034988 0.034874 0.035275 0.034884 0.035085 0.035114 0.035186 0.035174 0.035015 0.034931 0.03525 0.035229 0.034943 0.035068 0.035047 0.035247 0.035019 0.034841 0.034685 0.035012 0.034888 0.035141 0.035057 0.034892 0.035377 0.035213 0.034969 0.035023 0.035187 0.03515 0.034985 0.03502 0.034912 0.035182 0.035031 0.034683 0.034913 0.035027 0.035098 0.034725 0.03505 0.035072 0.034896 0.035149 0.034944 0.035114 0.035179 0.035056 0.034982 0.035132 0.035069 0.035132 0.035176 0.034911 0.034959 0.034823 0.035229 0.035063 0.034961 0.035074 0.034977 0.034763 0.034797 0.03501 0.034933 0.034835 0.035077 0.03524 0.034656 0.034981 0.035127 0.034781 0.034917 0.0352 0.035133 0.035141 0.035206 0.035199 0.035076 0.03531 0.034656 0.035077 0.035002 0.035117 0.034983 0.035096 0.035072 0.035083 0.035183 0.035082 0.035129 0.035106 0.034948 0.035398 0.034959 0.035027 0.034946 0.035161
0.033784 0.033609 0.033688 0.033582 0.033985 0.033587 0.033786 0.033813 0.033887 0.033865 0.033712 0.033638 0.033934 0.033952 0.033666 0.033767 0.033745 0.033944 0.033721 0.033543 0.033393 0.033706 0.033589 0.033835 0.033768 0.033599 0.034063 0.033918 0.033673 0.033733 0.033891 0.033853 0.033688 0.033707 0.033626 0.033874 0.03374 0.033392 0.033618 0.033726 0.033798 0.033431 0.033744 0.033775 0.033605 0.033843 0.033655 0.033821 0.033885 0.033756 0.033686 0.03383 0.033781 0.03383 0.03387 0.033619 0.033658 0.033529 0.033924 0.033765 0.033663 0.033774 0.033682 0.033463 0.033512 0.033714 0.033627 0.033548 0.033787 0.033944 0.033383 0.033681 0.03384 0.033496 0.033618 0.033884 0.033829 0.033825 0.033893 0.033904 0.033772 0.033994 0.033363 0.033766 0.033701 0.033811 0.033685 0.033804 0.033765 0.033782 0.033887 0.033789 0.033817 0.033809 0.03365 0.034088 0.033658 0.033713 0.033643 0.033867
0.032524 0.03234 0.03243 0.032333 0.032737 0.032333 0.032531 0.032554 0.032631 0.032598 0.032452 0.032388 0.03266 0.032716 0.032431 0.032509 0.032486 0.032682 0.032465 0.032288 0.032145 0.032442 0.032332 0.032572 0.032522 0.032348 0.032791 0.032664 0.03242 0.032486 0.032637 0.032598 0.032433 0.032436 0.032382 0.032608 0.032491 0.032144 0.032365 0.032468 0.03254 0.03218 0.032481 0.03252 0.032357 0.032579 0.032408 0.032569 0.032633 0.032498 0.032432 0.032571 0.032535 0.032571 0.032606 0.03237 0.0324 0.032278 0.03266 0.03251 0.032407 0.032517 0.03243 0.032206 0.032269 0.03246 0.032364 0.032304 0.032539 0.032689 0.032153 0.032423 0.032595 0.032254 0.032362 0.032609 0.032568 0.032552 0.032622 0.032651 0.032509 0.032721 0.032114 0.032497 0.032442 0.032548 0.03243 0.032554 0.032501 0.032523 0.032633 0.032539 0.032548 0.032554 0.032395 0.032819 0.032399 0.032442 0.032382 0.032615
0.031305 0.031114 0.031213 0.031126 0.031529 0.031121 0.031316 0.031337 0.031416 0.031373 0.031234 0.03118 0.031427 0.03152 0.031237 0.031292 0.031268 0.031462 0.031251 0.031075 0.030939 0.03122 0.031118 0.03135 0.031317 0.031139 0.03156 0.031451 0.031208 0.031279 0.031424 0.031384 0.03122 0.031207 0.031181 0.031384 0.031284 0.030938 0.031154 0.031251 0.031323 0.030972 0.03126 0.031307 0.031151 0.031356 0.031203 0.031359 0.031422 0.031282 0.031221 0.031354 0.031329 0.031353 0.031383 0.031162 0.031183 0.031069 0.031438 0.031296 0.031194 0.031302 0.031219 0.030991 0.031068 0.031248 0.031143 0.031102 0.031332 0.031475 0.030964 0.031207 0.031391 0.031053 0.031147 0.031377 0.031347 0.03132 0.031393 0.031438 0.031289 0.031489 0.030907 0.031271 0.031225 0.031327 0.031216 0.031346 0.031278 0.031306 0.031421 0.03133 0.03132 0.03134 0.031182 0.031591 0.031182 0.031213 0.031162 0.031404
0.030127 0.029928 0.030038 0.029959 0.030361 0.029949 0.030141 0.030161 0.03024 0.030188 0.030057 0.030013 0.030235 0.030364 0.030083 0.030116 0.030091 0.030281 0.030077 0.029903 0.029774 0.030039 0.029944 0.030169 0.030152 0.029971 0.030369 0.030278 0.030037 0.030113 0.030251 0.03021 0.030048 0.030018 0.030019 0.0302 0.030116 0.029772 0.029984 0.030075 0.030146 0.029804 0.03008 0.030134 0.029985 0.030174 0.030038 0.030189 0.030251 0.030106 0.030049 0.030176 0.030164 0.030175 0.0302 0.029995 0.030008 0.0299 0.030255 0.030123 0.030021 0.030126 0.030049 0.029817 0.029908 0.030077 0.029963 0.02994 0.030165 0.030301 0.029816 0.030031 0.030227 0.029894 0.029973 0.030184 0.030167 0.030129 0.030204 0.030266 0.030108 0.030296 0.029741 0.030085 0.030048 0.030146 0.030043 0.030177 0.030096 0.030129 0.030248 0.030161 0.030133 0.030167 0.030009 0.030404 0.030007 0.030024 0.029984 0.030233
0.028988 0.028783 0.028902 0.028832 0.029232 0.028818 0.029006 0.029023 0.029104 0.029043 0.028918 0.028885 0.029083 0.029246 0.028969 0.028978 0.028953 0.02914 0.028943 0.028771 0.028649 0.028898 0.028809 0.029027 0.029027 0.028843 0.029217 0.029144 0.028905 0.028986 0.029117 0.029075 0.028914 0.02887 0.028897 0.029055 0.028988 0.028647 0.028853 0.028939 0.029009 0.028677 0.028939 0.029 0.028859 0.029031 0.028912 0.029058 0.029119 0.028969 0.028918 0.029038 0.029038 0.029036 0.029057 0.028867 0.028872 0.028771 0.029112 0.028989 0.028887 0.02899 0.028918 0.028683 0.028787 0.028944 0.028823 0.028817 0.029037 0.029166 0.028708 0.028895 0.029101 0.028773 0.028838 0.029031 0.029027 0.028978 0.029055 0.029133 0.028968 0.029143 0.028615 0.028939 0.028911 0.029004 0.02891 0.029048 0.028954 0.028992 0.029114 0.029032 0.028986 0.029032 0.028876 0.029255 0.02887 0.028876 0.028845 0.029101
0.027888 0.027676 0.027804 0.027743 0.02814 0.027725 0.027909 0.027924 0.028006 0.027936 0.027819 0.027795 0.027969 0.028165 0.027892 0.027879 0.027854 0.028036 0.027847 0.027677 0.027563 0.027795 0.027714 0.027924 0.02794 0.027753 0.028104 0.028049 0.027812 0.027898 0.02802 0.027979 0.027819 0.027761 0.027813 0.027949 0.027898 0.027561 0.027761 0.027841 0.027909 0.027588 0.027836 0.027905 0.027771 0.027926 0.027825 0.027966 0.028025 0.027871 0.027824 0.027938 0.02795 0.027936 0.027952 0.027778 0.027774 0.027681 0.028007 0.027893 0.027793 0.027893 0.027826 0.027587 0.027704 0.02785 0.027721 0.027733 0.027947 0.028068 0.027638 0.027797 0.028014 0.027692 0.027742 0.027917 0.027925 0.027865 0.027944 0.028038 0.027865 0.028028 0.027528 0.027831 0.027813 0.027901 0.027815 0.027957 0.02785 0.027893 0.028018 0.02794 0.027877 0.027936 0.027781 0.028144 0.027773 0.027766 0.027745 0.028008
0.026825 0.026607 0.026744 0.026692 0.027086 0.026669 0.026849 0.026863 0.026945 0.026866 0.026757 0.026744 0.026893 0.027121 0.026852 0.026818 0.026792 0.02697 0.026788 0.026621 0.026514 0.02673 0.026656 0.026858 0.026889 0.026701 0.027027 0.02699 0.026757 0.026846 0.026961 0.026919 0.026762 0.026689 0.026766 0.026881 0.026845 0.026512 0.026706 0.026781 0.026847 0.026538 0.026772 0.026847 0.02672 0.026859 0.026775 0.02691 0.026969 0.02681 0.026768 0.026876 0.026899 0.026873 0.026884 0.026726 0.026715 0.026628 0.026939 0.026835 0.026736 0.026832 0.02677 0.02653 0.026659 0.026794 0.026658 0.026686 0.026894 0.027008 0.026606 0.026738 0.026963 0.026648 0.026683 0.02684 0.02686 0.026789 0.026871 0.02698 0.0268 0.026951 0.026479 0.026761 0.026752 0.026835 0.026757 0.026902 0.026783 0.026832 0.02696 0.026886 0.026806 0.026877 0.026724 0.02707 0.026713 0.026694 0.026682 0.026951
0.025798 0.025576 0.025721 0.025677 0.026067 0.025651 0.025825 0.025838 0.02592 0.025833 0.025731 0.025728 0.025853 0.026112 0.025848 0.025793 0.025766 0.02594 0.025766 0.025602 0.025503 0.025702 0.025634 0.025828 0.025875 0.025685 0.025988 0.025967 0.025737 0.025831 0.025938 0.025896 0.02574 0.025654 0.025756 0.025848 0.025828 0.0255 0.025687 0.025757 0.025822 0.025524 0.025743 0.025825 0.025706 0.025828 0.025761 0.02589 0.025948 0.025786 0.025749 0.02585 0.025884 0.025847 0.025853 0.02571 0.025692 0.025612 0.025907 0.025813 0.025715 0.025808 0.025752 0.02551 0.02565 0.025774 0.025631 0.025676 0.025877 0.025983 0.025609 0.025714 0.025948 0.02564 0.025661 0.0258 0.025831 0.025751 0.025834 0.025958 0.025772 0.025909 0.025467 0.025729 0.025727 0.025805 0.025736 0.025884 0.025753 0.025807 0.025937 0.025868 0.025771 0.025854 0.025704 0.026033 0.02569 0.025659 0.025656 0.02593
0.024807 0.02458 0.024733 0.024698 0.025083 0.024667 0.024837 0.024848 0.02493 0.024836 0.024741 0.024749 0.024849 0.025137 0.024879 0.024803 0.024776 0.024945 0.024779 0.024619 0.024526 0.024709 0.024649 0.024834 0.024896 0.024704 0.024983 0.024979 0.024753 0.02485 0.02495 0.024908 0.024754 0.024655 0.024781 0.024852 0.024847 0.024523 0.024704 0.024768 0.024831 0.024546 0.024751 0.024838 0.024728 0.024833 0.024782 0.024906 0.024962 0.024797 0.024764 0.024859 0.024903 0.024856 0.024857 0.02473 0.024704 0.024631 0.02491 0.024826 0.02473 0.024819 0.024768 0.024525 0.024677 0.024789 0.02464 0.024701 0.024895 0.024993 0.024648 0.024726 0.024968 0.024668 0.024675 0.024796 0.024839 0.024748 0.024832 0.024971 0.024779 0.024903 0.024491 0.024731 0.024738 0.024811 0.02475 0.024901 0.024759 0.024818 0.024949 0.024884 0.024772 0.024867 0.024719 0.02503 0.024702 0.02466 0.024666 0.024944
0.023851 0.023619 0.023779 0.023753 0.024133 0.023719 0.023883 0.023893 0.023975 0.023873 0.023786 0.023803 0.023879 0.024196 0.023944 0.023847 0.023821 0.023984 0.023826 0.02367 0.023585 0.023751 0.023697 0.023874 0.023951 0.023758 0.024013 0.024025 0.023804 0.023904 0.023996 0.023954 0.023803 0.023691 0.02384 0.02389 0.023899 0.023581 0.023756 0.023814 0.023875 0.023602 0.023793 0.023886 0.023783 0.023872 0.023837 0.023956 0.02401 0.023842 0.023815 0.023902 0.023957 0.023899 0.023895 0.023784 0.023752 0.023685 0.023948 0.023873 0.023779 0.023865 0.023819 0.023575 0.023737 0.023838 0.023683 0.02376 0.023947 0.024038 0.023721 0.023773 0.024022 0.02373 0.023723 0.023826 0.02388 0.02378 0.023866 0.024018 0.02382 0.023932 0.023549 0.023769 0.023783 0.023852 0.023799 0.023952 0.023799 0.023864 0.023996 0.023935 0.023808 0.023914 0.023769 0.024062 0.023749 0.023696 0.023711 0.023993
0.022928 0.022692 0.02286 0.022841 0.023215 0.022804 0.022962 0.022971 0.023052 0.022943 0.022864 0.022891 0.022943 0.023287 0.023041 0.022925 0.022898 0.023056 0.022907 0.022755 0.022677 0.022827 0.02278 0.022948 0.023039 0.022845 0.023077 0.023104 0.022888 0.022991 0.023075 0.023033 0.022885 0.02276 0.022932 0.022961 0.022985 0.022673 0.02284 0.022894 0.022953 0.022692 0.022868 0.022967 0.022872 0.022944 0.022926 0.023039 0.023091 0.022921 0.022898 0.022979 0.023044 0.022976 0.022967 0.022871 0.022832 0.022772 0.023019 0.022954 0.022862 0.022944 0.022904 0.022659 0.022831 0.022921 0.022761 0.022852 0.023033 0.023115 0.022827 0.022853 0.023109 0.022825 0.022804 0.02289 0.022955 0.022845 0.022933 0.023098 0.022896 0.022994 0.022641 0.02284 0.022862 0.022926 0.022881 0.023036 0.022873 0.022943 0.023075 0.023019 0.022877 0.022994 0.022852 0.023127 0.02283 0.022766 0.022789 0.023074
0.022037 0.021798 0.021972 0.021962 0.02233 0.021922 0.022074 0.022081 0.022162 0.022046 0.021974 0.022011 0.022041 0.02241 0.022171 0.022036 0.022009 0.022161 0.02202 0.021872 0.021802 0.021935 0.021895 0.022054 0.022159 0.021965 0.022173 0.022216 0.022004 0.02211 0.022187 0.022145 0.021999 0.021863 0.022056 0.022065 0.022103 0.021797 0.021958 0.022006 0.022062 0.021815 0.021977 0.022081 0.021994 0.022049 0.022047 0.022154 0.022205 0.022032 0.022014 0.022089 0.022162 0.022085 0.022072 0.021991 0.021946 0.021892 0.022123 0.022068 0.021978 0.022055 0.02202 0.021775 0.021957 0.022036 0.021871 0.021977 0.02215 0.022224 0.021964 0.021966 0.022228 0.021952 0.021918 0.021987 0.022063 0.021944 0.022033 0.022211 0.022003 0.022089 0.021766 0.021945 0.021974 0.022033 0.021996 0.022152 0.021979 0.022054 0.022187 0.022136 0.02198 0.022106 0.021967 0.022225 0.021943 0.021869 0.0219 0.022188
0.021178 0.020936 0.021117 0.021114 0.021475 0.021071 0.021217 0.021223 0.021303 0.021181 0.021116 0.021163 0.021169 0.021563 0.021331 0.021177 0.02115 0.021297 0.021165 0.021021 0.020958 0.021075 0.021041 0.021192 0.021311 0.021116 0.0213 0.021359 0.021152 0.021261 0.021329 0.021287 0.021144 0.020998 0.021211 0.021201 0.021252 0.020952 0.021106 0.021149 0.021203 0.02097 0.021117 0.021225 0.021146 0.021186 0.021199 0.0213 0.021349 0.021175 0.021162 0.02123 0.021312 0.021226 0.021208 0.021142 0.021091 0.021044 0.021258 0.021212 0.021125 0.021198 0.021168 0.020924 0.021115 0.021183 0.021013 0.021132 0.021299 0.021365 0.021133 0.021111 0.021378 0.021111 0.021064 0.021116 0.021202 0.021074 0.021164 0.021354 0.021143 0.021215 0.020922 0.021081 0.021117 0.021171 0.021142 0.021299 0.021117 0.021197 0.02133 0.021283 0.021114 0.02125 0.021115 0.021354 0.021088 0.021004 0.021042 0.021333
0.02035 0.020105 0.020292 0.020296 0.020651 0.020251 0.02039 0.020396 0.020475 0.020347 0.020289 0.020346 0.020329 0.020746 0.020521 0.02035 0.020323 0.020464 0.02034 0.020201 0.020145 0.020247 0.020219 0.020361 0.020492 0.020298 0.020459 0.020532 0.02033 0.020442 0.020502 0.020461 0.020321 0.020163 0.020397 0.020367 0.020431 0.020139 0.020286 0.020324 0.020375 0.020155 0.020287 0.020401 0.020329 0.020353 0.020381 0.020477 0.020524 0.020349 0.02034 0.020401 0.020492 0.020397 0.020375 0.020323 0.020267 0.020225 0.020423 0.020388 0.020302 0.020371 0.020347 0.020103 0.020302 0.02036 0.020186 0.020319 0.020477 0.020536 0.020332 0.020286 0.020558 0.0203 0.02024 0.020275 0.020371 0.020235 0.020327 0.020528 0.020313 0.020372 0.020109 0.020248 0.020291 0.02034 0.020318 0.020477 0.020286 0.020371 0.020503 0.020461 0.020279 0.020424 0.020292 0.020514 0.020264 0.02017 0.020216 0.020508
0.019551 0.019304 0.019496 0.019508 0.019856 0.01946 0.019593 0.019598 0.019676 0.019542 0.019492 0.019557 0.019519 0.019957 0.01974 0.019552 0.019525 0.019661 0.019545 0.01941 0.019361 0.019448 0.019426 0.01956 0.019703 0.019509 0.019647 0.019734 0.019538 0.019652 0.019705 0.019664 0.019527 0.019359 0.019612 0.019563 0.01964 0.019355 0.019494 0.019528 0.019576 0.01937 0.019488 0.019606 0.019542 0.01955 0.019593 0.019683 0.019729 0.019552 0.019547 0.019602 0.019702 0.019598 0.019572 0.019534 0.019473 0.019437 0.019619 0.019592 0.01951 0.019574 0.019555 0.019312 0.019519 0.019566 0.019389 0.019534 0.019686 0.019736 0.01956 0.019491 0.019767 0.019519 0.019446 0.019465 0.019571 0.019427 0.019519 0.019732 0.019512 0.01956 0.019326 0.019445 0.019495 0.019539 0.019525 0.019683 0.019485 0.019574 0.019706 0.019668 0.019474 0.019628 0.0195 0.019704 0.019469 0.019366 0.019419 0.019713
0.018781 0.018533 0.01873 0.018749 0.019089 0.018699 0.018825 0.018829 0.018905 0.018767 0.018723 0.018798 0.018738 0.019197 0.018988 0.018783 0.018756 0.018886 0.018779 0.018649 0.018606 0.018678 0.018662 0.018787 0.018943 0.018749 0.018865 0.018965 0.018775 0.01889 0.018936 0.018895 0.018761 0.018584 0.018855 0.018788 0.018877 0.018599 0.018732 0.018761 0.018806 0.018614 0.018717 0.018839 0.018783 0.018776 0.018833 0.018918 0.018962 0.018784 0.018783 0.018832 0.018939 0.018828 0.018797 0.018774 0.018707 0.018677 0.018843 0.018826 0.018746 0.018806 0.018792 0.01855 0.018765 0.018802 0.01862 0.018778 0.018922 0.018965 0.018816 0.018724 0.019004 0.018766 0.018681 0.018684 0.018799 0.018647 0.01874 0.018964 0.018741 0.018776 0.018572 0.018671 0.018727 0.018767 0.01876 0.018919 0.018712 0.018806 0.018937 0.018904 0.018698 0.01886 0.018736 0.018922 0.018704 0.018591 0.018651 0.018946
0.018039 0.017789 0.017992 0.018017 0.01835 0.017965 0.018084 0.018088 0.018163 0.018019 0.017983 0.018066 0.017986 0.018464 0.018262 0.018041 0.018015 0.018139 0.01804 0.017915 0.017879 0.017936 0.017925 0.018042 0.01821 0.018017 0.01811 0.018224 0.018039 0.018156 0.018195 0.018154 0.018023 0.017838 0.018126 0.018042 0.018142 0.017872 0.017997 0.018021 0.018064 0.017886 0.017975 0.018101 0.018052 0.01803 0.018101 0.01818 0.018222 0.018044 0.018047 0.01809 0.018204 0.018086 0.018051 0.018041 0.017969 0.017945 0.018095 0.018087 0.01801 0.018065 0.018056 0.017816 0.018038 0.018065 0.01788 0.01805 0.018186 0.018221 0.018099 0.017986 0.018269 0.01804 0.017944 0.017931 0.018056 0.017896 0.01799 0.018223 0.017998 0.01802 0.017846 0.017926 0.017987 0.018022 0.018023 0.018182 0.017968 0.018067 0.018196 0.018167 0.01795 0.01812 0.018 0.018168 0.017966 0.017844 0.017911 0.018207
0.017325 0.017073 0.01728 0.017312 0.017637 0.017258 0.017371 0.017374 0.017447 0.017299 0.01727 0.017361 0.01726 0.017756 0.017563 0.017327 0.017301 0.017419 0.017329 0.017209 0.017179 0.017221 0.017216 0.017325 0.017503 0.017312 0.017383 0.017509 0.01733 0.017449 0.01748 0.01744 0.017313 0.017118 0.017424 0.017322 0.017434 0.017171 0.01729 0.017309 0.017349 0.017184 0.01726 0.017389 0.017348 0.017311 0.017395 0.017469 0.017509 0.017331 0.017338 0.017375 0.017496 0.01737 0.017332 0.017335 0.017259 0.01724 0.017374 0.017376 0.017301 0.017352 0.017347 0.017109 0.017338 0.017355 0.017168 0.017348 0.017477 0.017505 0.017409 0.017275 0.01756 0.017342 0.017234 0.017206 0.017339 0.017173 0.017267 0.01751 0.017282 0.017292 0.017146 0.017208 0.017275 0.017305 0.017313 0.017472 0.017251 0.017354 0.017482 0.017457 0.01723 0.017407 0.017292 0.017442 0.017256 0.017125 0.017199 0.017495
0.016636 0.016384 0.016595 0.016634 0.01695 0.016578 0.016683 0.016686 0.016758 0.016606 0.016582 0.016682 0.016562 0.017075 0.01689 0.016639 0.016614 0.016725 0.016643 0.016528 0.016504 0.016533 0.016533 0.016634 0.016822 0.016632 0.016683 0.01682 0.016648 0.016768 0.016792 0.016752 0.016628 0.016426 0.016747 0.016629 0.016751 0.016496 0.016608 0.016623 0.01666 0.016509 0.016571 0.016703 0.016669 0.016619 0.016716 0.016784 0.016823 0.016644 0.016655 0.016686 0.016814 0.016681 0.016639 0.016655 0.016575 0.016561 0.016679 0.01669 0.016618 0.016664 0.016665 0.016428 0.016663 0.016671 0.016481 0.016672 0.016794 0.016814 0.016744 0.01659 0.016877 0.016668 0.01655 0.016507 0.016649 0.016476 0.016571 0.016822 0.016592 0.016591 0.016472 0.016516 0.016589 0.016614 0.016629 0.016787 0.01656 0.016667 0.016793 0.016773 0.016536 0.01672 0.016609 0.016742 0.016571 0.016433 0.016513 0.016808
0.015973 0.015721 0.015935 0.01598 0.016288 0.015922 0.016021 0.016023 0.016093 0.015937 0.015921 0.016028 0.015889 0.016417 0.016241 0.015976 0.015951 0.016057 0.015983 0.015873 0.015855 0.01587 0.015876 0.015968 0.016167 0.015978 0.016008 0.016157 0.01599 0.016111 0.016128 0.01609 0.015969 0.015759 0.016095 0.015962 0.016094 0.015847 0.015952 0.015963 0.015997 0.015859 0.015908 0.016043 0.016016 0.015952 0.016061 0.016124 0.016161 0.015982 0.015998 0.016022 0.016156 0.016017 0.015972 0.016 0.015916 0.015907 0.01601 0.01603 0.01596 0.016002 0.016007 0.015773 0.016013 0.016012 0.01582 0.016021 0.016135 0.016148 0.016104 0.01593 0.016219 0.01602 0.015891 0.015835 0.015984 0.015805 0.0159 0.016159 0.015928 0.015915 0.015824 0.01585 0.015928 0.015949 0.01597 0.016128 0.015895 0.016006 0.01613 0.016114 0.015867 0.016058 0.015951 0.016068 0.015912 0.015767 0.015852 0.016147
0.015334 0.015082 0.0153 0.01535 0.015651 0.015291 0.015383 0.015385 0.015454 0.015294 0.015283 0.015398 0.015241 0.015784 0.015616 0.015338 0.015313 0.015413 0.015348 0.015242 0.015231 0.015232 0.015243 0.015327 0.015535 0.015348 0.015358 0.015518 0.015357 0.015479 0.015489 0.015451 0.015334 0.015117 0.015467 0.015319 0.015461 0.015221 0.01532 0.015326 0.015358 0.015233 0.015269 0.015407 0.015387 0.015309 0.01543 0.015488 0.015523 0.015345 0.015364 0.015383 0.015523 0.015378 0.015329 0.01537 0.015282 0.015278 0.015366 0.015394 0.015327 0.015365 0.015374 0.015142 0.015388 0.015378 0.015184 0.015394 0.015501 0.015507 0.015487 0.015295 0.015585 0.015396 0.015257 0.015187 0.015344 0.015158 0.015254 0.015521 0.015288 0.015264 0.0152 0.015209 0.015291 0.015308 0.015336 0.015493 0.015255 0.015369 0.015491 0.015479 0.015224 0.015421 0.015318 0.015418 0.015278 0.015125 0.015216 0.01551
0.014719 0.014467 0.014688 0.014744 0.015036 0.014684 0.014769 0.014771 0.014837 0.014675 0.01467 0.014792 0.014617 0.015174 0.015014 0.014724 0.014699 0.014793 0.014735 0.014635 0.014629 0.014618 0.014633 0.01471 0.014927 0.014741 0.014732 0.014902 0.014748 0.01487 0.014874 0.014837 0.014723 0.014499 0.014863 0.0147 0.014851 0.01462 0.014711 0.014714 0.014742 0.014631 0.014654 0.014794 0.014781 0.014691 0.014823 0.014876 0.01491 0.014731 0.014754 0.014768 0.014913 0.014763 0.01471 0.014763 0.014671 0.014672 0.014745 0.014781 0.014717 0.014751 0.014765 0.014535 0.014786 0.014767 0.014572 0.01479 0.01489 0.014889 0.014893 0.014683 0.014975 0.014796 0.014646 0.014563 0.014728 0.014536 0.014632 0.014907 0.014672 0.014637 0.0146 0.014592 0.014679 0.014692 0.014725 0.014881 0.014638 0.014756 0.014876 0.014868 0.014605 0.014807 0.014709 0.014792 0.014667 0.014507 0.014603 0.014896
0.014128 0.013876 0.0141 0.014161 0.014445 0.014099 0.014178 0.01418 0.014244 0.014078 0.01408 0.014209 0.014017 0.014586 0.014434 0.014132 0.014108 0.014196 0.014146 0.014051 0.014051 0.014027 0.014047 0.014116 0.014341 0.014158 0.014129 0.01431 0.014161 0.014284 0.014281 0.014245 0.014134 0.013905 0.014281 0.014104 0.014264 0.01404 0.014125 0.014125 0.01415 0.014051 0.014062 0.014205 0.014198 0.014095 0.014239 0.014287 0.014318 0.014141 0.014167 0.014175 0.014326 0.01417 0.014114 0.014178 0.014083 0.014089 0.014148 0.014192 0.014131 0.01416 0.014178 0.013951 0.014206 0.014179 0.013983 0.014209 0.014302 0.014295 0.014321 0.014095 0.014387 0.014217 0.014059 0.013963 0.014134 0.013938 0.014033 0.014315 0.014079 0.014034 0.014022 0.013998 0.014089 0.014098 0.014137 0.014292 0.014045 0.014166 0.014284 0.01428 0.014008 0.014216 0.014123 0.01419 0.01408 0.013913 0.014014 0.014306
0.013558 0.013307 0.013533 0.0136 0.013875 0.013537 0.013609 0.01361 0.013673 0.013504 0.013511 0.013647 0.013439 0.014019 0.013875 0.013563 0.013539 0.013622 0.013579 0.013489 0.013494 0.013458 0.013483 0.013544 0.013777 0.013596 0.013549 0.013739 0.013596 0.01372 0.013711 0.013675 0.013568 0.013333 0.013721 0.013531 0.013699 0.013483 0.013562 0.013557 0.01358 0.013494 0.013493 0.013637 0.013637 0.013522 0.013676 0.013719 0.013749 0.013573 0.013602 0.013605 0.01376 0.0136 0.013541 0.013616 0.013518 0.013528 0.013573 0.013624 0.013566 0.013591 0.013613 0.013389 0.013648 0.013613 0.013416 0.01365 0.013736 0.013722 0.013771 0.013529 0.013821 0.013661 0.013493 0.013385 0.013563 0.013362 0.013457 0.013745 0.013509 0.013453 0.013466 0.013427 0.013521 0.013526 0.013572 0.013725 0.013473 0.013598 0.013713 0.013713 0.013435 0.013648 0.013558 0.01361 0.013514 0.013341 0.013447 0.013737
0.01301 0.01276 0.012988 0.013059 0.013326 0.012996 0.013061 0.013063 0.013123 0.012952 0.012965 0.013107 0.012884 0.013473 0.013338 0.013015 0.012992 0.013069 0.013034 0.012948 0.012958 0.012911 0.01294 0.012994 0.013235 0.013055 0.012991 0.01319 0.013053 0.013177 0.013162 0.013127 0.013023 0.012783 0.013181 0.012979 0.013155 0.012947 0.013019 0.013011 0.013031 0.012957 0.012945 0.013091 0.013097 0.012971 0.013135 0.013173 0.013201 0.013026 0.013058 0.013056 0.013216 0.013051 0.012989 0.013075 0.012974 0.012988 0.013019 0.013078 0.013023 0.013043 0.01307 0.012849 0.013111 0.013068 0.012871 0.013112 0.013191 0.013171 0.013242 0.012984 0.013275 0.013125 0.012949 0.01283 0.013014 0.012808 0.012903 0.013196 0.01296 0.012894 0.012931 0.012877 0.012975 0.012976 0.013027 0.01318 0.012924 0.013052 0.013164 0.013168 0.012883 0.0131 0.013015 0.013051 0.01297 0.012792 0.012902 0.013189
0.012483 0.012234 0.012464 0.01254 0.012798 0.012475 0.012534 0.012536 0.012594 0.012421 0.012439 0.012587 0.012349 0.012948 0.01282 0.012488 0.012465 0.012536 0.012509 0.012428 0.012443 0.012384 0.012417 0.012465 0.012712 0.012535 0.012454 0.012661 0.01253 0.012654 0.012633 0.012599 0.012498 0.012254 0.012663 0.012448 0.012631 0.012432 0.012498 0.012486 0.012503 0.012441 0.012418 0.012566 0.012577 0.01244 0.012613 0.012648 0.012674 0.0125 0.012535 0.012528 0.012692 0.012523 0.012458 0.012554 0.01245 0.012469 0.012487 0.012553 0.0125 0.012517 0.012547 0.012329 0.012594 0.012544 0.012346 0.012594 0.012667 0.01264 0.012732 0.012459 0.012751 0.01261 0.012426 0.012295 0.012485 0.012275 0.01237 0.012668 0.012432 0.012356 0.012417 0.012348 0.01245 0.012447 0.012504 0.012654 0.012395 0.012526 0.012636 0.012643 0.012352 0.012573 0.012493 0.012514 0.012447 0.012263 0.012377 0.012662
0.011975 0.011728 0.01196 0.01204 0.012289 0.011975 0.012027 0.012028 0.012085 0.01191 0.011933 0.012087 0.011835 0.012442 0.012322 0.011981 0.011959 0.012024 0.012003 0.011928 0.011948 0.011878 0.011915 0.011956 0.01221 0.012035 0.011937 0.012152 0.012027 0.012151 0.012125 0.012091 0.011994 0.011745 0.012163 0.011938 0.012128 0.011936 0.011996 0.011981 0.011995 0.011945 0.011911 0.01206 0.012077 0.01193 0.012112 0.012142 0.012166 0.011993 0.012032 0.012021 0.012187 0.012015 0.011948 0.012053 0.011947 0.011969 0.011974 0.012048 0.011998 0.01201 0.012044 0.01183 0.012097 0.01204 0.011842 0.012096 0.012162 0.012129 0.012241 0.011955 0.012246 0.012114 0.011923 0.011781 0.011976 0.011762 0.011857 0.01216 0.011924 0.011839 0.011923 0.01184 0.011945 0.011939 0.012 0.012149 0.011887 0.012021 0.012127 0.012138 0.011842 0.012067 0.01199 0.011997 0.011943 0.011755 0.011872 0.012155
0.011487 0.011242 0.011475 0.011559 0.0118 0.011493 0.011539 0.011541 0.011595 0.011419 0.011447 0.011606 0.01134 0.011955 0.011843 0.011493 0.011471 0.011532 0.011518 0.011447 0.011471 0.011392 0.011432 0.011466 0.011726 0.011554 0.01144 0.011662 0.011544 0.011667 0.011635 0.011603 0.011509 0.011256 0.011683 0.011446 0.011643 0.011459 0.011513 0.011495 0.011506 0.011468 0.011424 0.011574 0.011596 0.011439 0.01163 0.011655 0.011678 0.011507 0.011548 0.011532 0.011702 0.011527 0.011457 0.011571 0.011463 0.011488 0.011482 0.011561 0.011514 0.011522 0.01156 0.011349 0.011619 0.011555 0.011357 0.011617 0.011676 0.011638 0.011769 0.01147 0.01176 0.011637 0.011439 0.011287 0.011487 0.01127 0.011364 0.011671 0.011436 0.011342 0.011447 0.011351 0.011459 0.011449 0.011515 0.011663 0.011398 0.011534 0.011638 0.011652 0.011351 0.011579 0.011507 0.0115 0.011459 0.011266 0.011387 0.011667
0.011018 0.010774 0.011008 0.011096 0.011329 0.01103 0.01107 0.011072 0.011124 0.010946 0.010979 0.011143 0.010865 0.011486 0.011381 0.011024 0.011003 0.011058 0.01105 0.010984 0.011013 0.010924 0.010968 0.010995 0.011261 0.011091 0.010962 0.011191 0.011078 0.011202 0.011165 0.011133 0.011042 0.010786 0.011221 0.010974 0.011177 0.011 0.011049 0.011028 0.011036 0.011009 0.010955 0.011106 0.011134 0.010967 0.011166 0.011187 0.011208 0.011038 0.011082 0.011062 0.011235 0.011057 0.010984 0.011107 0.010998 0.011026 0.011008 0.011094 0.011049 0.011054 0.011094 0.010887 0.011158 0.011089 0.010891 0.011156 0.011209 0.011165 0.011315 0.011004 0.011292 0.011178 0.010973 0.010812 0.011017 0.010796 0.01089 0.011201 0.010966 0.010863 0.01099 0.010881 0.010992 0.010979 0.011049 0.011195 0.010928 0.011067 0.011168 0.011184 0.010879 0.01111 0.011042 0.011022 0.010994 0.010796 0.010921 0.011198
0.010567 0.010325 0.01056 0.010651 0.010876 0.010585 0.010619 0.010621 0.010671 0.010492 0.010529 0.010698 0.010408 0.011034 0.010937 0.010573 0.010553 0.010602 0.010601 0.010539 0.010572 0.010474 0.010521 0.010543 0.010813 0.010646 0.010503 0.010738 0.010631 0.010754 0.010712 0.010681 0.010594 0.010334 0.010776 0.01052 0.010728 0.010559 0.010602 0.010579 0.010584 0.010568 0.010504 0.010656 0.010689 0.010514 0.010719 0.010737 0.010757 0.010588 0.010635 0.01061 0.010786 0.010605 0.01053 0.010661 0.01055 0.010582 0.010552 0.010644 0.010602 0.010603 0.010647 0.010443 0.010716 0.010641 0.010443 0.010712 0.010759 0.01071 0.010878 0.010556 0.010842 0.010737 0.010526 0.010355 0.010564 0.010341 0.010435 0.010749 0.010514 0.010404 0.01055 0.010429 0.010543 0.010526 0.010601 0.010745 0.010476 0.010617 0.010715 0.010735 0.010425 0.010659 0.010595 0.010562 0.010546 0.010345 0.010472 0.010746
0.010134 0.0098937 0.010129 0.010224 0.01044 0.010157 0.010185 0.010187 0.010235 0.010056 0.010097 0.01027 0.009969 0.010599 0.01051 0.010139 0.010119 0.010164 0.010169 0.010112 0.010149 0.010042 0.010092 0.010107 0.010382 0.010218 0.010061 0.010303 0.010201 0.010323 0.010276 0.010246 0.010162 0.0099004 0.010349 0.010084 0.010297 0.010136 0.010173 0.010147 0.01015 0.010144 0.010071 0.010224 0.010261 0.010077 0.01029 0.010304 0.010322 0.010155 0.010204 0.010176 0.010354 0.01017 0.010094 0.010233 0.01012 0.010155 0.010114 0.010212 0.010172 0.01017 0.010216 0.010017 0.01029 0.010209 0.010012 0.010286 0.010327 0.010273 0.010457 0.010125 0.010409 0.010312 0.010096 0.0099167 0.01013 0.0099033 0.0099967 0.010314 0.01008 0.009962 0.010128 0.0099952 0.010111 0.010091 0.010171 0.010312 0.010042 0.010184 0.01028 0.010302 0.0099894 0.010225 0.010166 0.01012 0.010116 0.0099109 0.010041 0.010312
0.0097169 0.0094792 0.0097144 0.0098124 0.010021 0.0097457 0.0097683 0.0097702 0.009816 0.009636 0.0096814 0.0098585 0.0095471 0.010181 0.010099 0.0097223 0.0097032 0.0097433 0.0097541 0.0097011 0.0097418 0.0096262 0.0096795 0.0096892 0.0099681 0.0098063 0.0096368 0.0098837 0.0097875 0.0099092 0.0098577 0.0098283 0.0097476 0.0094835 0.0099375 0.0096647 0.0098825 0.0097282 0.0097603 0.009732 0.0097323 0.0097369 0.0096551 0.0098078 0.00985 0.0096582 0.0098774 0.0098875 0.009904 0.0097394 0.0097906 0.0097582 0.0099384 0.0097528 0.0096745 0.0098207 0.0097065 0.0097447 0.0096927 0.009796 0.0097592 0.009753 0.0098025 0.0096066 0.0098813 0.0097948 0.0095983 0.0098758 0.0099115 0.0098526 0.010053 0.0097107 0.0099925 0.0099042 0.0096822 0.0094952 0.0097116 0.0094831 0.0095758 0.0098953 0.0096631 0.0095374 0.0097218 0.0095781 0.0096958 0.0096735 0.0097567 0.0098957 0.0096246 0.0097688 0.0098609 0.0098867 0.0095706 0.0098084 0.0097526 0.009695 0.0097029 0.0094942 0.0096273 0.0098946
0.0093163 0.0090811 0.0093162 0.0094171 0.0096174 0.0093504 0.0093675 0.0093695 0.0094133 0.0092329 0.0092821 0.009463 0.0091418 0.0097788 0.0097039 0.0093217 0.0093032 0.0093385 0.0093551 0.0093063 0.0093506 0.0092271 0.0092831 0.0092873 0.0095699 0.0094108 0.009229 0.0094808 0.00939 0.009511 0.0094552 0.0094266 0.0093491 0.0090831 0.0095421 0.0092618 0.0094838 0.0093367 0.0093638 0.0093331 0.009331 0.0093453 0.0092551 0.009408 0.0094546 0.0092554 0.0094806 0.0094872 0.0095021 0.0093396 0.0093928 0.0093568 0.0095389 0.0093515 0.0092713 0.0094245 0.0093092 0.0093501 0.0092879 0.0093964 0.0093621 0.0093525 0.0094048 0.0092127 0.0094879 0.0093963 0.0092008 0.0094815 0.0095117 0.0094483 0.0096639 0.0093126 0.0095921 0.0095118 0.0092849 0.0090903 0.00931 0.0090794 0.0091715 0.009493 0.0092622 0.0091295 0.0093315 0.0091774 0.0092969 0.0092718 0.0093587 0.0094955 0.0092235 0.0093693 0.0094584 0.0094869 0.0091682 0.0094076 0.0093557 0.0092866 0.0093056 0.009094 0.0092293 0.0094932
0.0089314 0.0086988 0.0089336 0.0090371 0.0092296 0.0089705 0.0089823 0.0089845 0.0090262 0.0088456 0.0088985 0.0090828 0.0087525 0.0093917 0.0093235 0.0089368 0.0089188 0.0089495 0.0089715 0.0089269 0.0089746 0.0088436 0.0089023 0.0089011 0.0091869 0.0090308 0.0088371 0.0090936 0.009008 0.0091281 0.0090682 0.0090404 0.0089661 0.0086985 0.0091619 0.0088746 0.0091005 0.0089604 0.0089826 0.0089497 0.0089452 0.008969 0.0088709 0.0090238 0.0090746 0.0088683 0.0090991 0.0091023 0.0091158 0.0089553 0.0090105 0.0089711 0.0091547 0.0089658 0.008884 0.0090437 0.0089275 0.0089709 0.008899 0.0090124 0.0089805 0.0089677 0.0090225 0.0088342 0.0091096 0.0090133 0.0088189 0.0091025 0.0091274 0.0090596 0.0092897 0.0089301 0.009207 0.0091345 0.0089031 0.0087014 0.008924 0.0086918 0.0087831 0.0091063 0.0088771 0.0087377 0.0089565 0.0087925 0.0089137 0.0088859 0.0089762 0.0091107 0.0088382 0.0089855 0.0090715 0.0091025 0.0087816 0.0090223 0.0089743 0.0088942 0.0089239 0.0087096 0.008847 0.0091072
0.0085615 0.0083317 0.008566 0.008672 0.0088567 0.0086054 0.0086121 0.0086145 0.0086542 0.0084735 0.0085299 0.0087173 0.0083787 0.0090192 0.0089577 0.0085669 0.0085495 0.0085757 0.008603 0.0085624 0.0086133 0.0084753 0.0085363 0.0085301 0.0088188 0.0086655 0.0084607 0.0087213 0.0086409 0.0087601 0.0086963 0.0086693 0.008598 0.0083292 0.0087964 0.0085027 0.008732 0.0085989 0.0086164 0.0085814 0.0085746 0.0086074 0.0085018 0.0086546 0.0087093 0.0084965 0.0087324 0.0087323 0.0087444 0.0085861 0.0086431 0.0086004 0.0087853 0.0085951 0.0085119 0.0086777 0.0085607 0.0086065 0.0085253 0.0086433 0.0086138 0.0085979 0.0086552 0.0084707 0.008746 0.0086452 0.0084521 0.0087382 0.0087579 0.008686 0.0089298 0.0085626 0.0088367 0.0087719 0.0085363 0.008328 0.0085532 0.0083195 0.0084101 0.0087345 0.0085071 0.0083614 0.0085961 0.0084229 0.0085455 0.0085151 0.0086087 0.0087409 0.0084681 0.0086166 0.0086996 0.0087331 0.0084104 0.0086521 0.0086078 0.0085171 0.0085571 0.0083405 0.0084798 0.0087362
0.0082063 0.0079792 0.0082128 0.0083211 0.0084982 0.0082547 0.0082564 0.008259 0.0082967 0.0081162 0.0081759 0.0083661 0.0080197 0.0086609 0.0086059 0.0082115 0.0081947 0.0082167 0.0082489 0.0082123 0.0082662 0.0081216 0.0081848 0.0081737 0.0084648 0.0083144 0.0080993 0.0083635 0.0082881 0.0084063 0.0083388 0.0083127 0.0082444 0.0079747 0.008445 0.0081454 0.0083779 0.0082515 0.0082645 0.0082275 0.0082185 0.0082599 0.0081472 0.0082997 0.0083582 0.0081393 0.0083799 0.0083768 0.0083875 0.0082314 0.0082901 0.0082443 0.0084303 0.0082391 0.0081544 0.008326 0.0082083 0.0082564 0.0081664 0.0082887 0.0082615 0.0082426 0.0083021 0.0081216 0.0083965 0.0082915 0.0080999 0.008388 0.0084028 0.008327 0.0085836 0.0082096 0.0084807 0.0084233 0.0081839 0.0079695 0.008197 0.0079622 0.0080519 0.0083773 0.0081517 0.008 0.0082499 0.0080679 0.0081918 0.008159 0.0082556 0.0083854 0.0081127 0.0082622 0.0083422 0.008378 0.0080539 0.0082963 0.0082556 0.008155 0.0082048 0.0079862 0.008127 0.0083796
0.007865 0.0076409 0.0078736 0.0079839 0.0081536 0.0079177 0.0079147 0.0079174 0.0079532 0.0077731 0.0078358 0.0080286 0.0076751 0.0083163 0.0082676 0.0078702 0.007854 0.0078717 0.0079088 0.0078759 0.0079326 0.0077819 0.0078472 0.0078314 0.0081246 0.0079771 0.0077521 0.0080197 0.0079492 0.0080663 0.0079954 0.0079701 0.0079047 0.0076344 0.0081073 0.0078024 0.0080375 0.0079177 0.0079264 0.0078876 0.0078764 0.0079262 0.0078068 0.0079588 0.0080209 0.0077963 0.0080411 0.008035 0.0080444 0.0078907 0.0079509 0.0079022 0.008089 0.007897 0.0078112 0.007988 0.0078699 0.0079201 0.0078216 0.007948 0.007923 0.0079013 0.0079629 0.0077862 0.0080606 0.0079517 0.0077616 0.0080514 0.0080614 0.007982 0.0082507 0.0078705 0.0081385 0.0080882 0.0078455 0.0076253 0.0078549 0.0076191 0.007708 0.0080339 0.0078103 0.0076531 0.0079173 0.0077271 0.007852 0.007817 0.0079164 0.0080438 0.0077713 0.0079217 0.0079988 0.0080367 0.0077116 0.0079545 0.0079173 0.0078071 0.0078664 0.007646 0.0077883 0.0080369
0.0075372 0.0073162 0.0075478 0.0076599 0.0078223 0.0075941 0.0075865 0.0075894 0.0076232 0.0074436 0.0075092 0.0077043 0.0073443 0.0079849 0.0079423 0.0075423 0.0075267 0.0075404 0.007582 0.0075529 0.0076122 0.0074557 0.0075229 0.0075026 0.0077976 0.0076531 0.0074189 0.0076894 0.0076237 0.0077396 0.0076654 0.0076409 0.0075784 0.0073078 0.0077827 0.0074729 0.0077105 0.0075971 0.0076016 0.0075611 0.0075479 0.0076055 0.0074798 0.0076313 0.0076967 0.0074669 0.0077156 0.0077067 0.0077148 0.0075634 0.0076251 0.0075736 0.007761 0.0075685 0.0074815 0.0076632 0.0075448 0.007597 0.0074906 0.0076207 0.0075979 0.0075734 0.0076371 0.0074643 0.0077378 0.0076252 0.0074368 0.007728 0.0077334 0.0076505 0.0079306 0.0075448 0.0078096 0.0077661 0.0075204 0.0072951 0.0075263 0.0072899 0.0073779 0.007704 0.0074825 0.0073201 0.0075977 0.0074 0.0075257 0.0074885 0.0075905 0.0077155 0.0074436 0.0075947 0.0076688 0.0077088 0.007383 0.0076261 0.0075924 0.0074731 0.0075414 0.0073196 0.0074631 0.0077076
0.0072225 0.0070045 0.0072349 0.0073486 0.007504 0.0072832 0.0072712 0.0072743 0.0073062 0.0071273 0.0071957 0.0073927 0.0070269 0.0076662 0.0076295 0.0072274 0.0072124 0.0072223 0.0072682 0.0072426 0.0073044 0.0071426 0.0072115 0.007187 0.0074834 0.0073418 0.007099 0.007372 0.0073109 0.0074256 0.0073484 0.0073247 0.0072649 0.0069944 0.0074707 0.0071567 0.0073962 0.0072891 0.0072896 0.0072476 0.0072324 0.0072975 0.0071659 0.0073168 0.0073852 0.0071507 0.0074028 0.0073912 0.0073981 0.0072491 0.0073121 0.0072581 0.0074458 0.007253 0.007165 0.0073513 0.0072327 0.0072866 0.0071727 0.0073063 0.0072857 0.0072585 0.007324 0.0071551 0.0074275 0.0073117 0.0071251 0.0074172 0.0074182 0.0073321 0.0076228 0.007232 0.0074934 0.0074566 0.0072083 0.0069781 0.0072108 0.0069739 0.007061 0.0073871 0.0071678 0.0070006 0.0072908 0.0070859 0.0072124 0.0071732 0.0072775 0.0074 0.0071289 0.0072807 0.0073518 0.0073937 0.0070676 0.0073106 0.0072803 0.0071525 0.0072293 0.0070063 0.0071508 0.0073912
0.0069203 0.0067055 0.0069345 0.0070497 0.007198 0.0069847 0.0069685 0.0069718 0.0070018 0.0068237 0.0068946 0.0070934 0.0067223 0.0073598 0.0073287 0.0069251 0.0069107 0.0069168 0.0069668 0.0069447 0.0070087 0.006842 0.0069125 0.006884 0.0071814 0.0070427 0.006792 0.0070672 0.0070105 0.0071239 0.0070439 0.007021 0.0069639 0.0066937 0.0071709 0.0068531 0.0070943 0.0069933 0.00699 0.0069465 0.0069294 0.0070017 0.0068645 0.0070146 0.007086 0.0068472 0.0071023 0.0070881 0.0070938 0.0069473 0.0070115 0.006955 0.007143 0.00695 0.0068612 0.0070516 0.0069329 0.0069885 0.0068675 0.0070044 0.0069858 0.0069562 0.0070233 0.0068583 0.0071294 0.0070105 0.0068258 0.0071185 0.0071154 0.0070263 0.0073268 0.0069316 0.0071896 0.0071592 0.0069086 0.006674 0.0069079 0.0066708 0.0067569 0.0070826 0.0068657 0.0066939 0.006996 0.0067846 0.0069115 0.0068704 0.006977 0.007097 0.0068269 0.0069791 0.0070473 0.007091 0.006765 0.0070076 0.0069805 0.0068446 0.0069296 0.0067057 0.006851 0.0070873
0.0066302 0.0064186 0.0066461 0.0067625 0.006904 0.006698 0.0066778 0.0066813 0.0067095 0.0065323 0.0066056 0.0068058 0.00643 0.0070652 0.0070395 0.0066349 0.0066209 0.0066235 0.0066774 0.0066587 0.0067248 0.0065535 0.0066255 0.0065931 0.0068912 0.0067555 0.0064973 0.0067743 0.0067221 0.0068341 0.0067514 0.0067293 0.0066749 0.0064052 0.0068829 0.0065616 0.0068043 0.0067092 0.0067023 0.0066575 0.0066385 0.0067176 0.0065753 0.0067244 0.0067985 0.0065558 0.0068136 0.006797 0.0068016 0.0066575 0.0067228 0.0066641 0.006852 0.0066591 0.0065695 0.0067637 0.0066452 0.0067023 0.0065745 0.0067144 0.0066978 0.0066658 0.0067346 0.0065734 0.006843 0.0067212 0.0065386 0.0068316 0.0068245 0.0067325 0.0070422 0.0066433 0.0068977 0.0068734 0.0066208 0.0063823 0.0066171 0.0063801 0.0064651 0.0067901 0.0065757 0.0063998 0.0067129 0.0064953 0.0066227 0.0065798 0.0066884 0.0068058 0.006537 0.0066895 0.0067548 0.0068003 0.0064745 0.0067167 0.0066927 0.0065492 0.0066419 0.0064173 0.0065633 0.0067953
0.0063517 0.0061435 0.0063691 0.0064866 0.0066216 0.0064227 0.0063986 0.0064023 0.0064288 0.0062527 0.0063281 0.0065296 0.0061497 0.0067819 0.0067616 0.0063562 0.0063429 0.006342 0.0063996 0.006384 0.0064521 0.0062766 0.0063499 0.0063139 0.0066124 0.0064797 0.0062146 0.0064931 0.0064451 0.0065557 0.0064705 0.0064492 0.0063974 0.0061284 0.0066061 0.006282 0.0065258 0.0064364 0.006426 0.00638 0.0063592 0.0064448 0.0062977 0.0064458 0.0065224 0.0062761 0.0065363 0.0065174 0.0065208 0.0063793 0.0064456 0.0063848 0.0065724 0.0063799 0.0062897 0.0064872 0.0063689 0.0064274 0.0062934 0.006436 0.0064213 0.0063871 0.0064573 0.0063 0.0065678 0.0064435 0.0062629 0.006556 0.006545 0.0064505 0.0067685 0.0063665 0.0066171 0.0065988 0.0063446 0.0061025 0.0063379 0.0061012 0.0061851 0.0065092 0.0062973 0.0061176 0.006441 0.0062178 0.0063455 0.0063009 0.0064112 0.0065262 0.0062588 0.0064114 0.006474 0.006521 0.0061959 0.0064373 0.0064163 0.0062656 0.0063657 0.0061407 0.0062871 0.0065149
0.0060844 0.0058795 0.0061033 0.0062218 0.0063503 0.0061584 0.0061307 0.0061346 0.0061593 0.0059845 0.0060618 0.0062644 0.0058808 0.0065097 0.0064944 0.0060888 0.0060759 0.0060718 0.0061328 0.0061204 0.0061902 0.0060109 0.0060854 0.006046 0.0063446 0.0062148 0.0059435 0.006223 0.0061791 0.0062883 0.0062008 0.0061803 0.006131 0.005863 0.0063401 0.0060136 0.0062582 0.0061744 0.0061607 0.0061136 0.0060912 0.0061829 0.0060312 0.0061783 0.0062572 0.0060078 0.0062699 0.0062489 0.0062513 0.0061122 0.0061794 0.0061166 0.0063039 0.0061118 0.0060211 0.0062217 0.0061037 0.0061635 0.0060236 0.0061686 0.0061558 0.0061195 0.006191 0.0060375 0.0063034 0.0061768 0.0059984 0.0062912 0.0062766 0.0061796 0.0065054 0.0061008 0.0063477 0.0063349 0.0060794 0.0058342 0.00607 0.0058337 0.0059166 0.0062394 0.0060302 0.005847 0.00618 0.0059516 0.0060794 0.0060332 0.0061452 0.0062577 0.0059919 0.0061445 0.0062043 0.0062528 0.0059286 0.0061691 0.006151 0.0059936 0.0061005 0.0058754 0.0060221 0.0062456
0.0058278 0.0056264 0.0058482 0.0059674 0.0060896 0.0059046 0.0058734 0.0058776 0.0059006 0.0057271 0.0058063 0.0060096 0.005623 0.006248 0.0062375 0.0058321 0.0058198 0.0058125 0.0058768 0.0058673 0.0059387 0.005756 0.0058315 0.0057889 0.0060873 0.0059604 0.0056834 0.0059637 0.0059237 0.0060314 0.0059419 0.0059221 0.0058753 0.0056085 0.0060847 0.0057562 0.0060013 0.0059228 0.0059061 0.0058579 0.0058339 0.0059313 0.0057756 0.0059214 0.0060026 0.0057504 0.006014 0.005991 0.0059924 0.0058559 0.0059238 0.0058593 0.0060459 0.0058545 0.0057634 0.0059668 0.0058492 0.0059101 0.0057647 0.005912 0.005901 0.0058627 0.0059353 0.0057856 0.0060495 0.0059208 0.0057447 0.0060368 0.0060188 0.0059196 0.0062525 0.0058457 0.0060888 0.0060815 0.005825 0.005577 0.0058129 0.0055773 0.0056591 0.0059804 0.0057739 0.0055875 0.0059293 0.0056963 0.005824 0.0057764 0.0058898 0.0059998 0.0057358 0.0058883 0.0059453 0.0059952 0.0056722 0.0059115 0.0058963 0.0057326 0.0058461 0.005621 0.0057678 0.005987
0.0055816 0.0053836 0.0056034 0.0057231 0.0058393 0.0056611 0.0056266 0.0056309 0.0056523 0.0054802 0.0055611 0.0057649 0.0053758 0.0059965 0.0059906 0.0055857 0.005574 0.0055637 0.005631 0.0056244 0.0056973 0.0055114 0.0055879 0.0055422 0.0058401 0.0057162 0.0054339 0.0057148 0.0056786 0.0057848 0.0056933 0.0056743 0.0056298 0.0053645 0.0058392 0.0055092 0.0057545 0.0056813 0.0056616 0.0056125 0.0055871 0.0056898 0.0055303 0.0056749 0.005758 0.0055034 0.0057683 0.0057434 0.0057438 0.0056099 0.0056784 0.0056123 0.0057982 0.0056076 0.0055161 0.005722 0.0056049 0.0056668 0.0055163 0.0056657 0.0056563 0.0056162 0.0056898 0.005544 0.0058055 0.005675 0.0055012 0.0057925 0.0057712 0.00567 0.0060093 0.005601 0.0058401 0.005838 0.0055807 0.0053303 0.0055662 0.0053314 0.0054121 0.0057317 0.005528 0.0053387 0.0056886 0.0054514 0.0055789 0.0055299 0.0056446 0.0057521 0.0054901 0.0056424 0.0056967 0.0057478 0.0054263 0.0056644 0.0056518 0.0054822 0.0056019 0.005377 0.0055238 0.0057387
0.0053454 0.0051509 0.0053684 0.0054886 0.0055988 0.0054273 0.0053896 0.0053942 0.005414 0.0052435 0.0053259 0.00553 0.0051388 0.0057548 0.0057534 0.0053493 0.0053381 0.005325 0.0053952 0.0053912 0.0054654 0.0052768 0.0053541 0.0053056 0.0056027 0.0054817 0.0051947 0.0054758 0.0054432 0.0055479 0.0054547 0.0054364 0.0053943 0.0051305 0.0056035 0.0052723 0.0055176 0.0054494 0.0054269 0.005377 0.0053502 0.0054579 0.0052951 0.0054382 0.0055231 0.0052665 0.0055324 0.0055056 0.0055051 0.0053738 0.0054429 0.0053753 0.0055603 0.0053707 0.005279 0.0054869 0.0053705 0.0054333 0.0052781 0.0054292 0.0054215 0.0053796 0.0054542 0.0053121 0.0055712 0.005439 0.0052677 0.0055579 0.0055335 0.0054305 0.0057756 0.0053661 0.0056013 0.005604 0.0053464 0.0050939 0.0053295 0.0050958 0.0051753 0.0054929 0.0052921 0.0051002 0.0054575 0.0052165 0.0053437 0.0052936 0.0054094 0.0055143 0.0052545 0.0054064 0.0054581 0.0055103 0.0051906 0.0054271 0.0054171 0.0052422 0.0053675 0.0051431 0.0052897 0.0055004
0.0051188 0.0049278 0.005143 0.0052635 0.0053679 0.0052028 0.0051623 0.005167 0.0051853 0.0050164 0.0051002 0.0053044 0.0049116 0.0055225 0.0055253 0.0051226 0.0051118 0.005096 0.0051689 0.0051675 0.0052429 0.0050518 0.0051297 0.0050786 0.0053747 0.0052566 0.0049654 0.0052464 0.0052174 0.0053204 0.0052257 0.0052081 0.0051682 0.0049063 0.0053771 0.005045 0.0052902 0.0052268 0.0052017 0.005151 0.0051229 0.0052354 0.0050694 0.0052111 0.0052976 0.0050393 0.0053058 0.0052774 0.005276 0.0051473 0.0052169 0.0051479 0.0053319 0.0051433 0.0050515 0.0052613 0.0051455 0.0052091 0.0050496 0.0052023 0.0051962 0.0051526 0.0052281 0.0050896 0.0053462 0.0052126 0.0050437 0.0053326 0.0053053 0.0052006 0.0055508 0.0051407 0.0053719 0.0053794 0.0051216 0.0048674 0.0051024 0.0048699 0.0049482 0.0052637 0.0050659 0.0048716 0.0052356 0.0049913 0.0051181 0.0050668 0.0051836 0.005286 0.0050285 0.0051799 0.0052291 0.0052824 0.0049645 0.0051994 0.0051919 0.0050119 0.0051426 0.0049189 0.0050652 0.0052715
0.0049014 0.0047139 0.0049267 0.0050474 0.0051462 0.0049875 0.0049441 0.0049491 0.0049658 0.0047987 0.0048837 0.0050878 0.0046939 0.0052994 0.0053062 0.004905 0.0048947 0.0048764 0.0049517 0.0049528 0.0050292 0.004836 0.0049145 0.0048609 0.0051558 0.0050405 0.0047456 0.0050263 0.0050006 0.005102 0.0050059 0.004989 0.0049513 0.0046914 0.0051597 0.0048272 0.0050718 0.0050131 0.0049855 0.0049342 0.0049049 0.0050217 0.0048529 0.0049931 0.0050811 0.0048214 0.0050883 0.0050583 0.0050561 0.00493 0.0049999 0.0049297 0.0051125 0.0049252 0.0048334 0.0050447 0.0049297 0.004994 0.0048305 0.0049845 0.0049799 0.0049349 0.005011 0.0048762 0.0051301 0.0049953 0.0048289 0.0051162 0.0050862 0.00498 0.0053348 0.0049245 0.0051516 0.0051635 0.0049059 0.0046503 0.0048846 0.0046535 0.0047306 0.0050438 0.0048488 0.0046526 0.0050226 0.0047753 0.0049016 0.0048494 0.0049669 0.0050669 0.0048118 0.0049626 0.0050093 0.0050635 0.0047478 0.0049809 0.0049758 0.0047912 0.0049269 0.004704 0.0048499 0.0050519
0.0046929 0.0045089 0.0047192 0.0048399 0.0049334 0.0047808 0.0047349 0.00474 0.0047553 0.00459 0.004676 0.0048799 0.0044853 0.005085 0.0050956 0.0046963 0.0046865 0.0046658 0.0047433 0.0047467 0.0048241 0.0046291 0.004708 0.0046522 0.0049456 0.0048331 0.0045349 0.004815 0.0047926 0.0048924 0.004795 0.0047788 0.0047432 0.0044854 0.0049508 0.0046182 0.0048622 0.004808 0.0047781 0.0047262 0.0046957 0.0048166 0.0046453 0.0047839 0.0048732 0.0046125 0.0048795 0.0048481 0.004845 0.0047215 0.0047917 0.0047204 0.0049019 0.004716 0.0046242 0.0048367 0.0047227 0.0047875 0.0046204 0.0047755 0.0047724 0.0047259 0.0048027 0.0046715 0.0049226 0.0047867 0.0046229 0.0049084 0.0048758 0.0047683 0.0051272 0.0047171 0.0049401 0.0049563 0.0046989 0.0044423 0.0046757 0.0044461 0.004522 0.0048326 0.0046407 0.0044428 0.0048182 0.0045684 0.004694 0.0046408 0.004759 0.0048565 0.004604 0.0047541 0.0047983 0.0048534 0.0045401 0.0047712 0.0047684 0.0045796 0.0047199 0.0044981 0.0046433 0.0048411
0.0044929 0.0043125 0.0045201 0.0046408 0.004729 0.0045825 0.0045341 0.0045394 0.0045533 0.0043899 0.0044769 0.0046803 0.0042854 0.004879 0.0048933 0.0044962 0.0044869 0.0044638 0.0045434 0.0045491 0.0046272 0.0044307 0.0045099 0.004452 0.0047437 0.004634 0.004333 0.0046123 0.0045929 0.0046911 0.0045927 0.0045771 0.0045435 0.004288 0.0047503 0.004418 0.004661 0.0046111 0.0045791 0.0045267 0.0044951 0.0046197 0.0044463 0.0045833 0.0046737 0.0044122 0.004679 0.0046462 0.0046425 0.0045215 0.004592 0.0045196 0.0046997 0.0045153 0.0044237 0.0046372 0.0045241 0.0045894 0.0044189 0.004575 0.0045733 0.0045255 0.0046027 0.0044751 0.0047233 0.0045866 0.0044254 0.0047089 0.0046739 0.0045652 0.0049275 0.0045181 0.004737 0.0047572 0.0045004 0.004243 0.0044754 0.0042475 0.0043221 0.00463 0.0044412 0.0042418 0.004622 0.0043699 0.0044949 0.0044409 0.0045595 0.0046546 0.0044048 0.0045541 0.0045959 0.0046518 0.004341 0.0045701 0.0045694 0.0043768 0.0045214 0.0043007 0.0044453 0.0046387
0.0043011 0.0041243 0.0043292 0.0044497 0.0045329 0.0043922 0.0043416 0.004347 0.0043596 0.0041981 0.0042859 0.0044887 0.0040939 0.0046811 0.0046988 0.0043042 0.0042954 0.0042701 0.0043517 0.0043595 0.0044383 0.0042405 0.0043199 0.00426 0.0045499 0.0044429 0.0041396 0.0044177 0.0044014 0.0044979 0.0043985 0.0043836 0.004352 0.0040989 0.0045577 0.004226 0.0044679 0.0044222 0.0043881 0.0043354 0.0043028 0.0044308 0.0042554 0.0043907 0.0044822 0.0042202 0.0044866 0.0044526 0.0044481 0.0043297 0.0044003 0.0043271 0.0045057 0.0043229 0.0042315 0.0044456 0.0043336 0.0043993 0.0042258 0.0043827 0.0043823 0.0043333 0.0044109 0.0042868 0.004532 0.0043946 0.004236 0.0045174 0.0044801 0.0043704 0.0047357 0.0043273 0.0045421 0.004566 0.0043101 0.0040522 0.0042833 0.0040572 0.0041306 0.0044356 0.0042499 0.0040492 0.0044336 0.0041798 0.0043039 0.0042492 0.0043681 0.0044608 0.0042138 0.0043622 0.0044018 0.0044583 0.0041503 0.0043771 0.0043785 0.0041824 0.0043309 0.0041116 0.0042554 0.0044446
0.0041172 0.0039439 0.0041461 0.0042662 0.0043446 0.0042096 0.0041569 0.0041625 0.0041737 0.0040144 0.0041028 0.0043048 0.0039105 0.004491 0.004512 0.0041201 0.0041117 0.0040845 0.0041677 0.0041776 0.0042569 0.0040581 0.0041377 0.004076 0.0043638 0.0042596 0.0039543 0.0042311 0.0042176 0.0043124 0.0042123 0.004198 0.0041683 0.0039178 0.0043728 0.0040419 0.0042826 0.0042409 0.0042049 0.0041518 0.0041183 0.0042495 0.0040725 0.004206 0.0042983 0.0040362 0.0043019 0.0042667 0.0042616 0.0041457 0.0042164 0.0041425 0.0043194 0.0041383 0.0040472 0.0042618 0.0041509 0.0042168 0.0040408 0.0041982 0.004199 0.004149 0.0042269 0.0041062 0.0043482 0.0042104 0.0040545 0.0043335 0.0042941 0.0041836 0.0045513 0.0041443 0.0043549 0.0043824 0.0041275 0.0038694 0.0040992 0.003875 0.0039472 0.0042491 0.0040665 0.0038648 0.0042528 0.0039975 0.0041208 0.0040654 0.0041846 0.0042749 0.0040308 0.0041782 0.0042155 0.0042726 0.0039675 0.004192 0.0041953 0.0039962 0.0041483 0.0039305 0.0040734 0.0042583
0.0039409 0.0037711 0.0039705 0.0040902 0.0041639 0.0040345 0.0039798 0.0039855 0.0039955 0.0038382 0.0039273 0.0041283 0.0037348 0.0043085 0.0043325 0.0039436 0.0039357 0.0039065 0.0039914 0.0040031 0.0040828 0.0038833 0.003963 0.0038996 0.0041851 0.0040836 0.0037768 0.0040521 0.0040413 0.0041344 0.0040337 0.00402 0.0039921 0.0037443 0.0041953 0.0038656 0.0041047 0.0040668 0.0040291 0.0039758 0.0039415 0.0040755 0.0038971 0.0040288 0.0041219 0.0038598 0.0041246 0.0040884 0.0040826 0.0039693 0.0040399 0.0039654 0.0041406 0.0039614 0.0038706 0.0040854 0.0039757 0.0040418 0.0038634 0.0040212 0.0040232 0.0039722 0.0040503 0.003933 0.0041718 0.0040337 0.0038805 0.004157 0.0041156 0.0040044 0.004374 0.0039687 0.0041752 0.0042061 0.0039524 0.0036944 0.0039226 0.0037005 0.0037714 0.0040701 0.0038906 0.0036883 0.0040793 0.0038229 0.0039452 0.0038893 0.0040085 0.0040965 0.0038554 0.0040016 0.0040368 0.0040944 0.0037924 0.0040144 0.0040196 0.0038177 0.0039731 0.003757 0.0038988 0.0040795
0.0037719 0.0036056 0.0038021 0.0039213 0.0039904 0.0038665 0.0038099 0.0038158 0.0038246 0.0036695 0.0037589 0.0039588 0.0035666 0.0041332 0.0041601 0.0037744 0.0037669 0.0037359 0.0038222 0.0038357 0.0039158 0.0037158 0.0037954 0.0037306 0.0040137 0.0039148 0.0036068 0.0038804 0.0038722 0.0039636 0.0038623 0.0038492 0.0038231 0.0035781 0.0040248 0.0036965 0.0039341 0.0038999 0.0038605 0.003807 0.0037719 0.0039085 0.003729 0.0038589 0.0039525 0.0036908 0.0039545 0.0039173 0.0039109 0.0038002 0.0038707 0.0037957 0.003969 0.0037917 0.0037014 0.0039162 0.0038076 0.0038739 0.0036934 0.0038514 0.0038546 0.0038027 0.0038809 0.0037669 0.0040025 0.0038642 0.0037137 0.0039875 0.0039443 0.0038326 0.0042036 0.0038004 0.0040028 0.0040368 0.0037845 0.0035269 0.0037533 0.0035334 0.0036031 0.0038985 0.0037221 0.0035193 0.0039128 0.0036556 0.0037768 0.0037205 0.0038396 0.0039253 0.0036873 0.0038324 0.0038654 0.0039234 0.0036246 0.0038441 0.0038511 0.0036468 0.0038052 0.0035908 0.0037315 0.0039081
0.0036098 0.0034471 0.0036407 0.0037592 0.003824 0.0037053 0.0036471 0.0036531 0.0036608 0.0035078 0.0035976 0.0037963 0.0034056 0.0039648 0.0039945 0.0036122 0.0036051 0.0035725 0.00366 0.0036752 0.0037555 0.0035552 0.0036347 0.0035686 0.0038491 0.0037528 0.003444 0.0037157 0.00371 0.0037997 0.003698 0.0036855 0.003661 0.003419 0.0038612 0.0035346 0.0037703 0.0037396 0.0036987 0.0036452 0.0036094 0.0037483 0.0035679 0.0036959 0.00379 0.0035289 0.0037912 0.0037532 0.0037462 0.003638 0.0037084 0.0036329 0.0038043 0.003629 0.0035392 0.0037538 0.0036465 0.0037128 0.0035306 0.0036886 0.0036928 0.0036401 0.0037184 0.0036077 0.0038399 0.0037017 0.0035538 0.0038248 0.0037799 0.0036678 0.0040399 0.003639 0.0038373 0.0038743 0.0036236 0.0033665 0.0035911 0.0033734 0.0034419 0.0037338 0.0035606 0.0033575 0.003753 0.0034953 0.0036154 0.0035587 0.0036777 0.003761 0.0035262 0.0036701 0.0037011 0.0037594 0.003464 0.0036808 0.0036895 0.0034831 0.0036441 0.0034316 0.0035712 0.0037436
0.0034545 0.0032952 0.0034859 0.0036037 0.0036643 0.0035507 0.003491 0.0034971 0.0035037 0.003353 0.003443 0.0036402 0.0032514 0.0038031 0.0038353 0.0034567 0.00345 0.0034158 0.0035044 0.0035212 0.0036017 0.0034013 0.0034807 0.0034133 0.0036911 0.0035974 0.0032881 0.0035578 0.0035544 0.0036424 0.0035404 0.0035285 0.0035056 0.0032666 0.0037041 0.0033795 0.0036132 0.0035859 0.0035436 0.0034901 0.0034536 0.0035945 0.0034135 0.0035396 0.003634 0.0033737 0.0036346 0.0035957 0.0035882 0.0034825 0.0035527 0.0034769 0.0036463 0.0034731 0.0033839 0.003598 0.003492 0.0035583 0.0033746 0.0035325 0.0035377 0.0034843 0.0035625 0.003455 0.0036839 0.0035458 0.0034006 0.0036687 0.0036222 0.0035098 0.0038825 0.0034843 0.0036784 0.0037182 0.0034693 0.003213 0.0034356 0.0032203 0.0032875 0.0035759 0.0034059 0.0032027 0.0035997 0.0033418 0.0034607 0.0034036 0.0035224 0.0036035 0.0033719 0.0035144 0.0035435 0.003602 0.0033101 0.0035242 0.0035345 0.0033263 0.0034897 0.0032792 0.0034175 0.0035858
0.0033056 0.0031499 0.0033375 0.0034545 0.0035111 0.0034024 0.0033413 0.0033476 0.0033531 0.0032047 0.0032947 0.0034905 0.0031038 0.0036478 0.0036824 0.0033077 0.0033013 0.0032658 0.0033553 0.0033736 0.0034541 0.0032539 0.003333 0.0032646 0.0035394 0.0034482 0.0031389 0.0034063 0.0034052 0.0034914 0.0033894 0.003378 0.0033567 0.0031208 0.0035533 0.0032308 0.0034625 0.0034384 0.0033949 0.0033413 0.0033042 0.003447 0.0032655 0.0033897 0.0034844 0.0032251 0.0034842 0.0034447 0.0034367 0.0033335 0.0034033 0.0033273 0.0034947 0.0033236 0.003235 0.0034485 0.0033439 0.0034101 0.0032251 0.0033828 0.003389 0.0033349 0.003413 0.0033087 0.0035341 0.0033962 0.0032538 0.0035188 0.003471 0.0033584 0.0037312 0.003336 0.003526 0.0035683 0.0033213 0.0030661 0.0032867 0.0030738 0.0031397 0.0034244 0.0032576 0.0030546 0.0034526 0.0031948 0.0033124 0.0032551 0.0033734 0.0034523 0.0032241 0.0033652 0.0033923 0.0034511 0.0031627 0.0033741 0.0033858 0.0031761 0.0033416 0.0031333 0.0032702 0.0034345
0.0031629 0.0030106 0.0031952 0.0033114 0.0033641 0.0032602 0.0031978 0.0032043 0.0032087 0.0030626 0.0031527 0.0033469 0.0029626 0.0034987 0.0035356 0.0031649 0.0031589 0.003122 0.0032124 0.003232 0.0033124 0.0031127 0.0031914 0.003122 0.0033939 0.0033052 0.002996 0.0032611 0.003262 0.0033466 0.0032445 0.0032336 0.0032138 0.0029811 0.0034085 0.0030885 0.003318 0.0032968 0.0032522 0.0031987 0.0031611 0.0033054 0.0031238 0.0032459 0.0033408 0.0030827 0.00334 0.0032998 0.0032914 0.0031906 0.0032601 0.003184 0.0033493 0.0031804 0.0030925 0.0033051 0.0032019 0.0032679 0.003082 0.0032393 0.0032463 0.0031918 0.0032697 0.0031684 0.0033903 0.0032529 0.0031132 0.003375 0.0033258 0.0032132 0.0035858 0.0031938 0.0033797 0.0034245 0.0031795 0.0029255 0.0031439 0.0029336 0.0029982 0.0032791 0.0031156 0.0029128 0.0033114 0.0030539 0.0031702 0.0031128 0.0032307 0.0033073 0.0030825 0.0032221 0.0032474 0.0033063 0.0030217 0.0032301 0.0032433 0.0030324 0.0031997 0.0029936 0.0031291 0.0032893
0.0030262 0.0028773 0.0030589 0.0031741 0.003223 0.0031239 0.0030603 0.0030669 0.0030704 0.0029266 0.0030166 0.003209 0.0028275 0.0033556 0.0033945 0.003028 0.0030224 0.0029843 0.0030753 0.0030963 0.0031766 0.0029774 0.0030557 0.0029855 0.0032542 0.003168 0.0028593 0.0031219 0.0031248 0.0032077 0.0031056 0.0030953 0.0030769 0.0028475 0.0032696 0.0029521 0.0031793 0.0031611 0.0031154 0.0030621 0.003024 0.0031697 0.0029879 0.0031081 0.003203 0.0029464 0.0032016 0.0031609 0.0031521 0.0030537 0.0031228 0.0030466 0.0032097 0.0030431 0.0029559 0.0031676 0.0030658 0.0031316 0.0029449 0.0031017 0.0031096 0.0030545 0.0031322 0.003034 0.0032522 0.0031154 0.0029784 0.003237 0.0031866 0.0030741 0.0034461 0.0030575 0.0032394 0.0032863 0.0030436 0.0027911 0.0030071 0.0027995 0.0028628 0.0031399 0.0029795 0.0027773 0.0031759 0.0029191 0.003034 0.0029764 0.0030938 0.0031683 0.0029469 0.003085 0.0031085 0.0031674 0.0028866 0.0030921 0.0031066 0.0028948 0.0030636 0.0028599 0.0029939 0.0031502
0.0028952 0.0027497 0.0029282 0.0030424 0.0030878 0.0029931 0.0029285 0.0029352 0.0029378 0.0027963 0.0028862 0.0030768 0.0026981 0.0032182 0.0032591 0.0028969 0.0028916 0.0028523 0.0029439 0.0029661 0.0030462 0.0028477 0.0029256 0.0028547 0.0031202 0.0030364 0.0027285 0.0029884 0.0029932 0.0030744 0.0029725 0.0029626 0.0029457 0.0027196 0.0031363 0.0028216 0.0030463 0.0030308 0.0029842 0.0029311 0.0028926 0.0030394 0.0028578 0.002976 0.0030708 0.0028159 0.0030688 0.0030277 0.0030184 0.0029225 0.0029911 0.002915 0.0030758 0.0029116 0.0028252 0.0030357 0.0029353 0.0030008 0.0028136 0.0029697 0.0029784 0.002923 0.0030003 0.0029051 0.0031198 0.0029836 0.0028493 0.0031045 0.0030531 0.0029408 0.0033118 0.0029269 0.0031047 0.0031537 0.0029134 0.0026624 0.0028761 0.0026711 0.0027332 0.0030063 0.0028491 0.0026476 0.0030459 0.00279 0.0029034 0.0028459 0.0029625 0.0030349 0.002817 0.0029535 0.0029753 0.0030342 0.0027573 0.0029599 0.0029756 0.0027631 0.0029332 0.0027319 0.0028643 0.0030167
0.0027697 0.0026276 0.0028029 0.002916 0.002958 0.0028677 0.0028023 0.002809 0.0028107 0.0026717 0.0027612 0.0029499 0.0025744 0.0030863 0.0031289 0.0027712 0.0027662 0.002726 0.002818 0.0028413 0.0029211 0.0027236 0.0028009 0.0027294 0.0029916 0.0029101 0.0026033 0.0028604 0.002867 0.0029465 0.0028449 0.0028355 0.0028199 0.0025971 0.0030083 0.0026965 0.0029187 0.0029059 0.0028584 0.0028055 0.0027668 0.0029144 0.0027332 0.0028494 0.002944 0.0026908 0.0029415 0.0028999 0.0028903 0.0027967 0.0028649 0.0027889 0.0029474 0.0027855 0.0026999 0.0029091 0.0028103 0.0028754 0.0026879 0.0028433 0.0028527 0.002797 0.0028739 0.0027816 0.0029926 0.0028572 0.0027257 0.0029774 0.002925 0.002813 0.0031828 0.0028017 0.0029755 0.0030264 0.0027886 0.0025394 0.0027505 0.0025483 0.0026092 0.0028783 0.0027243 0.0025236 0.0029212 0.0026663 0.0027784 0.0027208 0.0028367 0.002907 0.0026926 0.0028275 0.0028477 0.0029065 0.0026335 0.0028331 0.0028499 0.002637 0.0028082 0.0026094 0.0027402 0.0028887


==> images/plots/data/matching/dcbtnlin-ol-j.dat <==
0.0011252
0.0043402
0.001169
0.0022857
0.0044469
0.0035063
0.00127
0.0008
0.0025746
0.0024996
0.00093584
0.0034627
0.0039428
0.0083656
0.004755
0.00092995
0.0006848
0.0030178
0.00018537
0.0032869
0.0047498
0.0021406
0.0012091
0.001521
0.0027126
0.0025028
0.0042176
0.0027161
0.0017068
0.0025963
0.0029629
0.0016198
0.00066275
0.0039923
0.0025077
0.0023903
0.0022778
0.004486
0.0021241
0.0016223
0.0014007
0.005907
0.0021585
0.00038112
0.0029872
0.0019198
0.0021419
0.0024997
0.0025135
0.00098979
0.0011938
0.00094304
0.0039308
0.0011688
0.0018747
0.0016661
0.0024082
0.0027247
0.0032577
0.0003777
0.0018567
0.00049876
0.00095271
0.0031032
0.0033387
0.00047947
0.0034671
0.0035859
0.0026989
0.0042551
0.0062027
0.0019213
0.0040132
0.0038793
0.0008749
0.0046684
0.0016428
0.0037614
0.002895
0.0016152
0.0015073
0.0050081
0.0056205
0.0030695
0.0015754
0.0016049
0.00086108
0.00283
0.0017543
0.0017713
0.0031733
0.0025661
0.0027081
0.0020267
0.0022441
0.0050045
0.002423
0.0039673
0.0018029
0.0024917


==> images/plots/data/matching/dcbtnlin-ol-rho.dat <==
-0.69987 12.057 -22.913 10.886
-0.66936 12.939 -24.564 11.658
-0.69115 12.26 -23.287 11.058
-0.68718 12.252 -23.257 11.036
-0.7293 11.179 -21.267 10.115
-0.67318 12.642 -23.986 11.376
-0.70986 11.736 -22.309 10.602
-0.69724 12.105 -22.999 10.925
-0.71909 11.509 -21.888 10.408
-0.69733 12.191 -23.172 11.011
-0.69869 12.079 -22.953 10.904
-0.68269 12.333 -23.402 11.101
-0.70257 12.121 -23.051 10.96
-0.74952 10.524 -20.033 9.5335
-0.71097 11.503 -21.847 10.372
-0.70818 11.79 -22.412 10.651
-0.69828 12.075 -22.943 10.899
-0.71948 11.556 -21.984 10.456
-0.69921 12.017 -22.832 10.844
-0.67289 12.677 -24.053 11.409
-0.66287 12.862 -24.386 11.558
-0.68755 12.395 -23.544 11.181
-0.6917 12.218 -23.205 11.018
-0.69725 12.144 -23.078 10.964
-0.69873 11.905 -22.604 10.73
-0.68341 12.359 -23.455 11.129
-0.71514 11.772 -22.401 10.657
-0.71955 11.477 -21.826 10.377
-0.68758 12.282 -23.318 11.067
-0.71114 11.603 -22.049 10.474
-0.72065 11.468 -21.812 10.372
-0.71124 11.706 -22.253 10.576
-0.69536 12.125 -23.032 10.938
-0.68471 12.583 -23.909 11.358
-0.69748 11.945 -22.681 10.766
-0.6962 12.214 -23.214 11.03
-0.7081 11.689 -22.21 10.549
-0.66634 12.772 -24.218 11.48
-0.68713 12.275 -23.303 11.059
-0.68589 12.4 -23.546 11.178
-0.71222 11.678 -22.201 10.553
-0.64712 13.301 -25.205 11.94
-0.68492 12.446 -23.637 11.222
-0.6999 11.986 -22.771 10.815
-0.68448 12.293 -23.329 11.067
-0.70962 11.82 -22.476 10.685
-0.70361 11.807 -22.427 10.65
-0.71742 11.5 -21.864 10.392
-0.71741 11.5 -21.864 10.393
-0.70353 11.944 -22.701 10.787
-0.70072 11.927 -22.656 10.76
-0.7055 11.884 -22.588 10.734
-0.72469 11.251 -21.395 10.171
-0.70015 12.048 -22.896 10.878
-0.70073 12.071 -22.944 10.903
-0.69843 11.962 -22.719 10.787
-0.68171 12.473 -23.678 11.237
-0.68026 12.451 -23.628 11.209
-0.71751 11.636 -22.136 10.529
-0.70218 11.938 -22.683 10.775
-0.68607 12.339 -23.427 11.119
-0.70329 11.926 -22.664 10.768
-0.69743 12.024 -22.838 10.845
-0.67511 12.652 -24.013 11.393
-0.69117 12.078 -22.922 10.876
-0.69651 12.086 -22.957 10.902
-0.67171 12.806 -24.307 11.534
-0.6914 12.062 -22.893 10.862
-0.7164 11.497 -21.855 10.386
-0.73113 11.18 -21.275 10.122
-0.6782 12.282 -23.283 11.033
-0.68364 12.439 -23.617 11.21
-0.72353 11.271 -21.429 10.186
-0.68607 12.194 -23.137 10.974
-0.69523 12.117 -23.016 10.93
-0.69743 12.294 -23.378 11.114
-0.70007 12.075 -22.95 10.905
-0.70352 12.087 -22.987 10.93
-0.70033 12.131 -23.063 10.962
-0.71033 11.689 -22.217 10.557
-0.69756 12.136 -23.063 10.957
-0.72371 11.556 -22 10.472
-0.65438 13.081 -24.793 11.747
-0.68487 12.514 -23.772 11.29
-0.68999 12.322 -23.405 11.114
-0.7057 11.92 -22.662 10.771
-0.69177 12.221 -23.21 11.02
-0.71885 11.462 -21.793 10.36
-0.69543 12.201 -23.185 11.015
-0.68634 12.399 -23.546 11.179
-0.72323 11.377 -21.64 10.291
-0.7153 11.515 -21.888 10.401
-0.69211 12.329 -23.43 11.131
-0.71495 11.555 -21.967 10.441
-0.68333 12.402 -23.542 11.172
-0.72607 11.465 -21.826 10.388
-0.67948 12.558 -23.841 11.314
-0.67946 12.697 -24.117 11.453
-0.68877 12.348 -23.455 11.138
-0.71711 11.525 -21.912 10.416


==> images/plots/data/matching/dcbtnlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.017496 0.017435 0.017482 0.017482 0.017557 0.017455 0.017518 0.017493 0.017534 0.017487 0.017495 0.017477 0.017492 0.017602 0.017535 0.017515 0.017495 0.017531 0.017499 0.017453 0.01744 0.017473 0.017485 0.01749 0.017507 0.017475 0.017516 0.017536 0.01748 0.017528 0.017537 0.01752 0.017491 0.01746 0.017504 0.017485 0.017522 0.017446 0.017481 0.017472 0.017522 0.01741 0.017469 0.017501 0.01748 0.017512 0.017513 0.017535 0.017535 0.017504 0.017505 0.017508 0.017552 0.017497 0.017495 0.017503 0.017467 0.017469 0.017525 0.017504 0.017476 0.017505 0.017498 0.017455 0.017495 0.017494 0.017444 0.017496 0.017535 0.017557 0.01748 0.01747 0.017551 0.017487 0.017492 0.01748 0.017495 0.017494 0.017491 0.017522 0.017491 0.017531 0.017425 0.017464 0.017478 0.017506 0.017485 0.017537 0.017486 0.017472 0.017543 0.017534 0.017477 0.017531 0.017472 0.017537 0.017461 0.017452 0.017476 0.017533
0.027218 0.02706 0.027182 0.027186 0.02738 0.027117 0.027277 0.02721 0.027318 0.027192 0.027214 0.027173 0.027203 0.027504 0.027323 0.027267 0.027215 0.027308 0.027226 0.02711 0.02708 0.027157 0.02719 0.027202 0.027249 0.027167 0.027267 0.027324 0.02718 0.027303 0.027325 0.027282 0.027207 0.027121 0.027242 0.027188 0.027287 0.027095 0.027181 0.027157 0.027287 0.027003 0.027149 0.027232 0.027179 0.02726 0.027266 0.027321 0.027321 0.027238 0.027244 0.027249 0.027367 0.027219 0.027215 0.027238 0.027145 0.02715 0.027293 0.02724 0.027169 0.027242 0.027226 0.027114 0.027219 0.027214 0.027085 0.027222 0.027322 0.027379 0.027185 0.027151 0.027364 0.027198 0.027208 0.027171 0.027214 0.02721 0.027203 0.027286 0.027203 0.027306 0.027042 0.027135 0.02717 0.027242 0.02719 0.027328 0.027191 0.027157 0.027343 0.027319 0.027168 0.027311 0.027158 0.027323 0.027129 0.027102 0.027166 0.027316
0.03727 0.037 0.03721 0.037221 0.037555 0.037103 0.037374 0.037257 0.037445 0.037223 0.037264 0.0372 0.03724 0.037782 0.037463 0.037356 0.037266 0.037425 0.037287 0.037091 0.037043 0.037166 0.037225 0.037242 0.037331 0.037189 0.037349 0.037457 0.037209 0.037424 0.037458 0.037383 0.037253 0.0371 0.037318 0.037217 0.037396 0.037069 0.037213 0.037167 0.037392 0.036916 0.037152 0.037297 0.037211 0.037342 0.037359 0.037452 0.037452 0.037306 0.037319 0.037325 0.037536 0.037273 0.037263 0.03731 0.037149 0.03716 0.037398 0.037311 0.03719 0.037314 0.037288 0.037095 0.03728 0.037266 0.037044 0.037286 0.037455 0.037552 0.037229 0.037158 0.03753 0.037246 0.037257 0.037183 0.037262 0.037251 0.037241 0.037391 0.037244 0.037417 0.036981 0.037126 0.037189 0.037311 0.037224 0.037464 0.037224 0.037167 0.037489 0.03745 0.037181 0.037435 0.037172 0.037448 0.037121 0.037069 0.037181 0.037442
0.04746 0.047075 0.047377 0.0474 0.047878 0.047233 0.047613 0.047443 0.047714 0.04739 0.047452 0.047373 0.047408 0.04822 0.047754 0.047587 0.047457 0.047683 0.047488 0.047213 0.047152 0.047312 0.0474 0.047419 0.04756 0.047354 0.047566 0.047732 0.04738 0.047691 0.047733 0.047626 0.047439 0.047212 0.04754 0.047381 0.047651 0.047189 0.047387 0.047317 0.04764 0.046974 0.047294 0.047504 0.047388 0.047562 0.047598 0.047728 0.047728 0.047513 0.047537 0.047541 0.047853 0.047464 0.047448 0.047526 0.047293 0.047313 0.047641 0.047523 0.047353 0.047525 0.047492 0.047217 0.047488 0.047458 0.047142 0.047497 0.047734 0.047871 0.047424 0.047304 0.047846 0.047441 0.047446 0.047325 0.047448 0.047425 0.047413 0.04764 0.047422 0.047664 0.047066 0.047253 0.047344 0.047518 0.047397 0.047745 0.047393 0.047315 0.047779 0.047728 0.04733 0.047705 0.047328 0.047711 0.047252 0.04717 0.047335 0.047713
0.057629 0.057134 0.057525 0.057565 0.058178 0.057351 0.057831 0.057608 0.05796 0.057532 0.05762 0.057535 0.05755 0.058639 0.05803 0.057796 0.057627 0.057913 0.057669 0.057324 0.057255 0.057439 0.057558 0.057574 0.057773 0.057506 0.057754 0.057985 0.057536 0.05794 0.057983 0.057846 0.057606 0.057301 0.057746 0.057521 0.057887 0.057301 0.057546 0.057448 0.057864 0.057031 0.057418 0.057691 0.057553 0.057758 0.057819 0.057982 0.057982 0.057697 0.057738 0.057735 0.05815 0.057634 0.057609 0.057725 0.057423 0.057453 0.057857 0.057715 0.0575 0.057716 0.057678 0.057326 0.057684 0.057631 0.057225 0.057696 0.057992 0.058165 0.057614 0.057434 0.058141 0.057625 0.057616 0.05744 0.057611 0.057572 0.057561 0.057868 0.057578 0.05788 0.057148 0.05736 0.05748 0.057701 0.057553 0.058004 0.05754 0.057445 0.058046 0.057985 0.057457 0.057953 0.057469 0.057942 0.057368 0.057251 0.057469 0.057961
0.067643 0.067052 0.067523 0.067585 0.068315 0.06733 0.067891 0.067621 0.068044 0.06752 0.067633 0.067554 0.067533 0.068893 0.068154 0.067849 0.067644 0.067981 0.067698 0.067295 0.067224 0.067418 0.067566 0.067576 0.067837 0.067513 0.067778 0.068076 0.067545 0.068034 0.068072 0.067908 0.067622 0.067241 0.067804 0.067508 0.06797 0.067277 0.06756 0.067432 0.067931 0.06696 0.067394 0.067726 0.067574 0.067795 0.067888 0.068077 0.068077 0.067726 0.067786 0.067773 0.068287 0.067649 0.067615 0.067773 0.067408 0.067451 0.06791 0.067752 0.067501 0.067752 0.067714 0.067294 0.067734 0.067652 0.067167 0.06775 0.068093 0.068293 0.067668 0.067419 0.068277 0.067667 0.067636 0.067398 0.067618 0.067561 0.067552 0.06794 0.067581 0.067928 0.0671 0.067319 0.067466 0.067728 0.067559 0.068103 0.067535 0.067427 0.068151 0.068086 0.067432 0.068044 0.067466 0.068006 0.067339 0.067185 0.067454 0.068049
0.077395 0.076723 0.077264 0.077351 0.078174 0.077064 0.077684 0.077374 0.077856 0.077246 0.077386 0.077324 0.077251 0.078862 0.078014 0.077636 0.0774 0.077776 0.077466 0.07702 0.076953 0.077141 0.077317 0.077317 0.077642 0.07727 0.077529 0.077895 0.0773 0.077862 0.077887 0.077702 0.077379 0.076925 0.077603 0.077233 0.077789 0.077012 0.077321 0.077162 0.07773 0.076657 0.077117 0.077499 0.077344 0.077564 0.077695 0.077901 0.077901 0.077491 0.077574 0.077545 0.07815 0.077401 0.077358 0.077563 0.077142 0.077198 0.07769 0.077527 0.077248 0.077524 0.07749 0.077013 0.077529 0.077414 0.076862 0.07755 0.077924 0.078143 0.077475 0.07715 0.078141 0.077457 0.077397 0.077092 0.077363 0.077283 0.07728 0.077745 0.077322 0.077698 0.076817 0.077022 0.077195 0.077488 0.077308 0.077931 0.077269 0.077154 0.077981 0.077919 0.077148 0.077867 0.077211 0.077791 0.07706 0.076867 0.077184 0.077867
0.086797 0.086064 0.086662 0.086777 0.087666 0.086465 0.087122 0.086779 0.087306 0.086624 0.08679 0.086755 0.086616 0.088452 0.08752 0.087069 0.086809 0.087208 0.086886 0.086413 0.086356 0.086522 0.086725 0.08671 0.087099 0.086688 0.08692 0.087353 0.086714 0.087335 0.08734 0.08714 0.08679 0.086268 0.087055 0.086612 0.087254 0.086419 0.08674 0.086551 0.087173 0.086037 0.0865 0.086924 0.086775 0.086977 0.087151 0.087366 0.087366 0.086905 0.087013 0.086966 0.08765 0.086804 0.086751 0.087005 0.086538 0.086609 0.087109 0.086952 0.086656 0.086946 0.086919 0.086399 0.086982 0.086829 0.086225 0.087007 0.087396 0.087623 0.086948 0.086543 0.087641 0.086908 0.086813 0.086437 0.086759 0.086654 0.086658 0.087195 0.086716 0.087103 0.086212 0.086386 0.08658 0.086896 0.086712 0.087398 0.086657 0.086541 0.087448 0.087393 0.08652 0.087332 0.086617 0.087208 0.086445 0.086213 0.086571 0.087325
0.095782 0.095005 0.095647 0.095792 0.096719 0.095465 0.096136 0.095767 0.096326 0.095586 0.095776 0.09578 0.095563 0.097588 0.096599 0.096078 0.0958 0.096209 0.095887 0.095404 0.095362 0.095494 0.09572 0.095687 0.09614 0.095699 0.095883 0.096379 0.095718 0.096383 0.09636 0.096152 0.095785 0.095204 0.09609 0.095574 0.096296 0.095428 0.09575 0.095531 0.096189 0.095028 0.095475 0.09593 0.095798 0.095966 0.096186 0.096401 0.0964 0.095897 0.096033 0.095964 0.096715 0.095789 0.095725 0.096029 0.095528 0.095615 0.096097 0.095957 0.095654 0.095947 0.095932 0.095383 0.096022 0.095828 0.095187 0.096051 0.096439 0.096664 0.096015 0.095528 0.096707 0.095949 0.095813 0.095366 0.095735 0.095604 0.095618 0.09622 0.095693 0.096073 0.095216 0.095342 0.095554 0.095882 0.095704 0.096433 0.09563 0.095518 0.09648 0.096439 0.095479 0.096368 0.095616 0.096189 0.095424 0.095153 0.095547 0.096353
0.1043 0.10349 0.10417 0.10434 0.10528 0.10401 0.10467 0.10429 0.10486 0.10408 0.10429 0.10434 0.10404 0.10622 0.1052 0.10461 0.10432 0.10473 0.10442 0.10394 0.10392 0.104 0.10425 0.10419 0.10471 0.10425 0.10437 0.10492 0.10426 0.10495 0.10489 0.10468 0.10431 0.10368 0.10465 0.10407 0.10486 0.10398 0.1043 0.10405 0.10473 0.10358 0.10399 0.10446 0.10436 0.10448 0.10475 0.10495 0.10495 0.10442 0.10458 0.10449 0.10529 0.1043 0.10423 0.10458 0.10406 0.10416 0.1046 0.10449 0.10419 0.10447 0.10447 0.10391 0.10459 0.10436 0.10369 0.10463 0.105 0.10521 0.10462 0.10405 0.10528 0.10453 0.10434 0.10383 0.10424 0.10408 0.10411 0.10477 0.1042 0.10456 0.10377 0.10384 0.10406 0.10439 0.10423 0.10498 0.10413 0.10403 0.10502 0.105 0.10397 0.10492 0.10415 0.10468 0.10394 0.10364 0.10406 0.1049
0.1123 0.11149 0.11218 0.11239 0.11331 0.11205 0.11269 0.11229 0.11287 0.11206 0.1123 0.1124 0.112 0.1143 0.11328 0.11263 0.11233 0.11272 0.11244 0.11198 0.11198 0.11201 0.11227 0.11219 0.11276 0.11229 0.11233 0.11294 0.11229 0.113 0.1129 0.1127 0.11233 0.11165 0.11271 0.11205 0.11291 0.11204 0.11234 0.11206 0.11274 0.11164 0.112 0.11249 0.11241 0.11247 0.11279 0.11298 0.11298 0.11242 0.11262 0.1125 0.11334 0.1123 0.11222 0.11262 0.11209 0.1122 0.11259 0.11251 0.11222 0.11249 0.1125 0.11194 0.11266 0.11238 0.11171 0.1127 0.11303 0.11323 0.11272 0.11207 0.11333 0.1126 0.11237 0.11178 0.11224 0.11205 0.11209 0.11279 0.1122 0.11252 0.11184 0.11183 0.11206 0.11239 0.11225 0.11301 0.11213 0.11204 0.11304 0.11304 0.11196 0.11296 0.11219 0.11265 0.11196 0.11162 0.11207 0.11292
0.11976 0.11896 0.11966 0.1199 0.12078 0.11957 0.12016 0.11977 0.12033 0.11951 0.11977 0.11993 0.11943 0.1218 0.1208 0.1201 0.1198 0.12016 0.11992 0.11949 0.11952 0.11948 0.11976 0.11966 0.12028 0.1198 0.11975 0.1204 0.11979 0.1205 0.12036 0.12017 0.11981 0.1191 0.12022 0.11951 0.12041 0.11958 0.11984 0.11954 0.12021 0.11918 0.11948 0.11997 0.11993 0.11992 0.12029 0.12046 0.12046 0.11989 0.12011 0.11996 0.12083 0.11977 0.11967 0.12012 0.11958 0.11971 0.12002 0.11998 0.11972 0.11996 0.12 0.11944 0.12018 0.11986 0.1192 0.12023 0.12052 0.12068 0.12029 0.11956 0.12083 0.12013 0.11985 0.1192 0.11969 0.11948 0.11953 0.12027 0.11966 0.11993 0.11939 0.11929 0.11953 0.11985 0.11973 0.12048 0.11959 0.11952 0.12051 0.12054 0.11942 0.12044 0.11969 0.12006 0.11946 0.11908 0.11954 0.12039
0.12667 0.1259 0.12658 0.12685 0.12767 0.12654 0.12707 0.12668 0.12722 0.1264 0.12668 0.1269 0.1263 0.12871 0.12776 0.12701 0.12672 0.12704 0.12684 0.12645 0.12651 0.1264 0.12669 0.12656 0.12723 0.12676 0.12661 0.1273 0.12674 0.12743 0.12725 0.12707 0.12673 0.126 0.12717 0.1264 0.12734 0.12657 0.1268 0.12647 0.12712 0.12619 0.12641 0.12689 0.1269 0.12682 0.12723 0.12736 0.12736 0.12679 0.12704 0.12687 0.12774 0.12667 0.12657 0.12707 0.12653 0.12668 0.12689 0.1269 0.12666 0.12687 0.12693 0.1264 0.12715 0.12678 0.12614 0.1272 0.12744 0.12756 0.1273 0.1265 0.12774 0.12711 0.12678 0.12607 0.12659 0.12635 0.12642 0.12719 0.12656 0.12677 0.12639 0.12621 0.12645 0.12674 0.12666 0.12739 0.1265 0.12645 0.1274 0.12746 0.12632 0.12736 0.12664 0.12691 0.1264 0.126 0.12647 0.12729
0.13301 0.13228 0.13294 0.13325 0.13398 0.13295 0.1334 0.13303 0.13354 0.13273 0.13302 0.13331 0.13261 0.13502 0.13414 0.13335 0.13307 0.13334 0.13319 0.13286 0.13295 0.13276 0.13306 0.1329 0.13361 0.13316 0.13289 0.13362 0.13312 0.13379 0.13356 0.1334 0.13309 0.13234 0.13355 0.13274 0.1337 0.133 0.13318 0.13284 0.13345 0.13264 0.13278 0.13325 0.1333 0.13314 0.1336 0.13369 0.13369 0.13313 0.13341 0.1332 0.13407 0.13301 0.1329 0.13344 0.13292 0.13308 0.13319 0.13325 0.13304 0.13322 0.1333 0.13279 0.13355 0.13314 0.13253 0.1336 0.13378 0.13386 0.13375 0.13288 0.13408 0.13352 0.13315 0.13238 0.13293 0.13266 0.13274 0.13353 0.1329 0.13304 0.13284 0.13257 0.13281 0.13307 0.13302 0.13372 0.13284 0.13281 0.13371 0.1338 0.13266 0.1337 0.13303 0.13317 0.13278 0.13235 0.13283 0.13362
0.13878 0.1381 0.13874 0.13907 0.1397 0.1388 0.13917 0.13881 0.13928 0.1385 0.1388 0.13915 0.13835 0.14073 0.13993 0.13911 0.13885 0.13906 0.13897 0.1387 0.13882 0.13856 0.13886 0.13868 0.13942 0.13899 0.13861 0.13936 0.13893 0.13957 0.13929 0.13916 0.13888 0.13812 0.13935 0.1385 0.13948 0.13886 0.139 0.13864 0.13921 0.13854 0.13858 0.13903 0.13914 0.13888 0.13939 0.13945 0.13945 0.13889 0.1392 0.13897 0.13982 0.13878 0.13866 0.13924 0.13874 0.13891 0.13891 0.13903 0.13886 0.13899 0.13909 0.13862 0.13938 0.13892 0.13836 0.13943 0.13953 0.13957 0.13962 0.13869 0.13983 0.13936 0.13894 0.13812 0.13869 0.1384 0.1385 0.1393 0.13868 0.13873 0.13873 0.13836 0.13859 0.13883 0.13881 0.13946 0.13862 0.13861 0.13944 0.13957 0.13844 0.13946 0.13885 0.13887 0.1386 0.13815 0.13862 0.13937
0.14398 0.14336 0.14397 0.14432 0.14485 0.14408 0.14436 0.14402 0.14444 0.1437 0.14401 0.14442 0.14353 0.14585 0.14515 0.1443 0.14406 0.14422 0.14419 0.14398 0.14413 0.1438 0.14409 0.14389 0.14466 0.14425 0.14376 0.14452 0.14418 0.14477 0.14445 0.14434 0.1441 0.14334 0.14459 0.14371 0.1447 0.14417 0.14426 0.14388 0.1444 0.14388 0.14382 0.14425 0.1444 0.14406 0.14461 0.14462 0.14462 0.14409 0.14442 0.14416 0.14499 0.14398 0.14386 0.14447 0.144 0.14417 0.14407 0.14424 0.14411 0.14419 0.14431 0.14389 0.14463 0.14414 0.14362 0.14469 0.14472 0.14471 0.14492 0.14394 0.14501 0.14463 0.14417 0.1433 0.14389 0.14358 0.14369 0.14449 0.14388 0.14386 0.14406 0.1436 0.14382 0.14402 0.14404 0.14463 0.14383 0.14385 0.1446 0.14476 0.14366 0.14465 0.14411 0.14399 0.14386 0.14339 0.14386 0.14454
0.14863 0.14807 0.14864 0.14902 0.14943 0.14881 0.14898 0.14868 0.14904 0.14834 0.14866 0.14914 0.14816 0.15038 0.1498 0.14894 0.14872 0.14881 0.14884 0.1487 0.14888 0.14847 0.14877 0.14854 0.14933 0.14895 0.14835 0.14912 0.14887 0.14941 0.14904 0.14896 0.14876 0.14801 0.14926 0.14835 0.14934 0.14891 0.14895 0.14857 0.14902 0.14866 0.14851 0.1489 0.14911 0.14868 0.14926 0.14924 0.14923 0.14873 0.14908 0.1488 0.14959 0.14863 0.1485 0.14913 0.1487 0.14888 0.14866 0.14888 0.1488 0.14883 0.14898 0.14861 0.14932 0.1488 0.14834 0.14938 0.14934 0.14927 0.14966 0.14863 0.14961 0.14934 0.14883 0.14793 0.14853 0.14821 0.14833 0.14912 0.14853 0.14843 0.14883 0.14828 0.14848 0.14865 0.14871 0.14924 0.14849 0.14853 0.14919 0.14939 0.14832 0.14928 0.14881 0.14855 0.14856 0.14808 0.14853 0.14915
0.15273 0.15224 0.15276 0.15316 0.15345 0.15299 0.15306 0.15279 0.15309 0.15244 0.15276 0.1533 0.15224 0.15436 0.15389 0.15302 0.15283 0.15285 0.15295 0.15288 0.15308 0.15261 0.1529 0.15264 0.15345 0.15311 0.1524 0.15317 0.15301 0.15349 0.15309 0.15303 0.15287 0.15215 0.15338 0.15246 0.15343 0.15311 0.15309 0.1527 0.15309 0.15289 0.15265 0.15301 0.15326 0.15276 0.15337 0.1533 0.15329 0.15282 0.15319 0.15289 0.15364 0.15273 0.1526 0.15325 0.15286 0.15304 0.1527 0.15298 0.15295 0.15293 0.15309 0.15278 0.15346 0.15291 0.15251 0.15353 0.1534 0.15329 0.15384 0.15278 0.15366 0.1535 0.15295 0.15202 0.15263 0.15229 0.15243 0.1532 0.15264 0.15245 0.15306 0.15241 0.15261 0.15273 0.15284 0.15329 0.1526 0.15267 0.15323 0.15346 0.15244 0.15335 0.15296 0.15256 0.15272 0.15223 0.15266 0.1532
0.1563 0.15589 0.15636 0.15677 0.15693 0.15664 0.15661 0.15636 0.1566 0.15602 0.15634 0.15693 0.1558 0.15778 0.15744 0.15657 0.1564 0.15636 0.15653 0.15653 0.15676 0.15621 0.15649 0.15622 0.15703 0.15673 0.15592 0.15668 0.15662 0.15704 0.15659 0.15657 0.15646 0.15575 0.15696 0.15604 0.15699 0.15677 0.15671 0.15631 0.15664 0.1566 0.15627 0.15658 0.15688 0.1563 0.15693 0.15682 0.15682 0.15638 0.15677 0.15644 0.15714 0.15629 0.15616 0.15683 0.15648 0.15667 0.15622 0.15655 0.15656 0.15649 0.15668 0.15642 0.15707 0.15649 0.15615 0.15713 0.15693 0.15677 0.15748 0.1564 0.15717 0.15712 0.15654 0.15559 0.1562 0.15584 0.15599 0.15675 0.15621 0.15594 0.15675 0.15602 0.1562 0.15629 0.15643 0.15681 0.15618 0.15627 0.15673 0.15699 0.15603 0.15689 0.15659 0.15604 0.15634 0.15585 0.15626 0.15673
0.15936 0.15903 0.15944 0.15987 0.1599 0.15977 0.15964 0.15943 0.1596 0.15908 0.1594 0.16004 0.15884 0.16068 0.16047 0.15961 0.15947 0.15936 0.15959 0.15966 0.15991 0.15931 0.15958 0.15928 0.1601 0.15983 0.15893 0.15968 0.15971 0.16007 0.15959 0.15959 0.15953 0.15885 0.16003 0.1591 0.16003 0.15992 0.1598 0.1594 0.15966 0.15978 0.15937 0.15964 0.15999 0.15933 0.15998 0.15983 0.15983 0.15943 0.15983 0.15949 0.16013 0.15935 0.15921 0.1599 0.15959 0.15978 0.15922 0.1596 0.15966 0.15954 0.15974 0.15954 0.16015 0.15956 0.15928 0.16022 0.15994 0.15973 0.1606 0.1595 0.16016 0.16022 0.15961 0.15865 0.15925 0.15889 0.15905 0.15978 0.15928 0.15892 0.15992 0.15912 0.15928 0.15933 0.15951 0.15981 0.15925 0.15936 0.15972 0.16001 0.15911 0.15991 0.15969 0.15902 0.15945 0.15896 0.15935 0.15973
0.16192 0.16167 0.16203 0.16246 0.16237 0.1624 0.16217 0.162 0.16211 0.16165 0.16197 0.16265 0.1614 0.16308 0.163 0.16215 0.16204 0.16187 0.16215 0.16229 0.16256 0.16191 0.16216 0.16186 0.16266 0.16244 0.16145 0.16219 0.16231 0.16261 0.16209 0.16212 0.1621 0.16145 0.1626 0.16167 0.16257 0.16256 0.1624 0.162 0.16219 0.16247 0.16197 0.1622 0.16259 0.16187 0.16253 0.16234 0.16234 0.16198 0.16239 0.16204 0.16262 0.16191 0.16178 0.16246 0.16221 0.1624 0.16173 0.16216 0.16226 0.1621 0.16231 0.16217 0.16274 0.16213 0.16192 0.16281 0.16245 0.16219 0.16322 0.1621 0.16265 0.16282 0.16219 0.16122 0.16181 0.16145 0.16162 0.16231 0.16185 0.16142 0.1626 0.16173 0.16187 0.16188 0.16209 0.16232 0.16183 0.16196 0.16221 0.16253 0.16169 0.16244 0.1623 0.1615 0.16207 0.16158 0.16195 0.16224
0.16401 0.16384 0.16414 0.16458 0.16437 0.16456 0.16423 0.1641 0.16415 0.16375 0.16406 0.16479 0.1635 0.16501 0.16505 0.16422 0.16413 0.1639 0.16424 0.16445 0.16474 0.16403 0.16428 0.16396 0.16475 0.16457 0.16351 0.16422 0.16443 0.16466 0.16412 0.16418 0.1642 0.16359 0.16469 0.16378 0.16464 0.16473 0.16452 0.16413 0.16425 0.16468 0.1641 0.16429 0.16472 0.16394 0.16461 0.16438 0.16438 0.16406 0.16448 0.16411 0.16463 0.164 0.16387 0.16455 0.16435 0.16454 0.16377 0.16424 0.16439 0.16418 0.16441 0.16433 0.16484 0.16422 0.16408 0.16492 0.16449 0.16419 0.16535 0.16424 0.16466 0.16494 0.16429 0.16332 0.1639 0.16354 0.16371 0.16437 0.16395 0.16345 0.16479 0.16387 0.16398 0.16396 0.1642 0.16435 0.16393 0.16409 0.16424 0.16458 0.16381 0.16449 0.16443 0.16352 0.16421 0.16373 0.16407 0.16428
0.16565 0.16556 0.16581 0.16625 0.16592 0.16626 0.16585 0.16575 0.16573 0.16541 0.16571 0.16647 0.16515 0.16648 0.16665 0.16584 0.16578 0.16549 0.16589 0.16615 0.16646 0.16571 0.16594 0.16561 0.16639 0.16624 0.16512 0.1658 0.1661 0.16627 0.1657 0.16579 0.16585 0.16528 0.16632 0.16544 0.16625 0.16644 0.16619 0.1658 0.16586 0.16643 0.16579 0.16593 0.16639 0.16556 0.16623 0.16597 0.16596 0.16569 0.16612 0.16574 0.1662 0.16564 0.16551 0.16619 0.16603 0.16622 0.16537 0.16588 0.16606 0.16581 0.16605 0.16603 0.1665 0.16587 0.1658 0.16657 0.16608 0.16574 0.16702 0.16592 0.16623 0.1666 0.16595 0.16498 0.16555 0.16518 0.16537 0.16598 0.1656 0.16504 0.16653 0.16556 0.16565 0.16559 0.16586 0.16593 0.16559 0.16576 0.16581 0.16617 0.16548 0.16609 0.16612 0.16509 0.16591 0.16544 0.16574 0.16587
0.16687 0.16686 0.16704 0.16748 0.16704 0.16754 0.16703 0.16697 0.1669 0.16664 0.16693 0.16771 0.16637 0.16753 0.16781 0.16704 0.167 0.16666 0.1671 0.16742 0.16774 0.16696 0.16718 0.16684 0.16759 0.16749 0.16631 0.16696 0.16733 0.16744 0.16685 0.16697 0.16707 0.16654 0.16753 0.16667 0.16744 0.16772 0.16743 0.16705 0.16704 0.16775 0.16704 0.16715 0.16763 0.16675 0.16743 0.16713 0.16713 0.1669 0.16733 0.16694 0.16733 0.16686 0.16673 0.1674 0.16729 0.16747 0.16654 0.16708 0.16731 0.16702 0.16727 0.1673 0.16771 0.16709 0.16708 0.16779 0.16725 0.16687 0.16826 0.16717 0.16737 0.16784 0.16717 0.16622 0.16677 0.16641 0.16659 0.16717 0.16682 0.16621 0.16783 0.16682 0.16689 0.1668 0.16709 0.16709 0.16682 0.16701 0.16696 0.16734 0.16673 0.16726 0.16737 0.16625 0.16717 0.16671 0.16699 0.16704
0.16769 0.16774 0.16788 0.16831 0.16777 0.1684 0.16782 0.16779 0.16766 0.16747 0.16775 0.16855 0.1672 0.16817 0.16857 0.16783 0.16782 0.16743 0.16791 0.16829 0.16862 0.16781 0.16801 0.16766 0.16839 0.16833 0.1671 0.16772 0.16817 0.16822 0.16761 0.16775 0.16789 0.16741 0.16833 0.1675 0.16822 0.16859 0.16826 0.16789 0.16783 0.16865 0.16789 0.16795 0.16846 0.16755 0.16821 0.16789 0.16789 0.1677 0.16813 0.16775 0.16807 0.16767 0.16755 0.16821 0.16814 0.16832 0.16732 0.16789 0.16815 0.16782 0.16808 0.16816 0.16853 0.1679 0.16796 0.1686 0.16801 0.1676 0.16908 0.16802 0.16811 0.16866 0.16799 0.16706 0.16759 0.16723 0.16742 0.16795 0.16765 0.16698 0.16872 0.16768 0.16772 0.16761 0.16792 0.16784 0.16765 0.16786 0.16771 0.16811 0.16758 0.16803 0.16821 0.16701 0.16803 0.16759 0.16783 0.1678
0.16813 0.16825 0.16833 0.16876 0.16812 0.16887 0.16823 0.16823 0.16805 0.16792 0.16819 0.16901 0.16765 0.16845 0.16894 0.16825 0.16826 0.16783 0.16834 0.16877 0.1691 0.16828 0.16845 0.16811 0.16881 0.16878 0.16753 0.16811 0.16862 0.16861 0.168 0.16816 0.16833 0.16789 0.16874 0.16795 0.16862 0.16907 0.16871 0.16836 0.16823 0.16916 0.16836 0.16838 0.16891 0.16797 0.16862 0.16828 0.16828 0.16813 0.16856 0.16817 0.16843 0.16811 0.16799 0.16863 0.16861 0.16878 0.16772 0.16832 0.1686 0.16825 0.16851 0.16864 0.16895 0.16834 0.16845 0.16903 0.16839 0.16795 0.16951 0.16848 0.16847 0.1691 0.16843 0.16752 0.16803 0.16768 0.16787 0.16835 0.16809 0.16738 0.16922 0.16816 0.16818 0.16804 0.16836 0.16822 0.1681 0.16832 0.16808 0.16849 0.16804 0.16843 0.16867 0.1674 0.1685 0.16808 0.1683 0.16819
0.16821 0.1684 0.16843 0.16884 0.16812 0.16899 0.16828 0.16832 0.16809 0.16802 0.16827 0.1691 0.16776 0.16837 0.16896 0.16831 0.16834 0.16787 0.16842 0.16889 0.16922 0.16839 0.16855 0.1682 0.16887 0.16888 0.1676 0.16814 0.16871 0.16865 0.16803 0.16821 0.16841 0.16803 0.1688 0.16805 0.16866 0.16918 0.16881 0.16846 0.16829 0.16931 0.16848 0.16846 0.169 0.16804 0.16867 0.16831 0.16831 0.1682 0.16862 0.16824 0.16844 0.16819 0.16808 0.1687 0.16872 0.16888 0.16778 0.16839 0.1687 0.16832 0.16858 0.16876 0.16902 0.16841 0.16858 0.1691 0.16842 0.16796 0.16958 0.16859 0.16847 0.16917 0.16852 0.16764 0.16811 0.16778 0.16797 0.1684 0.16818 0.16744 0.16936 0.16829 0.16828 0.16811 0.16845 0.16825 0.1682 0.16843 0.16811 0.16853 0.16815 0.16847 0.16877 0.16745 0.16862 0.16822 0.1684 0.16822
0.16797 0.16821 0.16819 0.16859 0.1678 0.16877 0.16801 0.16807 0.1678 0.16779 0.16803 0.16886 0.16753 0.16798 0.16864 0.16804 0.1681 0.16759 0.16817 0.16867 0.169 0.16817 0.16831 0.16797 0.16859 0.16863 0.16735 0.16785 0.16846 0.16836 0.16773 0.16793 0.16816 0.16782 0.16853 0.16782 0.16838 0.16896 0.16856 0.16823 0.16801 0.16912 0.16826 0.1682 0.16875 0.16779 0.16839 0.16802 0.16801 0.16795 0.16836 0.16798 0.16811 0.16794 0.16784 0.16843 0.1685 0.16864 0.1675 0.16813 0.16847 0.16806 0.16832 0.16855 0.16875 0.16816 0.16838 0.16883 0.16812 0.16764 0.16931 0.16836 0.16815 0.16891 0.16827 0.16742 0.16787 0.16755 0.16774 0.16812 0.16794 0.16718 0.16915 0.16808 0.16805 0.16786 0.16821 0.16795 0.16797 0.1682 0.1678 0.16823 0.16793 0.16818 0.16854 0.16717 0.1684 0.16803 0.16817 0.16793
0.16741 0.16771 0.16765 0.16803 0.16717 0.16823 0.16743 0.16752 0.1672 0.16725 0.16747 0.1683 0.167 0.16728 0.16802 0.16747 0.16754 0.16701 0.1676 0.16814 0.16847 0.16764 0.16776 0.16742 0.16801 0.16808 0.1668 0.16725 0.16791 0.16776 0.16714 0.16735 0.1676 0.16731 0.16794 0.16729 0.16778 0.16842 0.168 0.16769 0.16743 0.16861 0.16772 0.16763 0.16819 0.16722 0.1678 0.16742 0.16741 0.16739 0.16779 0.16741 0.16749 0.16739 0.16729 0.16786 0.16796 0.16809 0.16693 0.16756 0.16792 0.16749 0.16775 0.16802 0.16817 0.1676 0.16787 0.16825 0.16751 0.16702 0.16872 0.16782 0.16753 0.16834 0.16771 0.16691 0.16732 0.16702 0.16721 0.16753 0.16739 0.16661 0.16863 0.16756 0.16751 0.1673 0.16766 0.16735 0.16742 0.16766 0.1672 0.16763 0.16741 0.16759 0.168 0.16659 0.16787 0.16752 0.16764 0.16733
0.16657 0.16692 0.16681 0.16718 0.16627 0.16741 0.16657 0.16668 0.16633 0.16643 0.16664 0.16745 0.16619 0.16631 0.16711 0.16661 0.1667 0.16615 0.16675 0.16731 0.16764 0.16682 0.16692 0.16659 0.16713 0.16724 0.16597 0.16637 0.16707 0.16687 0.16626 0.16649 0.16676 0.16652 0.16707 0.16647 0.1669 0.16759 0.16716 0.16686 0.16657 0.1678 0.1669 0.16678 0.16733 0.16638 0.16693 0.16653 0.16653 0.16654 0.16693 0.16656 0.16658 0.16655 0.16646 0.16699 0.16714 0.16725 0.16607 0.16671 0.16708 0.16664 0.1669 0.1672 0.1673 0.16675 0.16706 0.16738 0.16663 0.16613 0.16784 0.167 0.16662 0.16747 0.16687 0.1661 0.16648 0.1662 0.16639 0.16666 0.16656 0.16577 0.16781 0.16676 0.16668 0.16646 0.16682 0.16646 0.1666 0.16684 0.16631 0.16674 0.16659 0.16671 0.16716 0.16574 0.16705 0.16673 0.16681 0.16645
0.16547 0.16586 0.16571 0.16606 0.16511 0.16631 0.16544 0.16558 0.1652 0.16534 0.16553 0.16633 0.16512 0.16508 0.16594 0.16549 0.1656 0.16503 0.16564 0.16622 0.16654 0.16574 0.16581 0.16549 0.166 0.16612 0.16487 0.16523 0.16596 0.16573 0.16512 0.16536 0.16565 0.16546 0.16594 0.16538 0.16576 0.16648 0.16605 0.16577 0.16544 0.16671 0.16582 0.16566 0.16621 0.16527 0.16579 0.16539 0.16539 0.16543 0.16581 0.16545 0.16542 0.16544 0.16537 0.16587 0.16604 0.16615 0.16496 0.16559 0.16598 0.16553 0.16578 0.16611 0.16616 0.16564 0.16599 0.16624 0.16548 0.16497 0.16669 0.1659 0.16545 0.16634 0.16576 0.16504 0.16539 0.16513 0.16531 0.16553 0.16547 0.16467 0.16671 0.16568 0.16558 0.16536 0.16571 0.16531 0.16551 0.16575 0.16517 0.1656 0.16552 0.16558 0.16606 0.16463 0.16596 0.16567 0.16572 0.16531
0.16413 0.16456 0.16437 0.1647 0.16371 0.16496 0.16408 0.16423 0.16383 0.16402 0.16419 0.16497 0.1638 0.16363 0.16453 0.16413 0.16425 0.16367 0.16428 0.16488 0.16519 0.16441 0.16447 0.16416 0.16462 0.16477 0.16355 0.16385 0.1646 0.16434 0.16375 0.16399 0.16429 0.16415 0.16455 0.16405 0.16438 0.16513 0.16469 0.16443 0.16408 0.16538 0.16449 0.1643 0.16485 0.16392 0.16441 0.16401 0.16401 0.16408 0.16444 0.1641 0.16402 0.1641 0.16403 0.16449 0.1647 0.16479 0.16361 0.16423 0.16463 0.16417 0.16442 0.16477 0.16478 0.16428 0.16467 0.16486 0.16409 0.16359 0.16529 0.16456 0.16405 0.16496 0.1644 0.16373 0.16405 0.16381 0.16399 0.16416 0.16413 0.16333 0.16537 0.16437 0.16425 0.16402 0.16436 0.16393 0.16417 0.16441 0.16379 0.16421 0.1642 0.1642 0.16471 0.16328 0.16462 0.16436 0.16439 0.16394
0.16256 0.16303 0.16281 0.16311 0.1621 0.16339 0.16249 0.16266 0.16224 0.16247 0.16262 0.16338 0.16227 0.16196 0.16289 0.16255 0.16268 0.1621 0.16271 0.16331 0.16361 0.16286 0.1629 0.1626 0.16301 0.16318 0.162 0.16226 0.16303 0.16273 0.16216 0.16241 0.16272 0.16262 0.16295 0.16251 0.16277 0.16355 0.16311 0.16287 0.16249 0.16381 0.16293 0.16272 0.16326 0.16236 0.16281 0.16241 0.16241 0.16251 0.16285 0.16253 0.1624 0.16254 0.16247 0.1629 0.16314 0.16321 0.16204 0.16265 0.16306 0.1626 0.16283 0.16321 0.16317 0.16271 0.16312 0.16325 0.16248 0.16199 0.16366 0.163 0.16243 0.16336 0.16283 0.16221 0.16249 0.16227 0.16244 0.16257 0.16257 0.16178 0.16379 0.16283 0.16269 0.16246 0.16279 0.16233 0.16262 0.16285 0.16219 0.1626 0.16265 0.1626 0.16314 0.16172 0.16307 0.16283 0.16283 0.16234
0.1608 0.16129 0.16104 0.16132 0.16029 0.16161 0.16071 0.1609 0.16045 0.16072 0.16086 0.16159 0.16053 0.1601 0.16106 0.16077 0.16091 0.16033 0.16093 0.16154 0.16182 0.1611 0.16112 0.16084 0.16121 0.1614 0.16026 0.16047 0.16124 0.16092 0.16037 0.16063 0.16094 0.16089 0.16115 0.16076 0.16097 0.16176 0.16132 0.1611 0.16071 0.16204 0.16117 0.16094 0.16146 0.16059 0.161 0.16062 0.16061 0.16074 0.16106 0.16076 0.16058 0.16077 0.16072 0.16111 0.16137 0.16143 0.16028 0.16087 0.16129 0.16082 0.16105 0.16144 0.16136 0.16093 0.16137 0.16144 0.16068 0.16019 0.16183 0.16123 0.16061 0.16155 0.16105 0.16048 0.16073 0.16053 0.1607 0.16078 0.16081 0.16003 0.16201 0.16109 0.16093 0.16069 0.16102 0.16053 0.16086 0.16109 0.1604 0.1608 0.16091 0.16081 0.16136 0.15997 0.1613 0.1611 0.16107 0.16055
0.15885 0.15936 0.15909 0.15934 0.15831 0.15965 0.15874 0.15894 0.15849 0.15879 0.15891 0.15961 0.15862 0.15807 0.15904 0.15881 0.15896 0.15838 0.15897 0.15958 0.15984 0.15916 0.15916 0.1589 0.15922 0.15942 0.15834 0.1585 0.15928 0.15894 0.15841 0.15866 0.15898 0.15897 0.15916 0.15882 0.15899 0.15978 0.15935 0.15915 0.15874 0.16007 0.15923 0.15898 0.15948 0.15865 0.15902 0.15864 0.15864 0.15878 0.15909 0.1588 0.15859 0.15882 0.15878 0.15913 0.15941 0.15945 0.15833 0.15891 0.15932 0.15886 0.15908 0.15949 0.15937 0.15896 0.15943 0.15945 0.1587 0.15822 0.15981 0.15927 0.15861 0.15955 0.15909 0.15857 0.15879 0.15862 0.15877 0.1588 0.15887 0.15811 0.16004 0.15916 0.15898 0.15875 0.15906 0.15855 0.15892 0.15914 0.15843 0.15882 0.15898 0.15883 0.1594 0.15804 0.15935 0.15918 0.15913 0.15858
0.15674 0.15727 0.15697 0.1572 0.15617 0.15751 0.15662 0.15683 0.15637 0.15669 0.15679 0.15746 0.15654 0.15589 0.15687 0.15669 0.15684 0.15626 0.15684 0.15744 0.15769 0.15705 0.15704 0.15679 0.15707 0.15728 0.15625 0.15637 0.15714 0.15679 0.15628 0.15654 0.15686 0.15689 0.15701 0.15673 0.15684 0.15763 0.15721 0.15704 0.15662 0.15793 0.15712 0.15685 0.15733 0.15654 0.15687 0.15651 0.1565 0.15667 0.15695 0.15668 0.15643 0.15671 0.15667 0.15698 0.15729 0.15731 0.15623 0.15679 0.1572 0.15674 0.15694 0.15736 0.15721 0.15684 0.15732 0.15728 0.15655 0.15609 0.15762 0.15715 0.15646 0.15739 0.15696 0.1565 0.15668 0.15653 0.15668 0.15667 0.15676 0.15603 0.15789 0.15706 0.15687 0.15664 0.15694 0.15641 0.15681 0.15703 0.1563 0.15667 0.15688 0.1567 0.15727 0.15595 0.15723 0.15709 0.15701 0.15644
0.15448 0.15502 0.15471 0.15491 0.15389 0.15522 0.15434 0.15456 0.1541 0.15445 0.15453 0.15516 0.15431 0.15357 0.15455 0.15442 0.15458 0.15401 0.15457 0.15516 0.15539 0.15479 0.15477 0.15454 0.15477 0.15499 0.15402 0.1541 0.15486 0.15449 0.15402 0.15427 0.15458 0.15466 0.1547 0.15448 0.15454 0.15533 0.15493 0.15477 0.15435 0.15563 0.15486 0.15458 0.15503 0.15429 0.15457 0.15422 0.15422 0.1544 0.15467 0.15442 0.15414 0.15445 0.15442 0.15469 0.15502 0.15502 0.15398 0.15451 0.15492 0.15447 0.15466 0.15509 0.1549 0.15456 0.15506 0.15497 0.15426 0.15382 0.15528 0.15488 0.15416 0.15508 0.15469 0.15427 0.15442 0.1543 0.15444 0.15439 0.1545 0.1538 0.15559 0.15482 0.1546 0.15439 0.15466 0.15413 0.15456 0.15477 0.15402 0.15438 0.15464 0.15441 0.15499 0.15371 0.15496 0.15485 0.15475 0.15417
0.15209 0.15264 0.15231 0.15248 0.15148 0.1528 0.15194 0.15217 0.1517 0.15207 0.15214 0.15273 0.15195 0.15113 0.1521 0.15202 0.15218 0.15163 0.15216 0.15275 0.15296 0.1524 0.15236 0.15215 0.15233 0.15257 0.15167 0.1517 0.15244 0.15207 0.15162 0.15187 0.15218 0.15229 0.15227 0.1521 0.15212 0.15289 0.15251 0.15237 0.15195 0.1532 0.15246 0.15217 0.1526 0.1519 0.15215 0.15182 0.15181 0.15201 0.15226 0.15202 0.15172 0.15206 0.15204 0.15227 0.15261 0.1526 0.1516 0.15211 0.15251 0.15207 0.15225 0.15267 0.15246 0.15216 0.15266 0.15253 0.15185 0.15142 0.15281 0.15248 0.15174 0.15264 0.15228 0.15192 0.15204 0.15194 0.15207 0.15198 0.15211 0.15145 0.15315 0.15244 0.15221 0.152 0.15226 0.15172 0.15217 0.15237 0.15162 0.15196 0.15226 0.152 0.15258 0.15135 0.15256 0.15248 0.15236 0.15176
0.14958 0.15013 0.14979 0.14994 0.14896 0.15026 0.14942 0.14966 0.14919 0.14958 0.14963 0.15018 0.14948 0.14859 0.14953 0.1495 0.14966 0.14913 0.14964 0.15021 0.1504 0.1499 0.14984 0.14965 0.14979 0.15003 0.14919 0.14919 0.14991 0.14953 0.14911 0.14935 0.14966 0.1498 0.14973 0.14961 0.14958 0.15034 0.14997 0.14985 0.14943 0.15064 0.14995 0.14965 0.15005 0.1494 0.14961 0.14929 0.14929 0.1495 0.14973 0.14951 0.14918 0.14955 0.14954 0.14973 0.15008 0.15006 0.14911 0.14959 0.14998 0.14956 0.14972 0.15015 0.1499 0.14963 0.15014 0.14997 0.14932 0.14891 0.15022 0.14995 0.1492 0.15007 0.14976 0.14945 0.14954 0.14946 0.14958 0.14946 0.14961 0.14898 0.15059 0.14994 0.1497 0.1495 0.14974 0.1492 0.14967 0.14986 0.14911 0.14943 0.14977 0.14948 0.15004 0.14888 0.15004 0.14998 0.14985 0.14924
0.14697 0.14752 0.14717 0.14729 0.14635 0.14762 0.14681 0.14704 0.14659 0.14698 0.14702 0.14753 0.1469 0.14595 0.14687 0.14689 0.14705 0.14654 0.14702 0.14757 0.14774 0.14728 0.14721 0.14704 0.14714 0.14738 0.14662 0.14658 0.14727 0.14689 0.1465 0.14674 0.14703 0.14721 0.14708 0.14701 0.14694 0.14768 0.14733 0.14723 0.14682 0.14798 0.14733 0.14702 0.1474 0.1468 0.14697 0.14667 0.14667 0.14689 0.14709 0.1469 0.14655 0.14694 0.14694 0.1471 0.14745 0.14741 0.14652 0.14697 0.14735 0.14694 0.14708 0.14751 0.14724 0.14701 0.14752 0.14731 0.14669 0.14631 0.14753 0.14733 0.14657 0.14741 0.14713 0.14688 0.14693 0.14688 0.14699 0.14684 0.147 0.14641 0.14793 0.14733 0.14709 0.1469 0.14712 0.14658 0.14706 0.14724 0.1465 0.1468 0.14717 0.14685 0.14741 0.14631 0.14741 0.14739 0.14723 0.14663
0.14428 0.14482 0.14447 0.14456 0.14365 0.14488 0.1441 0.14434 0.14389 0.1443 0.14432 0.14479 0.14424 0.14323 0.14413 0.14418 0.14435 0.14386 0.14431 0.14484 0.14499 0.14458 0.1445 0.14435 0.14441 0.14465 0.14396 0.14388 0.14455 0.14417 0.14381 0.14404 0.14432 0.14453 0.14434 0.14432 0.14422 0.14493 0.1446 0.14452 0.14412 0.14523 0.14462 0.14431 0.14466 0.14412 0.14424 0.14397 0.14397 0.14419 0.14438 0.14421 0.14384 0.14425 0.14425 0.14437 0.14473 0.14468 0.14385 0.14427 0.14462 0.14424 0.14437 0.14479 0.1445 0.1443 0.14481 0.14457 0.14397 0.14362 0.14475 0.14461 0.14385 0.14466 0.14442 0.14421 0.14424 0.14421 0.14432 0.14413 0.14431 0.14376 0.14517 0.14464 0.14438 0.14421 0.1444 0.14388 0.14437 0.14454 0.1438 0.14409 0.14448 0.14415 0.14468 0.14366 0.1447 0.1447 0.14453 0.14393
0.14151 0.14204 0.14168 0.14175 0.14088 0.14207 0.14133 0.14156 0.14113 0.14154 0.14154 0.14197 0.14149 0.14045 0.14131 0.14141 0.14157 0.14111 0.14153 0.14203 0.14216 0.14181 0.14171 0.14158 0.1416 0.14184 0.14123 0.14111 0.14175 0.14137 0.14105 0.14126 0.14154 0.14177 0.14154 0.14156 0.14142 0.1421 0.14179 0.14173 0.14134 0.1424 0.14184 0.14153 0.14185 0.14136 0.14144 0.14119 0.14119 0.14142 0.14158 0.14144 0.14105 0.14148 0.14149 0.14157 0.14194 0.14187 0.1411 0.14149 0.14183 0.14146 0.14157 0.14199 0.14168 0.14151 0.14202 0.14174 0.14119 0.14086 0.14189 0.14182 0.14106 0.14184 0.14163 0.14147 0.14148 0.14147 0.14156 0.14135 0.14154 0.14103 0.14234 0.14187 0.14161 0.14145 0.14162 0.1411 0.1416 0.14175 0.14104 0.1413 0.14172 0.14136 0.14188 0.14093 0.14191 0.14193 0.14175 0.14115
0.13867 0.1392 0.13884 0.13888 0.13805 0.13919 0.13849 0.13873 0.1383 0.13872 0.1387 0.13909 0.13869 0.13761 0.13843 0.13857 0.13873 0.13829 0.13868 0.13916 0.13927 0.13896 0.13886 0.13875 0.13873 0.13897 0.13843 0.13828 0.13889 0.13852 0.13822 0.13843 0.13869 0.13894 0.13867 0.13874 0.13856 0.13921 0.13893 0.13888 0.13851 0.1395 0.13899 0.13868 0.13897 0.13853 0.13858 0.13835 0.13835 0.13859 0.13873 0.1386 0.13821 0.13864 0.13866 0.13871 0.13908 0.139 0.13829 0.13864 0.13897 0.13862 0.13872 0.13912 0.1388 0.13866 0.13916 0.13886 0.13834 0.13804 0.13898 0.13896 0.13821 0.13895 0.13878 0.13867 0.13865 0.13866 0.13874 0.1385 0.1387 0.13824 0.13944 0.13904 0.13876 0.13862 0.13877 0.13826 0.13876 0.13891 0.13821 0.13845 0.13889 0.13852 0.13902 0.13814 0.13905 0.1391 0.1389 0.13832
0.13579 0.1363 0.13594 0.13596 0.13518 0.13627 0.1356 0.13583 0.13543 0.13584 0.13582 0.13616 0.13583 0.13472 0.13551 0.13568 0.13584 0.13543 0.13578 0.13623 0.13632 0.13607 0.13595 0.13586 0.13581 0.13604 0.13559 0.1354 0.13597 0.13561 0.13535 0.13555 0.13579 0.13607 0.13575 0.13586 0.13566 0.13626 0.13601 0.13598 0.13562 0.13655 0.13609 0.13578 0.13604 0.13566 0.13567 0.13547 0.13546 0.1357 0.13582 0.13572 0.13531 0.13576 0.13578 0.1358 0.13616 0.13607 0.13543 0.13575 0.13606 0.13573 0.13581 0.1362 0.13586 0.13576 0.13625 0.13593 0.13545 0.13517 0.13601 0.13606 0.13532 0.13601 0.13587 0.13581 0.13577 0.1358 0.13587 0.13561 0.13582 0.1354 0.13649 0.13615 0.13587 0.13574 0.13586 0.13537 0.13588 0.13601 0.13533 0.13555 0.13601 0.13563 0.1361 0.1353 0.13614 0.13621 0.136 0.13543
0.13286 0.13335 0.133 0.133 0.13226 0.13329 0.13267 0.1329 0.13251 0.13292 0.13288 0.13319 0.13293 0.13181 0.13254 0.13275 0.1329 0.13252 0.13285 0.13327 0.13333 0.13313 0.13301 0.13293 0.13285 0.13308 0.1327 0.13249 0.13302 0.13267 0.13244 0.13262 0.13284 0.13314 0.13279 0.13294 0.13271 0.13328 0.13305 0.13304 0.13269 0.13355 0.13315 0.13284 0.13307 0.13275 0.13271 0.13254 0.13254 0.13277 0.13288 0.13279 0.13238 0.13283 0.13286 0.13284 0.13321 0.1331 0.13252 0.13281 0.1331 0.13279 0.13286 0.13324 0.13289 0.13282 0.1333 0.13295 0.13252 0.13227 0.13301 0.13311 0.13238 0.13303 0.13293 0.13291 0.13285 0.1329 0.13296 0.13268 0.13289 0.13252 0.13349 0.13322 0.13293 0.13282 0.13292 0.13245 0.13295 0.13307 0.13242 0.13261 0.13308 0.1327 0.13315 0.13242 0.13319 0.13328 0.13306 0.13251
0.1299 0.13037 0.13003 0.13 0.12932 0.13029 0.12971 0.12994 0.12956 0.12997 0.12992 0.13019 0.13 0.12886 0.12955 0.12979 0.12994 0.12959 0.12988 0.13027 0.13031 0.13016 0.13003 0.12998 0.12986 0.13008 0.12978 0.12954 0.13003 0.12969 0.12949 0.12966 0.12987 0.13019 0.1298 0.12999 0.12973 0.13026 0.13005 0.13006 0.12974 0.13053 0.13018 0.12987 0.13007 0.1298 0.12973 0.12958 0.12958 0.12982 0.1299 0.12983 0.12942 0.12987 0.12991 0.12986 0.13022 0.1301 0.12959 0.12985 0.13012 0.12983 0.12989 0.13024 0.12989 0.12985 0.13032 0.12995 0.12955 0.12933 0.12998 0.13012 0.12942 0.13002 0.12995 0.12998 0.12989 0.12996 0.13002 0.12971 0.12993 0.12961 0.13046 0.13026 0.12997 0.12987 0.12995 0.12949 0.12999 0.1301 0.12947 0.12965 0.13013 0.12973 0.13016 0.12951 0.1302 0.13032 0.13009 0.12956
0.12692 0.12737 0.12703 0.12698 0.12636 0.12727 0.12673 0.12695 0.1266 0.127 0.12694 0.12716 0.12704 0.1259 0.12654 0.12681 0.12695 0.12663 0.12688 0.12724 0.12727 0.12717 0.12703 0.12699 0.12685 0.12706 0.12683 0.12657 0.12702 0.1267 0.12653 0.12669 0.12688 0.12721 0.12679 0.12701 0.12674 0.12722 0.12704 0.12706 0.12676 0.12748 0.12718 0.12688 0.12704 0.12683 0.12673 0.12661 0.1266 0.12684 0.1269 0.12685 0.12644 0.12689 0.12693 0.12685 0.12721 0.12708 0.12664 0.12686 0.12711 0.12685 0.12689 0.12723 0.12686 0.12686 0.12731 0.12692 0.12657 0.12638 0.12692 0.12712 0.12644 0.12699 0.12695 0.12702 0.12691 0.127 0.12705 0.12673 0.12695 0.12667 0.12741 0.12727 0.12698 0.1269 0.12695 0.12652 0.12701 0.1271 0.12651 0.12666 0.12714 0.12675 0.12714 0.12657 0.1272 0.12733 0.1271 0.12658
0.12392 0.12435 0.12402 0.12395 0.12338 0.12423 0.12373 0.12395 0.12362 0.12401 0.12394 0.12412 0.12406 0.12293 0.12352 0.12381 0.12394 0.12366 0.12388 0.12421 0.12421 0.12416 0.12401 0.124 0.12383 0.12403 0.12387 0.12359 0.124 0.12369 0.12355 0.1237 0.12387 0.12421 0.12376 0.12402 0.12373 0.12416 0.12401 0.12405 0.12376 0.12441 0.12416 0.12387 0.12401 0.12384 0.12372 0.12362 0.12361 0.12384 0.12389 0.12386 0.12345 0.1239 0.12394 0.12384 0.12419 0.12405 0.12367 0.12386 0.12409 0.12385 0.12387 0.12419 0.12383 0.12385 0.12428 0.12388 0.12357 0.12341 0.12386 0.1241 0.12345 0.12395 0.12394 0.12404 0.12392 0.12402 0.12406 0.12373 0.12395 0.12372 0.12435 0.12426 0.12397 0.12391 0.12394 0.12353 0.12401 0.12409 0.12353 0.12366 0.12415 0.12375 0.12412 0.12362 0.12417 0.12432 0.12409 0.1236
0.12092 0.12132 0.12101 0.12092 0.12041 0.12118 0.12073 0.12094 0.12063 0.12101 0.12093 0.12108 0.12108 0.11995 0.12049 0.12081 0.12093 0.12068 0.12087 0.12116 0.12115 0.12114 0.12099 0.12099 0.1208 0.121 0.1209 0.1206 0.12097 0.12068 0.12057 0.1207 0.12085 0.12121 0.12074 0.12102 0.12071 0.1211 0.12098 0.12103 0.12077 0.12134 0.12114 0.12086 0.12096 0.12085 0.1207 0.12062 0.12062 0.12084 0.12087 0.12086 0.12046 0.1209 0.12095 0.12081 0.12116 0.12101 0.12069 0.12085 0.12106 0.12084 0.12085 0.12115 0.12079 0.12084 0.12125 0.12084 0.12057 0.12044 0.12079 0.12107 0.12045 0.1209 0.12092 0.12106 0.12092 0.12104 0.12107 0.12073 0.12095 0.12076 0.12128 0.12125 0.12096 0.12091 0.12092 0.12054 0.121 0.12107 0.12054 0.12066 0.12114 0.12075 0.12108 0.12067 0.12115 0.12131 0.12107 0.1206
0.11792 0.11829 0.11799 0.11789 0.11743 0.11813 0.11773 0.11793 0.11765 0.11801 0.11792 0.11804 0.1181 0.11698 0.11747 0.11781 0.11793 0.1177 0.11785 0.11812 0.11809 0.11813 0.11797 0.11799 0.11778 0.11796 0.11793 0.11761 0.11794 0.11767 0.11759 0.11771 0.11784 0.1182 0.11771 0.11803 0.1177 0.11804 0.11795 0.11801 0.11777 0.11827 0.11812 0.11785 0.11793 0.11786 0.11768 0.11763 0.11763 0.11784 0.11786 0.11786 0.11746 0.11789 0.11795 0.11779 0.11812 0.11797 0.11771 0.11784 0.11803 0.11784 0.11784 0.11812 0.11775 0.11782 0.11822 0.1178 0.11757 0.11746 0.11772 0.11805 0.11745 0.11786 0.1179 0.11808 0.11792 0.11805 0.11808 0.11773 0.11795 0.1178 0.11821 0.11824 0.11794 0.11792 0.1179 0.11755 0.11799 0.11806 0.11756 0.11765 0.11814 0.11775 0.11805 0.11771 0.11812 0.11829 0.11805 0.11761
0.11492 0.11527 0.11498 0.11486 0.11446 0.1151 0.11474 0.11493 0.11467 0.11502 0.11492 0.115 0.11512 0.11403 0.11446 0.11482 0.11492 0.11473 0.11485 0.11508 0.11503 0.11512 0.11496 0.11499 0.11476 0.11493 0.11497 0.11464 0.11492 0.11467 0.11461 0.11472 0.11483 0.1152 0.11469 0.11503 0.11469 0.11499 0.11492 0.115 0.11478 0.11521 0.11511 0.11485 0.11489 0.11488 0.11467 0.11464 0.11464 0.11485 0.11485 0.11487 0.11448 0.1149 0.11496 0.11478 0.1151 0.11494 0.11474 0.11484 0.11501 0.11484 0.11483 0.11508 0.11472 0.11482 0.11519 0.11477 0.11458 0.1145 0.11467 0.11503 0.11447 0.11482 0.11489 0.11509 0.11493 0.11507 0.11509 0.11474 0.11495 0.11485 0.11515 0.11523 0.11494 0.11493 0.11489 0.11456 0.115 0.11505 0.11459 0.11466 0.11514 0.11476 0.11503 0.11476 0.1151 0.11528 0.11504 0.11463
0.11194 0.11226 0.11199 0.11185 0.11151 0.11207 0.11176 0.11195 0.1117 0.11204 0.11194 0.11199 0.11215 0.11108 0.11147 0.11184 0.11193 0.11177 0.11186 0.11206 0.112 0.11212 0.11196 0.11201 0.11176 0.11192 0.11202 0.11167 0.11191 0.11168 0.11165 0.11174 0.11184 0.11221 0.11169 0.11205 0.1117 0.11196 0.11191 0.112 0.1118 0.11216 0.11211 0.11186 0.11188 0.11191 0.11167 0.11167 0.11167 0.11187 0.11185 0.11189 0.11151 0.11192 0.11198 0.11178 0.11209 0.11192 0.11179 0.11186 0.112 0.11185 0.11183 0.11207 0.1117 0.11183 0.11218 0.11175 0.1116 0.11155 0.11163 0.11202 0.1115 0.1118 0.11189 0.11213 0.11195 0.1121 0.11211 0.11176 0.11196 0.1119 0.11211 0.11223 0.11195 0.11195 0.1119 0.11159 0.11201 0.11205 0.11162 0.11168 0.11215 0.11178 0.11202 0.11182 0.11209 0.11229 0.11205 0.11166
0.10897 0.10927 0.10901 0.10886 0.10857 0.10907 0.1088 0.10898 0.10876 0.10908 0.10897 0.10899 0.1092 0.10816 0.10849 0.10887 0.10896 0.10883 0.10889 0.10906 0.10898 0.10914 0.10898 0.10904 0.10878 0.10892 0.10908 0.10872 0.10893 0.10871 0.10871 0.10879 0.10886 0.10924 0.10871 0.10909 0.10873 0.10894 0.10892 0.10901 0.10884 0.10913 0.10912 0.10889 0.10888 0.10895 0.1087 0.10872 0.10872 0.1089 0.10888 0.10893 0.10856 0.10895 0.10902 0.1088 0.1091 0.10892 0.10885 0.10889 0.10902 0.10889 0.10885 0.10907 0.10871 0.10885 0.10918 0.10876 0.10865 0.10862 0.10861 0.10903 0.10854 0.1088 0.10892 0.10917 0.10899 0.10915 0.10915 0.10879 0.109 0.10898 0.10908 0.10926 0.10897 0.109 0.10892 0.10864 0.10904 0.10907 0.10868 0.10872 0.10918 0.10882 0.10902 0.1089 0.1091 0.10931 0.10907 0.10871
0.10603 0.1063 0.10605 0.10589 0.10566 0.10609 0.10587 0.10603 0.10583 0.10614 0.10602 0.10601 0.10627 0.10526 0.10554 0.10593 0.10602 0.10591 0.10594 0.10608 0.10599 0.10619 0.10602 0.1061 0.10582 0.10595 0.10616 0.1058 0.10596 0.10577 0.10579 0.10586 0.10591 0.10629 0.10575 0.10615 0.10578 0.10595 0.10595 0.10606 0.10591 0.10613 0.10616 0.10594 0.10591 0.10602 0.10575 0.10579 0.10579 0.10596 0.10593 0.10599 0.10563 0.10601 0.10608 0.10585 0.10613 0.10595 0.10593 0.10594 0.10605 0.10595 0.1059 0.10609 0.10574 0.1059 0.10621 0.10579 0.10571 0.10571 0.10563 0.10607 0.10562 0.10583 0.10596 0.10624 0.10605 0.10622 0.10622 0.10586 0.10605 0.10607 0.10608 0.1063 0.10602 0.10606 0.10597 0.10572 0.10609 0.10612 0.10576 0.10578 0.10623 0.10588 0.10606 0.10599 0.10613 0.10635 0.10611 0.10578
0.10312 0.10336 0.10313 0.10295 0.10277 0.10314 0.10296 0.10311 0.10294 0.10323 0.10311 0.10307 0.10337 0.10239 0.10262 0.10302 0.1031 0.10302 0.10302 0.10313 0.10302 0.10326 0.10309 0.10318 0.10289 0.10301 0.10328 0.10291 0.10303 0.10286 0.1029 0.10295 0.10299 0.10336 0.10283 0.10323 0.10287 0.10299 0.10302 0.10313 0.103 0.10316 0.10323 0.10302 0.10297 0.10312 0.10283 0.10289 0.10289 0.10305 0.103 0.10308 0.10273 0.1031 0.10317 0.10292 0.10319 0.103 0.10304 0.10303 0.10312 0.10303 0.10298 0.10315 0.1028 0.10298 0.10327 0.10285 0.10281 0.10282 0.10267 0.10314 0.10272 0.10288 0.10303 0.10333 0.10314 0.10331 0.1033 0.10295 0.10314 0.10319 0.10311 0.10337 0.1031 0.10315 0.10304 0.10282 0.10317 0.10319 0.10287 0.10287 0.10331 0.10297 0.10312 0.10312 0.10319 0.10342 0.10318 0.10288
0.10023 0.10045 0.10024 0.10005 0.099922 0.10022 0.10008 0.10023 0.10007 0.10035 0.10022 0.10016 0.10049 0.099554 0.09974 0.10014 0.10021 0.10016 0.10013 0.10022 0.10009 0.10036 0.10019 0.1003 0.1 0.10011 0.10042 0.10004 0.10013 0.099975 0.10004 0.10008 0.1001 0.10047 0.099932 0.10035 0.099983 0.10007 0.10011 0.10023 0.10012 0.10022 0.10033 0.10013 0.10006 0.10024 0.099939 0.10002 0.10002 0.10017 0.10011 0.1002 0.099868 0.10022 0.10029 0.10003 0.10029 0.10009 0.10017 0.10014 0.10022 0.10015 0.10008 0.10023 0.0999 0.1001 0.10035 0.099942 0.099937 0.099973 0.099747 0.10023 0.099852 0.099972 0.10014 0.10046 0.10026 0.10044 0.10042 0.10007 0.10025 0.10034 0.10017 0.10048 0.10021 0.10027 0.10015 0.099951 0.10029 0.1003 0.10001 0.099996 0.10042 0.1001 0.10021 0.10027 0.10029 0.10052 0.10029 0.10002
0.097386 0.09757 0.097377 0.097183 0.097105 0.097344 0.097239 0.097378 0.097245 0.097498 0.09737 0.097282 0.097653 0.096753 0.096893 0.097298 0.097356 0.097334 0.09728 0.09734 0.097204 0.097499 0.097332 0.097446 0.097144 0.097236 0.09759 0.097213 0.097264 0.09713 0.097209 0.09724 0.097243 0.097612 0.097075 0.097503 0.097135 0.097177 0.097243 0.097368 0.097281 0.097319 0.097468 0.097282 0.097188 0.097404 0.097088 0.097188 0.097185 0.097329 0.097258 0.097358 0.097038 0.097372 0.09744 0.097169 0.097416 0.09722 0.097348 0.097296 0.09735 0.0973 0.097229 0.097354 0.097033 0.097243 0.097479 0.097074 0.097101 0.097156 0.096865 0.097368 0.097022 0.0971 0.097282 0.097616 0.097413 0.097596 0.097578 0.097231 0.097402 0.097519 0.097276 0.097615 0.097349 0.097431 0.09729 0.09712 0.097433 0.097437 0.097183 0.097157 0.097569 0.097255 0.097344 0.097459 0.097419 0.09765 0.097424 0.097184
0.094576 0.094733 0.094558 0.094356 0.094327 0.094504 0.094436 0.094566 0.094453 0.094689 0.094557 0.094449 0.09485 0.093991 0.094087 0.094492 0.094542 0.094545 0.094467 0.094502 0.094355 0.094676 0.09451 0.094635 0.094327 0.094406 0.094801 0.094423 0.094439 0.094324 0.094421 0.094441 0.094427 0.094791 0.094259 0.094693 0.094326 0.09433 0.094415 0.094545 0.094479 0.09446 0.094642 0.09447 0.094357 0.094602 0.094276 0.094393 0.09439 0.094523 0.094443 0.094553 0.094248 0.094564 0.094632 0.094352 0.094585 0.094387 0.094558 0.094487 0.094524 0.094491 0.094413 0.094517 0.094207 0.094429 0.094643 0.094246 0.094303 0.094378 0.094026 0.094541 0.094231 0.094268 0.094463 0.09481 0.094605 0.094791 0.09477 0.094429 0.09459 0.094736 0.09442 0.094791 0.094532 0.094626 0.094471 0.094327 0.094618 0.094616 0.094396 0.094356 0.094751 0.094453 0.094514 0.094682 0.094589 0.094822 0.094602 0.094391
0.091808 0.091937 0.091781 0.091572 0.091589 0.091708 0.091674 0.091795 0.091703 0.091919 0.091786 0.091659 0.092086 0.091271 0.091324 0.091728 0.09177 0.091796 0.091696 0.091706 0.091549 0.091894 0.091729 0.091864 0.091554 0.091619 0.09205 0.091673 0.091657 0.091561 0.091673 0.091683 0.091653 0.09201 0.091485 0.091923 0.09156 0.091527 0.09163 0.091765 0.091717 0.091645 0.091858 0.0917 0.09157 0.091841 0.091507 0.091639 0.091637 0.091758 0.091671 0.091789 0.091499 0.091797 0.091864 0.091578 0.091797 0.091596 0.091809 0.091719 0.09174 0.091724 0.091639 0.091722 0.091424 0.091658 0.091849 0.091462 0.091548 0.091639 0.091231 0.091757 0.091482 0.091481 0.091686 0.092044 0.091839 0.092026 0.092001 0.091669 0.091819 0.091992 0.091608 0.092008 0.091756 0.091861 0.091695 0.091576 0.091845 0.091837 0.091649 0.091597 0.091975 0.091693 0.091727 0.091944 0.091801 0.092035 0.091821 0.091639
0.089083 0.089186 0.089048 0.088833 0.088895 0.088957 0.088956 0.089069 0.088996 0.089194 0.089059 0.088915 0.089365 0.088594 0.088607 0.089007 0.089042 0.08909 0.088969 0.088956 0.088791 0.089157 0.088994 0.089136 0.088825 0.088878 0.089342 0.088967 0.088919 0.088843 0.088969 0.088969 0.088924 0.089272 0.088757 0.089196 0.088838 0.08877 0.08889 0.089029 0.089 0.088877 0.089119 0.088974 0.088828 0.089123 0.088782 0.08893 0.088928 0.089036 0.088943 0.089068 0.088794 0.089074 0.089141 0.088848 0.089053 0.088852 0.089101 0.088996 0.089001 0.089 0.088909 0.088972 0.088688 0.08893 0.089099 0.088723 0.088836 0.088943 0.088484 0.089017 0.088777 0.08874 0.088953 0.08932 0.089116 0.089303 0.089276 0.088953 0.089092 0.08929 0.088843 0.089269 0.089024 0.08914 0.088964 0.088869 0.089115 0.089103 0.088946 0.088882 0.089242 0.088976 0.088985 0.089248 0.089058 0.089292 0.089084 0.088931
0.086404 0.086481 0.086361 0.086142 0.086246 0.086254 0.086284 0.086388 0.086334 0.086513 0.086378 0.086219 0.086688 0.085963 0.085937 0.086332 0.086359 0.086429 0.086288 0.086253 0.086081 0.086465 0.086305 0.086455 0.086145 0.086184 0.086677 0.086307 0.086229 0.086171 0.08631 0.086301 0.086241 0.08658 0.086076 0.086516 0.086164 0.086062 0.086197 0.086339 0.086328 0.086159 0.086425 0.086295 0.086135 0.086451 0.086105 0.086266 0.086264 0.086361 0.086261 0.086393 0.086136 0.086397 0.086462 0.086166 0.086357 0.086155 0.086439 0.086318 0.086309 0.086323 0.086227 0.086269 0.085999 0.08625 0.086397 0.086033 0.086171 0.086292 0.085787 0.086324 0.086119 0.086047 0.086267 0.08664 0.086438 0.086625 0.086595 0.086282 0.086411 0.086631 0.086126 0.086576 0.086339 0.086465 0.086279 0.086208 0.086431 0.086415 0.086288 0.086214 0.086554 0.086305 0.08629 0.086595 0.086362 0.086594 0.086393 0.086268
0.083773 0.083825 0.083723 0.083501 0.083644 0.083601 0.08366 0.083756 0.083719 0.08388 0.083745 0.083573 0.084057 0.083378 0.083317 0.083705 0.083725 0.083814 0.083656 0.0836 0.083421 0.083822 0.083664 0.083821 0.083513 0.08354 0.084059 0.083693 0.083588 0.083548 0.083698 0.08368 0.083606 0.083936 0.083445 0.083882 0.083538 0.083404 0.083554 0.083699 0.083704 0.083491 0.083781 0.083664 0.083491 0.083825 0.083477 0.08365 0.083648 0.083733 0.083628 0.083766 0.083525 0.083767 0.083831 0.083532 0.083709 0.083507 0.083823 0.083689 0.083666 0.083693 0.083593 0.083616 0.083361 0.083618 0.083743 0.083393 0.083554 0.083688 0.083141 0.083679 0.083508 0.083404 0.083629 0.084008 0.083808 0.083993 0.083962 0.08366 0.083777 0.084017 0.083461 0.083931 0.083701 0.083836 0.083643 0.083594 0.083795 0.083776 0.083677 0.083594 0.083914 0.083683 0.083645 0.083988 0.083715 0.083945 0.083751 0.083653
0.081192 0.081219 0.081134 0.08091 0.081091 0.081 0.081085 0.081173 0.081153 0.081296 0.081161 0.080978 0.081475 0.080843 0.080748 0.081127 0.08114 0.081247 0.081073 0.080999 0.080814 0.081229 0.081074 0.081237 0.080932 0.080947 0.081488 0.081129 0.080998 0.080975 0.081135 0.081108 0.081022 0.08134 0.080864 0.081298 0.080962 0.080799 0.080962 0.081108 0.081128 0.080875 0.081186 0.081083 0.080899 0.081248 0.080899 0.081083 0.081081 0.081155 0.081046 0.081189 0.080963 0.081187 0.08125 0.080949 0.081112 0.080911 0.081256 0.081109 0.081073 0.081113 0.08101 0.081014 0.080774 0.081036 0.08114 0.080805 0.080987 0.081132 0.080549 0.081086 0.080947 0.080813 0.081042 0.081423 0.081227 0.08141 0.081377 0.081087 0.081193 0.081451 0.080848 0.081335 0.081114 0.081257 0.081056 0.08103 0.081208 0.081187 0.081115 0.081023 0.081323 0.081109 0.08105 0.081429 0.081119 0.081345 0.081159 0.081087
0.078661 0.078665 0.078597 0.078372 0.078587 0.078451 0.078561 0.078641 0.078637 0.078762 0.078628 0.078436 0.078942 0.078357 0.078231 0.0786 0.078607 0.07873 0.078542 0.07845 0.078261 0.078687 0.078536 0.078703 0.078404 0.078406 0.078966 0.078615 0.07846 0.078453 0.078622 0.078588 0.078489 0.078796 0.078336 0.078764 0.078437 0.078247 0.078422 0.078569 0.078604 0.078314 0.078643 0.078553 0.078359 0.078722 0.078373 0.078567 0.078565 0.078627 0.078515 0.078661 0.078453 0.078657 0.078718 0.078418 0.078568 0.078368 0.078737 0.078581 0.078533 0.078584 0.078478 0.078464 0.078239 0.078505 0.078589 0.078269 0.07847 0.078626 0.07801 0.078544 0.078437 0.078275 0.078506 0.078888 0.078697 0.078876 0.078842 0.078566 0.07866 0.078933 0.078289 0.07879 0.078578 0.078728 0.078522 0.078516 0.078672 0.078649 0.078603 0.078504 0.078783 0.078587 0.078507 0.078917 0.078575 0.078796 0.078618 0.078572
0.076182 0.076163 0.076113 0.075888 0.076135 0.075956 0.076089 0.076162 0.076172 0.07628 0.076147 0.075947 0.076461 0.075923 0.075768 0.076125 0.076126 0.076264 0.076063 0.075954 0.075762 0.076197 0.07605 0.076222 0.075928 0.075919 0.076494 0.076152 0.075975 0.075984 0.07616 0.076118 0.076009 0.076303 0.075861 0.076282 0.075966 0.075749 0.075935 0.076083 0.076131 0.075808 0.076153 0.076075 0.075873 0.076246 0.075899 0.076103 0.076101 0.076151 0.076036 0.076186 0.075994 0.07618 0.076239 0.07594 0.076076 0.075878 0.07627 0.076105 0.076046 0.076107 0.075999 0.075968 0.075759 0.076027 0.076091 0.075787 0.076005 0.07617 0.075527 0.076055 0.075979 0.075791 0.076023 0.076404 0.076219 0.076394 0.076359 0.076096 0.076178 0.076465 0.075786 0.076298 0.076094 0.07625 0.07604 0.076053 0.076188 0.076164 0.076142 0.076036 0.076295 0.076116 0.076018 0.076456 0.076083 0.076299 0.07613 0.076108
0.073756 0.073716 0.073682 0.073457 0.073735 0.073516 0.073669 0.073735 0.07376 0.07385 0.07372 0.073514 0.074031 0.07354 0.073358 0.073703 0.073697 0.07385 0.073637 0.073514 0.073319 0.073761 0.073618 0.073793 0.073507 0.073486 0.074074 0.073741 0.073544 0.073568 0.07375 0.073702 0.073582 0.073863 0.07344 0.073852 0.073547 0.073307 0.073502 0.073651 0.073711 0.073358 0.073716 0.073651 0.073442 0.073823 0.07348 0.073691 0.073689 0.073728 0.073611 0.073764 0.073587 0.073755 0.073811 0.073516 0.073639 0.073443 0.073854 0.073681 0.073613 0.073684 0.073574 0.073526 0.073333 0.073602 0.073648 0.07336 0.073594 0.073766 0.0731 0.07362 0.073573 0.073362 0.073593 0.073972 0.073793 0.073963 0.073928 0.073679 0.07375 0.074048 0.073338 0.073859 0.073664 0.073825 0.073612 0.073644 0.073757 0.073732 0.073734 0.073622 0.073859 0.073699 0.073583 0.074045 0.073646 0.073855 0.073695 0.073697
0.071383 0.071323 0.071305 0.071082 0.071387 0.071132 0.071303 0.071363 0.0714 0.071474 0.071346 0.071136 0.071653 0.071209 0.071003 0.071334 0.071323 0.071488 0.071266 0.071129 0.070932 0.071379 0.07124 0.071418 0.071141 0.071109 0.071705 0.071383 0.071168 0.071206 0.071393 0.071339 0.071209 0.071476 0.071074 0.071476 0.071183 0.070922 0.071125 0.071273 0.071344 0.070964 0.071333 0.071281 0.071066 0.071453 0.071115 0.071332 0.071331 0.071359 0.071241 0.071394 0.071234 0.071384 0.071438 0.071146 0.071256 0.071063 0.071491 0.071312 0.071234 0.071313 0.071203 0.071139 0.070962 0.071232 0.071259 0.070988 0.071235 0.071414 0.070729 0.07124 0.071221 0.070989 0.071217 0.071592 0.071421 0.071585 0.071549 0.071316 0.071375 0.071682 0.070947 0.071473 0.071288 0.071453 0.071238 0.071287 0.071379 0.071355 0.071378 0.071261 0.071477 0.071334 0.071203 0.071686 0.071263 0.071466 0.071314 0.071339
0.069065 0.068985 0.068983 0.068763 0.069092 0.068803 0.068991 0.069044 0.069093 0.069151 0.069026 0.068813 0.069329 0.068931 0.068703 0.069019 0.069003 0.069179 0.068948 0.0688 0.068602 0.069051 0.068917 0.069097 0.068829 0.068787 0.06939 0.069079 0.068847 0.068898 0.069089 0.069029 0.068891 0.069144 0.068763 0.069153 0.068873 0.068593 0.068803 0.068949 0.069031 0.068628 0.069006 0.068965 0.068745 0.069137 0.068804 0.069027 0.069026 0.069043 0.068925 0.069079 0.068935 0.069067 0.069118 0.068831 0.068929 0.068739 0.069181 0.068997 0.068911 0.068997 0.068886 0.068808 0.068648 0.068916 0.068926 0.068671 0.068931 0.069115 0.068416 0.068915 0.068923 0.068672 0.068897 0.069266 0.069102 0.06926 0.069225 0.069007 0.069054 0.069368 0.068612 0.069142 0.068966 0.069135 0.068918 0.068984 0.069056 0.069032 0.069075 0.068955 0.069149 0.069024 0.068879 0.069379 0.068936 0.069131 0.068988 0.069034
0.066801 0.066703 0.066716 0.066499 0.066851 0.066531 0.066734 0.066781 0.066841 0.066883 0.066761 0.066547 0.067058 0.066705 0.066458 0.066758 0.066738 0.066923 0.066686 0.066526 0.066329 0.066779 0.066649 0.06683 0.066573 0.066521 0.067127 0.066828 0.066581 0.066645 0.066838 0.066774 0.066628 0.066867 0.066507 0.066885 0.066618 0.06632 0.066536 0.066681 0.066772 0.066349 0.066733 0.066704 0.066481 0.066874 0.066549 0.066776 0.066775 0.066782 0.066664 0.066818 0.06669 0.066804 0.066852 0.066571 0.066657 0.06647 0.066924 0.066737 0.066643 0.066736 0.066625 0.066533 0.066389 0.066655 0.066648 0.066411 0.066681 0.066868 0.066159 0.066645 0.066678 0.066411 0.066631 0.066994 0.066838 0.066989 0.066954 0.066752 0.066788 0.067107 0.066335 0.066866 0.0667 0.066871 0.066654 0.066735 0.066787 0.066764 0.066826 0.066702 0.066876 0.066768 0.066609 0.067125 0.066664 0.066851 0.066717 0.066783
0.064592 0.064476 0.064504 0.064291 0.064664 0.064315 0.064531 0.064572 0.064642 0.064669 0.06455 0.064337 0.064842 0.064533 0.064269 0.064552 0.064527 0.064721 0.064479 0.06431 0.064113 0.064562 0.064437 0.064618 0.064372 0.064312 0.064917 0.064632 0.064372 0.064447 0.064642 0.064573 0.06442 0.064644 0.064307 0.064672 0.064419 0.064105 0.064326 0.064469 0.064568 0.064127 0.064516 0.064498 0.064273 0.064666 0.064349 0.06458 0.064579 0.064575 0.064458 0.064612 0.064498 0.064596 0.064641 0.064367 0.064441 0.064258 0.06472 0.064531 0.064431 0.064529 0.064419 0.064314 0.064186 0.064449 0.064426 0.064207 0.064485 0.064676 0.06396 0.064431 0.064488 0.064206 0.06442 0.064775 0.064629 0.064772 0.064738 0.064552 0.064576 0.064899 0.064116 0.064645 0.064488 0.064662 0.064445 0.06454 0.064574 0.064552 0.06463 0.064505 0.064657 0.064566 0.064396 0.064923 0.064448 0.064626 0.064501 0.064587
0.062437 0.062306 0.062347 0.062139 0.062529 0.062155 0.062382 0.062418 0.062497 0.06251 0.062395 0.062183 0.062679 0.062414 0.062135 0.062401 0.062372 0.062573 0.062326 0.062149 0.061954 0.0624 0.06228 0.062461 0.062227 0.062158 0.062761 0.062489 0.062218 0.062304 0.062499 0.062426 0.062267 0.062476 0.062163 0.062513 0.062274 0.061946 0.062171 0.062312 0.062418 0.061963 0.062355 0.062348 0.062121 0.062511 0.062204 0.062437 0.062436 0.062423 0.062307 0.06246 0.062361 0.062443 0.062484 0.062218 0.062281 0.062103 0.062571 0.06238 0.062274 0.062377 0.062269 0.062152 0.062039 0.062298 0.062261 0.062059 0.062344 0.062536 0.061818 0.062273 0.062352 0.062058 0.062265 0.062611 0.062474 0.062608 0.062577 0.062406 0.062419 0.062744 0.061953 0.062479 0.062332 0.062506 0.062292 0.0624 0.062415 0.062395 0.062489 0.062361 0.062494 0.062419 0.062239 0.062774 0.062288 0.062456 0.062341 0.062445
0.060337 0.060191 0.060246 0.060043 0.060449 0.060052 0.060288 0.060319 0.060406 0.060406 0.060294 0.060086 0.060571 0.060349 0.060056 0.060304 0.060271 0.060479 0.060229 0.060045 0.059851 0.060293 0.060178 0.060359 0.060138 0.06006 0.060659 0.0604 0.060119 0.060216 0.06041 0.060334 0.06017 0.060363 0.060074 0.060409 0.060184 0.059845 0.060072 0.06021 0.060322 0.059856 0.060248 0.060252 0.060025 0.060411 0.060114 0.060349 0.060348 0.060326 0.060212 0.060363 0.060278 0.060345 0.060382 0.060125 0.060176 0.060003 0.060475 0.060285 0.060174 0.06028 0.060173 0.060045 0.059948 0.060202 0.060151 0.059967 0.060258 0.06045 0.059732 0.06017 0.060271 0.059965 0.060166 0.060501 0.060373 0.060499 0.060469 0.060315 0.060317 0.060642 0.059848 0.060369 0.06023 0.060405 0.060193 0.060314 0.060311 0.060293 0.060401 0.060273 0.060385 0.060326 0.060138 0.060678 0.060183 0.060342 0.060236 0.060357
0.058292 0.058131 0.0582 0.058002 0.058422 0.058005 0.058248 0.058274 0.058369 0.058355 0.058248 0.058044 0.058516 0.058335 0.058032 0.058261 0.058225 0.058438 0.058187 0.057997 0.057806 0.058241 0.058132 0.058311 0.058103 0.058018 0.05861 0.058365 0.058076 0.058182 0.058375 0.058296 0.058127 0.058305 0.05804 0.058359 0.058149 0.0578 0.058028 0.058164 0.058281 0.057806 0.058197 0.058211 0.057985 0.058365 0.058079 0.058315 0.058314 0.058283 0.058171 0.05832 0.058249 0.0583 0.058334 0.058086 0.058128 0.057959 0.058432 0.058243 0.058128 0.058237 0.058133 0.057994 0.057913 0.058161 0.058097 0.057931 0.058225 0.058417 0.057704 0.058122 0.058243 0.057929 0.058121 0.058445 0.058327 0.058445 0.058416 0.058278 0.05827 0.058593 0.0578 0.058313 0.058184 0.058359 0.05815 0.058281 0.058261 0.058247 0.058367 0.058239 0.058331 0.058288 0.058092 0.058635 0.058134 0.058283 0.058186 0.058323
0.056301 0.056127 0.056208 0.056017 0.056448 0.056013 0.056262 0.056284 0.056385 0.056359 0.056256 0.056057 0.056515 0.056375 0.056063 0.056273 0.056234 0.05645 0.056198 0.056004 0.055816 0.056244 0.05614 0.056317 0.056124 0.056031 0.056613 0.056384 0.056089 0.056202 0.056393 0.056312 0.056139 0.056302 0.056061 0.056364 0.056168 0.055811 0.05604 0.056172 0.056294 0.055813 0.056201 0.056224 0.056 0.056373 0.056099 0.056334 0.056334 0.056294 0.056185 0.056331 0.056274 0.05631 0.056341 0.056102 0.056134 0.05597 0.056443 0.056256 0.056138 0.056248 0.056147 0.055999 0.055933 0.056175 0.056098 0.05595 0.056247 0.056438 0.055731 0.05613 0.056269 0.055948 0.056131 0.056443 0.056336 0.056443 0.056417 0.056296 0.056277 0.056597 0.055808 0.056312 0.056192 0.056366 0.056161 0.056302 0.056266 0.056255 0.056386 0.056258 0.056331 0.056303 0.056101 0.056645 0.05614 0.056278 0.05619 0.056342
0.054363 0.054178 0.05427 0.054086 0.054526 0.054076 0.05433 0.054348 0.054455 0.054417 0.054319 0.054126 0.054568 0.054466 0.054147 0.054338 0.054297 0.054515 0.054264 0.054066 0.053882 0.054301 0.054203 0.054378 0.054198 0.054098 0.05467 0.054456 0.054155 0.054277 0.054464 0.054381 0.054205 0.054352 0.054137 0.054422 0.054241 0.053877 0.054106 0.054235 0.05436 0.053876 0.05426 0.054291 0.054071 0.054434 0.054173 0.054407 0.054407 0.054359 0.054253 0.054396 0.054352 0.054374 0.054401 0.054173 0.054195 0.054037 0.054507 0.054323 0.054202 0.054314 0.054215 0.054058 0.054008 0.054243 0.054154 0.054024 0.054322 0.05451 0.053813 0.054192 0.054349 0.054022 0.054195 0.054494 0.054398 0.054496 0.054471 0.054367 0.054338 0.054653 0.053872 0.054365 0.054254 0.054427 0.054227 0.054377 0.054325 0.054317 0.054458 0.054331 0.054385 0.054372 0.054165 0.054707 0.054201 0.054328 0.054249 0.054415
0.052479 0.052284 0.052386 0.052209 0.052657 0.052195 0.052451 0.052466 0.052577 0.052528 0.052434 0.052248 0.052673 0.052609 0.052285 0.052457 0.052413 0.052633 0.052384 0.052183 0.052004 0.052412 0.052319 0.052492 0.052327 0.052221 0.052779 0.05258 0.052276 0.052404 0.052588 0.052504 0.052325 0.052457 0.052266 0.052534 0.052368 0.051999 0.052227 0.052352 0.052479 0.051994 0.052372 0.052412 0.052195 0.052549 0.0523 0.052533 0.052533 0.052477 0.052374 0.052514 0.052482 0.052491 0.052514 0.052297 0.05231 0.052158 0.052623 0.052443 0.05232 0.052432 0.052337 0.052172 0.052137 0.052364 0.052265 0.052152 0.052449 0.052635 0.051951 0.052308 0.052481 0.05215 0.052313 0.052598 0.052513 0.052601 0.052579 0.052491 0.052452 0.052761 0.051992 0.052472 0.052371 0.052541 0.052346 0.052504 0.052438 0.052434 0.052583 0.052458 0.052493 0.052494 0.052283 0.05282 0.052316 0.052432 0.052362 0.05254
0.050648 0.050443 0.050556 0.050386 0.050839 0.050367 0.050624 0.050636 0.050751 0.050692 0.050603 0.050425 0.050831 0.050804 0.050476 0.050628 0.050582 0.050803 0.050556 0.050354 0.050179 0.050577 0.050489 0.050658 0.050508 0.050396 0.05094 0.050756 0.05045 0.050584 0.050764 0.050678 0.050498 0.050614 0.050448 0.050698 0.050547 0.050174 0.050401 0.050522 0.05065 0.050167 0.050538 0.050586 0.050373 0.050715 0.050481 0.05071 0.050711 0.050648 0.050549 0.050684 0.050665 0.050661 0.05068 0.050475 0.050479 0.050332 0.050792 0.050616 0.050492 0.050604 0.050512 0.050341 0.05032 0.050538 0.050429 0.050333 0.05063 0.050812 0.050143 0.050478 0.050665 0.050333 0.050484 0.050755 0.050681 0.050758 0.050739 0.050667 0.050619 0.050921 0.050166 0.050633 0.05054 0.050707 0.050519 0.050683 0.050603 0.050603 0.05076 0.050637 0.050654 0.050669 0.050454 0.050986 0.050485 0.05059 0.050528 0.050718
0.048869 0.048655 0.048778 0.048616 0.049073 0.048592 0.04885 0.048859 0.048977 0.048908 0.048824 0.048655 0.049041 0.049048 0.048719 0.048851 0.048803 0.049024 0.048781 0.048578 0.048409 0.048794 0.048711 0.048877 0.048742 0.048625 0.049153 0.048984 0.048677 0.048817 0.048991 0.048905 0.048723 0.048824 0.048683 0.048915 0.048778 0.048404 0.048628 0.048744 0.048874 0.048394 0.048756 0.048812 0.048604 0.048934 0.048713 0.04894 0.04894 0.048871 0.048776 0.048907 0.048899 0.048883 0.048898 0.048704 0.048701 0.04856 0.049011 0.048842 0.048716 0.048827 0.04874 0.048562 0.048555 0.048765 0.048647 0.048568 0.048862 0.049039 0.048388 0.048701 0.0489 0.048568 0.048707 0.048964 0.048901 0.048968 0.048952 0.048896 0.048838 0.049133 0.048394 0.048846 0.048762 0.048926 0.048744 0.048914 0.048821 0.048825 0.048988 0.048867 0.048867 0.048895 0.048679 0.049202 0.048706 0.0488 0.048747 0.048947
0.047142 0.04692 0.047051 0.046898 0.047357 0.04687 0.047126 0.047133 0.047253 0.047175 0.047096 0.046937 0.047302 0.047343 0.047013 0.047126 0.047076 0.047296 0.047057 0.046855 0.046691 0.047063 0.046986 0.047148 0.047028 0.046906 0.047416 0.047263 0.046956 0.0471 0.047268 0.047182 0.047 0.047086 0.04697 0.047183 0.047061 0.046686 0.046907 0.047019 0.047149 0.046674 0.047027 0.047089 0.046887 0.047203 0.046997 0.04722 0.047221 0.047145 0.047054 0.047181 0.047184 0.047157 0.047168 0.046986 0.046975 0.04684 0.047282 0.047118 0.046993 0.047102 0.047019 0.046835 0.046842 0.047043 0.046917 0.046854 0.047145 0.047317 0.046685 0.046975 0.047187 0.046855 0.046983 0.047225 0.047172 0.047229 0.047216 0.047175 0.047109 0.047394 0.046675 0.047111 0.047035 0.047196 0.047021 0.047196 0.04709 0.047099 0.047267 0.047149 0.047132 0.047173 0.046956 0.047469 0.04698 0.047062 0.047017 0.047228
0.045465 0.045236 0.045376 0.045231 0.04569 0.045199 0.045453 0.045458 0.04558 0.045493 0.045419 0.04527 0.045613 0.045686 0.045358 0.045451 0.0454 0.045618 0.045384 0.045183 0.045025 0.045383 0.045311 0.045469 0.045364 0.045238 0.045729 0.045592 0.045286 0.045434 0.045596 0.04551 0.045328 0.045399 0.045307 0.045501 0.045395 0.04502 0.045237 0.045345 0.045474 0.045006 0.045348 0.045417 0.045222 0.045523 0.045332 0.045551 0.045552 0.04547 0.045384 0.045505 0.045519 0.045481 0.045488 0.045318 0.0453 0.045171 0.045602 0.045446 0.045321 0.045428 0.045349 0.045161 0.045181 0.045372 0.045239 0.045192 0.045478 0.045645 0.045035 0.045301 0.045523 0.045194 0.045309 0.045536 0.045494 0.045541 0.04553 0.045505 0.045431 0.045706 0.045009 0.045427 0.04536 0.045516 0.045348 0.045528 0.04541 0.045424 0.045595 0.045481 0.045448 0.045501 0.045284 0.045785 0.045305 0.045376 0.045339 0.045558
0.043838 0.043603 0.043751 0.043615 0.044073 0.04358 0.04383 0.043833 0.043956 0.043861 0.043793 0.043654 0.043974 0.044078 0.043752 0.043825 0.043774 0.043989 0.043762 0.043562 0.04341 0.043753 0.043687 0.04384 0.043751 0.043621 0.044092 0.04397 0.043666 0.043818 0.043973 0.043888 0.043706 0.043763 0.043695 0.04387 0.043778 0.043405 0.043618 0.043721 0.043849 0.04339 0.04372 0.043796 0.043607 0.043893 0.043717 0.043931 0.043932 0.043845 0.043763 0.043879 0.043903 0.043855 0.043858 0.043701 0.043676 0.043553 0.043972 0.043823 0.043699 0.043804 0.043729 0.043537 0.04357 0.043752 0.043611 0.04358 0.043861 0.044022 0.043434 0.043678 0.043909 0.043583 0.043686 0.043896 0.043866 0.043902 0.043895 0.043885 0.043802 0.044066 0.043393 0.043793 0.043734 0.043886 0.043727 0.043909 0.043781 0.043799 0.043973 0.043863 0.043814 0.043878 0.043662 0.04415 0.04368 0.04374 0.043711 0.043938
0.04226 0.04202 0.042175 0.042048 0.042504 0.04201 0.042256 0.042257 0.042381 0.042279 0.042215 0.042087 0.042385 0.042518 0.042196 0.042249 0.042197 0.042409 0.042188 0.041991 0.041846 0.042173 0.042112 0.04226 0.042186 0.042053 0.042503 0.042396 0.042096 0.042251 0.042399 0.042314 0.042133 0.042176 0.042131 0.042288 0.04221 0.041841 0.042048 0.042146 0.042273 0.041825 0.042142 0.042223 0.042041 0.042312 0.042151 0.04236 0.042361 0.042268 0.042192 0.042303 0.042335 0.042278 0.042277 0.042133 0.042101 0.041985 0.042391 0.042249 0.042126 0.042228 0.042159 0.041963 0.042008 0.04218 0.042033 0.042018 0.042292 0.042446 0.041884 0.042104 0.042343 0.042021 0.042111 0.042306 0.042287 0.042312 0.042308 0.042314 0.042223 0.042476 0.041828 0.042209 0.042158 0.042305 0.042154 0.042339 0.0422 0.042224 0.0424 0.042293 0.04223 0.042305 0.042091 0.042564 0.042106 0.042153 0.042133 0.042366
0.040731 0.040487 0.040648 0.040529 0.040982 0.040489 0.04073 0.040729 0.040853 0.040744 0.040686 0.040569 0.040843 0.041004 0.040687 0.040721 0.040668 0.040876 0.040662 0.040469 0.04033 0.040642 0.040586 0.040729 0.04067 0.040534 0.040962 0.04087 0.040575 0.040731 0.040872 0.040789 0.040609 0.040637 0.040616 0.040754 0.040691 0.040325 0.040527 0.04062 0.040744 0.040308 0.040613 0.040699 0.040525 0.040779 0.040633 0.040836 0.040837 0.04074 0.040669 0.040774 0.040816 0.040749 0.040744 0.040613 0.040576 0.040466 0.040857 0.040724 0.040603 0.040701 0.040637 0.040438 0.040495 0.040657 0.040504 0.040504 0.040771 0.040919 0.040382 0.040578 0.040825 0.040509 0.040586 0.040765 0.040756 0.040771 0.04077 0.04079 0.040692 0.040932 0.040313 0.040674 0.040631 0.040773 0.04063 0.040817 0.040669 0.040697 0.040874 0.040772 0.040694 0.040779 0.040568 0.041025 0.04058 0.040616 0.040603 0.040842
0.039248 0.039001 0.039169 0.039059 0.039506 0.039016 0.03925 0.039249 0.039372 0.039257 0.039204 0.039099 0.039349 0.039536 0.039225 0.03924 0.039187 0.03939 0.039184 0.038995 0.038863 0.039158 0.039107 0.039245 0.039202 0.039063 0.039468 0.039391 0.039101 0.039259 0.039392 0.03931 0.039132 0.039147 0.039149 0.039268 0.039218 0.038857 0.039054 0.039142 0.039263 0.038841 0.039131 0.039222 0.039056 0.039292 0.039163 0.03936 0.039361 0.039259 0.039193 0.039292 0.039342 0.039268 0.039259 0.03914 0.039098 0.038994 0.03937 0.039246 0.039127 0.039221 0.039162 0.038961 0.03903 0.039181 0.039024 0.039037 0.039297 0.039437 0.038929 0.0391 0.039354 0.039044 0.039108 0.03927 0.039273 0.039277 0.039279 0.039313 0.039209 0.039436 0.038845 0.039187 0.039151 0.039287 0.039153 0.039341 0.039184 0.039218 0.039394 0.039297 0.039205 0.0393 0.039092 0.039532 0.039101 0.039127 0.039121 0.039365
0.037813 0.037562 0.037735 0.037634 0.038076 0.03759 0.037817 0.037815 0.037937 0.037816 0.037768 0.037676 0.037901 0.038113 0.037809 0.037805 0.037753 0.037951 0.037753 0.037568 0.037443 0.037721 0.037675 0.037808 0.037779 0.037638 0.03802 0.037958 0.037673 0.037833 0.037958 0.037877 0.037701 0.037703 0.037727 0.037828 0.037792 0.037437 0.037627 0.037711 0.037828 0.03742 0.037695 0.037791 0.037633 0.037853 0.037738 0.037929 0.03793 0.037824 0.037764 0.037857 0.037915 0.037832 0.03782 0.037714 0.037667 0.037569 0.03793 0.037814 0.037697 0.037788 0.037733 0.037531 0.037611 0.037751 0.03759 0.037618 0.037869 0.038001 0.037521 0.03767 0.037928 0.037625 0.037676 0.037823 0.037836 0.03783 0.037835 0.037883 0.037772 0.037985 0.037425 0.037746 0.037717 0.037848 0.037723 0.037911 0.037746 0.037785 0.037961 0.037868 0.037764 0.037868 0.037664 0.038086 0.03767 0.037684 0.037685 0.037934
0.036422 0.03617 0.036348 0.036256 0.03669 0.03621 0.036429 0.036427 0.036547 0.036421 0.036378 0.036298 0.036499 0.036734 0.036438 0.036416 0.036363 0.036556 0.036367 0.036187 0.036069 0.03633 0.036288 0.036416 0.036402 0.036259 0.036617 0.03657 0.036292 0.036452 0.036568 0.03649 0.036316 0.036305 0.036351 0.036434 0.036411 0.036063 0.036246 0.036325 0.036438 0.036046 0.036306 0.036406 0.036257 0.036458 0.036359 0.036543 0.036544 0.036435 0.03638 0.036467 0.036532 0.036443 0.036427 0.036333 0.036282 0.03619 0.036534 0.036427 0.036314 0.036399 0.03635 0.036146 0.036237 0.036367 0.036202 0.036243 0.036486 0.03661 0.03616 0.036284 0.036547 0.036253 0.03629 0.03642 0.036444 0.036427 0.036436 0.036498 0.036381 0.03658 0.036051 0.036351 0.03633 0.036454 0.036338 0.036526 0.036354 0.036398 0.036572 0.036484 0.036367 0.03648 0.036281 0.036684 0.036284 0.036288 0.036295 0.036548
0.035076 0.034823 0.035005 0.034922 0.035348 0.034875 0.035086 0.035083 0.035201 0.035071 0.035033 0.034965 0.035141 0.035398 0.035111 0.035071 0.035019 0.035205 0.035025 0.03485 0.03474 0.034983 0.034947 0.035069 0.035069 0.034925 0.035259 0.035226 0.034955 0.035115 0.035223 0.035146 0.034976 0.034952 0.03502 0.035084 0.035074 0.034733 0.03491 0.034983 0.035093 0.034717 0.034962 0.035065 0.034925 0.035108 0.035024 0.035201 0.035202 0.03509 0.03504 0.035121 0.035194 0.035097 0.035078 0.034997 0.034941 0.034856 0.035182 0.035085 0.034975 0.035056 0.035012 0.034807 0.034908 0.035027 0.034859 0.034914 0.035148 0.035263 0.034842 0.034944 0.035209 0.034924 0.034949 0.035063 0.035096 0.03507 0.035082 0.035157 0.035034 0.035218 0.034723 0.035001 0.034986 0.035105 0.034998 0.035185 0.035006 0.035055 0.035227 0.035145 0.035016 0.035137 0.034943 0.035326 0.034943 0.034936 0.03495 0.035205
0.033774 0.033519 0.033706 0.033632 0.034049 0.033584 0.033786 0.033782 0.033898 0.033764 0.033731 0.033676 0.033827 0.034104 0.033827 0.033769 0.033718 0.033898 0.033727 0.033558 0.033455 0.033681 0.033648 0.033765 0.03378 0.033634 0.033944 0.033925 0.033661 0.033821 0.03392 0.033846 0.033679 0.033643 0.033731 0.033778 0.03378 0.033448 0.033617 0.033686 0.033791 0.033432 0.033661 0.033767 0.033636 0.033801 0.033732 0.033902 0.033904 0.033788 0.033744 0.033819 0.033898 0.033795 0.033772 0.033704 0.033644 0.033565 0.033874 0.033786 0.033679 0.033755 0.033717 0.033512 0.033622 0.033731 0.033561 0.033628 0.033852 0.033959 0.033569 0.033647 0.033915 0.033639 0.033651 0.033749 0.033793 0.033756 0.033772 0.033859 0.03373 0.0339 0.033438 0.033695 0.033687 0.033799 0.033701 0.033887 0.033702 0.033757 0.033925 0.033848 0.033709 0.033837 0.033648 0.034011 0.033646 0.033628 0.033649 0.033906
0.032514 0.032259 0.032449 0.032384 0.032791 0.032335 0.032528 0.032524 0.032637 0.0325 0.032471 0.032429 0.032555 0.032852 0.032584 0.03251 0.032459 0.032632 0.032471 0.032308 0.032213 0.032421 0.032393 0.032504 0.032533 0.032386 0.032671 0.032665 0.03241 0.032569 0.03266 0.032588 0.032424 0.032377 0.032485 0.032514 0.032529 0.032205 0.032367 0.032431 0.032531 0.032191 0.032403 0.032512 0.03239 0.032536 0.032483 0.032645 0.032647 0.032529 0.03249 0.032559 0.032644 0.032536 0.032509 0.032454 0.03239 0.032317 0.032607 0.03253 0.032427 0.032497 0.032464 0.03226 0.032379 0.032477 0.032305 0.032384 0.032598 0.032696 0.032337 0.032393 0.032663 0.032397 0.032396 0.032478 0.032531 0.032485 0.032504 0.032603 0.032469 0.032625 0.032197 0.032432 0.03243 0.032535 0.032447 0.032631 0.032441 0.0325 0.032665 0.032594 0.032444 0.032579 0.032396 0.032738 0.032392 0.032364 0.03239 0.032649
0.031295 0.031041 0.031234 0.031178 0.031575 0.031129 0.031311 0.031308 0.031417 0.031277 0.031253 0.031224 0.031325 0.03164 0.031383 0.031292 0.031242 0.031408 0.031256 0.0311 0.031012 0.031202 0.031179 0.031284 0.031327 0.03118 0.031439 0.031447 0.031201 0.031359 0.031441 0.031371 0.031211 0.031153 0.03128 0.031292 0.031318 0.031004 0.031158 0.031217 0.031312 0.030991 0.031186 0.031298 0.031186 0.031313 0.031275 0.03143 0.031431 0.031311 0.031278 0.031341 0.031431 0.031318 0.031288 0.031245 0.031178 0.031111 0.031382 0.031314 0.031215 0.031281 0.031253 0.031049 0.031177 0.031264 0.031091 0.031181 0.031385 0.031474 0.031147 0.031181 0.031451 0.031196 0.031182 0.031248 0.031311 0.031256 0.031278 0.031388 0.03125 0.03139 0.030997 0.03121 0.031214 0.031313 0.031234 0.031416 0.031221 0.031286 0.031447 0.031381 0.031221 0.031363 0.031186 0.031506 0.03118 0.031141 0.031174 0.031433
0.030117 0.029864 0.030059 0.030012 0.030398 0.029962 0.030135 0.030131 0.030237 0.030095 0.030076 0.030059 0.030136 0.030467 0.030222 0.030115 0.030065 0.030224 0.030082 0.029933 0.029853 0.030025 0.030006 0.030105 0.030161 0.030014 0.030248 0.030269 0.030032 0.030188 0.030261 0.030194 0.030039 0.029969 0.030115 0.030111 0.030148 0.029844 0.02999 0.030044 0.030134 0.029832 0.030011 0.030125 0.030022 0.030131 0.030107 0.030254 0.030256 0.030134 0.030106 0.030162 0.030257 0.03014 0.030107 0.030076 0.030007 0.029945 0.030197 0.03014 0.030045 0.030104 0.030082 0.02988 0.030016 0.030092 0.029918 0.030019 0.030212 0.030293 0.029997 0.030009 0.030279 0.030036 0.030009 0.030059 0.030132 0.030067 0.030092 0.030214 0.030071 0.030196 0.029838 0.030029 0.030039 0.030132 0.030062 0.030242 0.030042 0.030111 0.030268 0.030208 0.030038 0.030186 0.030017 0.030315 0.030008 0.029959 0.029997 0.030257
0.028978 0.028727 0.028924 0.028885 0.02926 0.028836 0.028997 0.028995 0.029097 0.028952 0.028938 0.028934 0.028986 0.029333 0.029099 0.028976 0.028928 0.02908 0.028948 0.028806 0.028733 0.028887 0.028872 0.028965 0.029034 0.028887 0.029096 0.02913 0.028903 0.029057 0.029121 0.029057 0.028906 0.028826 0.02899 0.028969 0.029017 0.028723 0.028862 0.028911 0.028995 0.028713 0.028875 0.028991 0.028897 0.028988 0.028978 0.029118 0.029119 0.028995 0.028973 0.029024 0.029123 0.029002 0.028965 0.028946 0.028875 0.028819 0.029052 0.029004 0.028914 0.028968 0.02895 0.02875 0.028893 0.028959 0.028785 0.028896 0.029078 0.02915 0.028886 0.028877 0.029146 0.028914 0.028875 0.02891 0.028992 0.028918 0.028946 0.029079 0.028932 0.029042 0.028719 0.028888 0.028904 0.02899 0.028929 0.029106 0.028902 0.028977 0.029128 0.029074 0.028896 0.029049 0.028887 0.029163 0.028876 0.028818 0.028861 0.02912
0.027878 0.027629 0.027828 0.027797 0.028159 0.027748 0.027899 0.027896 0.027995 0.027848 0.027839 0.027847 0.027875 0.028236 0.028015 0.027877 0.02783 0.027973 0.027851 0.027717 0.027651 0.027788 0.027777 0.027864 0.027946 0.027799 0.027983 0.028029 0.027812 0.027963 0.028019 0.027958 0.027811 0.027721 0.027902 0.027866 0.027925 0.027641 0.027772 0.027816 0.027894 0.027632 0.027778 0.027895 0.027811 0.027883 0.027888 0.028019 0.028021 0.027896 0.027879 0.027923 0.028027 0.027902 0.027863 0.027855 0.027781 0.027732 0.027945 0.027907 0.027821 0.027869 0.027857 0.027658 0.027809 0.027865 0.02769 0.027812 0.027983 0.028045 0.027814 0.027783 0.028051 0.027831 0.02778 0.0278 0.02789 0.027807 0.027839 0.027982 0.027832 0.027926 0.027638 0.027786 0.027807 0.027886 0.027835 0.028008 0.027801 0.027881 0.028026 0.027978 0.027792 0.02795 0.027795 0.028049 0.027782 0.027715 0.027763 0.028021
0.026815 0.026569 0.026769 0.026746 0.027096 0.026697 0.026837 0.026836 0.02693 0.026782 0.026777 0.026797 0.026802 0.027176 0.026967 0.026814 0.026769 0.026904 0.026793 0.026666 0.026607 0.026726 0.026719 0.0268 0.026894 0.026748 0.026908 0.026965 0.026758 0.026907 0.026954 0.026896 0.026753 0.026654 0.026852 0.0268 0.026869 0.026596 0.026719 0.026759 0.026831 0.026589 0.026718 0.026837 0.026762 0.026816 0.026834 0.026958 0.02696 0.026833 0.026822 0.02686 0.026968 0.02684 0.026797 0.026801 0.026725 0.026681 0.026875 0.026847 0.026766 0.026808 0.026801 0.026605 0.026762 0.026808 0.026633 0.026764 0.026924 0.026978 0.026778 0.026727 0.026993 0.026785 0.026722 0.026728 0.026826 0.026735 0.026769 0.026922 0.026768 0.026847 0.026595 0.026722 0.026748 0.02682 0.026778 0.026947 0.026738 0.026822 0.026962 0.026919 0.026726 0.026889 0.026741 0.026972 0.026726 0.02665 0.026702 0.026959
0.025789 0.025545 0.025746 0.025732 0.026069 0.025683 0.025812 0.025811 0.025901 0.025752 0.025751 0.025784 0.025766 0.026151 0.025955 0.025788 0.025744 0.025871 0.02577 0.025651 0.025599 0.025701 0.025697 0.025773 0.025879 0.025734 0.025869 0.025938 0.025741 0.025887 0.025925 0.02587 0.025732 0.025624 0.025838 0.025771 0.02585 0.025588 0.025703 0.025738 0.025804 0.025583 0.025695 0.025814 0.025749 0.025785 0.025817 0.025933 0.025935 0.025807 0.025801 0.025833 0.025944 0.025814 0.025768 0.025783 0.025706 0.025667 0.025842 0.025824 0.025747 0.025784 0.025782 0.025587 0.025751 0.025787 0.025613 0.025753 0.025902 0.025947 0.025778 0.025707 0.025971 0.025775 0.025701 0.025692 0.025799 0.025699 0.025736 0.025898 0.025742 0.025805 0.025588 0.025694 0.025725 0.02579 0.025758 0.025923 0.025711 0.0258 0.025933 0.025896 0.025696 0.025863 0.025723 0.025932 0.025706 0.025621 0.025679 0.025934
0.024798 0.024557 0.024759 0.024753 0.025076 0.024705 0.024822 0.024822 0.024907 0.024758 0.024761 0.024806 0.024765 0.02516 0.024977 0.024797 0.024755 0.024874 0.024783 0.024671 0.024627 0.024711 0.024712 0.024781 0.024899 0.024754 0.024865 0.024945 0.024759 0.024902 0.024932 0.02488 0.024747 0.02463 0.024858 0.024777 0.024865 0.024615 0.024722 0.024752 0.024812 0.024612 0.024707 0.024828 0.024772 0.02479 0.024835 0.024943 0.024945 0.024817 0.024816 0.024842 0.024956 0.024823 0.024775 0.024801 0.024722 0.024689 0.024844 0.024836 0.024764 0.024794 0.024797 0.024606 0.024775 0.024801 0.024629 0.024777 0.024914 0.02495 0.024813 0.024723 0.024984 0.024801 0.024715 0.024692 0.024807 0.024699 0.024739 0.02491 0.024751 0.024799 0.024617 0.024702 0.024737 0.024796 0.024772 0.024933 0.024719 0.024813 0.02494 0.024909 0.024702 0.024873 0.024741 0.024927 0.024722 0.024629 0.02469 0.024943
0.023842 0.023605 0.023806 0.023808 0.024118 0.023761 0.023866 0.023867 0.023948 0.023798 0.023805 0.023862 0.023799 0.024204 0.024034 0.023841 0.0238 0.023911 0.02383 0.023726 0.023689 0.023757 0.02376 0.023824 0.023952 0.02381 0.023896 0.023987 0.023811 0.023952 0.023973 0.023924 0.023796 0.02367 0.023913 0.023818 0.023915 0.023677 0.023775 0.023801 0.023855 0.023675 0.023754 0.023875 0.023828 0.023829 0.023887 0.023987 0.023989 0.023861 0.023865 0.023885 0.024002 0.023867 0.023816 0.023852 0.023773 0.023745 0.023881 0.023882 0.023815 0.023839 0.023847 0.023659 0.023834 0.02385 0.023679 0.023835 0.023961 0.023988 0.023882 0.023773 0.024031 0.02386 0.023763 0.023727 0.023849 0.023733 0.023777 0.023955 0.023794 0.023827 0.02368 0.023745 0.023785 0.023836 0.023822 0.023978 0.023763 0.023861 0.023981 0.023955 0.023743 0.023917 0.023793 0.023957 0.023772 0.023671 0.023737 0.023987
0.022919 0.022686 0.022887 0.022896 0.023192 0.02285 0.022944 0.022946 0.023022 0.022872 0.022883 0.022951 0.022867 0.02328 0.023123 0.022918 0.022879 0.022982 0.022911 0.022815 0.022784 0.022835 0.022842 0.022901 0.023039 0.022898 0.022961 0.023062 0.022897 0.023034 0.023047 0.023001 0.022878 0.022744 0.023001 0.022893 0.022998 0.022772 0.022862 0.022884 0.022931 0.022772 0.022835 0.022956 0.022918 0.022902 0.022972 0.023064 0.023066 0.022938 0.022947 0.022962 0.023081 0.022944 0.022891 0.022937 0.022857 0.022834 0.022951 0.022962 0.022899 0.022918 0.02293 0.022746 0.022925 0.022932 0.022763 0.022926 0.023041 0.023059 0.022983 0.022857 0.023111 0.022953 0.022845 0.022796 0.022925 0.022802 0.022848 0.023035 0.022871 0.022889 0.022777 0.022821 0.022865 0.02291 0.022904 0.023055 0.022839 0.022942 0.023055 0.023035 0.022818 0.022995 0.022879 0.02302 0.022856 0.022747 0.022817 0.023064
0.022029 0.021799 0.022 0.022016 0.022299 0.021971 0.022054 0.022057 0.022129 0.021979 0.021994 0.022073 0.021967 0.022388 0.022245 0.022028 0.02199 0.022085 0.022024 0.021936 0.021912 0.021947 0.021957 0.02201 0.022159 0.022019 0.022059 0.02217 0.022015 0.022149 0.022153 0.02211 0.021992 0.021852 0.022122 0.022 0.022113 0.021899 0.021981 0.021999 0.02204 0.021901 0.021948 0.022069 0.022041 0.022007 0.022089 0.022174 0.022176 0.022048 0.022061 0.022071 0.022192 0.022054 0.021998 0.022055 0.021974 0.021955 0.022053 0.022074 0.022016 0.022029 0.022046 0.021865 0.022049 0.022047 0.021879 0.022049 0.022153 0.022163 0.022117 0.021973 0.022223 0.022077 0.02196 0.021897 0.022033 0.021903 0.021952 0.022146 0.021981 0.021984 0.021905 0.02193 0.021978 0.022017 0.022019 0.022166 0.021949 0.022055 0.022162 0.022147 0.021925 0.022104 0.021997 0.022117 0.021973 0.021856 0.021929 0.022173
0.02117 0.020945 0.021145 0.021168 0.021437 0.021124 0.021196 0.0212 0.021266 0.021117 0.021136 0.021226 0.0211 0.021527 0.021397 0.021169 0.021133 0.021219 0.021168 0.021088 0.021071 0.02109 0.021103 0.02115 0.021309 0.021171 0.021189 0.021309 0.021165 0.021294 0.021291 0.021252 0.021138 0.020991 0.021273 0.021139 0.02126 0.021057 0.021131 0.021145 0.02118 0.021061 0.021093 0.021214 0.021194 0.021144 0.021238 0.021315 0.021317 0.021189 0.021207 0.021211 0.021334 0.021195 0.021138 0.021203 0.021122 0.021108 0.021188 0.021217 0.021164 0.021171 0.021193 0.021015 0.021204 0.021193 0.021027 0.021204 0.021297 0.021298 0.021281 0.021121 0.021366 0.021233 0.021106 0.021031 0.021173 0.021036 0.021088 0.021289 0.021122 0.021111 0.021066 0.021071 0.021123 0.021155 0.021166 0.021307 0.02109 0.0212 0.0213 0.021291 0.021064 0.021246 0.021147 0.021244 0.021121 0.020997 0.021073 0.021314
0.020342 0.020121 0.020321 0.020351 0.020606 0.020308 0.020368 0.020374 0.020435 0.020287 0.020309 0.020409 0.020264 0.020696 0.020579 0.020341 0.020306 0.020385 0.020344 0.020271 0.02026 0.020264 0.02028 0.020322 0.020489 0.020353 0.020349 0.020478 0.020345 0.020471 0.020459 0.020423 0.020315 0.020161 0.020455 0.020309 0.020437 0.020246 0.020312 0.020322 0.020351 0.020252 0.020268 0.020389 0.020378 0.020312 0.020417 0.020486 0.020488 0.020361 0.020384 0.020382 0.020507 0.020367 0.020307 0.020382 0.0203 0.020291 0.020353 0.020391 0.020343 0.020344 0.020371 0.020197 0.020389 0.020369 0.020206 0.020388 0.020471 0.020464 0.020475 0.020299 0.02054 0.020419 0.020282 0.020196 0.020344 0.020201 0.020255 0.020462 0.020294 0.020269 0.020256 0.020243 0.020298 0.020324 0.020343 0.020479 0.020262 0.020376 0.020468 0.020465 0.020234 0.020417 0.020327 0.020403 0.020299 0.020169 0.020248 0.020485
0.019543 0.019328 0.019526 0.019562 0.019803 0.019521 0.01957 0.019577 0.019633 0.019486 0.019511 0.019622 0.019457 0.019895 0.019791 0.019542 0.01951 0.01958 0.019548 0.019483 0.019478 0.019468 0.019486 0.019523 0.019699 0.019565 0.019539 0.019677 0.019554 0.019676 0.019657 0.019624 0.019521 0.019361 0.019665 0.019508 0.019643 0.019464 0.019523 0.019529 0.019552 0.019472 0.019474 0.019594 0.019591 0.01951 0.019625 0.019687 0.019689 0.019562 0.01959 0.019583 0.019709 0.019569 0.019507 0.019591 0.019509 0.019504 0.019548 0.019595 0.019552 0.019547 0.019578 0.019408 0.019603 0.019576 0.019415 0.019602 0.019674 0.019659 0.019698 0.019507 0.019743 0.019635 0.019489 0.01939 0.019545 0.019395 0.019451 0.019664 0.019495 0.019457 0.019476 0.019445 0.019503 0.019523 0.019549 0.01968 0.019464 0.019581 0.019666 0.019668 0.019434 0.019619 0.019536 0.019592 0.019507 0.019371 0.019453 0.019685
0.018774 0.018563 0.01876 0.018803 0.01903 0.018763 0.018801 0.018809 0.01886 0.018714 0.018743 0.018863 0.01868 0.019121 0.01903 0.018772 0.018742 0.018804 0.018782 0.018725 0.018726 0.0187 0.018721 0.018753 0.018938 0.018806 0.018759 0.018904 0.018792 0.01891 0.018884 0.018854 0.018756 0.01859 0.018905 0.018737 0.018878 0.018711 0.018762 0.018765 0.018781 0.018721 0.018708 0.018828 0.018833 0.018736 0.018862 0.018917 0.018919 0.018793 0.018824 0.018813 0.018939 0.018799 0.018736 0.018828 0.018746 0.018746 0.018771 0.018827 0.018789 0.018779 0.018813 0.018647 0.018846 0.01881 0.018652 0.018845 0.018906 0.018883 0.018949 0.018744 0.018974 0.018878 0.018724 0.018614 0.018774 0.018619 0.018677 0.018896 0.018726 0.018674 0.018724 0.018675 0.018737 0.01875 0.018785 0.01891 0.018694 0.018816 0.018893 0.0189 0.018664 0.018849 0.018774 0.018809 0.018744 0.018602 0.018686 0.018914
0.018032 0.017827 0.018021 0.01807 0.018284 0.018032 0.018059 0.018068 0.018115 0.01797 0.018002 0.018132 0.017931 0.018375 0.018297 0.018031 0.018002 0.018056 0.018043 0.017993 0.018 0.017961 0.017984 0.018011 0.018204 0.018074 0.018007 0.01816 0.018058 0.018172 0.018138 0.018112 0.018019 0.017848 0.018172 0.017994 0.018141 0.017985 0.018029 0.018028 0.018038 0.017998 0.01797 0.018089 0.018102 0.017991 0.018127 0.018174 0.018176 0.018051 0.018087 0.01807 0.018197 0.018058 0.017992 0.018092 0.018011 0.018015 0.018023 0.018087 0.018054 0.018038 0.018077 0.017915 0.018116 0.018073 0.017918 0.018115 0.018165 0.018135 0.018228 0.018008 0.018233 0.018149 0.017986 0.017866 0.018032 0.01787 0.017931 0.018155 0.017984 0.01792 0.018 0.017934 0.017999 0.018006 0.018048 0.018168 0.017953 0.018078 0.018148 0.018159 0.017921 0.018107 0.01804 0.018055 0.018009 0.017861 0.017948 0.018171
0.017318 0.017117 0.01731 0.017365 0.017565 0.017328 0.017345 0.017355 0.017397 0.017254 0.017288 0.017427 0.01721 0.017656 0.017591 0.017316 0.017289 0.017335 0.017331 0.017289 0.017302 0.017249 0.017274 0.017296 0.017496 0.017368 0.017282 0.017442 0.017351 0.017461 0.01742 0.017396 0.017309 0.017133 0.017465 0.017277 0.01743 0.017286 0.017322 0.017318 0.017323 0.0173 0.017259 0.017377 0.017398 0.017273 0.017418 0.017458 0.017461 0.017336 0.017376 0.017355 0.017482 0.017343 0.017276 0.017384 0.017303 0.017311 0.017303 0.017374 0.017345 0.017325 0.017367 0.017209 0.017412 0.017362 0.01721 0.017411 0.017452 0.017413 0.017532 0.0173 0.017519 0.017447 0.017276 0.017146 0.017316 0.01715 0.017212 0.017441 0.01727 0.017193 0.017303 0.01722 0.017287 0.017289 0.017338 0.017452 0.017239 0.017367 0.01743 0.017446 0.017205 0.017392 0.017333 0.017328 0.017301 0.017148 0.017237 0.017455
0.016629 0.016434 0.016625 0.016686 0.016872 0.01665 0.016656 0.016668 0.016705 0.016564 0.016601 0.016749 0.016515 0.016963 0.01691 0.016627 0.016602 0.016641 0.016646 0.016611 0.016629 0.016563 0.01659 0.016608 0.016814 0.016689 0.016584 0.016751 0.01667 0.016775 0.016728 0.016707 0.016624 0.016444 0.016784 0.016587 0.016746 0.016612 0.016642 0.016635 0.016633 0.016629 0.016575 0.016692 0.01672 0.016581 0.016735 0.016769 0.016771 0.016648 0.016691 0.016666 0.016793 0.016655 0.016586 0.016701 0.016621 0.016632 0.016608 0.016687 0.016663 0.016637 0.016683 0.01653 0.016735 0.016678 0.016529 0.016734 0.016764 0.016719 0.016862 0.016617 0.016831 0.016771 0.016592 0.016452 0.016627 0.016456 0.01652 0.016753 0.016582 0.016493 0.016631 0.016533 0.016602 0.016598 0.016654 0.016763 0.016551 0.016682 0.016737 0.016758 0.016516 0.016703 0.016652 0.016628 0.016619 0.016461 0.016551 0.016765
0.015966 0.015777 0.015965 0.016031 0.016204 0.015997 0.015993 0.016006 0.016038 0.015899 0.015939 0.016095 0.015845 0.016294 0.016254 0.015964 0.01594 0.015972 0.015985 0.015958 0.015981 0.015902 0.015932 0.015945 0.016158 0.016035 0.015912 0.016085 0.016013 0.016115 0.016061 0.016043 0.015965 0.015781 0.016129 0.015923 0.016086 0.015964 0.015987 0.015976 0.015969 0.015983 0.015915 0.016031 0.016066 0.015915 0.016077 0.016104 0.016107 0.015985 0.016032 0.016002 0.01613 0.015992 0.015922 0.016044 0.015964 0.015979 0.015939 0.016026 0.016006 0.015975 0.016025 0.015876 0.016082 0.016018 0.015873 0.016081 0.016101 0.016049 0.016217 0.01596 0.016167 0.016119 0.015933 0.015784 0.015963 0.015787 0.015854 0.01609 0.015919 0.015818 0.015984 0.015871 0.015942 0.015933 0.015995 0.016098 0.015889 0.016022 0.01607 0.016096 0.015852 0.016039 0.015996 0.015954 0.015962 0.015799 0.015892 0.016101
0.015328 0.015144 0.01533 0.015401 0.015561 0.015369 0.015355 0.015369 0.015396 0.015259 0.015301 0.015466 0.015201 0.01565 0.015622 0.015325 0.015304 0.015328 0.01535 0.015329 0.015357 0.015266 0.015298 0.015306 0.015525 0.015405 0.015264 0.015443 0.015382 0.015479 0.015418 0.015404 0.015331 0.015142 0.015497 0.015284 0.015451 0.01534 0.015356 0.015342 0.015329 0.015361 0.015281 0.015395 0.015437 0.015274 0.015444 0.015464 0.015467 0.015346 0.015397 0.015363 0.01549 0.015353 0.015282 0.015411 0.015332 0.01535 0.015295 0.015389 0.015374 0.015338 0.015391 0.015246 0.015454 0.015383 0.015241 0.015452 0.015463 0.015404 0.015595 0.015327 0.015528 0.015491 0.015299 0.015141 0.015324 0.015144 0.015212 0.015452 0.015281 0.015169 0.015362 0.015233 0.015307 0.015292 0.015361 0.015459 0.015251 0.015387 0.015428 0.015458 0.015213 0.0154 0.015364 0.015304 0.01533 0.015162 0.015256 0.01546
0.014714 0.014535 0.014719 0.014794 0.014941 0.014763 0.01474 0.014755 0.014778 0.014643 0.014688 0.01486 0.014581 0.01503 0.015013 0.01471 0.014691 0.014708 0.014737 0.014723 0.014756 0.014654 0.014687 0.014692 0.014916 0.014799 0.014641 0.014825 0.014773 0.014866 0.0148 0.014788 0.01472 0.014528 0.014889 0.014668 0.014839 0.014739 0.014748 0.014732 0.014714 0.014762 0.01467 0.014783 0.014832 0.014656 0.014834 0.014848 0.01485 0.014732 0.014785 0.014747 0.014874 0.014739 0.014666 0.014801 0.014723 0.014745 0.014675 0.014775 0.014765 0.014724 0.01478 0.01464 0.014849 0.014772 0.014633 0.014847 0.014849 0.014783 0.014996 0.014718 0.014913 0.014887 0.014688 0.014523 0.014708 0.014525 0.014594 0.014837 0.014667 0.014544 0.014762 0.01462 0.014695 0.014675 0.014751 0.014843 0.014637 0.014775 0.014809 0.014844 0.014599 0.014784 0.014756 0.014678 0.014721 0.014549 0.014645 0.014844
0.014122 0.013949 0.01413 0.01421 0.014344 0.014181 0.014148 0.014165 0.014182 0.01405 0.014097 0.014276 0.013984 0.014432 0.014426 0.014118 0.0141 0.014111 0.014148 0.014141 0.014178 0.014065 0.0141 0.0141 0.01433 0.014215 0.014041 0.01423 0.014188 0.014276 0.014204 0.014195 0.014132 0.013937 0.014303 0.014075 0.01425 0.01416 0.014164 0.014145 0.014121 0.014185 0.014082 0.014193 0.014248 0.014061 0.014246 0.014255 0.014257 0.01414 0.014197 0.014155 0.014281 0.014147 0.014074 0.014214 0.014137 0.014162 0.014078 0.014185 0.014178 0.014133 0.014192 0.014056 0.014266 0.014183 0.014048 0.014264 0.014257 0.014185 0.01442 0.014132 0.014321 0.014305 0.0141 0.013927 0.014116 0.013929 0.014 0.014245 0.014076 0.013942 0.014185 0.01403 0.014107 0.014082 0.014163 0.014249 0.014046 0.014187 0.014214 0.014252 0.014007 0.014192 0.014171 0.014076 0.014135 0.01396 0.014056 0.01425
0.013553 0.013385 0.013563 0.013648 0.01377 0.01362 0.013579 0.013596 0.013609 0.013479 0.013528 0.013714 0.01341 0.013856 0.013862 0.013549 0.013532 0.013536 0.013581 0.01358 0.013622 0.013498 0.013535 0.013531 0.013765 0.013653 0.013463 0.013657 0.013624 0.013709 0.013631 0.013625 0.013566 0.013368 0.01374 0.013505 0.013683 0.013604 0.013601 0.013579 0.01355 0.01363 0.013516 0.013626 0.013687 0.013489 0.013681 0.013683 0.013686 0.01357 0.01363 0.013584 0.01371 0.013578 0.013503 0.013649 0.013573 0.013601 0.013503 0.013617 0.013614 0.013564 0.013626 0.013495 0.013705 0.013617 0.013485 0.013703 0.013688 0.01361 0.013865 0.013568 0.01375 0.013745 0.013535 0.013354 0.013546 0.013355 0.013428 0.013676 0.013507 0.013363 0.01363 0.013462 0.01354 0.01351 0.013597 0.013678 0.013478 0.01362 0.013641 0.013683 0.013437 0.013621 0.013608 0.013497 0.013571 0.013392 0.01349 0.013678
0.013005 0.012843 0.013018 0.013107 0.013216 0.013081 0.01303 0.013049 0.013058 0.012931 0.012982 0.013174 0.012857 0.013302 0.013318 0.013001 0.012986 0.012983 0.013035 0.01304 0.013087 0.012952 0.01299 0.012983 0.013222 0.013112 0.012908 0.013106 0.013082 0.013162 0.013079 0.013076 0.013021 0.012821 0.013197 0.012956 0.013137 0.013068 0.013059 0.013035 0.013001 0.013097 0.012972 0.01308 0.013147 0.012939 0.013137 0.013133 0.013136 0.013022 0.013085 0.013036 0.013161 0.01303 0.012954 0.013106 0.013031 0.013061 0.01295 0.01307 0.013071 0.013017 0.013082 0.012955 0.013165 0.013072 0.012944 0.013163 0.013139 0.013056 0.01333 0.013025 0.013201 0.013205 0.01299 0.012803 0.012997 0.012804 0.012878 0.013127 0.01296 0.012806 0.013096 0.012915 0.012995 0.012961 0.013053 0.013129 0.012931 0.013075 0.013089 0.013134 0.01289 0.013072 0.013066 0.012939 0.013028 0.012847 0.012945 0.013128
0.012478 0.012321 0.012494 0.012586 0.012684 0.012562 0.012503 0.012523 0.012527 0.012402 0.012455 0.012653 0.012326 0.012768 0.012795 0.012473 0.01246 0.012451 0.01251 0.012521 0.012572 0.012427 0.012467 0.012456 0.012699 0.012592 0.012373 0.012576 0.01256 0.012636 0.012548 0.012547 0.012497 0.012295 0.012675 0.012428 0.012612 0.012553 0.012538 0.012512 0.012473 0.012583 0.012448 0.012554 0.012627 0.012409 0.012613 0.012604 0.012607 0.012495 0.01256 0.012508 0.012631 0.012502 0.012426 0.012582 0.012509 0.012542 0.012418 0.012543 0.012549 0.012491 0.012558 0.012435 0.012646 0.012547 0.012423 0.012643 0.012612 0.012522 0.012815 0.012502 0.012672 0.012687 0.012467 0.012273 0.01247 0.012273 0.012348 0.0126 0.012433 0.01227 0.012582 0.01239 0.012471 0.012432 0.012529 0.012599 0.012404 0.01255 0.012558 0.012607 0.012363 0.012544 0.012544 0.012403 0.012506 0.012322 0.012421 0.012599
0.011971 0.01182 0.011989 0.012085 0.012171 0.012063 0.011995 0.012017 0.012017 0.011895 0.011949 0.012153 0.011815 0.012254 0.012291 0.011966 0.011955 0.011939 0.012005 0.012022 0.012076 0.011923 0.011964 0.011949 0.012195 0.012091 0.011859 0.012065 0.012058 0.01213 0.012037 0.012039 0.011993 0.011789 0.012172 0.01192 0.012107 0.012057 0.012037 0.012009 0.011965 0.012089 0.011944 0.012048 0.012127 0.0119 0.012109 0.012095 0.012097 0.011987 0.012055 0.012 0.012122 0.011995 0.011918 0.012079 0.012007 0.012042 0.011906 0.012037 0.012046 0.011984 0.012054 0.011936 0.012146 0.012043 0.011922 0.012143 0.012104 0.012009 0.01232 0.012 0.012163 0.012187 0.011963 0.011763 0.011962 0.011763 0.011839 0.012092 0.011927 0.011755 0.012087 0.011884 0.011966 0.011923 0.012025 0.01209 0.011898 0.012046 0.012047 0.012099 0.011856 0.012036 0.012042 0.011887 0.012004 0.011817 0.011917 0.012089
0.011483 0.011338 0.011504 0.011604 0.011678 0.011582 0.011507 0.01153 0.011526 0.011406 0.011462 0.011671 0.011324 0.011759 0.011806 0.011478 0.011468 0.011447 0.011519 0.011542 0.011599 0.011437 0.011479 0.011461 0.011711 0.011609 0.011365 0.011574 0.011575 0.011643 0.011546 0.01155 0.011508 0.011303 0.011689 0.011432 0.011621 0.01158 0.011555 0.011524 0.011476 0.011613 0.01146 0.011562 0.011646 0.01141 0.011624 0.011605 0.011608 0.011499 0.01157 0.011511 0.011633 0.011508 0.01143 0.011595 0.011524 0.011562 0.011414 0.01155 0.011563 0.011497 0.011569 0.011455 0.011665 0.011557 0.01144 0.011662 0.011615 0.011516 0.011843 0.011517 0.011674 0.011707 0.011478 0.011273 0.011474 0.011272 0.01135 0.011604 0.01144 0.01126 0.011612 0.011398 0.011481 0.011434 0.01154 0.011601 0.011412 0.01156 0.011555 0.011611 0.011369 0.011547 0.01156 0.01139 0.011521 0.011332 0.011432 0.011599
0.011014 0.010874 0.011038 0.01114 0.011204 0.01112 0.011038 0.011061 0.011054 0.010937 0.010994 0.011208 0.010851 0.011283 0.011339 0.011009 0.011 0.010974 0.011051 0.01108 0.011141 0.010971 0.011014 0.010992 0.011245 0.011146 0.01089 0.011102 0.01111 0.011174 0.011073 0.01108 0.011042 0.010836 0.011223 0.010963 0.011153 0.011121 0.011091 0.011059 0.011006 0.011156 0.010994 0.011095 0.011183 0.010939 0.011158 0.011134 0.011136 0.01103 0.011103 0.011041 0.011161 0.011038 0.010961 0.011129 0.01106 0.0111 0.010941 0.011081 0.011098 0.011029 0.011103 0.010993 0.011202 0.01109 0.010977 0.011199 0.011145 0.011041 0.011385 0.011052 0.011203 0.011244 0.011012 0.010802 0.011004 0.010801 0.010879 0.011134 0.010971 0.010783 0.011154 0.010931 0.011015 0.010964 0.011074 0.01113 0.010944 0.011093 0.011082 0.011141 0.0109 0.011077 0.011096 0.010913 0.011057 0.010866 0.010966 0.011128
0.010563 0.010429 0.010589 0.010694 0.010748 0.010676 0.010587 0.010611 0.010599 0.010485 0.010544 0.010763 0.010398 0.010825 0.01089 0.010557 0.010551 0.010518 0.010602 0.010636 0.0107 0.010522 0.010566 0.010542 0.010797 0.010701 0.010433 0.010648 0.010663 0.010724 0.010619 0.010627 0.010594 0.010386 0.010776 0.010511 0.010703 0.01068 0.010645 0.010611 0.010554 0.010717 0.010546 0.010645 0.010738 0.010487 0.010709 0.010681 0.010683 0.010579 0.010653 0.01059 0.010708 0.010587 0.010509 0.010681 0.010613 0.010655 0.010486 0.010631 0.01065 0.010578 0.010654 0.010549 0.010757 0.010641 0.010532 0.010754 0.010694 0.010585 0.010943 0.010605 0.01075 0.0108 0.010565 0.010349 0.010553 0.010348 0.010427 0.010682 0.010521 0.010326 0.010714 0.010482 0.010566 0.010512 0.010626 0.010676 0.010494 0.010645 0.010628 0.01069 0.01045 0.010625 0.010649 0.010454 0.01061 0.010417 0.010518 0.010675
0.01013 0.010001 0.010158 0.010266 0.010309 0.010249 0.010153 0.010178 0.010163 0.010052 0.010112 0.010334 0.0099613 0.010385 0.010459 0.010124 0.010119 0.010081 0.01017 0.010209 0.010276 0.010091 0.010136 0.010109 0.010365 0.010272 0.009994 0.010211 0.010234 0.010291 0.010181 0.010192 0.010163 0.0099548 0.010345 0.010078 0.010271 0.010256 0.010216 0.01018 0.01012 0.010294 0.010116 0.010212 0.010309 0.010051 0.010278 0.010245 0.010247 0.010145 0.010222 0.010155 0.010272 0.010154 0.010075 0.01025 0.010184 0.010228 0.010049 0.010198 0.010221 0.010145 0.010223 0.010122 0.010329 0.01021 0.010104 0.010326 0.010259 0.010146 0.010518 0.010176 0.010314 0.010372 0.010134 0.0099142 0.010119 0.0099127 0.0099924 0.010248 0.010088 0.0098859 0.010291 0.01005 0.010135 0.010077 0.010195 0.010241 0.010062 0.010213 0.01019 0.010255 0.010017 0.01019 0.01022 0.010013 0.010181 0.0099867 0.010088 0.010239
0.0097135 0.0095894 0.0097431 0.0098534 0.0098866 0.0098384 0.0097355 0.009762 0.0097431 0.0096346 0.0096957 0.0099219 0.0095422 0.0099609 0.010043 0.0097067 0.009703 0.0096605 0.0097547 0.0097981 0.009868 0.0096767 0.0097221 0.0096921 0.0099507 0.0098601 0.0095721 0.0097911 0.0098208 0.0098739 0.0097613 0.0097743 0.0097486 0.00954 0.0099315 0.0096607 0.0098548 0.0098477 0.0098042 0.0097666 0.0097024 0.0098872 0.009702 0.0097965 0.0098977 0.0096331 0.009863 0.0098259 0.0098284 0.0097283 0.0098064 0.0097378 0.0098532 0.0097369 0.0096581 0.009836 0.0097711 0.0098169 0.0096287 0.0097816 0.0098073 0.0097289 0.0098083 0.0097115 0.0099172 0.0097948 0.0096922 0.0099144 0.009841 0.0097244 0.01011 0.0097626 0.0098948 0.0099606 0.0097199 0.0094964 0.0097019 0.0094945 0.0095747 0.0098298 0.0096721 0.0094634 0.0098838 0.0096351 0.0097203 0.0096591 0.0097806 0.0098219 0.009646 0.0097982 0.0097701 0.0098375 0.0096017 0.009772 0.0098077 0.0095896 0.009768 0.0095728 0.0096736 0.0098194
0.0093132 0.0091942 0.0093446 0.0094572 0.0094808 0.0094436 0.0093345 0.0093619 0.0093396 0.009234 0.009296 0.0095257 0.0091396 0.0095533 0.0096434 0.009306 0.0093037 0.0092564 0.0093555 0.0094035 0.009476 0.0092785 0.0093246 0.0092919 0.009552 0.0094641 0.0091669 0.0093875 0.0094238 0.0094733 0.0093575 0.0093724 0.0093503 0.0091416 0.0095335 0.0092601 0.0094549 0.0094556 0.0094079 0.0093689 0.009301 0.0094963 0.0093045 0.0093969 0.0095018 0.0092312 0.0094642 0.0094231 0.0094255 0.0093276 0.0094073 0.0093365 0.0094502 0.0093363 0.0092573 0.0094378 0.0093744 0.0094219 0.0092249 0.0093814 0.00941 0.0093289 0.0094098 0.009317 0.0095213 0.0093959 0.0092969 0.0095184 0.0094392 0.0093189 0.0097164 0.0093657 0.0094919 0.009565 0.0093221 0.009095 0.0093011 0.0090927 0.0091735 0.0094282 0.0092724 0.0090576 0.0094926 0.0092365 0.009322 0.0092577 0.0093823 0.0094191 0.0092467 0.0093994 0.0093661 0.0094359 0.0092022 0.0093702 0.0094111 0.0091825 0.0093713 0.0091752 0.0092758 0.0094164
0.0089285 0.0088146 0.0089617 0.0090763 0.0090907 0.0090641 0.0089492 0.0089775 0.0089519 0.0088492 0.008912 0.0091448 0.0087529 0.0091614 0.009259 0.008921 0.00892 0.0088682 0.0089719 0.0090242 0.0090991 0.0088958 0.0089425 0.0089074 0.0091686 0.0090833 0.0087776 0.0089996 0.0090422 0.0090882 0.0089693 0.0089862 0.0089676 0.0087589 0.0091508 0.0088752 0.0090705 0.0090786 0.009027 0.0089866 0.0089154 0.0091205 0.0089224 0.0090128 0.0091212 0.0088451 0.0090808 0.0090359 0.0090384 0.0089425 0.0090237 0.0089509 0.0090629 0.0089513 0.0088723 0.009055 0.0089932 0.0090422 0.008837 0.0089968 0.0090282 0.0089444 0.0090267 0.008938 0.0091407 0.0090124 0.008917 0.0091378 0.009053 0.0089293 0.0093382 0.0089842 0.0091045 0.0091846 0.0089398 0.0087095 0.008916 0.0087069 0.0087881 0.0090422 0.0088883 0.0086679 0.0091165 0.0088535 0.0089392 0.008872 0.0089996 0.009032 0.0088631 0.0090161 0.0089778 0.0090499 0.0088185 0.0089841 0.0090299 0.0087914 0.0089901 0.0087932 0.0088936 0.0090291
0.0085589 0.00845 0.0085937 0.0087101 0.0087157 0.0086994 0.008579 0.0086081 0.0085794 0.0084795 0.0085431 0.0087786 0.0083816 0.0087845 0.0088894 0.008551 0.0085514 0.0084952 0.0086032 0.0086597 0.0087368 0.0085282 0.0085754 0.008538 0.0088001 0.0087174 0.0084038 0.0086268 0.0086754 0.008718 0.0085964 0.0086151 0.0085998 0.0083913 0.0087829 0.0085055 0.008701 0.0087162 0.008661 0.0086193 0.0085449 0.0087593 0.0085554 0.0086437 0.0087554 0.0084742 0.0087123 0.0086638 0.0086662 0.0085725 0.008655 0.0085804 0.0086906 0.0085814 0.0085024 0.0086872 0.0086269 0.0086773 0.0084643 0.0086272 0.0086612 0.008575 0.0086585 0.0085737 0.0087748 0.008644 0.0085521 0.0087718 0.0086818 0.0085549 0.0089744 0.0086176 0.0087321 0.0088189 0.0085724 0.0083394 0.0085459 0.0083364 0.008418 0.0086713 0.0085193 0.0082936 0.0087549 0.0084857 0.0085714 0.0085015 0.0086318 0.00866 0.0084945 0.0086478 0.0086047 0.0086789 0.0084499 0.0086131 0.0086636 0.0084158 0.0086238 0.0084264 0.0085264 0.0086569
0.0082038 0.0080998 0.0082402 0.0083582 0.0083554 0.0083489 0.0082233 0.0082532 0.0082215 0.0081244 0.0081887 0.0084265 0.008025 0.0084223 0.008534 0.0081956 0.0081973 0.008137 0.0082491 0.0083094 0.0083886 0.0081752 0.0082227 0.0081832 0.0084457 0.0083657 0.0080448 0.0082686 0.008323 0.0083622 0.008238 0.0082585 0.0082464 0.0080384 0.0084292 0.0081503 0.008346 0.0083679 0.0083092 0.0082664 0.0081889 0.008412 0.0082028 0.008289 0.0084037 0.008118 0.0083581 0.0083062 0.0083086 0.0082171 0.0083007 0.0082245 0.0083327 0.008226 0.0081471 0.0083336 0.0082749 0.0083266 0.0081064 0.008272 0.0083086 0.0082201 0.0083048 0.0082238 0.008423 0.0082899 0.0082015 0.00842 0.0083251 0.0081953 0.0086244 0.0082654 0.0083742 0.0084673 0.0082195 0.007984 0.0081905 0.0079807 0.0080625 0.0083148 0.0081648 0.0079344 0.0084073 0.0081324 0.0082181 0.0081456 0.0082784 0.0083025 0.0081406 0.0082939 0.0082462 0.0083224 0.0080959 0.0082566 0.0083115 0.0080551 0.0082718 0.0080741 0.0081737 0.0082992
0.0078627 0.0077635 0.0079006 0.0080201 0.0080091 0.008012 0.0078816 0.0079123 0.0078777 0.0077834 0.0078483 0.0080882 0.0076827 0.0080741 0.0081922 0.0078543 0.0078571 0.0077929 0.0079088 0.0079729 0.0080539 0.007836 0.0078839 0.0078423 0.0081052 0.0080277 0.0077001 0.0079245 0.0079843 0.0080203 0.0078938 0.0079159 0.007907 0.0076996 0.0080893 0.0078093 0.0080048 0.0080332 0.0079712 0.0079273 0.007847 0.0080783 0.0078641 0.0079482 0.0080657 0.0077759 0.0080178 0.0079627 0.0079651 0.0078757 0.0079603 0.0078826 0.0079889 0.0078847 0.0078059 0.0079939 0.0079368 0.0079896 0.0077627 0.0079308 0.0079698 0.0078792 0.0079649 0.0078876 0.0080849 0.0079498 0.0078647 0.0080819 0.0079824 0.0078498 0.0082879 0.007927 0.0080303 0.0081293 0.0078805 0.0076428 0.0078491 0.0076393 0.0077212 0.0079722 0.0078244 0.0075895 0.0080732 0.0077931 0.0078787 0.0078038 0.0079389 0.007959 0.0078006 0.0079539 0.0079018 0.0079798 0.007756 0.0079141 0.0079733 0.0077087 0.0079336 0.0077359 0.0078349 0.0079555
0.0075352 0.0074407 0.0075745 0.0076951 0.0076764 0.0076884 0.0075534 0.0075848 0.0075474 0.0074561 0.0075214 0.007763 0.0073541 0.0077395 0.0078637 0.0075264 0.0075304 0.0074626 0.007582 0.0076495 0.0077323 0.0075104 0.0075585 0.007515 0.0077779 0.0077029 0.0073693 0.0075939 0.007659 0.0076918 0.0075632 0.0075868 0.0075809 0.0073743 0.0077626 0.0074818 0.0076769 0.0077115 0.0076465 0.0076016 0.0075187 0.0077575 0.0075388 0.0076208 0.0077409 0.0074474 0.0076907 0.0076326 0.007635 0.0075477 0.0076333 0.0075542 0.0076586 0.0075568 0.0074783 0.0076675 0.007612 0.0076658 0.0074327 0.0076031 0.0076443 0.0075517 0.0076383 0.0075647 0.0077599 0.007623 0.0075413 0.0077569 0.0076531 0.007518 0.0079642 0.007602 0.0076998 0.0078044 0.0075548 0.0073154 0.0075213 0.0073116 0.0073936 0.0076432 0.0074975 0.0072586 0.0077522 0.0074674 0.0075527 0.0074756 0.0076127 0.007629 0.0074742 0.0076273 0.007571 0.0076507 0.0074296 0.0075851 0.0076484 0.0073763 0.0076088 0.0074112 0.0075096 0.0076254
0.0072206 0.0071307 0.0072612 0.0073829 0.0073568 0.0073774 0.0072382 0.0072703 0.0072303 0.0071417 0.0072075 0.0074506 0.0070387 0.007418 0.007548 0.0072116 0.0072167 0.0071454 0.0072681 0.0073389 0.0074232 0.0071976 0.0072459 0.0072007 0.0074633 0.0073908 0.0070517 0.0072764 0.0073464 0.0073762 0.0072456 0.0072708 0.0072677 0.0070622 0.0074486 0.0071673 0.007362 0.0074024 0.0073345 0.0072888 0.0072034 0.0074492 0.0072264 0.0073064 0.0074288 0.0071321 0.0073765 0.0073156 0.0073179 0.0072328 0.0073191 0.0072389 0.0073412 0.0072419 0.0071637 0.0073539 0.0073 0.0073547 0.0071159 0.0072883 0.0073317 0.0072373 0.0073246 0.0072546 0.0074476 0.0073091 0.0072307 0.0074446 0.0073367 0.0071994 0.0076529 0.0072898 0.0073823 0.0074921 0.0072421 0.0070012 0.0072064 0.0069971 0.0070791 0.0073271 0.0071836 0.006941 0.0074436 0.0071546 0.0072396 0.0071605 0.0072994 0.007312 0.0071608 0.0073136 0.0072533 0.0073345 0.0071164 0.0072692 0.0073362 0.0070571 0.0072968 0.0070995 0.0071972 0.0073083
0.0069186 0.0068331 0.0069604 0.007083 0.0070497 0.0070787 0.0069356 0.0069682 0.0069258 0.00684 0.006906 0.0071503 0.0067361 0.0071091 0.0072444 0.0069093 0.0069154 0.0068409 0.0069666 0.0070405 0.0071262 0.0068974 0.0069458 0.006899 0.0071611 0.007091 0.006747 0.0069715 0.0070462 0.007073 0.0069407 0.0069673 0.0069669 0.0067626 0.007147 0.0068655 0.0070594 0.0071053 0.0070348 0.0069884 0.0069007 0.007153 0.0069265 0.0070044 0.0071289 0.0068294 0.0070747 0.0070111 0.0070134 0.0069304 0.0070174 0.006936 0.0070364 0.0069396 0.0068617 0.0070527 0.0070003 0.0070559 0.0068118 0.006986 0.0070313 0.0069353 0.0070233 0.0069568 0.0071475 0.0070076 0.0069324 0.0071445 0.0070328 0.0068935 0.0073536 0.00699 0.0070773 0.0071921 0.0069418 0.0066997 0.0069042 0.0066953 0.0067773 0.0070235 0.0068823 0.0066364 0.0071471 0.0068544 0.006939 0.006858 0.0069985 0.0070076 0.0068599 0.0070123 0.0069482 0.0070308 0.0068157 0.0069657 0.0070363 0.0067509 0.0069971 0.0068003 0.0068972 0.0070037
0.0066287 0.0065475 0.0066715 0.0067949 0.0067549 0.0067917 0.006645 0.0066782 0.0066335 0.0065504 0.0066167 0.0068619 0.0064458 0.0068124 0.0069527 0.006619 0.0066262 0.0065487 0.0066771 0.0067539 0.0068409 0.0066092 0.0066577 0.0066093 0.0068707 0.006803 0.0064546 0.0066788 0.0067578 0.0067817 0.006648 0.0066759 0.0066781 0.0064751 0.0068571 0.0065757 0.0067688 0.00682 0.006747 0.0066999 0.00661 0.0068683 0.0066385 0.0067144 0.0068407 0.0065388 0.0067847 0.0067187 0.006721 0.0066401 0.0067277 0.0066453 0.0067436 0.0066493 0.0065719 0.0067634 0.0067125 0.0067688 0.0065199 0.0066957 0.0067429 0.0066454 0.0067339 0.0066708 0.0068592 0.006718 0.0066461 0.0068562 0.006741 0.0065998 0.0070658 0.006702 0.0067843 0.0069037 0.0066534 0.0064105 0.006614 0.0064058 0.0064876 0.0067319 0.006593 0.0063442 0.0068622 0.0065662 0.0066504 0.0065676 0.0067095 0.0067152 0.0065711 0.0067229 0.0066553 0.0067391 0.0065271 0.0066744 0.0067484 0.0064571 0.0067094 0.0065132 0.0066093 0.0067112
0.0063503 0.0062735 0.0063942 0.0065181 0.0064717 0.0065161 0.0063661 0.0063998 0.0063529 0.0062725 0.0063389 0.0065847 0.0061673 0.0065273 0.0066724 0.0063405 0.0063486 0.0062682 0.0063992 0.0064786 0.0065667 0.0063325 0.006381 0.0063313 0.0065917 0.0065264 0.0061741 0.0063977 0.0064808 0.006502 0.0063669 0.0063961 0.0064008 0.0061992 0.0065787 0.0062977 0.0064897 0.0065459 0.0064706 0.0064229 0.0063311 0.0065948 0.0063621 0.0064359 0.0065639 0.00626 0.0065062 0.0064379 0.0064402 0.0063614 0.0064494 0.0063662 0.0064624 0.0063707 0.0062937 0.0064855 0.0064362 0.0064931 0.0062399 0.0064169 0.0064659 0.0063671 0.006456 0.0063962 0.0065821 0.00644 0.0063711 0.0065791 0.0064607 0.006318 0.0067891 0.0064255 0.0065029 0.0066266 0.0063766 0.006133 0.0063355 0.0061281 0.0062097 0.0064519 0.0063153 0.006064 0.0065885 0.0062896 0.0063733 0.006289 0.0064321 0.0064345 0.0062939 0.0064451 0.0063741 0.006459 0.0062501 0.0063947 0.0064718 0.0061752 0.006433 0.0062377 0.0063328 0.0064304
0.0060832 0.0060104 0.0061279 0.0062523 0.0061999 0.0062514 0.0060983 0.0061325 0.0060835 0.0060059 0.0060723 0.0063185 0.0059001 0.0062536 0.006403 0.0060731 0.0060822 0.0059991 0.0061324 0.0062142 0.0063033 0.0060669 0.0061154 0.0060644 0.0063237 0.0062607 0.0059051 0.0061279 0.0062148 0.0062334 0.0060972 0.0061275 0.0061346 0.0059346 0.0063112 0.0060308 0.0062216 0.0062825 0.0062052 0.0061569 0.0060633 0.006332 0.0060967 0.0061685 0.006298 0.0059925 0.0062387 0.0061683 0.0061706 0.0060939 0.0061822 0.0060983 0.0061925 0.0061032 0.0060267 0.0062186 0.0061709 0.0062283 0.0059712 0.0061493 0.0061999 0.0060999 0.0061892 0.0061326 0.006316 0.0061731 0.0061072 0.006313 0.0061916 0.0060475 0.0065231 0.0061601 0.0062326 0.0063603 0.0061108 0.005867 0.0060681 0.0058618 0.0059431 0.0061831 0.0060488 0.0057953 0.0063255 0.0060242 0.0061073 0.0060216 0.0061657 0.0061649 0.0060279 0.0061783 0.0061042 0.0061901 0.0059844 0.0061262 0.0062062 0.0059048 0.0061677 0.0059734 0.0060675 0.0061608
0.0058268 0.005758 0.0058724 0.005997 0.0059389 0.0059971 0.0058413 0.0058759 0.0058251 0.00575 0.0058164 0.0060627 0.0056439 0.0059908 0.0061442 0.0058165 0.0058264 0.005741 0.0058763 0.0059604 0.0060503 0.0058121 0.0058605 0.0058083 0.0060663 0.0060055 0.0056471 0.005869 0.0059595 0.0059755 0.0058383 0.0058697 0.0058791 0.0056808 0.0060542 0.0057747 0.0059643 0.0060295 0.0059503 0.0059016 0.0058063 0.0060795 0.0058421 0.0059118 0.0060426 0.0057359 0.0059819 0.0059095 0.0059118 0.0058371 0.0059257 0.0058412 0.0059333 0.0058465 0.0057705 0.0059624 0.0059161 0.0059741 0.0057134 0.0058925 0.0059445 0.0058435 0.005933 0.0058795 0.0060603 0.0059168 0.0058539 0.0060574 0.0059333 0.0057879 0.0062673 0.0059052 0.0059732 0.0061046 0.0058557 0.0056118 0.0058116 0.0056064 0.0056874 0.005925 0.0057931 0.0055377 0.0060728 0.0057696 0.005852 0.005765 0.0059099 0.0059062 0.0057727 0.0059222 0.0058452 0.0059319 0.0057295 0.0058684 0.0059512 0.0056455 0.005913 0.0057198 0.0058129 0.005902
0.0055808 0.0055159 0.0056271 0.0057519 0.0056883 0.005753 0.0055947 0.0056296 0.005577 0.0055046 0.0055709 0.0058171 0.0053983 0.0057384 0.0058956 0.0055702 0.005581 0.0054933 0.0056305 0.0057167 0.0058072 0.0055676 0.0056158 0.0055626 0.005819 0.0057604 0.0053997 0.0056204 0.0057142 0.0057278 0.0055899 0.0056222 0.0056338 0.0054373 0.0058074 0.0055291 0.0057172 0.0057866 0.0057056 0.0056565 0.0055598 0.005837 0.0055976 0.0056654 0.0057973 0.0054897 0.0057352 0.0056611 0.0056634 0.0055907 0.0056795 0.0055945 0.0056845 0.0056001 0.0055248 0.0057164 0.0056716 0.0057299 0.0054662 0.0056459 0.0056993 0.0055974 0.005687 0.0056365 0.0058148 0.0056708 0.0056108 0.0058118 0.0056853 0.0055388 0.0060215 0.0056606 0.005724 0.0058588 0.0056109 0.0053671 0.0055655 0.0053616 0.0054422 0.0056772 0.0055477 0.0052908 0.0058301 0.0055253 0.0056069 0.0055188 0.0056644 0.0056578 0.0055278 0.0056764 0.0055966 0.005684 0.0054849 0.005621 0.0057063 0.0053968 0.0056685 0.0054765 0.0055686 0.0056536
0.0053447 0.0052836 0.0053917 0.0055165 0.0054478 0.0055185 0.005358 0.0053933 0.005339 0.0052691 0.0053354 0.0055812 0.0051627 0.0054961 0.0056567 0.0053339 0.0053455 0.0052558 0.0053946 0.0054827 0.0055738 0.005333 0.005381 0.0053269 0.0055815 0.0055251 0.0051625 0.0053819 0.0054788 0.00549 0.0053515 0.0053848 0.0053983 0.0052039 0.0055704 0.0052934 0.0054799 0.0055532 0.0054707 0.0054213 0.0053232 0.005604 0.0053631 0.0054289 0.0055617 0.0052535 0.0054985 0.0054227 0.0054249 0.0053543 0.0054431 0.0053577 0.0054457 0.0053637 0.005289 0.0054802 0.0054369 0.0054955 0.0052291 0.0054093 0.0054639 0.0053613 0.0054509 0.0054034 0.0055789 0.0054346 0.0053774 0.005576 0.0054472 0.0052999 0.0057852 0.0054258 0.0054849 0.0056228 0.0053759 0.0051326 0.0053293 0.0051268 0.005207 0.0054395 0.0053123 0.0050542 0.0055969 0.0052909 0.0053718 0.0052827 0.0054288 0.0054194 0.0052928 0.0054404 0.005358 0.0054461 0.0052504 0.0053837 0.0054713 0.0051584 0.0054338 0.0052432 0.0053342 0.0054151
0.0051182 0.0050608 0.0051658 0.0052905 0.0052171 0.0052934 0.0051309 0.0051666 0.0051107 0.0050433 0.0051094 0.0053546 0.0049369 0.0052635 0.0054272 0.0051073 0.0051196 0.005028 0.0051682 0.005258 0.0053496 0.0051079 0.0051557 0.0051007 0.0053535 0.0052992 0.0049351 0.0051531 0.0052528 0.0052618 0.0051228 0.0051569 0.0051724 0.00498 0.0053429 0.0050674 0.0052522 0.0053291 0.0052451 0.0051955 0.0050963 0.0053802 0.005138 0.0052019 0.0053355 0.005027 0.0052711 0.005194 0.0051961 0.0051275 0.0052163 0.0051306 0.0052164 0.0051369 0.0050629 0.0052534 0.0052116 0.0052704 0.0050017 0.0051822 0.005238 0.0051347 0.0052243 0.0051796 0.0053524 0.005208 0.0051535 0.0053495 0.0052187 0.0050708 0.005558 0.0052004 0.0052553 0.005396 0.0051505 0.0049078 0.0051027 0.0049018 0.0049815 0.0052112 0.0050865 0.0048274 0.0053729 0.0050661 0.0051462 0.0050562 0.0052026 0.0051907 0.0050675 0.005214 0.0051292 0.0052178 0.0050255 0.0051559 0.0052456 0.0049299 0.0052086 0.0050194 0.0051093 0.0051863
0.004901 0.004847 0.0049491 0.0050735 0.0049956 0.0050773 0.0049131 0.004949 0.0048917 0.0048268 0.0048926 0.005137 0.0047204 0.0050403 0.0052068 0.0048899 0.0049029 0.0048095 0.0049509 0.0050423 0.0051342 0.0048919 0.0049395 0.0048838 0.0051345 0.0050823 0.0047172 0.0049336 0.0050359 0.0050427 0.0049035 0.0049384 0.0049556 0.0047654 0.0051243 0.0048506 0.0050336 0.0051139 0.0050286 0.0049789 0.0048786 0.0051652 0.0049221 0.0049841 0.0051182 0.0048099 0.0050529 0.0049744 0.0049765 0.0049099 0.0049986 0.0049127 0.0049965 0.0049193 0.004846 0.0050358 0.0049954 0.0050543 0.0047837 0.0049643 0.0050211 0.0049174 0.0050068 0.0049648 0.0051349 0.0049905 0.0049387 0.0051319 0.0049994 0.004851 0.0053396 0.0049842 0.0050349 0.0051782 0.0049341 0.0046923 0.0048854 0.0046861 0.0047653 0.0049922 0.0048699 0.0046102 0.0051578 0.0048505 0.0049297 0.004839 0.0049855 0.0049712 0.0048514 0.0049966 0.0049096 0.0049986 0.0048098 0.0049373 0.0050291 0.0047109 0.0049924 0.0048049 0.0048935 0.0049668
0.0046926 0.004642 0.0047411 0.0048652 0.0047831 0.0048698 0.0047041 0.0047402 0.0046817 0.0046191 0.0046846 0.0049281 0.004513 0.0048261 0.0049951 0.0046813 0.004695 0.0046001 0.0047425 0.0048353 0.0049274 0.0046848 0.004732 0.0046757 0.0049242 0.004874 0.0045083 0.004723 0.0048277 0.0048325 0.004693 0.0047287 0.0047476 0.0045596 0.0049145 0.0046427 0.0048239 0.0049072 0.0048209 0.004771 0.0046699 0.0049587 0.004715 0.0047751 0.0049096 0.0046016 0.0048434 0.0047638 0.0047659 0.0047012 0.0047896 0.0047036 0.0047854 0.0047105 0.004638 0.0048269 0.0047879 0.0048469 0.0045747 0.0047552 0.004813 0.0047089 0.0047981 0.0047587 0.004926 0.0047818 0.0047326 0.0049231 0.004789 0.0046402 0.0051297 0.0047766 0.0048235 0.0049691 0.0047266 0.0044858 0.004677 0.0044795 0.004558 0.0047821 0.0046622 0.004402 0.0049511 0.0046437 0.004722 0.0046308 0.0047773 0.0047606 0.0046441 0.0047881 0.004699 0.0047884 0.0046029 0.0047277 0.0048212 0.004501 0.0047849 0.0045991 0.0046865 0.0047562
0.0044927 0.0044454 0.0045417 0.0046652 0.0045793 0.0046706 0.0045037 0.00454 0.0044803 0.0044201 0.0044852 0.0047275 0.0043142 0.0046205 0.0047918 0.0044813 0.0044956 0.0043993 0.0045426 0.0046366 0.0047288 0.0044862 0.004533 0.0044761 0.0047223 0.0046741 0.0043082 0.004521 0.0046279 0.0046307 0.0044913 0.0045275 0.0045481 0.0043624 0.004713 0.0044434 0.0046225 0.0047087 0.0046214 0.0045715 0.0044696 0.0047604 0.0045163 0.0045746 0.0047094 0.004402 0.0046424 0.0045617 0.0045638 0.004501 0.0045892 0.0045032 0.0045829 0.0045103 0.0044386 0.0046264 0.0045888 0.0046478 0.0043744 0.0045546 0.0046132 0.0045089 0.0045978 0.004561 0.0047254 0.0045815 0.0045348 0.0047225 0.0045871 0.0044382 0.004928 0.0045775 0.0046205 0.0047682 0.0045275 0.0042879 0.0044771 0.0042815 0.0043593 0.0045805 0.004463 0.0042027 0.0047527 0.0044454 0.0045228 0.0044311 0.0045774 0.0045585 0.0044453 0.0045879 0.0044971 0.0045866 0.0044046 0.0045266 0.0046217 0.0042998 0.0045859 0.0044019 0.004488 0.0045541
0.004301 0.0042569 0.0043503 0.0044733 0.0043837 0.0044794 0.0043115 0.0043479 0.0042871 0.0042292 0.0042939 0.0045349 0.0041238 0.0044233 0.0045966 0.0042895 0.0043043 0.0042069 0.0043508 0.0044459 0.0045381 0.0042957 0.0043422 0.0042848 0.0045285 0.0044822 0.0041164 0.0043272 0.0044361 0.004437 0.0042978 0.0043346 0.0043567 0.0041734 0.0045196 0.0042523 0.0044294 0.0045182 0.0044301 0.0043801 0.0042777 0.0045699 0.0043257 0.0043822 0.0045171 0.0042107 0.0044495 0.0043679 0.0043699 0.004309 0.0043968 0.0043109 0.0043886 0.0043183 0.0042474 0.004434 0.0043977 0.0044567 0.0041824 0.0043622 0.0044216 0.0043171 0.0044056 0.0043712 0.0045328 0.0043894 0.0043451 0.00453 0.0043934 0.0042445 0.0047341 0.0043864 0.0044258 0.0045753 0.0043365 0.0040983 0.0042854 0.0040918 0.004169 0.004387 0.004272 0.0040118 0.0045621 0.0042553 0.0043317 0.0042396 0.0043857 0.0043647 0.0042547 0.0043959 0.0043034 0.004393 0.0042146 0.0043337 0.0044302 0.0041072 0.0043949 0.0042128 0.0042977 0.0043603
0.0041172 0.0040762 0.0041668 0.0042891 0.0041961 0.0042959 0.0041272 0.0041637 0.0041019 0.0040463 0.0041105 0.00435 0.0039413 0.0042341 0.0044091 0.0041056 0.0041209 0.0040225 0.0041668 0.0042629 0.004355 0.004113 0.0041591 0.0041013 0.0043425 0.004298 0.0039328 0.0041415 0.0042521 0.0042512 0.0041122 0.0041496 0.004173 0.0039922 0.004334 0.0040691 0.004244 0.0043352 0.0042464 0.0041965 0.0040936 0.0043869 0.0041429 0.0041977 0.0043325 0.0040272 0.0042643 0.004182 0.004184 0.0041249 0.0042123 0.0041265 0.0042022 0.0041342 0.0040641 0.0042494 0.0042145 0.0042732 0.0039984 0.0041777 0.0042377 0.0041331 0.0042212 0.0041892 0.0043479 0.004205 0.0041631 0.0043451 0.0042076 0.0040588 0.0045478 0.0042031 0.004239 0.00439 0.0041533 0.0039168 0.0041016 0.00391 0.0039865 0.0042015 0.0040888 0.0038291 0.0043791 0.0040731 0.0041485 0.0040561 0.0042018 0.0041789 0.004072 0.0042117 0.0041177 0.0042073 0.0040324 0.0041487 0.0042465 0.0039226 0.0042116 0.0040315 0.0041151 0.0041744
0.003941 0.0039029 0.0039907 0.0041123 0.0040163 0.0041198 0.0039504 0.003987 0.0039244 0.003871 0.0039347 0.0041725 0.0037665 0.0040526 0.0042291 0.0039293 0.0039451 0.0038457 0.0039904 0.0040872 0.0041792 0.0039378 0.0039835 0.0039254 0.0041639 0.0041212 0.0037568 0.0039633 0.0040755 0.004073 0.0039343 0.0039721 0.0039969 0.0038186 0.0041558 0.0038934 0.0040662 0.0041596 0.0040702 0.0040204 0.0039171 0.0042113 0.0039677 0.0040206 0.0041553 0.0038515 0.0040867 0.0040037 0.0040056 0.0039483 0.0040353 0.0039498 0.0040235 0.0039576 0.0038885 0.0040723 0.0040386 0.0040972 0.0038221 0.0040007 0.0040612 0.0039567 0.0040443 0.0040146 0.0041704 0.0040282 0.0039886 0.0041676 0.0040293 0.0038808 0.0043688 0.0040273 0.0040598 0.0042121 0.0039776 0.0037428 0.0039254 0.003736 0.0038117 0.0040235 0.0039132 0.0036541 0.0042033 0.0038984 0.0039727 0.0038802 0.0040253 0.0040006 0.0038969 0.0040351 0.0039397 0.0040292 0.0038578 0.0039713 0.0040703 0.0037459 0.0040358 0.0038578 0.0039401 0.0039962
0.0037721 0.0037368 0.0038219 0.0039426 0.0038438 0.0039507 0.003781 0.0038176 0.0037542 0.0037029 0.0037661 0.0040021 0.0035991 0.0038786 0.0040562 0.0037602 0.0037765 0.0036764 0.0038212 0.0039187 0.0040104 0.0037699 0.0038151 0.0037568 0.0039925 0.0039515 0.0035884 0.0037925 0.0039061 0.0039019 0.0037638 0.003802 0.003828 0.0036523 0.0039847 0.0037251 0.0038955 0.003991 0.0039011 0.0038515 0.003748 0.0040426 0.0037996 0.0038509 0.0039852 0.0036831 0.0039162 0.0038327 0.0038346 0.0037791 0.0038655 0.0037803 0.003852 0.0037883 0.0037201 0.0039023 0.0038699 0.0039283 0.0036532 0.0038309 0.0038919 0.0037876 0.0038747 0.0038471 0.004 0.0038586 0.0038212 0.0039973 0.0038584 0.0037102 0.0041967 0.0038586 0.0038879 0.0040413 0.0038092 0.0035763 0.0037565 0.0035693 0.0036442 0.0038528 0.0037449 0.0034867 0.0040345 0.0037309 0.0038042 0.0037116 0.0038561 0.0038296 0.003729 0.0038656 0.003769 0.0038584 0.0036904 0.0038012 0.0039011 0.0035766 0.0038672 0.0036913 0.0037722 0.0038252
0.0036101 0.0035776 0.00366 0.0037798 0.0036784 0.0037885 0.0036185 0.0036551 0.0035911 0.0035419 0.0036045 0.0038386 0.0034388 0.0037117 0.0038903 0.0035982 0.0036149 0.0035141 0.003659 0.003757 0.0038483 0.0036089 0.0036536 0.0035952 0.003828 0.0037887 0.003427 0.0036288 0.0037435 0.0037379 0.0036004 0.0036389 0.003666 0.0034929 0.0038205 0.0035638 0.0037319 0.0038291 0.0037389 0.0036895 0.0035858 0.0038806 0.0036384 0.003688 0.003822 0.0035217 0.0037527 0.0036687 0.0036706 0.0036168 0.0037026 0.0036178 0.0036876 0.0036261 0.0035587 0.0037393 0.0037081 0.0037662 0.0034914 0.0036681 0.0037295 0.0036255 0.0037119 0.0036864 0.0038364 0.003696 0.0036606 0.0038338 0.0036944 0.0035468 0.0040314 0.0036968 0.003723 0.0038774 0.0036476 0.0034167 0.0035946 0.0034097 0.0034838 0.0036891 0.0035836 0.0033264 0.0038725 0.0035704 0.0036426 0.0035501 0.0036938 0.0036657 0.0035681 0.003703 0.0036054 0.0036945 0.0035301 0.0036382 0.0037389 0.0034145 0.0037054 0.0035318 0.0036113 0.0036613
0.0034549 0.0034249 0.0035048 0.0036236 0.0035198 0.0036328 0.0034628 0.0034994 0.0034348 0.0033876 0.0034496 0.0036816 0.0032853 0.0035516 0.003731 0.0034429 0.0034599 0.0033587 0.0035034 0.0036018 0.0036927 0.0034546 0.0034987 0.0034403 0.0036701 0.0036325 0.0032726 0.0034719 0.0035876 0.0035805 0.0034438 0.0034826 0.0035107 0.0033403 0.003663 0.0034092 0.0035749 0.0036737 0.0035833 0.0035342 0.0034304 0.003725 0.0034839 0.0035319 0.0036653 0.0033671 0.0035958 0.0035115 0.0035134 0.0034613 0.0035464 0.0034621 0.00353 0.0034705 0.0034041 0.0035829 0.0035529 0.0036107 0.0033364 0.0035121 0.0035738 0.0034701 0.0035558 0.0035323 0.0036794 0.00354 0.0035067 0.0036768 0.0035372 0.0033902 0.0038725 0.0035417 0.0035649 0.0037199 0.0034927 0.003264 0.0034394 0.0032569 0.0033301 0.0035322 0.003429 0.003173 0.0037168 0.0034165 0.0034877 0.0033953 0.0035381 0.0035085 0.0034139 0.0035471 0.0034486 0.0035374 0.0033764 0.0034819 0.0035832 0.0032594 0.0035503 0.0033789 0.0034571 0.0035041
0.0033061 0.0032786 0.003356 0.0034737 0.0033678 0.0034834 0.0033135 0.0033501 0.003285 0.0032398 0.0033012 0.0035309 0.0031383 0.0033981 0.0035781 0.0032941 0.0033114 0.0032098 0.0033543 0.0034529 0.0035433 0.0033067 0.0033503 0.0032918 0.0035186 0.0034826 0.0031247 0.0033215 0.003438 0.0034296 0.0032937 0.0033327 0.0033618 0.0031941 0.0035118 0.0032611 0.0034243 0.0035245 0.003434 0.0033852 0.0032815 0.0035756 0.0033358 0.0033821 0.0035149 0.003219 0.0034453 0.0033608 0.0033627 0.0033122 0.0033966 0.0033128 0.0033788 0.0033214 0.0032559 0.0034329 0.0034041 0.0034614 0.003188 0.0033624 0.0034243 0.0033211 0.0034061 0.0033845 0.0035287 0.0033904 0.0033591 0.0035261 0.0033865 0.0032402 0.0037198 0.0033929 0.0034132 0.0035688 0.0033442 0.0031178 0.0032907 0.0031106 0.003183 0.0033817 0.0032808 0.0030263 0.0035674 0.0032691 0.0033391 0.0032469 0.0033888 0.0033578 0.0032661 0.0033976 0.0032984 0.0033868 0.0032293 0.003332 0.0034339 0.0031109 0.0034015 0.0032325 0.0033092 0.0033535
0.0031635 0.0031384 0.0032133 0.0033299 0.0032221 0.0033401 0.0031705 0.0032069 0.0031415 0.0030982 0.0031589 0.0033863 0.0029976 0.003251 0.0034313 0.0031514 0.0031691 0.0030673 0.0032113 0.0033101 0.0033999 0.0031649 0.003208 0.0031495 0.0033732 0.0033387 0.0029832 0.0031773 0.0032946 0.0032849 0.0031498 0.003189 0.003219 0.003054 0.0033667 0.0031191 0.0032799 0.0033813 0.0032908 0.0032423 0.0031388 0.0034322 0.0031938 0.0032386 0.0033706 0.0030771 0.0033009 0.0032164 0.0032182 0.0031694 0.003253 0.0031698 0.0032339 0.0031784 0.003114 0.003289 0.0032614 0.0033183 0.0030459 0.003219 0.003281 0.0031783 0.0032625 0.0032428 0.0033841 0.0032469 0.0032175 0.0033816 0.0032419 0.0030965 0.0035731 0.0032502 0.0032678 0.0034237 0.0032019 0.0029779 0.0031482 0.0029706 0.003042 0.0032374 0.0031388 0.0028859 0.003424 0.0031279 0.0031968 0.0031049 0.0032457 0.0032134 0.0031245 0.0032543 0.0031544 0.0032423 0.0030883 0.0031884 0.0032907 0.0029687 0.0032588 0.0030922 0.0031675 0.0032091
0.0030268 0.0030041 0.0030765 0.0031919 0.0030824 0.0032025 0.0030334 0.0030697 0.003004 0.0029626 0.0030225 0.0032475 0.0028629 0.00311 0.0032905 0.0030148 0.0030327 0.0029307 0.0030742 0.0031731 0.0032622 0.0030291 0.0030715 0.0030132 0.0032337 0.0032007 0.0028477 0.0030392 0.0031569 0.003146 0.003012 0.0030514 0.0030821 0.0029199 0.0032275 0.0029832 0.0031415 0.0032439 0.0031535 0.0031054 0.0030021 0.0032945 0.0030577 0.0031009 0.0032321 0.0029413 0.0031625 0.0030779 0.0030797 0.0030325 0.0031153 0.0030327 0.003095 0.0030415 0.002978 0.003151 0.0031245 0.0031809 0.0029098 0.0030814 0.0031436 0.0030414 0.0031248 0.0031069 0.0032453 0.0031094 0.0030818 0.0032428 0.0031034 0.0029589 0.0034322 0.0031133 0.0031284 0.0032844 0.0030654 0.0028439 0.0030117 0.0028366 0.0029071 0.003099 0.0030028 0.0027517 0.0032862 0.0029925 0.0030603 0.0029688 0.0031084 0.003075 0.0029889 0.0031168 0.0030164 0.0031039 0.0029532 0.0030507 0.0031533 0.0028327 0.0031219 0.0029577 0.0030317 0.0030707
0.0028959 0.0028753 0.0029454 0.0030596 0.0029486 0.0030706 0.0029021 0.0029382 0.0028722 0.0028326 0.0028919 0.0031143 0.002734 0.0029748 0.0031553 0.0028838 0.002902 0.0028 0.0029428 0.0030417 0.0031301 0.0028989 0.0029407 0.0028826 0.0030999 0.0030683 0.0027181 0.0029068 0.0030249 0.0030129 0.00288 0.0029194 0.0029509 0.0027915 0.003094 0.002853 0.0030087 0.003112 0.0030218 0.002974 0.0028712 0.0031622 0.0029272 0.002969 0.0030993 0.0028112 0.0030297 0.0029452 0.0029469 0.0029013 0.0029832 0.0029013 0.0029618 0.0029102 0.0028477 0.0030186 0.0029932 0.0030492 0.0027795 0.0029496 0.0030118 0.0029103 0.0029928 0.0029765 0.0031121 0.0029775 0.0029517 0.0031096 0.0029706 0.0028271 0.0032967 0.0029821 0.0029947 0.0031508 0.0029346 0.0027157 0.0028809 0.0027084 0.0027779 0.0029664 0.0028724 0.0026233 0.003154 0.0028629 0.0029295 0.0028384 0.0029768 0.0029423 0.0028589 0.002985 0.0028843 0.0029711 0.0028239 0.0029188 0.0030216 0.0027026 0.0029907 0.002829 0.0029016 0.0029381
0.0027705 0.002752 0.0028197 0.0029326 0.0028203 0.002944 0.0027762 0.0028122 0.0027461 0.0027082 0.0027667 0.0029865 0.0026107 0.0028452 0.0030255 0.0027584 0.0027767 0.0026749 0.0028169 0.0029156 0.0030033 0.0027741 0.0028154 0.0027574 0.0029715 0.0029413 0.0025941 0.00278 0.0028984 0.0028853 0.0027536 0.002793 0.0028251 0.0026685 0.0029658 0.0027282 0.0028814 0.0029854 0.0028954 0.0028481 0.0027457 0.0030353 0.0028022 0.0028425 0.0029718 0.0026866 0.0029023 0.002818 0.0028197 0.0027756 0.0028566 0.0027755 0.0028342 0.0027844 0.002723 0.0028917 0.0028673 0.0029228 0.0026548 0.0028233 0.0028854 0.0027846 0.0028663 0.0028516 0.0029843 0.0028511 0.002827 0.0029819 0.0028432 0.002701 0.0031666 0.0028563 0.0028666 0.0030224 0.0028092 0.002593 0.0027555 0.0025856 0.0026542 0.0028393 0.0027476 0.0025005 0.003027 0.0027387 0.0028041 0.0027136 0.0028507 0.0028151 0.0027345 0.0028587 0.0027577 0.0028439 0.0027 0.0027924 0.0028952 0.0025781 0.0028649 0.0027057 0.0027769 0.0028109


==> images/plots/data/matching/exp-cl-r.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/matching/exp-ol-u.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/matching/ideal-y.dat <==
0
0.0083333
0.0175
0.027229
0.037292
0.047495
0.057678
0.067708
0.077477
0.086897
0.095898
0.10443
0.11245
0.11992
0.12684
0.1332
0.13898
0.14419
0.14884
0.15295
0.15652
0.15958
0.16214
0.16423
0.16588
0.16709
0.1679
0.16833
0.16841
0.16815
0.16759
0.16674
0.16563
0.16427
0.1627
0.16092
0.15896
0.15683
0.15456
0.15216
0.14964
0.14702
0.14431
0.14153
0.13868
0.13579
0.13285
0.12988
0.12689
0.12389
0.12088
0.11787
0.11487
0.11188
0.10891
0.10596
0.10304
0.10015
0.097304
0.094492
0.091721
0.088995
0.086315
0.083683
0.081101
0.07857
0.076091
0.073666
0.071295
0.068978
0.066715
0.064508
0.062356
0.060258
0.058216
0.056227
0.054293
0.052412
0.050584
0.048808
0.047084
0.045411
0.043787
0.042213
0.040687
0.039209
0.037776
0.036389
0.035047
0.033748
0.032492
0.031276
0.030102
0.028966
0.02787
0.02681
0.025787
0.024799
0.023846
0.022926
0.022038
0.021182
0.020356
0.01956
0.018793
0.018054
0.017342
0.016655
0.015994
0.015358
0.014745
0.014155
0.013588
0.013041
0.012516
0.01201
0.011524
0.011056
0.010606
0.010174
0.0097579
0.0093583
0.0089743
0.0086053
0.0082508
0.0079102
0.0075831
0.0072689
0.0069671
0.0066774
0.0063992
0.0061322
0.0058758
0.0056298
0.0053937
0.0051671
0.0049497
0.0047411
0.004541
0.0043491
0.004165
0.0039884
0.0038191
0.0036567
0.0035011
0.0033518
0.0032088
0.0030716
0.0029402
0.0028142


==> images/plots/data/matching/optimum-j.dat <==
0.2061


==> images/plots/data/matching/optimum-rho.dat <==
4.1381 -4.0505


==> images/plots/data/matching/optimum-y.dat <==
0
0.0083333
0.018046
0.028839
0.040434
0.052573
0.065018
0.077554
0.08999
0.10215
0.1139
0.12509
0.13563
0.14542
0.15439
0.1625
0.1697
0.17597
0.18131
0.18571
0.1892
0.19179
0.19352
0.19442
0.19455
0.19396
0.19268
0.19079
0.18834
0.18539
0.182
0.17822
0.17412
0.16974
0.16515
0.16039
0.1555
0.15055
0.14556
0.14057
0.13562
0.13074
0.12595
0.12129
0.11677
0.1124
0.1082
0.10418
0.10036
0.096723
0.093289
0.090052
0.087013
0.084168
0.081513
0.079041
0.076746
0.07462
0.072653
0.070837
0.069161
0.067615
0.066189
0.064873
0.063657
0.06253
0.061483
0.060506
0.059591
0.058728
0.057911
0.057132
0.056383
0.055659
0.054953
0.054262
0.05358
0.052903
0.052229
0.051554
0.050876
0.050193
0.049503
0.048806
0.048102
0.047389
0.046667
0.045938
0.045201
0.044457
0.043708
0.042953
0.042194
0.041433
0.040671
0.039908
0.039146
0.038387
0.037632
0.036881
0.036137
0.0354
0.034671
0.033952
0.033242
0.032544
0.031858
0.031183
0.030522
0.029874
0.02924
0.028619
0.028013
0.027421
0.026843
0.02628
0.025731
0.025195
0.024674
0.024166
0.023672
0.023191
0.022722
0.022266
0.021822
0.02139
0.020968
0.020558
0.020157
0.019767
0.019386
0.019015
0.018652
0.018297
0.017951
0.017612
0.01728
0.016956
0.016638
0.016327
0.016022
0.015722
0.015429
0.015141
0.014858
0.01458
0.014308
0.01404
0.013777
0.013518


==> images/plots/data/matching/vdftlin-cl-j.dat <==
0.029353
0.029378
0.029295
0.029733
0.030118
0.029846
0.029867
0.029836
0.030085
0.029249
0.029892
0.030177
0.029498
0.033056
0.031498
0.029794
0.029988
0.029788
0.029974
0.03015
0.030124
0.029848
0.030112
0.029737
0.030177
0.030074
0.029719
0.030471
0.030108
0.030344
0.030659
0.02959
0.029977
0.029272
0.030474
0.029102
0.030127
0.029763
0.030482
0.029608
0.030196
0.030004
0.030002
0.030091
0.029946
0.029705
0.030265
0.030528
0.030308
0.030046
0.030419
0.029809
0.030701
0.028918
0.029366
0.030055
0.030106
0.029634
0.02937
0.030087
0.029575
0.030872
0.030281
0.030183
0.030366
0.029973
0.029739
0.030358
0.03076
0.030781
0.031198
0.029778
0.030806
0.030446
0.029849
0.02919
0.029193
0.029649
0.029418
0.030333
0.029287
0.029601
0.029729
0.029661
0.029309
0.02982
0.029295
0.029744
0.029257
0.029293
0.030542
0.030598
0.029529
0.030671
0.030101
0.029494
0.029395
0.029623
0.030162
0.02998


==> images/plots/data/matching/vdftlin-cl-rho.dat <==
0.18396 34.683 -64.875 30.31
0.20586 35.863 -67.156 31.414
0.17583 34.575 -64.692 30.233
0.15682 33.591 -62.795 29.319
0.16749 33.462 -62.494 29.148
0.19487 34.953 -65.38 30.546
0.19466 34.714 -64.9 30.305
0.22677 35.645 -66.641 31.118
0.20877 34.89 -65.199 30.429
0.19588 35.18 -65.826 30.764
0.22309 35.578 -66.522 31.065
0.21581 35.505 -66.408 31.024
0.23015 36.481 -68.302 31.943
0.20328 33.354 -62.151 28.916
0.21386 34.229 -63.858 29.75
0.20652 35.392 -66.214 30.942
0.19109 34.56 -64.607 30.165
0.1269 32.548 -60.821 28.384
0.22128 35.479 -66.331 30.973
0.26142 36.898 -69.021 32.249
0.2043 34.927 -65.292 30.485
0.22235 35.821 -67.013 31.314
0.22205 35.599 -66.571 31.094
0.2219 35.648 -66.666 31.139
0.2034 34.769 -64.978 30.328
0.19909 34.698 -64.852 30.273
0.2246 35.732 -66.824 31.213
0.19628 34.221 -63.907 29.804
0.22293 35.38 -66.126 30.868
0.2132 35.085 -65.576 30.612
0.20792 34.415 -64.25 29.955
0.18052 34.272 -64.067 29.912
0.22607 35.461 -66.276 30.936
0.19021 35.163 -65.814 30.77
0.21163 34.681 -64.769 30.209
0.1847 34.927 -65.36 30.551
0.17506 34.013 -63.574 29.678
0.17914 34.435 -64.402 30.084
0.20865 34.82 -65.064 30.363
0.23744 36.146 -67.601 31.578
0.21512 35.309 -66.018 30.829
0.2188 35.463 -66.31 30.968
0.23386 35.989 -67.305 31.439
0.21596 35.16 -65.713 30.673
0.18102 34.298 -64.12 29.94
0.16943 34.084 -63.735 29.767
0.2097 34.852 -65.12 30.388
0.2397 35.606 -66.517 31.034
0.22789 35.358 -66.064 30.828
0.25371 36.311 -67.872 31.686
0.26511 36.751 -68.715 32.09
0.20082 34.935 -65.318 30.503
0.18953 34.07 -63.634 29.682
0.1781 34.904 -65.338 30.551
0.19983 35.296 -66.043 30.866
0.20496 34.984 -65.404 30.539
0.22541 35.781 -66.924 31.264
0.18413 34.66 -64.833 30.291
0.20796 35.351 -66.122 30.89
0.2142 35.111 -65.62 30.63
0.193 35.041 -65.562 30.639
0.26434 36.13 -67.473 31.469
0.23206 35.562 -66.457 31.017
0.26627 37.191 -69.591 32.526
0.21564 35.019 -65.433 30.535
0.24895 36.126 -67.519 31.517
0.25768 37.237 -69.712 32.6
0.23854 35.976 -67.265 31.412
0.21844 34.787 -64.958 30.292
0.22262 34.914 -65.197 30.404
0.22233 34.691 -64.753 30.183
0.24304 36.438 -68.168 31.854
0.20568 34.4 -64.232 29.951
0.24084 35.931 -67.165 31.358
0.19784 34.968 -65.397 30.549
0.21682 35.849 -67.083 31.355
0.19002 34.931 -65.349 30.536
0.22437 36.167 -67.697 31.652
0.17967 34.755 -65.04 30.402
0.20748 34.713 -64.85 30.257
0.18846 34.967 -65.427 30.579
0.17111 34.224 -64.008 29.901
0.20746 35.744 -66.916 31.292
0.20342 35.404 -66.25 30.965
0.23334 36.275 -67.872 31.721
0.21703 35.622 -66.635 31.134
0.21772 35.917 -67.218 31.422
0.19652 34.705 -64.872 30.286
0.17292 34.521 -64.595 30.19
0.2172 35.845 -67.074 31.35
0.22645 35.127 -65.608 30.602
0.2062 34.708 -64.85 30.261
0.1935 35.168 -65.815 30.765
0.22595 35.459 -66.28 30.943
0.22144 35.508 -66.391 31.004
0.19476 34.745 -64.959 30.332
0.19542 35.275 -66.02 30.863
0.22133 36.127 -67.629 31.623
0.2321 35.788 -66.911 31.245
0.22761 35.51 -66.368 30.98


==> images/plots/data/matching/vdftlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.015925 0.015843 0.015932 0.016001 0.01601 0.015906 0.015923 0.015858 0.01591 0.01589 0.015863 0.015868 0.0158 0.016017 0.015956 0.015876 0.015933 0.016073 0.01587 0.015771 0.015908 0.015846 0.015861 0.015858 0.015919 0.015924 0.015852 0.015957 0.015876 0.015897 0.015943 0.015953 0.015871 0.015891 0.015925 0.015908 0.015971 0.015942 0.015915 0.015823 0.015881 0.015871 0.015834 0.015892 0.015952 0.015966 0.015913 0.015861 0.015878 0.015812 0.015781 0.015907 0.015967 0.015909 0.015882 0.015904 0.015849 0.015926 0.015878 0.015895 0.0159 0.015824 0.015864 0.015751 0.015901 0.015825 0.015747 0.015835 0.015918 0.015909 0.015924 0.015803 0.015944 0.015838 0.015905 0.015844 0.015908 0.015822 0.01592 0.015923 0.015905 0.015957 0.015851 0.015875 0.015814 0.01586 0.015839 0.015923 0.015936 0.015844 0.015894 0.015923 0.015891 0.015871 0.015868 0.01592 0.015884 0.015824 0.015848 0.015867
0.024859 0.024775 0.024854 0.024928 0.024965 0.024853 0.024879 0.024845 0.02489 0.024829 0.024845 0.024837 0.024762 0.025052 0.024975 0.024829 0.024889 0.024991 0.024852 0.024789 0.024876 0.024817 0.02484 0.024834 0.024892 0.02489 0.024831 0.024938 0.024866 0.024878 0.024941 0.024899 0.024864 0.024819 0.024919 0.024833 0.024917 0.024878 0.024897 0.024815 0.024857 0.024848 0.024824 0.024875 0.024897 0.024897 0.024896 0.024878 0.02488 0.024834 0.024813 0.024867 0.024941 0.024822 0.024825 0.024871 0.024828 0.024863 0.024836 0.024877 0.024839 0.024877 0.024866 0.024769 0.02489 0.024843 0.024744 0.024836 0.024922 0.024917 0.024941 0.024796 0.024938 0.024846 0.024857 0.024801 0.024844 0.024783 0.024842 0.024907 0.024837 0.024885 0.024792 0.024821 0.024791 0.024827 0.024795 0.024884 0.024854 0.024802 0.024902 0.024905 0.024825 0.024865 0.024849 0.024875 0.024817 0.024781 0.024842 0.024862
0.033998 0.033849 0.033993 0.034118 0.034175 0.033983 0.034026 0.033952 0.034036 0.033943 0.033954 0.033946 0.033812 0.034305 0.034173 0.033938 0.034043 0.034221 0.033967 0.03383 0.034016 0.033908 0.033947 0.033937 0.034043 0.034042 0.03393 0.034122 0.033989 0.034015 0.034121 0.034063 0.033984 0.033929 0.034083 0.033955 0.034096 0.03403 0.034049 0.033893 0.033979 0.033962 0.033912 0.034009 0.034061 0.034065 0.034046 0.033998 0.034008 0.033912 0.033867 0.034004 0.03413 0.033938 0.033934 0.034008 0.033925 0.034003 0.033949 0.034012 0.03396 0.033975 0.033984 0.033792 0.034034 0.033931 0.033759 0.033929 0.034084 0.034074 0.034114 0.033858 0.034118 0.033944 0.033989 0.033885 0.03397 0.033851 0.033972 0.034065 0.033959 0.034044 0.033877 0.033926 0.033858 0.033928 0.033875 0.034033 0.033994 0.033887 0.034046 0.034063 0.033939 0.033985 0.033962 0.03402 0.033925 0.033849 0.033943 0.033979
0.043547 0.043365 0.043532 0.043688 0.043775 0.043536 0.043595 0.043526 0.043622 0.043482 0.043524 0.043507 0.043339 0.043984 0.043814 0.043486 0.043615 0.043808 0.04354 0.043402 0.043591 0.043461 0.043515 0.043501 0.043626 0.043621 0.043494 0.043727 0.043572 0.043597 0.043736 0.043633 0.043568 0.043458 0.043689 0.043488 0.043673 0.043586 0.04364 0.043458 0.043551 0.043531 0.043479 0.043591 0.043631 0.043626 0.043637 0.043602 0.043603 0.043501 0.043456 0.04357 0.043733 0.043459 0.043474 0.04358 0.043488 0.043554 0.043501 0.043595 0.043504 0.0436 0.043574 0.043357 0.043625 0.043521 0.043301 0.043507 0.043697 0.043687 0.043741 0.043417 0.04373 0.04353 0.043547 0.043424 0.043514 0.043387 0.043507 0.04366 0.043498 0.043598 0.043404 0.043467 0.043405 0.043483 0.043412 0.043606 0.043531 0.043427 0.043653 0.043656 0.043474 0.043571 0.043534 0.043586 0.043457 0.043381 0.04352 0.043563
0.053197 0.052963 0.053177 0.053376 0.053491 0.053186 0.053261 0.053174 0.053298 0.053115 0.053171 0.053149 0.052929 0.053772 0.05355 0.053121 0.053288 0.053524 0.053192 0.053008 0.053258 0.053089 0.05316 0.05314 0.053303 0.053297 0.053131 0.053434 0.053235 0.053267 0.053448 0.053309 0.053228 0.053082 0.053386 0.05312 0.053361 0.053248 0.053323 0.053084 0.053207 0.053181 0.053113 0.053259 0.053307 0.053298 0.053318 0.053273 0.053275 0.053139 0.053079 0.05323 0.053441 0.053082 0.053105 0.053243 0.053124 0.053207 0.053141 0.053263 0.053143 0.053267 0.053237 0.052949 0.053304 0.053166 0.052876 0.053149 0.053397 0.053384 0.053455 0.05303 0.05344 0.053179 0.0532 0.053039 0.053155 0.052992 0.053145 0.053348 0.053134 0.053262 0.053014 0.053096 0.053014 0.053117 0.053024 0.053276 0.053175 0.053044 0.053339 0.053343 0.053105 0.053233 0.053184 0.053249 0.053082 0.052984 0.053165 0.053222
0.062879 0.062601 0.062851 0.063089 0.063235 0.062871 0.062964 0.062872 0.063016 0.062783 0.062867 0.062837 0.062573 0.063599 0.063329 0.062798 0.062996 0.063259 0.062891 0.062688 0.062965 0.062766 0.062853 0.062828 0.06302 0.06301 0.062818 0.063178 0.062945 0.06298 0.0632 0.063016 0.062938 0.062741 0.063125 0.062785 0.063079 0.062941 0.063047 0.062766 0.062908 0.062877 0.062801 0.062971 0.063014 0.062998 0.063041 0.063001 0.062997 0.062844 0.062778 0.062929 0.063184 0.062734 0.062773 0.062947 0.062811 0.062893 0.062821 0.062976 0.062817 0.063008 0.062953 0.062619 0.063026 0.062874 0.062523 0.062849 0.063143 0.063129 0.063216 0.062703 0.063189 0.062887 0.062891 0.0627 0.06283 0.062647 0.062814 0.063077 0.062804 0.062955 0.062666 0.062765 0.062678 0.062798 0.062682 0.062982 0.062847 0.062706 0.063076 0.063071 0.06277 0.062946 0.062883 0.062948 0.062743 0.062636 0.062865 0.062932
0.072454 0.072128 0.072418 0.072697 0.072874 0.072449 0.072558 0.072455 0.072624 0.072342 0.072449 0.072413 0.072099 0.07332 0.072999 0.072363 0.072596 0.07289 0.072478 0.072242 0.072562 0.072329 0.072432 0.072402 0.072627 0.072615 0.072391 0.072814 0.072542 0.072583 0.072843 0.072616 0.072534 0.07229 0.072755 0.072341 0.072691 0.072527 0.072661 0.072331 0.072497 0.07246 0.072373 0.072572 0.072615 0.072592 0.072654 0.072613 0.072605 0.072427 0.07235 0.072518 0.07282 0.072279 0.072331 0.072541 0.072383 0.07247 0.07239 0.072577 0.072383 0.072625 0.072553 0.07216 0.072638 0.072461 0.072044 0.072431 0.072778 0.072762 0.072867 0.072257 0.07283 0.072477 0.072472 0.072247 0.072397 0.072186 0.072375 0.072697 0.072365 0.072541 0.072207 0.072323 0.072224 0.072365 0.072227 0.07258 0.072412 0.072255 0.072699 0.07269 0.072327 0.072546 0.072468 0.072539 0.072295 0.072173 0.072449 0.072527
0.081834 0.081464 0.08179 0.082107 0.082315 0.081833 0.081959 0.081849 0.082039 0.081708 0.081842 0.081799 0.081439 0.082845 0.082476 0.081737 0.082001 0.082321 0.081874 0.081616 0.081967 0.081703 0.081823 0.081787 0.082042 0.082026 0.081774 0.082255 0.081949 0.081994 0.082292 0.08202 0.08194 0.081647 0.082192 0.081704 0.082107 0.081918 0.082083 0.081709 0.081895 0.081853 0.081757 0.081982 0.082021 0.08199 0.082074 0.082037 0.082024 0.081826 0.081742 0.081914 0.082262 0.081628 0.081697 0.081943 0.081767 0.081854 0.081767 0.081987 0.081755 0.082059 0.081965 0.081523 0.082058 0.081863 0.081385 0.081827 0.082221 0.082204 0.082326 0.081626 0.082278 0.08188 0.08186 0.081605 0.081769 0.081538 0.081742 0.082124 0.081733 0.081931 0.081557 0.08169 0.081584 0.081743 0.081582 0.081984 0.081782 0.081615 0.082132 0.082116 0.081691 0.081956 0.081864 0.081935 0.081654 0.081521 0.081845 0.081933
0.090933 0.09052 0.090882 0.091235 0.091473 0.090936 0.091078 0.090961 0.091172 0.090793 0.090952 0.090904 0.090498 0.092086 0.091669 0.090831 0.091126 0.091469 0.090989 0.090706 0.09109 0.090796 0.090932 0.09089 0.091175 0.091155 0.090876 0.091414 0.091074 0.091124 0.091459 0.091143 0.091064 0.090723 0.091346 0.090785 0.091241 0.091028 0.091224 0.090804 0.091012 0.090965 0.09086 0.091109 0.091145 0.091107 0.091213 0.091178 0.09116 0.090941 0.09085 0.091029 0.091421 0.090698 0.090782 0.091063 0.09087 0.090957 0.090863 0.091115 0.090847 0.091209 0.091095 0.090602 0.091196 0.090982 0.090443 0.090941 0.091382 0.091363 0.091501 0.090713 0.091443 0.091002 0.090968 0.090681 0.090861 0.090609 0.090828 0.091268 0.090819 0.091041 0.090627 0.090776 0.090661 0.09084 0.090656 0.091106 0.090872 0.090693 0.091282 0.091261 0.090775 0.091085 0.090978 0.09105 0.090733 0.090589 0.090959 0.091056
0.099684 0.099233 0.099626 0.10001 0.10028 0.099693 0.09985 0.099728 0.099958 0.099532 0.099717 0.099664 0.099214 0.10097 0.10051 0.099579 0.099902 0.10026 0.099757 0.099455 0.099866 0.099544 0.099695 0.099647 0.09996 0.099937 0.099633 0.10022 0.099852 0.099907 0.10028 0.099916 0.099841 0.099453 0.10015 0.09952 0.10003 0.09979 0.10002 0.099555 0.099783 0.099731 0.099618 0.09989 0.099921 0.099875 0.1 0.099973 0.099949 0.099712 0.099616 0.099796 0.10023 0.099421 0.099521 0.099836 0.099627 0.099712 0.099612 0.099896 0.099593 0.10001 0.099878 0.099341 0.099987 0.099756 0.09916 0.09971 0.10019 0.10017 0.10033 0.099457 0.10026 0.099778 0.099728 0.099412 0.099605 0.099337 0.099568 0.10006 0.099559 0.099802 0.099353 0.099517 0.099394 0.099591 0.099385 0.09988 0.099614 0.099426 0.10008 0.10006 0.099513 0.099868 0.099746 0.099817 0.099466 0.099314 0.099727 0.099833
0.10803 0.10754 0.10797 0.10839 0.10868 0.10805 0.10822 0.10809 0.10834 0.10787 0.10808 0.10802 0.10753 0.10945 0.10894 0.10792 0.10827 0.10865 0.10812 0.1078 0.10824 0.10789 0.10805 0.108 0.10834 0.10831 0.10799 0.10862 0.10823 0.10828 0.10868 0.10828 0.10821 0.10778 0.10855 0.10785 0.10841 0.10815 0.1084 0.1079 0.10815 0.10809 0.10797 0.10827 0.10829 0.10824 0.10839 0.10836 0.10833 0.10808 0.10798 0.10816 0.10863 0.10774 0.10786 0.1082 0.10798 0.10806 0.10796 0.10827 0.10794 0.10841 0.10826 0.10768 0.10837 0.10812 0.10748 0.10808 0.1086 0.10858 0.10875 0.1078 0.10867 0.10815 0.10808 0.10774 0.10795 0.10766 0.10791 0.10845 0.1079 0.10816 0.10768 0.10786 0.10773 0.10794 0.10771 0.10825 0.10795 0.10776 0.10848 0.10845 0.10785 0.10825 0.10811 0.10818 0.1078 0.10764 0.10809 0.10821
0.11593 0.11541 0.11586 0.11631 0.11662 0.11595 0.11613 0.116 0.11627 0.11576 0.11599 0.11593 0.1154 0.11747 0.11692 0.11582 0.11619 0.11658 0.11604 0.1157 0.11616 0.11579 0.11597 0.11591 0.11627 0.11624 0.11589 0.11657 0.11615 0.11621 0.11664 0.1162 0.11614 0.11566 0.1165 0.11574 0.11633 0.11606 0.11634 0.1158 0.11607 0.11601 0.11588 0.11619 0.11621 0.11615 0.11632 0.1163 0.11627 0.116 0.11589 0.11607 0.11658 0.11562 0.11575 0.11612 0.11589 0.11597 0.11586 0.1162 0.11583 0.11636 0.11618 0.11557 0.11631 0.11604 0.11535 0.11599 0.11655 0.11653 0.11671 0.11569 0.11662 0.11607 0.11599 0.11562 0.11584 0.11554 0.11579 0.11639 0.11579 0.11606 0.11556 0.11575 0.11561 0.11584 0.11559 0.11617 0.11584 0.11564 0.11642 0.11639 0.11574 0.11618 0.11603 0.11609 0.11568 0.11552 0.11601 0.11613
0.12335 0.1228 0.12327 0.12374 0.12408 0.12337 0.12357 0.12343 0.12371 0.12316 0.12342 0.12336 0.12279 0.12499 0.12441 0.12324 0.12363 0.12403 0.12347 0.12312 0.1236 0.1232 0.1234 0.12333 0.12371 0.12368 0.12331 0.12403 0.12359 0.12366 0.12411 0.12363 0.12357 0.12306 0.12395 0.12314 0.12378 0.12348 0.12379 0.12322 0.1235 0.12344 0.1233 0.12363 0.12365 0.12358 0.12377 0.12375 0.12371 0.12343 0.12333 0.1235 0.12404 0.12301 0.12315 0.12356 0.12331 0.12338 0.12327 0.12364 0.12324 0.12382 0.12363 0.12298 0.12375 0.12348 0.12275 0.12343 0.12401 0.12399 0.12419 0.12311 0.12409 0.12351 0.12342 0.12302 0.12325 0.12294 0.1232 0.12384 0.12319 0.12349 0.12296 0.12316 0.12301 0.12326 0.12299 0.1236 0.12325 0.12305 0.12388 0.12384 0.12314 0.12362 0.12346 0.12352 0.12308 0.12291 0.12344 0.12357
0.13025 0.12968 0.13017 0.13066 0.13102 0.13029 0.13049 0.13035 0.13064 0.13006 0.13034 0.13027 0.12968 0.13199 0.13138 0.13014 0.13055 0.13096 0.13039 0.13003 0.13052 0.13011 0.13031 0.13024 0.13064 0.13061 0.13023 0.13098 0.13052 0.13059 0.13106 0.13055 0.1305 0.12995 0.1309 0.13003 0.13071 0.13039 0.13073 0.13013 0.13042 0.13036 0.13022 0.13056 0.13057 0.13049 0.1307 0.13069 0.13065 0.13036 0.13025 0.13042 0.13099 0.12989 0.13005 0.13048 0.13023 0.13029 0.13018 0.13057 0.13015 0.13077 0.13056 0.12989 0.13069 0.13041 0.12964 0.13035 0.13096 0.13094 0.13115 0.13001 0.13104 0.13044 0.13033 0.12992 0.13015 0.12984 0.1301 0.13078 0.13009 0.1304 0.12985 0.13006 0.12991 0.13017 0.12989 0.13052 0.13015 0.12994 0.13083 0.13078 0.13004 0.13056 0.13038 0.13043 0.12998 0.12981 0.13036 0.13049
0.13663 0.13604 0.13654 0.13705 0.13743 0.13667 0.13688 0.13674 0.13704 0.13643 0.13673 0.13666 0.13605 0.13845 0.13781 0.13653 0.13695 0.13735 0.13678 0.13642 0.13692 0.1365 0.13671 0.13663 0.13704 0.137 0.13661 0.13739 0.13692 0.13699 0.13747 0.13694 0.1369 0.13632 0.13731 0.1364 0.1371 0.13678 0.13713 0.13652 0.13682 0.13675 0.13661 0.13696 0.13696 0.13688 0.13711 0.1371 0.13705 0.13675 0.13665 0.13681 0.1374 0.13626 0.13643 0.13688 0.13662 0.13668 0.13656 0.13696 0.13653 0.13719 0.13696 0.13627 0.13709 0.1368 0.136 0.13675 0.13738 0.13736 0.13757 0.13639 0.13746 0.13685 0.13672 0.13629 0.13653 0.13621 0.13647 0.13719 0.13646 0.13678 0.13622 0.13644 0.13628 0.13655 0.13626 0.13691 0.13652 0.13631 0.13724 0.13719 0.13642 0.13696 0.13677 0.13682 0.13635 0.13618 0.13676 0.13689
0.14247 0.14187 0.14238 0.1429 0.14329 0.14252 0.14273 0.1426 0.1429 0.14227 0.14258 0.14252 0.14188 0.14435 0.1437 0.14237 0.1428 0.14321 0.14264 0.14227 0.14277 0.14234 0.14256 0.14248 0.1429 0.14286 0.14246 0.14326 0.14277 0.14285 0.14334 0.14279 0.14275 0.14215 0.14318 0.14223 0.14296 0.14263 0.14299 0.14236 0.14267 0.1426 0.14246 0.14282 0.14282 0.14273 0.14297 0.14297 0.14292 0.14261 0.14251 0.14266 0.14327 0.14208 0.14226 0.14273 0.14247 0.14252 0.1424 0.14282 0.14237 0.14306 0.14282 0.14212 0.14296 0.14266 0.14184 0.14261 0.14325 0.14323 0.14345 0.14224 0.14333 0.14271 0.14257 0.14212 0.14236 0.14205 0.14231 0.14305 0.1423 0.14263 0.14206 0.14228 0.14212 0.1424 0.14209 0.14276 0.14236 0.14215 0.1431 0.14305 0.14225 0.14282 0.14263 0.14267 0.14219 0.14201 0.14261 0.14275
0.14777 0.14716 0.14767 0.1482 0.1486 0.14782 0.14803 0.1479 0.14821 0.14756 0.14788 0.14783 0.14717 0.1497 0.14903 0.14767 0.14811 0.14851 0.14794 0.14758 0.14808 0.14764 0.14787 0.14778 0.14821 0.14817 0.14776 0.14857 0.14808 0.14816 0.14866 0.14809 0.14806 0.14744 0.14849 0.14752 0.14827 0.14793 0.14831 0.14766 0.14798 0.14791 0.14777 0.14813 0.14812 0.14803 0.14828 0.14829 0.14823 0.14792 0.14782 0.14797 0.14859 0.14736 0.14756 0.14804 0.14778 0.14782 0.14769 0.14813 0.14766 0.14838 0.14814 0.14742 0.14827 0.14797 0.14713 0.14792 0.14857 0.14855 0.14878 0.14754 0.14865 0.14802 0.14787 0.14741 0.14765 0.14734 0.1476 0.14837 0.14759 0.14792 0.14735 0.14758 0.14741 0.1477 0.14738 0.14807 0.14765 0.14744 0.14842 0.14837 0.14755 0.14814 0.14794 0.14797 0.14748 0.14731 0.14792 0.14805
0.15252 0.1519 0.15242 0.15296 0.15336 0.15258 0.15279 0.15266 0.15297 0.15231 0.15265 0.15259 0.15192 0.15448 0.1538 0.15243 0.15287 0.15326 0.1527 0.15234 0.15284 0.1524 0.15263 0.15254 0.15298 0.15293 0.15252 0.15334 0.15285 0.15293 0.15343 0.15285 0.15282 0.15219 0.15326 0.15227 0.15303 0.15268 0.15308 0.15242 0.15275 0.15267 0.15253 0.15289 0.15288 0.15278 0.15304 0.15306 0.153 0.15268 0.15259 0.15272 0.15335 0.15211 0.15231 0.1528 0.15254 0.15257 0.15244 0.1529 0.15242 0.15316 0.1529 0.15219 0.15303 0.15273 0.15189 0.15269 0.15334 0.15332 0.15355 0.1523 0.15342 0.15279 0.15263 0.15216 0.1524 0.1521 0.15235 0.15313 0.15234 0.15268 0.15211 0.15233 0.15216 0.15246 0.15213 0.15283 0.15239 0.15219 0.15319 0.15314 0.1523 0.15291 0.1527 0.15272 0.15223 0.15206 0.15269 0.15282
0.15673 0.15612 0.15663 0.15717 0.15757 0.1568 0.15701 0.15688 0.15719 0.15652 0.15687 0.15681 0.15614 0.15871 0.15803 0.15665 0.15709 0.15747 0.15692 0.15657 0.15706 0.15662 0.15685 0.15676 0.1572 0.15715 0.15674 0.15756 0.15707 0.15715 0.15765 0.15706 0.15704 0.1564 0.15748 0.15648 0.15725 0.1569 0.1573 0.15664 0.15697 0.15689 0.15675 0.15711 0.1571 0.157 0.15726 0.15729 0.15722 0.15691 0.15682 0.15694 0.15758 0.15631 0.15652 0.15702 0.15677 0.15679 0.15666 0.15712 0.15663 0.15739 0.15713 0.15641 0.15726 0.15695 0.15611 0.15691 0.15757 0.15755 0.15778 0.15652 0.15764 0.15702 0.15684 0.15637 0.15661 0.15631 0.15657 0.15735 0.15655 0.15689 0.15632 0.15655 0.15638 0.15668 0.15635 0.15704 0.1566 0.15641 0.15742 0.15736 0.15652 0.15714 0.15692 0.15694 0.15644 0.15628 0.15691 0.15704
0.16041 0.1598 0.16031 0.16085 0.16124 0.16048 0.16069 0.16057 0.16087 0.1602 0.16055 0.16051 0.15983 0.1624 0.16172 0.16033 0.16077 0.16114 0.16061 0.16027 0.16075 0.16032 0.16054 0.16045 0.16089 0.16084 0.16043 0.16124 0.16076 0.16084 0.16133 0.16074 0.16073 0.16008 0.16116 0.16016 0.16093 0.16058 0.16099 0.16033 0.16066 0.16058 0.16045 0.1608 0.16078 0.16068 0.16095 0.16098 0.16091 0.1606 0.16052 0.16063 0.16126 0.15999 0.16021 0.16071 0.16046 0.16047 0.16034 0.1608 0.16032 0.16109 0.16082 0.16011 0.16094 0.16064 0.15981 0.16061 0.16125 0.16123 0.16147 0.16021 0.16133 0.16071 0.16053 0.16005 0.16029 0.16 0.16025 0.16104 0.16023 0.16057 0.16001 0.16024 0.16006 0.16037 0.16003 0.16072 0.16028 0.16009 0.1611 0.16105 0.1602 0.16084 0.16061 0.16062 0.16013 0.15997 0.1606 0.16072
0.16357 0.16297 0.16347 0.164 0.16439 0.16365 0.16385 0.16374 0.16404 0.16337 0.16372 0.16368 0.163 0.16555 0.16487 0.1635 0.16393 0.16428 0.16378 0.16345 0.16391 0.16349 0.16371 0.16361 0.16405 0.164 0.1636 0.1644 0.16392 0.16401 0.16449 0.16389 0.16389 0.16325 0.16432 0.16332 0.16409 0.16374 0.16415 0.16349 0.16383 0.16375 0.16362 0.16396 0.16394 0.16384 0.16411 0.16414 0.16408 0.16377 0.1637 0.16379 0.16442 0.16315 0.16337 0.16387 0.16363 0.16363 0.1635 0.16397 0.16349 0.16426 0.16398 0.16329 0.16411 0.16381 0.16298 0.16378 0.16442 0.1644 0.16463 0.16339 0.16449 0.16389 0.16369 0.16322 0.16345 0.16318 0.16342 0.1642 0.1634 0.16373 0.16319 0.16341 0.16323 0.16354 0.1632 0.16388 0.16344 0.16326 0.16427 0.16422 0.16337 0.16401 0.16378 0.16377 0.1633 0.16314 0.16377 0.16389
0.16623 0.16564 0.16613 0.16665 0.16703 0.16632 0.16651 0.1664 0.16669 0.16603 0.16638 0.16635 0.16568 0.16818 0.16752 0.16617 0.16659 0.16692 0.16644 0.16612 0.16657 0.16616 0.16638 0.16628 0.16671 0.16665 0.16626 0.16704 0.16658 0.16667 0.16714 0.16654 0.16655 0.16591 0.16697 0.16598 0.16674 0.1664 0.16681 0.16616 0.16649 0.16641 0.16629 0.16662 0.1666 0.16649 0.16676 0.1668 0.16673 0.16643 0.16637 0.16645 0.16707 0.16581 0.16603 0.16653 0.1663 0.16629 0.16616 0.16663 0.16615 0.16692 0.16664 0.16597 0.16676 0.16647 0.16566 0.16645 0.16707 0.16705 0.16728 0.16606 0.16713 0.16655 0.16635 0.16588 0.16611 0.16585 0.16608 0.16685 0.16606 0.16638 0.16586 0.16608 0.1659 0.16621 0.16586 0.16653 0.1661 0.16593 0.16692 0.16688 0.16604 0.16668 0.16645 0.16643 0.16596 0.16581 0.16644 0.16655
0.1684 0.16783 0.1683 0.16881 0.16918 0.16849 0.16868 0.16857 0.16885 0.1682 0.16856 0.16853 0.16787 0.17032 0.16966 0.16835 0.16875 0.16906 0.16861 0.16831 0.16874 0.16834 0.16855 0.16845 0.16887 0.16882 0.16844 0.1692 0.16875 0.16884 0.16929 0.1687 0.16871 0.16809 0.16913 0.16816 0.1689 0.16856 0.16897 0.16834 0.16867 0.16859 0.16847 0.16879 0.16876 0.16865 0.16893 0.16897 0.1689 0.1686 0.16855 0.16862 0.16923 0.16799 0.16821 0.1687 0.16849 0.16846 0.16833 0.16879 0.16833 0.16908 0.16881 0.16816 0.16893 0.16864 0.16786 0.16863 0.16922 0.1692 0.16943 0.16824 0.16929 0.16873 0.16853 0.16806 0.16828 0.16803 0.16825 0.16902 0.16823 0.16855 0.16805 0.16826 0.16808 0.16839 0.16805 0.1687 0.16827 0.16811 0.16908 0.16904 0.16821 0.16885 0.16862 0.16859 0.16814 0.168 0.16861 0.16872
0.1701 0.16955 0.17001 0.17049 0.17085 0.1702 0.17037 0.17027 0.17054 0.16991 0.17026 0.17024 0.16959 0.17197 0.17133 0.17006 0.17045 0.17074 0.17031 0.17003 0.17044 0.17005 0.17026 0.17016 0.17057 0.17051 0.17015 0.17088 0.17045 0.17054 0.17096 0.17039 0.17041 0.1698 0.17081 0.16986 0.17059 0.17026 0.17067 0.17004 0.17037 0.17029 0.17018 0.17048 0.17046 0.17035 0.17062 0.17067 0.17059 0.17031 0.17027 0.17032 0.17091 0.1697 0.16992 0.1704 0.1702 0.17016 0.17003 0.17049 0.17003 0.17078 0.17051 0.16989 0.17062 0.17034 0.16959 0.17034 0.17091 0.17089 0.17111 0.16995 0.17097 0.17044 0.17023 0.16977 0.16998 0.16975 0.16996 0.1707 0.16993 0.17025 0.16977 0.16997 0.16979 0.1701 0.16976 0.17039 0.16998 0.16982 0.17077 0.17073 0.16993 0.17056 0.17033 0.17029 0.16985 0.16972 0.17032 0.17041
0.17135 0.17083 0.17126 0.17173 0.17208 0.17146 0.17162 0.17153 0.17178 0.17117 0.17151 0.17151 0.17087 0.17316 0.17254 0.17132 0.17169 0.17196 0.17156 0.1713 0.17168 0.17131 0.17152 0.17141 0.17181 0.17175 0.1714 0.1721 0.17169 0.17178 0.17219 0.17163 0.17165 0.17107 0.17204 0.17112 0.17183 0.17151 0.17191 0.1713 0.17162 0.17154 0.17144 0.17173 0.1717 0.17159 0.17185 0.17191 0.17184 0.17156 0.17153 0.17157 0.17214 0.17096 0.17118 0.17165 0.17146 0.17141 0.17129 0.17173 0.17129 0.17202 0.17176 0.17116 0.17186 0.17159 0.17087 0.17159 0.17214 0.17212 0.17234 0.17122 0.1722 0.17169 0.17148 0.17103 0.17124 0.17103 0.17122 0.17194 0.17119 0.17149 0.17104 0.17124 0.17105 0.17136 0.17102 0.17163 0.17123 0.17109 0.172 0.17197 0.17119 0.17181 0.17158 0.17153 0.17112 0.171 0.17157 0.17166
0.17217 0.17168 0.17209 0.17254 0.17286 0.17229 0.17243 0.17235 0.17259 0.172 0.17234 0.17234 0.17173 0.17391 0.17332 0.17215 0.17251 0.17275 0.17239 0.17214 0.1725 0.17215 0.17235 0.17224 0.17262 0.17257 0.17223 0.1729 0.17251 0.1726 0.17298 0.17244 0.17247 0.1719 0.17284 0.17195 0.17264 0.17233 0.17272 0.17213 0.17245 0.17237 0.17227 0.17254 0.17252 0.17241 0.17266 0.17272 0.17265 0.17238 0.17237 0.17239 0.17293 0.1718 0.17201 0.17247 0.1723 0.17224 0.17211 0.17255 0.17213 0.17283 0.17257 0.17201 0.17267 0.17241 0.17173 0.17242 0.17293 0.17292 0.17313 0.17206 0.17299 0.17252 0.17231 0.17187 0.17207 0.17187 0.17206 0.17275 0.17202 0.17231 0.17189 0.17208 0.17189 0.17219 0.17187 0.17244 0.17206 0.17193 0.17281 0.17278 0.17203 0.17264 0.17241 0.17234 0.17196 0.17185 0.1724 0.17248
0.17259 0.17213 0.17252 0.17294 0.17324 0.17271 0.17284 0.17277 0.173 0.17243 0.17275 0.17277 0.17218 0.17425 0.17369 0.17258 0.17292 0.17313 0.1728 0.17258 0.17291 0.17259 0.17277 0.17267 0.17303 0.17297 0.17266 0.17328 0.17292 0.17301 0.17336 0.17284 0.17287 0.17234 0.17323 0.17238 0.17304 0.17275 0.17312 0.17256 0.17286 0.17279 0.1727 0.17295 0.17292 0.17282 0.17306 0.17312 0.17305 0.1728 0.1728 0.1728 0.17332 0.17224 0.17244 0.17288 0.17272 0.17266 0.17253 0.17296 0.17256 0.17323 0.17298 0.17246 0.17307 0.17282 0.17218 0.17285 0.17332 0.17331 0.17351 0.1725 0.17338 0.17294 0.17272 0.1723 0.17249 0.17232 0.17249 0.17314 0.17245 0.17273 0.17234 0.17251 0.17232 0.17262 0.1723 0.17285 0.17248 0.17236 0.1732 0.17318 0.17246 0.17305 0.17283 0.17275 0.17239 0.1723 0.17282 0.17289
0.17263 0.1722 0.17256 0.17295 0.17324 0.17275 0.17287 0.1728 0.17302 0.17248 0.17279 0.17282 0.17225 0.1742 0.17367 0.17263 0.17294 0.17313 0.17284 0.17264 0.17294 0.17264 0.17281 0.17271 0.17305 0.173 0.1727 0.17328 0.17295 0.17304 0.17335 0.17287 0.1729 0.17239 0.17324 0.17243 0.17306 0.17278 0.17314 0.17261 0.1729 0.17283 0.17274 0.17297 0.17295 0.17285 0.17308 0.17314 0.17307 0.17284 0.17284 0.17283 0.17332 0.17229 0.17249 0.17291 0.17277 0.1727 0.17257 0.17298 0.17261 0.17324 0.173 0.17252 0.17309 0.17285 0.17226 0.17289 0.17333 0.17331 0.1735 0.17255 0.17337 0.17297 0.17276 0.17235 0.17253 0.17238 0.17254 0.17316 0.1725 0.17276 0.17241 0.17256 0.17238 0.17267 0.17236 0.17287 0.17253 0.17242 0.17321 0.1732 0.17252 0.17308 0.17287 0.17278 0.17245 0.17236 0.17285 0.17291
0.17231 0.17191 0.17225 0.17261 0.17288 0.17244 0.17254 0.17248 0.17267 0.17217 0.17247 0.17251 0.17197 0.17379 0.17329 0.17232 0.17261 0.17277 0.17251 0.17233 0.17261 0.17233 0.17249 0.17239 0.17271 0.17266 0.17238 0.17292 0.17261 0.1727 0.17298 0.17253 0.17256 0.17209 0.17288 0.17212 0.17272 0.17245 0.17279 0.17229 0.17257 0.1725 0.17243 0.17264 0.17261 0.17251 0.17273 0.1728 0.17273 0.17251 0.17253 0.17251 0.17297 0.17199 0.17218 0.17258 0.17246 0.17238 0.17225 0.17264 0.1723 0.17289 0.17267 0.17223 0.17274 0.17252 0.17197 0.17257 0.17297 0.17295 0.17313 0.17225 0.17301 0.17265 0.17244 0.17205 0.17222 0.17209 0.17223 0.17281 0.17218 0.17243 0.17212 0.17226 0.17207 0.17236 0.17206 0.17253 0.17221 0.17212 0.17286 0.17286 0.17221 0.17276 0.17254 0.17245 0.17215 0.17207 0.17253 0.17258
0.17165 0.17129 0.1716 0.17193 0.17217 0.17178 0.17187 0.17181 0.17199 0.17152 0.17181 0.17186 0.17135 0.17303 0.17256 0.17168 0.17194 0.17207 0.17185 0.17169 0.17194 0.17169 0.17183 0.17173 0.17203 0.17198 0.17173 0.17222 0.17194 0.17203 0.17228 0.17185 0.17189 0.17145 0.17218 0.17148 0.17204 0.17179 0.17211 0.17164 0.17191 0.17185 0.17178 0.17196 0.17194 0.17185 0.17205 0.17212 0.17205 0.17185 0.17188 0.17184 0.17227 0.17135 0.17154 0.17191 0.17181 0.17172 0.1716 0.17197 0.17165 0.17221 0.172 0.1716 0.17206 0.17185 0.17136 0.17191 0.17227 0.17225 0.17242 0.17161 0.17231 0.17198 0.17178 0.17141 0.17156 0.17146 0.17159 0.17212 0.17154 0.17177 0.17149 0.17162 0.17143 0.17171 0.17142 0.17186 0.17156 0.17148 0.17217 0.17217 0.17157 0.17209 0.17188 0.17178 0.17151 0.17144 0.17187 0.17191
0.17068 0.17036 0.17063 0.17094 0.17115 0.17082 0.17089 0.17084 0.171 0.17057 0.17083 0.1709 0.17042 0.17195 0.17153 0.17072 0.17095 0.17106 0.17087 0.17074 0.17095 0.17073 0.17087 0.17077 0.17105 0.17099 0.17077 0.17121 0.17096 0.17105 0.17126 0.17086 0.1709 0.1705 0.17117 0.17053 0.17105 0.17081 0.17112 0.17068 0.17093 0.17087 0.17081 0.17098 0.17096 0.17086 0.17105 0.17112 0.17106 0.17087 0.17091 0.17086 0.17126 0.17041 0.17058 0.17093 0.17085 0.17075 0.17063 0.17098 0.17069 0.17121 0.17101 0.17065 0.17107 0.17087 0.17043 0.17094 0.17126 0.17124 0.1714 0.17065 0.17129 0.17101 0.17081 0.17046 0.1706 0.17052 0.17063 0.17112 0.17058 0.17079 0.17055 0.17067 0.17048 0.17075 0.17048 0.17087 0.1706 0.17053 0.17116 0.17118 0.17062 0.17111 0.17091 0.1708 0.17056 0.17051 0.1709 0.17092
0.16943 0.16914 0.16938 0.16965 0.16985 0.16956 0.16961 0.16958 0.16972 0.16932 0.16957 0.16965 0.1692 0.17058 0.17019 0.16947 0.16968 0.16975 0.1696 0.1695 0.16968 0.16948 0.16961 0.16951 0.16977 0.16971 0.16951 0.1699 0.16968 0.16977 0.16995 0.16958 0.16962 0.16926 0.16987 0.16928 0.16977 0.16955 0.16983 0.16943 0.16967 0.16961 0.16956 0.1697 0.16968 0.16959 0.16976 0.16984 0.16978 0.1696 0.16966 0.1696 0.16995 0.16917 0.16934 0.16966 0.1696 0.16949 0.16938 0.16971 0.16944 0.16992 0.16973 0.16942 0.16978 0.1696 0.16921 0.16968 0.16995 0.16994 0.17008 0.16941 0.16999 0.16974 0.16955 0.16922 0.16935 0.16929 0.16939 0.16983 0.16933 0.16953 0.16932 0.16943 0.16924 0.1695 0.16924 0.1696 0.16935 0.16929 0.16987 0.16989 0.16938 0.16984 0.16965 0.16953 0.16932 0.16928 0.16963 0.16965
0.1679 0.16766 0.16787 0.16811 0.16827 0.16804 0.16807 0.16804 0.16817 0.16781 0.16804 0.16813 0.16771 0.16894 0.16859 0.16795 0.16813 0.16818 0.16807 0.16799 0.16814 0.16797 0.16808 0.16799 0.16822 0.16817 0.16799 0.16833 0.16814 0.16823 0.16837 0.16804 0.16808 0.16776 0.1683 0.16777 0.16822 0.16802 0.16828 0.16791 0.16814 0.16808 0.16804 0.16816 0.16814 0.16805 0.16821 0.16829 0.16823 0.16807 0.16813 0.16806 0.16838 0.16767 0.16783 0.16812 0.16808 0.16796 0.16785 0.16816 0.16793 0.16835 0.16818 0.16792 0.16822 0.16806 0.16772 0.16815 0.16838 0.16837 0.1685 0.1679 0.16841 0.16821 0.16802 0.16771 0.16783 0.16779 0.16788 0.16827 0.16782 0.16799 0.16783 0.16792 0.16773 0.16798 0.16774 0.16805 0.16783 0.16779 0.1683 0.16833 0.16787 0.1683 0.16812 0.16799 0.16782 0.16779 0.1681 0.16811
0.16614 0.16592 0.16611 0.16631 0.16645 0.16628 0.16629 0.16627 0.16637 0.16605 0.16626 0.16636 0.16598 0.16706 0.16675 0.16619 0.16635 0.16637 0.16629 0.16623 0.16635 0.16621 0.16631 0.16622 0.16643 0.16638 0.16622 0.16651 0.16635 0.16644 0.16654 0.16625 0.16629 0.16601 0.16649 0.16602 0.16642 0.16624 0.16648 0.16614 0.16636 0.16631 0.16627 0.16637 0.16635 0.16627 0.16641 0.16649 0.16643 0.16629 0.16637 0.16628 0.16657 0.16592 0.16607 0.16634 0.16632 0.16619 0.16608 0.16637 0.16617 0.16655 0.16639 0.16617 0.16642 0.16627 0.16599 0.16637 0.16656 0.16655 0.16667 0.16615 0.16659 0.16643 0.16624 0.16596 0.16607 0.16605 0.16612 0.16647 0.16606 0.16622 0.16609 0.16617 0.16598 0.16622 0.16599 0.16626 0.16607 0.16604 0.16649 0.16653 0.16612 0.16652 0.16634 0.16621 0.16607 0.16605 0.16632 0.16632
0.16414 0.16397 0.16412 0.16429 0.16441 0.16428 0.16428 0.16427 0.16435 0.16407 0.16426 0.16438 0.16403 0.16495 0.16468 0.16421 0.16433 0.16434 0.16429 0.16426 0.16434 0.16423 0.16431 0.16423 0.16441 0.16436 0.16423 0.16447 0.16434 0.16443 0.16449 0.16424 0.16427 0.16404 0.16445 0.16404 0.1644 0.16424 0.16446 0.16416 0.16435 0.16431 0.16428 0.16435 0.16434 0.16427 0.16438 0.16446 0.16441 0.16428 0.16437 0.16428 0.16453 0.16396 0.16409 0.16433 0.16433 0.1642 0.16409 0.16436 0.16419 0.16452 0.16438 0.1642 0.1644 0.16426 0.16404 0.16437 0.16452 0.16451 0.16461 0.16417 0.16454 0.16442 0.16425 0.16398 0.16408 0.16408 0.16414 0.16444 0.16408 0.16422 0.16413 0.16419 0.16401 0.16424 0.16402 0.16425 0.16409 0.16407 0.16446 0.16451 0.16414 0.16451 0.16434 0.1642 0.1641 0.16409 0.16432 0.16431
0.16195 0.16181 0.16194 0.16207 0.16216 0.16209 0.16207 0.16206 0.16213 0.16189 0.16206 0.16219 0.16187 0.16263 0.16241 0.16203 0.16212 0.1621 0.16208 0.16207 0.16213 0.16205 0.16211 0.16203 0.16219 0.16214 0.16204 0.16223 0.16213 0.16221 0.16224 0.16202 0.16206 0.16186 0.16221 0.16186 0.16218 0.16204 0.16223 0.16197 0.16215 0.16211 0.16209 0.16214 0.16213 0.16206 0.16216 0.16224 0.16219 0.16208 0.16218 0.16208 0.16228 0.16179 0.16191 0.16212 0.16214 0.162 0.1619 0.16214 0.16201 0.16228 0.16216 0.16203 0.16218 0.16205 0.16188 0.16217 0.16228 0.16226 0.16236 0.16199 0.16229 0.16221 0.16205 0.16181 0.16189 0.16192 0.16196 0.16221 0.16189 0.16201 0.16197 0.16202 0.16183 0.16205 0.16185 0.16204 0.1619 0.1619 0.16222 0.16228 0.16197 0.1623 0.16214 0.16199 0.16193 0.16192 0.16212 0.16209
0.15957 0.15948 0.15957 0.15967 0.15974 0.15972 0.15968 0.15968 0.15972 0.15952 0.15968 0.15981 0.15953 0.16014 0.15995 0.15966 0.15973 0.15968 0.15969 0.15971 0.15973 0.15968 0.15973 0.15965 0.15979 0.15974 0.15966 0.1598 0.15973 0.15981 0.15981 0.15962 0.15966 0.15951 0.15979 0.1595 0.15978 0.15965 0.15982 0.1596 0.15976 0.15972 0.15972 0.15974 0.15974 0.15967 0.15975 0.15983 0.15978 0.15969 0.1598 0.15969 0.15986 0.15944 0.15955 0.15973 0.15977 0.15963 0.15953 0.15975 0.15964 0.15987 0.15976 0.15967 0.15977 0.15966 0.15955 0.15979 0.15985 0.15984 0.15992 0.15963 0.15986 0.15982 0.15967 0.15945 0.15952 0.15957 0.1596 0.1598 0.15953 0.15963 0.15962 0.15966 0.15947 0.15968 0.15949 0.15964 0.15954 0.15954 0.15981 0.15987 0.15961 0.1599 0.15976 0.1596 0.15957 0.15958 0.15973 0.1597
0.15704 0.15697 0.15704 0.15711 0.15715 0.15718 0.15712 0.15713 0.15716 0.157 0.15713 0.15728 0.15703 0.15748 0.15734 0.15712 0.15717 0.1571 0.15714 0.15718 0.15718 0.15715 0.15719 0.15711 0.15723 0.15718 0.15712 0.15721 0.15717 0.15725 0.15721 0.15707 0.1571 0.15699 0.15721 0.15698 0.15721 0.1571 0.15725 0.15706 0.15721 0.15718 0.15718 0.15718 0.15718 0.15712 0.15718 0.15726 0.15722 0.15714 0.15725 0.15714 0.15727 0.15692 0.15702 0.15718 0.15723 0.15708 0.15699 0.15719 0.15711 0.15729 0.1572 0.15715 0.1572 0.1571 0.15704 0.15724 0.15726 0.15725 0.15732 0.1571 0.15727 0.15727 0.15712 0.15693 0.15699 0.15705 0.15707 0.15723 0.157 0.15708 0.15711 0.15713 0.15695 0.15714 0.15697 0.15708 0.157 0.15702 0.15723 0.1573 0.15708 0.15735 0.15721 0.15705 0.15705 0.15707 0.15718 0.15714
0.15435 0.15433 0.15436 0.1544 0.15442 0.1545 0.15442 0.15444 0.15445 0.15433 0.15444 0.15459 0.15439 0.15469 0.15458 0.15445 0.15447 0.15438 0.15445 0.15451 0.15448 0.15448 0.1545 0.15443 0.15452 0.15448 0.15444 0.15448 0.15447 0.15455 0.15447 0.15436 0.1544 0.15433 0.15448 0.15431 0.1545 0.15441 0.15454 0.15438 0.15451 0.15449 0.15449 0.15447 0.15448 0.15442 0.15446 0.15454 0.15451 0.15444 0.15457 0.15445 0.15454 0.15426 0.15435 0.15448 0.15455 0.1544 0.15431 0.15448 0.15443 0.15456 0.15449 0.15449 0.15448 0.1544 0.15439 0.15455 0.15453 0.15452 0.15457 0.15443 0.15454 0.15457 0.15443 0.15426 0.15431 0.15439 0.1544 0.15451 0.15432 0.15439 0.15445 0.15446 0.15428 0.15446 0.15431 0.15438 0.15433 0.15436 0.1545 0.15458 0.15442 0.15464 0.15452 0.15436 0.15439 0.15441 0.15449 0.15444
0.15155 0.15155 0.15156 0.15157 0.15157 0.15169 0.1516 0.15162 0.15161 0.15153 0.15162 0.15179 0.15161 0.15176 0.15169 0.15164 0.15164 0.15153 0.15162 0.1517 0.15165 0.15168 0.15168 0.15162 0.15169 0.15164 0.15163 0.15163 0.15164 0.15172 0.15161 0.15154 0.15156 0.15153 0.15163 0.15152 0.15167 0.15159 0.1517 0.15157 0.15169 0.15167 0.15168 0.15164 0.15165 0.1516 0.15162 0.1517 0.15167 0.15162 0.15175 0.15163 0.15169 0.15148 0.15155 0.15165 0.15174 0.15159 0.1515 0.15165 0.15163 0.15171 0.15166 0.15169 0.15164 0.15158 0.15162 0.15173 0.15167 0.15166 0.1517 0.15163 0.15168 0.15175 0.15161 0.15147 0.15151 0.15161 0.15161 0.15167 0.15152 0.15157 0.15167 0.15167 0.15149 0.15166 0.15152 0.15155 0.15153 0.15157 0.15165 0.15174 0.15162 0.15181 0.1517 0.15154 0.1516 0.15163 0.15167 0.15161
0.14863 0.14866 0.14865 0.14863 0.1486 0.14877 0.14866 0.14869 0.14867 0.14862 0.14869 0.14887 0.14872 0.14874 0.1487 0.14873 0.1487 0.14857 0.14869 0.14879 0.14871 0.14876 0.14875 0.1487 0.14874 0.1487 0.14871 0.14866 0.1487 0.14877 0.14864 0.1486 0.14862 0.14863 0.14866 0.14861 0.14872 0.14866 0.14875 0.14866 0.14876 0.14874 0.14876 0.1487 0.14871 0.14866 0.14867 0.14875 0.14872 0.14869 0.14883 0.1487 0.14872 0.14858 0.14865 0.14872 0.14882 0.14867 0.14858 0.14871 0.14872 0.14875 0.14872 0.14879 0.14869 0.14864 0.14873 0.1488 0.14871 0.1487 0.14873 0.14872 0.14871 0.14881 0.14869 0.14856 0.1486 0.14871 0.1487 0.14872 0.14861 0.14865 0.14877 0.14876 0.14858 0.14874 0.14862 0.14861 0.14862 0.14866 0.14869 0.14879 0.14872 0.14887 0.14877 0.14861 0.14869 0.14873 0.14874 0.14867
0.14562 0.14568 0.14564 0.1456 0.14555 0.14575 0.14564 0.14567 0.14563 0.14562 0.14567 0.14585 0.14574 0.14562 0.14562 0.14572 0.14567 0.14552 0.14567 0.14579 0.14568 0.14576 0.14573 0.14568 0.14571 0.14567 0.1457 0.14561 0.14567 0.14574 0.14558 0.14557 0.14559 0.14564 0.14561 0.14561 0.14568 0.14564 0.1457 0.14565 0.14573 0.14572 0.14575 0.14567 0.14568 0.14564 0.14563 0.14571 0.14568 0.14566 0.14581 0.14567 0.14567 0.14559 0.14564 0.14569 0.14581 0.14565 0.14557 0.14568 0.14572 0.1457 0.14568 0.14579 0.14565 0.14561 0.14575 0.14577 0.14565 0.14564 0.14566 0.14572 0.14565 0.14579 0.14567 0.14556 0.14559 0.14571 0.1457 0.14567 0.14561 0.14563 0.14578 0.14576 0.14558 0.14573 0.14563 0.14558 0.14561 0.14567 0.14564 0.14574 0.14572 0.14584 0.14575 0.14558 0.1457 0.14574 0.14571 0.14564
0.14252 0.14262 0.14256 0.14248 0.14242 0.14266 0.14253 0.14257 0.14251 0.14254 0.14257 0.14276 0.14268 0.14242 0.14246 0.14263 0.14256 0.1424 0.14256 0.1427 0.14257 0.14267 0.14263 0.14259 0.14259 0.14255 0.14261 0.14247 0.14256 0.14263 0.14244 0.14246 0.14248 0.14256 0.14248 0.14254 0.14257 0.14254 0.14258 0.14256 0.14263 0.14262 0.14266 0.14256 0.14258 0.14254 0.14251 0.14259 0.14256 0.14256 0.14271 0.14257 0.14253 0.14252 0.14256 0.14258 0.14271 0.14255 0.14248 0.14257 0.14263 0.14257 0.14256 0.14271 0.14253 0.1425 0.14268 0.14267 0.14251 0.1425 0.14251 0.14263 0.14251 0.14268 0.14257 0.14249 0.1425 0.14264 0.14262 0.14255 0.14253 0.14253 0.14271 0.14268 0.14251 0.14264 0.14255 0.14247 0.14252 0.14259 0.14251 0.14262 0.14264 0.14273 0.14265 0.14248 0.14262 0.14268 0.14261 0.14253
0.13937 0.13949 0.13941 0.13931 0.13922 0.1395 0.13936 0.1394 0.13933 0.13939 0.1394 0.1396 0.13955 0.13917 0.13924 0.13948 0.13939 0.13921 0.13939 0.13955 0.13939 0.13952 0.13947 0.13943 0.13942 0.13938 0.13945 0.13928 0.13939 0.13945 0.13924 0.13929 0.1393 0.13942 0.13928 0.13939 0.13939 0.13938 0.1394 0.1394 0.13946 0.13945 0.1395 0.13938 0.1394 0.13937 0.13932 0.1394 0.13938 0.13939 0.13954 0.1394 0.13933 0.13939 0.13941 0.13941 0.13956 0.13939 0.13932 0.13939 0.13948 0.13938 0.13939 0.13956 0.13934 0.13933 0.13955 0.1395 0.13931 0.1393 0.1393 0.13948 0.13931 0.13951 0.13941 0.13934 0.13935 0.1395 0.13947 0.13936 0.13938 0.13936 0.13957 0.13953 0.13936 0.13949 0.13941 0.1393 0.13937 0.13945 0.13932 0.13943 0.13949 0.13955 0.13948 0.13931 0.13948 0.13954 0.13944 0.13936
0.13616 0.13631 0.1362 0.13608 0.13598 0.13629 0.13614 0.13619 0.1361 0.13619 0.13619 0.13639 0.13637 0.13587 0.13597 0.13627 0.13616 0.13597 0.13618 0.13634 0.13617 0.13631 0.13625 0.13622 0.13619 0.13615 0.13624 0.13603 0.13616 0.13622 0.13598 0.13607 0.13608 0.13622 0.13604 0.1362 0.13616 0.13616 0.13616 0.1362 0.13624 0.13624 0.13629 0.13615 0.13618 0.13615 0.13609 0.13617 0.13615 0.13617 0.13633 0.13619 0.13609 0.1362 0.13622 0.13619 0.13635 0.13618 0.13611 0.13617 0.13628 0.13614 0.13616 0.13636 0.13611 0.13611 0.13637 0.13628 0.13606 0.13605 0.13604 0.13628 0.13606 0.13628 0.13619 0.13615 0.13615 0.13631 0.13627 0.13613 0.13618 0.13615 0.13638 0.13634 0.13616 0.13628 0.13622 0.13608 0.13617 0.13626 0.13608 0.13619 0.13629 0.13633 0.13626 0.1361 0.13629 0.13635 0.13622 0.13613
0.13292 0.13309 0.13296 0.13282 0.1327 0.13304 0.13287 0.13293 0.13283 0.13295 0.13293 0.13314 0.13315 0.13254 0.13267 0.13303 0.1329 0.1327 0.13292 0.13309 0.1329 0.13307 0.133 0.13297 0.13292 0.13288 0.13299 0.13275 0.1329 0.13296 0.1327 0.13281 0.13281 0.13299 0.13276 0.13296 0.13289 0.1329 0.13289 0.13295 0.13298 0.13298 0.13303 0.13289 0.13292 0.13289 0.13282 0.13289 0.13288 0.13291 0.13307 0.13293 0.1328 0.13297 0.13298 0.13293 0.1331 0.13293 0.13287 0.1329 0.13304 0.13286 0.13289 0.13312 0.13283 0.13285 0.13314 0.13302 0.13278 0.13277 0.13275 0.13304 0.13277 0.13302 0.13294 0.13291 0.13291 0.13308 0.13303 0.13285 0.13294 0.1329 0.13315 0.1331 0.13293 0.13304 0.13299 0.13282 0.13293 0.13303 0.1328 0.13292 0.13305 0.13306 0.13301 0.13284 0.13305 0.13312 0.13296 0.13287
0.12964 0.12983 0.12969 0.12953 0.1294 0.12977 0.12959 0.12965 0.12954 0.12968 0.12965 0.12986 0.12989 0.12918 0.12934 0.12975 0.12961 0.1294 0.12963 0.12982 0.12961 0.1298 0.12971 0.12969 0.12963 0.12959 0.12972 0.12944 0.12961 0.12966 0.12938 0.12952 0.12952 0.12973 0.12945 0.1297 0.1296 0.12962 0.12959 0.12968 0.12969 0.1297 0.12976 0.1296 0.12963 0.12961 0.12952 0.12959 0.12958 0.12962 0.12979 0.12965 0.1295 0.12971 0.12971 0.12964 0.12982 0.12965 0.12959 0.12961 0.12977 0.12955 0.1296 0.12985 0.12953 0.12956 0.12989 0.12974 0.12947 0.12946 0.12943 0.12977 0.12946 0.12973 0.12965 0.12965 0.12964 0.12981 0.12977 0.12955 0.12967 0.12961 0.12989 0.12983 0.12966 0.12976 0.12972 0.12953 0.12966 0.12977 0.1295 0.12962 0.12979 0.12977 0.12972 0.12956 0.12979 0.12986 0.12968 0.12958
0.12635 0.12656 0.12641 0.12622 0.12608 0.12647 0.12628 0.12635 0.12623 0.1264 0.12635 0.12657 0.12662 0.12582 0.126 0.12646 0.1263 0.12608 0.12633 0.12653 0.12631 0.12651 0.12641 0.1264 0.12632 0.12628 0.12642 0.12612 0.1263 0.12635 0.12606 0.12622 0.12621 0.12645 0.12613 0.12642 0.12629 0.12632 0.12627 0.12638 0.12639 0.1264 0.12646 0.12629 0.12633 0.1263 0.1262 0.12628 0.12627 0.12632 0.12649 0.12635 0.12617 0.12644 0.12642 0.12633 0.12652 0.12636 0.1263 0.1263 0.12648 0.12623 0.12629 0.12656 0.12622 0.12625 0.12661 0.12643 0.12614 0.12613 0.12609 0.12648 0.12613 0.12642 0.12636 0.12637 0.12635 0.12653 0.12648 0.12624 0.12638 0.12632 0.12661 0.12654 0.12638 0.12647 0.12644 0.12622 0.12637 0.12649 0.12618 0.1263 0.1265 0.12646 0.12642 0.12626 0.12651 0.12658 0.12637 0.12628
0.12305 0.12328 0.12311 0.12291 0.12276 0.12317 0.12297 0.12305 0.12291 0.12311 0.12304 0.12327 0.12334 0.12245 0.12266 0.12316 0.12299 0.12277 0.12302 0.12323 0.12299 0.12321 0.12311 0.1231 0.12301 0.12297 0.12312 0.12279 0.12299 0.12304 0.12273 0.12291 0.1229 0.12316 0.12281 0.12313 0.12297 0.12301 0.12295 0.12309 0.12307 0.12309 0.12316 0.12298 0.12302 0.123 0.12288 0.12296 0.12296 0.12301 0.12318 0.12304 0.12284 0.12315 0.12313 0.12302 0.12322 0.12306 0.123 0.12299 0.12318 0.1229 0.12297 0.12327 0.1229 0.12294 0.12333 0.12312 0.12281 0.1228 0.12276 0.12319 0.1228 0.12311 0.12305 0.12308 0.12306 0.12324 0.12319 0.12292 0.12309 0.12301 0.12332 0.12325 0.12309 0.12317 0.12316 0.12291 0.12308 0.1232 0.12285 0.12298 0.12321 0.12314 0.12311 0.12295 0.12322 0.1233 0.12306 0.12297
0.11976 0.12 0.11982 0.1196 0.11944 0.11987 0.11967 0.11974 0.1196 0.11982 0.11974 0.11996 0.12006 0.11909 0.11932 0.11987 0.11968 0.11945 0.11971 0.11993 0.11968 0.11991 0.1198 0.1198 0.11969 0.11966 0.11982 0.11947 0.11968 0.11973 0.1194 0.1196 0.11959 0.11987 0.11949 0.11984 0.11966 0.11971 0.11963 0.11979 0.11977 0.11978 0.11986 0.11967 0.11971 0.11969 0.11957 0.11964 0.11964 0.1197 0.11987 0.11974 0.11952 0.11987 0.11984 0.11971 0.11992 0.11976 0.1197 0.11968 0.11989 0.11958 0.11966 0.11997 0.11958 0.11964 0.12005 0.11981 0.11949 0.11948 0.11942 0.11989 0.11947 0.1198 0.11975 0.11979 0.11976 0.11996 0.1199 0.1196 0.11979 0.11971 0.12004 0.11996 0.1198 0.11987 0.11987 0.1196 0.11979 0.11991 0.11953 0.11966 0.11992 0.11983 0.11981 0.11965 0.11993 0.12001 0.11976 0.11966
0.11647 0.11672 0.11654 0.1163 0.11613 0.11658 0.11637 0.11645 0.1163 0.11653 0.11644 0.11667 0.11679 0.11575 0.116 0.11658 0.11638 0.11615 0.11642 0.11664 0.11638 0.11663 0.11651 0.11651 0.11639 0.11636 0.11654 0.11616 0.11638 0.11642 0.11609 0.11631 0.11629 0.11659 0.11618 0.11656 0.11636 0.11642 0.11633 0.1165 0.11647 0.11649 0.11656 0.11637 0.11641 0.1164 0.11626 0.11633 0.11634 0.1164 0.11657 0.11644 0.11621 0.1166 0.11656 0.11642 0.11663 0.11647 0.11642 0.11638 0.1166 0.11626 0.11635 0.11668 0.11628 0.11634 0.11677 0.11652 0.11618 0.11616 0.1161 0.11661 0.11616 0.1165 0.11645 0.11651 0.11648 0.11668 0.11661 0.1163 0.11651 0.11642 0.11676 0.11668 0.11652 0.11658 0.11659 0.11631 0.1165 0.11663 0.11622 0.11635 0.11664 0.11652 0.11651 0.11636 0.11665 0.11673 0.11646 0.11636
0.1132 0.11347 0.11327 0.11302 0.11285 0.11331 0.11309 0.11318 0.11302 0.11327 0.11317 0.1134 0.11353 0.11243 0.11269 0.11331 0.11311 0.11287 0.11314 0.11337 0.1131 0.11336 0.11323 0.11323 0.11311 0.11308 0.11327 0.11287 0.1131 0.11314 0.1128 0.11303 0.11301 0.11333 0.11289 0.1133 0.11308 0.11314 0.11304 0.11323 0.11319 0.11321 0.11329 0.11309 0.11313 0.11312 0.11298 0.11305 0.11306 0.11313 0.1133 0.11317 0.11292 0.11334 0.11329 0.11314 0.11336 0.11319 0.11315 0.1131 0.11334 0.11297 0.11307 0.11341 0.11299 0.11306 0.11351 0.11324 0.11289 0.11287 0.11281 0.11334 0.11287 0.11322 0.11318 0.11325 0.11322 0.11341 0.11335 0.11301 0.11325 0.11314 0.11349 0.11341 0.11326 0.11331 0.11333 0.11303 0.11324 0.11337 0.11294 0.11307 0.11337 0.11324 0.11324 0.11309 0.11339 0.11347 0.11318 0.11308
0.10996 0.11023 0.11003 0.10977 0.10959 0.11006 0.10984 0.10993 0.10976 0.11003 0.10992 0.11015 0.1103 0.10914 0.10942 0.11006 0.10985 0.10961 0.10989 0.11012 0.10985 0.11011 0.10998 0.10999 0.10986 0.10982 0.11002 0.10961 0.10984 0.10988 0.10953 0.10978 0.10976 0.11009 0.10963 0.11006 0.10982 0.10989 0.10978 0.10999 0.10994 0.10996 0.11004 0.10983 0.10988 0.10987 0.10972 0.10979 0.1098 0.10987 0.11004 0.10992 0.10965 0.11011 0.11005 0.10988 0.11011 0.10995 0.10991 0.10985 0.11009 0.10971 0.10982 0.11017 0.10973 0.10981 0.11027 0.10998 0.10962 0.10961 0.10954 0.11009 0.1096 0.10996 0.10993 0.11001 0.10998 0.11017 0.11011 0.10976 0.11 0.10989 0.11025 0.11017 0.11002 0.11007 0.11009 0.10978 0.11 0.11014 0.10967 0.10981 0.11013 0.10998 0.10998 0.10984 0.11015 0.11023 0.10993 0.10983
0.10675 0.10703 0.10682 0.10655 0.10637 0.10684 0.10662 0.10671 0.10654 0.10682 0.1067 0.10693 0.10709 0.10589 0.10618 0.10685 0.10663 0.10639 0.10667 0.1069 0.10663 0.1069 0.10676 0.10677 0.10664 0.1066 0.10681 0.10639 0.10662 0.10666 0.1063 0.10656 0.10653 0.10688 0.1064 0.10686 0.1066 0.10667 0.10655 0.10678 0.10671 0.10674 0.10683 0.10661 0.10666 0.10665 0.10649 0.10656 0.10657 0.10665 0.10682 0.1067 0.10642 0.1069 0.10684 0.10666 0.10689 0.10673 0.10669 0.10663 0.10688 0.10648 0.10659 0.10695 0.10651 0.10659 0.10707 0.10676 0.10639 0.10637 0.1063 0.10688 0.10637 0.10674 0.10671 0.1068 0.10677 0.10696 0.1069 0.10653 0.10679 0.10668 0.10704 0.10696 0.10681 0.10685 0.10688 0.10656 0.10679 0.10693 0.10645 0.10658 0.10692 0.10675 0.10676 0.10663 0.10694 0.10702 0.10671 0.10661
0.10357 0.10386 0.10364 0.10337 0.10318 0.10367 0.10344 0.10353 0.10336 0.10365 0.10352 0.10375 0.10392 0.10268 0.10299 0.10367 0.10345 0.10321 0.10349 0.10372 0.10344 0.10372 0.10357 0.10359 0.10345 0.10342 0.10363 0.1032 0.10344 0.10347 0.10311 0.10338 0.10335 0.10371 0.10321 0.10369 0.10341 0.10349 0.10336 0.1036 0.10353 0.10356 0.10364 0.10343 0.10348 0.10347 0.10331 0.10337 0.10339 0.10347 0.10364 0.10352 0.10323 0.10374 0.10367 0.10348 0.10371 0.10355 0.10352 0.10344 0.10371 0.10329 0.1034 0.10377 0.10332 0.10341 0.10389 0.10357 0.1032 0.10318 0.10311 0.1037 0.10318 0.10355 0.10353 0.10363 0.10359 0.10379 0.10372 0.10335 0.10362 0.1035 0.10387 0.10378 0.10364 0.10367 0.10371 0.10338 0.10361 0.10376 0.10326 0.10339 0.10374 0.10356 0.10358 0.10345 0.10377 0.10385 0.10352 0.10343
0.10044 0.10073 0.10051 0.10023 0.10004 0.10053 0.1003 0.10039 0.10021 0.10052 0.10038 0.10061 0.10079 0.099518 0.099836 0.10053 0.10031 0.10007 0.10035 0.10058 0.1003 0.10058 0.10043 0.10046 0.10031 0.10028 0.10049 0.10005 0.1003 0.10033 0.099967 0.10025 0.10021 0.10058 0.10007 0.10056 0.10027 0.10035 0.10022 0.10047 0.10038 0.10042 0.10051 0.10028 0.10034 0.10033 0.10016 0.10023 0.10025 0.10033 0.10049 0.10038 0.10008 0.10061 0.10053 0.10034 0.10057 0.10041 0.10038 0.1003 0.10057 0.10014 0.10026 0.10063 0.10017 0.10027 0.10076 0.10043 0.10005 0.10003 0.099955 0.10057 0.10003 0.10041 0.10039 0.1005 0.10046 0.10065 0.10059 0.1002 0.10049 0.10036 0.10073 0.10065 0.1005 0.10053 0.10058 0.10024 0.10048 0.10063 0.10011 0.10024 0.10061 0.10042 0.10044 0.10032 0.10063 0.10072 0.10038 0.10029
0.09735 0.09764 0.097425 0.097139 0.096952 0.097435 0.097204 0.097301 0.09712 0.097432 0.097286 0.097517 0.097706 0.09641 0.096735 0.097437 0.097213 0.096976 0.097252 0.097488 0.097202 0.097489 0.097335 0.097367 0.097218 0.097183 0.097404 0.096959 0.097201 0.097234 0.096871 0.097157 0.097116 0.09749 0.096972 0.097472 0.097176 0.097257 0.097121 0.097377 0.097289 0.097329 0.097413 0.097191 0.097243 0.097243 0.097068 0.097133 0.097151 0.097238 0.097395 0.09729 0.096984 0.097526 0.097448 0.097241 0.097474 0.097322 0.097295 0.097208 0.097482 0.097037 0.097166 0.097533 0.097075 0.097173 0.097673 0.097332 0.096954 0.096936 0.096854 0.097476 0.096935 0.097309 0.097293 0.097413 0.097378 0.097562 0.097502 0.097109 0.0974 0.097269 0.097644 0.097557 0.097419 0.097443 0.097495 0.09715 0.09739 0.097546 0.097015 0.097143 0.097522 0.097317 0.097348 0.097227 0.097548 0.097628 0.097284 0.097195
0.094313 0.094602 0.094388 0.094099 0.093914 0.094394 0.094162 0.094261 0.094078 0.094396 0.094244 0.094474 0.094669 0.093356 0.093687 0.094395 0.09417 0.093937 0.094209 0.094444 0.094157 0.094447 0.094291 0.094328 0.094175 0.094141 0.094365 0.093917 0.094159 0.094189 0.093828 0.094119 0.094074 0.094452 0.093929 0.094437 0.094133 0.094214 0.094075 0.094338 0.094244 0.094286 0.09437 0.094149 0.094201 0.094202 0.094024 0.094088 0.094108 0.094196 0.094349 0.09425 0.093938 0.094494 0.09441 0.094198 0.094431 0.094281 0.094258 0.094166 0.094442 0.09399 0.094122 0.094488 0.09403 0.094131 0.094633 0.094286 0.093909 0.093889 0.093806 0.094435 0.093889 0.094263 0.09425 0.094377 0.094342 0.094522 0.094464 0.094066 0.094363 0.094229 0.094603 0.094518 0.094382 0.094402 0.094459 0.09411 0.094353 0.094511 0.093971 0.094097 0.094482 0.094269 0.094304 0.09419 0.094511 0.094589 0.09424 0.094154
0.091329 0.091617 0.091405 0.091113 0.090931 0.091406 0.091175 0.091275 0.091091 0.091413 0.091256 0.091484 0.091685 0.090362 0.090697 0.091406 0.091182 0.090954 0.091221 0.091453 0.091167 0.091459 0.0913 0.091342 0.091188 0.091153 0.09138 0.09093 0.091171 0.091198 0.090841 0.091136 0.091087 0.091468 0.090941 0.091456 0.091145 0.091226 0.091084 0.091353 0.091253 0.091297 0.091381 0.091161 0.091214 0.091215 0.091035 0.091099 0.09112 0.091208 0.091357 0.091264 0.090948 0.091513 0.091426 0.091209 0.091441 0.091294 0.091274 0.091179 0.091457 0.090998 0.091132 0.091496 0.091039 0.091145 0.091646 0.091293 0.090919 0.090899 0.090814 0.091448 0.090899 0.091271 0.091261 0.091394 0.09136 0.091534 0.091479 0.091079 0.091378 0.091242 0.091614 0.091531 0.091399 0.091414 0.091476 0.091125 0.091368 0.091529 0.090982 0.091106 0.091496 0.091275 0.091315 0.091208 0.091526 0.091602 0.091249 0.091167
0.088402 0.088687 0.088477 0.088186 0.088007 0.088475 0.088245 0.088346 0.088162 0.088486 0.088326 0.088551 0.088755 0.08743 0.087767 0.088474 0.088252 0.088029 0.08829 0.088518 0.088235 0.088527 0.088366 0.088412 0.088258 0.088223 0.088451 0.088002 0.08824 0.088266 0.087913 0.088209 0.088157 0.08854 0.088012 0.08853 0.088214 0.088295 0.088152 0.088425 0.088319 0.088366 0.088449 0.088232 0.088284 0.088286 0.088104 0.088167 0.088189 0.088277 0.088422 0.088335 0.088016 0.088589 0.088498 0.088277 0.088508 0.088364 0.088347 0.088249 0.088527 0.088064 0.088201 0.08856 0.088107 0.088215 0.088714 0.088358 0.087988 0.087967 0.087882 0.088517 0.087969 0.088337 0.088329 0.088467 0.088435 0.088602 0.08855 0.08815 0.088451 0.088313 0.088681 0.088601 0.088472 0.088483 0.088548 0.088197 0.088441 0.088603 0.088051 0.088173 0.088566 0.088339 0.088384 0.088282 0.088597 0.088671 0.088316 0.088238
0.085535 0.085814 0.085609 0.085318 0.085145 0.085603 0.085375 0.085477 0.085293 0.085618 0.085455 0.085677 0.085884 0.084561 0.0849 0.0856 0.085382 0.085165 0.085418 0.085643 0.085363 0.085655 0.085492 0.085543 0.085389 0.085353 0.085582 0.085136 0.08537 0.085393 0.085046 0.085344 0.085288 0.08567 0.085145 0.085664 0.085344 0.085423 0.085279 0.085556 0.085445 0.085494 0.085577 0.085362 0.085414 0.085417 0.085234 0.085297 0.08532 0.085407 0.085546 0.085465 0.085146 0.085722 0.085629 0.085406 0.085634 0.085493 0.085479 0.08538 0.085657 0.085192 0.085329 0.085682 0.085236 0.085346 0.085841 0.085483 0.085119 0.085097 0.085012 0.085645 0.0851 0.085462 0.085457 0.085599 0.085569 0.085729 0.08568 0.085281 0.085582 0.085443 0.085807 0.085729 0.085603 0.085611 0.085679 0.085329 0.085572 0.085735 0.085182 0.085301 0.085695 0.085463 0.085511 0.085417 0.085727 0.085798 0.085443 0.08537
0.082729 0.083002 0.082802 0.082513 0.082346 0.082792 0.082566 0.08267 0.082487 0.082811 0.082646 0.082864 0.083073 0.081759 0.082097 0.082788 0.082573 0.082363 0.082609 0.082828 0.082553 0.082843 0.08268 0.082734 0.082582 0.082546 0.082774 0.082333 0.082562 0.082583 0.082244 0.08254 0.082481 0.08286 0.08234 0.082858 0.082537 0.082613 0.08247 0.082749 0.082634 0.082684 0.082766 0.082555 0.082606 0.082609 0.082427 0.082489 0.082513 0.082599 0.082732 0.082658 0.082339 0.082916 0.08282 0.082596 0.082822 0.082683 0.082672 0.082573 0.082847 0.082382 0.082521 0.082865 0.082428 0.082539 0.083027 0.082669 0.082313 0.08229 0.082206 0.082834 0.082295 0.08265 0.082646 0.082792 0.082763 0.082916 0.082871 0.082476 0.082774 0.082635 0.082992 0.082918 0.082795 0.0828 0.08287 0.082524 0.082764 0.082929 0.082376 0.082491 0.082884 0.082649 0.082701 0.082613 0.082918 0.082985 0.082631 0.082563
0.079986 0.080251 0.080058 0.079771 0.079611 0.080045 0.079822 0.079927 0.079745 0.080067 0.079901 0.080115 0.080323 0.079024 0.07936 0.080039 0.079829 0.079627 0.079864 0.080077 0.079807 0.080095 0.079931 0.07999 0.079839 0.079803 0.08003 0.079594 0.079818 0.079837 0.079506 0.0798 0.079738 0.080113 0.079601 0.080115 0.079793 0.079867 0.079725 0.080005 0.079886 0.079937 0.080018 0.079812 0.079862 0.079865 0.079684 0.079745 0.07977 0.079854 0.079981 0.079914 0.079597 0.080173 0.080075 0.07985 0.080072 0.079937 0.079929 0.07983 0.080101 0.079638 0.079776 0.080111 0.079684 0.079796 0.080275 0.079919 0.079572 0.079548 0.079465 0.080086 0.079554 0.079901 0.079899 0.080047 0.080021 0.080165 0.080124 0.079735 0.080029 0.07989 0.08024 0.08017 0.08005 0.080052 0.080125 0.079782 0.080019 0.080185 0.079635 0.079746 0.080136 0.0799 0.079954 0.079873 0.080171 0.080235 0.079884 0.079821
0.077308 0.077564 0.077378 0.077095 0.076943 0.077362 0.077143 0.077248 0.077069 0.077387 0.077221 0.07743 0.077638 0.076358 0.076691 0.077355 0.07715 0.076956 0.077183 0.07739 0.077127 0.077411 0.077248 0.077309 0.077162 0.077125 0.07735 0.076923 0.077139 0.077157 0.076836 0.077125 0.07706 0.077431 0.076927 0.077435 0.077115 0.077185 0.077046 0.077325 0.077203 0.077256 0.077335 0.077134 0.077184 0.077186 0.077008 0.077068 0.077093 0.077175 0.077296 0.077235 0.076921 0.077493 0.077394 0.07717 0.077388 0.077256 0.077251 0.077153 0.077418 0.07696 0.077097 0.077422 0.077005 0.077119 0.077587 0.077235 0.076898 0.076873 0.076792 0.077402 0.076881 0.077218 0.077217 0.077367 0.077343 0.077478 0.077442 0.07706 0.077348 0.07721 0.077552 0.077486 0.07737 0.077369 0.077443 0.077106 0.077339 0.077505 0.07696 0.077067 0.077453 0.077215 0.077273 0.077199 0.077488 0.077548 0.077201 0.077144
0.074695 0.074942 0.074763 0.074486 0.074343 0.074745 0.074531 0.074636 0.07446 0.074773 0.074607 0.074811 0.075016 0.073762 0.074089 0.074736 0.074538 0.074352 0.074569 0.074769 0.074512 0.074792 0.07463 0.074695 0.074552 0.074514 0.074736 0.074318 0.074527 0.074543 0.074233 0.074517 0.074449 0.074813 0.074321 0.074821 0.074504 0.07457 0.074434 0.074711 0.074586 0.074641 0.074718 0.074523 0.074571 0.074574 0.074397 0.074457 0.074483 0.074562 0.074677 0.074623 0.074313 0.074878 0.074778 0.074556 0.074769 0.07464 0.074638 0.074542 0.074802 0.074349 0.074485 0.074797 0.074394 0.074507 0.074964 0.074616 0.074291 0.074265 0.074186 0.074784 0.074275 0.074602 0.0746 0.074751 0.074731 0.074857 0.074825 0.074452 0.074733 0.074597 0.074928 0.074868 0.074754 0.074752 0.074826 0.074496 0.074724 0.07489 0.074352 0.074455 0.074834 0.074598 0.074657 0.07459 0.07487 0.074926 0.074585 0.074533
0.072149 0.072385 0.072215 0.071944 0.07181 0.072195 0.071985 0.072091 0.071918 0.072224 0.072059 0.072259 0.072461 0.071235 0.071557 0.072184 0.071993 0.071816 0.072022 0.072214 0.071966 0.07224 0.072079 0.072148 0.072008 0.07197 0.072189 0.071782 0.071982 0.071996 0.071698 0.071976 0.071906 0.072261 0.071783 0.072274 0.07196 0.072021 0.071889 0.072164 0.072037 0.072092 0.072167 0.071979 0.072026 0.072028 0.071855 0.071914 0.071941 0.072016 0.072124 0.072077 0.071773 0.072328 0.072228 0.072009 0.072217 0.072091 0.072092 0.071998 0.072251 0.071806 0.07194 0.072239 0.07185 0.071963 0.072406 0.072065 0.071752 0.071726 0.071649 0.072232 0.071737 0.072052 0.072051 0.072202 0.072185 0.072301 0.072274 0.071912 0.072184 0.07205 0.072371 0.072315 0.072205 0.072201 0.072275 0.071954 0.072175 0.072341 0.071812 0.071911 0.072282 0.072047 0.072109 0.072048 0.072319 0.07237 0.072036 0.07199
0.06967 0.069895 0.069734 0.069469 0.069345 0.069712 0.069507 0.069613 0.069443 0.069743 0.06958 0.069773 0.069971 0.068779 0.069094 0.069698 0.069515 0.069348 0.069543 0.069727 0.069486 0.069755 0.069596 0.069667 0.069533 0.069494 0.069709 0.069314 0.069505 0.069517 0.069232 0.069503 0.06943 0.069776 0.069314 0.069792 0.069484 0.06954 0.069412 0.069684 0.069555 0.069611 0.069684 0.069503 0.069549 0.06955 0.069381 0.06944 0.069466 0.069538 0.069639 0.069599 0.069301 0.069846 0.069745 0.069529 0.069733 0.069609 0.069612 0.069522 0.069768 0.069332 0.069463 0.069748 0.069374 0.069487 0.069915 0.069581 0.069282 0.069254 0.06918 0.069747 0.069267 0.06957 0.069569 0.06972 0.069706 0.069812 0.06979 0.06944 0.069702 0.06957 0.06988 0.06983 0.069722 0.069717 0.069791 0.069479 0.069693 0.069859 0.06934 0.069435 0.069796 0.069565 0.069627 0.069574 0.069834 0.069881 0.069554 0.069515
0.067258 0.067471 0.06732 0.067063 0.066949 0.067296 0.067097 0.067203 0.067037 0.067329 0.067168 0.067356 0.067549 0.066394 0.0667 0.06728 0.067105 0.066948 0.067131 0.067307 0.067075 0.067337 0.06718 0.067255 0.067125 0.067086 0.067297 0.066914 0.067096 0.067107 0.066834 0.067097 0.067022 0.067358 0.066913 0.067378 0.067076 0.067127 0.067004 0.067271 0.067141 0.067198 0.067268 0.067095 0.067139 0.06714 0.066974 0.067033 0.06706 0.067127 0.067222 0.067188 0.066898 0.06743 0.06733 0.067118 0.067315 0.067195 0.067201 0.067114 0.067351 0.066926 0.067054 0.067324 0.066967 0.067079 0.06749 0.067165 0.06688 0.066852 0.066781 0.067329 0.066867 0.067156 0.067154 0.067305 0.067294 0.06739 0.067373 0.067036 0.067287 0.067158 0.067455 0.067411 0.067307 0.0673 0.067374 0.067072 0.067278 0.067443 0.066937 0.067027 0.067377 0.06715 0.067214 0.067168 0.067415 0.067458 0.06714 0.067107
0.064914 0.065113 0.064973 0.064724 0.064621 0.064948 0.064755 0.06486 0.0647 0.064981 0.064823 0.065006 0.065192 0.064078 0.064376 0.064929 0.064764 0.064617 0.064787 0.064954 0.064732 0.064987 0.064832 0.064909 0.064786 0.064746 0.064952 0.064583 0.064755 0.064764 0.064506 0.064759 0.064683 0.065007 0.06458 0.065031 0.064736 0.064781 0.064664 0.064925 0.064794 0.064852 0.06492 0.064755 0.064797 0.064797 0.064637 0.064695 0.064721 0.064785 0.064873 0.064845 0.064563 0.06508 0.064981 0.064774 0.064965 0.064848 0.064856 0.064774 0.065002 0.064589 0.064713 0.064967 0.064628 0.064739 0.065132 0.064817 0.064547 0.064518 0.064451 0.064979 0.064535 0.06481 0.064808 0.064956 0.06495 0.065034 0.065023 0.0647 0.064939 0.064814 0.065098 0.06506 0.064959 0.064951 0.065024 0.064733 0.064931 0.065095 0.064602 0.064687 0.065026 0.064803 0.064868 0.064829 0.065064 0.065102 0.064794 0.064767
0.062637 0.062823 0.062693 0.062453 0.062362 0.062667 0.06248 0.062585 0.06243 0.062701 0.062547 0.062723 0.062903 0.061832 0.06212 0.062646 0.06249 0.062353 0.062511 0.062668 0.062456 0.062703 0.062551 0.062631 0.062515 0.062474 0.062674 0.062321 0.062482 0.062489 0.062246 0.062489 0.062411 0.062723 0.062316 0.062751 0.062464 0.062503 0.062392 0.062647 0.062516 0.062574 0.06264 0.062483 0.062523 0.062522 0.062367 0.062425 0.062451 0.06251 0.062591 0.06257 0.062297 0.062798 0.0627 0.062498 0.062683 0.062569 0.062579 0.062502 0.06272 0.06232 0.06244 0.062677 0.062357 0.062466 0.062841 0.062536 0.062283 0.062253 0.062189 0.062695 0.062272 0.062532 0.062528 0.062675 0.062672 0.062746 0.06274 0.062432 0.062658 0.062537 0.062807 0.062775 0.062677 0.062669 0.06274 0.062462 0.062651 0.062813 0.062336 0.062416 0.062742 0.062525 0.06259 0.062557 0.06278 0.062813 0.062516 0.062495
0.060427 0.060598 0.06048 0.06025 0.06017 0.060453 0.060273 0.060377 0.060227 0.060488 0.060337 0.060507 0.06068 0.059655 0.059933 0.060429 0.060283 0.060157 0.060302 0.06045 0.060248 0.060487 0.060338 0.06042 0.060311 0.060269 0.060463 0.060126 0.060276 0.060282 0.060053 0.060286 0.060206 0.060505 0.06012 0.060537 0.060259 0.060292 0.060188 0.060436 0.060305 0.060364 0.060426 0.060278 0.060317 0.060314 0.060165 0.060222 0.060249 0.060302 0.060376 0.060362 0.060098 0.060582 0.060485 0.06029 0.060467 0.060357 0.060369 0.060298 0.060505 0.060119 0.060235 0.060455 0.060154 0.060261 0.060616 0.060323 0.060086 0.060056 0.059995 0.060479 0.060076 0.060321 0.060316 0.06046 0.060462 0.060524 0.060524 0.060232 0.060445 0.060327 0.060584 0.060558 0.060463 0.060455 0.060524 0.060258 0.060437 0.060598 0.060137 0.060212 0.060524 0.060314 0.06038 0.060353 0.060562 0.060591 0.060305 0.060291
0.058283 0.05844 0.058333 0.058113 0.058045 0.058306 0.058133 0.058236 0.058092 0.058341 0.058194 0.058358 0.058522 0.057547 0.057814 0.058279 0.058143 0.058028 0.05816 0.058298 0.058107 0.058337 0.058192 0.058276 0.058173 0.058131 0.058319 0.057998 0.058137 0.058141 0.057929 0.05815 0.058069 0.058354 0.05799 0.058389 0.058122 0.058148 0.058051 0.058291 0.05816 0.05822 0.058279 0.05814 0.058177 0.058173 0.058029 0.058087 0.058113 0.058162 0.058229 0.058221 0.057967 0.058431 0.058337 0.058148 0.058319 0.058211 0.058226 0.05816 0.058357 0.057985 0.058096 0.058299 0.058017 0.058122 0.058458 0.058177 0.057957 0.057926 0.057869 0.058329 0.057948 0.058177 0.058171 0.058312 0.058317 0.058369 0.058374 0.058099 0.058297 0.058184 0.058426 0.058407 0.058314 0.058306 0.058373 0.05812 0.05829 0.058449 0.058005 0.058075 0.058372 0.058169 0.058235 0.058216 0.058411 0.058435 0.05816 0.058153
0.056205 0.056347 0.056252 0.056042 0.055987 0.056225 0.056058 0.056161 0.056022 0.056259 0.056117 0.056275 0.056431 0.055506 0.055761 0.056195 0.056069 0.055965 0.056083 0.056212 0.056032 0.056253 0.056111 0.056198 0.056102 0.056059 0.05624 0.055937 0.056064 0.056067 0.05587 0.05608 0.055998 0.056268 0.055928 0.056307 0.05605 0.056069 0.05598 0.056212 0.056082 0.056142 0.056198 0.056068 0.056103 0.056097 0.055961 0.056018 0.056043 0.056087 0.056147 0.056145 0.055903 0.056347 0.056254 0.056072 0.056236 0.056131 0.056148 0.056088 0.056273 0.055918 0.056024 0.056208 0.055948 0.05605 0.056365 0.056097 0.055895 0.055863 0.05581 0.056245 0.055887 0.0561 0.056092 0.056229 0.056239 0.056279 0.05629 0.056033 0.056215 0.056106 0.056334 0.056321 0.056232 0.056224 0.056288 0.056049 0.056208 0.056366 0.05594 0.056005 0.056287 0.056091 0.056157 0.056144 0.056325 0.056344 0.056082 0.056082
0.054192 0.054319 0.054236 0.054037 0.053993 0.054208 0.054049 0.054151 0.054018 0.054242 0.054106 0.054256 0.054403 0.053532 0.053775 0.054176 0.054061 0.053967 0.054073 0.054191 0.054022 0.054234 0.054096 0.054184 0.054097 0.054053 0.054227 0.053942 0.054057 0.054058 0.053878 0.054075 0.053992 0.054247 0.05393 0.05429 0.054044 0.054056 0.053975 0.054199 0.054069 0.054129 0.054182 0.054062 0.054094 0.054087 0.053957 0.054015 0.054039 0.054078 0.054131 0.054135 0.053904 0.054326 0.054236 0.054062 0.054218 0.054117 0.054135 0.054082 0.054255 0.053916 0.054017 0.054183 0.053943 0.054043 0.054336 0.054082 0.053898 0.053865 0.053817 0.054226 0.053891 0.054087 0.054077 0.054211 0.054225 0.054254 0.054271 0.054031 0.054198 0.054094 0.054306 0.0543 0.054214 0.054206 0.054268 0.054043 0.054192 0.054347 0.053941 0.054 0.054266 0.054079 0.054145 0.054137 0.054304 0.054318 0.05407 0.054075
0.052243 0.052354 0.052284 0.052096 0.052065 0.052256 0.052104 0.052205 0.052079 0.052289 0.052158 0.052302 0.05244 0.051623 0.051853 0.052221 0.052117 0.052034 0.052126 0.052234 0.052077 0.052279 0.052145 0.052235 0.052155 0.052111 0.052277 0.052011 0.052114 0.052114 0.05195 0.052134 0.05205 0.05229 0.051998 0.052337 0.052102 0.052107 0.052034 0.052249 0.05212 0.05218 0.05223 0.05212 0.05215 0.052141 0.052018 0.052076 0.0521 0.052133 0.052179 0.052189 0.051969 0.05237 0.052282 0.052116 0.052264 0.052166 0.052186 0.05214 0.052301 0.051979 0.052075 0.052222 0.052003 0.052101 0.052372 0.052131 0.051965 0.051932 0.051888 0.05227 0.05196 0.05214 0.052127 0.052257 0.052275 0.052293 0.052315 0.052094 0.052245 0.052146 0.052343 0.052343 0.05226 0.052253 0.052311 0.052101 0.052239 0.052393 0.052006 0.05206 0.052309 0.052131 0.052196 0.052195 0.052346 0.052356 0.052121 0.052133
0.050357 0.050453 0.050395 0.050218 0.050199 0.050367 0.050223 0.050323 0.050203 0.050399 0.050274 0.050412 0.050539 0.049778 0.049995 0.050329 0.050236 0.050164 0.050243 0.050341 0.050195 0.050387 0.050258 0.050349 0.050277 0.050232 0.050391 0.050143 0.050234 0.050233 0.050085 0.050257 0.050172 0.050396 0.050128 0.050446 0.050224 0.050222 0.050157 0.050362 0.050235 0.050295 0.050342 0.050241 0.050268 0.050259 0.050143 0.0502 0.050224 0.050251 0.05029 0.050306 0.050099 0.050476 0.050391 0.050233 0.050374 0.050279 0.050301 0.050261 0.05041 0.050106 0.050196 0.050324 0.050127 0.050221 0.050471 0.050244 0.050096 0.050063 0.050024 0.050378 0.050092 0.050255 0.050241 0.050365 0.050388 0.050395 0.050423 0.050221 0.050355 0.050261 0.050442 0.050449 0.050369 0.050363 0.050418 0.050223 0.050349 0.050501 0.050135 0.050183 0.050415 0.050247 0.050311 0.050315 0.050452 0.050457 0.050236 0.050255
0.048533 0.048613 0.048567 0.048402 0.048396 0.04854 0.048403 0.048502 0.048389 0.048571 0.048452 0.048583 0.048701 0.047995 0.048199 0.0485 0.048417 0.048356 0.048422 0.048509 0.048375 0.048557 0.048432 0.048525 0.048461 0.048415 0.048567 0.048338 0.048417 0.048414 0.048283 0.048441 0.048356 0.048564 0.048321 0.048617 0.048407 0.048398 0.048342 0.048537 0.048412 0.048471 0.048515 0.048424 0.048449 0.048438 0.04833 0.048387 0.04841 0.048432 0.048464 0.048485 0.04829 0.048644 0.048562 0.048413 0.048546 0.048454 0.048477 0.048444 0.048581 0.048295 0.04838 0.048489 0.048313 0.048404 0.048631 0.048419 0.04829 0.048256 0.048221 0.048548 0.048287 0.048433 0.048416 0.048536 0.048563 0.048559 0.048592 0.04841 0.048527 0.048439 0.048604 0.048618 0.04854 0.048535 0.048587 0.048407 0.048521 0.048671 0.048325 0.048368 0.048583 0.048424 0.048487 0.048498 0.04862 0.048619 0.048413 0.048438
0.04677 0.046834 0.0468 0.046647 0.046653 0.046774 0.046645 0.046742 0.046635 0.046804 0.046691 0.046815 0.046922 0.046274 0.046465 0.046731 0.046659 0.046609 0.046661 0.046739 0.046617 0.046788 0.046668 0.046762 0.046706 0.04666 0.046803 0.046593 0.04666 0.046656 0.046541 0.046686 0.0466 0.046792 0.046575 0.046849 0.046652 0.046636 0.046588 0.046773 0.04665 0.046709 0.04675 0.046668 0.046691 0.046678 0.046578 0.046635 0.046656 0.046673 0.046698 0.046726 0.046543 0.046873 0.046794 0.046653 0.046779 0.046689 0.046714 0.046689 0.046813 0.046546 0.046624 0.046714 0.04656 0.046648 0.046852 0.046656 0.046545 0.04651 0.04648 0.046779 0.046542 0.046672 0.046653 0.046768 0.046798 0.046784 0.046822 0.046659 0.046759 0.046677 0.046826 0.046847 0.046771 0.046767 0.046816 0.046651 0.046754 0.046901 0.046577 0.046615 0.046812 0.046663 0.046725 0.046741 0.046848 0.046843 0.046651 0.046682
0.045066 0.045114 0.045093 0.044952 0.04497 0.045067 0.044946 0.045042 0.044942 0.045096 0.044989 0.045107 0.045204 0.044613 0.04479 0.045021 0.044961 0.044921 0.044961 0.045028 0.044918 0.045079 0.044963 0.045058 0.045011 0.044964 0.045099 0.044908 0.044963 0.044958 0.04486 0.044991 0.044905 0.04508 0.044889 0.045141 0.044956 0.044933 0.044894 0.045069 0.044948 0.045007 0.045044 0.044972 0.044993 0.044978 0.044885 0.044942 0.044963 0.044974 0.044993 0.045025 0.044855 0.045161 0.045085 0.044953 0.045071 0.044984 0.045011 0.044993 0.045104 0.044856 0.044928 0.044999 0.044866 0.044951 0.045133 0.044952 0.044859 0.044824 0.044798 0.04507 0.044858 0.04497 0.044949 0.045058 0.045093 0.045068 0.045112 0.044969 0.045051 0.044974 0.045108 0.045135 0.045063 0.04506 0.045104 0.044955 0.045047 0.045191 0.044889 0.044921 0.0451 0.044962 0.045023 0.045044 0.045136 0.045126 0.044949 0.044986
0.043421 0.043453 0.043444 0.043314 0.043345 0.043419 0.043305 0.0434 0.043307 0.043447 0.043346 0.043457 0.043543 0.043011 0.043174 0.043371 0.043321 0.043291 0.043319 0.043376 0.043277 0.043428 0.043317 0.043412 0.043374 0.043326 0.043454 0.043282 0.043324 0.043319 0.043236 0.043354 0.043268 0.043426 0.043261 0.04349 0.043319 0.043288 0.043258 0.043423 0.043304 0.043362 0.043396 0.043335 0.043352 0.043336 0.043251 0.043308 0.043328 0.043334 0.043346 0.043383 0.043226 0.043507 0.043434 0.043312 0.043422 0.043338 0.043365 0.043355 0.043453 0.043225 0.04329 0.043343 0.043231 0.043313 0.043472 0.043306 0.043232 0.043196 0.043175 0.043418 0.043232 0.043327 0.043303 0.043407 0.043446 0.043411 0.04346 0.043336 0.043402 0.04333 0.043448 0.043482 0.043412 0.04341 0.043451 0.043317 0.043397 0.043539 0.043259 0.043286 0.043446 0.043319 0.043378 0.043405 0.043482 0.043468 0.043305 0.043348
0.041832 0.041849 0.041852 0.041734 0.041777 0.041828 0.041722 0.041815 0.041728 0.041854 0.04176 0.041864 0.04194 0.041465 0.041614 0.041777 0.041738 0.041718 0.041733 0.041781 0.041693 0.041834 0.041728 0.041824 0.041793 0.041745 0.041865 0.041712 0.041742 0.041736 0.04167 0.041774 0.041687 0.041829 0.04169 0.041896 0.041738 0.0417 0.041679 0.041833 0.041717 0.041775 0.041806 0.041754 0.041769 0.041751 0.041674 0.041731 0.04175 0.04175 0.041756 0.041798 0.041653 0.04191 0.04184 0.041727 0.041829 0.041748 0.041777 0.041774 0.04186 0.04165 0.04171 0.041744 0.041653 0.041731 0.041868 0.041718 0.041661 0.041625 0.041609 0.041824 0.041662 0.041741 0.041714 0.041813 0.041856 0.041811 0.041865 0.04176 0.041809 0.041743 0.041846 0.041885 0.041818 0.041818 0.041855 0.041736 0.041805 0.041944 0.041686 0.041707 0.04185 0.041734 0.041791 0.041822 0.041885 0.041866 0.041718 0.041767
0.040298 0.0403 0.040315 0.040209 0.040264 0.040292 0.040194 0.040285 0.040205 0.040316 0.040229 0.040327 0.040392 0.039974 0.04011 0.040238 0.040211 0.040201 0.040204 0.040242 0.040165 0.040295 0.040194 0.040291 0.040268 0.04022 0.040331 0.040197 0.040216 0.040209 0.040159 0.040249 0.040163 0.040288 0.040174 0.040358 0.040213 0.040168 0.040156 0.040299 0.040186 0.040243 0.040271 0.040228 0.040241 0.040222 0.040152 0.040209 0.040227 0.040222 0.040221 0.040268 0.040136 0.040368 0.040302 0.040198 0.040293 0.040214 0.040244 0.040248 0.040321 0.040131 0.040185 0.0402 0.040131 0.040205 0.04032 0.040185 0.040146 0.04011 0.040098 0.040285 0.040149 0.040211 0.040181 0.040275 0.040322 0.040266 0.040325 0.04024 0.040271 0.040211 0.040299 0.040345 0.04028 0.040281 0.040314 0.040211 0.040268 0.040404 0.040168 0.040185 0.040309 0.040204 0.040259 0.040295 0.040343 0.04032 0.040187 0.040242
0.038819 0.038806 0.038833 0.038738 0.038804 0.03881 0.038719 0.03881 0.038736 0.038833 0.038752 0.038844 0.038898 0.038537 0.03866 0.038754 0.038738 0.038737 0.038728 0.038756 0.038691 0.038811 0.038715 0.038812 0.038798 0.038748 0.038852 0.038737 0.038744 0.038736 0.038701 0.038778 0.038692 0.0388 0.038712 0.038873 0.038742 0.03869 0.038687 0.038819 0.038709 0.038765 0.03879 0.038757 0.038767 0.038746 0.038684 0.038741 0.038758 0.038748 0.038741 0.038792 0.038674 0.03888 0.038818 0.038723 0.03881 0.038734 0.038765 0.038777 0.038837 0.038667 0.038714 0.038711 0.038663 0.038734 0.038826 0.038706 0.038685 0.038648 0.038642 0.038801 0.038689 0.038735 0.038702 0.03879 0.038841 0.038776 0.038839 0.038774 0.038788 0.038734 0.038806 0.038858 0.038796 0.038798 0.038827 0.03874 0.038785 0.038919 0.038704 0.038716 0.038822 0.038728 0.038782 0.038822 0.038855 0.038828 0.03871 0.03877
0.037392 0.037364 0.037402 0.037319 0.037397 0.037381 0.037298 0.037387 0.03732 0.037402 0.037328 0.037414 0.037457 0.037153 0.037262 0.037323 0.037317 0.037326 0.037305 0.037324 0.03727 0.03738 0.037288 0.037385 0.037379 0.037329 0.037425 0.037328 0.037324 0.037315 0.037296 0.037359 0.037274 0.037366 0.037302 0.037441 0.037324 0.037265 0.03727 0.037392 0.037284 0.03734 0.037362 0.037338 0.037346 0.037323 0.037269 0.037326 0.037342 0.037326 0.037314 0.037369 0.037263 0.037445 0.037386 0.037301 0.03738 0.037307 0.037339 0.037358 0.037406 0.037254 0.037295 0.037275 0.037247 0.037314 0.037385 0.037281 0.037276 0.037239 0.037237 0.037369 0.037281 0.037312 0.037276 0.037358 0.037413 0.037338 0.037406 0.03736 0.037358 0.037309 0.037366 0.037424 0.037364 0.037369 0.037393 0.037321 0.037355 0.037485 0.037293 0.0373 0.037388 0.037305 0.037357 0.037401 0.037421 0.037389 0.037286 0.037351
0.036016 0.035974 0.036024 0.035952 0.03604 0.036003 0.035928 0.036015 0.035955 0.036023 0.035956 0.036035 0.036068 0.035819 0.035914 0.035943 0.035947 0.035965 0.035933 0.035943 0.0359 0.035999 0.035913 0.03601 0.036012 0.035962 0.03605 0.035971 0.035956 0.035946 0.035942 0.035991 0.035907 0.035983 0.035944 0.036061 0.035956 0.035891 0.035905 0.036016 0.035911 0.035967 0.035985 0.03597 0.035976 0.035952 0.035905 0.035962 0.035977 0.035956 0.035938 0.035997 0.035904 0.036061 0.036006 0.03593 0.036002 0.035931 0.035964 0.03599 0.036026 0.035893 0.035928 0.035891 0.035882 0.035946 0.035995 0.035906 0.035919 0.035881 0.035884 0.035988 0.035924 0.035939 0.035901 0.035978 0.036036 0.035952 0.036025 0.035997 0.035978 0.035935 0.035978 0.036041 0.035984 0.03599 0.036011 0.035953 0.035975 0.036104 0.035932 0.035935 0.036005 0.035933 0.035983 0.036032 0.036037 0.036002 0.035913 0.035983
0.03469 0.034634 0.034694 0.034634 0.034733 0.034675 0.034607 0.034693 0.034639 0.034693 0.034632 0.034706 0.034728 0.034534 0.034616 0.034613 0.034627 0.034654 0.034611 0.034612 0.034579 0.034669 0.034587 0.034685 0.034694 0.034643 0.034724 0.034663 0.034637 0.034627 0.034637 0.034673 0.034589 0.034649 0.034634 0.03473 0.034639 0.034567 0.034589 0.03469 0.034588 0.034642 0.034658 0.034652 0.034655 0.034629 0.03459 0.034647 0.034661 0.034635 0.034612 0.034675 0.034594 0.034727 0.034676 0.034608 0.034673 0.034604 0.034639 0.034672 0.034695 0.034582 0.03461 0.034556 0.034567 0.034627 0.034656 0.034582 0.034611 0.034573 0.03458 0.034658 0.034617 0.034617 0.034576 0.034647 0.034708 0.034616 0.034693 0.034684 0.034648 0.034611 0.034639 0.034709 0.034653 0.034661 0.034678 0.034634 0.034646 0.034771 0.034621 0.034619 0.034672 0.034611 0.034659 0.034712 0.034703 0.034664 0.03459 0.034665
0.033412 0.033342 0.033413 0.033364 0.033473 0.033396 0.033334 0.033418 0.033371 0.033411 0.033358 0.033425 0.033437 0.033296 0.033366 0.033331 0.033355 0.03339 0.033338 0.03333 0.033307 0.033387 0.03331 0.033407 0.033424 0.033373 0.033446 0.033403 0.033366 0.033355 0.03338 0.033403 0.03332 0.033364 0.033373 0.033447 0.033369 0.033291 0.033321 0.033412 0.033313 0.033367 0.033379 0.033382 0.033383 0.033355 0.033324 0.033381 0.033394 0.033363 0.033334 0.0334 0.033332 0.033441 0.033393 0.033335 0.033393 0.033326 0.033361 0.033402 0.033413 0.033318 0.033341 0.03327 0.0333 0.033357 0.033365 0.033305 0.03335 0.033313 0.033324 0.033376 0.033358 0.033343 0.033299 0.033364 0.033429 0.033329 0.033409 0.033418 0.033367 0.033335 0.033349 0.033424 0.033371 0.03338 0.033393 0.033364 0.033365 0.033487 0.033359 0.033352 0.033388 0.033337 0.033383 0.03344 0.033418 0.033375 0.033315 0.033394
0.032181 0.032098 0.032179 0.032141 0.03226 0.032163 0.032108 0.032191 0.03215 0.032176 0.032129 0.032191 0.032193 0.032104 0.032161 0.032097 0.03213 0.032173 0.03211 0.032094 0.032082 0.032152 0.03208 0.032177 0.032201 0.03215 0.032215 0.032189 0.032142 0.03213 0.032169 0.032179 0.032097 0.032126 0.032158 0.032211 0.032146 0.032062 0.0321 0.03218 0.032085 0.032138 0.032147 0.032158 0.032157 0.032128 0.032104 0.032161 0.032173 0.032137 0.032103 0.032173 0.032116 0.032202 0.032158 0.032108 0.03216 0.032095 0.032131 0.032178 0.032178 0.032101 0.032118 0.032031 0.03208 0.032133 0.032121 0.032076 0.032136 0.032098 0.032114 0.03214 0.032145 0.032116 0.032069 0.032128 0.032197 0.032088 0.032172 0.032199 0.032133 0.032106 0.032107 0.032187 0.032136 0.032147 0.032155 0.03214 0.032131 0.03225 0.032142 0.032131 0.03215 0.03211 0.032154 0.032214 0.03218 0.032133 0.032087 0.032171
0.030995 0.030899 0.03099 0.030962 0.031091 0.030976 0.030928 0.031009 0.030973 0.030987 0.030946 0.031003 0.030994 0.030957 0.031001 0.030907 0.03095 0.031001 0.030929 0.030904 0.030901 0.030962 0.030895 0.030992 0.031023 0.030972 0.031029 0.03102 0.030963 0.030951 0.031003 0.031001 0.030919 0.030933 0.030988 0.03102 0.030968 0.030878 0.030924 0.030994 0.030902 0.030954 0.030961 0.03098 0.030976 0.030946 0.030929 0.030986 0.030997 0.030956 0.030918 0.03099 0.030945 0.031008 0.030968 0.030927 0.030972 0.030909 0.030946 0.030999 0.030988 0.030929 0.03094 0.030838 0.030904 0.030954 0.030923 0.030892 0.030967 0.030929 0.030949 0.03095 0.030977 0.030934 0.030885 0.030938 0.03101 0.030893 0.030981 0.031025 0.030944 0.030922 0.03091 0.030995 0.030946 0.030959 0.030963 0.030962 0.030942 0.031059 0.030971 0.030955 0.030958 0.030929 0.030971 0.031034 0.030987 0.030937 0.030904 0.030992
0.029853 0.029744 0.029846 0.029828 0.029966 0.029832 0.029791 0.02987 0.029841 0.029842 0.029807 0.029858 0.02984 0.029853 0.029885 0.029762 0.029814 0.029872 0.029791 0.029758 0.029765 0.029817 0.029754 0.02985 0.029889 0.029837 0.029887 0.029894 0.029827 0.029815 0.02988 0.029866 0.029786 0.029785 0.029862 0.029874 0.029833 0.029738 0.029792 0.029852 0.029763 0.029814 0.029818 0.029845 0.02984 0.029808 0.029798 0.029855 0.029864 0.02982 0.029777 0.029852 0.029818 0.029859 0.029822 0.02979 0.029828 0.029767 0.029804 0.029865 0.029843 0.029801 0.029806 0.029689 0.029773 0.029819 0.029769 0.029752 0.029842 0.029804 0.029827 0.029805 0.029852 0.029796 0.029744 0.029792 0.029866 0.029743 0.029834 0.029895 0.029798 0.029782 0.029757 0.029847 0.0298 0.029814 0.029815 0.029827 0.029797 0.029911 0.029843 0.029823 0.02981 0.029791 0.029831 0.029897 0.029838 0.029785 0.029765 0.029857
0.028754 0.028633 0.028743 0.028735 0.028883 0.028731 0.028696 0.028774 0.02875 0.028739 0.028711 0.028757 0.028729 0.028789 0.02881 0.028659 0.02872 0.028785 0.028695 0.028655 0.028671 0.028714 0.028656 0.028751 0.028797 0.028745 0.028788 0.02881 0.028734 0.028722 0.028799 0.028773 0.028694 0.028679 0.028777 0.02877 0.028741 0.02864 0.028701 0.028753 0.028667 0.028716 0.028718 0.028753 0.028745 0.028712 0.028709 0.028766 0.028774 0.028725 0.028678 0.028756 0.028733 0.028752 0.028719 0.028695 0.028726 0.028668 0.028705 0.028772 0.028739 0.028715 0.028714 0.028583 0.028683 0.028726 0.028658 0.028655 0.028758 0.02872 0.028747 0.028701 0.028769 0.0287 0.028646 0.028688 0.028765 0.028635 0.028729 0.028807 0.028696 0.028684 0.028647 0.028742 0.028697 0.028713 0.02871 0.028734 0.028695 0.028806 0.028757 0.028734 0.028705 0.028696 0.028734 0.028802 0.028732 0.028676 0.028668 0.028764
0.027695 0.027563 0.027682 0.027684 0.027839 0.027671 0.027643 0.027719 0.027701 0.027677 0.027655 0.027696 0.027659 0.027766 0.027775 0.027598 0.027667 0.027739 0.02764 0.027594 0.027618 0.027652 0.027598 0.027693 0.027745 0.027693 0.02773 0.027767 0.027682 0.027669 0.027758 0.027721 0.027643 0.027614 0.027733 0.027707 0.02769 0.027584 0.027652 0.027694 0.027611 0.02766 0.02766 0.027701 0.027691 0.027657 0.02766 0.027717 0.027725 0.027672 0.02762 0.0277 0.027689 0.027686 0.027657 0.027641 0.027666 0.02761 0.027648 0.02772 0.027677 0.027669 0.027663 0.027519 0.027635 0.027674 0.027589 0.027598 0.027715 0.027677 0.027708 0.027639 0.027727 0.027645 0.027589 0.027626 0.027706 0.027568 0.027666 0.027759 0.027635 0.027628 0.027579 0.027678 0.027635 0.027652 0.027645 0.027682 0.027634 0.027742 0.027711 0.027685 0.027641 0.027641 0.027677 0.027748 0.027667 0.027608 0.027613 0.027713
0.026676 0.026533 0.026661 0.026672 0.026835 0.026651 0.026629 0.026703 0.02669 0.026655 0.026639 0.026675 0.026629 0.026781 0.026779 0.026577 0.026653 0.026732 0.026625 0.026572 0.026604 0.02663 0.026581 0.026675 0.026733 0.026681 0.026711 0.026763 0.02667 0.026656 0.026757 0.026709 0.026632 0.02659 0.026728 0.026684 0.026678 0.026567 0.026642 0.026675 0.026595 0.026643 0.02664 0.026689 0.026677 0.026641 0.026651 0.026708 0.026714 0.026658 0.026602 0.026685 0.026684 0.02666 0.026634 0.026626 0.026646 0.026591 0.026629 0.026708 0.026655 0.026663 0.026652 0.026494 0.026625 0.026662 0.026559 0.026582 0.026711 0.026673 0.026708 0.026617 0.026724 0.02663 0.026571 0.026603 0.026685 0.026542 0.026642 0.02675 0.026613 0.026611 0.026551 0.026653 0.026612 0.026631 0.026621 0.02667 0.026612 0.026717 0.026705 0.026675 0.026617 0.026627 0.026661 0.026734 0.026642 0.02658 0.026597 0.0267
0.025695 0.025542 0.025677 0.025698 0.025869 0.02567 0.025653 0.025726 0.025718 0.025671 0.025661 0.025692 0.025638 0.025833 0.025821 0.025594 0.025678 0.025763 0.025648 0.025588 0.025629 0.025646 0.025602 0.025695 0.025759 0.025707 0.02573 0.025796 0.025695 0.025682 0.025793 0.025734 0.025658 0.025603 0.025761 0.025699 0.025704 0.025589 0.025671 0.025694 0.025618 0.025665 0.02566 0.025715 0.025701 0.025664 0.02568 0.025737 0.025742 0.025682 0.025623 0.025707 0.025716 0.025673 0.02565 0.02565 0.025664 0.025611 0.02565 0.025734 0.025671 0.025695 0.025679 0.025509 0.025654 0.025688 0.025569 0.025603 0.025745 0.025707 0.025745 0.025633 0.025758 0.025653 0.025592 0.025619 0.025704 0.025554 0.025657 0.02578 0.02563 0.025632 0.025561 0.025668 0.025629 0.025649 0.025635 0.025696 0.025629 0.025732 0.025737 0.025703 0.025631 0.02565 0.025682 0.025758 0.025655 0.025591 0.02562 0.025726
0.024752 0.024588 0.024731 0.02476 0.024938 0.024725 0.024714 0.024785 0.024782 0.024725 0.02472 0.024747 0.024684 0.024921 0.024898 0.024648 0.024739 0.02483 0.024708 0.024642 0.02469 0.0247 0.024659 0.024752 0.024822 0.024769 0.024787 0.024866 0.024757 0.024743 0.024865 0.024796 0.024722 0.024655 0.02483 0.024751 0.024767 0.024647 0.024735 0.02475 0.024677 0.024723 0.024716 0.024778 0.024762 0.024724 0.024746 0.024802 0.024807 0.024743 0.02468 0.024766 0.024785 0.024723 0.024703 0.02471 0.024719 0.024668 0.024707 0.024796 0.024725 0.024763 0.024742 0.02456 0.02472 0.02475 0.024616 0.024662 0.024815 0.024777 0.024818 0.024687 0.024829 0.024713 0.02465 0.024672 0.024759 0.024604 0.024709 0.024846 0.024684 0.024691 0.024609 0.024719 0.024682 0.024704 0.024687 0.024758 0.024683 0.024783 0.024805 0.024768 0.024682 0.024711 0.024741 0.024818 0.024706 0.024639 0.024679 0.024788
0.023844 0.02367 0.023821 0.023858 0.024043 0.023816 0.02381 0.02388 0.023882 0.023814 0.023815 0.023837 0.023766 0.024043 0.024011 0.023738 0.023836 0.023932 0.023804 0.023732 0.023787 0.023789 0.023753 0.023845 0.02392 0.023867 0.023879 0.023971 0.023855 0.023841 0.023972 0.023894 0.023821 0.023742 0.023934 0.023839 0.023865 0.023742 0.023836 0.023842 0.023772 0.023817 0.023808 0.023876 0.023858 0.023819 0.023847 0.023903 0.023907 0.023839 0.023773 0.023861 0.023889 0.023808 0.023792 0.023806 0.023809 0.02376 0.023799 0.023894 0.023814 0.023866 0.023841 0.023648 0.023821 0.023848 0.023699 0.023756 0.023921 0.023883 0.023927 0.023776 0.023935 0.023809 0.023744 0.023761 0.023849 0.02369 0.023797 0.023947 0.023773 0.023784 0.023693 0.023806 0.023771 0.023794 0.023774 0.023856 0.023773 0.02387 0.023909 0.023869 0.02377 0.023807 0.023835 0.023914 0.023792 0.023724 0.023774 0.023886
0.02297 0.022788 0.022945 0.02299 0.023181 0.022941 0.022941 0.023009 0.023016 0.022938 0.022944 0.022962 0.022884 0.023198 0.023156 0.022862 0.022967 0.023068 0.022934 0.022856 0.022919 0.022913 0.022881 0.022972 0.023052 0.023 0.023005 0.023109 0.022987 0.022972 0.023113 0.023026 0.022954 0.022863 0.023072 0.022962 0.022998 0.02287 0.02297 0.022969 0.022902 0.022946 0.022934 0.023008 0.022989 0.022948 0.022982 0.023038 0.02304 0.02297 0.022901 0.02299 0.023027 0.022929 0.022916 0.022937 0.022935 0.022887 0.022926 0.023026 0.022937 0.023004 0.022974 0.02277 0.022955 0.02298 0.022817 0.022885 0.02306 0.023022 0.023069 0.0229 0.023075 0.022939 0.022872 0.022884 0.022975 0.02281 0.02292 0.023082 0.022897 0.022913 0.022812 0.022928 0.022894 0.022919 0.022896 0.022988 0.022898 0.022992 0.023046 0.023003 0.022892 0.022937 0.022963 0.023044 0.022913 0.022843 0.022904 0.023018
0.022129 0.021939 0.022102 0.022155 0.022352 0.0221 0.022104 0.022171 0.022182 0.022094 0.022106 0.02212 0.022034 0.022385 0.022334 0.02202 0.022131 0.022237 0.022097 0.022013 0.022083 0.02207 0.022042 0.022132 0.022217 0.022165 0.022165 0.022281 0.022151 0.022137 0.022286 0.02219 0.02212 0.022018 0.022243 0.022118 0.022163 0.022032 0.022137 0.022128 0.022064 0.022107 0.022094 0.022173 0.022152 0.022111 0.022149 0.022206 0.022207 0.022133 0.022062 0.022152 0.022198 0.022082 0.022073 0.0221 0.022093 0.022047 0.022086 0.02219 0.022094 0.022174 0.022139 0.021926 0.022123 0.022145 0.021968 0.022047 0.022231 0.022194 0.022244 0.022057 0.022247 0.022102 0.022033 0.02204 0.022133 0.021964 0.022075 0.02225 0.022055 0.022074 0.021964 0.022084 0.022051 0.022077 0.022051 0.022152 0.022055 0.022147 0.022216 0.02217 0.022047 0.022101 0.022124 0.022207 0.022068 0.021995 0.022066 0.022182
0.02132 0.021122 0.021292 0.021352 0.021554 0.021291 0.0213 0.021365 0.02138 0.021283 0.0213 0.02131 0.021217 0.021602 0.021543 0.02121 0.021326 0.021437 0.021291 0.021203 0.021279 0.02126 0.021235 0.021324 0.021414 0.021361 0.021356 0.021483 0.021348 0.021333 0.021491 0.021386 0.021317 0.021205 0.021445 0.021305 0.02136 0.021225 0.021336 0.02132 0.021258 0.0213 0.021285 0.02137 0.021347 0.021305 0.021349 0.021405 0.021405 0.021329 0.021255 0.021346 0.0214 0.021268 0.021261 0.021295 0.021284 0.021239 0.021279 0.021387 0.021283 0.021376 0.021337 0.021114 0.021322 0.021341 0.021152 0.021241 0.021434 0.021397 0.02145 0.021246 0.02145 0.021297 0.021226 0.021229 0.021323 0.02115 0.021263 0.021449 0.021244 0.021267 0.021149 0.021271 0.02124 0.021268 0.021238 0.021349 0.021245 0.021334 0.021417 0.021369 0.021235 0.021296 0.021318 0.021402 0.021255 0.02118 0.02126 0.021379
0.020542 0.020337 0.020512 0.020579 0.020786 0.020512 0.020526 0.020589 0.020609 0.020503 0.020524 0.020531 0.020432 0.020849 0.020782 0.02043 0.020553 0.020667 0.020517 0.020424 0.020505 0.02048 0.020459 0.020547 0.020641 0.020589 0.020578 0.020715 0.020575 0.02056 0.020726 0.020613 0.020545 0.020424 0.020678 0.020524 0.020587 0.02045 0.020565 0.020542 0.020483 0.020524 0.020507 0.020597 0.020573 0.02053 0.020578 0.020634 0.020634 0.020555 0.020478 0.020571 0.020632 0.020485 0.020481 0.020521 0.020505 0.020462 0.020501 0.020614 0.020503 0.020607 0.020565 0.020333 0.020552 0.020568 0.020367 0.020465 0.020667 0.020631 0.020686 0.020467 0.020684 0.020522 0.02045 0.020449 0.020544 0.020367 0.020482 0.020678 0.020464 0.020491 0.020365 0.02049 0.02046 0.020489 0.020456 0.020576 0.020465 0.020552 0.020649 0.020598 0.020453 0.020522 0.020542 0.020627 0.020472 0.020396 0.020486 0.020606
0.019794 0.019581 0.019762 0.019835 0.020047 0.019763 0.019781 0.019843 0.019866 0.019753 0.019778 0.019781 0.019676 0.020124 0.020049 0.019681 0.019808 0.019927 0.019772 0.019674 0.019761 0.01973 0.019712 0.019799 0.019897 0.019845 0.01983 0.019977 0.019831 0.019816 0.019989 0.019869 0.019802 0.019672 0.019939 0.019773 0.019844 0.019703 0.019823 0.019793 0.019738 0.019778 0.019759 0.019853 0.019828 0.019784 0.019837 0.019893 0.019892 0.01981 0.019731 0.019824 0.019894 0.019732 0.01973 0.019776 0.019756 0.019714 0.019754 0.01987 0.019752 0.019868 0.019822 0.019582 0.019811 0.019825 0.019612 0.019719 0.01993 0.019893 0.01995 0.019716 0.019947 0.019777 0.019703 0.019698 0.019795 0.019615 0.019731 0.019937 0.019715 0.019744 0.019611 0.019738 0.01971 0.019739 0.019704 0.019832 0.019715 0.019799 0.019909 0.019856 0.019701 0.019777 0.019795 0.019881 0.01972 0.019642 0.01974 0.019862
0.019074 0.018855 0.01904 0.01912 0.019336 0.019043 0.019065 0.019125 0.019152 0.019031 0.019061 0.01906 0.018949 0.019426 0.019344 0.01896 0.019092 0.019214 0.019055 0.018953 0.019046 0.019008 0.018994 0.019079 0.019182 0.01913 0.01911 0.019266 0.019115 0.019101 0.01928 0.019153 0.019088 0.018948 0.019228 0.01905 0.019129 0.018986 0.01911 0.019073 0.019021 0.01906 0.01904 0.019138 0.019111 0.019067 0.019124 0.019179 0.019178 0.019094 0.019013 0.019107 0.019183 0.019007 0.019009 0.01906 0.019036 0.018995 0.019035 0.019154 0.01903 0.019157 0.019107 0.01886 0.019098 0.019109 0.018886 0.019002 0.01922 0.019183 0.019243 0.018995 0.019237 0.019061 0.018985 0.018976 0.019074 0.018891 0.019008 0.019224 0.018993 0.019026 0.018885 0.019015 0.018988 0.019019 0.018981 0.019116 0.018994 0.019076 0.019198 0.019143 0.018979 0.019061 0.019077 0.019164 0.018996 0.018917 0.019023 0.019146
0.018381 0.018157 0.018346 0.018431 0.018651 0.01835 0.018376 0.018435 0.018465 0.018337 0.018371 0.018367 0.01825 0.018754 0.018665 0.018267 0.018403 0.018529 0.018365 0.01826 0.018357 0.018315 0.018303 0.018387 0.018493 0.018442 0.018417 0.018583 0.018427 0.018412 0.018598 0.018464 0.0184 0.018253 0.018544 0.018354 0.018441 0.018295 0.018424 0.018381 0.018331 0.018369 0.018348 0.01845 0.018422 0.018377 0.018438 0.018493 0.01849 0.018405 0.018322 0.018416 0.018499 0.01831 0.018314 0.01837 0.018343 0.018304 0.018343 0.018466 0.018336 0.018473 0.01842 0.018166 0.018412 0.018421 0.018188 0.018312 0.018536 0.018501 0.018562 0.018301 0.018554 0.018371 0.018295 0.018282 0.01838 0.018195 0.018313 0.018537 0.018299 0.018335 0.018188 0.018319 0.018294 0.018326 0.018286 0.018428 0.0183 0.018379 0.018514 0.018457 0.018283 0.018372 0.018386 0.018474 0.0183 0.01822 0.018333 0.018458
0.017715 0.017485 0.017678 0.017769 0.017993 0.017683 0.017713 0.017771 0.017804 0.017669 0.017707 0.0177 0.017578 0.018107 0.018012 0.0176 0.01774 0.017869 0.017702 0.017593 0.017695 0.017647 0.017639 0.017722 0.017831 0.01778 0.017751 0.017924 0.017765 0.01775 0.017941 0.017801 0.017739 0.017584 0.017886 0.017685 0.017779 0.017631 0.017763 0.017715 0.017668 0.017705 0.017682 0.017788 0.017758 0.017713 0.017778 0.017833 0.017829 0.017742 0.017657 0.017752 0.017841 0.01764 0.017646 0.017707 0.017676 0.017638 0.017677 0.017804 0.017668 0.017815 0.017759 0.017498 0.017752 0.017759 0.017517 0.017648 0.017879 0.017843 0.017907 0.017634 0.017897 0.017708 0.01763 0.017614 0.017713 0.017525 0.017644 0.017877 0.017632 0.017671 0.017517 0.01765 0.017626 0.017659 0.017617 0.017766 0.017633 0.01771 0.017855 0.017796 0.017614 0.017709 0.017722 0.01781 0.01763 0.01755 0.01767 0.017795
0.017074 0.016839 0.017036 0.017132 0.017358 0.017042 0.017075 0.017131 0.017168 0.017026 0.017068 0.017058 0.016931 0.017484 0.017383 0.016959 0.017103 0.017234 0.017064 0.016952 0.017058 0.017005 0.017 0.017082 0.017194 0.017143 0.01711 0.017291 0.017128 0.017113 0.01731 0.017164 0.017103 0.01694 0.017252 0.017042 0.017142 0.016993 0.017128 0.017074 0.017029 0.017065 0.017041 0.01715 0.01712 0.017074 0.017143 0.017197 0.017193 0.017104 0.017018 0.017113 0.017208 0.016995 0.017004 0.01707 0.017035 0.016998 0.017037 0.017166 0.017025 0.017182 0.017122 0.016856 0.017117 0.017122 0.016872 0.017009 0.017246 0.017211 0.017276 0.016992 0.017265 0.01707 0.016991 0.016971 0.017072 0.016881 0.017001 0.017241 0.01699 0.017032 0.016873 0.017007 0.016984 0.017018 0.016973 0.017128 0.016991 0.017066 0.017221 0.017161 0.016971 0.017071 0.017082 0.017171 0.016987 0.016905 0.017032 0.017158
0.016458 0.016218 0.016418 0.016519 0.016748 0.016426 0.016462 0.016517 0.016556 0.016408 0.016453 0.016441 0.01631 0.016885 0.016778 0.016342 0.016489 0.016623 0.01645 0.016335 0.016445 0.016388 0.016385 0.016466 0.01658 0.01653 0.016494 0.016681 0.016515 0.0165 0.016701 0.01655 0.016491 0.016322 0.016643 0.016423 0.016529 0.016378 0.016517 0.016458 0.016415 0.016451 0.016425 0.016538 0.016506 0.01646 0.016532 0.016586 0.016581 0.016491 0.016403 0.016498 0.016599 0.016375 0.016386 0.016456 0.016418 0.016383 0.016422 0.016553 0.016407 0.016572 0.01651 0.016238 0.016506 0.016509 0.016251 0.016395 0.016638 0.016603 0.016669 0.016374 0.016656 0.016456 0.016377 0.016354 0.016454 0.016262 0.016382 0.01663 0.016373 0.016417 0.016252 0.016388 0.016366 0.016401 0.016354 0.016515 0.016374 0.016446 0.016611 0.016549 0.016352 0.016458 0.016468 0.016557 0.016367 0.016285 0.016418 0.016545
0.015864 0.015621 0.015824 0.015929 0.01616 0.015832 0.015871 0.015925 0.015967 0.015814 0.015862 0.015847 0.015712 0.016307 0.016195 0.015749 0.015899 0.016034 0.015859 0.015742 0.015855 0.015794 0.015794 0.015873 0.01599 0.01594 0.015901 0.016095 0.015925 0.01591 0.016116 0.01596 0.015902 0.015726 0.016056 0.015828 0.01594 0.015787 0.015928 0.015865 0.015825 0.015859 0.015833 0.015948 0.015916 0.015869 0.015944 0.015998 0.015992 0.0159 0.015812 0.015907 0.016012 0.015778 0.015791 0.015866 0.015825 0.015791 0.015829 0.015963 0.015813 0.015986 0.015921 0.015645 0.015919 0.01592 0.015654 0.015804 0.016052 0.016017 0.016085 0.01578 0.01607 0.015866 0.015785 0.015759 0.01586 0.015667 0.015787 0.016041 0.015779 0.015825 0.015656 0.015793 0.015772 0.015807 0.015759 0.015925 0.01578 0.01585 0.016024 0.015961 0.015757 0.015868 0.015876 0.015965 0.015771 0.015688 0.015827 0.015955
0.015294 0.015047 0.015253 0.015361 0.015595 0.015262 0.015304 0.015356 0.0154 0.015242 0.015293 0.015276 0.015137 0.01575 0.015634 0.015178 0.015331 0.015468 0.015291 0.015171 0.015288 0.015222 0.015225 0.015303 0.015422 0.015372 0.01533 0.01553 0.015357 0.015342 0.015552 0.015391 0.015335 0.015154 0.015491 0.015255 0.015372 0.015219 0.015362 0.015294 0.015257 0.01529 0.015263 0.01538 0.015347 0.0153 0.015379 0.015431 0.015426 0.015332 0.015243 0.015337 0.015448 0.015205 0.01522 0.015298 0.015254 0.015221 0.015259 0.015395 0.015241 0.015421 0.015354 0.015074 0.015353 0.015352 0.01508 0.015236 0.015488 0.015453 0.015522 0.015209 0.015506 0.015298 0.015216 0.015188 0.015289 0.015094 0.015215 0.015475 0.015207 0.015256 0.015083 0.01522 0.015201 0.015237 0.015187 0.015358 0.015209 0.015277 0.015459 0.015395 0.015185 0.0153 0.015307 0.015396 0.015198 0.015115 0.015259 0.015387
0.014745 0.014495 0.014703 0.014815 0.01505 0.014713 0.014757 0.014808 0.014855 0.014692 0.014746 0.014726 0.014584 0.015214 0.015093 0.014629 0.014785 0.014923 0.014744 0.014622 0.014742 0.014673 0.014678 0.014754 0.014876 0.014826 0.014781 0.014986 0.014811 0.014796 0.01501 0.014845 0.01479 0.014603 0.014948 0.014704 0.014826 0.014672 0.014818 0.014745 0.01471 0.014742 0.014714 0.014834 0.0148 0.014753 0.014834 0.014886 0.01488 0.014786 0.014695 0.01479 0.014904 0.014653 0.01467 0.014751 0.014705 0.014673 0.014711 0.014849 0.014691 0.014878 0.014809 0.014524 0.014809 0.014806 0.014528 0.014689 0.014945 0.014911 0.014981 0.014659 0.014963 0.014751 0.014669 0.014638 0.014739 0.014544 0.014664 0.014929 0.014658 0.014709 0.014531 0.014669 0.014651 0.014687 0.014636 0.014812 0.014659 0.014725 0.014915 0.01485 0.014635 0.014754 0.014759 0.014848 0.014647 0.014563 0.014712 0.014841
0.014216 0.013964 0.014173 0.014289 0.014526 0.014184 0.014231 0.014281 0.01433 0.014163 0.014219 0.014198 0.014052 0.014698 0.014573 0.014101 0.014259 0.014399 0.014218 0.014094 0.014216 0.014144 0.014151 0.014226 0.01435 0.014301 0.014252 0.014463 0.014285 0.014271 0.014487 0.014318 0.014265 0.014074 0.014424 0.014174 0.014301 0.014145 0.014294 0.014217 0.014184 0.014215 0.014186 0.014308 0.014274 0.014226 0.01431 0.014362 0.014355 0.01426 0.014169 0.014263 0.014381 0.014122 0.01414 0.014225 0.014177 0.014146 0.014183 0.014323 0.014162 0.014355 0.014284 0.013996 0.014285 0.014281 0.013997 0.014163 0.014422 0.014388 0.01446 0.014131 0.014441 0.014225 0.014143 0.014109 0.01421 0.014014 0.014135 0.014404 0.014129 0.014182 0.014001 0.014139 0.014122 0.014159 0.014106 0.014286 0.014131 0.014195 0.014392 0.014325 0.014105 0.014228 0.014232 0.014321 0.014117 0.014033 0.014186 0.014315
0.013708 0.013453 0.013664 0.013783 0.014021 0.013676 0.013725 0.013773 0.013824 0.013653 0.013713 0.013689 0.013541 0.0142 0.014072 0.013593 0.013753 0.013894 0.013712 0.013586 0.013711 0.013636 0.013645 0.013718 0.013843 0.013795 0.013744 0.013959 0.01378 0.013765 0.013984 0.013812 0.01376 0.013564 0.01392 0.013664 0.013795 0.013639 0.013789 0.013709 0.013678 0.013708 0.013679 0.013802 0.013767 0.01372 0.013806 0.013857 0.01385 0.013754 0.013662 0.013756 0.013878 0.013611 0.013631 0.013719 0.013669 0.013639 0.013676 0.013817 0.013653 0.013852 0.013779 0.013488 0.013781 0.013775 0.013487 0.013657 0.013918 0.013886 0.013958 0.013622 0.013938 0.013719 0.013636 0.0136 0.013701 0.013505 0.013625 0.013899 0.013621 0.013675 0.013491 0.013629 0.013613 0.013651 0.013597 0.01378 0.013622 0.013684 0.013888 0.013821 0.013596 0.013722 0.013725 0.013814 0.013607 0.013522 0.01368 0.013809
0.013219 0.012962 0.013174 0.013296 0.013534 0.013187 0.013238 0.013285 0.013338 0.013163 0.013225 0.0132 0.013049 0.013721 0.013589 0.013104 0.013266 0.013407 0.013225 0.013098 0.013224 0.013146 0.013157 0.01323 0.013356 0.013308 0.013254 0.013473 0.013293 0.013278 0.0135 0.013324 0.013274 0.013074 0.013435 0.013173 0.013308 0.013152 0.013303 0.01322 0.013191 0.013221 0.01319 0.013315 0.01328 0.013232 0.01332 0.013371 0.013363 0.013267 0.013174 0.013267 0.013393 0.01312 0.013142 0.013232 0.01318 0.013151 0.013187 0.013329 0.013163 0.013367 0.013292 0.013 0.013295 0.013288 0.012996 0.01317 0.013434 0.013401 0.013474 0.013133 0.013453 0.013232 0.013149 0.01311 0.013212 0.013015 0.013135 0.013413 0.013131 0.013187 0.013 0.013139 0.013124 0.013162 0.013106 0.013293 0.013133 0.013193 0.013403 0.013335 0.013105 0.013235 0.013237 0.013325 0.013116 0.013032 0.013193 0.013321
0.012748 0.01249 0.012703 0.012827 0.013066 0.012716 0.012769 0.012815 0.012869 0.012692 0.012755 0.012729 0.012575 0.013258 0.013123 0.012634 0.012797 0.012939 0.012756 0.012628 0.012756 0.012675 0.012688 0.012759 0.012887 0.012839 0.012784 0.013006 0.012824 0.01281 0.013033 0.012855 0.012806 0.012603 0.012968 0.012701 0.012839 0.012683 0.012836 0.012749 0.012722 0.012751 0.01272 0.012847 0.01281 0.012763 0.012852 0.012903 0.012894 0.012798 0.012705 0.012798 0.012926 0.012647 0.01267 0.012763 0.012709 0.012681 0.012717 0.01286 0.012691 0.0129 0.012824 0.01253 0.012828 0.01282 0.012524 0.012701 0.012967 0.012935 0.013009 0.012662 0.012986 0.012764 0.01268 0.012639 0.01274 0.012544 0.012663 0.012944 0.01266 0.012717 0.012528 0.012667 0.012653 0.012691 0.012635 0.012824 0.012662 0.01272 0.012935 0.012867 0.012634 0.012767 0.012767 0.012855 0.012644 0.012559 0.012724 0.012852
0.012295 0.012035 0.012249 0.012376 0.012615 0.012263 0.012318 0.012363 0.012418 0.012238 0.012304 0.012275 0.01212 0.012813 0.012675 0.012182 0.012346 0.012488 0.012304 0.012175 0.012305 0.012222 0.012237 0.012306 0.012435 0.012388 0.01233 0.012555 0.012373 0.012359 0.012583 0.012403 0.012355 0.012149 0.012518 0.012247 0.012388 0.012232 0.012385 0.012296 0.012271 0.012299 0.012267 0.012395 0.012359 0.012311 0.012402 0.012452 0.012443 0.012346 0.012253 0.012345 0.012477 0.012192 0.012217 0.012312 0.012257 0.012229 0.012265 0.012409 0.012238 0.012451 0.012374 0.012078 0.012378 0.012369 0.012069 0.01225 0.012518 0.012486 0.01256 0.012209 0.012537 0.012312 0.012228 0.012186 0.012287 0.01209 0.012209 0.012493 0.012207 0.012266 0.012074 0.012213 0.012199 0.012238 0.012181 0.012373 0.012209 0.012265 0.012485 0.012416 0.01218 0.012316 0.012315 0.012403 0.01219 0.012105 0.012273 0.012401
0.011859 0.011598 0.011813 0.011941 0.01218 0.011827 0.011884 0.011927 0.011984 0.011802 0.011869 0.011839 0.011682 0.012383 0.012243 0.011746 0.011911 0.012054 0.01187 0.01174 0.011871 0.011786 0.011802 0.011871 0.012 0.011953 0.011894 0.012121 0.011938 0.011924 0.01215 0.011968 0.011921 0.011713 0.012084 0.01181 0.011954 0.011797 0.011952 0.01186 0.011837 0.011864 0.011832 0.011961 0.011924 0.011876 0.011969 0.012018 0.012009 0.011912 0.011819 0.01191 0.012044 0.011754 0.01178 0.011878 0.011821 0.011794 0.011829 0.011974 0.011801 0.012018 0.01194 0.011643 0.011945 0.011934 0.011632 0.011816 0.012085 0.012053 0.012128 0.011773 0.012104 0.011878 0.011794 0.01175 0.01185 0.011654 0.011772 0.012058 0.011771 0.011831 0.011638 0.011776 0.011763 0.011802 0.011744 0.011938 0.011773 0.011827 0.012052 0.011983 0.011744 0.011881 0.01188 0.011967 0.011753 0.011668 0.011839 0.011966
0.011439 0.011178 0.011393 0.011523 0.011761 0.011408 0.011465 0.011508 0.011566 0.011381 0.01145 0.011419 0.011261 0.011968 0.011826 0.011327 0.011493 0.011636 0.011452 0.011321 0.011454 0.011366 0.011384 0.011451 0.011581 0.011535 0.011474 0.011704 0.01152 0.011506 0.011733 0.011549 0.011504 0.011293 0.011667 0.011389 0.011535 0.011379 0.011535 0.011441 0.011419 0.011445 0.011413 0.011542 0.011505 0.011457 0.011551 0.0116 0.011591 0.011493 0.0114 0.011491 0.011627 0.011333 0.01136 0.011459 0.011401 0.011375 0.01141 0.011555 0.011381 0.011601 0.011522 0.011224 0.011528 0.011516 0.011212 0.011398 0.011667 0.011637 0.011712 0.011353 0.011687 0.01146 0.011376 0.01133 0.01143 0.011235 0.011352 0.01164 0.011351 0.011412 0.011218 0.011356 0.011343 0.011383 0.011324 0.01152 0.011353 0.011406 0.011635 0.011565 0.011323 0.011463 0.011461 0.011547 0.011332 0.011248 0.011421 0.011547
0.011034 0.010774 0.010988 0.01112 0.011357 0.011004 0.011063 0.011104 0.011163 0.010977 0.011047 0.011015 0.010855 0.011569 0.011425 0.010924 0.01109 0.011233 0.011049 0.010918 0.011051 0.010962 0.010981 0.011047 0.011177 0.011132 0.011069 0.011301 0.011117 0.011103 0.011331 0.011145 0.011101 0.010888 0.011264 0.010984 0.011132 0.010977 0.011132 0.011036 0.011016 0.011042 0.011009 0.011139 0.011102 0.011054 0.011149 0.011197 0.011188 0.01109 0.010998 0.011087 0.011225 0.010928 0.010956 0.011057 0.010997 0.010972 0.011007 0.011152 0.010977 0.0112 0.011119 0.010822 0.011126 0.011113 0.010808 0.010996 0.011266 0.011235 0.01131 0.01095 0.011285 0.011057 0.010973 0.010926 0.011025 0.010831 0.010947 0.011237 0.010947 0.011009 0.010813 0.010951 0.010939 0.010979 0.010919 0.011117 0.010949 0.011 0.011232 0.011162 0.010919 0.011061 0.011057 0.011143 0.010927 0.010844 0.011019 0.011144
0.010645 0.010385 0.010599 0.010732 0.010968 0.010615 0.010675 0.010715 0.010775 0.010587 0.010659 0.010626 0.010465 0.011183 0.011038 0.010536 0.010702 0.010844 0.010661 0.01053 0.010664 0.010573 0.010594 0.010658 0.010789 0.010744 0.01068 0.010913 0.010729 0.010715 0.010943 0.010757 0.010714 0.010499 0.010877 0.010594 0.010744 0.010589 0.010745 0.010647 0.010629 0.010653 0.01062 0.010751 0.010713 0.010666 0.010762 0.010809 0.010799 0.010702 0.01061 0.010698 0.010837 0.010538 0.010567 0.010669 0.010609 0.010584 0.010618 0.010763 0.010587 0.010813 0.010732 0.010434 0.010739 0.010725 0.010419 0.010608 0.010878 0.010849 0.010924 0.010561 0.010897 0.010669 0.010586 0.010537 0.010636 0.010442 0.010558 0.010848 0.010559 0.010621 0.010424 0.010561 0.010551 0.01059 0.01053 0.010728 0.01056 0.01061 0.010845 0.010775 0.01053 0.010673 0.010669 0.010754 0.010538 0.010454 0.010631 0.010756
0.01027 0.01001 0.010224 0.010358 0.010593 0.01024 0.010301 0.01034 0.010401 0.010212 0.010285 0.010251 0.01009 0.010811 0.010665 0.010162 0.010328 0.01047 0.010287 0.010156 0.010291 0.010199 0.01022 0.010284 0.010414 0.01037 0.010305 0.010539 0.010355 0.010342 0.010569 0.010382 0.010341 0.010125 0.010503 0.010218 0.01037 0.010216 0.010372 0.010273 0.010255 0.01028 0.010246 0.010377 0.010339 0.010292 0.010389 0.010436 0.010425 0.010328 0.010236 0.010324 0.010464 0.010162 0.010192 0.010295 0.010234 0.01021 0.010244 0.010389 0.010212 0.01044 0.010358 0.010061 0.010366 0.010352 0.010044 0.010235 0.010505 0.010476 0.010551 0.010187 0.010524 0.010296 0.010212 0.010163 0.010261 0.010068 0.010183 0.010474 0.010184 0.010247 0.01005 0.010186 0.010176 0.010216 0.010155 0.010355 0.010186 0.010234 0.010471 0.010401 0.010155 0.0103 0.010295 0.010379 0.010163 0.01008 0.010258 0.010381
0.0099094 0.0096499 0.0098627 0.0099974 0.010232 0.0098797 0.0099416 0.0099795 0.010041 0.0098515 0.009925 0.00989 0.0097282 0.010452 0.010305 0.009802 0.0099679 0.010109 0.0099276 0.0097968 0.0099315 0.0098384 0.009861 0.0099228 0.010053 0.01001 0.0099435 0.010178 0.0099951 0.0099819 0.010209 0.010022 0.0099813 0.0097646 0.010143 0.0098566 0.01001 0.0098569 0.010013 0.0099119 0.0098961 0.0099194 0.009886 0.010017 0.0099786 0.0099317 0.010029 0.010076 0.010065 0.0099685 0.0098769 0.0099631 0.010105 0.0098005 0.0098314 0.0099357 0.0098738 0.0098504 0.0098839 0.010028 0.0098514 0.010081 0.0099987 0.0097024 0.010007 0.0099917 0.0096837 0.0098759 0.010145 0.010117 0.010192 0.0098262 0.010164 0.0099362 0.009853 0.0098021 0.0098994 0.0097084 0.0098221 0.010113 0.0098238 0.0098871 0.00969 0.0098252 0.0098157 0.0098556 0.0097943 0.0099944 0.0098256 0.0098719 0.010112 0.010042 0.0097946 0.0099402 0.0099344 0.010018 0.0098015 0.0097192 0.0098984 0.010021
0.0095618 0.0093032 0.0095151 0.0096503 0.009883 0.0095324 0.009595 0.009632 0.0096941 0.0095039 0.0095781 0.0095424 0.0093803 0.010106 0.0099579 0.0094555 0.009621 0.0097618 0.0095811 0.0094505 0.0095853 0.0094913 0.0095149 0.0095753 0.0097055 0.0096625 0.0095956 0.0098308 0.0096482 0.0096352 0.0098621 0.0096739 0.0096349 0.0094175 0.0097958 0.0095085 0.0096632 0.0095109 0.0096664 0.0095644 0.0095499 0.0095725 0.009539 0.0096694 0.0096314 0.0095848 0.0096828 0.0097285 0.0097178 0.0096216 0.0095306 0.0096157 0.0097583 0.0094524 0.0094841 0.0095892 0.0095266 0.009504 0.0095369 0.009681 0.0095038 0.0097348 0.0096522 0.0093569 0.009661 0.0096449 0.0093369 0.0095299 0.0097985 0.0097703 0.0098451 0.0094792 0.0098172 0.0095897 0.0095069 0.0094551 0.0095515 0.009362 0.0094745 0.0097657 0.0094768 0.0095404 0.0093433 0.0094776 0.0094687 0.0095086 0.0094469 0.0096474 0.0094786 0.0095234 0.0097647 0.0096948 0.0094474 0.0095939 0.0095873 0.0096695 0.0094538 0.0093722 0.0095522 0.0096736
0.0092269 0.0089696 0.0091802 0.0093159 0.0095469 0.0091979 0.0092611 0.0092971 0.0093596 0.0091691 0.0092441 0.0092077 0.0090455 0.0097716 0.0096231 0.0091219 0.0092869 0.0094268 0.0092472 0.0091171 0.0092518 0.009157 0.0091815 0.0092407 0.0093705 0.0093281 0.0092604 0.0094957 0.0093139 0.0093011 0.0095272 0.009339 0.0093011 0.0090835 0.0094611 0.0091733 0.0093288 0.0091776 0.0093326 0.0092297 0.0092164 0.0092384 0.0092047 0.0093349 0.0092968 0.0092506 0.0093489 0.009394 0.0093831 0.0092875 0.009197 0.009281 0.0094242 0.0091173 0.0091496 0.0092554 0.0091923 0.0091703 0.0092027 0.0093463 0.0091691 0.0094011 0.0093182 0.0090243 0.0093274 0.0093107 0.0090031 0.0091967 0.0094642 0.0094364 0.009511 0.0091451 0.0094828 0.0092559 0.0091735 0.009121 0.0092164 0.0090285 0.0091399 0.0094306 0.0091425 0.0092065 0.0090096 0.0091428 0.0091345 0.0091743 0.0091125 0.009313 0.0091444 0.0091877 0.0094303 0.0093607 0.009113 0.0092602 0.009253 0.0093342 0.0091191 0.0090381 0.0092187 0.009339
0.0089043 0.0086484 0.0088577 0.0089936 0.0092228 0.0088757 0.0089393 0.0089744 0.0090372 0.0088467 0.0089222 0.0088852 0.0087232 0.0094489 0.0093001 0.0088006 0.0089649 0.0091038 0.0089256 0.008796 0.0089305 0.008835 0.0088604 0.0089182 0.0090475 0.0090058 0.0089375 0.0091726 0.0089917 0.0089791 0.0092043 0.0090162 0.0089795 0.0087618 0.0091385 0.0088504 0.0090065 0.0088565 0.0090109 0.0089072 0.0088951 0.0089164 0.0088828 0.0090125 0.0089745 0.0089286 0.0090271 0.0090716 0.0090605 0.0089655 0.0088757 0.0089585 0.0091021 0.0087945 0.0088274 0.0089337 0.0088702 0.0088488 0.0088808 0.0090237 0.0088468 0.0090793 0.0089964 0.0087041 0.009006 0.0089887 0.0086817 0.0088756 0.0091418 0.0091146 0.0091888 0.0088233 0.0091603 0.0089343 0.0088524 0.0087992 0.0088936 0.0087074 0.0088176 0.0091075 0.0088207 0.0088849 0.0086884 0.0088204 0.0088126 0.0088524 0.0087904 0.0089908 0.0088225 0.0088644 0.009108 0.0090386 0.0087911 0.0089386 0.0089308 0.009011 0.0087968 0.0087165 0.0088974 0.0090164
0.0085935 0.0083393 0.0085471 0.008683 0.0089102 0.0085653 0.0086293 0.0086634 0.0087265 0.0085361 0.008612 0.0085746 0.0084129 0.0091373 0.0089885 0.0084912 0.0086545 0.0087924 0.0086156 0.0084867 0.0086208 0.0085249 0.008551 0.0086076 0.0087362 0.0086951 0.0086264 0.0088611 0.0086813 0.0086688 0.0088928 0.0087051 0.0086695 0.008452 0.0088273 0.0085394 0.0086959 0.0085472 0.0087009 0.0085965 0.0085856 0.0086062 0.0085726 0.0087017 0.0086638 0.0086183 0.0087169 0.0087607 0.0087495 0.0086552 0.0085661 0.0086478 0.0087916 0.0084837 0.0085171 0.0086237 0.00856 0.0085391 0.0085706 0.0087127 0.0085362 0.0087692 0.0086862 0.0083958 0.0086961 0.0086783 0.0083724 0.0085663 0.008831 0.0088042 0.0088781 0.0085133 0.0088492 0.0086243 0.0085431 0.0084893 0.0085827 0.0083983 0.0085071 0.0087961 0.0085106 0.008575 0.0083791 0.0085099 0.0085026 0.0085422 0.0084803 0.0086802 0.0085124 0.0085531 0.0087971 0.0087282 0.008481 0.0086288 0.0086204 0.0086996 0.0084863 0.0084069 0.0085879 0.0087055
0.0082941 0.0080416 0.0082478 0.0083835 0.0086087 0.0082663 0.0083305 0.0083637 0.0084269 0.0082369 0.0083131 0.0082753 0.0081141 0.0088364 0.0086877 0.0081931 0.0083554 0.0084921 0.0083169 0.0081887 0.0083224 0.0082262 0.0082529 0.0083082 0.0084361 0.0083957 0.0083266 0.0085605 0.008382 0.0083698 0.0085923 0.0084052 0.0083707 0.0081536 0.0085273 0.0082398 0.0083965 0.0082492 0.008402 0.0082972 0.0082873 0.0083073 0.0082737 0.0084022 0.0083644 0.0083193 0.0084178 0.008461 0.0084497 0.0083561 0.0082678 0.0083483 0.0084921 0.0081844 0.0082182 0.008325 0.0082611 0.0082408 0.0082717 0.0084129 0.0082371 0.00847 0.0083872 0.0080988 0.0083974 0.0083791 0.0080745 0.0082682 0.0085312 0.0085049 0.0085783 0.0082147 0.0085492 0.0083257 0.0082451 0.0081907 0.0082831 0.0081007 0.0082081 0.0084958 0.008212 0.0082764 0.0080813 0.0082108 0.008204 0.0082434 0.0081815 0.0083809 0.0082137 0.0082531 0.0084974 0.0084289 0.0081823 0.0083302 0.0083213 0.0083994 0.0081873 0.0081087 0.0082896 0.0084059
0.0080055 0.0077551 0.0079595 0.0080949 0.0083178 0.0079781 0.0080425 0.0080748 0.0081381 0.0079486 0.0080251 0.007987 0.0078263 0.0085459 0.0083975 0.0079059 0.0080671 0.0082025 0.008029 0.0079017 0.0080347 0.0079384 0.0079656 0.0080197 0.0081468 0.008107 0.0080376 0.0082706 0.0080935 0.0080815 0.0083024 0.0081161 0.0080826 0.0078662 0.0082378 0.0079511 0.0081078 0.007962 0.0081138 0.0080087 0.0079998 0.0080192 0.0079858 0.0081134 0.0080758 0.0080311 0.0081295 0.008172 0.0081606 0.0080678 0.0079804 0.0080596 0.0082032 0.0078961 0.0079303 0.0080371 0.0079731 0.0079533 0.0079838 0.0081239 0.0079489 0.0081816 0.0080989 0.0078129 0.0081094 0.0080907 0.0077877 0.007981 0.0082419 0.0082162 0.0082891 0.0079271 0.0082598 0.0080378 0.0079579 0.0079032 0.0079944 0.007814 0.0079201 0.0082061 0.0079242 0.0079886 0.0077946 0.0079227 0.0079163 0.0079556 0.0078938 0.0080923 0.007926 0.0079641 0.0082083 0.0081402 0.0078947 0.0080423 0.008033 0.00811 0.0078993 0.0078216 0.0080021 0.008117
0.0077274 0.0074792 0.0076816 0.0078166 0.0080371 0.0077004 0.0077649 0.0077963 0.0078596 0.0076709 0.0077474 0.0077091 0.0075492 0.0082652 0.0081173 0.0076292 0.0077892 0.0079232 0.0077515 0.0076252 0.0077574 0.007661 0.0076888 0.0077416 0.0078678 0.0078286 0.0077591 0.0079909 0.0078153 0.0078035 0.0080227 0.0078374 0.0078049 0.0075894 0.0079586 0.007673 0.0078295 0.0076852 0.0078359 0.0077306 0.0077227 0.0077416 0.0077082 0.007835 0.0077975 0.0077533 0.0078514 0.0078932 0.0078818 0.0077898 0.0077034 0.0077813 0.0079246 0.0076183 0.0076528 0.0077595 0.0076955 0.0076763 0.0077062 0.0078452 0.0076712 0.0079034 0.0078209 0.0075374 0.0078317 0.0078127 0.0075115 0.0077041 0.007963 0.0079376 0.00801 0.0076499 0.0079806 0.0077603 0.0076811 0.0076261 0.0077162 0.0075379 0.0076425 0.0079268 0.007647 0.0077112 0.0075185 0.0076451 0.0076391 0.0076782 0.0076166 0.007814 0.0076488 0.0076856 0.0079295 0.0078619 0.0076175 0.0077649 0.0077551 0.007831 0.0076219 0.0075451 0.007725 0.0078384
0.0074593 0.0072135 0.0074138 0.0075482 0.0077662 0.0074328 0.0074972 0.0075278 0.0075909 0.0074032 0.0074798 0.0074412 0.0072823 0.0079941 0.0078468 0.0073626 0.0075212 0.0076538 0.007484 0.0073588 0.0074901 0.0073938 0.007422 0.0074736 0.0075987 0.0075602 0.0074907 0.007721 0.0075471 0.0075355 0.0077528 0.0075686 0.0075371 0.0073227 0.0076893 0.007405 0.0075611 0.0074184 0.0075679 0.0074626 0.0074557 0.0074739 0.0074407 0.0075665 0.0075292 0.0074856 0.0075832 0.0076244 0.0076129 0.0075219 0.0074364 0.007513 0.0076558 0.0073507 0.0073854 0.007492 0.007428 0.0074093 0.0074387 0.0075765 0.0074036 0.007635 0.0075529 0.0072721 0.0075639 0.0075446 0.0072455 0.0074373 0.0076938 0.007669 0.0077407 0.0073828 0.0077112 0.0074928 0.0074143 0.0073591 0.007448 0.007272 0.0073751 0.0076573 0.0073799 0.0074439 0.0072525 0.0073776 0.0073721 0.0074108 0.0073495 0.0075458 0.0073816 0.0074173 0.0076605 0.0075935 0.0073505 0.0074974 0.0074873 0.0075619 0.0073545 0.0072787 0.0074579 0.0075698
0.0072009 0.0069576 0.0071558 0.0072894 0.0075048 0.0071748 0.0072391 0.0072689 0.0073318 0.0071453 0.0072217 0.007183 0.0070252 0.0077322 0.0075857 0.0071057 0.0072628 0.0073938 0.007226 0.007102 0.0072323 0.0071362 0.0071648 0.0072152 0.0073392 0.0073014 0.0072318 0.0074606 0.0072885 0.0072771 0.0074923 0.0073093 0.0072788 0.0070657 0.0074294 0.0071468 0.0073022 0.0071613 0.0073094 0.0072043 0.0071982 0.0072158 0.0071829 0.0073075 0.0072705 0.0072274 0.0073246 0.0073651 0.0073535 0.0072635 0.007179 0.0072543 0.0073965 0.0070929 0.0071278 0.007234 0.0071702 0.007152 0.0071809 0.0073173 0.0071456 0.0073761 0.0072944 0.0070165 0.0073056 0.007286 0.0069893 0.0071801 0.007434 0.0074097 0.0074808 0.0071255 0.0074513 0.0072348 0.0071572 0.0071019 0.0071896 0.0070158 0.0071174 0.0073973 0.0071224 0.0071862 0.0069963 0.0071198 0.0071147 0.0071532 0.0070921 0.007287 0.0071241 0.0071587 0.007401 0.0073346 0.0070932 0.0072394 0.007229 0.0073025 0.0070969 0.0070221 0.0072004 0.0073107
0.0069517 0.0067111 0.006907 0.0070398 0.0072525 0.0069261 0.0069903 0.0070192 0.0070819 0.0068966 0.0069729 0.0069342 0.0067775 0.0074791 0.0073335 0.0068581 0.0070136 0.007143 0.0069773 0.0068546 0.0069837 0.006888 0.0069168 0.0069661 0.0070889 0.0070517 0.0069823 0.0072093 0.007039 0.0070278 0.0072409 0.0070593 0.0070297 0.0068181 0.0071786 0.0068978 0.0070525 0.0069134 0.0070601 0.0069552 0.0069499 0.006967 0.0069343 0.0070578 0.0070211 0.0069784 0.007075 0.0071149 0.0071033 0.0070143 0.0069308 0.0070049 0.0071463 0.0068444 0.0068795 0.0069852 0.0069216 0.006904 0.0069323 0.0070673 0.006897 0.0071262 0.0070451 0.0067702 0.0070564 0.0070366 0.0067425 0.0069321 0.0071834 0.0071595 0.0072299 0.0068774 0.0072004 0.0069861 0.0069093 0.006854 0.0069404 0.006769 0.0068691 0.0071465 0.0068743 0.0069377 0.0067495 0.0068714 0.0068667 0.0069048 0.0068441 0.0070375 0.006876 0.0069094 0.0071506 0.0070849 0.0068452 0.0069907 0.00698 0.0070523 0.0068487 0.0067749 0.0069521 0.0070608
0.0067115 0.0064737 0.0066672 0.006799 0.007009 0.0066863 0.0067503 0.0067784 0.0068408 0.006657 0.0067329 0.0066942 0.0065389 0.0072345 0.00709 0.0066194 0.0067732 0.006901 0.0067375 0.006616 0.006744 0.0066487 0.0066778 0.0067259 0.0068474 0.0068109 0.0067417 0.0069667 0.0067984 0.0067874 0.0069981 0.0068181 0.0067894 0.0065795 0.0069365 0.0066579 0.0068117 0.0066744 0.0068196 0.0067151 0.0067105 0.0067271 0.0066946 0.0068169 0.0067804 0.0067383 0.0068343 0.0068734 0.0068619 0.006774 0.0066916 0.0067643 0.0069048 0.006605 0.0066401 0.0067453 0.006682 0.0066648 0.0066926 0.0068262 0.0066574 0.0068852 0.0068046 0.0065329 0.0068161 0.0067961 0.0065048 0.006693 0.0069414 0.0069181 0.0069877 0.0066383 0.0069582 0.0067462 0.0066704 0.006615 0.0067002 0.0065312 0.0066297 0.0069045 0.0066351 0.0066982 0.0065118 0.006632 0.0066276 0.0066654 0.0066051 0.0067968 0.0066368 0.0066692 0.0069089 0.0068439 0.0066062 0.0067509 0.0067398 0.006811 0.0066095 0.0065367 0.0067127 0.0068198
0.0064799 0.0062449 0.006436 0.0065668 0.0067739 0.0064552 0.0065188 0.0065462 0.0066082 0.0064259 0.0065015 0.0064628 0.0063089 0.0069982 0.0068548 0.0063893 0.0065414 0.0066675 0.0065061 0.0063861 0.0065128 0.006418 0.0064473 0.0064942 0.0066144 0.0065785 0.0065096 0.0067326 0.0065663 0.0065555 0.0067638 0.0065854 0.0065577 0.0063495 0.0067029 0.0064266 0.0065794 0.006444 0.0065875 0.0064835 0.0064796 0.0064957 0.0064635 0.0065844 0.0065483 0.0065068 0.006602 0.0066405 0.0066289 0.0065421 0.0064609 0.0065323 0.0066718 0.0063742 0.0064093 0.0065139 0.006451 0.0064342 0.0064615 0.0065936 0.0064264 0.0066525 0.0065726 0.0063042 0.0065841 0.006564 0.0062757 0.0064624 0.0067079 0.006685 0.0067539 0.0064078 0.0067245 0.0065148 0.0064399 0.0063847 0.0064685 0.006302 0.0063989 0.0066709 0.0064046 0.0064672 0.0062827 0.0064012 0.0063971 0.0064345 0.0063747 0.0065646 0.0064062 0.0064376 0.0066757 0.0066114 0.0063759 0.0065195 0.0065082 0.0065782 0.0063789 0.0063072 0.0064818 0.0065873
0.0062565 0.0060246 0.0062131 0.0063427 0.0065469 0.0062323 0.0062955 0.0063221 0.0063837 0.0062031 0.0062783 0.0062398 0.0060873 0.0067697 0.0066276 0.0061675 0.0063177 0.0064421 0.006283 0.0061644 0.0062898 0.0061955 0.006225 0.0062708 0.0063895 0.0063544 0.0062858 0.0065065 0.0063423 0.0063317 0.0065375 0.0063609 0.006334 0.0061279 0.0064773 0.0062036 0.0063552 0.0062217 0.0063636 0.0062602 0.006257 0.0062725 0.0062407 0.0063602 0.0063244 0.0062835 0.0063779 0.0064157 0.0064042 0.0063185 0.0062384 0.0063085 0.0064468 0.0061517 0.0061869 0.0062907 0.0062282 0.0062119 0.0062387 0.0063691 0.0062037 0.006428 0.0063487 0.0060838 0.0063604 0.0063402 0.006055 0.00624 0.0064825 0.0064601 0.0065281 0.0061855 0.0064988 0.0062917 0.0062177 0.0061626 0.0062452 0.0060812 0.0061765 0.0064455 0.0061823 0.0062444 0.0060619 0.0061787 0.0061749 0.0062119 0.0061526 0.0063406 0.0061839 0.0062143 0.0064506 0.0063871 0.0061538 0.0062963 0.0062848 0.0063536 0.0061566 0.006086 0.0062591 0.0063629
0.0060411 0.0058122 0.0059982 0.0061265 0.0063277 0.0060173 0.00608 0.006106 0.0061671 0.0059883 0.006063 0.0060246 0.0058738 0.0065489 0.0064081 0.0059536 0.0061019 0.0062245 0.0060678 0.0059507 0.0060746 0.0059811 0.0060106 0.0060553 0.0061726 0.0061381 0.00607 0.0062883 0.0061262 0.0061158 0.006319 0.0061443 0.0061183 0.0059142 0.0062596 0.0059885 0.0061389 0.0060074 0.0061475 0.0060448 0.0060422 0.0060573 0.0060257 0.0061438 0.0061084 0.0060681 0.0061616 0.0061987 0.0061872 0.0061028 0.0060238 0.0060926 0.0062297 0.0059373 0.0059724 0.0060753 0.0060133 0.0059975 0.0060237 0.0061525 0.0059889 0.0062112 0.0061327 0.0058714 0.0061444 0.0061242 0.0058423 0.0060255 0.0062648 0.0062429 0.00631 0.0059712 0.0062809 0.0060764 0.0060034 0.0059486 0.0060298 0.0058683 0.005962 0.0062279 0.0059679 0.0060295 0.0058492 0.0059642 0.0059607 0.0059973 0.0059385 0.0061245 0.0059695 0.0059989 0.0062333 0.0061706 0.0059398 0.006081 0.0060694 0.0061368 0.0059424 0.0058728 0.0060443 0.0061464
0.0058333 0.0056076 0.0057909 0.0059179 0.0061161 0.0058099 0.0058722 0.0058975 0.005958 0.0057812 0.0058553 0.0058171 0.005668 0.0063354 0.0061961 0.0057474 0.0058937 0.0060145 0.0058601 0.0057446 0.005867 0.0057742 0.0058038 0.0058475 0.0059632 0.0059294 0.0058617 0.0060775 0.0059177 0.0059075 0.006108 0.0059353 0.0059101 0.0057082 0.0060494 0.0057812 0.0059302 0.0058006 0.005939 0.0058371 0.005835 0.0058496 0.0058184 0.005935 0.0059 0.0058602 0.0059529 0.0059893 0.0059778 0.0058946 0.0058168 0.0058843 0.00602 0.0057306 0.0057655 0.0058676 0.0058061 0.0057907 0.0058164 0.0059435 0.0057818 0.006002 0.0059243 0.0056666 0.005936 0.0059157 0.0056373 0.0058186 0.0060547 0.0060332 0.0060995 0.0057646 0.0060705 0.0058687 0.0057967 0.0057421 0.005822 0.0056631 0.0057552 0.0060179 0.0057613 0.0058223 0.0056441 0.0057573 0.0057541 0.0057903 0.0057321 0.005916 0.0057628 0.0057913 0.0060235 0.0059616 0.0057334 0.0058733 0.0058615 0.0059277 0.0057358 0.0056674 0.0058371 0.0059375
0.0056328 0.0054104 0.005591 0.0057166 0.0059117 0.0056099 0.0056717 0.0056962 0.0057562 0.0055814 0.0056549 0.0056169 0.0054696 0.006129 0.0059912 0.0055485 0.0056928 0.0058117 0.0056598 0.0055459 0.0056667 0.0055748 0.0056044 0.0056469 0.0057611 0.0057279 0.0056608 0.005874 0.0057165 0.0057065 0.0059042 0.0057336 0.0057091 0.0055096 0.0058464 0.0055812 0.0057287 0.0056012 0.0057377 0.0056366 0.0056351 0.0056493 0.0056184 0.0057334 0.0056989 0.0056597 0.0057513 0.0057871 0.0057757 0.0056937 0.0056172 0.0056833 0.0058176 0.0055312 0.0055661 0.0056672 0.0056062 0.0055912 0.0056164 0.0057417 0.005582 0.0057999 0.0057231 0.0054691 0.0057349 0.0057146 0.0054397 0.005619 0.0058518 0.0058307 0.0058961 0.0055653 0.0058673 0.0056683 0.0055973 0.0055431 0.0056216 0.0054653 0.0055558 0.0058151 0.005562 0.0056223 0.0054465 0.0055579 0.0055549 0.0055906 0.0055331 0.0057147 0.0055635 0.0055911 0.0058209 0.0057599 0.0055344 0.0056729 0.0056609 0.005726 0.0055366 0.0054693 0.0056372 0.0057359
0.0054394 0.0052203 0.0053981 0.0055223 0.0057142 0.005417 0.0054782 0.005502 0.0055614 0.0053887 0.0054616 0.0054238 0.0052784 0.0059294 0.0057933 0.0053567 0.0054989 0.0056159 0.0054664 0.0053542 0.0054734 0.0053824 0.0054119 0.0054534 0.005566 0.0055335 0.005467 0.0056774 0.0055223 0.0055125 0.0057074 0.0055389 0.0055152 0.0053181 0.0056503 0.0053883 0.0055343 0.0054088 0.0055434 0.0054433 0.0054423 0.005456 0.0054255 0.0055389 0.0055048 0.0054662 0.0055568 0.0055919 0.0055806 0.0054998 0.0054245 0.0054893 0.0056221 0.005339 0.0053737 0.0054737 0.0054134 0.0053988 0.0054235 0.005547 0.0053893 0.0056049 0.0055289 0.0052787 0.0055407 0.0055204 0.0052492 0.0054265 0.0056558 0.0056352 0.0056996 0.0053731 0.0056711 0.0054749 0.005405 0.0053511 0.0054283 0.0052747 0.0053635 0.0056193 0.0053697 0.0054295 0.005256 0.0053655 0.0053628 0.0053981 0.0053411 0.0055204 0.0053712 0.0053979 0.0056253 0.0055652 0.0053425 0.0054794 0.0054674 0.0055312 0.0053445 0.0052784 0.0054443 0.0055413
0.0052528 0.0050371 0.0052121 0.0053347 0.0055235 0.0052309 0.0052914 0.0053146 0.0053733 0.0052029 0.005275 0.0052375 0.005094 0.0057364 0.005602 0.0051717 0.0053118 0.0054269 0.0052799 0.0051693 0.0052869 0.0051968 0.0052263 0.0052668 0.0053777 0.0053458 0.00528 0.0054876 0.0053348 0.0053252 0.0055172 0.0053509 0.005328 0.0051334 0.005461 0.0052023 0.0053466 0.0052232 0.0053558 0.0052567 0.0052562 0.0052694 0.0052394 0.0053511 0.0053174 0.0052795 0.005369 0.0054034 0.0053922 0.0053127 0.0052387 0.0053021 0.0054334 0.0051537 0.0051881 0.0052871 0.0052274 0.0052132 0.0052374 0.005359 0.0052035 0.0054165 0.0053415 0.0050952 0.0053532 0.005333 0.0050656 0.0052407 0.0054665 0.0054464 0.0055098 0.0051877 0.0054815 0.0052882 0.0052194 0.005166 0.0052418 0.0050908 0.005178 0.0054302 0.0051843 0.0052433 0.0050723 0.00518 0.0051775 0.0052123 0.005156 0.0053329 0.0051858 0.0052116 0.0054364 0.0053772 0.0051574 0.0052928 0.0052807 0.0053432 0.0051592 0.0050942 0.0052582 0.0053534
0.0050728 0.0048605 0.0050327 0.0051536 0.0053393 0.0050513 0.0051112 0.0051338 0.0051918 0.0050236 0.0050949 0.0050578 0.0049162 0.0055498 0.0054171 0.0049932 0.0051312 0.0052443 0.0050998 0.004991 0.0051068 0.0050178 0.0050471 0.0050866 0.0051958 0.0051646 0.0050995 0.0053042 0.0051539 0.0051445 0.0053335 0.0051695 0.0051473 0.0049553 0.0052781 0.0050228 0.0051654 0.0050441 0.0051747 0.0050767 0.0050766 0.0050894 0.0050598 0.0051699 0.0051366 0.0050993 0.0051877 0.0052214 0.0052103 0.0051321 0.0050593 0.0051215 0.0052511 0.0049749 0.0050091 0.0051069 0.005048 0.0050341 0.0050578 0.0051776 0.0050242 0.0052346 0.0051606 0.0049182 0.0051722 0.0051521 0.0048886 0.0050614 0.0052837 0.005264 0.0053265 0.0050089 0.0052984 0.0051081 0.0050404 0.0049874 0.0050618 0.0049135 0.0049991 0.0052477 0.0050054 0.0050638 0.0048952 0.005001 0.0049988 0.005033 0.0049775 0.005152 0.0050069 0.0050319 0.005254 0.0051957 0.0049789 0.0051126 0.0051004 0.0051618 0.0049806 0.0049167 0.0050785 0.0051721
0.0048991 0.0046903 0.0048595 0.0049789 0.0051613 0.004878 0.0049372 0.0049592 0.0050164 0.0048506 0.0049212 0.0048844 0.0047448 0.0053693 0.0052384 0.0048211 0.0049568 0.005068 0.004926 0.0048189 0.004933 0.0048451 0.0048743 0.0049128 0.0050203 0.0049897 0.0049253 0.0051271 0.0049792 0.00497 0.005156 0.0049943 0.0049728 0.0047835 0.0051015 0.0048497 0.0049905 0.0048713 0.0049999 0.004903 0.0049032 0.0049157 0.0048865 0.0049949 0.0049621 0.0049254 0.0050126 0.0050457 0.0050346 0.0049578 0.0048862 0.0049471 0.005075 0.0048025 0.0048364 0.004933 0.0048748 0.0048613 0.0048845 0.0050024 0.0048513 0.0050589 0.0049859 0.0047474 0.0049975 0.0049775 0.0047179 0.0048883 0.0051071 0.0050878 0.0051493 0.0048363 0.0051216 0.0049342 0.0048676 0.0048152 0.0048882 0.0047426 0.0048265 0.0050713 0.0048329 0.0048904 0.0047244 0.0048284 0.0048263 0.0048601 0.0048053 0.0049772 0.0048343 0.0048586 0.0050778 0.0050204 0.0048067 0.0049387 0.0049265 0.0049866 0.0048082 0.0047455 0.0049052 0.004997
0.0047314 0.0045261 0.0046925 0.0048101 0.0049893 0.0047108 0.0047692 0.0047906 0.0048471 0.0046837 0.0047534 0.004717 0.0045795 0.0051947 0.0050656 0.004655 0.0047885 0.0048977 0.0047583 0.004653 0.0047653 0.0046784 0.0047074 0.004745 0.0048508 0.0048208 0.0047572 0.0049559 0.0048105 0.0048015 0.0049844 0.0048252 0.0048044 0.0046178 0.0049309 0.0046827 0.0048216 0.0047045 0.004831 0.0047353 0.0047359 0.004748 0.0047192 0.0048259 0.0047936 0.0047575 0.0048436 0.004876 0.004865 0.0047895 0.0047192 0.0047788 0.0049049 0.0046362 0.0046698 0.0047652 0.0047077 0.0046945 0.0047173 0.0048332 0.0046844 0.0048892 0.0048172 0.0045828 0.0048288 0.0048089 0.0045533 0.0047213 0.0049364 0.0049176 0.0049781 0.0046699 0.0049507 0.0047664 0.0047009 0.004649 0.0047206 0.0045777 0.00466 0.004901 0.0046664 0.0047232 0.0045598 0.0046618 0.00466 0.0046932 0.0046392 0.0048085 0.0046678 0.0046913 0.0049076 0.0048511 0.0046406 0.0047708 0.0047586 0.0048175 0.004642 0.0045805 0.0047379 0.0048279
0.0045696 0.0043678 0.0045313 0.0046472 0.0048232 0.0045494 0.0046071 0.0046279 0.0046837 0.0045226 0.0045915 0.0045555 0.0044201 0.0050258 0.0048987 0.0044947 0.004626 0.0047333 0.0045963 0.0044928 0.0046033 0.0045176 0.0045464 0.004583 0.004687 0.0046577 0.0045949 0.0047906 0.0046476 0.0046388 0.0048187 0.0046619 0.0046418 0.004458 0.004766 0.0045215 0.0046585 0.0045435 0.004668 0.0045735 0.0045745 0.0045862 0.0045578 0.0046627 0.0046309 0.0045955 0.0046803 0.004712 0.0047012 0.004627 0.004558 0.0046163 0.0047406 0.0044758 0.0045091 0.0046031 0.0045464 0.0045336 0.0045558 0.0046699 0.0045233 0.0047253 0.0046543 0.004424 0.0046658 0.0046461 0.0043946 0.0045601 0.0047716 0.0047532 0.0048127 0.0045092 0.0047856 0.0046044 0.00454 0.0044887 0.0045589 0.0044187 0.0044993 0.0047366 0.0045058 0.0045618 0.004401 0.0045011 0.0044995 0.0045322 0.0044789 0.0046457 0.0045071 0.0045299 0.0047432 0.0046877 0.0044803 0.0046087 0.0045965 0.0046542 0.0044816 0.0044212 0.0045764 0.0046647
0.0044134 0.0042152 0.0043757 0.0044898 0.0046626 0.0043937 0.0044505 0.0044708 0.0045258 0.0043672 0.0044352 0.0043996 0.0042663 0.0048624 0.0047372 0.00434 0.0044691 0.0045744 0.00444 0.0043383 0.0044469 0.0043624 0.004391 0.0044267 0.0045289 0.0045003 0.0044383 0.0046308 0.0044904 0.0044817 0.0046585 0.0045042 0.0044847 0.0043038 0.0046068 0.004366 0.004501 0.0043882 0.0045105 0.0044173 0.0044186 0.0044299 0.004402 0.0045051 0.0044738 0.0044391 0.0045226 0.0045537 0.004543 0.0044701 0.0044024 0.0044594 0.0045819 0.004321 0.004354 0.0044467 0.0043908 0.0043783 0.0044 0.0045121 0.0043679 0.0045669 0.004497 0.0042707 0.0045084 0.0044889 0.0042415 0.0044045 0.0046123 0.0045944 0.0046529 0.0043542 0.004626 0.0044479 0.0043846 0.004334 0.0044028 0.0042653 0.0043443 0.0045777 0.0043508 0.0044059 0.0042478 0.0043461 0.0043446 0.0043768 0.0043243 0.0044884 0.0043521 0.0043742 0.0045844 0.0045298 0.0043257 0.0044523 0.0044401 0.0044966 0.0043268 0.0042677 0.0044205 0.004507
0.0042626 0.004068 0.0042255 0.0043379 0.0045075 0.0042433 0.0042994 0.0043191 0.0043733 0.0042172 0.0042843 0.0042491 0.004118 0.0047044 0.0045812 0.0041908 0.0043176 0.0044209 0.0042891 0.0041891 0.004296 0.0042127 0.004241 0.0042758 0.0043763 0.0043482 0.004287 0.0044764 0.0043385 0.0043301 0.0045038 0.004352 0.0043331 0.004155 0.0044529 0.0042159 0.0043489 0.0042382 0.0043584 0.0042665 0.0042681 0.0042791 0.0042516 0.004353 0.0043221 0.004288 0.0043703 0.0044007 0.0043902 0.0043186 0.0042522 0.0043079 0.0044286 0.0041717 0.0042043 0.0042956 0.0042405 0.0042284 0.0042497 0.0043598 0.004218 0.004414 0.0043451 0.0041229 0.0043564 0.0043371 0.0040938 0.0042543 0.0044584 0.0044409 0.0044984 0.0042046 0.0044719 0.0042969 0.0042347 0.0041847 0.0042522 0.0041173 0.0041947 0.0044241 0.0042012 0.0042555 0.0041001 0.0041965 0.0041951 0.0042268 0.0041751 0.0043365 0.0042025 0.0042239 0.004431 0.0043773 0.0041765 0.0043012 0.004289 0.0043443 0.0041775 0.0041195 0.0042699 0.0043548
0.0041171 0.003926 0.0040806 0.0041912 0.0043575 0.0040982 0.0041535 0.0041726 0.004226 0.0040725 0.0041385 0.0041039 0.003975 0.0045515 0.0044303 0.0040468 0.0041713 0.0042726 0.0041433 0.0040452 0.0041502 0.0040681 0.0040962 0.0041301 0.0042288 0.0042013 0.004141 0.0043272 0.0041918 0.0041836 0.0043542 0.0042049 0.0041866 0.0040114 0.0043042 0.0040711 0.004202 0.0040934 0.0042116 0.004121 0.0041228 0.0041334 0.0041064 0.004206 0.0041757 0.0041422 0.0042232 0.004253 0.0042425 0.0041723 0.0041071 0.0041617 0.0042804 0.0040276 0.0040598 0.0041498 0.0040955 0.0040837 0.0041045 0.0042126 0.0040732 0.0042662 0.0041984 0.0039803 0.0042096 0.0041905 0.0039514 0.0041093 0.0043097 0.0042926 0.004349 0.0040603 0.0043229 0.0041511 0.00409 0.0040406 0.0041068 0.0039746 0.0040504 0.0042758 0.0040568 0.0041103 0.0039576 0.0040521 0.0040509 0.004082 0.0040312 0.0041898 0.0040581 0.0040788 0.0042827 0.00423 0.0040326 0.0041553 0.0041432 0.0041973 0.0040335 0.0039766 0.0041246 0.0042078
0.0039766 0.0037891 0.0039408 0.0040495 0.0042126 0.0039581 0.0040125 0.0040312 0.0040837 0.0039328 0.0039978 0.0039636 0.0038369 0.0044036 0.0042844 0.0039078 0.00403 0.0041294 0.0040026 0.0039063 0.0040094 0.0039286 0.0039564 0.0039894 0.0040863 0.0040595 0.0040001 0.0041831 0.0040502 0.0040421 0.0042096 0.0040629 0.0040451 0.0038729 0.0041605 0.0039313 0.0040601 0.0039536 0.0040697 0.0039805 0.0039825 0.0039928 0.0039663 0.004064 0.0040342 0.0040014 0.004081 0.0041102 0.0040999 0.004031 0.0039671 0.0040205 0.0041372 0.0038886 0.0039204 0.0040089 0.0039555 0.003944 0.0039644 0.0040705 0.0039335 0.0041233 0.0040567 0.0038427 0.0040678 0.0040489 0.0038141 0.0039693 0.004166 0.0041492 0.0042047 0.003921 0.0041789 0.0040102 0.0039503 0.0039016 0.0039664 0.0038369 0.0039111 0.0041326 0.0039175 0.0039701 0.0038201 0.0039128 0.0039117 0.0039423 0.0038923 0.0040482 0.0039188 0.0039388 0.0041395 0.0040877 0.0038936 0.0040144 0.0040023 0.0040553 0.0038944 0.0038387 0.0039843 0.0040657
0.0038409 0.003657 0.0038058 0.0039126 0.0040725 0.0038229 0.0038764 0.0038946 0.0039462 0.0037979 0.003862 0.0038283 0.0037038 0.0042605 0.0041433 0.0037736 0.0038935 0.003991 0.0038667 0.0037722 0.0038734 0.003794 0.0038214 0.0038536 0.0039487 0.0039224 0.003864 0.0040437 0.0039133 0.0039055 0.0040698 0.0039257 0.0039085 0.0037393 0.0040217 0.0037963 0.0039231 0.0038187 0.0039326 0.0038448 0.003847 0.003857 0.003831 0.0039269 0.0038976 0.0038654 0.0039437 0.0039723 0.0039621 0.0038946 0.0038319 0.0038841 0.0039989 0.0037544 0.0037858 0.0038729 0.0038204 0.0038091 0.0038291 0.0039332 0.0037987 0.0039853 0.0039199 0.0037099 0.0039308 0.0039121 0.0036815 0.0038342 0.0040271 0.0040108 0.0040652 0.0037865 0.0040398 0.0038742 0.0038154 0.0037674 0.0038309 0.003704 0.0037766 0.0039941 0.003783 0.0038348 0.0036875 0.0037783 0.0037773 0.0038074 0.0037582 0.0039114 0.0037842 0.0038037 0.0040011 0.0039503 0.0037596 0.0038783 0.0038664 0.0039182 0.0037603 0.0037057 0.0038488 0.0039286
0.00371 0.0035296 0.0036754 0.0037804 0.0039371 0.0036923 0.003745 0.0037626 0.0038134 0.0036677 0.0037308 0.0036976 0.0035753 0.004122 0.0040069 0.0036441 0.0037618 0.0038572 0.0037355 0.0036428 0.0037421 0.003664 0.0036911 0.0037224 0.0038157 0.0037901 0.0037325 0.003909 0.0037812 0.0037735 0.0039347 0.0037931 0.0037765 0.0036103 0.0038875 0.0036661 0.0037907 0.0036884 0.0038002 0.0037138 0.0037162 0.0037259 0.0037003 0.0037945 0.0037657 0.0037341 0.0038111 0.003839 0.003829 0.0037628 0.0037014 0.0037524 0.0038652 0.0036249 0.0036559 0.0037416 0.0036899 0.003679 0.0036984 0.0038006 0.0036685 0.003852 0.0037877 0.0035818 0.0037985 0.00378 0.0035537 0.0037036 0.0038929 0.0038769 0.0039303 0.0036566 0.0039053 0.0037429 0.0036852 0.0036379 0.0037001 0.0035758 0.0036468 0.0038603 0.0036532 0.0037041 0.0035595 0.0036485 0.0036477 0.0036771 0.0036288 0.0037792 0.0036544 0.0036733 0.0038673 0.0038175 0.0036302 0.0037469 0.003735 0.0037857 0.0036308 0.0035774 0.003718 0.0037961


==> images/plots/data/matching/vdftlin-ol-j.dat <==
0.02928
0.029571
0.029323
0.029484
0.029408
0.029826
0.029597
0.029623
0.029671
0.029304
0.029783
0.030249
0.029589
0.03094
0.030721
0.029786
0.02958
0.02896
0.02977
0.030252
0.030132
0.029817
0.030035
0.02964
0.029846
0.029915
0.029597
0.029626
0.029871
0.03013
0.029658
0.029306
0.029652
0.029303
0.030053
0.029144
0.029802
0.029777
0.030013
0.029648
0.029948
0.030005
0.029897
0.02977
0.02977
0.029387
0.029994
0.030211
0.029891
0.029901
0.030452
0.029612
0.030147
0.029028
0.029357
0.029999
0.030044
0.029647
0.029319
0.029789
0.029652
0.030173
0.030012
0.030299
0.030254
0.029813
0.029928
0.03042
0.030094
0.029912
0.030917
0.029836
0.030071
0.030632
0.029827
0.029323
0.029171
0.029733
0.02944
0.029701
0.029316
0.029269
0.030051
0.02965
0.029429
0.029718
0.029431
0.029587
0.0293
0.029415
0.029944
0.030151
0.029552
0.030351
0.029995
0.029179
0.029507
0.029735
0.029966
0.029742


==> images/plots/data/matching/vdftlin-ol-rho.dat <==
0.18488 34.928 -65.365 30.554
0.21849 36.325 -68.035 31.831
0.17793 34.709 -64.953 30.361
0.15943 33.915 -63.434 29.634
0.17041 34.09 -63.739 29.766
0.20114 35.248 -65.947 30.819
0.19753 35.156 -65.775 30.738
0.22313 35.87 -67.106 31.357
0.2151 35.562 -66.52 31.079
0.2104 36.026 -67.464 31.559
0.2227 35.754 -66.875 31.243
0.21986 35.553 -66.489 31.057
0.23064 36.68 -68.7 32.142
0.20096 34.253 -63.958 29.824
0.2114 34.572 -64.554 30.102
0.21283 35.703 -66.813 31.231
0.19016 35.014 -65.519 30.623
0.14203 33.835 -63.338 29.617
0.22517 35.924 -67.207 31.405
0.26394 36.898 -69.013 32.241
0.2065 35.001 -65.432 30.551
0.22274 35.979 -67.329 31.471
0.21726 35.528 -66.447 31.04
0.23224 36.352 -68.036 31.807
0.21019 35.34 -66.095 30.876
0.21038 35.248 -65.911 30.783
0.23928 36.876 -69.058 32.305
0.19517 34.871 -65.212 30.459
0.23633 36.172 -67.661 31.612
0.21172 35.222 -65.856 30.754
0.20931 35.253 -65.921 30.789
0.18805 34.909 -65.314 30.523
0.22999 36.043 -67.425 31.505
0.1924 35.434 -66.348 31.033
0.20542 34.801 -65.033 30.352
0.19445 35.624 -66.72 31.215
0.18334 34.575 -64.668 30.21
0.18147 34.514 -64.551 30.155
0.21501 35.475 -66.349 30.995
0.24763 36.653 -68.58 32.05
0.22172 35.86 -67.094 31.356
0.22416 35.701 -66.766 31.187
0.24335 36.657 -68.606 32.073
0.22096 35.723 -66.821 31.219
0.1869 34.685 -64.872 30.306
0.17477 34.702 -64.952 30.367
0.21017 35.104 -65.622 30.638
0.23815 35.841 -66.993 31.275
0.23364 36.002 -67.33 31.451
0.25213 36.498 -68.254 31.88
0.26866 36.847 -68.894 32.173
0.20848 35.515 -66.452 31.057
0.18678 34.341 -64.185 29.962
0.18115 35.073 -65.667 30.711
0.20784 35.944 -67.312 31.488
0.20692 35.102 -65.633 30.65
0.2315 36.137 -67.614 31.599
0.18589 34.745 -64.996 30.369
0.22058 36.165 -67.704 31.66
0.21133 35.347 -66.104 30.878
0.195 35.071 -65.614 30.662
0.26611 36.899 -69.005 32.232
0.23501 35.962 -67.247 31.408
0.26194 36.853 -68.931 32.204
0.22036 35.26 -65.898 30.759
0.24722 36.327 -67.928 31.725
0.26733 37.477 -70.156 32.806
0.24224 36.025 -67.349 31.447
0.2183 35.283 -65.952 30.789
0.22796 35.834 -67.018 31.305
0.21151 34.506 -64.422 30.036
0.25135 36.834 -68.929 32.22
0.20994 35.062 -65.541 30.599
0.23478 35.539 -66.405 30.988
0.19957 35.077 -65.61 30.652
0.23031 36.804 -68.944 32.263
0.19343 35.276 -66.027 30.869
0.23375 36.683 -68.694 32.134
0.19572 35.672 -66.815 31.262
0.2182 35.741 -66.867 31.247
0.19827 35.494 -66.447 31.072
0.17647 35.047 -65.635 30.705
0.20202 35.061 -65.57 30.629
0.20939 35.824 -67.068 31.364
0.23563 36.391 -68.097 31.83
0.21886 35.934 -67.252 31.439
0.21948 35.913 -67.205 31.413
0.19771 34.934 -65.328 30.513
0.19152 35.423 -66.331 31.026
0.22092 35.989 -67.351 31.483
0.23149 35.83 -66.995 31.287
0.20899 35.156 -65.734 30.698
0.20551 35.912 -67.259 31.467
0.22933 35.871 -67.09 31.342
0.22594 35.833 -67.024 31.313
0.20477 35.737 -66.906 31.289
0.19713 35.283 -66.03 30.866
0.22909 36.481 -68.309 31.95
0.22887 35.943 -67.232 31.412
0.23123 35.95 -67.234 31.407


==> images/plots/data/matching/vdftlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.015908 0.015811 0.015923 0.015978 0.015966 0.015886 0.015892 0.015842 0.015864 0.015832 0.01585 0.015864 0.015786 0.015955 0.015932 0.015854 0.015902 0.015984 0.015839 0.015771 0.015903 0.015835 0.015866 0.015809 0.015879 0.015886 0.015773 0.015912 0.015821 0.015887 0.015885 0.015909 0.01583 0.015873 0.015917 0.015859 0.015932 0.015937 0.01587 0.015788 0.015843 0.015854 0.015788 0.015853 0.015925 0.015923 0.015896 0.015844 0.015833 0.015799 0.015775 0.015867 0.015949 0.015898 0.015837 0.015896 0.015824 0.015921 0.015822 0.015879 0.015898 0.015771 0.015836 0.015774 0.015885 0.015811 0.015731 0.015832 0.015883 0.015845 0.015937 0.015775 0.015898 0.015865 0.015897 0.015778 0.015884 0.015786 0.015856 0.015851 0.015868 0.0159 0.015899 0.015846 0.015806 0.015838 0.015839 0.015907 0.015873 0.015834 0.015845 0.015892 0.015839 0.015842 0.015845 0.015852 0.015883 0.0158 0.015837 0.015837
0.024834 0.024753 0.024844 0.024896 0.024898 0.024833 0.024836 0.024813 0.024829 0.024767 0.024825 0.024841 0.024742 0.024945 0.024931 0.024808 0.024836 0.024869 0.024811 0.024795 0.024873 0.0248 0.024838 0.024781 0.024843 0.024853 0.02474 0.024862 0.02481 0.024859 0.02485 0.024843 0.024809 0.024793 0.024892 0.024776 0.024871 0.024874 0.024839 0.024783 0.024811 0.024834 0.024773 0.024824 0.024866 0.024838 0.024869 0.02485 0.024822 0.02481 0.024811 0.024819 0.024905 0.024809 0.02477 0.024862 0.024803 0.024857 0.024775 0.024844 0.02484 0.0248 0.024829 0.024795 0.024874 0.024817 0.024742 0.024839 0.024867 0.024828 0.024939 0.024773 0.024873 0.024875 0.024849 0.024727 0.024813 0.024749 0.024774 0.024816 0.024799 0.024802 0.024856 0.024787 0.024784 0.024796 0.0248 0.024861 0.024792 0.024795 0.024836 0.024861 0.024769 0.024827 0.024823 0.024786 0.02482 0.02476 0.024818 0.024822
0.033955 0.033805 0.033974 0.034065 0.034066 0.033948 0.033953 0.033901 0.033932 0.033834 0.033921 0.03395 0.033777 0.034131 0.034103 0.033901 0.033957 0.034024 0.033897 0.033838 0.03401 0.03388 0.033946 0.033841 0.033958 0.033976 0.033768 0.033998 0.033886 0.033985 0.033971 0.033969 0.03389 0.033886 0.034042 0.033857 0.034017 0.034022 0.033949 0.033833 0.033899 0.033935 0.03382 0.033921 0.034008 0.033966 0.034002 0.033951 0.033909 0.033874 0.03386 0.033921 0.034071 0.033917 0.033841 0.033992 0.033878 0.033993 0.033839 0.03396 0.033961 0.033844 0.03392 0.03384 0.034004 0.03389 0.033745 0.033931 0.033993 0.033922 0.034115 0.033812 0.034008 0.033996 0.033974 0.033754 0.033918 0.033787 0.033853 0.03391 0.033893 0.033907 0.033985 0.033868 0.033844 0.033877 0.033882 0.033994 0.033885 0.033872 0.033933 0.033989 0.03384 0.033921 0.033917 0.033868 0.033929 0.033809 0.033906 0.033911
0.043489 0.043318 0.043509 0.043617 0.043628 0.043495 0.043498 0.043452 0.043487 0.043348 0.043479 0.043516 0.043294 0.043744 0.043715 0.043442 0.043496 0.043547 0.04345 0.043415 0.043584 0.043425 0.043508 0.043382 0.043518 0.043541 0.043292 0.043557 0.043447 0.043555 0.043534 0.04351 0.043445 0.043402 0.043627 0.043364 0.043572 0.043578 0.04351 0.043388 0.043449 0.0435 0.043366 0.043478 0.043563 0.043495 0.043576 0.043537 0.043475 0.043449 0.043451 0.043465 0.043649 0.043433 0.043355 0.04356 0.043432 0.043542 0.043366 0.043521 0.043507 0.043425 0.043491 0.043416 0.043589 0.043464 0.043295 0.043514 0.043573 0.043487 0.043733 0.043365 0.043585 0.043595 0.043529 0.043261 0.043446 0.04331 0.04336 0.043459 0.043417 0.043416 0.043546 0.043394 0.043389 0.043416 0.043422 0.043554 0.0434 0.043411 0.043505 0.043558 0.043352 0.043487 0.043477 0.043389 0.043464 0.043335 0.043465 0.043474
0.053122 0.052901 0.053147 0.053285 0.0533 0.053132 0.053136 0.053077 0.053123 0.05294 0.053113 0.053161 0.05287 0.053457 0.05342 0.053064 0.053132 0.053188 0.053075 0.053025 0.053249 0.053042 0.053151 0.052985 0.053163 0.053194 0.052866 0.053212 0.05307 0.053212 0.053183 0.05315 0.053068 0.053009 0.053305 0.05296 0.053231 0.053238 0.053152 0.052991 0.053074 0.05314 0.052964 0.053111 0.053219 0.053129 0.053239 0.053188 0.053106 0.05307 0.053072 0.053094 0.053332 0.053048 0.05295 0.053218 0.053051 0.053192 0.052964 0.053167 0.053147 0.053038 0.053128 0.053026 0.053257 0.053091 0.052866 0.053158 0.053235 0.053122 0.053444 0.052961 0.053251 0.053264 0.053177 0.052827 0.053066 0.052891 0.052956 0.053086 0.05303 0.053026 0.0532 0.053001 0.052994 0.05303 0.053038 0.053208 0.053007 0.053023 0.053147 0.053216 0.052946 0.053123 0.05311 0.052994 0.053092 0.052924 0.053095 0.053106
0.062788 0.062533 0.062816 0.062977 0.063 0.062808 0.062811 0.062751 0.062803 0.062576 0.062795 0.062854 0.062501 0.063209 0.063168 0.06273 0.062803 0.06285 0.062749 0.062711 0.062954 0.062708 0.062839 0.062643 0.06285 0.062888 0.062501 0.062904 0.06275 0.062912 0.062874 0.062823 0.062743 0.062652 0.063022 0.062593 0.062922 0.06293 0.06284 0.062659 0.062747 0.06283 0.062624 0.062791 0.062909 0.062792 0.062944 0.062896 0.062793 0.062759 0.062771 0.062764 0.063048 0.062694 0.062586 0.062917 0.062724 0.062874 0.06261 0.062856 0.062824 0.062728 0.062821 0.062711 0.062971 0.062781 0.062517 0.062862 0.062943 0.062809 0.063197 0.062624 0.062959 0.062988 0.062862 0.062447 0.062723 0.062529 0.062588 0.06276 0.06268 0.062666 0.062892 0.062651 0.062654 0.062691 0.062701 0.0629 0.062649 0.062684 0.062841 0.062915 0.062581 0.062812 0.062794 0.062639 0.062756 0.062566 0.062776 0.062791
0.072345 0.072049 0.072377 0.072564 0.072595 0.072375 0.072376 0.072311 0.072371 0.072099 0.072363 0.072434 0.072014 0.072853 0.072806 0.072284 0.072366 0.072407 0.072309 0.072269 0.07255 0.072259 0.072415 0.072183 0.072426 0.072472 0.072015 0.072486 0.072312 0.072501 0.072455 0.072388 0.072302 0.072186 0.072631 0.072115 0.072505 0.072514 0.072416 0.072204 0.072306 0.072406 0.072163 0.072359 0.072491 0.072347 0.072538 0.072486 0.072363 0.072324 0.072342 0.072323 0.072657 0.072232 0.072111 0.072506 0.072281 0.072449 0.072142 0.072434 0.072391 0.072289 0.072396 0.07227 0.072573 0.072351 0.072038 0.072447 0.072539 0.072381 0.072841 0.072164 0.072556 0.072596 0.072438 0.071948 0.07227 0.072048 0.07211 0.072321 0.07222 0.072198 0.072475 0.072189 0.072197 0.072238 0.07225 0.072482 0.072181 0.072229 0.07242 0.072504 0.072104 0.072386 0.072363 0.072173 0.072311 0.072092 0.072342 0.072359
0.081709 0.081377 0.081743 0.081954 0.081992 0.08175 0.081749 0.081681 0.081748 0.081431 0.081741 0.081824 0.08134 0.082303 0.082252 0.081648 0.081735 0.081766 0.081681 0.081649 0.081954 0.081623 0.081801 0.081537 0.081812 0.081864 0.081344 0.081875 0.081687 0.081899 0.081843 0.081759 0.081673 0.081526 0.082046 0.081444 0.081895 0.081904 0.081802 0.081566 0.081677 0.081792 0.081518 0.081736 0.081878 0.081708 0.08194 0.08189 0.081745 0.081707 0.081735 0.081691 0.082071 0.081576 0.081444 0.081902 0.081651 0.08183 0.081484 0.08182 0.081766 0.081672 0.081785 0.081649 0.081985 0.081735 0.081382 0.081847 0.081944 0.081765 0.082292 0.081521 0.081961 0.082017 0.081822 0.081263 0.081623 0.081381 0.081441 0.081692 0.081568 0.081536 0.081866 0.081536 0.081553 0.081597 0.081609 0.081871 0.081521 0.081586 0.081811 0.081902 0.081437 0.081772 0.081744 0.081515 0.081674 0.081431 0.08172 0.08174
0.090792 0.090426 0.090829 0.091063 0.091108 0.090844 0.090841 0.09077 0.090845 0.090484 0.090839 0.090934 0.090386 0.091471 0.091414 0.090731 0.090823 0.090845 0.090771 0.090744 0.091076 0.090705 0.090906 0.09061 0.090916 0.090975 0.090393 0.090983 0.090781 0.091016 0.09095 0.09085 0.090763 0.090588 0.091179 0.090495 0.091003 0.091013 0.090906 0.090646 0.090766 0.090897 0.090591 0.090833 0.090985 0.090789 0.091061 0.091011 0.090846 0.090806 0.090843 0.090778 0.091204 0.09064 0.090499 0.091018 0.09074 0.09093 0.090546 0.090926 0.09086 0.09077 0.090891 0.090744 0.091114 0.090837 0.090442 0.090964 0.091068 0.090867 0.09146 0.090596 0.091085 0.091155 0.090925 0.090298 0.090697 0.090434 0.090492 0.090781 0.090636 0.090594 0.090976 0.090604 0.090628 0.090674 0.090687 0.090979 0.090581 0.090662 0.090919 0.091019 0.09049 0.090878 0.090843 0.090577 0.090756 0.090489 0.090817 0.090839
0.099528 0.099131 0.099568 0.099824 0.099876 0.099592 0.099587 0.099515 0.099595 0.099193 0.099591 0.099698 0.099091 0.10029 0.10023 0.09947 0.099566 0.099575 0.099516 0.099497 0.099851 0.099443 0.099665 0.099339 0.099674 0.09974 0.0991 0.099744 0.099531 0.099786 0.099711 0.099593 0.099508 0.099304 0.099964 0.0992 0.099764 0.099774 0.099665 0.099382 0.099511 0.099657 0.099322 0.099584 0.099745 0.099524 0.099835 0.099787 0.099602 0.099562 0.099609 0.09952 0.099988 0.099358 0.099209 0.099786 0.099485 0.099683 0.099265 0.099685 0.099608 0.099527 0.099653 0.099497 0.099897 0.099595 0.099163 0.099737 0.099845 0.099624 0.10028 0.099329 0.099862 0.099946 0.099681 0.098991 0.099424 0.099145 0.099199 0.099526 0.099359 0.099307 0.09974 0.099328 0.099359 0.099408 0.099421 0.099739 0.099296 0.099393 0.099683 0.099788 0.0992 0.099638 0.099597 0.099294 0.099492 0.099205 0.099569 0.099593
0.10786 0.10744 0.1079 0.10818 0.10824 0.10794 0.10793 0.10786 0.10794 0.1075 0.10794 0.10806 0.1074 0.1087 0.10863 0.10781 0.10791 0.1079 0.10786 0.10785 0.10822 0.10778 0.10802 0.10767 0.10803 0.1081 0.10741 0.1081 0.10788 0.10815 0.10807 0.10793 0.10785 0.10762 0.10834 0.10751 0.10812 0.10813 0.10802 0.10772 0.10785 0.10801 0.10765 0.10793 0.1081 0.10786 0.1082 0.10816 0.10795 0.10791 0.10797 0.10786 0.10837 0.10767 0.10752 0.10815 0.10783 0.10803 0.10758 0.10804 0.10795 0.10788 0.10801 0.10785 0.10827 0.10795 0.10748 0.10811 0.10822 0.10798 0.10869 0.10766 0.10823 0.10833 0.10803 0.10728 0.10775 0.10746 0.10751 0.10787 0.10768 0.10762 0.1081 0.10765 0.10769 0.10774 0.10775 0.1081 0.10761 0.10772 0.10804 0.10815 0.10751 0.108 0.10795 0.10761 0.10783 0.10752 0.10792 0.10794
0.11575 0.1153 0.11579 0.11608 0.11615 0.11584 0.11583 0.11575 0.11584 0.11537 0.11584 0.11597 0.11526 0.11666 0.11659 0.1157 0.1158 0.11578 0.11576 0.11575 0.11614 0.11567 0.11593 0.11555 0.11593 0.11601 0.11527 0.11601 0.11578 0.11607 0.11597 0.11583 0.11575 0.11549 0.11627 0.11537 0.11603 0.11604 0.11593 0.11561 0.11575 0.11592 0.11554 0.11583 0.11601 0.11574 0.11612 0.11608 0.11586 0.11582 0.11589 0.11575 0.11629 0.11554 0.11538 0.11607 0.11572 0.11593 0.11545 0.11595 0.11585 0.11579 0.11592 0.11575 0.1162 0.11586 0.11536 0.11603 0.11614 0.11588 0.11665 0.11555 0.11616 0.11627 0.11594 0.11514 0.11563 0.11532 0.11537 0.11576 0.11556 0.11549 0.11601 0.11553 0.11557 0.11563 0.11564 0.116 0.11548 0.11561 0.11595 0.11607 0.11537 0.11591 0.11585 0.11548 0.11571 0.11539 0.11582 0.11585
0.12315 0.12268 0.1232 0.12351 0.12357 0.12325 0.12324 0.12317 0.12326 0.12275 0.12326 0.1234 0.12264 0.12412 0.12405 0.12311 0.12321 0.12318 0.12317 0.12318 0.12358 0.12308 0.12335 0.12295 0.12336 0.12344 0.12266 0.12343 0.1232 0.1235 0.1234 0.12324 0.12316 0.12288 0.12372 0.12275 0.12345 0.12346 0.12335 0.12301 0.12317 0.12335 0.12294 0.12325 0.12343 0.12314 0.12356 0.12352 0.12328 0.12324 0.12332 0.12316 0.12374 0.12293 0.12277 0.1235 0.12314 0.12335 0.12285 0.12337 0.12326 0.12321 0.12335 0.12318 0.12364 0.12328 0.12276 0.12346 0.12358 0.12331 0.12412 0.12295 0.12359 0.12372 0.12336 0.12251 0.12303 0.12271 0.12275 0.12318 0.12295 0.12287 0.12344 0.12293 0.12297 0.12303 0.12304 0.12343 0.12287 0.12301 0.12338 0.1235 0.12276 0.12333 0.12328 0.12287 0.12312 0.12279 0.12324 0.12327
0.13005 0.12956 0.1301 0.13042 0.13049 0.13016 0.13014 0.13007 0.13017 0.12963 0.13017 0.13032 0.12952 0.13108 0.131 0.13001 0.13011 0.13007 0.13008 0.13009 0.1305 0.12998 0.13027 0.12985 0.13027 0.13036 0.12954 0.13035 0.13011 0.13043 0.13031 0.13014 0.13007 0.12976 0.13065 0.12963 0.13037 0.13038 0.13027 0.12992 0.13007 0.13027 0.12984 0.13016 0.13034 0.13004 0.13048 0.13045 0.1302 0.13016 0.13025 0.13007 0.13067 0.12982 0.12965 0.13042 0.13005 0.13026 0.12973 0.13029 0.13017 0.13013 0.13027 0.13009 0.13057 0.13019 0.12965 0.13039 0.1305 0.13022 0.13107 0.12986 0.13052 0.13066 0.13027 0.12938 0.12992 0.1296 0.12963 0.13008 0.12984 0.12975 0.13036 0.12982 0.12987 0.12993 0.12994 0.13034 0.12975 0.12991 0.1303 0.13043 0.12964 0.13025 0.13019 0.12976 0.13002 0.12967 0.13015 0.13018
0.13642 0.13592 0.13647 0.1368 0.13687 0.13654 0.13652 0.13645 0.13655 0.13599 0.13656 0.13672 0.13588 0.1375 0.13742 0.13639 0.13649 0.13643 0.13646 0.13648 0.1369 0.13636 0.13666 0.13622 0.13666 0.13675 0.1359 0.13673 0.13649 0.13682 0.1367 0.13651 0.13645 0.13612 0.13705 0.13598 0.13675 0.13676 0.13666 0.13629 0.13645 0.13665 0.13622 0.13655 0.13673 0.13641 0.13688 0.13685 0.13659 0.13655 0.13664 0.13644 0.13706 0.13618 0.13601 0.13681 0.13643 0.13664 0.1361 0.13667 0.13655 0.13652 0.13666 0.13648 0.13698 0.13658 0.13602 0.13679 0.1369 0.13661 0.13749 0.13623 0.13692 0.13707 0.13666 0.13573 0.13628 0.13596 0.13599 0.13646 0.1362 0.13611 0.13675 0.13619 0.13624 0.13631 0.13631 0.13672 0.13611 0.13628 0.13669 0.13682 0.136 0.13665 0.13658 0.13612 0.13639 0.13604 0.13654 0.13657
0.14225 0.14175 0.1423 0.14264 0.14272 0.14239 0.14236 0.14229 0.1424 0.14182 0.1424 0.14257 0.14171 0.14337 0.14329 0.14223 0.14232 0.14225 0.1423 0.14234 0.14275 0.1422 0.14251 0.14206 0.14251 0.1426 0.14173 0.14258 0.14234 0.14267 0.14255 0.14235 0.14229 0.14195 0.1429 0.1418 0.1426 0.14261 0.14251 0.14213 0.1423 0.14251 0.14206 0.14239 0.14258 0.14224 0.14273 0.1427 0.14243 0.1424 0.1425 0.14228 0.14292 0.142 0.14184 0.14266 0.14228 0.14248 0.14193 0.14252 0.14239 0.14237 0.14251 0.14233 0.14283 0.14243 0.14186 0.14265 0.14276 0.14246 0.14336 0.14207 0.14277 0.14294 0.1425 0.14155 0.14211 0.14179 0.14182 0.14231 0.14203 0.14194 0.1426 0.14202 0.14208 0.14215 0.14215 0.14257 0.14194 0.14211 0.14254 0.14268 0.14183 0.1425 0.14243 0.14195 0.14223 0.14187 0.14239 0.14241
0.14755 0.14704 0.1476 0.14793 0.14802 0.14769 0.14766 0.14759 0.1477 0.1471 0.14771 0.14788 0.147 0.14869 0.14861 0.14752 0.14762 0.14754 0.1476 0.14765 0.14806 0.1475 0.14782 0.14736 0.14781 0.14791 0.14702 0.14788 0.14764 0.14798 0.14785 0.14764 0.14759 0.14724 0.14821 0.14708 0.1479 0.14791 0.14781 0.14743 0.1476 0.14781 0.14736 0.14769 0.14788 0.14753 0.14804 0.14802 0.14774 0.1477 0.14782 0.14758 0.14823 0.14729 0.14712 0.14797 0.14758 0.14778 0.14722 0.14782 0.14769 0.14768 0.14782 0.14764 0.14815 0.14774 0.14716 0.14796 0.14807 0.14776 0.14869 0.14737 0.14808 0.14825 0.1478 0.14683 0.1474 0.14708 0.1471 0.14761 0.14732 0.14722 0.1479 0.14731 0.14737 0.14744 0.14744 0.14787 0.14722 0.14741 0.14785 0.14798 0.14712 0.14781 0.14773 0.14723 0.14752 0.14717 0.14769 0.14772
0.15229 0.15179 0.15234 0.15269 0.15277 0.15244 0.15241 0.15235 0.15245 0.15185 0.15246 0.15265 0.15175 0.15346 0.15338 0.15228 0.15237 0.15228 0.15236 0.15241 0.15283 0.15226 0.15258 0.15211 0.15257 0.15267 0.15177 0.15263 0.1524 0.15275 0.15261 0.15239 0.15234 0.15198 0.15297 0.15183 0.15266 0.15266 0.15257 0.15219 0.15236 0.15257 0.15212 0.15245 0.15263 0.15228 0.1528 0.15278 0.1525 0.15247 0.15259 0.15234 0.15299 0.15203 0.15187 0.15273 0.15235 0.15254 0.15196 0.15258 0.15245 0.15245 0.15258 0.15241 0.15291 0.1525 0.15192 0.15273 0.15283 0.15252 0.15346 0.15213 0.15284 0.15303 0.15256 0.15158 0.15215 0.15184 0.15185 0.15236 0.15207 0.15196 0.15266 0.15207 0.15213 0.1522 0.1522 0.15262 0.15197 0.15216 0.15261 0.15275 0.15187 0.15258 0.15249 0.15198 0.15228 0.15192 0.15245 0.15247
0.15651 0.156 0.15656 0.1569 0.15698 0.15666 0.15663 0.15657 0.15667 0.15606 0.15668 0.15687 0.15597 0.15769 0.1576 0.1565 0.15659 0.15648 0.15658 0.15664 0.15705 0.15648 0.1568 0.15633 0.15679 0.15689 0.15599 0.15685 0.15662 0.15697 0.15682 0.1566 0.15656 0.1562 0.15719 0.15604 0.15687 0.15688 0.15679 0.15641 0.15658 0.1568 0.15634 0.15667 0.15685 0.15649 0.15702 0.15701 0.15672 0.15669 0.15682 0.15655 0.15721 0.15624 0.15609 0.15695 0.15657 0.15675 0.15618 0.1568 0.15666 0.15668 0.1568 0.15664 0.15713 0.15672 0.15614 0.15696 0.15705 0.15674 0.15768 0.15636 0.15706 0.15725 0.15678 0.15579 0.15636 0.15606 0.15606 0.15658 0.15628 0.15617 0.15689 0.15629 0.15634 0.15642 0.15641 0.15684 0.15618 0.15638 0.15683 0.15697 0.15609 0.15681 0.15672 0.15619 0.15649 0.15614 0.15667 0.15669
0.16019 0.15969 0.16024 0.16057 0.16066 0.16035 0.16031 0.16026 0.16036 0.15975 0.16037 0.16057 0.15966 0.16137 0.16129 0.16019 0.16027 0.16016 0.16027 0.16034 0.16073 0.16017 0.16049 0.16002 0.16048 0.16057 0.15968 0.16053 0.16032 0.16066 0.16051 0.16028 0.16025 0.15988 0.16088 0.15972 0.16056 0.16056 0.16048 0.1601 0.16028 0.16049 0.16004 0.16036 0.16054 0.16017 0.1607 0.1607 0.16041 0.16038 0.16052 0.16024 0.16089 0.15992 0.15977 0.16064 0.16027 0.16043 0.15986 0.16049 0.16035 0.16037 0.16049 0.16034 0.16082 0.16041 0.15984 0.16065 0.16074 0.16043 0.16137 0.16005 0.16075 0.16095 0.16047 0.15948 0.16004 0.15975 0.15975 0.16027 0.15997 0.15986 0.16057 0.15998 0.16003 0.16011 0.1601 0.16052 0.15987 0.16006 0.16052 0.16066 0.15977 0.1605 0.16041 0.15988 0.16018 0.15983 0.16037 0.16038
0.16335 0.16287 0.1634 0.16373 0.16381 0.16352 0.16348 0.16343 0.16353 0.16292 0.16354 0.16374 0.16284 0.16453 0.16445 0.16336 0.16344 0.16332 0.16344 0.16352 0.1639 0.16335 0.16366 0.1632 0.16365 0.16374 0.16286 0.1637 0.16349 0.16383 0.16367 0.16345 0.16342 0.16305 0.16404 0.16289 0.16372 0.16372 0.16365 0.16328 0.16345 0.16366 0.16321 0.16353 0.1637 0.16334 0.16387 0.16387 0.16359 0.16355 0.1637 0.16341 0.16406 0.16308 0.16294 0.1638 0.16344 0.1636 0.16303 0.16366 0.16352 0.16355 0.16366 0.16352 0.16399 0.16358 0.16302 0.16383 0.16391 0.16361 0.16453 0.16323 0.16392 0.16412 0.16363 0.16265 0.16321 0.16293 0.16292 0.16344 0.16314 0.16302 0.16374 0.16315 0.1632 0.16328 0.16327 0.16368 0.16304 0.16324 0.16369 0.16383 0.16295 0.16368 0.16358 0.16304 0.16335 0.16301 0.16354 0.16355
0.16601 0.16554 0.16606 0.16639 0.16646 0.16619 0.16614 0.16609 0.16619 0.16559 0.16621 0.16641 0.16551 0.16718 0.1671 0.16603 0.16611 0.16597 0.16611 0.16619 0.16656 0.16602 0.16633 0.16587 0.16631 0.1664 0.16554 0.16635 0.16616 0.16649 0.16633 0.16611 0.16609 0.16572 0.16669 0.16556 0.16638 0.16638 0.16632 0.16595 0.16612 0.16632 0.16589 0.1662 0.16636 0.166 0.16653 0.16653 0.16625 0.16622 0.16637 0.16608 0.16671 0.16575 0.16562 0.16646 0.16612 0.16626 0.1657 0.16632 0.16618 0.16622 0.16633 0.16619 0.16665 0.16624 0.1657 0.1665 0.16656 0.16627 0.16718 0.1659 0.16657 0.16678 0.16629 0.16533 0.16587 0.1656 0.1656 0.16611 0.1658 0.16569 0.16641 0.16582 0.16587 0.16595 0.16593 0.16634 0.1657 0.1659 0.16636 0.16649 0.16562 0.16635 0.16625 0.16571 0.16601 0.16569 0.16621 0.16622
0.16819 0.16774 0.16824 0.16855 0.16863 0.16837 0.16832 0.16827 0.16837 0.16778 0.16838 0.16859 0.16771 0.16933 0.16925 0.16822 0.16828 0.16814 0.16829 0.16838 0.16873 0.1682 0.1685 0.16806 0.16849 0.16857 0.16774 0.16852 0.16834 0.16866 0.1685 0.16828 0.16826 0.1679 0.16885 0.16775 0.16856 0.16855 0.1685 0.16813 0.1683 0.1685 0.16808 0.16837 0.16853 0.16818 0.16869 0.16871 0.16843 0.1684 0.16855 0.16826 0.16887 0.16793 0.1678 0.16864 0.1683 0.16843 0.16789 0.16849 0.16836 0.16841 0.16851 0.16838 0.16881 0.16842 0.1679 0.16867 0.16873 0.16845 0.16933 0.16809 0.16874 0.16895 0.16847 0.16752 0.16805 0.1678 0.16779 0.16829 0.16799 0.16788 0.16858 0.16801 0.16805 0.16814 0.16811 0.16851 0.16789 0.16809 0.16853 0.16867 0.16782 0.16853 0.16843 0.1679 0.16819 0.16788 0.16839 0.16839
0.1699 0.16946 0.16994 0.17024 0.17032 0.17008 0.17003 0.16998 0.17007 0.1695 0.17009 0.1703 0.16944 0.17101 0.17093 0.16993 0.16999 0.16985 0.17 0.1701 0.17043 0.16992 0.17021 0.16978 0.1702 0.17028 0.16947 0.17022 0.17005 0.17037 0.1702 0.16998 0.16997 0.16962 0.17054 0.16947 0.17026 0.17025 0.17021 0.16985 0.17002 0.17021 0.16981 0.17008 0.17024 0.16989 0.17039 0.17041 0.17014 0.17011 0.17027 0.16997 0.17057 0.16964 0.16953 0.17034 0.17002 0.17013 0.16961 0.1702 0.17007 0.17012 0.17021 0.17009 0.17051 0.17013 0.16963 0.17038 0.17043 0.17016 0.17101 0.16981 0.17044 0.17065 0.17017 0.16925 0.16976 0.16953 0.16951 0.17 0.1697 0.16959 0.17029 0.16974 0.16976 0.16986 0.16983 0.17021 0.16961 0.1698 0.17024 0.17037 0.16954 0.17025 0.17014 0.16961 0.1699 0.16961 0.1701 0.1701
0.17116 0.17075 0.1712 0.17149 0.17156 0.17134 0.17129 0.17125 0.17133 0.17078 0.17135 0.17156 0.17073 0.17224 0.17216 0.1712 0.17125 0.1711 0.17127 0.17137 0.17167 0.17119 0.17147 0.17105 0.17145 0.17153 0.17076 0.17147 0.17131 0.17162 0.17145 0.17124 0.17124 0.17089 0.17178 0.17075 0.17151 0.1715 0.17146 0.17112 0.17128 0.17147 0.17108 0.17134 0.17149 0.17115 0.17164 0.17166 0.1714 0.17137 0.17153 0.17123 0.17181 0.17091 0.17081 0.17159 0.17129 0.17139 0.17088 0.17145 0.17133 0.17139 0.17147 0.17136 0.17175 0.17139 0.17091 0.17164 0.17168 0.17141 0.17224 0.17109 0.17169 0.17189 0.17143 0.17054 0.17103 0.17081 0.17079 0.17127 0.17097 0.17087 0.17154 0.17101 0.17103 0.17113 0.17109 0.17146 0.17088 0.17107 0.17149 0.17162 0.17082 0.17151 0.1714 0.17089 0.17117 0.17089 0.17136 0.17136
0.17199 0.17161 0.17204 0.17231 0.17237 0.17218 0.17212 0.17208 0.17216 0.17164 0.17219 0.17239 0.17159 0.17303 0.17296 0.17204 0.17209 0.17193 0.1721 0.17221 0.17249 0.17204 0.1723 0.1719 0.17228 0.17236 0.17162 0.1723 0.17215 0.17244 0.17228 0.17207 0.17207 0.17174 0.17259 0.1716 0.17233 0.17232 0.17229 0.17196 0.17212 0.1723 0.17193 0.17218 0.17231 0.17199 0.17246 0.17248 0.17223 0.1722 0.17237 0.17207 0.17262 0.17175 0.17166 0.17241 0.17213 0.17222 0.17173 0.17228 0.17216 0.17223 0.1723 0.17221 0.17257 0.17222 0.17177 0.17247 0.1725 0.17224 0.17303 0.17194 0.1725 0.17271 0.17226 0.1714 0.17187 0.17167 0.17165 0.17211 0.17181 0.17172 0.17237 0.17186 0.17188 0.17197 0.17193 0.17228 0.17173 0.17191 0.17232 0.17245 0.17168 0.17235 0.17224 0.17173 0.17201 0.17175 0.1722 0.17219
0.17242 0.17207 0.17247 0.17272 0.17278 0.17261 0.17255 0.17252 0.17259 0.17209 0.17261 0.17282 0.17205 0.17342 0.17334 0.17248 0.17252 0.17236 0.17254 0.17264 0.1729 0.17248 0.17273 0.17234 0.17271 0.17277 0.17208 0.17271 0.17258 0.17286 0.1727 0.1725 0.1725 0.17219 0.173 0.17205 0.17275 0.17274 0.17272 0.1724 0.17256 0.17272 0.17238 0.17261 0.17273 0.17242 0.17287 0.1729 0.17266 0.17263 0.1728 0.1725 0.17302 0.17219 0.17211 0.17283 0.17257 0.17264 0.17218 0.1727 0.17259 0.17266 0.17273 0.17264 0.17298 0.17264 0.17223 0.17289 0.17291 0.17267 0.17341 0.17238 0.17292 0.17312 0.17268 0.17187 0.1723 0.17213 0.17211 0.17254 0.17226 0.17216 0.17279 0.17231 0.17231 0.17242 0.17237 0.17269 0.17218 0.17235 0.17274 0.17287 0.17214 0.17278 0.17267 0.17218 0.17244 0.1722 0.17263 0.17262
0.17247 0.17214 0.17252 0.17275 0.1728 0.17266 0.17259 0.17257 0.17264 0.17216 0.17266 0.17286 0.17214 0.17342 0.17334 0.17254 0.17257 0.17241 0.17259 0.1727 0.17293 0.17254 0.17277 0.17241 0.17275 0.17281 0.17216 0.17275 0.17263 0.1729 0.17273 0.17254 0.17255 0.17225 0.17301 0.17213 0.17279 0.17277 0.17276 0.17246 0.17261 0.17277 0.17245 0.17265 0.17277 0.17248 0.1729 0.17293 0.17271 0.17268 0.17285 0.17256 0.17304 0.17225 0.17219 0.17286 0.17263 0.17268 0.17224 0.17274 0.17264 0.17271 0.17277 0.17269 0.173 0.17268 0.1723 0.17293 0.17294 0.17271 0.17341 0.17245 0.17294 0.17314 0.17272 0.17195 0.17236 0.17221 0.17218 0.17259 0.17232 0.17223 0.17283 0.17238 0.17237 0.17248 0.17243 0.17273 0.17224 0.17241 0.17278 0.1729 0.17221 0.17283 0.17272 0.17224 0.1725 0.17228 0.17268 0.17266
0.17217 0.17187 0.17221 0.17242 0.17247 0.17235 0.17228 0.17226 0.17232 0.17188 0.17235 0.17255 0.17186 0.17305 0.17298 0.17223 0.17226 0.1721 0.17228 0.17239 0.1726 0.17224 0.17245 0.17211 0.17243 0.17249 0.17188 0.17242 0.17232 0.17257 0.17241 0.17223 0.17224 0.17196 0.17267 0.17184 0.17247 0.17245 0.17245 0.17216 0.17231 0.17245 0.17216 0.17234 0.17245 0.17217 0.17256 0.17261 0.17239 0.17236 0.17253 0.17225 0.1727 0.17196 0.1719 0.17253 0.17233 0.17236 0.17195 0.17242 0.17233 0.1724 0.17245 0.17239 0.17266 0.17236 0.17202 0.1726 0.1726 0.1724 0.17304 0.17215 0.17261 0.1728 0.1724 0.17168 0.17206 0.17193 0.1719 0.17228 0.17202 0.17194 0.17251 0.17209 0.17207 0.17218 0.17212 0.1724 0.17195 0.17211 0.17246 0.17258 0.17193 0.17252 0.17241 0.17195 0.1722 0.172 0.17236 0.17235
0.17152 0.17125 0.17156 0.17176 0.1718 0.17171 0.17163 0.17162 0.17167 0.17126 0.1717 0.1719 0.17125 0.17235 0.17228 0.1716 0.17162 0.17146 0.17163 0.17175 0.17193 0.1716 0.1718 0.17148 0.17178 0.17183 0.17127 0.17176 0.17168 0.17191 0.17175 0.17158 0.1716 0.17134 0.17199 0.17123 0.17181 0.17179 0.17179 0.17152 0.17167 0.1718 0.17153 0.17169 0.17179 0.17153 0.17189 0.17194 0.17174 0.17171 0.17188 0.17161 0.17202 0.17133 0.17128 0.17187 0.17169 0.17171 0.17132 0.17177 0.17168 0.17175 0.17179 0.17175 0.17199 0.17171 0.17141 0.17194 0.17193 0.17174 0.17234 0.17152 0.17194 0.17213 0.17175 0.17107 0.17142 0.17132 0.17129 0.17164 0.17139 0.17132 0.17185 0.17147 0.17144 0.17155 0.17149 0.17174 0.17133 0.17148 0.1718 0.17192 0.17132 0.17187 0.17176 0.17133 0.17156 0.17138 0.17172 0.1717
0.17057 0.17033 0.17061 0.17078 0.17082 0.17075 0.17067 0.17066 0.17071 0.17033 0.17073 0.17093 0.17033 0.17133 0.17127 0.17065 0.17066 0.1705 0.17068 0.17079 0.17095 0.17065 0.17083 0.17054 0.17082 0.17086 0.17035 0.17079 0.17072 0.17094 0.17078 0.17062 0.17064 0.1704 0.171 0.1703 0.17084 0.17081 0.17083 0.17058 0.17072 0.17083 0.17059 0.17073 0.17082 0.17058 0.17091 0.17096 0.17078 0.17075 0.17092 0.17065 0.17103 0.17039 0.17035 0.17089 0.17074 0.17074 0.17039 0.1708 0.17072 0.17079 0.17083 0.17079 0.171 0.17074 0.17048 0.17097 0.17095 0.17078 0.17132 0.17058 0.17096 0.17114 0.17078 0.17016 0.17047 0.17039 0.17036 0.17069 0.17045 0.17038 0.17088 0.17053 0.17049 0.1706 0.17054 0.17077 0.17039 0.17054 0.17083 0.17094 0.17039 0.17091 0.1708 0.17039 0.17061 0.17045 0.17076 0.17073
0.16933 0.16912 0.16936 0.16952 0.16955 0.1695 0.16942 0.16941 0.16946 0.16911 0.16948 0.16968 0.16913 0.17002 0.16996 0.16941 0.16942 0.16926 0.16943 0.16955 0.16968 0.16942 0.16958 0.16931 0.16956 0.16959 0.16914 0.16953 0.16947 0.16967 0.16951 0.16937 0.16939 0.16918 0.16972 0.16908 0.16958 0.16955 0.16957 0.16934 0.16947 0.16957 0.16936 0.16948 0.16956 0.16934 0.16964 0.16969 0.16953 0.1695 0.16966 0.16941 0.16975 0.16916 0.16914 0.16963 0.1695 0.16948 0.16916 0.16954 0.16947 0.16954 0.16957 0.16954 0.16972 0.16949 0.16926 0.16971 0.16968 0.16952 0.17001 0.16935 0.16968 0.16985 0.16952 0.16895 0.16924 0.16918 0.16915 0.16944 0.16922 0.16916 0.16962 0.16931 0.16925 0.16937 0.1693 0.1695 0.16917 0.1693 0.16957 0.16968 0.16918 0.16966 0.16955 0.16916 0.16937 0.16923 0.16951 0.16948
0.16782 0.16764 0.16785 0.16799 0.16801 0.16799 0.16791 0.1679 0.16794 0.16763 0.16796 0.16816 0.16765 0.16845 0.16839 0.1679 0.1679 0.16775 0.16792 0.16804 0.16814 0.16791 0.16805 0.16781 0.16804 0.16806 0.16767 0.168 0.16796 0.16814 0.16799 0.16785 0.16787 0.16769 0.16816 0.1676 0.16805 0.16802 0.16805 0.16784 0.16796 0.16805 0.16787 0.16796 0.16804 0.16783 0.1681 0.16816 0.16801 0.16798 0.16814 0.1679 0.1682 0.16766 0.16765 0.16809 0.168 0.16796 0.16767 0.16802 0.16796 0.16803 0.16804 0.16803 0.16818 0.16796 0.16777 0.16817 0.16814 0.168 0.16843 0.16785 0.16814 0.16831 0.168 0.16748 0.16774 0.1677 0.16767 0.16793 0.16772 0.16767 0.1681 0.16782 0.16775 0.16787 0.16779 0.16797 0.16768 0.1678 0.16804 0.16815 0.1677 0.16814 0.16803 0.16767 0.16786 0.16775 0.16799 0.16796
0.16606 0.16592 0.16609 0.16621 0.16622 0.16623 0.16615 0.16615 0.16618 0.1659 0.1662 0.16639 0.16593 0.16662 0.16657 0.16615 0.16615 0.166 0.16616 0.16628 0.16635 0.16617 0.16628 0.16607 0.16627 0.16629 0.16595 0.16623 0.1662 0.16636 0.16621 0.16609 0.16612 0.16595 0.16637 0.16588 0.16628 0.16624 0.16628 0.16609 0.16621 0.16628 0.16613 0.1662 0.16627 0.16608 0.16632 0.16637 0.16624 0.16621 0.16637 0.16615 0.16641 0.16592 0.16592 0.16631 0.16625 0.16619 0.16593 0.16625 0.1662 0.16626 0.16627 0.16627 0.16638 0.16619 0.16604 0.1664 0.16635 0.16623 0.16661 0.16611 0.16636 0.16651 0.16623 0.16577 0.16599 0.16597 0.16595 0.16618 0.16598 0.16594 0.16632 0.16608 0.166 0.16612 0.16604 0.1662 0.16595 0.16606 0.16627 0.16637 0.16597 0.16637 0.16627 0.16594 0.16611 0.16602 0.16623 0.1662
0.16409 0.16397 0.16411 0.16421 0.16422 0.16425 0.16416 0.16417 0.16419 0.16395 0.16421 0.1644 0.16399 0.16457 0.16452 0.16418 0.16417 0.16403 0.16418 0.1643 0.16435 0.16419 0.16429 0.16411 0.16428 0.16429 0.164 0.16423 0.16422 0.16436 0.16421 0.16411 0.16413 0.16399 0.16435 0.16393 0.16428 0.16424 0.16429 0.16412 0.16423 0.16429 0.16416 0.16422 0.16427 0.16411 0.16431 0.16437 0.16425 0.16422 0.16438 0.16417 0.16439 0.16396 0.16397 0.16431 0.16427 0.1642 0.16397 0.16426 0.16421 0.16428 0.16428 0.16429 0.16437 0.1642 0.16409 0.1644 0.16434 0.16424 0.16456 0.16414 0.16435 0.16449 0.16424 0.16383 0.16402 0.16403 0.164 0.1642 0.16402 0.16399 0.16433 0.16412 0.16403 0.16415 0.16407 0.1642 0.16399 0.16409 0.16427 0.16437 0.16403 0.16439 0.16428 0.16398 0.16414 0.16407 0.16424 0.16421
0.16191 0.16183 0.16193 0.16201 0.16201 0.16207 0.16198 0.16198 0.162 0.1618 0.16202 0.1622 0.16185 0.16232 0.16228 0.162 0.16199 0.16185 0.162 0.16211 0.16213 0.16202 0.1621 0.16194 0.16209 0.16209 0.16186 0.16203 0.16203 0.16215 0.16201 0.16192 0.16195 0.16183 0.16213 0.16178 0.16208 0.16204 0.1621 0.16194 0.16205 0.1621 0.162 0.16203 0.16207 0.16193 0.1621 0.16216 0.16206 0.16203 0.16218 0.16199 0.16217 0.1618 0.16182 0.16211 0.16209 0.16201 0.16181 0.16206 0.16203 0.16209 0.16208 0.1621 0.16215 0.16201 0.16193 0.16219 0.16213 0.16205 0.16231 0.16197 0.16214 0.16227 0.16204 0.16169 0.16185 0.16187 0.16185 0.16202 0.16185 0.16183 0.16213 0.16196 0.16186 0.16198 0.1619 0.162 0.16183 0.16192 0.16207 0.16216 0.16187 0.16219 0.16209 0.16182 0.16196 0.16192 0.16206 0.16202
0.15955 0.1595 0.15957 0.15962 0.15962 0.1597 0.15961 0.15962 0.15963 0.15947 0.15965 0.15982 0.15952 0.15989 0.15985 0.15964 0.15962 0.15949 0.15963 0.15974 0.15974 0.15966 0.15972 0.15959 0.15971 0.15971 0.15953 0.15965 0.15966 0.15977 0.15963 0.15955 0.15958 0.15949 0.15972 0.15944 0.1597 0.15966 0.15972 0.15958 0.15968 0.15972 0.15965 0.15966 0.15969 0.15957 0.1597 0.15977 0.15969 0.15966 0.15981 0.15962 0.15977 0.15945 0.15948 0.15972 0.15973 0.15963 0.15946 0.15968 0.15966 0.15971 0.1597 0.15973 0.15975 0.15963 0.15959 0.1598 0.15974 0.15967 0.15987 0.15962 0.15974 0.15986 0.15966 0.15937 0.1595 0.15954 0.15952 0.15965 0.1595 0.15949 0.15975 0.15962 0.1595 0.15963 0.15954 0.15961 0.15949 0.15956 0.15969 0.15978 0.15954 0.15982 0.15972 0.15947 0.1596 0.15958 0.15968 0.15964
0.15702 0.157 0.15704 0.15708 0.15707 0.15717 0.15708 0.15709 0.15709 0.15697 0.15711 0.15728 0.15703 0.1573 0.15726 0.15712 0.15709 0.15697 0.1571 0.15721 0.15718 0.15714 0.15718 0.15708 0.15717 0.15716 0.15703 0.1571 0.15713 0.15722 0.15709 0.15702 0.15705 0.15698 0.15716 0.15695 0.15716 0.15711 0.15718 0.15706 0.15716 0.15718 0.15713 0.15712 0.15715 0.15705 0.15715 0.15721 0.15715 0.15712 0.15726 0.1571 0.1572 0.15695 0.15699 0.15717 0.15721 0.15709 0.15696 0.15714 0.15713 0.15718 0.15716 0.1572 0.15719 0.15709 0.15709 0.15725 0.15718 0.15713 0.15728 0.1571 0.15718 0.1573 0.15712 0.15689 0.15698 0.15704 0.15703 0.15712 0.15699 0.15699 0.1572 0.15711 0.15699 0.15711 0.15702 0.15707 0.15698 0.15705 0.15715 0.15723 0.15704 0.15728 0.15719 0.15697 0.15708 0.15708 0.15715 0.1571
0.15435 0.15436 0.15437 0.15439 0.15437 0.15449 0.1544 0.15442 0.15441 0.15432 0.15443 0.1546 0.15439 0.15456 0.15452 0.15445 0.15442 0.1543 0.15443 0.15453 0.15448 0.15448 0.15449 0.15442 0.15449 0.15447 0.1544 0.15441 0.15445 0.15452 0.1544 0.15435 0.15437 0.15433 0.15445 0.15431 0.15447 0.15442 0.15449 0.1544 0.15448 0.15449 0.15448 0.15444 0.15446 0.15438 0.15445 0.15452 0.15447 0.15444 0.15458 0.15443 0.15449 0.15429 0.15434 0.15448 0.15454 0.15441 0.1543 0.15445 0.15445 0.1545 0.15447 0.15452 0.15448 0.1544 0.15444 0.15456 0.15448 0.15445 0.15454 0.15444 0.15448 0.15459 0.15444 0.15426 0.15432 0.1544 0.15439 0.15445 0.15433 0.15434 0.15451 0.15445 0.15432 0.15445 0.15435 0.15438 0.15433 0.15439 0.15446 0.15453 0.1544 0.1546 0.15451 0.15432 0.15441 0.15443 0.15447 0.15442
0.15156 0.15159 0.15158 0.15157 0.15155 0.15169 0.1516 0.15162 0.15161 0.15155 0.15163 0.15179 0.15163 0.1517 0.15167 0.15166 0.15162 0.15151 0.15163 0.15173 0.15166 0.15168 0.15168 0.15163 0.15168 0.15165 0.15163 0.1516 0.15165 0.1517 0.15158 0.15154 0.15157 0.15156 0.15161 0.15154 0.15166 0.15161 0.15168 0.1516 0.15168 0.15168 0.15169 0.15164 0.15165 0.15159 0.15162 0.15169 0.15166 0.15163 0.15176 0.15163 0.15166 0.15151 0.15157 0.15165 0.15174 0.1516 0.15152 0.15164 0.15165 0.15169 0.15166 0.15172 0.15165 0.15159 0.15166 0.15173 0.15165 0.15164 0.15168 0.15165 0.15166 0.15175 0.15163 0.1515 0.15153 0.15163 0.15162 0.15165 0.15155 0.15156 0.1517 0.15167 0.15153 0.15166 0.15156 0.15156 0.15155 0.1516 0.15164 0.15171 0.15163 0.15179 0.1517 0.15154 0.15162 0.15165 0.15166 0.15161
0.14865 0.14871 0.14867 0.14864 0.14862 0.14878 0.14868 0.14871 0.14869 0.14867 0.14871 0.14886 0.14875 0.14873 0.1487 0.14875 0.14871 0.14861 0.14871 0.14881 0.14872 0.14878 0.14876 0.14873 0.14876 0.14872 0.14875 0.14867 0.14873 0.14877 0.14866 0.14863 0.14866 0.14867 0.14867 0.14866 0.14873 0.14868 0.14876 0.1487 0.14877 0.14876 0.14879 0.14872 0.14873 0.14869 0.14868 0.14876 0.14874 0.14871 0.14884 0.14872 0.14872 0.14862 0.14868 0.14872 0.14883 0.14868 0.14863 0.14872 0.14874 0.14877 0.14873 0.1488 0.1487 0.14867 0.14877 0.1488 0.14871 0.14871 0.1487 0.14875 0.14872 0.1488 0.1487 0.14863 0.14863 0.14874 0.14874 0.14874 0.14865 0.14867 0.14877 0.14878 0.14863 0.14876 0.14866 0.14863 0.14867 0.1487 0.14871 0.14878 0.14875 0.14887 0.14878 0.14865 0.14872 0.14877 0.14875 0.1487
0.14565 0.14574 0.14567 0.14562 0.1456 0.14577 0.14568 0.1457 0.14568 0.14569 0.1457 0.14585 0.14578 0.14566 0.14564 0.14575 0.14571 0.14561 0.14571 0.1458 0.14569 0.14578 0.14574 0.14574 0.14574 0.1457 0.14578 0.14566 0.14573 0.14575 0.14564 0.14563 0.14565 0.14568 0.14563 0.14568 0.14572 0.14566 0.14574 0.1457 0.14577 0.14574 0.1458 0.14571 0.14571 0.14569 0.14565 0.14573 0.14573 0.14569 0.14582 0.14572 0.14568 0.14563 0.14571 0.1457 0.14583 0.14567 0.14564 0.1457 0.14573 0.14576 0.14571 0.14579 0.14567 0.14565 0.14579 0.14578 0.14568 0.1457 0.14564 0.14576 0.14569 0.14576 0.14569 0.14566 0.14564 0.14577 0.14576 0.14574 0.14566 0.14569 0.14575 0.1458 0.14563 0.14576 0.14566 0.14561 0.14568 0.1457 0.14569 0.14576 0.14577 0.14585 0.14577 0.14566 0.14572 0.14579 0.14574 0.14568
0.14257 0.14268 0.14259 0.14253 0.1425 0.14269 0.14259 0.14262 0.14259 0.14263 0.14261 0.14275 0.14273 0.14252 0.1425 0.14267 0.14262 0.14254 0.14262 0.14271 0.14258 0.1427 0.14264 0.14267 0.14265 0.1426 0.14272 0.14256 0.14264 0.14264 0.14254 0.14254 0.14256 0.14262 0.14251 0.14263 0.14262 0.14256 0.14265 0.14262 0.14268 0.14264 0.14272 0.14262 0.14261 0.14261 0.14255 0.14262 0.14263 0.1426 0.14272 0.14264 0.14256 0.14257 0.14265 0.14259 0.14274 0.14258 0.14258 0.14261 0.14264 0.14266 0.14262 0.1427 0.14255 0.14256 0.14272 0.14267 0.14257 0.1426 0.1425 0.14268 0.14258 0.14264 0.14259 0.14261 0.14257 0.14271 0.14271 0.14265 0.14259 0.14263 0.14265 0.14273 0.14256 0.14269 0.14258 0.14252 0.14262 0.14263 0.1426 0.14266 0.14271 0.14276 0.14268 0.1426 0.14264 0.14272 0.14264 0.14259
0.13943 0.13956 0.13944 0.13936 0.13933 0.13953 0.13944 0.13947 0.13944 0.13951 0.13945 0.13959 0.13961 0.13932 0.1393 0.13952 0.13947 0.1394 0.13947 0.13955 0.13941 0.13955 0.13948 0.13953 0.13949 0.13944 0.1396 0.1394 0.13948 0.13948 0.13938 0.13939 0.13941 0.13949 0.13933 0.1395 0.13946 0.13939 0.13949 0.13948 0.13953 0.13948 0.13958 0.13947 0.13945 0.13947 0.13937 0.13945 0.13948 0.13944 0.13955 0.13949 0.13938 0.13944 0.13952 0.13943 0.1396 0.13942 0.13944 0.13945 0.13949 0.1395 0.13945 0.13954 0.13937 0.1394 0.13959 0.1395 0.1394 0.13944 0.1393 0.13954 0.13941 0.13946 0.13943 0.13949 0.13943 0.13958 0.13958 0.1395 0.13946 0.1395 0.13949 0.13959 0.13941 0.13954 0.13944 0.13935 0.13949 0.13949 0.13943 0.13949 0.13959 0.1396 0.13953 0.13947 0.1395 0.13959 0.13949 0.13943
0.13623 0.13638 0.13624 0.13615 0.13611 0.13633 0.13623 0.13627 0.13623 0.13633 0.13624 0.13638 0.13643 0.13607 0.13606 0.13632 0.13627 0.1362 0.13627 0.13634 0.13618 0.13636 0.13627 0.13634 0.13628 0.13622 0.13642 0.13618 0.13628 0.13626 0.13617 0.13619 0.1362 0.1363 0.1361 0.13633 0.13624 0.13618 0.13627 0.13628 0.13633 0.13627 0.13639 0.13626 0.13624 0.13627 0.13615 0.13623 0.13627 0.13623 0.13634 0.13629 0.13615 0.13625 0.13634 0.13621 0.13639 0.13621 0.13626 0.13624 0.13629 0.13629 0.13624 0.13633 0.13614 0.13618 0.1364 0.13628 0.13617 0.13623 0.13604 0.13635 0.13618 0.13622 0.13622 0.13633 0.13624 0.1364 0.13641 0.1363 0.13627 0.13632 0.13628 0.13641 0.13622 0.13635 0.13624 0.13614 0.1363 0.1363 0.13622 0.13627 0.13641 0.13638 0.13632 0.13628 0.1363 0.13641 0.13628 0.13623
0.13299 0.13316 0.133 0.1329 0.13286 0.13309 0.13299 0.13303 0.13298 0.13311 0.13299 0.13312 0.13322 0.13278 0.13277 0.13308 0.13303 0.13297 0.13302 0.13309 0.13292 0.13312 0.13301 0.1331 0.13303 0.13297 0.13321 0.13293 0.13303 0.133 0.13292 0.13295 0.13296 0.13308 0.13284 0.13311 0.13299 0.13292 0.13302 0.13304 0.13308 0.13302 0.13316 0.13301 0.13299 0.13303 0.13289 0.13296 0.13302 0.13298 0.13308 0.13305 0.13289 0.13303 0.13312 0.13295 0.13315 0.13296 0.13303 0.13299 0.13304 0.13304 0.13299 0.13308 0.13288 0.13293 0.13318 0.13302 0.13291 0.13298 0.13275 0.13311 0.13292 0.13295 0.13297 0.13311 0.13301 0.13318 0.13319 0.13306 0.13304 0.13309 0.13302 0.13318 0.13299 0.13311 0.13301 0.13289 0.13308 0.13307 0.13296 0.13301 0.13319 0.13313 0.13307 0.13306 0.13306 0.13319 0.13303 0.13298
0.12973 0.12991 0.12974 0.12962 0.12958 0.12981 0.12971 0.12976 0.12971 0.12986 0.12972 0.12984 0.12997 0.12947 0.12946 0.12982 0.12976 0.12971 0.12975 0.12982 0.12963 0.12985 0.12973 0.12984 0.12975 0.12968 0.12996 0.12965 0.12976 0.12971 0.12964 0.12968 0.12969 0.12982 0.12954 0.12986 0.12971 0.12964 0.12974 0.12978 0.12981 0.12974 0.1299 0.12974 0.12971 0.12977 0.1296 0.12968 0.12974 0.1297 0.1298 0.12978 0.12959 0.12977 0.12987 0.12966 0.12988 0.12968 0.12978 0.12971 0.12977 0.12976 0.1297 0.1298 0.12958 0.12965 0.12992 0.12973 0.12962 0.1297 0.12944 0.12985 0.12963 0.12965 0.12969 0.12987 0.12975 0.12992 0.12994 0.12979 0.12978 0.12984 0.12974 0.12992 0.12972 0.12985 0.12974 0.12961 0.12982 0.12981 0.12968 0.12973 0.12994 0.12985 0.12979 0.12981 0.1298 0.12993 0.12976 0.1297
0.12645 0.12664 0.12645 0.12632 0.12628 0.12652 0.12642 0.12647 0.12642 0.12659 0.12643 0.12654 0.1267 0.12614 0.12613 0.12653 0.12647 0.12643 0.12646 0.12652 0.12632 0.12657 0.12644 0.12656 0.12646 0.12639 0.12669 0.12636 0.12647 0.12641 0.12634 0.12639 0.1264 0.12655 0.12623 0.1266 0.12641 0.12634 0.12644 0.12649 0.12652 0.12644 0.12661 0.12645 0.12641 0.12649 0.1263 0.12637 0.12645 0.12641 0.12649 0.12649 0.12628 0.1265 0.1266 0.12636 0.12659 0.12639 0.1265 0.12641 0.12648 0.12647 0.12641 0.12651 0.12627 0.12636 0.12664 0.12642 0.12632 0.12641 0.12611 0.12656 0.12632 0.12634 0.12639 0.12661 0.12647 0.12665 0.12667 0.1265 0.1265 0.12657 0.12644 0.12664 0.12644 0.12657 0.12646 0.12631 0.12655 0.12653 0.12638 0.12642 0.12667 0.12655 0.1265 0.12653 0.12651 0.12666 0.12646 0.12641
0.12316 0.12336 0.12316 0.12302 0.12298 0.12323 0.12313 0.12317 0.12312 0.12331 0.12312 0.12324 0.12343 0.1228 0.1228 0.12323 0.12318 0.12314 0.12316 0.12322 0.12301 0.12327 0.12313 0.12327 0.12316 0.12308 0.12342 0.12305 0.12317 0.1231 0.12304 0.1231 0.1231 0.12326 0.12292 0.12332 0.12311 0.12304 0.12314 0.1232 0.12322 0.12314 0.12332 0.12315 0.12311 0.12319 0.12298 0.12306 0.12315 0.12311 0.12319 0.1232 0.12297 0.12322 0.12332 0.12305 0.1233 0.12309 0.12322 0.12311 0.12319 0.12316 0.1231 0.1232 0.12295 0.12306 0.12336 0.12311 0.123 0.1231 0.12278 0.12327 0.12301 0.12302 0.12309 0.12334 0.12318 0.12337 0.12339 0.12321 0.12322 0.12329 0.12313 0.12336 0.12315 0.12328 0.12317 0.12301 0.12327 0.12324 0.12308 0.12311 0.12339 0.12325 0.1232 0.12325 0.12322 0.12337 0.12316 0.12311
0.11987 0.12008 0.11987 0.11972 0.11968 0.11993 0.11983 0.11988 0.11982 0.12003 0.11983 0.11993 0.12015 0.11948 0.11948 0.11994 0.11989 0.11985 0.11987 0.11992 0.1197 0.11998 0.11983 0.11999 0.11986 0.11978 0.12014 0.11975 0.11987 0.11979 0.11974 0.1198 0.1198 0.11998 0.1196 0.12005 0.11981 0.11973 0.11984 0.11991 0.11993 0.11983 0.12003 0.11985 0.11981 0.1199 0.11968 0.11975 0.11985 0.11981 0.11988 0.1199 0.11965 0.11994 0.12004 0.11975 0.12 0.11979 0.11993 0.11981 0.11989 0.11986 0.1198 0.1199 0.11964 0.11975 0.12007 0.1198 0.11969 0.1198 0.11945 0.11998 0.1197 0.1197 0.11979 0.12007 0.1199 0.12009 0.12012 0.11991 0.11993 0.12001 0.11983 0.12007 0.11986 0.11999 0.11988 0.1197 0.11999 0.11995 0.11977 0.11981 0.12011 0.11994 0.1199 0.11997 0.11993 0.12009 0.11986 0.11981
0.11658 0.11681 0.11659 0.11643 0.11639 0.11664 0.11654 0.1166 0.11653 0.11676 0.11654 0.11664 0.11688 0.11616 0.11617 0.11666 0.1166 0.11658 0.11658 0.11663 0.1164 0.1167 0.11653 0.11671 0.11657 0.11648 0.11687 0.11646 0.11658 0.1165 0.11644 0.11652 0.11652 0.11671 0.1163 0.11678 0.11652 0.11644 0.11654 0.11663 0.11664 0.11654 0.11675 0.11656 0.11652 0.11662 0.11638 0.11645 0.11656 0.11652 0.11658 0.11662 0.11635 0.11667 0.11677 0.11645 0.11671 0.1165 0.11666 0.11652 0.1166 0.11657 0.1165 0.11661 0.11634 0.11646 0.11679 0.1165 0.1164 0.11651 0.11613 0.1167 0.11641 0.11639 0.1165 0.1168 0.11662 0.11681 0.11685 0.11663 0.11666 0.11673 0.11653 0.1168 0.11658 0.1167 0.1166 0.11641 0.11671 0.11668 0.11648 0.11651 0.11684 0.11665 0.11661 0.1167 0.11665 0.11682 0.11657 0.11652
0.11332 0.11356 0.11332 0.11316 0.11312 0.11337 0.11328 0.11333 0.11326 0.11351 0.11327 0.11337 0.11363 0.11287 0.11288 0.11339 0.11333 0.11331 0.11331 0.11335 0.11312 0.11343 0.11326 0.11344 0.1133 0.11321 0.11362 0.11319 0.11331 0.11322 0.11317 0.11326 0.11325 0.11345 0.11302 0.11353 0.11324 0.11316 0.11327 0.11337 0.11337 0.11327 0.11349 0.11329 0.11325 0.11336 0.1131 0.11317 0.11328 0.11324 0.11331 0.11335 0.11307 0.11341 0.11351 0.11317 0.11344 0.11323 0.1134 0.11325 0.11334 0.1133 0.11323 0.11333 0.11306 0.11319 0.11353 0.11322 0.11312 0.11323 0.11284 0.11343 0.11313 0.11311 0.11322 0.11355 0.11336 0.11356 0.11359 0.11336 0.1134 0.11348 0.11326 0.11354 0.11332 0.11344 0.11333 0.11314 0.11346 0.11342 0.1132 0.11323 0.11358 0.11337 0.11333 0.11344 0.11339 0.11356 0.1133 0.11325
0.11008 0.11032 0.11008 0.10991 0.10987 0.11013 0.11003 0.11009 0.11002 0.11028 0.11002 0.11012 0.1104 0.1096 0.10961 0.11015 0.11009 0.11008 0.11006 0.1101 0.10987 0.11019 0.11001 0.11021 0.11005 0.10996 0.11038 0.10995 0.11006 0.10997 0.10992 0.11001 0.11 0.11022 0.10977 0.1103 0.10999 0.10991 0.11002 0.11012 0.11012 0.11002 0.11025 0.11005 0.11 0.11012 0.10985 0.10992 0.11004 0.11 0.11005 0.11011 0.10982 0.11018 0.11028 0.10992 0.1102 0.10998 0.11017 0.11 0.11009 0.11005 0.10998 0.11008 0.1098 0.10994 0.11029 0.10997 0.10986 0.10999 0.10957 0.11019 0.10987 0.10985 0.10997 0.11032 0.11012 0.11032 0.11036 0.11012 0.11016 0.11024 0.11001 0.1103 0.11008 0.1102 0.1101 0.10989 0.11022 0.11018 0.10995 0.10998 0.11035 0.11012 0.11009 0.11021 0.11015 0.11032 0.11005 0.11001
0.10687 0.10712 0.10687 0.10669 0.10666 0.10691 0.10682 0.10687 0.1068 0.10707 0.1068 0.1069 0.1072 0.10637 0.10638 0.10693 0.10688 0.10687 0.10685 0.10688 0.10664 0.10698 0.10679 0.107 0.10683 0.10674 0.10718 0.10673 0.10685 0.10675 0.10671 0.1068 0.10679 0.10701 0.10654 0.1071 0.10678 0.1067 0.1068 0.10691 0.10691 0.1068 0.10704 0.10683 0.10678 0.10691 0.10662 0.1067 0.10682 0.10678 0.10683 0.1069 0.10659 0.10697 0.10708 0.1067 0.10698 0.10676 0.10696 0.10678 0.10688 0.10683 0.10676 0.10686 0.10657 0.10673 0.10708 0.10674 0.10664 0.10677 0.10634 0.10698 0.10665 0.10662 0.10676 0.10713 0.10692 0.10711 0.10716 0.1069 0.10695 0.10704 0.10679 0.10709 0.10687 0.10699 0.10689 0.10668 0.10702 0.10697 0.10674 0.10676 0.10714 0.1069 0.10687 0.10701 0.10694 0.10711 0.10683 0.10679
0.1037 0.10395 0.1037 0.10351 0.10348 0.10373 0.10364 0.1037 0.10363 0.10391 0.10362 0.10371 0.10403 0.10317 0.10319 0.10375 0.1037 0.1037 0.10367 0.1037 0.10346 0.1038 0.10361 0.10382 0.10365 0.10356 0.10401 0.10355 0.10367 0.10356 0.10353 0.10363 0.10361 0.10384 0.10336 0.10393 0.1036 0.10351 0.10362 0.10374 0.10373 0.10362 0.10386 0.10365 0.1036 0.10373 0.10344 0.10351 0.10364 0.1036 0.10364 0.10372 0.10341 0.10381 0.10391 0.10352 0.1038 0.10359 0.10379 0.1036 0.1037 0.10364 0.10358 0.10368 0.10339 0.10355 0.10391 0.10355 0.10346 0.10359 0.10315 0.10381 0.10347 0.10343 0.10357 0.10396 0.10375 0.10394 0.10399 0.10373 0.10378 0.10387 0.1036 0.10392 0.1037 0.10381 0.10371 0.1035 0.10385 0.1038 0.10355 0.10358 0.10397 0.10372 0.10369 0.10384 0.10376 0.10394 0.10365 0.10361
0.10057 0.10082 0.10057 0.10038 0.10035 0.1006 0.1005 0.10056 0.10049 0.10078 0.10049 0.10057 0.1009 0.10002 0.10005 0.10062 0.10057 0.10057 0.10053 0.10056 0.10031 0.10066 0.10047 0.10069 0.10052 0.10042 0.10088 0.10042 0.10053 0.10042 0.10039 0.1005 0.10048 0.10071 0.10022 0.1008 0.10046 0.10037 0.10048 0.1006 0.10059 0.10048 0.10072 0.10052 0.10046 0.1006 0.1003 0.10037 0.1005 0.10046 0.1005 0.10059 0.10026 0.10068 0.10078 0.10038 0.10067 0.10045 0.10066 0.10047 0.10057 0.1005 0.10044 0.10053 0.10024 0.10041 0.10077 0.10041 0.10032 0.10045 0.099999 0.10067 0.10033 0.10028 0.10044 0.10083 0.10062 0.10081 0.10086 0.10059 0.10065 0.10074 0.10046 0.10079 0.10057 0.10068 0.10058 0.10036 0.10072 0.10067 0.10041 0.10043 0.10084 0.10057 0.10055 0.10071 0.10063 0.10081 0.10051 0.10048
0.097482 0.097729 0.097479 0.097288 0.097258 0.097505 0.097413 0.097475 0.097399 0.097693 0.097396 0.097478 0.097815 0.096925 0.096949 0.097526 0.097476 0.097487 0.097443 0.097466 0.097219 0.097572 0.097372 0.097601 0.097424 0.097325 0.097799 0.097326 0.097439 0.097327 0.097304 0.09741 0.097385 0.097623 0.097127 0.097721 0.097366 0.097281 0.097383 0.097516 0.097494 0.097385 0.097633 0.097426 0.097371 0.097513 0.097206 0.097278 0.097413 0.09737 0.097403 0.097499 0.09717 0.097596 0.097694 0.097284 0.097573 0.097357 0.097574 0.097376 0.097475 0.097409 0.097344 0.097438 0.097149 0.097318 0.097684 0.097312 0.097221 0.097355 0.096899 0.09758 0.097233 0.097186 0.097342 0.097751 0.097532 0.097721 0.097772 0.097504 0.097564 0.097652 0.097369 0.097698 0.097479 0.097587 0.097492 0.097273 0.09763 0.097583 0.097322 0.097339 0.097756 0.097478 0.097458 0.097628 0.09754 0.097719 0.097418 0.097385
0.094446 0.09469 0.094442 0.094249 0.094222 0.094464 0.094373 0.094436 0.094359 0.094658 0.094355 0.094433 0.094778 0.093877 0.093904 0.094484 0.094436 0.094452 0.094402 0.094421 0.094175 0.094531 0.094328 0.094562 0.094383 0.094283 0.094762 0.094287 0.094397 0.094283 0.094264 0.094373 0.094345 0.094586 0.094085 0.094687 0.094324 0.094239 0.094339 0.094477 0.09445 0.094342 0.094592 0.094385 0.09433 0.094474 0.094164 0.094234 0.094371 0.094328 0.094357 0.09446 0.094126 0.094562 0.094658 0.094241 0.09453 0.094316 0.094537 0.094336 0.094436 0.094365 0.094301 0.094391 0.094104 0.094277 0.094643 0.094266 0.094178 0.094312 0.093853 0.094539 0.09419 0.094139 0.0943 0.094717 0.094497 0.094681 0.094735 0.094464 0.094527 0.094615 0.094325 0.094659 0.094441 0.094547 0.094455 0.094234 0.094593 0.094547 0.09428 0.094295 0.094718 0.094432 0.094415 0.094593 0.094501 0.094679 0.094374 0.094345
0.091462 0.091704 0.091458 0.091264 0.09124 0.091475 0.091386 0.09145 0.091373 0.091674 0.091367 0.091443 0.091793 0.090886 0.090916 0.091495 0.091449 0.09147 0.091414 0.091429 0.091185 0.091543 0.091338 0.091576 0.091396 0.091295 0.091777 0.091302 0.091409 0.091293 0.091279 0.09139 0.091358 0.091601 0.091098 0.091705 0.091336 0.09125 0.091349 0.091492 0.09146 0.091353 0.091603 0.091398 0.091343 0.091488 0.091175 0.091245 0.091384 0.09134 0.091364 0.091474 0.091137 0.091581 0.091673 0.091252 0.09154 0.091329 0.091553 0.091349 0.091449 0.091374 0.091312 0.091399 0.091114 0.09129 0.091654 0.091273 0.09119 0.091324 0.090863 0.091551 0.091202 0.091148 0.091311 0.091733 0.091514 0.091693 0.09175 0.091478 0.091542 0.09163 0.091335 0.091672 0.091456 0.09156 0.09147 0.091248 0.091608 0.091564 0.091292 0.091305 0.091732 0.09144 0.091426 0.091611 0.091515 0.091692 0.091385 0.091359
0.088534 0.088772 0.08853 0.088336 0.088316 0.088543 0.088456 0.088521 0.088443 0.088745 0.088436 0.088509 0.088862 0.087955 0.087986 0.088562 0.088518 0.088544 0.088483 0.088494 0.088253 0.088611 0.088404 0.088645 0.088466 0.088364 0.088847 0.088374 0.088477 0.088361 0.088351 0.088463 0.088427 0.088672 0.08817 0.088778 0.088405 0.088319 0.088416 0.088562 0.088527 0.088421 0.08867 0.088467 0.088412 0.088559 0.088245 0.088314 0.088453 0.08841 0.088429 0.088544 0.088207 0.088655 0.088744 0.088321 0.088607 0.088398 0.088625 0.088419 0.088519 0.08844 0.08838 0.088462 0.088182 0.08836 0.088721 0.088338 0.088259 0.088392 0.087932 0.088618 0.088272 0.088214 0.088379 0.088805 0.088588 0.08876 0.08882 0.088548 0.088613 0.0887 0.088402 0.088741 0.088528 0.088628 0.088541 0.08832 0.088678 0.088636 0.088362 0.088373 0.0888 0.088504 0.088493 0.088684 0.088586 0.088759 0.088451 0.08843
0.085666 0.085897 0.08566 0.085467 0.085451 0.08567 0.085584 0.085651 0.085572 0.085875 0.085565 0.085635 0.085989 0.085084 0.085118 0.085688 0.085646 0.085676 0.08561 0.085618 0.08538 0.085737 0.08553 0.085773 0.085595 0.085493 0.085975 0.085505 0.085605 0.085488 0.085482 0.085594 0.085556 0.0858 0.085301 0.085909 0.085534 0.085447 0.085543 0.085691 0.085652 0.085548 0.085795 0.085596 0.085541 0.085688 0.085374 0.085443 0.085581 0.085538 0.085553 0.085673 0.085336 0.085787 0.085872 0.085449 0.085732 0.085527 0.085754 0.085549 0.085648 0.085566 0.085507 0.085585 0.08531 0.08549 0.085845 0.085463 0.085389 0.085519 0.085063 0.085744 0.085401 0.085341 0.085506 0.085933 0.085719 0.085885 0.085947 0.085676 0.085742 0.085828 0.085528 0.085867 0.085658 0.085755 0.085671 0.085452 0.085807 0.085767 0.08549 0.0855 0.085926 0.085627 0.08562 0.085815 0.085715 0.085884 0.085578 0.085559
0.082857 0.083083 0.082852 0.08266 0.082648 0.082859 0.082774 0.082842 0.082763 0.083064 0.082755 0.082822 0.083176 0.082278 0.082313 0.082875 0.082836 0.082869 0.082799 0.082804 0.08257 0.082924 0.082718 0.082962 0.082785 0.082684 0.083162 0.082698 0.082793 0.082678 0.082675 0.082787 0.082746 0.082989 0.082496 0.083099 0.082724 0.082637 0.082731 0.08288 0.082838 0.082736 0.082981 0.082786 0.082732 0.082877 0.082565 0.082633 0.082771 0.082728 0.082739 0.082862 0.082528 0.082979 0.083061 0.082639 0.082918 0.082717 0.082944 0.08274 0.082838 0.082753 0.082696 0.08277 0.082501 0.082681 0.08303 0.082649 0.08258 0.082708 0.082257 0.082931 0.082593 0.08253 0.082695 0.083121 0.082912 0.083069 0.083134 0.082866 0.082931 0.083016 0.082716 0.083054 0.082848 0.082942 0.082862 0.082645 0.082995 0.082959 0.082681 0.082689 0.083113 0.082812 0.082808 0.083007 0.082905 0.08307 0.082765 0.082751
0.080112 0.08033 0.080106 0.079917 0.079909 0.08011 0.080027 0.080095 0.080017 0.080314 0.080007 0.080073 0.080424 0.079536 0.079574 0.080125 0.080088 0.080125 0.08005 0.080052 0.079824 0.080174 0.079969 0.080212 0.080039 0.079938 0.080411 0.079955 0.080045 0.079931 0.079931 0.080043 0.079998 0.08024 0.079754 0.080351 0.079978 0.07989 0.079982 0.080133 0.080087 0.079989 0.080229 0.080039 0.079986 0.080129 0.079821 0.079888 0.080025 0.079981 0.079988 0.080115 0.079784 0.080233 0.080311 0.079893 0.080167 0.07997 0.080196 0.079995 0.080091 0.080003 0.079949 0.080017 0.079756 0.079936 0.080277 0.0799 0.079836 0.079961 0.079517 0.080181 0.079848 0.079784 0.079947 0.08037 0.080166 0.080316 0.080382 0.080119 0.080183 0.080266 0.079968 0.080304 0.080101 0.080192 0.080115 0.079902 0.080246 0.080213 0.079935 0.079941 0.08036 0.080061 0.080059 0.08026 0.080157 0.080317 0.080016 0.080005
0.077431 0.07764 0.077425 0.077238 0.077235 0.077425 0.077344 0.077413 0.077335 0.077628 0.077325 0.077389 0.077736 0.076862 0.076901 0.077438 0.077404 0.077444 0.077366 0.077365 0.077143 0.077488 0.077285 0.077527 0.077358 0.077257 0.077723 0.077276 0.077361 0.077249 0.077252 0.077363 0.077316 0.077554 0.077078 0.077666 0.077297 0.077208 0.077298 0.07745 0.0774 0.077306 0.077541 0.077356 0.077305 0.077445 0.077142 0.077208 0.077343 0.077299 0.077302 0.077432 0.077106 0.077551 0.077624 0.077212 0.07748 0.077288 0.077511 0.077314 0.077408 0.077318 0.077267 0.077329 0.077076 0.077255 0.077587 0.077216 0.077157 0.077278 0.076844 0.077494 0.077169 0.077104 0.077264 0.077683 0.077485 0.077626 0.077694 0.077436 0.077499 0.077579 0.077284 0.077616 0.077419 0.077506 0.077433 0.077223 0.07756 0.077531 0.077254 0.077259 0.077671 0.077374 0.077375 0.077577 0.077473 0.077628 0.077331 0.077324
0.074815 0.075015 0.074809 0.074625 0.074627 0.074806 0.074727 0.074797 0.074719 0.075007 0.074708 0.07477 0.075111 0.074254 0.074295 0.074817 0.074786 0.074828 0.074748 0.074744 0.074529 0.074867 0.074667 0.074907 0.074742 0.074642 0.075099 0.074663 0.074743 0.074633 0.07464 0.074749 0.074699 0.074933 0.074469 0.075045 0.074681 0.074593 0.07468 0.074831 0.074779 0.074688 0.074919 0.074739 0.074689 0.074827 0.074529 0.074594 0.074726 0.074683 0.074683 0.074814 0.074494 0.074934 0.075002 0.074597 0.074859 0.074671 0.074891 0.074699 0.074791 0.074699 0.07465 0.074707 0.074464 0.074641 0.074962 0.074598 0.074544 0.074661 0.074238 0.074873 0.074557 0.07449 0.074647 0.075059 0.074869 0.075 0.07507 0.074818 0.074879 0.074957 0.074667 0.074994 0.074801 0.074885 0.074815 0.074611 0.074939 0.074914 0.074639 0.074643 0.075047 0.074753 0.074757 0.074959 0.074855 0.075003 0.074712 0.074709
0.072265 0.072455 0.072259 0.072079 0.072086 0.072254 0.072176 0.072247 0.07217 0.072451 0.072158 0.072219 0.072552 0.071716 0.071758 0.072262 0.072234 0.072279 0.072196 0.07219 0.071981 0.072313 0.072115 0.072352 0.072193 0.072094 0.072541 0.072117 0.072192 0.072084 0.072094 0.072201 0.072148 0.072377 0.071928 0.07249 0.072132 0.072044 0.072128 0.07228 0.072225 0.072138 0.072362 0.072189 0.072141 0.072274 0.071983 0.072048 0.072177 0.072134 0.07213 0.072263 0.07195 0.072382 0.072446 0.072049 0.072304 0.072122 0.072338 0.072151 0.072241 0.072146 0.072101 0.072152 0.071918 0.072093 0.072403 0.072047 0.071998 0.072111 0.0717 0.072318 0.072011 0.071944 0.072097 0.0725 0.072318 0.07244 0.072511 0.072267 0.072326 0.072401 0.072116 0.072437 0.07225 0.072331 0.072264 0.072065 0.072383 0.072363 0.072091 0.072094 0.072488 0.072198 0.072205 0.072407 0.072303 0.072444 0.072159 0.072161
0.069782 0.069961 0.069776 0.069601 0.069612 0.069768 0.069692 0.069763 0.069688 0.069961 0.069675 0.069734 0.070059 0.069245 0.069289 0.069774 0.069749 0.069795 0.069711 0.069703 0.069502 0.069825 0.069631 0.069865 0.069711 0.069613 0.070049 0.069639 0.069707 0.069603 0.069615 0.06972 0.069665 0.069888 0.069454 0.070001 0.069651 0.069562 0.069644 0.069794 0.069737 0.069655 0.069872 0.069706 0.069659 0.069788 0.069505 0.069569 0.069694 0.069652 0.069645 0.069778 0.069473 0.069896 0.069955 0.069569 0.069816 0.069639 0.06985 0.069671 0.069757 0.069661 0.069619 0.069664 0.069441 0.069612 0.069911 0.069564 0.069521 0.069628 0.069231 0.069829 0.069533 0.069466 0.069613 0.070008 0.069834 0.069946 0.070019 0.069783 0.069838 0.06991 0.069633 0.069947 0.069765 0.069842 0.06978 0.069587 0.069894 0.069879 0.069611 0.069612 0.069995 0.069711 0.06972 0.06992 0.069818 0.069951 0.069674 0.06968
0.067366 0.067534 0.067359 0.067189 0.067206 0.06735 0.067276 0.067347 0.067273 0.067538 0.06726 0.067317 0.067632 0.066844 0.066889 0.067354 0.067331 0.067379 0.067293 0.067283 0.06709 0.067404 0.067215 0.067444 0.067297 0.067201 0.067623 0.067228 0.06729 0.06719 0.067204 0.067306 0.067248 0.067466 0.067048 0.067578 0.067236 0.067148 0.067228 0.067376 0.067317 0.06724 0.067448 0.06729 0.067245 0.067369 0.067095 0.067158 0.067279 0.067237 0.067227 0.067361 0.067065 0.067477 0.067531 0.067156 0.067395 0.067224 0.067429 0.067257 0.067341 0.067244 0.067204 0.067243 0.067031 0.0672 0.067485 0.067149 0.067111 0.067213 0.066831 0.067408 0.067124 0.067056 0.067198 0.067581 0.067417 0.067519 0.067593 0.067366 0.067418 0.067486 0.067218 0.067523 0.067347 0.067421 0.067362 0.067176 0.067471 0.067461 0.067198 0.067198 0.067568 0.067292 0.067303 0.067501 0.067399 0.067525 0.067256 0.067266
0.065017 0.065173 0.06501 0.064846 0.064867 0.064999 0.064926 0.064999 0.064925 0.065181 0.064912 0.064968 0.065271 0.064511 0.064557 0.065 0.064981 0.06503 0.064942 0.064931 0.064746 0.06505 0.064866 0.06509 0.06495 0.064855 0.065263 0.064884 0.064941 0.064844 0.06486 0.064959 0.0649 0.06511 0.06471 0.065221 0.06489 0.064802 0.064879 0.065025 0.064964 0.064892 0.065092 0.064942 0.064899 0.065017 0.064752 0.064815 0.064932 0.06489 0.064878 0.06501 0.064725 0.065125 0.065174 0.064811 0.065041 0.064876 0.065075 0.064911 0.064991 0.064894 0.064857 0.06489 0.06469 0.064854 0.065126 0.064801 0.064769 0.064865 0.0645 0.065053 0.064782 0.064715 0.064849 0.065221 0.065067 0.065158 0.065233 0.065016 0.065064 0.065129 0.06487 0.065167 0.064997 0.065067 0.065012 0.064833 0.065115 0.065111 0.064853 0.064852 0.065208 0.06494 0.064953 0.065148 0.065048 0.065166 0.064906 0.064919
0.062734 0.062879 0.062728 0.062569 0.062596 0.062715 0.062644 0.062717 0.062645 0.062891 0.062631 0.062686 0.062977 0.062247 0.062294 0.062713 0.062697 0.062747 0.062659 0.062646 0.062471 0.062764 0.062585 0.062803 0.06267 0.062578 0.062971 0.062608 0.062658 0.062566 0.062584 0.06268 0.062618 0.062821 0.062441 0.062931 0.062611 0.062523 0.062598 0.062742 0.062678 0.062611 0.062803 0.062661 0.06262 0.062733 0.062478 0.062539 0.062652 0.062611 0.062596 0.062727 0.062452 0.06284 0.062883 0.062534 0.062754 0.062596 0.062788 0.062633 0.062709 0.062611 0.062578 0.062604 0.062417 0.062576 0.062834 0.062522 0.062495 0.062585 0.062237 0.062766 0.062508 0.062442 0.062569 0.062927 0.062783 0.062864 0.06294 0.062734 0.062777 0.062838 0.062589 0.062877 0.062713 0.06278 0.062728 0.062557 0.062825 0.062827 0.062575 0.062573 0.062915 0.062655 0.062671 0.062861 0.062763 0.062873 0.062623 0.06264
0.060519 0.060651 0.060513 0.06036 0.060392 0.060498 0.060429 0.060502 0.060432 0.060667 0.060417 0.060472 0.06075 0.060051 0.060099 0.060493 0.06048 0.060531 0.060443 0.060429 0.060262 0.060544 0.06037 0.060582 0.060458 0.060367 0.060744 0.060399 0.060443 0.060355 0.060375 0.060467 0.060403 0.060598 0.060239 0.060708 0.060399 0.060312 0.060383 0.060525 0.060459 0.060398 0.06058 0.060447 0.060408 0.060514 0.060271 0.060331 0.060439 0.060398 0.060381 0.060511 0.060247 0.06062 0.060659 0.060324 0.060535 0.060382 0.060567 0.060422 0.060494 0.060396 0.060366 0.060386 0.060211 0.060366 0.060608 0.06031 0.060288 0.060372 0.060042 0.060545 0.060301 0.060236 0.060355 0.060699 0.060566 0.060636 0.060713 0.060518 0.060557 0.060614 0.060376 0.060653 0.060496 0.06056 0.060512 0.060349 0.060602 0.06061 0.060364 0.060362 0.060688 0.060438 0.060456 0.060641 0.060546 0.060647 0.060407 0.060428
0.05837 0.058489 0.058364 0.058217 0.058255 0.058348 0.058281 0.058354 0.058285 0.058508 0.05827 0.058324 0.058587 0.057922 0.057971 0.05834 0.05833 0.058381 0.058293 0.058277 0.05812 0.058391 0.058223 0.058428 0.058312 0.058223 0.058583 0.058256 0.058294 0.058211 0.058233 0.058321 0.058255 0.058441 0.058103 0.058549 0.058254 0.058167 0.058236 0.058374 0.058306 0.058251 0.058424 0.0583 0.058263 0.058362 0.05813 0.05819 0.058293 0.058253 0.058233 0.058361 0.058109 0.058467 0.0585 0.058181 0.058382 0.058236 0.058412 0.058277 0.058346 0.058247 0.05822 0.058234 0.058072 0.058222 0.058449 0.058164 0.058148 0.058225 0.057915 0.05839 0.058161 0.058097 0.058208 0.058536 0.058415 0.058474 0.058551 0.058368 0.058403 0.058456 0.058229 0.058495 0.058345 0.058405 0.058361 0.058207 0.058445 0.058459 0.058221 0.058218 0.058527 0.058288 0.058307 0.058487 0.058394 0.058486 0.058258 0.058283
0.056286 0.056392 0.056281 0.056141 0.056183 0.056263 0.056198 0.056271 0.056204 0.056415 0.056189 0.056242 0.056491 0.05586 0.05591 0.056252 0.056245 0.056297 0.056209 0.056192 0.056045 0.056303 0.056141 0.05634 0.056232 0.056145 0.056487 0.05618 0.056211 0.056133 0.056156 0.05624 0.056173 0.05635 0.056034 0.056456 0.056174 0.056088 0.056154 0.056289 0.05622 0.056171 0.056333 0.056218 0.056183 0.056276 0.056056 0.056115 0.056212 0.056173 0.056151 0.056276 0.056037 0.056379 0.056407 0.056104 0.056294 0.056155 0.056323 0.056198 0.056263 0.056165 0.056141 0.056148 0.055999 0.056143 0.056355 0.056085 0.056075 0.056145 0.055855 0.056302 0.056087 0.056025 0.056127 0.056439 0.05633 0.056378 0.056455 0.056284 0.056314 0.056363 0.056149 0.056403 0.05626 0.056317 0.056276 0.056131 0.056353 0.056373 0.056143 0.056139 0.056431 0.056203 0.056224 0.056398 0.056308 0.056391 0.056174 0.056203
0.054267 0.054359 0.054262 0.054129 0.054176 0.054243 0.05418 0.054253 0.054188 0.054387 0.054173 0.054225 0.054458 0.053864 0.053914 0.05423 0.054226 0.054277 0.05419 0.054172 0.054035 0.05428 0.054125 0.054316 0.054217 0.054133 0.054456 0.054168 0.054193 0.054121 0.054145 0.054224 0.054155 0.054323 0.05403 0.054428 0.05416 0.054074 0.054137 0.054268 0.054198 0.054155 0.054308 0.054201 0.054169 0.054254 0.054047 0.054106 0.054197 0.054158 0.054134 0.054257 0.054031 0.054356 0.054378 0.054092 0.054272 0.054139 0.054298 0.054185 0.054244 0.054147 0.054127 0.054127 0.053992 0.05413 0.054326 0.054071 0.054066 0.054129 0.05386 0.054278 0.054078 0.054018 0.054111 0.054407 0.054309 0.054346 0.054424 0.054266 0.05429 0.054334 0.054133 0.054376 0.05424 0.054293 0.054256 0.05412 0.054326 0.054352 0.05413 0.054126 0.054399 0.054184 0.054206 0.054374 0.054287 0.054361 0.054156 0.054189
0.052312 0.052391 0.052307 0.052181 0.052234 0.052288 0.052226 0.0523 0.052236 0.052422 0.052221 0.052272 0.05249 0.051932 0.051983 0.052271 0.05227 0.052321 0.052235 0.052217 0.052089 0.052321 0.052173 0.052356 0.052266 0.052184 0.052489 0.052221 0.052239 0.052173 0.052198 0.052272 0.052202 0.05236 0.052091 0.052463 0.05221 0.052125 0.052185 0.052312 0.052241 0.052204 0.052346 0.052249 0.052219 0.052297 0.052102 0.05216 0.052245 0.052207 0.052182 0.052302 0.052089 0.052396 0.052413 0.052144 0.052314 0.052187 0.052337 0.052235 0.052291 0.052194 0.052177 0.052171 0.05205 0.052181 0.052361 0.052122 0.052122 0.052178 0.05193 0.052318 0.052134 0.052076 0.05216 0.052438 0.052353 0.052379 0.052456 0.052311 0.05233 0.05237 0.052182 0.052413 0.052283 0.052333 0.0523 0.052173 0.052363 0.052396 0.052182 0.052177 0.052432 0.052229 0.052252 0.052414 0.05233 0.052395 0.052202 0.052238
0.05042 0.050486 0.050415 0.050297 0.050354 0.050395 0.050335 0.050409 0.050348 0.050521 0.050332 0.050383 0.050584 0.050064 0.050115 0.050375 0.050377 0.050428 0.050343 0.050324 0.050206 0.050425 0.050284 0.050459 0.050378 0.050299 0.050585 0.050336 0.050348 0.050287 0.050314 0.050383 0.050312 0.05046 0.050215 0.050561 0.050323 0.050239 0.050296 0.050419 0.050347 0.050316 0.050447 0.050359 0.050332 0.050402 0.050221 0.050278 0.050357 0.05032 0.050293 0.050409 0.05021 0.050499 0.050511 0.05026 0.050418 0.050298 0.050439 0.050349 0.0504 0.050304 0.05029 0.050278 0.05017 0.050296 0.050458 0.050236 0.050241 0.05029 0.050063 0.050421 0.050253 0.050197 0.050271 0.050531 0.050459 0.050474 0.050551 0.050419 0.050432 0.050468 0.050295 0.050512 0.05039 0.050437 0.050407 0.05029 0.050462 0.050502 0.050297 0.050292 0.050527 0.050337 0.050362 0.050516 0.050436 0.050492 0.050311 0.050351
0.04859 0.048642 0.048585 0.048474 0.048537 0.048565 0.048507 0.04858 0.048521 0.048681 0.048505 0.048555 0.04874 0.048259 0.04831 0.048542 0.048547 0.048596 0.048514 0.048494 0.048386 0.048592 0.048457 0.048624 0.048553 0.048476 0.048742 0.048514 0.04852 0.048465 0.048492 0.048556 0.048484 0.048622 0.048401 0.048721 0.048498 0.048414 0.048469 0.048587 0.048514 0.04849 0.04861 0.048532 0.048507 0.048569 0.048402 0.048458 0.048531 0.048494 0.048467 0.048579 0.048393 0.048664 0.048671 0.048438 0.048585 0.048472 0.048603 0.048524 0.048571 0.048476 0.048465 0.048447 0.048353 0.048472 0.048618 0.048412 0.048423 0.048464 0.048259 0.048586 0.048435 0.048381 0.048445 0.048687 0.048626 0.048631 0.048708 0.04859 0.048597 0.048628 0.048469 0.048674 0.048558 0.048602 0.048576 0.048468 0.048624 0.048669 0.048474 0.048468 0.048684 0.048507 0.048534 0.04868 0.048604 0.04865 0.048482 0.048526
0.046821 0.046859 0.046816 0.046713 0.04678 0.046795 0.046739 0.046812 0.046755 0.046901 0.046739 0.046789 0.046957 0.046514 0.046566 0.046769 0.046777 0.046826 0.046745 0.046725 0.046627 0.046819 0.046691 0.04685 0.046788 0.046714 0.04696 0.046753 0.046752 0.046703 0.046731 0.04679 0.046717 0.046844 0.046648 0.046941 0.046734 0.046651 0.046703 0.046817 0.046743 0.046725 0.046834 0.046765 0.046743 0.046797 0.046644 0.046699 0.046766 0.04673 0.046701 0.046809 0.046638 0.04689 0.046891 0.046677 0.046813 0.046706 0.046828 0.046761 0.046803 0.046709 0.046702 0.046678 0.046597 0.04671 0.046839 0.04665 0.046665 0.046699 0.046516 0.046812 0.046677 0.046626 0.046679 0.046903 0.046855 0.046849 0.046926 0.046821 0.046822 0.046849 0.046704 0.046896 0.046788 0.046828 0.046805 0.046707 0.046846 0.046898 0.046711 0.046706 0.046902 0.046739 0.046766 0.046905 0.046832 0.04687 0.046714 0.046761
0.045111 0.045135 0.045107 0.04501 0.045082 0.045085 0.04503 0.045104 0.045049 0.045181 0.045032 0.045082 0.045233 0.04483 0.044881 0.045056 0.045066 0.045114 0.045036 0.045016 0.044927 0.045105 0.044985 0.045135 0.045082 0.045011 0.045237 0.045051 0.045044 0.045 0.045029 0.045083 0.045009 0.045126 0.044954 0.04522 0.045029 0.044948 0.044997 0.045106 0.045032 0.04502 0.045118 0.045058 0.045038 0.045085 0.044945 0.045 0.04506 0.045025 0.044996 0.045099 0.044942 0.045174 0.045171 0.044975 0.045101 0.045 0.045112 0.045057 0.045094 0.045002 0.044998 0.044968 0.044901 0.045006 0.045119 0.044947 0.044967 0.044994 0.044832 0.045098 0.044979 0.04493 0.044974 0.045178 0.045143 0.045126 0.045203 0.045111 0.045107 0.045129 0.044999 0.045177 0.045076 0.045114 0.045094 0.045006 0.045127 0.045186 0.045009 0.045003 0.045179 0.04503 0.045058 0.045189 0.04512 0.045148 0.045006 0.045056
0.043459 0.04347 0.043455 0.043366 0.043443 0.043434 0.04338 0.043454 0.043401 0.043519 0.043384 0.043434 0.043567 0.043203 0.043255 0.043401 0.043414 0.043461 0.043385 0.043365 0.043286 0.043451 0.043338 0.043479 0.043435 0.043367 0.043573 0.043407 0.043394 0.043356 0.043385 0.043434 0.04336 0.043466 0.043319 0.043558 0.043383 0.043302 0.043349 0.043453 0.043379 0.043373 0.04346 0.043409 0.043392 0.04343 0.043305 0.043359 0.043413 0.043378 0.043348 0.043447 0.043304 0.043517 0.043509 0.043332 0.043446 0.043352 0.043454 0.043411 0.043444 0.043353 0.043352 0.043316 0.043263 0.043362 0.043458 0.043303 0.043328 0.043347 0.043207 0.043442 0.043339 0.043293 0.043326 0.043512 0.043489 0.043462 0.043538 0.04346 0.04345 0.043467 0.043352 0.043517 0.043423 0.043458 0.043442 0.043363 0.043467 0.043532 0.043365 0.043359 0.043515 0.04338 0.043409 0.043531 0.043467 0.043486 0.043356 0.04341
0.041864 0.041862 0.04186 0.041779 0.04186 0.041839 0.041787 0.04186 0.04181 0.041915 0.041793 0.041843 0.041958 0.041634 0.041685 0.041804 0.041819 0.041865 0.041791 0.041771 0.041702 0.041853 0.041747 0.041879 0.041845 0.04178 0.041965 0.04182 0.041801 0.04177 0.041799 0.041842 0.041767 0.041863 0.041741 0.041953 0.041794 0.041714 0.041758 0.041857 0.041783 0.041783 0.041859 0.041818 0.041803 0.041833 0.041722 0.041775 0.041823 0.041789 0.041758 0.041852 0.041723 0.041917 0.041904 0.041746 0.041849 0.041761 0.041853 0.041822 0.04185 0.041762 0.041763 0.041722 0.041682 0.041774 0.041854 0.041715 0.041745 0.041757 0.041639 0.041843 0.041756 0.041713 0.041736 0.041902 0.041892 0.041855 0.04193 0.041866 0.04185 0.041863 0.041763 0.041914 0.041827 0.041859 0.041846 0.041777 0.041864 0.041935 0.041777 0.041771 0.041907 0.041786 0.041816 0.04193 0.04187 0.04188 0.041763 0.04182
0.040325 0.04031 0.040321 0.040248 0.040333 0.0403 0.04025 0.040323 0.040274 0.040365 0.040257 0.040307 0.040405 0.04012 0.040171 0.040262 0.04028 0.040324 0.040253 0.040233 0.040173 0.04031 0.040212 0.040335 0.040311 0.040248 0.040413 0.040288 0.040264 0.040238 0.040268 0.040306 0.040231 0.040316 0.040218 0.040403 0.04026 0.040181 0.040223 0.040317 0.040242 0.040248 0.040314 0.040282 0.040269 0.040291 0.040194 0.040247 0.040288 0.040255 0.040224 0.040313 0.040198 0.040372 0.040354 0.040215 0.040308 0.040226 0.040308 0.040289 0.040312 0.040226 0.04023 0.040184 0.040157 0.040241 0.040305 0.040184 0.040218 0.040223 0.040126 0.040299 0.040228 0.040188 0.040201 0.040349 0.04035 0.040303 0.040378 0.040327 0.040305 0.040314 0.040229 0.040367 0.040287 0.040315 0.040305 0.040246 0.040316 0.040393 0.040246 0.04024 0.040356 0.040249 0.040279 0.040385 0.040329 0.04033 0.040226 0.040286
0.038839 0.038812 0.038836 0.03877 0.038859 0.038815 0.038766 0.038839 0.038793 0.03887 0.038776 0.038826 0.038907 0.03866 0.038711 0.038774 0.038795 0.038837 0.038769 0.038749 0.038699 0.038822 0.038731 0.038845 0.03883 0.03877 0.038916 0.038811 0.038781 0.038761 0.038791 0.038823 0.038748 0.038823 0.038749 0.038907 0.038781 0.038703 0.038742 0.038831 0.038756 0.038768 0.038823 0.0388 0.038789 0.038804 0.03872 0.038773 0.038807 0.038775 0.038743 0.038828 0.038727 0.038882 0.038859 0.038738 0.038821 0.038745 0.038817 0.03881 0.038829 0.038744 0.038751 0.0387 0.038685 0.038763 0.038811 0.038707 0.038745 0.038742 0.038668 0.03881 0.038755 0.038718 0.03872 0.038849 0.038863 0.038806 0.03888 0.038843 0.038815 0.038819 0.038749 0.038874 0.0388 0.038826 0.038819 0.038769 0.038823 0.038906 0.038768 0.038762 0.038858 0.038766 0.038797 0.038894 0.038842 0.038834 0.038743 0.038806
0.037407 0.037367 0.037404 0.037345 0.037438 0.037383 0.037336 0.037408 0.037364 0.037428 0.037347 0.037397 0.037461 0.037252 0.037303 0.037339 0.037362 0.037403 0.037337 0.037318 0.037277 0.037387 0.037303 0.037409 0.037402 0.037345 0.037471 0.037386 0.037351 0.037336 0.037366 0.037394 0.037318 0.037382 0.037333 0.037464 0.037354 0.037277 0.037314 0.037398 0.037323 0.03734 0.037385 0.03737 0.037362 0.037369 0.037299 0.037351 0.037379 0.037348 0.037316 0.037395 0.037308 0.037443 0.037417 0.037314 0.037386 0.037316 0.037379 0.037383 0.037397 0.037315 0.037325 0.037268 0.037267 0.037338 0.03737 0.037282 0.037324 0.037315 0.037261 0.037374 0.037334 0.0373 0.037292 0.037402 0.037428 0.037362 0.037435 0.037411 0.037377 0.037377 0.037322 0.037433 0.037367 0.03739 0.037386 0.037345 0.037382 0.037471 0.037343 0.037337 0.037414 0.037335 0.037367 0.037455 0.037407 0.037391 0.037313 0.037378
0.036025 0.035973 0.036023 0.035971 0.036068 0.036002 0.035956 0.036028 0.035986 0.036037 0.03597 0.03602 0.036066 0.035895 0.035946 0.035955 0.035981 0.036019 0.035957 0.035938 0.035907 0.036003 0.035926 0.036023 0.036026 0.035971 0.036078 0.036012 0.035972 0.035963 0.035993 0.036015 0.035939 0.035994 0.035967 0.036072 0.035978 0.035902 0.035937 0.036016 0.035941 0.035964 0.035998 0.035992 0.035986 0.035985 0.035929 0.03598 0.036002 0.035972 0.03594 0.036014 0.035941 0.036057 0.036026 0.035942 0.036003 0.035939 0.035992 0.036008 0.036018 0.035938 0.03595 0.035888 0.035899 0.035963 0.03598 0.035909 0.035955 0.035939 0.035906 0.035989 0.035964 0.035933 0.035916 0.036007 0.036044 0.03597 0.036041 0.03603 0.035991 0.035987 0.035946 0.036044 0.035984 0.036004 0.036004 0.035972 0.035993 0.036087 0.035969 0.035963 0.036021 0.035956 0.035988 0.036068 0.036024 0.036 0.035935 0.036002
0.034693 0.03463 0.034691 0.034647 0.034747 0.034671 0.034627 0.034698 0.034658 0.034696 0.034642 0.034692 0.034722 0.034588 0.034639 0.034622 0.034649 0.034686 0.034627 0.034608 0.034586 0.034669 0.034599 0.034687 0.034699 0.034647 0.034735 0.034688 0.034643 0.03464 0.034669 0.034686 0.034611 0.034655 0.034651 0.03473 0.034652 0.034578 0.03461 0.034684 0.034609 0.034638 0.034662 0.034664 0.03466 0.034651 0.034609 0.03466 0.034675 0.034646 0.034614 0.034683 0.034623 0.03472 0.034685 0.034619 0.03467 0.034612 0.034655 0.034682 0.034688 0.03461 0.034625 0.034559 0.034581 0.034639 0.03464 0.034585 0.034635 0.034612 0.0346 0.034654 0.034644 0.034616 0.034589 0.034662 0.03471 0.034627 0.034698 0.0347 0.034655 0.034646 0.03462 0.034705 0.034652 0.034669 0.034671 0.034649 0.034653 0.034753 0.034645 0.034639 0.034677 0.034627 0.034659 0.03473 0.034691 0.034659 0.034606 0.034676
0.03341 0.033335 0.033408 0.033371 0.033475 0.033388 0.033346 0.033417 0.033379 0.033403 0.033363 0.033413 0.033426 0.033329 0.033379 0.033337 0.033366 0.033401 0.033345 0.033327 0.033313 0.033383 0.033321 0.0334 0.03342 0.033371 0.03344 0.033412 0.033362 0.033364 0.033393 0.033406 0.03333 0.033364 0.033384 0.033437 0.033374 0.033301 0.033331 0.0334 0.033325 0.03336 0.033374 0.033384 0.033382 0.033366 0.033337 0.033387 0.033397 0.033368 0.033336 0.0334 0.033353 0.033431 0.033392 0.033344 0.033385 0.033333 0.033367 0.033404 0.033406 0.033331 0.033348 0.033277 0.033311 0.033362 0.033349 0.03331 0.033363 0.033334 0.033342 0.033368 0.033372 0.033347 0.03331 0.033366 0.033425 0.033333 0.033403 0.033417 0.033367 0.033354 0.033342 0.033415 0.033368 0.033383 0.033387 0.033374 0.033363 0.033468 0.03337 0.033363 0.033383 0.033346 0.033379 0.033441 0.033406 0.033366 0.033325 0.033397
0.032174 0.032087 0.032172 0.032141 0.032248 0.032152 0.032111 0.032182 0.032146 0.032158 0.03213 0.03218 0.032177 0.032116 0.032166 0.032099 0.03213 0.032163 0.03211 0.032093 0.032087 0.032145 0.032089 0.03216 0.032188 0.032142 0.032192 0.032183 0.032128 0.032136 0.032165 0.032172 0.032097 0.032121 0.032162 0.032191 0.032143 0.032071 0.032099 0.032163 0.032089 0.032128 0.032133 0.032151 0.032151 0.032128 0.032111 0.032161 0.032165 0.032137 0.032105 0.032164 0.03213 0.03219 0.032147 0.032116 0.032148 0.0321 0.032125 0.032174 0.032171 0.032098 0.032118 0.032043 0.032088 0.032133 0.032105 0.032082 0.032138 0.032103 0.03213 0.032128 0.032147 0.032125 0.032079 0.032116 0.032186 0.032087 0.032155 0.032182 0.032126 0.032109 0.032111 0.032171 0.03213 0.032143 0.03215 0.032145 0.032119 0.032229 0.032141 0.032134 0.032136 0.032112 0.032145 0.032199 0.032168 0.032121 0.032092 0.032166
0.030982 0.030885 0.030981 0.030957 0.031067 0.030962 0.030923 0.030992 0.030959 0.030959 0.030943 0.030993 0.030975 0.030948 0.030998 0.030906 0.030939 0.030971 0.030921 0.030904 0.030906 0.030952 0.030903 0.030966 0.031002 0.030958 0.030991 0.030999 0.03094 0.030952 0.030981 0.030983 0.030909 0.030923 0.030986 0.030991 0.030958 0.030887 0.030913 0.030972 0.030898 0.030942 0.030937 0.030963 0.030966 0.030935 0.030931 0.03098 0.030978 0.030951 0.030919 0.030973 0.030952 0.030994 0.030947 0.030933 0.030956 0.030914 0.030929 0.030988 0.030982 0.030911 0.030933 0.030854 0.03091 0.030948 0.030907 0.030899 0.030958 0.030917 0.030963 0.030934 0.030967 0.030948 0.030892 0.030913 0.030993 0.030886 0.030953 0.030992 0.030931 0.03091 0.030925 0.030973 0.030939 0.030949 0.030959 0.030962 0.030921 0.031036 0.030957 0.030951 0.030934 0.030924 0.030957 0.031003 0.030976 0.030921 0.030903 0.03098
0.029835 0.029728 0.029834 0.029817 0.02993 0.029816 0.029778 0.029847 0.029816 0.029803 0.0298 0.02985 0.029816 0.029823 0.029872 0.029758 0.029793 0.029822 0.029776 0.029759 0.029769 0.029803 0.029761 0.029815 0.029859 0.029818 0.029833 0.029859 0.029796 0.029813 0.029841 0.029839 0.029765 0.02977 0.029853 0.029834 0.029816 0.029746 0.02977 0.029824 0.029751 0.0298 0.029786 0.029819 0.029824 0.029786 0.029795 0.029843 0.029836 0.029809 0.029778 0.029826 0.029817 0.029842 0.029792 0.029794 0.029808 0.029771 0.029778 0.029847 0.029836 0.029768 0.029792 0.029709 0.029776 0.029808 0.029753 0.02976 0.029822 0.029775 0.029839 0.029785 0.029831 0.029815 0.02975 0.029754 0.029844 0.02973 0.029795 0.029846 0.02978 0.029755 0.029784 0.02982 0.029791 0.029799 0.029811 0.029823 0.029767 0.029887 0.029817 0.029811 0.029777 0.02978 0.029813 0.02985 0.029828 0.029766 0.029759 0.029838
0.028731 0.028614 0.02873 0.028719 0.028835 0.028712 0.028676 0.028744 0.028715 0.028691 0.028699 0.02875 0.028701 0.028741 0.028789 0.028652 0.028689 0.028716 0.028673 0.028657 0.028675 0.028697 0.028661 0.028708 0.028759 0.028721 0.028719 0.028761 0.028694 0.028716 0.028744 0.028737 0.028663 0.028659 0.028763 0.028721 0.028717 0.028648 0.02867 0.02872 0.028647 0.028701 0.028678 0.028718 0.028724 0.02868 0.028701 0.028748 0.028735 0.02871 0.028679 0.028722 0.028725 0.028733 0.028679 0.028698 0.028703 0.02867 0.028669 0.028748 0.028733 0.028668 0.028694 0.028608 0.028684 0.02871 0.028642 0.028663 0.028729 0.028676 0.028758 0.028678 0.028737 0.028724 0.028651 0.028638 0.028737 0.028616 0.02868 0.028742 0.028672 0.028643 0.028685 0.028709 0.028686 0.028692 0.028706 0.028726 0.028656 0.028781 0.02872 0.028714 0.028663 0.028678 0.028711 0.028741 0.028722 0.028653 0.028658 0.028738
0.027668 0.027541 0.027667 0.027662 0.02778 0.02765 0.027614 0.027682 0.027655 0.02762 0.02764 0.02769 0.027627 0.027699 0.027747 0.027588 0.027626 0.027651 0.027612 0.027596 0.027621 0.027632 0.027603 0.027641 0.0277 0.027664 0.027646 0.027704 0.027633 0.02766 0.027688 0.027676 0.027603 0.02759 0.027713 0.027649 0.027659 0.027591 0.027611 0.027656 0.027584 0.027643 0.027611 0.027658 0.027666 0.027615 0.027648 0.027695 0.027676 0.027652 0.027621 0.027659 0.027674 0.027665 0.027608 0.027642 0.027639 0.027611 0.027601 0.02769 0.027672 0.027609 0.027637 0.027547 0.027633 0.027653 0.027573 0.027608 0.027676 0.027618 0.027716 0.027613 0.027684 0.027673 0.027592 0.027563 0.027672 0.027544 0.027607 0.02768 0.027605 0.027573 0.027627 0.02764 0.027622 0.027626 0.027643 0.02767 0.027587 0.027716 0.027663 0.027657 0.027591 0.027618 0.027651 0.027672 0.027657 0.027582 0.027598 0.027679
0.026644 0.026508 0.026644 0.026645 0.026765 0.026627 0.026593 0.026661 0.026635 0.026589 0.02662 0.02667 0.026593 0.026696 0.026743 0.026563 0.026603 0.026626 0.02659 0.026575 0.026607 0.026607 0.026584 0.026615 0.026681 0.026647 0.026613 0.026687 0.026612 0.026644 0.026671 0.026655 0.026582 0.026561 0.026703 0.026617 0.02664 0.026574 0.026592 0.026633 0.026561 0.026624 0.026584 0.026637 0.026648 0.026591 0.026634 0.02668 0.026657 0.026634 0.026603 0.026636 0.026662 0.026637 0.026577 0.026627 0.026615 0.026591 0.026574 0.026671 0.02665 0.02659 0.026619 0.026526 0.026622 0.026636 0.026544 0.026592 0.026663 0.026599 0.026714 0.026587 0.02667 0.026663 0.026573 0.026529 0.026647 0.026513 0.026574 0.026657 0.026578 0.026542 0.026609 0.026611 0.026599 0.026601 0.026619 0.026653 0.026558 0.02669 0.026646 0.026641 0.026558 0.026598 0.02663 0.026644 0.026633 0.026552 0.026577 0.02666
0.025659 0.025515 0.025659 0.025666 0.025789 0.025643 0.02561 0.025677 0.025654 0.025597 0.025639 0.025689 0.025599 0.025731 0.025778 0.025578 0.025619 0.02564 0.025607 0.025593 0.025632 0.02562 0.025603 0.025627 0.0257 0.025669 0.025619 0.025708 0.02563 0.025666 0.025692 0.025672 0.0256 0.02557 0.02573 0.025624 0.02566 0.025595 0.025612 0.025648 0.025577 0.025644 0.025596 0.025655 0.025667 0.025604 0.025658 0.025704 0.025676 0.025653 0.025624 0.025652 0.025688 0.025647 0.025585 0.025649 0.025629 0.02561 0.025585 0.025691 0.025666 0.025609 0.02564 0.025544 0.025649 0.025657 0.025553 0.025614 0.025687 0.025619 0.02575 0.0256 0.025695 0.02569 0.025593 0.025534 0.02566 0.02552 0.02558 0.025673 0.025589 0.025551 0.025629 0.02562 0.025613 0.025613 0.025633 0.025675 0.025567 0.025704 0.025668 0.025662 0.025565 0.025616 0.025648 0.025654 0.025647 0.02556 0.025595 0.02568
0.024711 0.024559 0.024711 0.024724 0.024848 0.024697 0.024665 0.024731 0.024709 0.024642 0.024694 0.024745 0.024641 0.024802 0.024848 0.024629 0.024671 0.02469 0.024661 0.024648 0.024693 0.024671 0.02466 0.024677 0.024756 0.024727 0.024663 0.024765 0.024685 0.024725 0.02475 0.024726 0.024655 0.024617 0.024794 0.024669 0.024717 0.024653 0.024668 0.0247 0.02463 0.0247 0.024645 0.024711 0.024724 0.024655 0.02472 0.024765 0.024732 0.02471 0.024681 0.024705 0.024751 0.024695 0.02463 0.024708 0.024681 0.024666 0.024633 0.024748 0.02472 0.024665 0.024698 0.024599 0.024712 0.024715 0.0246 0.024674 0.024749 0.024676 0.024822 0.02465 0.024756 0.024754 0.024649 0.024576 0.02471 0.024565 0.024624 0.024726 0.024638 0.024597 0.024686 0.024667 0.024665 0.024663 0.024685 0.024734 0.024614 0.024754 0.024726 0.024721 0.024609 0.024671 0.024703 0.024702 0.024698 0.024605 0.024651 0.024736
0.023799 0.023639 0.0238 0.023817 0.023944 0.023785 0.023755 0.02382 0.0238 0.023723 0.023786 0.023836 0.02372 0.023908 0.023954 0.023717 0.02376 0.023777 0.023751 0.023738 0.023789 0.023758 0.023753 0.023762 0.023847 0.023821 0.023743 0.023859 0.023775 0.023819 0.023844 0.023816 0.023746 0.0237 0.023894 0.023749 0.02381 0.023747 0.02376 0.023788 0.023718 0.023793 0.02373 0.023801 0.023816 0.023742 0.023816 0.023861 0.023824 0.023803 0.023774 0.023793 0.02385 0.023779 0.023712 0.023803 0.023769 0.023758 0.023718 0.023841 0.023809 0.023757 0.023791 0.02369 0.023811 0.023808 0.023684 0.023769 0.023846 0.023769 0.023929 0.023737 0.023853 0.023853 0.023742 0.023655 0.023796 0.023646 0.023703 0.023815 0.023723 0.023679 0.023779 0.02375 0.023753 0.023749 0.023773 0.023828 0.023697 0.02384 0.02382 0.023815 0.023689 0.023762 0.023794 0.023785 0.023785 0.023687 0.023741 0.023828
0.022921 0.022754 0.022922 0.022945 0.023073 0.022909 0.022879 0.022944 0.022926 0.02284 0.022912 0.022962 0.022834 0.023048 0.023093 0.022839 0.022883 0.022898 0.022875 0.022864 0.02292 0.02288 0.022879 0.022882 0.022973 0.022949 0.022857 0.022987 0.0229 0.022948 0.022972 0.022941 0.022871 0.022818 0.023027 0.022864 0.022936 0.022875 0.022887 0.02291 0.022842 0.02292 0.02285 0.022927 0.022943 0.022864 0.022947 0.022992 0.02295 0.02293 0.022902 0.022916 0.022982 0.022898 0.022828 0.022932 0.022891 0.022884 0.022837 0.022968 0.022933 0.022883 0.022919 0.022815 0.022944 0.022936 0.022802 0.022898 0.022977 0.022896 0.023069 0.022858 0.022984 0.022987 0.022869 0.022769 0.022917 0.022762 0.022818 0.022939 0.022843 0.022796 0.022906 0.022868 0.022875 0.02287 0.022895 0.022956 0.022814 0.022961 0.022949 0.022944 0.022804 0.022887 0.022919 0.022904 0.022907 0.022804 0.022867 0.022954
0.022077 0.021903 0.022078 0.022106 0.022235 0.022066 0.022037 0.022101 0.022085 0.02199 0.022071 0.022121 0.021982 0.02222 0.022265 0.021994 0.02204 0.022053 0.022033 0.022022 0.022084 0.022035 0.022039 0.022036 0.022133 0.02211 0.022006 0.022147 0.022058 0.02211 0.022134 0.022098 0.02203 0.02197 0.022194 0.022014 0.022096 0.022036 0.022047 0.022066 0.021999 0.02208 0.022003 0.022085 0.022103 0.022019 0.022111 0.022155 0.02211 0.02209 0.022062 0.022072 0.022148 0.02205 0.021978 0.022095 0.022047 0.022043 0.02199 0.022128 0.02209 0.022043 0.02208 0.021974 0.022109 0.022097 0.021953 0.022061 0.022141 0.022056 0.022242 0.022012 0.022148 0.022153 0.022029 0.021916 0.022071 0.021912 0.021966 0.022095 0.021996 0.021946 0.022066 0.022019 0.022031 0.022024 0.022051 0.022118 0.021966 0.022115 0.02211 0.022105 0.021953 0.022046 0.022077 0.022056 0.022062 0.021954 0.022026 0.022114
0.021265 0.021085 0.021266 0.021298 0.021429 0.021255 0.021227 0.02129 0.021275 0.021172 0.021262 0.021312 0.021162 0.021424 0.021468 0.021182 0.021228 0.02124 0.021222 0.021213 0.02128 0.021222 0.021231 0.021222 0.021324 0.021303 0.021187 0.02134 0.021249 0.021303 0.021327 0.021288 0.02122 0.021154 0.021392 0.021195 0.021288 0.021229 0.021239 0.021254 0.021187 0.021272 0.021189 0.021276 0.021295 0.021206 0.021307 0.021351 0.021301 0.021282 0.021255 0.021261 0.021345 0.021234 0.021161 0.021289 0.021235 0.021235 0.021175 0.021319 0.02128 0.021235 0.021273 0.021165 0.021307 0.02129 0.021137 0.021255 0.021337 0.021248 0.021447 0.021199 0.021343 0.021351 0.021221 0.021096 0.021258 0.021094 0.021147 0.021284 0.021182 0.021129 0.021259 0.021203 0.021219 0.021211 0.021239 0.021311 0.021149 0.021301 0.021303 0.021299 0.021135 0.021236 0.021268 0.02124 0.021249 0.021137 0.021216 0.021305
0.020484 0.020298 0.020485 0.020522 0.020654 0.020474 0.020448 0.02051 0.020497 0.020385 0.020484 0.020534 0.020374 0.020658 0.020701 0.020401 0.020448 0.020457 0.020443 0.020434 0.020506 0.02044 0.020454 0.020439 0.020546 0.020527 0.020399 0.020563 0.02047 0.020528 0.02055 0.020508 0.020442 0.020369 0.02062 0.020408 0.020511 0.020453 0.020461 0.020473 0.020407 0.020494 0.020406 0.020497 0.020517 0.020424 0.020534 0.020576 0.020523 0.020505 0.020479 0.02048 0.020572 0.02045 0.020374 0.020513 0.020454 0.020457 0.020391 0.020542 0.0205 0.020457 0.020496 0.020387 0.020535 0.020514 0.020353 0.020481 0.020564 0.020471 0.020681 0.020417 0.020569 0.02058 0.020443 0.020308 0.020475 0.020308 0.020359 0.020504 0.020398 0.020343 0.020482 0.020418 0.020438 0.020428 0.020458 0.020535 0.020364 0.020519 0.020527 0.020523 0.020347 0.020458 0.020489 0.020455 0.020467 0.020351 0.020438 0.020527
0.019732 0.019541 0.019734 0.019775 0.019907 0.019724 0.019699 0.01976 0.019748 0.019629 0.019735 0.019785 0.019616 0.019921 0.019964 0.019649 0.019697 0.019705 0.019693 0.019685 0.019762 0.019688 0.019707 0.019686 0.019797 0.019781 0.019641 0.019816 0.019721 0.019782 0.019804 0.019759 0.019693 0.019614 0.019878 0.01965 0.019763 0.019707 0.019713 0.019722 0.019657 0.019747 0.019653 0.019748 0.019769 0.019672 0.019789 0.019831 0.019775 0.019757 0.019732 0.019729 0.019829 0.019695 0.019618 0.019768 0.019702 0.019709 0.019637 0.019794 0.019749 0.019709 0.019749 0.019638 0.019792 0.019767 0.019598 0.019735 0.01982 0.019724 0.019945 0.019665 0.019825 0.019837 0.019696 0.019549 0.019722 0.019552 0.019602 0.019753 0.019645 0.019588 0.019735 0.019663 0.019686 0.019676 0.019706 0.019789 0.019609 0.019766 0.019781 0.019777 0.01959 0.019709 0.01974 0.0197 0.019715 0.019595 0.019689 0.019779
0.01901 0.018813 0.019012 0.019056 0.019189 0.019002 0.018978 0.019038 0.019028 0.018902 0.019015 0.019065 0.018887 0.019212 0.019254 0.018927 0.018975 0.018981 0.018972 0.018965 0.019046 0.018965 0.018988 0.018962 0.019077 0.019062 0.018912 0.019097 0.019 0.019064 0.019085 0.019037 0.018972 0.018888 0.019163 0.018922 0.019044 0.018989 0.018994 0.018999 0.018936 0.019028 0.018928 0.019028 0.01905 0.018948 0.019073 0.019115 0.019055 0.019038 0.019013 0.019007 0.019114 0.018969 0.018891 0.01905 0.01898 0.018989 0.018912 0.019075 0.019028 0.01899 0.019031 0.018918 0.019078 0.019049 0.018872 0.019018 0.019104 0.019005 0.019236 0.018941 0.019109 0.019123 0.018977 0.01882 0.018998 0.018825 0.018873 0.019031 0.01892 0.018861 0.019016 0.018937 0.018964 0.018952 0.018984 0.019071 0.018883 0.019041 0.019063 0.019059 0.018862 0.018989 0.01902 0.018974 0.018992 0.018869 0.018969 0.01906
0.018314 0.018113 0.018317 0.018364 0.018499 0.018308 0.018284 0.018344 0.018335 0.018202 0.018323 0.018373 0.018186 0.018529 0.01857 0.018232 0.018281 0.018285 0.018279 0.018272 0.018357 0.018269 0.018296 0.018265 0.018384 0.018371 0.018212 0.018406 0.018307 0.018373 0.018394 0.018343 0.01828 0.01819 0.018476 0.018222 0.018352 0.018298 0.018302 0.018304 0.018242 0.018336 0.018232 0.018335 0.018358 0.018253 0.018384 0.018426 0.018362 0.018346 0.018322 0.018312 0.018426 0.018271 0.018192 0.01836 0.018285 0.018297 0.018215 0.018383 0.018334 0.018298 0.01834 0.018226 0.018391 0.018358 0.018175 0.018329 0.018415 0.018313 0.018554 0.018245 0.01842 0.018436 0.018285 0.018119 0.018302 0.018125 0.018172 0.018337 0.018223 0.018162 0.018324 0.018238 0.018269 0.018256 0.018288 0.01838 0.018185 0.018345 0.018372 0.018368 0.018162 0.018297 0.018327 0.018276 0.018296 0.01817 0.018277 0.018367
0.017646 0.01744 0.017648 0.017699 0.017834 0.01764 0.017617 0.017677 0.017669 0.01753 0.017657 0.017707 0.017512 0.017873 0.017913 0.017563 0.017613 0.017615 0.017612 0.017606 0.017694 0.0176 0.017631 0.017595 0.017718 0.017707 0.017538 0.01774 0.017641 0.017709 0.017729 0.017676 0.017613 0.017518 0.017815 0.017549 0.017687 0.017634 0.017637 0.017636 0.017574 0.017671 0.017562 0.017668 0.017692 0.017584 0.017722 0.017762 0.017696 0.017681 0.017658 0.017644 0.017764 0.0176 0.017519 0.017697 0.017616 0.017631 0.017545 0.017717 0.017666 0.017633 0.017675 0.01756 0.017729 0.017693 0.017504 0.017665 0.017752 0.017648 0.017897 0.017576 0.017757 0.017776 0.01762 0.017445 0.017632 0.017453 0.017499 0.017669 0.017553 0.01749 0.017659 0.017567 0.0176 0.017586 0.01762 0.017716 0.017513 0.017675 0.017708 0.017704 0.017489 0.017631 0.01766 0.017604 0.017627 0.017498 0.017611 0.017701
0.017003 0.016793 0.017005 0.01706 0.017195 0.016998 0.016976 0.017034 0.017028 0.016883 0.017016 0.017066 0.016863 0.017241 0.01728 0.016921 0.01697 0.016971 0.016971 0.016965 0.017057 0.016957 0.016991 0.016951 0.017077 0.017068 0.01689 0.017101 0.017 0.01707 0.01709 0.017034 0.016973 0.016873 0.017178 0.016901 0.017047 0.016995 0.016997 0.016993 0.016932 0.017031 0.016918 0.017027 0.017052 0.01694 0.017084 0.017124 0.017056 0.017041 0.017018 0.017001 0.017128 0.016954 0.016872 0.017058 0.016973 0.01699 0.0169 0.017077 0.017024 0.016993 0.017036 0.01692 0.017093 0.017053 0.016858 0.017027 0.017115 0.017008 0.017266 0.016933 0.017119 0.01714 0.01698 0.016797 0.016988 0.016807 0.016851 0.017026 0.016908 0.016844 0.01702 0.016921 0.016957 0.016942 0.016977 0.017076 0.016867 0.01703 0.017068 0.017065 0.016842 0.01699 0.017019 0.016958 0.016983 0.016851 0.01697 0.017061
0.016384 0.016171 0.016387 0.016444 0.016579 0.01638 0.016359 0.016416 0.016411 0.016261 0.0164 0.016449 0.01624 0.016632 0.016671 0.016302 0.016352 0.016352 0.016354 0.016349 0.016444 0.016338 0.016376 0.016331 0.01646 0.016453 0.016267 0.016485 0.016383 0.016456 0.016474 0.016416 0.016356 0.016252 0.016566 0.016278 0.016431 0.01638 0.016382 0.016375 0.016315 0.016415 0.016298 0.01641 0.016436 0.016321 0.016471 0.016511 0.016439 0.016425 0.016403 0.016383 0.016515 0.016333 0.01625 0.016444 0.016355 0.016374 0.01628 0.016461 0.016406 0.016377 0.016421 0.016305 0.016481 0.016438 0.016238 0.016414 0.016502 0.016393 0.016658 0.016314 0.016506 0.016528 0.016365 0.016174 0.016368 0.016185 0.016228 0.016408 0.016288 0.016222 0.016404 0.0163 0.016339 0.016323 0.016358 0.016461 0.016246 0.016411 0.016453 0.01645 0.016219 0.016374 0.016402 0.016337 0.016364 0.01623 0.016354 0.016445
0.015789 0.015573 0.015792 0.015852 0.015987 0.015786 0.015766 0.015822 0.015818 0.015663 0.015807 0.015856 0.015641 0.016047 0.016085 0.015708 0.015758 0.015756 0.01576 0.015756 0.015854 0.015743 0.015784 0.015735 0.015867 0.015861 0.015668 0.015893 0.01579 0.015864 0.015882 0.015822 0.015763 0.015655 0.015977 0.015679 0.015838 0.015789 0.015789 0.01578 0.015721 0.015823 0.015702 0.015817 0.015843 0.015726 0.015881 0.01592 0.015847 0.015833 0.015812 0.015789 0.015926 0.015736 0.015652 0.015853 0.015761 0.015782 0.015683 0.015868 0.015812 0.015785 0.015829 0.015712 0.015892 0.015846 0.015641 0.015823 0.015911 0.015801 0.016072 0.015719 0.015915 0.015939 0.015773 0.015574 0.015772 0.015588 0.015629 0.015814 0.015692 0.015625 0.015812 0.015703 0.015744 0.015728 0.015763 0.01587 0.015649 0.015814 0.015862 0.015859 0.015621 0.015781 0.015809 0.01574 0.015769 0.015633 0.015761 0.015852
0.015217 0.014998 0.015219 0.015282 0.015417 0.015214 0.015195 0.015251 0.015248 0.015088 0.015237 0.015286 0.015064 0.015484 0.015521 0.015136 0.015187 0.015183 0.015189 0.015186 0.015287 0.015171 0.015215 0.015162 0.015297 0.015292 0.015092 0.015323 0.015219 0.015296 0.015313 0.015251 0.015193 0.015081 0.01541 0.015103 0.015268 0.01522 0.01522 0.015208 0.01515 0.015253 0.015129 0.015246 0.015273 0.015154 0.015313 0.015352 0.015276 0.015263 0.015243 0.015217 0.015358 0.015161 0.015077 0.015284 0.015189 0.015212 0.01511 0.015298 0.01524 0.015215 0.01526 0.015143 0.015326 0.015277 0.015068 0.015255 0.015344 0.015231 0.015509 0.015146 0.015347 0.015373 0.015203 0.014998 0.015199 0.015013 0.015053 0.015242 0.015119 0.01505 0.015243 0.015128 0.015172 0.015155 0.015191 0.0153 0.015075 0.015241 0.015293 0.01529 0.015045 0.015211 0.015238 0.015165 0.015196 0.015058 0.015191 0.015281
0.014666 0.014445 0.014669 0.014734 0.014869 0.014665 0.014646 0.014701 0.014699 0.014534 0.014688 0.014737 0.01451 0.014941 0.014978 0.014586 0.014637 0.014632 0.01464 0.014638 0.01474 0.01462 0.014667 0.014611 0.014748 0.014744 0.014538 0.014774 0.01467 0.014748 0.014765 0.014701 0.014644 0.014529 0.014864 0.014549 0.01472 0.014673 0.014672 0.014657 0.014601 0.014705 0.014578 0.014697 0.014725 0.014603 0.014767 0.014805 0.014728 0.014715 0.014695 0.014667 0.014813 0.014609 0.014524 0.014737 0.014638 0.014663 0.014558 0.014749 0.014691 0.014667 0.014712 0.014595 0.014781 0.014729 0.014516 0.014709 0.014797 0.014683 0.014967 0.014596 0.014801 0.014828 0.014655 0.014444 0.014647 0.014461 0.014499 0.014692 0.014568 0.014498 0.014695 0.014576 0.014622 0.014604 0.014641 0.014753 0.014523 0.014689 0.014745 0.014742 0.014492 0.014662 0.014689 0.014613 0.014646 0.014506 0.014643 0.014733
0.014136 0.013913 0.014139 0.014207 0.014341 0.014136 0.014118 0.014172 0.014171 0.014002 0.01416 0.014209 0.013977 0.014419 0.014455 0.014057 0.014108 0.014101 0.014112 0.01411 0.014215 0.01409 0.01414 0.01408 0.014219 0.014217 0.014005 0.014247 0.014142 0.014222 0.014238 0.014172 0.014117 0.013998 0.014339 0.014017 0.014192 0.014146 0.014145 0.014128 0.014073 0.014177 0.014048 0.014169 0.014197 0.014074 0.014241 0.014279 0.0142 0.014188 0.014169 0.014137 0.014287 0.014077 0.013993 0.014211 0.014109 0.014136 0.014028 0.014222 0.014162 0.01414 0.014185 0.014068 0.014256 0.014202 0.013986 0.014183 0.014272 0.014156 0.014445 0.014066 0.014275 0.014303 0.014128 0.013912 0.014117 0.013929 0.013967 0.014162 0.014037 0.013967 0.014168 0.014044 0.014093 0.014074 0.014111 0.014226 0.013992 0.014158 0.014218 0.014215 0.01396 0.014135 0.014161 0.014081 0.014116 0.013974 0.014115 0.014205
0.013627 0.013402 0.01363 0.0137 0.013833 0.013627 0.013609 0.013663 0.013663 0.013491 0.013652 0.0137 0.013465 0.013916 0.013951 0.013548 0.013599 0.013591 0.013604 0.013603 0.013709 0.013581 0.013633 0.01357 0.013711 0.01371 0.013493 0.013739 0.013634 0.013715 0.01373 0.013663 0.013609 0.013487 0.013834 0.013504 0.013685 0.01364 0.013637 0.013619 0.013564 0.01367 0.013538 0.013661 0.013689 0.013564 0.013736 0.013772 0.013692 0.01368 0.013662 0.013628 0.013782 0.013566 0.013481 0.013704 0.0136 0.013628 0.013518 0.013714 0.013653 0.013633 0.013678 0.013561 0.013751 0.013695 0.013475 0.013677 0.013765 0.013649 0.013942 0.013557 0.013769 0.013798 0.013621 0.0134 0.013607 0.013418 0.013455 0.013653 0.013527 0.013456 0.013661 0.013533 0.013584 0.013564 0.013602 0.013718 0.013481 0.013648 0.013711 0.013708 0.013448 0.013627 0.013653 0.01357 0.013606 0.013463 0.013608 0.013697
0.013136 0.012911 0.01314 0.013211 0.013344 0.013137 0.013121 0.013173 0.013174 0.012999 0.013164 0.013212 0.012972 0.013432 0.013466 0.013059 0.013109 0.013101 0.013115 0.013115 0.013223 0.013091 0.013145 0.01308 0.013222 0.013222 0.013 0.01325 0.013145 0.013227 0.013242 0.013174 0.01312 0.012996 0.013347 0.013012 0.013196 0.013152 0.013149 0.013129 0.013075 0.013182 0.013048 0.013172 0.0132 0.013074 0.013249 0.013285 0.013203 0.013192 0.013174 0.013138 0.013295 0.013075 0.012989 0.013217 0.01311 0.01314 0.013027 0.013225 0.013163 0.013145 0.013191 0.013073 0.013265 0.013207 0.012985 0.01319 0.013278 0.013161 0.013458 0.013067 0.013281 0.013312 0.013134 0.012907 0.013116 0.012927 0.012962 0.013163 0.013037 0.012964 0.013173 0.013042 0.013094 0.013074 0.013112 0.01323 0.01299 0.013156 0.013223 0.013221 0.012956 0.013139 0.013164 0.013078 0.013116 0.012972 0.01312 0.013208
0.012665 0.012438 0.012668 0.012741 0.012874 0.012666 0.01265 0.012701 0.012703 0.012526 0.012693 0.012741 0.012498 0.012966 0.012999 0.012588 0.012638 0.012628 0.012644 0.012645 0.012754 0.012619 0.012675 0.012608 0.012751 0.012752 0.012526 0.01278 0.012675 0.012758 0.012772 0.012702 0.01265 0.012524 0.012878 0.012538 0.012726 0.012683 0.01268 0.012657 0.012605 0.012712 0.012576 0.012701 0.01273 0.012602 0.01278 0.012816 0.012732 0.012722 0.012705 0.012667 0.012827 0.012602 0.012516 0.012748 0.012639 0.01267 0.012555 0.012755 0.012692 0.012675 0.012721 0.012604 0.012797 0.012738 0.012513 0.012721 0.01281 0.012692 0.012991 0.012595 0.012812 0.012844 0.012664 0.012434 0.012643 0.012455 0.012489 0.012692 0.012565 0.012492 0.012703 0.012569 0.012623 0.012602 0.012641 0.01276 0.012517 0.012684 0.012754 0.012751 0.012483 0.012669 0.012694 0.012605 0.012644 0.012499 0.01265 0.012737
0.012211 0.011983 0.012214 0.012289 0.01242 0.012213 0.012197 0.012248 0.01225 0.01207 0.012241 0.012288 0.012042 0.012516 0.01255 0.012135 0.012185 0.012174 0.012192 0.012193 0.012303 0.012166 0.012224 0.012153 0.012298 0.0123 0.01207 0.012327 0.012222 0.012306 0.012319 0.012249 0.012198 0.012069 0.012427 0.012082 0.012274 0.012232 0.012228 0.012204 0.012153 0.01226 0.012122 0.012248 0.012278 0.012149 0.012329 0.012364 0.01228 0.01227 0.012253 0.012213 0.012376 0.012146 0.012061 0.012296 0.012186 0.012218 0.012101 0.012302 0.012238 0.012224 0.012269 0.012153 0.012347 0.012286 0.012059 0.01227 0.012358 0.01224 0.012542 0.012142 0.012361 0.012393 0.012212 0.011978 0.012189 0.012 0.012033 0.012238 0.012111 0.012037 0.012251 0.012114 0.012169 0.012148 0.012187 0.012308 0.012063 0.012229 0.012302 0.012299 0.012028 0.012217 0.012241 0.01215 0.01219 0.012045 0.012198 0.012285
0.011774 0.011546 0.011777 0.011853 0.011984 0.011777 0.011762 0.011811 0.011815 0.011633 0.011805 0.011852 0.011604 0.012084 0.012116 0.011699 0.011749 0.011737 0.011756 0.011758 0.011869 0.011729 0.011789 0.011716 0.011862 0.011865 0.011632 0.011891 0.011786 0.011871 0.011884 0.011813 0.011763 0.011632 0.011993 0.011643 0.011838 0.011797 0.011793 0.011767 0.011717 0.011824 0.011686 0.011813 0.011842 0.011712 0.011895 0.011929 0.011844 0.011835 0.011819 0.011777 0.011941 0.011709 0.011623 0.011861 0.011749 0.011783 0.011664 0.011866 0.011802 0.011789 0.011834 0.011718 0.011913 0.01185 0.011622 0.011836 0.011924 0.011805 0.01211 0.011705 0.011926 0.011959 0.011778 0.01154 0.011752 0.011564 0.011595 0.011802 0.011674 0.0116 0.011816 0.011677 0.011733 0.011712 0.01175 0.011873 0.011626 0.011791 0.011866 0.011864 0.01159 0.011781 0.011805 0.011712 0.011753 0.011608 0.011762 0.011849
0.011353 0.011125 0.011357 0.011434 0.011564 0.011357 0.011343 0.011391 0.011395 0.011211 0.011386 0.011432 0.011182 0.011667 0.011699 0.01128 0.011329 0.011316 0.011337 0.011339 0.011451 0.011309 0.01137 0.011296 0.011442 0.011446 0.01121 0.011471 0.011367 0.011452 0.011465 0.011393 0.011344 0.011211 0.011574 0.011222 0.011419 0.011379 0.011374 0.011347 0.011298 0.011406 0.011265 0.011393 0.011423 0.011292 0.011476 0.01151 0.011424 0.011416 0.0114 0.011357 0.011523 0.011287 0.011202 0.011443 0.011329 0.011364 0.011244 0.011446 0.011382 0.01137 0.011416 0.0113 0.011496 0.011432 0.011202 0.011418 0.011505 0.011386 0.011693 0.011285 0.011508 0.011542 0.011359 0.011119 0.011331 0.011143 0.011173 0.011381 0.011253 0.011179 0.011398 0.011255 0.011313 0.011291 0.01133 0.011454 0.011205 0.01137 0.011448 0.011446 0.011169 0.011363 0.011386 0.01129 0.011333 0.011187 0.011344 0.011429
0.010949 0.010721 0.010952 0.01103 0.011159 0.010953 0.010939 0.010987 0.010991 0.010806 0.010983 0.011028 0.010776 0.011266 0.011296 0.010876 0.010925 0.010912 0.010934 0.010936 0.011049 0.010905 0.010967 0.010891 0.011038 0.011042 0.010804 0.011067 0.010964 0.011049 0.011061 0.010988 0.01094 0.010807 0.011172 0.010816 0.011015 0.010976 0.010971 0.010943 0.010895 0.011002 0.010861 0.010989 0.011019 0.010888 0.011074 0.011107 0.01102 0.011012 0.010998 0.010952 0.01112 0.010882 0.010797 0.01104 0.010925 0.01096 0.010839 0.011042 0.010977 0.010967 0.011013 0.010898 0.011093 0.011028 0.010798 0.011016 0.011102 0.010983 0.011291 0.010881 0.011105 0.011139 0.010956 0.010714 0.010926 0.010739 0.010768 0.010977 0.010849 0.010774 0.010995 0.01085 0.010909 0.010887 0.010926 0.01105 0.0108 0.010964 0.011044 0.011042 0.010764 0.010959 0.010982 0.010885 0.010928 0.010782 0.010941 0.011025
0.010559 0.010332 0.010563 0.010642 0.010769 0.010564 0.010551 0.010597 0.010603 0.010416 0.010594 0.010639 0.010386 0.010879 0.010909 0.010488 0.010536 0.010522 0.010545 0.010548 0.010662 0.010516 0.01058 0.010502 0.010649 0.010654 0.010414 0.010678 0.010575 0.010661 0.010672 0.010599 0.010552 0.010417 0.010783 0.010425 0.010627 0.010588 0.010583 0.010553 0.010507 0.010614 0.010472 0.0106 0.01063 0.010499 0.010686 0.010719 0.010632 0.010624 0.01061 0.010563 0.010733 0.010492 0.010407 0.010652 0.010536 0.010572 0.01045 0.010654 0.010588 0.010579 0.010624 0.01051 0.010706 0.01064 0.010409 0.010629 0.010714 0.010595 0.010904 0.010492 0.010716 0.010752 0.010568 0.010324 0.010536 0.01035 0.010378 0.010588 0.01046 0.010385 0.010606 0.010461 0.01052 0.010498 0.010537 0.010662 0.010411 0.010574 0.010656 0.010654 0.010374 0.010571 0.010593 0.010494 0.010538 0.010393 0.010553 0.010637
0.010184 0.0099575 0.010188 0.010268 0.010394 0.010189 0.010177 0.010223 0.010228 0.010041 0.01022 0.010265 0.01001 0.010506 0.010535 0.010114 0.010162 0.010147 0.010171 0.010174 0.010288 0.010142 0.010206 0.010127 0.010274 0.01028 0.010038 0.010304 0.010201 0.010287 0.010298 0.010224 0.010179 0.010043 0.010409 0.01005 0.010252 0.010215 0.010209 0.010179 0.010133 0.01024 0.010098 0.010226 0.010256 0.010124 0.010312 0.010345 0.010257 0.01025 0.010236 0.010188 0.010359 0.010116 0.010032 0.010278 0.010162 0.010199 0.010075 0.010279 0.010214 0.010206 0.010251 0.010138 0.010333 0.010266 0.010035 0.010256 0.010341 0.010221 0.010531 0.010118 0.010342 0.010378 0.010195 0.0099492 0.010161 0.0099757 0.010003 0.010213 0.010085 0.010011 0.010233 0.010085 0.010146 0.010123 0.010162 0.010288 0.010036 0.010198 0.010282 0.01028 0.0099993 0.010197 0.010219 0.010119 0.010164 0.010019 0.010179 0.010262
0.0098232 0.0095974 0.009827 0.0099072 0.010032 0.0098287 0.0098165 0.0098617 0.0098679 0.0096798 0.00986 0.0099043 0.0096492 0.010146 0.010175 0.0097537 0.0098018 0.0097857 0.0098113 0.0098149 0.009929 0.0097811 0.0098466 0.0097664 0.0099131 0.0099197 0.0096769 0.009943 0.009841 0.0099267 0.0099371 0.0098631 0.0098187 0.0096823 0.010049 0.009688 0.0098921 0.0098558 0.0098498 0.0098181 0.0097732 0.0098799 0.0097374 0.0098656 0.0098954 0.009764 0.0099527 0.0099846 0.0098966 0.0098896 0.0098768 0.0098277 0.009999 0.0097547 0.0096716 0.0099183 0.0098016 0.0098386 0.0097148 0.0099183 0.0098527 0.0098462 0.0098908 0.0097787 0.0099738 0.0099059 0.0096747 0.0098963 0.0099805 0.0098617 0.010171 0.0097579 0.0099823 0.010019 0.0098355 0.0095885 0.0097993 0.0096157 0.0096416 0.0098518 0.0097247 0.0096501 0.0098729 0.0097244 0.0097854 0.0097628 0.0098015 0.0099273 0.009676 0.0098368 0.0099218 0.0099202 0.0096386 0.0098377 0.0098589 0.0097573 0.0098027 0.0096582 0.0098194 0.0099015
0.0094756 0.0092508 0.0094794 0.0095601 0.0096836 0.0094815 0.0094698 0.0095141 0.0095208 0.0093324 0.0095131 0.0095569 0.0093015 0.0097996 0.0098279 0.0094072 0.0094548 0.0094381 0.0094647 0.0094687 0.0095827 0.009434 0.0095004 0.009419 0.0095655 0.0095727 0.0093291 0.0095954 0.0094942 0.0095799 0.0095898 0.0095156 0.0094723 0.0093353 0.0097018 0.00934 0.009545 0.0095097 0.0095034 0.0094708 0.0094269 0.0095332 0.0093905 0.0095185 0.0095483 0.009417 0.0096061 0.0096375 0.0095493 0.0095428 0.0095305 0.0094804 0.0096521 0.0094068 0.0093242 0.0095717 0.0094546 0.0094921 0.0093678 0.0095709 0.0095053 0.0094999 0.0095442 0.0094331 0.0096276 0.0095591 0.0093282 0.0095503 0.0096336 0.0095152 0.0098247 0.0094111 0.0096353 0.0096722 0.0094893 0.0092415 0.0094515 0.0092692 0.0092941 0.0095043 0.0093777 0.0093032 0.0095263 0.0093769 0.0094385 0.0094157 0.0094543 0.0095802 0.009329 0.0094885 0.0095749 0.0095734 0.0092914 0.0094912 0.0095119 0.0094094 0.0094552 0.0093113 0.0094731 0.0095542
0.0091409 0.0089174 0.0091448 0.0092257 0.0093478 0.0091472 0.0091359 0.0091794 0.0091865 0.0089979 0.0091791 0.0092223 0.0089669 0.0094656 0.0094932 0.0090736 0.0091207 0.0091034 0.0091309 0.0091353 0.0092492 0.0090998 0.0091669 0.0090847 0.0092307 0.0092385 0.0089943 0.0092605 0.0091602 0.0092457 0.0092552 0.0091809 0.0091386 0.0090013 0.0093672 0.0090051 0.0092107 0.0091763 0.0091697 0.0091364 0.0090934 0.0091992 0.0090565 0.0091842 0.0092139 0.0090829 0.0092722 0.009303 0.0092149 0.0092087 0.0091969 0.0091459 0.009318 0.0090718 0.00899 0.0092378 0.0091204 0.0091583 0.0090338 0.0092363 0.0091707 0.0091664 0.0092104 0.0091003 0.009294 0.009225 0.0089946 0.0092169 0.0092994 0.0091815 0.0094904 0.0090772 0.0093009 0.0093382 0.0091558 0.0089076 0.0091167 0.0089358 0.0089598 0.0091696 0.0090436 0.0089693 0.0091925 0.0090424 0.0091044 0.0090816 0.0091199 0.0092459 0.008995 0.0091532 0.0092407 0.0092393 0.0089573 0.0091575 0.0091777 0.0090744 0.0091206 0.0089775 0.0091396 0.0092197
0.0088185 0.0085965 0.0088224 0.0089036 0.0090242 0.0088253 0.0088144 0.008857 0.0088645 0.008676 0.0088573 0.0089 0.0086449 0.0091434 0.0091704 0.0087524 0.008799 0.0087812 0.0088094 0.0088142 0.0089278 0.0087781 0.0088456 0.0087627 0.0089081 0.0089165 0.0086721 0.0089379 0.0088385 0.0089238 0.0089328 0.0088585 0.0088173 0.0086798 0.0090446 0.0086828 0.0088887 0.0088551 0.0088484 0.0088143 0.0087723 0.0088774 0.008735 0.0088622 0.0088918 0.0087612 0.0089504 0.0089807 0.0088927 0.0088868 0.0088756 0.0088237 0.0089959 0.0087494 0.0086682 0.008916 0.0087986 0.0088369 0.0087122 0.0089139 0.0088484 0.0088451 0.0088887 0.0087798 0.0089725 0.0089031 0.0086735 0.0088958 0.0089773 0.0088601 0.0091681 0.0087556 0.0089788 0.0090163 0.0088347 0.0085863 0.0087942 0.008615 0.008638 0.0088472 0.008722 0.008648 0.008871 0.0087204 0.0087827 0.0087598 0.008798 0.0089237 0.0086736 0.0088303 0.0089187 0.0089174 0.0086358 0.0088361 0.0088558 0.0087518 0.0087985 0.0086561 0.0088184 0.0088974
0.008508 0.0082876 0.008512 0.0085932 0.0087123 0.0085151 0.0085047 0.0085464 0.0085543 0.0083661 0.0085473 0.0085894 0.0083349 0.0088327 0.0088591 0.0084431 0.0084891 0.0084708 0.0084998 0.0085049 0.0086181 0.0084682 0.0085362 0.0084527 0.0085974 0.0086062 0.0083619 0.0086271 0.0085286 0.0086136 0.0086222 0.0085479 0.0085077 0.0083703 0.0087337 0.0083724 0.0085784 0.0085457 0.0085388 0.0085041 0.0084631 0.0085675 0.0084254 0.0085519 0.0085814 0.0084514 0.0086404 0.0086701 0.0085823 0.0085767 0.008566 0.0085135 0.0086855 0.0084388 0.0083585 0.0086061 0.0084887 0.0085272 0.0084026 0.0086033 0.0085379 0.0085356 0.0085788 0.0084712 0.0086627 0.008593 0.0083644 0.0085864 0.0086669 0.0085504 0.0088572 0.008446 0.0086682 0.008706 0.0085253 0.0082771 0.0084836 0.0083061 0.0083282 0.0085367 0.0084123 0.0083387 0.0085612 0.0084103 0.0084728 0.00845 0.0084879 0.0086133 0.0083641 0.0085192 0.0086085 0.0086073 0.0083263 0.0085265 0.0085457 0.0084412 0.0084882 0.0083468 0.008509 0.008587
0.008209 0.0079903 0.0082129 0.0082941 0.0084117 0.0082164 0.0082063 0.0082473 0.0082555 0.0080678 0.0082487 0.0082902 0.0080366 0.0085331 0.0085589 0.0081452 0.0081906 0.0081719 0.0082016 0.0082069 0.0083196 0.0081697 0.008238 0.0081541 0.008298 0.0083072 0.0080633 0.0083275 0.0082301 0.0083147 0.0083229 0.0082487 0.0082096 0.0080723 0.008434 0.0080737 0.0082795 0.0082476 0.0082405 0.0082053 0.0081652 0.0082688 0.0081273 0.0082531 0.0082824 0.008153 0.0083415 0.0083708 0.0082832 0.008278 0.0082677 0.0082146 0.0083863 0.0081398 0.0080603 0.0083073 0.0081902 0.0082289 0.0081045 0.008304 0.0082389 0.0082375 0.0082802 0.0081739 0.008364 0.0082942 0.0080668 0.0082882 0.0083678 0.0082521 0.0085573 0.0081478 0.008369 0.0084069 0.0082272 0.0079795 0.0081845 0.0080089 0.0080301 0.0082376 0.0081141 0.0080409 0.0082627 0.0081117 0.0081744 0.0081516 0.0081892 0.0083141 0.0080661 0.0082196 0.0083095 0.0083084 0.0080284 0.0082283 0.008247 0.0081422 0.0081893 0.0080491 0.0082109 0.0082878
0.0079209 0.0077042 0.0079248 0.0080059 0.0081219 0.0079286 0.0079189 0.007959 0.0079675 0.0077805 0.0079609 0.0080019 0.0077493 0.0082441 0.0082692 0.0078582 0.0079031 0.0078839 0.0079142 0.0079199 0.0080319 0.0078822 0.0079507 0.0078665 0.0080094 0.0080191 0.0077758 0.0080388 0.0079425 0.0080266 0.0080344 0.0079604 0.0079223 0.0077853 0.008145 0.007786 0.0079914 0.0079603 0.0079531 0.0079175 0.0078783 0.007981 0.0078401 0.0079651 0.0079942 0.0078657 0.0080535 0.0080822 0.0079949 0.00799 0.0079803 0.0079266 0.0080978 0.0078518 0.0077732 0.0080194 0.0079027 0.0079414 0.0078174 0.0080155 0.0079507 0.0079502 0.0079925 0.0078874 0.0080761 0.0080062 0.0077803 0.0080008 0.0080794 0.0079646 0.008268 0.0078606 0.0080805 0.0081185 0.0079401 0.007693 0.0078964 0.0077227 0.007743 0.0079494 0.0078269 0.0077542 0.0079751 0.0078242 0.007887 0.0078641 0.0079015 0.0080258 0.0077792 0.007931 0.0080214 0.0080203 0.0077416 0.0079409 0.0079592 0.0078541 0.0079014 0.0077624 0.0079238 0.0079995
0.0076433 0.0074287 0.0076472 0.0077281 0.0078425 0.0076513 0.0076419 0.0076813 0.00769 0.0075039 0.0076836 0.007724 0.0074728 0.0079652 0.0079898 0.0075818 0.0076261 0.0076065 0.0076374 0.0076433 0.0077546 0.0076053 0.0076739 0.0075895 0.0077313 0.0077413 0.007499 0.0077605 0.0076654 0.0077489 0.0077563 0.0076827 0.0076455 0.007509 0.0078663 0.007509 0.0077138 0.0076835 0.0076762 0.0076401 0.0076019 0.0077037 0.0075636 0.0076876 0.0077165 0.0075888 0.0077758 0.007804 0.0077172 0.0077126 0.0077032 0.0076492 0.0078197 0.0075745 0.0074967 0.0077419 0.0076256 0.0076644 0.0075409 0.0077375 0.0076731 0.0076734 0.0077152 0.0076115 0.0077986 0.0077286 0.0075043 0.0077238 0.0078013 0.0076875 0.0079889 0.007584 0.0078023 0.0078405 0.0076633 0.0074173 0.0076189 0.0074471 0.0074667 0.0076717 0.0075503 0.0074781 0.0076979 0.0075473 0.0076101 0.0075873 0.0076243 0.0077479 0.0075029 0.007653 0.0077437 0.0077427 0.0074654 0.007664 0.0076818 0.0075767 0.0076241 0.0074863 0.0076471 0.0077217
0.0073759 0.0071634 0.0073798 0.0074603 0.007573 0.0073841 0.0073751 0.0074136 0.0074226 0.0072375 0.0074164 0.0074562 0.0072065 0.0076962 0.0077202 0.0073155 0.0073592 0.0073393 0.0073706 0.0073768 0.0074872 0.0073385 0.0074071 0.0073226 0.0074633 0.0074736 0.0072324 0.0074923 0.0073983 0.0074812 0.0074882 0.007415 0.0073788 0.0072429 0.0075975 0.0072423 0.0074462 0.0074167 0.0074093 0.0073729 0.0073356 0.0074363 0.0072972 0.0074202 0.0074488 0.0073221 0.0075081 0.0075357 0.0074495 0.0074451 0.0074362 0.0073819 0.0075515 0.0073073 0.0072305 0.0074744 0.0073587 0.0073975 0.0072745 0.0074695 0.0074056 0.0074066 0.0074479 0.0073456 0.0075309 0.0074611 0.0072385 0.0074568 0.0075332 0.0074205 0.0077196 0.0073175 0.0075341 0.0075723 0.0073966 0.0071518 0.0073515 0.0071818 0.0072006 0.0074041 0.0072839 0.0072122 0.0074307 0.0072806 0.0073433 0.0073206 0.0073572 0.0074801 0.0072369 0.007385 0.007476 0.0074751 0.0071995 0.0073971 0.0074145 0.0073095 0.0073568 0.0072204 0.0073804 0.0074539
0.0071181 0.006908 0.007122 0.0072022 0.0073132 0.0071266 0.0071179 0.0071556 0.0071648 0.0069809 0.0071588 0.007198 0.0069501 0.0074366 0.00746 0.0070589 0.007102 0.0070818 0.0071135 0.0071199 0.0072294 0.0070814 0.0071499 0.0070655 0.0072049 0.0072155 0.0069757 0.0072337 0.0071409 0.0072232 0.0072298 0.007157 0.0071217 0.0069866 0.0073383 0.0069854 0.0071882 0.0071595 0.007152 0.0071154 0.007079 0.0071787 0.0070405 0.0071624 0.0071908 0.0070652 0.0072499 0.0072771 0.0071914 0.0071873 0.0071789 0.0071243 0.0072929 0.0070499 0.006974 0.0072165 0.0071015 0.0071402 0.007018 0.0072112 0.0071477 0.0071494 0.0071902 0.0070894 0.0072728 0.0072032 0.0069825 0.0071994 0.0072747 0.0071631 0.0074597 0.0070607 0.0072755 0.0073136 0.0071396 0.0068962 0.0070938 0.0069263 0.0069443 0.0071462 0.0070273 0.0069562 0.0071732 0.0070237 0.0070862 0.0070636 0.0070999 0.0072218 0.0069806 0.0071269 0.0072179 0.007217 0.0069434 0.00714 0.0071569 0.0070521 0.0070993 0.0069644 0.0071235 0.0071958
0.0068697 0.0066621 0.0068736 0.0069533 0.0070626 0.0068784 0.00687 0.0069069 0.0069163 0.0067338 0.0069105 0.0069491 0.0067031 0.007186 0.0072089 0.0068117 0.0068541 0.0068337 0.0068658 0.0068723 0.0069809 0.0068337 0.006902 0.0068177 0.0069558 0.0069666 0.0067284 0.0069843 0.0068928 0.0069743 0.0069806 0.0069083 0.006874 0.0067397 0.0070882 0.0067379 0.0069395 0.0069116 0.006904 0.0068673 0.0068317 0.0069302 0.0067932 0.0069139 0.006942 0.0068176 0.007001 0.0070276 0.0069426 0.0069388 0.0069307 0.006876 0.0070434 0.0068019 0.0067271 0.0069678 0.0068536 0.0068922 0.0067708 0.0069621 0.0068992 0.0069015 0.0069417 0.0068424 0.0070239 0.0069545 0.006736 0.0069512 0.0070254 0.006915 0.0072088 0.0068133 0.0070261 0.0070642 0.0068918 0.00665 0.0068455 0.0066803 0.0066975 0.0068976 0.00678 0.0067096 0.006925 0.0067762 0.0068384 0.006816 0.0068518 0.0069728 0.0067338 0.0068781 0.006969 0.0069683 0.0066968 0.006892 0.0069085 0.006804 0.0068512 0.0067178 0.0068758 0.0069469
0.0066303 0.0064252 0.0066342 0.0067133 0.0068209 0.0066391 0.0066311 0.0066672 0.0066767 0.0064957 0.0066711 0.0067091 0.0064653 0.0069442 0.0069665 0.0065734 0.0066152 0.0065946 0.0066269 0.0066336 0.0067411 0.0065949 0.006663 0.006579 0.0067156 0.0067266 0.0064903 0.0067438 0.0066536 0.0067343 0.0067403 0.0066685 0.0066351 0.0065018 0.0068469 0.0064996 0.0066998 0.0066725 0.0066649 0.0066281 0.0065934 0.0066907 0.0065549 0.0066744 0.0067022 0.0065789 0.0067609 0.006787 0.0067027 0.0066991 0.0066915 0.0066367 0.0068028 0.0065629 0.0064892 0.006728 0.0066147 0.0066532 0.0065327 0.006722 0.0066596 0.0066626 0.0067022 0.0066044 0.0067837 0.0067147 0.0064984 0.0067119 0.0067849 0.0066758 0.0069667 0.0065749 0.0067856 0.0068235 0.0066529 0.006413 0.0066062 0.0064433 0.0064598 0.006658 0.0065417 0.0064721 0.0066856 0.0065378 0.0065997 0.0065774 0.0066128 0.0067327 0.006496 0.0066382 0.0067291 0.0067284 0.0064593 0.0066531 0.0066691 0.006565 0.006612 0.0064802 0.006637 0.0067069
0.0063996 0.006197 0.0064034 0.0064819 0.0065878 0.0064085 0.0064008 0.0064361 0.0064457 0.0062664 0.0064403 0.0064776 0.0062362 0.0067108 0.0067325 0.0063438 0.0063849 0.0063642 0.0063967 0.0064036 0.0065099 0.0063648 0.0064326 0.0063489 0.006484 0.0064952 0.0062608 0.0065119 0.0064231 0.0065029 0.0065086 0.0064374 0.0064049 0.0062726 0.0066142 0.0062699 0.0064686 0.006442 0.0064344 0.0063975 0.0063636 0.0064598 0.0063253 0.0064434 0.0064709 0.006349 0.0065293 0.0065549 0.0064714 0.0064681 0.0064608 0.006406 0.0065707 0.0063327 0.00626 0.0064967 0.0063844 0.0064227 0.0063032 0.0064904 0.0064286 0.0064321 0.0064712 0.0063749 0.0065521 0.0064835 0.0062695 0.0064811 0.0065529 0.0064451 0.006733 0.0063451 0.0065535 0.0065913 0.0064226 0.0061847 0.0063756 0.006215 0.0062308 0.006427 0.0063121 0.0062432 0.0064548 0.006308 0.0063695 0.0063475 0.0063824 0.0065011 0.0062669 0.0064071 0.0064976 0.006497 0.0062305 0.0064227 0.0064382 0.0063347 0.0063815 0.0062514 0.0064068 0.0064756
0.0061771 0.0059773 0.0061809 0.0062588 0.0063628 0.0061861 0.0061787 0.0062133 0.006223 0.0060454 0.0062178 0.0062545 0.0060154 0.0064854 0.0065066 0.0061225 0.0061629 0.006142 0.0061747 0.0061817 0.0062869 0.006143 0.0062104 0.0061271 0.0062606 0.006272 0.0060398 0.0062882 0.0062007 0.0062797 0.006285 0.0062145 0.0061829 0.0060518 0.0063895 0.0060487 0.0062456 0.0062197 0.0062122 0.0061752 0.0061422 0.0062371 0.006104 0.0062207 0.0062478 0.0061273 0.0063059 0.006331 0.0062484 0.0062452 0.0062383 0.0061835 0.0063467 0.0061107 0.0060391 0.0062737 0.0061624 0.0062004 0.006082 0.006267 0.0062059 0.00621 0.0062484 0.0061537 0.0063286 0.0062605 0.006049 0.0062585 0.0063291 0.0062227 0.0065073 0.0061236 0.0063297 0.0063672 0.0062005 0.0059649 0.0061533 0.0059951 0.0060103 0.0062043 0.0060909 0.0060228 0.0062322 0.0060866 0.0061477 0.0061258 0.0061603 0.0062778 0.0060461 0.0061843 0.0062744 0.0062738 0.0060101 0.0062005 0.0062157 0.0061128 0.0061593 0.0060309 0.0061849 0.0062524
0.0059626 0.0057655 0.0059663 0.0060435 0.0061458 0.0059718 0.0059646 0.0059984 0.0060082 0.0058325 0.0060032 0.0060392 0.0058028 0.0062678 0.0062885 0.0059091 0.0059488 0.0059279 0.0059607 0.0059678 0.0060717 0.0059291 0.0059961 0.0059134 0.0060452 0.0060567 0.0058268 0.0060725 0.0059863 0.0060644 0.0060694 0.0059996 0.0059689 0.005839 0.0061728 0.0058355 0.0060306 0.0060054 0.0059978 0.0059609 0.0059287 0.0060223 0.0058907 0.0060059 0.0060327 0.0059136 0.0060904 0.006115 0.0060332 0.0060303 0.0060237 0.0059691 0.0061306 0.0058968 0.0058263 0.0060585 0.0059483 0.0059861 0.0058689 0.0060516 0.0059911 0.0059957 0.0060336 0.0059404 0.006113 0.0060454 0.0058365 0.0060438 0.0061132 0.0060082 0.0062894 0.0059101 0.0061137 0.006151 0.0059863 0.0057531 0.005939 0.0057832 0.0057978 0.0059895 0.0058776 0.0058104 0.0060176 0.0058732 0.0059338 0.0059121 0.0059462 0.0060623 0.0058334 0.0059694 0.0060591 0.0060586 0.0057977 0.0059862 0.006001 0.0058988 0.0059451 0.0058184 0.0059709 0.0060372
0.0057557 0.0055616 0.0057595 0.0058359 0.0059364 0.005765 0.0057581 0.0057912 0.0058011 0.0056273 0.0057962 0.0058316 0.0055979 0.0060577 0.0060779 0.0057034 0.0057424 0.0057215 0.0057543 0.0057616 0.0058641 0.005723 0.0057895 0.0057073 0.0058374 0.005849 0.0056215 0.0058643 0.0057796 0.0058566 0.0058614 0.0057923 0.0057624 0.0056339 0.0059636 0.00563 0.0058231 0.0057986 0.0057911 0.0057542 0.0057228 0.0058151 0.0056851 0.0057988 0.0058252 0.0057076 0.0058825 0.0059066 0.0058257 0.005823 0.0058167 0.0057623 0.0059221 0.0056907 0.0056213 0.0058509 0.005742 0.0057794 0.0056635 0.0058438 0.005784 0.0057891 0.0058263 0.0057347 0.0059049 0.0058379 0.0056317 0.0058366 0.0059049 0.0058013 0.006079 0.0057042 0.0059053 0.0059424 0.0057798 0.005549 0.0057324 0.0055791 0.005593 0.0057824 0.0056721 0.0056057 0.0058105 0.0056675 0.0057276 0.0057062 0.0057397 0.0058545 0.0056284 0.0057623 0.0058515 0.0058509 0.0055931 0.0057796 0.005794 0.0056926 0.0057385 0.0056137 0.0057645 0.0058296
0.0055563 0.005365 0.00556 0.0056356 0.0057343 0.0055656 0.005559 0.0055913 0.0056013 0.0054295 0.0055965 0.0056313 0.0054005 0.0058549 0.0058745 0.0055051 0.0055434 0.0055224 0.0055553 0.0055626 0.0056639 0.0055242 0.0055901 0.0055086 0.005637 0.0056486 0.0054237 0.0056635 0.0055802 0.0056562 0.0056608 0.0055925 0.0055634 0.0054363 0.0057616 0.005432 0.005623 0.0055992 0.0055916 0.005555 0.0055243 0.0056152 0.0054869 0.005599 0.0056251 0.005509 0.0056818 0.0057054 0.0056255 0.005623 0.005617 0.0055629 0.0057208 0.0054919 0.0054237 0.0056506 0.005543 0.0055801 0.0054654 0.0056433 0.0055843 0.0055897 0.0056264 0.0055363 0.0057041 0.0056377 0.0054343 0.0056368 0.0057038 0.0056017 0.0058757 0.0055058 0.0057042 0.005741 0.0055806 0.0053525 0.0055331 0.0053823 0.0053957 0.0055827 0.0054739 0.0054084 0.0056108 0.0054692 0.0055288 0.0055076 0.0055406 0.005654 0.0054308 0.0055625 0.0056511 0.0056506 0.0053959 0.0055804 0.0055944 0.0054939 0.0055394 0.0054163 0.0055655 0.0056294
0.005364 0.0051756 0.0053676 0.0054423 0.0055392 0.0053734 0.0053669 0.0053986 0.0054085 0.0052389 0.0054039 0.0054381 0.0052102 0.0056589 0.0056781 0.0053138 0.0053515 0.0053305 0.0053634 0.0053708 0.0054706 0.0053325 0.0053978 0.005317 0.0054436 0.0054553 0.0052331 0.0054697 0.0053878 0.0054628 0.0054671 0.0053996 0.0053714 0.0052457 0.0055667 0.0052412 0.00543 0.0054068 0.0053993 0.0053628 0.0053329 0.0054224 0.0052957 0.0054063 0.005432 0.0053175 0.0054882 0.0055113 0.0054324 0.00543 0.0054244 0.0053706 0.0055265 0.0053003 0.0052332 0.0054574 0.005351 0.0053878 0.0052745 0.0054499 0.0053916 0.0053975 0.0054335 0.005345 0.0055103 0.0054446 0.005244 0.005444 0.0055098 0.0054092 0.0056795 0.0053144 0.0055101 0.0055466 0.0053884 0.005163 0.005341 0.0051928 0.0052055 0.00539 0.0052829 0.0052183 0.0054181 0.0052781 0.0053371 0.0053161 0.0053486 0.0054605 0.0052403 0.0053699 0.0054577 0.0054573 0.0052058 0.0053881 0.0054018 0.0053022 0.0053473 0.0052261 0.0053735 0.0054362
0.0051784 0.0049931 0.005182 0.0052559 0.005351 0.0051879 0.0051817 0.0052126 0.0052226 0.0050552 0.0052181 0.0052517 0.0050268 0.0054697 0.0054884 0.0051294 0.0051663 0.0051454 0.0051782 0.0051857 0.0052841 0.0051476 0.0052123 0.0051323 0.005257 0.0052687 0.0050493 0.0052828 0.0052023 0.0052762 0.0052803 0.0052136 0.0051861 0.0050621 0.0053785 0.0050573 0.0052438 0.0052212 0.0052137 0.0051774 0.0051483 0.0052364 0.0051114 0.0052204 0.0052457 0.0051328 0.0053013 0.0053239 0.0052461 0.0052439 0.0052385 0.0051851 0.005339 0.0051155 0.0050496 0.0052709 0.0051659 0.0052023 0.0050905 0.0052633 0.0052058 0.005212 0.0052474 0.0051605 0.0053233 0.0052582 0.0050605 0.0052579 0.0053225 0.0052235 0.0054899 0.0051299 0.0053228 0.0053589 0.0052031 0.0049805 0.0051558 0.00501 0.0050223 0.0052042 0.0050987 0.005035 0.0052322 0.0050938 0.0051522 0.0051314 0.0051635 0.0052738 0.0050568 0.0051841 0.0052712 0.0052708 0.0050227 0.0052027 0.005216 0.0051174 0.0051621 0.0050428 0.0051884 0.0052498
0.0049995 0.0048172 0.005003 0.0050759 0.0051693 0.005009 0.005003 0.0050332 0.0050432 0.0048781 0.0050389 0.0050718 0.0048501 0.0052869 0.0053051 0.0049515 0.0049878 0.0049669 0.0049996 0.0050071 0.005104 0.0049693 0.0050333 0.0049541 0.0050769 0.0050887 0.0048722 0.0051023 0.0050233 0.0050961 0.0051 0.0050342 0.0050075 0.004885 0.0051968 0.00488 0.0050641 0.0050421 0.0050346 0.0049986 0.0049702 0.0050569 0.0049337 0.005041 0.0050659 0.0049547 0.0051209 0.0051431 0.0050663 0.0050643 0.0050592 0.0050061 0.005158 0.0049374 0.0048726 0.005091 0.0049874 0.0050234 0.004913 0.0050832 0.0050265 0.005033 0.0050678 0.0049825 0.0051427 0.0050784 0.0048837 0.0050783 0.0051418 0.0050443 0.0053067 0.0049519 0.0051419 0.0051777 0.0050242 0.0048046 0.0049771 0.0048339 0.0048457 0.0050249 0.0049211 0.0048583 0.0050528 0.0049162 0.0049738 0.0049534 0.0049849 0.0050936 0.0048798 0.0050048 0.0050911 0.0050908 0.0048461 0.0050238 0.0050367 0.0049392 0.0049834 0.0048661 0.0050097 0.00507
0.0048269 0.0046476 0.0048304 0.0049023 0.0049938 0.0048363 0.0048306 0.0048601 0.0048701 0.0047073 0.0048659 0.0048982 0.0046797 0.0051103 0.005128 0.00478 0.0048155 0.0047947 0.0048273 0.0048348 0.0049303 0.0047973 0.0048606 0.0047823 0.0049032 0.004915 0.0047015 0.0049282 0.0048506 0.0049223 0.0049259 0.0048611 0.0048351 0.0047143 0.0050213 0.004709 0.0048906 0.0048692 0.0048619 0.0048261 0.0047984 0.0048837 0.0047624 0.0048679 0.0048924 0.004783 0.0049468 0.0049685 0.0048929 0.0048909 0.0048861 0.0048335 0.0049833 0.0047656 0.004702 0.0049173 0.0048152 0.0048507 0.0047419 0.0049094 0.0048536 0.0048603 0.0048945 0.0048108 0.0049684 0.0049049 0.0047131 0.004905 0.0049672 0.0048714 0.0051298 0.0047803 0.0049674 0.0050027 0.0048516 0.0046351 0.0048047 0.0046642 0.0046754 0.004852 0.0047498 0.004688 0.0048797 0.0047448 0.0048018 0.0047816 0.0048126 0.0049198 0.0047091 0.004832 0.0049174 0.004917 0.004676 0.0048512 0.0048637 0.0047674 0.0048111 0.0046957 0.0048373 0.0048964
0.0046603 0.0044842 0.0046638 0.0047347 0.0048245 0.0046698 0.0046643 0.0046931 0.004703 0.0045427 0.004699 0.0047306 0.0045154 0.0049397 0.004957 0.0046145 0.0046494 0.0046286 0.0046611 0.0046686 0.0047625 0.0046314 0.004694 0.0046166 0.0047355 0.0047473 0.0045368 0.0047601 0.0046839 0.0047545 0.004758 0.004694 0.0046688 0.0045497 0.0048519 0.0045442 0.0047233 0.0047025 0.0046952 0.0046597 0.0046327 0.0047166 0.0045971 0.0047009 0.004725 0.0046173 0.0047787 0.0047999 0.0047254 0.0047237 0.0047191 0.0046669 0.0048146 0.0045999 0.0045375 0.0047497 0.004649 0.0046841 0.0045768 0.0047416 0.0046867 0.0046937 0.0047272 0.0046451 0.0048 0.0047374 0.0045487 0.0047378 0.0047988 0.0047045 0.0049588 0.0046147 0.0047989 0.0048338 0.0046851 0.0044717 0.0046385 0.0045005 0.0045112 0.0046851 0.0045846 0.0045238 0.0047127 0.0045796 0.0046358 0.004616 0.0046464 0.0047519 0.0045446 0.0046652 0.0047497 0.0047494 0.0045119 0.0046847 0.0046968 0.0046017 0.0046449 0.0045315 0.004671 0.0047289
0.0044997 0.0043266 0.0045031 0.004573 0.0046609 0.0045091 0.0045038 0.004532 0.0045418 0.0043839 0.004538 0.0045689 0.0043571 0.0047748 0.0047917 0.0044549 0.0044891 0.0044684 0.0045007 0.0045082 0.0046006 0.0044714 0.0045331 0.0044567 0.0045737 0.0045854 0.0043781 0.0045979 0.0045231 0.0045926 0.0045958 0.0045328 0.0045083 0.0043909 0.0046883 0.0043853 0.0045618 0.0045415 0.0045343 0.0044992 0.0044729 0.0045553 0.0044376 0.0045398 0.0045635 0.0044574 0.0046164 0.0046372 0.0045639 0.0045622 0.0045579 0.0045062 0.0046516 0.0044401 0.0043788 0.0045878 0.0044887 0.0045233 0.0044177 0.0045798 0.0045256 0.0045329 0.0045657 0.0044853 0.0046375 0.0045757 0.0043901 0.0045763 0.0046361 0.0045434 0.0047936 0.004455 0.0046362 0.0046707 0.0045244 0.0043142 0.0044781 0.0043427 0.004353 0.0045241 0.0044253 0.0043655 0.0045515 0.0044203 0.0044757 0.0044562 0.0044861 0.0045899 0.0043859 0.0045043 0.0045878 0.0045875 0.0043537 0.0045239 0.0045358 0.0044418 0.0044845 0.0043731 0.0045106 0.0045672
0.0043446 0.0041747 0.004348 0.0044168 0.004503 0.0043541 0.0043489 0.0043764 0.0043862 0.0042308 0.0043825 0.0044129 0.0042044 0.0046156 0.004632 0.0043009 0.0043344 0.0043139 0.0043459 0.0043535 0.0044443 0.004317 0.0043779 0.0043025 0.0044174 0.0044291 0.004225 0.0044412 0.004368 0.0044363 0.0044393 0.0043773 0.0043534 0.0042378 0.0045303 0.004232 0.0044058 0.0043861 0.004379 0.0043443 0.0043186 0.0043995 0.0042838 0.0043842 0.0044075 0.0043032 0.0044597 0.0044801 0.0044079 0.0044064 0.0044023 0.0043512 0.0044943 0.0042859 0.0042259 0.0044316 0.0043341 0.0043682 0.0042641 0.0044235 0.0043702 0.0043777 0.0044099 0.004331 0.0044806 0.0044197 0.0042372 0.0044204 0.004479 0.004388 0.004634 0.004301 0.0044791 0.0045131 0.0043694 0.0041624 0.0043234 0.0041906 0.0042004 0.0043687 0.0042717 0.0042129 0.0043959 0.0042666 0.0043213 0.004302 0.0043314 0.0044336 0.0042329 0.0043491 0.0044315 0.0044312 0.0042012 0.0043688 0.0043803 0.0042877 0.0043297 0.0042203 0.0043557 0.0044112
0.004195 0.0040283 0.0041983 0.0042661 0.0043506 0.0042044 0.0041994 0.0042263 0.0042361 0.0040832 0.0042325 0.0042622 0.0040571 0.0044617 0.0044777 0.0041523 0.0041851 0.0041648 0.0041965 0.0042041 0.0042933 0.004168 0.0042281 0.0041537 0.0042666 0.0042783 0.0040774 0.00429 0.0042182 0.0042853 0.0042882 0.0042271 0.004204 0.0040902 0.0043777 0.0040842 0.0042553 0.0042362 0.0042291 0.0041948 0.0041698 0.0042492 0.0041354 0.0042341 0.0042569 0.0041545 0.0043085 0.0043283 0.0042574 0.0042559 0.0042521 0.0042016 0.0043424 0.0041372 0.0040783 0.0042808 0.0041848 0.0042184 0.0041161 0.0042726 0.0042203 0.0042278 0.0042595 0.0041822 0.0043291 0.004269 0.0040897 0.00427 0.0043274 0.0042379 0.0044798 0.0041523 0.0043274 0.004361 0.0042197 0.004016 0.0041741 0.0040439 0.0040533 0.0042187 0.0041234 0.0040656 0.0042457 0.0041183 0.0041722 0.0041533 0.0041821 0.0042826 0.0040853 0.0041993 0.0042806 0.0042804 0.0040542 0.0042191 0.0042303 0.0041389 0.0041804 0.004073 0.0042062 0.0042606
0.0040507 0.003887 0.0040539 0.0041206 0.0042033 0.00406 0.0040552 0.0040815 0.0040911 0.0039408 0.0040876 0.0041168 0.0039152 0.0043129 0.0043286 0.0040089 0.004041 0.0040209 0.0040524 0.0040599 0.0041476 0.0040243 0.0040834 0.0040101 0.0041211 0.0041326 0.0039351 0.004144 0.0040736 0.0041396 0.0041423 0.0040822 0.0040597 0.0039477 0.0042303 0.0039417 0.0041101 0.0040914 0.0040844 0.0040505 0.0040262 0.0041042 0.0039923 0.0040892 0.0041116 0.0040109 0.0041624 0.0041818 0.004112 0.0041107 0.004107 0.0040571 0.0041957 0.0039938 0.0039361 0.0041352 0.0040408 0.0040739 0.0039732 0.004127 0.0040755 0.0040832 0.0041142 0.0040385 0.0041827 0.0041236 0.0039474 0.0041247 0.0041809 0.0040931 0.0043307 0.0040089 0.0041809 0.004214 0.0040752 0.0038749 0.0040301 0.0039024 0.0039114 0.004074 0.0039804 0.0039237 0.0041007 0.0039753 0.0040284 0.0040097 0.0040381 0.0041368 0.003943 0.0040547 0.0041349 0.0041347 0.0039123 0.0040746 0.0040855 0.0039955 0.0040364 0.003931 0.004062 0.0041152
0.0039113 0.0037508 0.0039145 0.0039801 0.0040611 0.0039206 0.003916 0.0039416 0.0039512 0.0038034 0.0039478 0.0039764 0.0037783 0.0041692 0.0041845 0.0038706 0.003902 0.0038821 0.0039132 0.0039207 0.0040068 0.0038855 0.0039438 0.0038716 0.0039805 0.003992 0.0037978 0.0040031 0.0039341 0.0039989 0.0040014 0.0039424 0.0039205 0.0038104 0.0040879 0.0038042 0.0039698 0.0039517 0.0039448 0.0039113 0.0038876 0.0039641 0.0038542 0.0039493 0.0039713 0.0038724 0.0040213 0.0040403 0.0039717 0.0039705 0.003967 0.0039178 0.0040539 0.0038554 0.0037988 0.0039946 0.0039018 0.0039344 0.0038354 0.0039864 0.0039358 0.0039436 0.003974 0.0038999 0.0040413 0.0039831 0.0038102 0.0039844 0.0040394 0.0039533 0.0041866 0.0038705 0.0040394 0.004072 0.0039357 0.0037388 0.0038911 0.003766 0.0037746 0.0039343 0.0038425 0.0037867 0.0039607 0.0038374 0.0038897 0.0038713 0.003899 0.0039961 0.0038057 0.0039152 0.0039943 0.0039941 0.0037756 0.0039351 0.0039457 0.003857 0.0038973 0.0037939 0.0039228 0.0039748
0.0037769 0.0036195 0.00378 0.0038445 0.0039238 0.0037861 0.0037816 0.0038066 0.0038162 0.003671 0.0038129 0.0038408 0.0036462 0.0040303 0.0040452 0.0037371 0.0037679 0.0037481 0.003779 0.0037864 0.0038709 0.0037517 0.0038091 0.0037379 0.0038448 0.0038562 0.0036653 0.003867 0.0037994 0.003863 0.0038654 0.0038074 0.0037861 0.0036778 0.0039503 0.0036716 0.0038344 0.0038167 0.00381 0.0037769 0.0037538 0.0038288 0.0037209 0.0038143 0.0038359 0.0037388 0.0038851 0.0039036 0.0038363 0.0038351 0.0038318 0.0037833 0.0039171 0.0037219 0.0036665 0.0038588 0.0037676 0.0037997 0.0037024 0.0038506 0.0038009 0.0038089 0.0038386 0.003766 0.0039048 0.0038475 0.0036778 0.0038489 0.0039028 0.0038183 0.0040474 0.003737 0.0039027 0.0039349 0.0038011 0.0036076 0.0037569 0.0036344 0.0036426 0.0037994 0.0037094 0.0036546 0.0038256 0.0037043 0.0037557 0.0037377 0.0037649 0.0038602 0.0036733 0.0037805 0.0038585 0.0038583 0.0036437 0.0038005 0.0038108 0.0037235 0.0037632 0.0036618 0.0037884 0.0038393
0.0036471 0.0034928 0.0036502 0.0037135 0.0037911 0.0036562 0.0036519 0.0036763 0.0036857 0.0035432 0.0036826 0.0037099 0.0035188 0.0038961 0.0039105 0.0036083 0.0036384 0.0036188 0.0036493 0.0036567 0.0037396 0.0036225 0.0036789 0.0036089 0.0037138 0.0037251 0.0035376 0.0037355 0.0036694 0.0037318 0.003734 0.003677 0.0036563 0.00355 0.0038174 0.0035437 0.0037037 0.0036865 0.0036798 0.0036472 0.0036247 0.0036983 0.0035923 0.0036839 0.0037051 0.0036098 0.0037535 0.0037716 0.0037055 0.0037044 0.0037013 0.0036534 0.0037848 0.003593 0.0035388 0.0037277 0.0036382 0.0036697 0.0035741 0.0037195 0.0036707 0.0036788 0.0037079 0.0036369 0.0037729 0.0037166 0.0035501 0.0037181 0.0037709 0.003688 0.0039128 0.0036081 0.0037707 0.0038024 0.0036711 0.003481 0.0036275 0.0035075 0.0035154 0.0036692 0.0035809 0.0035272 0.0036951 0.0035759 0.0036265 0.0036087 0.0036354 0.0037289 0.0035455 0.0036506 0.0037273 0.0037272 0.0035164 0.0036705 0.0036805 0.0035946 0.0036337 0.0035343 0.0036586 0.0037084


==> images/plots/data/matching/vdftnlin-cl-j.dat <==
0.0030917
0.0012482
0.0044078
0.0048013
0.0065963
0.0034106
0.0046405
0.0051426
0.0060416
0.0039375
0.0046422
0.0038561
0.0019221
0.013686
0.01031
0.0025704
0.0053413
0.0057138
0.0039293
0.0036341
0.0058156
0.0035094
0.0045575
0.0060991
0.0055778
0.0048211
0.0062078
0.0084492
0.0052724
0.0052749
0.0089268
0.004542
0.0057544
0.0016778
0.0077293
0.0044097
0.0045863
0.004619
0.0071601
0.0041438
0.0052844
0.004635
0.0051172
0.0059017
0.0046608
0.0046118
0.0062899
0.006639
0.006484
0.0056981
0.0048133
0.0044222
0.0071335
0.001676
0.0030553
0.0046706
0.0033427
0.0039256
0.0051186
0.0059185
0.0034732
0.010382
0.0056896
0.0031397
0.006179
0.0058427
0.00085523
0.0043127
0.0076421
0.0089191
0.0099775
0.0032344
0.0080741
0.0065647
0.0042211
0.0053715
0.0023693
0.0032709
0.002852
0.0072516
0.0021678
0.004463
0.0061712
0.0028841
0.0027595
0.0027262
0.0015399
0.0049278
0.0020015
0.00226
0.0079194
0.0059099
0.0044545
0.0053702
0.0046977
0.0063277
0.003165
0.0020701
0.0046101
0.004783


==> images/plots/data/matching/vdftnlin-cl-rho.dat <==
-0.7093 11.623 -22.081 10.487
-0.70959 11.77 -22.375 10.635
-0.67046 12.63 -23.949 11.353
-0.69848 11.81 -22.414 10.634
-0.71625 11.293 -21.446 10.181
-0.71183 11.544 -21.934 10.418
-0.72065 11.287 -21.45 10.192
-0.72087 11.259 -21.395 10.164
-0.73031 11.012 -20.938 9.9521
-0.72808 11.233 -21.37 10.164
-0.71714 11.364 -21.591 10.256
-0.70082 11.803 -22.41 10.637
-0.71494 11.6 -22.055 10.484
-0.75559 10.107 -19.22 9.1382
-0.72466 10.922 -20.736 9.8411
-0.70976 11.635 -22.108 10.501
-0.72521 11.149 -21.193 10.071
-0.73201 11 -20.919 9.9457
-0.71096 11.541 -21.923 10.411
-0.71173 11.535 -21.915 10.409
-0.69446 11.868 -22.515 10.678
-0.71549 11.456 -21.771 10.343
-0.70579 11.637 -22.095 10.488
-0.74031 10.846 -20.641 9.8216
-0.72729 11.095 -21.093 10.025
-0.71487 11.405 -21.666 10.289
-0.74308 10.826 -20.613 9.8124
-0.73993 10.688 -20.325 9.6627
-0.72751 11.11 -21.123 10.04
-0.70048 11.737 -22.277 10.57
-0.74257 10.614 -20.186 9.5977
-0.71762 11.363 -21.59 10.256
-0.7279 11.082 -21.068 10.013
-0.70593 11.773 -22.369 10.625
-0.71102 11.36 -21.561 10.23
-0.73115 11.155 -21.227 10.098
-0.71048 11.519 -21.878 10.388
-0.68665 12.143 -23.037 10.925
-0.73891 10.772 -20.489 9.7432
-0.72366 11.268 -21.423 10.183
-0.7327 11.003 -20.929 9.9525
-0.7115 11.493 -21.829 10.365
-0.73324 11.013 -20.951 9.964
-0.72874 11.05 -21.007 9.9839
-0.69527 11.902 -22.587 10.716
-0.72588 11.178 -21.254 10.103
-0.71638 11.301 -21.462 10.19
-0.71431 11.332 -21.517 10.214
-0.73305 10.931 -20.786 9.8809
-0.72441 11.154 -21.199 10.072
-0.71871 11.316 -21.502 10.214
-0.72253 11.259 -21.403 10.171
-0.71695 11.245 -21.354 10.137
-0.68691 12.299 -23.349 11.081
-0.72192 11.383 -21.647 10.292
-0.69513 11.905 -22.593 10.718
-0.70762 11.65 -22.13 10.509
-0.6906 12.066 -22.898 10.863
-0.7345 11.041 -21.009 9.9949
-0.71931 11.251 -21.374 10.151
-0.68501 12.252 -23.249 11.028
-0.75917 10.234 -19.487 9.2779
-0.7227 11.187 -21.258 10.099
-0.69848 11.895 -22.586 10.721
-0.71348 11.374 -21.598 10.253
-0.71944 11.258 -21.387 10.157
-0.70695 11.803 -22.433 10.659
-0.70138 11.761 -22.328 10.597
-0.72463 11.047 -20.986 9.9664
-0.74961 10.482 -19.948 9.4916
-0.70051 11.513 -21.828 10.345
-0.72118 11.366 -21.612 10.273
-0.73588 10.784 -20.502 9.7444
-0.68536 12.075 -22.896 10.853
-0.7113 11.519 -21.881 10.391
-0.7367 11.036 -21.008 9.9981
-0.69701 11.965 -22.718 10.783
-0.72554 11.317 -21.53 10.24
-0.72267 11.387 -21.66 10.3
-0.74174 10.725 -20.406 9.7065
-0.71189 11.618 -22.081 10.491
-0.73002 11.119 -21.151 10.058
-0.65412 13.043 -24.716 11.708
-0.71863 11.43 -21.73 10.328
-0.71124 11.607 -22.055 10.477
-0.71006 11.621 -22.079 10.488
-0.70042 11.916 -22.633 10.747
-0.68685 12.111 -22.973 10.893
-0.71479 11.58 -22.015 10.463
-0.70462 11.784 -22.384 10.63
-0.7398 10.719 -20.387 9.6935
-0.71556 11.335 -21.529 10.222
-0.73377 11.093 -21.111 10.045
-0.7257 11.13 -21.157 10.055
-0.71979 11.299 -21.472 10.201
-0.7407 10.838 -20.626 9.8146
-0.68204 12.359 -23.451 11.124
-0.71618 11.54 -21.94 10.429
-0.70725 11.598 -22.023 10.454
-0.71473 11.414 -21.682 10.297


==> images/plots/data/matching/vdftnlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.017526 0.017516 0.017456 0.017513 0.017549 0.017532 0.01755 0.017551 0.017569 0.017553 0.017544 0.017514 0.017528 0.017631 0.017575 0.017525 0.017559 0.017569 0.017532 0.017532 0.017509 0.017538 0.017525 0.01758 0.017563 0.017541 0.017581 0.017591 0.017562 0.017518 0.017596 0.017544 0.017564 0.017516 0.017544 0.017559 0.017533 0.01749 0.017585 0.017551 0.017569 0.017535 0.017569 0.017566 0.017507 0.017557 0.017549 0.017546 0.017574 0.017559 0.017548 0.017551 0.017552 0.017479 0.017543 0.017507 0.017524 0.017495 0.017567 0.017552 0.017482 0.017623 0.017556 0.017507 0.017543 0.017552 0.017514 0.017517 0.017566 0.017605 0.017534 0.017544 0.017584 0.017495 0.017533 0.017567 0.017502 0.017547 0.017543 0.017589 0.017527 0.017561 0.017428 0.01754 0.017527 0.017526 0.017506 0.017492 0.017529 0.017515 0.017589 0.017546 0.017563 0.01756 0.017549 0.017581 0.017475 0.017532 0.017528 0.017541
0.0273 0.02727 0.027121 0.027268 0.027363 0.027315 0.027362 0.027368 0.027413 0.027369 0.027348 0.027269 0.027302 0.027588 0.027435 0.027297 0.027388 0.027415 0.027316 0.027317 0.027259 0.027331 0.027299 0.027442 0.027398 0.027341 0.027445 0.027475 0.027395 0.027282 0.027489 0.027348 0.0274 0.027272 0.027352 0.027384 0.027321 0.027208 0.027458 0.027365 0.027414 0.027325 0.027412 0.027406 0.027252 0.027382 0.027362 0.027356 0.027429 0.027387 0.027357 0.027367 0.027373 0.027177 0.027342 0.027251 0.027296 0.027221 0.027405 0.02737 0.027187 0.02756 0.027382 0.027251 0.027348 0.027369 0.027265 0.027277 0.027409 0.027513 0.027327 0.027346 0.027457 0.027223 0.02732 0.027405 0.027238 0.027354 0.027341 0.027467 0.0273 0.027392 0.02705 0.027334 0.027302 0.0273 0.027246 0.027214 0.027306 0.02727 0.027469 0.027355 0.027395 0.027392 0.02736 0.027444 0.027168 0.027313 0.027306 0.02734
0.037419 0.037362 0.037114 0.037369 0.037535 0.037446 0.03753 0.03754 0.03762 0.037536 0.037506 0.037367 0.037417 0.037942 0.037667 0.037414 0.037575 0.037622 0.037448 0.037449 0.037354 0.037473 0.037421 0.037668 0.037593 0.037494 0.037671 0.037732 0.037586 0.037393 0.037758 0.037505 0.037597 0.037368 0.037519 0.037561 0.037458 0.037265 0.037701 0.037531 0.03762 0.037466 0.037615 0.037608 0.037339 0.037563 0.037532 0.037524 0.037648 0.037575 0.037522 0.037537 0.037553 0.037204 0.037489 0.037338 0.037413 0.037286 0.037601 0.037546 0.037226 0.037884 0.037565 0.037336 0.037509 0.037543 0.037354 0.037382 0.037617 0.037799 0.03748 0.037497 0.037701 0.037293 0.037456 0.037599 0.037311 0.037508 0.037486 0.037714 0.037416 0.037578 0.036996 0.037477 0.037422 0.037419 0.037323 0.037276 0.037426 0.037366 0.03772 0.037521 0.037582 0.037582 0.037527 0.037671 0.037192 0.037439 0.037434 0.037491
0.047686 0.047594 0.047253 0.04762 0.047863 0.047725 0.047849 0.047865 0.047982 0.04785 0.047815 0.047614 0.047676 0.048473 0.048064 0.047677 0.047916 0.047983 0.047731 0.047731 0.047602 0.047764 0.047695 0.048047 0.047942 0.047799 0.048048 0.048151 0.047931 0.047656 0.048189 0.047813 0.047947 0.047608 0.047844 0.047886 0.047747 0.04747 0.048102 0.047847 0.047978 0.047759 0.047969 0.047965 0.047578 0.047895 0.047858 0.047848 0.048023 0.047916 0.047839 0.047858 0.047891 0.047373 0.047782 0.047576 0.047678 0.047498 0.047945 0.047877 0.047411 0.048374 0.047903 0.047567 0.047825 0.047872 0.047585 0.047637 0.047984 0.048247 0.047795 0.047795 0.048106 0.047518 0.047743 0.047939 0.04753 0.047808 0.047776 0.04812 0.047678 0.047915 0.04709 0.047767 0.047687 0.047685 0.047545 0.047487 0.047689 0.047607 0.048132 0.047841 0.047916 0.047927 0.047845 0.04805 0.04736 0.047708 0.047712 0.047794
0.057936 0.057803 0.057385 0.057859 0.058178 0.057988 0.05815 0.058173 0.058326 0.058139 0.058108 0.057847 0.057912 0.058998 0.058454 0.057923 0.05824 0.058325 0.057997 0.057996 0.057841 0.058038 0.057954 0.058404 0.058273 0.058088 0.058401 0.058555 0.058258 0.057908 0.058605 0.058104 0.05828 0.05783 0.058159 0.058186 0.058021 0.057665 0.058486 0.058143 0.058317 0.058036 0.058303 0.058304 0.057804 0.058208 0.058171 0.058159 0.05838 0.058241 0.05814 0.05816 0.058218 0.057526 0.058052 0.057803 0.057927 0.057699 0.058266 0.058193 0.057584 0.058848 0.058225 0.057784 0.058128 0.058185 0.057795 0.05788 0.058338 0.058679 0.058106 0.058073 0.058496 0.057736 0.058015 0.058253 0.057733 0.058083 0.058042 0.058507 0.057919 0.05823 0.057182 0.058036 0.057934 0.057933 0.057748 0.05769 0.057931 0.057831 0.058527 0.058148 0.058225 0.058256 0.058146 0.058408 0.057517 0.057956 0.057977 0.058081
0.068032 0.067855 0.06738 0.067952 0.068341 0.068097 0.068295 0.068325 0.068511 0.068265 0.068245 0.067932 0.067989 0.069365 0.068693 0.068014 0.068406 0.068505 0.06811 0.068108 0.067936 0.068156 0.068064 0.068596 0.068447 0.068224 0.068585 0.068799 0.068425 0.068013 0.068861 0.068239 0.068453 0.067898 0.068326 0.068322 0.068144 0.067719 0.068708 0.068279 0.068495 0.068162 0.068475 0.068484 0.067886 0.068362 0.068331 0.06832 0.068578 0.068409 0.068286 0.068304 0.068393 0.067534 0.068161 0.067884 0.068025 0.067755 0.068422 0.068355 0.067615 0.069155 0.068391 0.067853 0.06828 0.068344 0.06785 0.067974 0.068539 0.068946 0.068276 0.068191 0.068728 0.067814 0.068133 0.0684 0.067787 0.068196 0.068147 0.068731 0.068005 0.068383 0.067146 0.068147 0.068025 0.068028 0.0678 0.06775 0.068014 0.067902 0.068761 0.068302 0.068369 0.068427 0.068292 0.068599 0.067532 0.068046 0.068091 0.068214
0.077864 0.07764 0.077131 0.077787 0.078238 0.07794 0.07817 0.078208 0.078421 0.078115 0.078116 0.077759 0.077796 0.079451 0.078665 0.077841 0.078301 0.07841 0.077959 0.077955 0.077777 0.078006 0.077913 0.078505 0.078347 0.078094 0.078485 0.078765 0.078319 0.077861 0.078837 0.078106 0.078354 0.077703 0.078231 0.078179 0.078003 0.077521 0.078652 0.078142 0.078395 0.078023 0.078369 0.078391 0.077712 0.078243 0.078226 0.078217 0.0785 0.078305 0.078163 0.078178 0.078303 0.077287 0.077997 0.077709 0.077859 0.077558 0.078298 0.07825 0.077394 0.079174 0.078287 0.077663 0.078168 0.078234 0.077639 0.077809 0.07847 0.07893 0.078193 0.078037 0.078684 0.077644 0.077987 0.078264 0.077583 0.078033 0.077978 0.078674 0.077823 0.07826 0.076875 0.077988 0.07785 0.077857 0.077592 0.077559 0.077829 0.07771 0.078717 0.078192 0.078234 0.078326 0.078169 0.078509 0.077296 0.077866 0.077943 0.078081
0.087342 0.08707 0.086553 0.087277 0.087778 0.087429 0.087685 0.087729 0.087964 0.087597 0.087627 0.087237 0.087245 0.089158 0.088277 0.087313 0.087832 0.087947 0.087453 0.087447 0.087275 0.087499 0.087411 0.088041 0.087883 0.087607 0.088009 0.088359 0.087847 0.087361 0.08844 0.087614 0.087888 0.087155 0.087783 0.087667 0.087509 0.086984 0.088224 0.087642 0.087928 0.08753 0.087893 0.087932 0.087194 0.08776 0.087763 0.087757 0.088054 0.087838 0.087682 0.087689 0.087856 0.0867 0.087471 0.087191 0.087341 0.087019 0.087803 0.087785 0.086835 0.088808 0.087822 0.087127 0.0877 0.087765 0.087075 0.087296 0.088039 0.088535 0.087763 0.087521 0.088271 0.087136 0.087487 0.087756 0.087032 0.087506 0.087446 0.088243 0.087286 0.087769 0.086283 0.087469 0.087319 0.087332 0.087034 0.087029 0.087285 0.087166 0.088301 0.087725 0.087727 0.087862 0.087685 0.088043 0.086724 0.087327 0.087444 0.087591
0.096395 0.096075 0.095573 0.096348 0.096888 0.096491 0.096767 0.096819 0.097069 0.096642 0.096709 0.096297 0.096266 0.098408 0.097454 0.096361 0.096928 0.097043 0.096521 0.096512 0.096357 0.096563 0.096486 0.09713 0.096982 0.096692 0.097084 0.097506 0.096939 0.096442 0.097595 0.096692 0.096986 0.096185 0.096909 0.096716 0.096589 0.096037 0.097351 0.096707 0.09702 0.096611 0.096977 0.097036 0.09626 0.096841 0.096871 0.09687 0.097167 0.096937 0.09677 0.096766 0.09698 0.095702 0.096511 0.096257 0.0964 0.096067 0.096865 0.096888 0.095866 0.097982 0.096922 0.096173 0.096805 0.096863 0.096089 0.096364 0.097173 0.097687 0.096913 0.096573 0.097415 0.096219 0.096561 0.096803 0.096065 0.096542 0.096481 0.097364 0.096322 0.09684 0.0953 0.09652 0.096362 0.096382 0.096058 0.096088 0.096313 0.096202 0.097439 0.096829 0.09678 0.096964 0.096771 0.097131 0.095744 0.096359 0.096521 0.096673
0.10497 0.1046 0.10414 0.10495 0.10551 0.10507 0.10536 0.10542 0.10568 0.1052 0.10531 0.10488 0.10481 0.10714 0.10614 0.10493 0.10553 0.10564 0.10511 0.1051 0.10497 0.10514 0.10509 0.10572 0.10559 0.10529 0.10566 0.10615 0.10554 0.10505 0.10625 0.10528 0.10559 0.10474 0.10555 0.10527 0.10519 0.10462 0.10598 0.10528 0.10562 0.10521 0.10557 0.10565 0.10486 0.10543 0.10549 0.1055 0.10578 0.10555 0.10537 0.10536 0.10562 0.10424 0.10506 0.10485 0.10498 0.10465 0.10543 0.10551 0.10443 0.10664 0.10553 0.10475 0.10543 0.10548 0.10463 0.10496 0.10582 0.10633 0.10559 0.10514 0.10606 0.10484 0.10515 0.10535 0.10463 0.10509 0.10503 0.10598 0.10488 0.10542 0.10387 0.10509 0.10492 0.10495 0.10461 0.10468 0.10486 0.10476 0.10608 0.10545 0.10534 0.10557 0.10537 0.10572 0.1043 0.10491 0.10512 0.10527
0.11302 0.11261 0.11221 0.11303 0.11361 0.11313 0.11343 0.11349 0.11375 0.11322 0.11338 0.11296 0.11282 0.11532 0.11429 0.11298 0.11361 0.11371 0.11318 0.11316 0.11307 0.1132 0.11317 0.11377 0.11366 0.11337 0.11369 0.11426 0.11361 0.11314 0.11435 0.11335 0.11366 0.11278 0.11367 0.11329 0.11327 0.11271 0.11406 0.11333 0.11368 0.11329 0.11362 0.11372 0.11294 0.11349 0.11359 0.1136 0.11386 0.11362 0.11345 0.11342 0.11373 0.11227 0.11309 0.11294 0.11305 0.11272 0.11346 0.1136 0.1125 0.11474 0.11362 0.11281 0.11353 0.11356 0.11265 0.11304 0.11393 0.11442 0.11374 0.11318 0.11417 0.11295 0.11323 0.11337 0.11268 0.11311 0.11305 0.11406 0.11291 0.11346 0.11195 0.11313 0.11297 0.113 0.11265 0.11277 0.11288 0.1128 0.11417 0.11355 0.11336 0.11365 0.11344 0.11376 0.11236 0.11294 0.1132 0.11335
0.12053 0.12008 0.11974 0.12057 0.12116 0.12065 0.12094 0.12101 0.12127 0.12068 0.1209 0.12048 0.12029 0.12291 0.12188 0.12048 0.12112 0.12121 0.12069 0.12068 0.12063 0.12071 0.1207 0.12125 0.12118 0.1209 0.12115 0.12179 0.12111 0.12069 0.12188 0.12086 0.12117 0.12027 0.12124 0.12075 0.1208 0.12025 0.12158 0.12082 0.12118 0.12082 0.12111 0.12124 0.12048 0.12099 0.12113 0.12115 0.12138 0.12114 0.12097 0.12092 0.12128 0.11977 0.12057 0.12048 0.12056 0.12025 0.12093 0.12113 0.12003 0.12225 0.12114 0.12033 0.12107 0.12109 0.12013 0.12057 0.12148 0.12194 0.12135 0.12066 0.1217 0.12052 0.12075 0.12081 0.12019 0.12057 0.12052 0.12157 0.1204 0.12095 0.11951 0.12062 0.12046 0.12051 0.12014 0.12031 0.12036 0.1203 0.12169 0.12109 0.12082 0.12118 0.12096 0.12124 0.11988 0.12041 0.12073 0.12087
0.12747 0.12698 0.12674 0.12755 0.12813 0.12759 0.12788 0.12795 0.1282 0.12757 0.12784 0.12745 0.1272 0.1299 0.12888 0.12742 0.12806 0.12814 0.12764 0.12762 0.12762 0.12765 0.12767 0.12814 0.12812 0.12785 0.12803 0.12873 0.12804 0.12767 0.12883 0.12781 0.12811 0.1272 0.12823 0.12764 0.12776 0.12724 0.12851 0.12774 0.12809 0.12778 0.12802 0.12817 0.12746 0.12792 0.1281 0.12813 0.12831 0.12808 0.12792 0.12785 0.12827 0.12672 0.12747 0.12746 0.12751 0.12723 0.12782 0.12809 0.127 0.12917 0.12809 0.12729 0.12804 0.12804 0.12704 0.12754 0.12845 0.12886 0.12839 0.12757 0.12866 0.12753 0.1277 0.12768 0.12714 0.12746 0.12741 0.12848 0.12732 0.12786 0.12652 0.12754 0.12739 0.12745 0.12708 0.1273 0.12727 0.12724 0.12863 0.12806 0.12771 0.12812 0.1279 0.12813 0.12685 0.12732 0.1277 0.12782
0.13384 0.13331 0.13317 0.13396 0.13451 0.13396 0.13424 0.13431 0.13455 0.13388 0.13421 0.13384 0.13353 0.13627 0.13529 0.13378 0.13442 0.13447 0.13401 0.13399 0.13404 0.13401 0.13406 0.13445 0.13447 0.13422 0.13431 0.13508 0.13439 0.13408 0.13517 0.13417 0.13445 0.13356 0.13464 0.13394 0.13414 0.13366 0.13485 0.13407 0.13443 0.13415 0.13434 0.13452 0.13387 0.13426 0.13449 0.13453 0.13466 0.13444 0.13429 0.1342 0.13466 0.1331 0.13379 0.13387 0.13389 0.13364 0.13412 0.13446 0.13341 0.13547 0.13445 0.13368 0.13443 0.13441 0.13338 0.13394 0.13483 0.13518 0.13484 0.13391 0.13501 0.13398 0.13408 0.13397 0.13351 0.13378 0.13373 0.13481 0.13367 0.13418 0.13299 0.13388 0.13374 0.13381 0.13344 0.13373 0.1336 0.1336 0.13497 0.13444 0.134 0.13448 0.13427 0.13443 0.13326 0.13366 0.13409 0.13419
0.13962 0.13907 0.13903 0.13978 0.14031 0.13975 0.14001 0.14009 0.1403 0.13961 0.13999 0.13966 0.13928 0.14204 0.14111 0.13957 0.14018 0.14021 0.13981 0.13978 0.13989 0.13978 0.13987 0.14016 0.14023 0.14002 0.14001 0.14083 0.14014 0.13991 0.14091 0.13994 0.14021 0.13934 0.14047 0.13966 0.13994 0.1395 0.14059 0.13982 0.14017 0.13995 0.14008 0.14028 0.13971 0.14002 0.14029 0.14034 0.14041 0.14021 0.14007 0.13996 0.14047 0.13891 0.13953 0.1397 0.13969 0.13947 0.13983 0.14025 0.13925 0.14117 0.14023 0.13949 0.14024 0.14019 0.13915 0.13976 0.14062 0.1409 0.14071 0.13966 0.14077 0.13984 0.13987 0.13967 0.13932 0.13951 0.13947 0.14054 0.13944 0.13991 0.13888 0.13964 0.13951 0.13959 0.13924 0.13957 0.13936 0.13939 0.14071 0.14025 0.13972 0.14025 0.14004 0.14014 0.1391 0.13941 0.13989 0.13998
0.14483 0.14426 0.14433 0.14504 0.14553 0.14496 0.1452 0.14528 0.14547 0.14475 0.14519 0.14491 0.14446 0.14719 0.14633 0.14478 0.14537 0.14537 0.14502 0.14499 0.14516 0.14498 0.1451 0.14529 0.14541 0.14523 0.14512 0.14599 0.14532 0.14516 0.14607 0.14514 0.14538 0.14455 0.14571 0.1448 0.14517 0.14478 0.14575 0.145 0.14533 0.14517 0.14523 0.14546 0.14496 0.14519 0.1455 0.14556 0.14557 0.14539 0.14527 0.14515 0.14569 0.14416 0.1447 0.14496 0.14491 0.14473 0.14497 0.14546 0.14452 0.14627 0.14542 0.14473 0.14547 0.14539 0.14435 0.145 0.14583 0.14603 0.146 0.14483 0.14595 0.14514 0.14509 0.14478 0.14456 0.14466 0.14463 0.14568 0.14463 0.14507 0.14422 0.14482 0.14471 0.1448 0.14446 0.14485 0.14454 0.14461 0.14587 0.14547 0.14485 0.14544 0.14524 0.14527 0.14437 0.14459 0.14512 0.14519
0.14948 0.14889 0.14907 0.14972 0.15017 0.1496 0.14982 0.1499 0.15007 0.14933 0.14982 0.14958 0.14907 0.15176 0.15098 0.14942 0.14998 0.14996 0.14967 0.14964 0.14986 0.14962 0.14977 0.14984 0.15001 0.14987 0.14965 0.15057 0.14992 0.14985 0.15064 0.14977 0.14998 0.1492 0.15038 0.14937 0.14982 0.14949 0.15032 0.1496 0.14991 0.14982 0.14981 0.15006 0.14966 0.1498 0.15015 0.15022 0.15016 0.15001 0.1499 0.14976 0.15035 0.14885 0.1493 0.14965 0.14957 0.14943 0.14953 0.15009 0.14922 0.15079 0.15005 0.14941 0.15012 0.15002 0.14899 0.14968 0.15045 0.15057 0.15071 0.14944 0.15054 0.14986 0.14974 0.14933 0.14923 0.14925 0.14923 0.15024 0.14926 0.14965 0.149 0.14944 0.14934 0.14944 0.14912 0.14956 0.14916 0.14926 0.15044 0.15012 0.14942 0.15006 0.14987 0.14982 0.14908 0.14921 0.14979 0.14982
0.15357 0.15296 0.15326 0.15385 0.15426 0.15369 0.15388 0.15397 0.1541 0.15336 0.1539 0.15371 0.15314 0.15574 0.15506 0.15351 0.15403 0.15399 0.15376 0.15373 0.154 0.15369 0.15388 0.15383 0.15406 0.15395 0.15363 0.15458 0.15396 0.15398 0.15464 0.15384 0.15402 0.15329 0.15448 0.15338 0.15392 0.15365 0.15434 0.15364 0.15394 0.15392 0.15383 0.1541 0.1538 0.15384 0.15423 0.15431 0.15419 0.15406 0.15398 0.15382 0.15443 0.15299 0.15334 0.15379 0.15367 0.15358 0.15353 0.15416 0.15338 0.15473 0.15411 0.15354 0.15421 0.15409 0.15308 0.1538 0.15452 0.15455 0.15485 0.15349 0.15457 0.15404 0.15383 0.15332 0.15335 0.15328 0.15327 0.15424 0.15334 0.15368 0.15323 0.1535 0.15342 0.15354 0.15322 0.15371 0.15323 0.15336 0.15445 0.1542 0.15343 0.15411 0.15394 0.15381 0.15324 0.15328 0.15389 0.15391
0.15712 0.15651 0.15691 0.15744 0.1578 0.15724 0.15741 0.15749 0.15759 0.15685 0.15743 0.15729 0.15667 0.15917 0.15858 0.15706 0.15754 0.15747 0.15731 0.15728 0.15761 0.15723 0.15745 0.15729 0.15756 0.15749 0.15707 0.15804 0.15746 0.15757 0.15809 0.15737 0.15752 0.15685 0.15804 0.15686 0.15748 0.15727 0.1578 0.15715 0.15742 0.15747 0.15731 0.1576 0.1574 0.15735 0.15777 0.15786 0.15768 0.15757 0.15751 0.15733 0.15798 0.1566 0.15685 0.15739 0.15723 0.15719 0.157 0.1577 0.157 0.15812 0.15763 0.15712 0.15776 0.15762 0.15663 0.15739 0.15804 0.15798 0.15845 0.15701 0.15805 0.15767 0.15738 0.15678 0.15693 0.15678 0.15678 0.15769 0.15688 0.15717 0.15692 0.15703 0.15696 0.15709 0.1568 0.15733 0.15676 0.15692 0.15792 0.15775 0.1569 0.15763 0.15746 0.15726 0.15687 0.15681 0.15746 0.15745
0.16016 0.15954 0.16005 0.16051 0.16081 0.16027 0.16041 0.16049 0.16056 0.15982 0.16044 0.16036 0.15969 0.16206 0.16158 0.1601 0.16053 0.16044 0.16034 0.16031 0.16069 0.16025 0.1605 0.16022 0.16055 0.16051 0.16 0.16098 0.16044 0.16063 0.16102 0.16037 0.16049 0.15989 0.16108 0.15982 0.16051 0.16037 0.16075 0.16014 0.16039 0.1605 0.16027 0.16057 0.16048 0.16033 0.16079 0.16088 0.16064 0.16056 0.16052 0.16033 0.161 0.15969 0.15985 0.16047 0.16028 0.16027 0.15995 0.1607 0.16011 0.16099 0.16062 0.16019 0.16079 0.16062 0.15967 0.16045 0.16103 0.16088 0.16152 0.16 0.161 0.16077 0.16041 0.15971 0.16 0.15976 0.15978 0.16062 0.15991 0.16014 0.1601 0.16004 0.15999 0.16012 0.15985 0.16043 0.15977 0.15997 0.16086 0.16077 0.15986 0.16062 0.16047 0.16018 0.15998 0.15982 0.1605 0.16046
0.16269 0.16208 0.16269 0.16307 0.16332 0.16281 0.16291 0.16299 0.16303 0.1623 0.16296 0.16293 0.16221 0.16443 0.16406 0.16264 0.16302 0.1629 0.16287 0.16284 0.16327 0.16277 0.16305 0.16265 0.16303 0.16303 0.16242 0.16342 0.16292 0.16319 0.16345 0.16288 0.16297 0.16244 0.1636 0.16229 0.16305 0.16297 0.16319 0.16263 0.16285 0.16303 0.16273 0.16305 0.16305 0.16282 0.1633 0.1634 0.1631 0.16305 0.16303 0.16282 0.16351 0.16229 0.16234 0.16305 0.16282 0.16286 0.1624 0.16321 0.16271 0.16335 0.16312 0.16276 0.16331 0.16312 0.16222 0.16301 0.16352 0.16328 0.16407 0.16251 0.16345 0.16338 0.16294 0.16216 0.16257 0.16225 0.16228 0.16305 0.16243 0.16261 0.16278 0.16255 0.16251 0.16266 0.16241 0.16302 0.16229 0.16252 0.16329 0.16329 0.16232 0.16311 0.16298 0.16262 0.16259 0.16234 0.16305 0.16298
0.16475 0.16414 0.16484 0.16516 0.16535 0.16486 0.16493 0.16501 0.16502 0.1643 0.16499 0.16502 0.16426 0.16632 0.16606 0.1647 0.16503 0.16489 0.16492 0.16489 0.16536 0.16482 0.16512 0.16462 0.16503 0.16508 0.16438 0.16537 0.16492 0.16528 0.16539 0.16491 0.16497 0.16451 0.16565 0.16428 0.1651 0.16508 0.16515 0.16464 0.16484 0.16508 0.16472 0.16505 0.16515 0.16483 0.16533 0.16544 0.16508 0.16506 0.16506 0.16484 0.16554 0.16441 0.16437 0.16514 0.16489 0.16497 0.16438 0.16523 0.16484 0.16524 0.16513 0.16485 0.16535 0.16514 0.16429 0.16509 0.16552 0.1652 0.16614 0.16453 0.16542 0.1655 0.165 0.16413 0.16466 0.16427 0.1643 0.16501 0.16449 0.16461 0.16497 0.16459 0.16456 0.16472 0.1645 0.16513 0.16434 0.16459 0.16525 0.16533 0.16431 0.16513 0.16501 0.16457 0.16472 0.16439 0.16511 0.16502
0.16636 0.16576 0.16654 0.16679 0.16693 0.16646 0.1665 0.16658 0.16656 0.16586 0.16657 0.16665 0.16586 0.16775 0.1676 0.16631 0.16659 0.16642 0.16652 0.16649 0.167 0.16641 0.16673 0.16613 0.16658 0.16666 0.16588 0.16687 0.16647 0.1669 0.16688 0.16649 0.16651 0.16613 0.16723 0.16583 0.1667 0.16674 0.16667 0.16621 0.16638 0.16668 0.16626 0.16659 0.16679 0.16639 0.16691 0.16702 0.16661 0.16661 0.16664 0.16641 0.16711 0.16608 0.16594 0.16678 0.16651 0.16662 0.16591 0.1668 0.16651 0.16667 0.16669 0.16649 0.16694 0.16671 0.16591 0.16672 0.16707 0.16667 0.16775 0.16611 0.16694 0.16715 0.1666 0.16566 0.1663 0.16583 0.16588 0.16651 0.16609 0.16616 0.16671 0.16617 0.16616 0.16633 0.16613 0.16679 0.16594 0.16621 0.16675 0.16692 0.16585 0.16669 0.16658 0.16608 0.1664 0.16598 0.16672 0.16661
0.16753 0.16695 0.16781 0.16798 0.16807 0.16764 0.16765 0.16772 0.16767 0.16699 0.16772 0.16785 0.16704 0.16875 0.1687 0.16749 0.16772 0.16753 0.16769 0.16766 0.1682 0.16757 0.16791 0.16722 0.1677 0.16782 0.16697 0.16794 0.16759 0.16809 0.16794 0.16764 0.16763 0.16732 0.16838 0.16696 0.16787 0.16797 0.16775 0.16734 0.16749 0.16785 0.16737 0.16771 0.168 0.16752 0.16805 0.16817 0.16771 0.16774 0.16779 0.16755 0.16825 0.16731 0.1671 0.16799 0.16769 0.16784 0.16702 0.16794 0.16775 0.16767 0.16782 0.1677 0.16809 0.16784 0.16711 0.16791 0.16819 0.16771 0.16892 0.16726 0.16802 0.16838 0.16776 0.16677 0.16751 0.16698 0.16704 0.16758 0.16726 0.16728 0.16801 0.16733 0.16733 0.16751 0.16733 0.16801 0.16711 0.1674 0.16783 0.16807 0.16697 0.16782 0.16773 0.16717 0.16764 0.16715 0.16789 0.16776
0.1683 0.16774 0.16867 0.16877 0.1688 0.16841 0.16838 0.16845 0.16838 0.16772 0.16846 0.16864 0.16781 0.16934 0.16939 0.16827 0.16844 0.16824 0.16845 0.16843 0.16899 0.16833 0.16869 0.16791 0.16842 0.16857 0.16766 0.16861 0.16831 0.16888 0.1686 0.16838 0.16834 0.16811 0.16912 0.16768 0.16864 0.16879 0.16843 0.16808 0.1682 0.16861 0.16808 0.16842 0.16879 0.16825 0.16879 0.16891 0.16841 0.16846 0.16853 0.16829 0.16899 0.16815 0.16785 0.16879 0.16847 0.16865 0.16773 0.16868 0.16858 0.16828 0.16855 0.1685 0.16883 0.16857 0.1679 0.1687 0.1689 0.16835 0.16967 0.16801 0.1687 0.16919 0.16852 0.16748 0.16831 0.16773 0.16779 0.16826 0.16804 0.16801 0.1689 0.16809 0.1681 0.16828 0.16813 0.16882 0.16788 0.16819 0.1685 0.16881 0.16769 0.16854 0.16847 0.16785 0.16848 0.16792 0.16866 0.16851
0.16869 0.16816 0.16914 0.16917 0.16915 0.16879 0.16874 0.1688 0.16871 0.16808 0.16883 0.16906 0.16821 0.16955 0.1697 0.16866 0.16878 0.16856 0.16884 0.16882 0.1694 0.16871 0.16908 0.16822 0.16876 0.16894 0.16797 0.1689 0.16865 0.16927 0.16887 0.16875 0.16867 0.16852 0.16947 0.16803 0.16902 0.16922 0.16873 0.16844 0.16853 0.16898 0.16842 0.16875 0.1692 0.1686 0.16914 0.16927 0.16873 0.1688 0.1689 0.16864 0.16934 0.1686 0.16822 0.1692 0.16887 0.16908 0.16807 0.16903 0.16902 0.16852 0.1689 0.16891 0.16919 0.16892 0.16832 0.1691 0.16922 0.16862 0.17003 0.16838 0.169 0.16961 0.16891 0.16781 0.16873 0.1681 0.16817 0.16856 0.16843 0.16835 0.16939 0.16847 0.16849 0.16868 0.16855 0.16924 0.16828 0.1686 0.16879 0.16918 0.16804 0.16889 0.16883 0.16817 0.16894 0.16831 0.16905 0.16888
0.16873 0.16822 0.16924 0.16922 0.16915 0.16883 0.16875 0.1688 0.16868 0.16809 0.16884 0.16911 0.16826 0.16941 0.16965 0.1687 0.16878 0.16854 0.16886 0.16884 0.16944 0.16873 0.16911 0.16819 0.16875 0.16895 0.16794 0.16884 0.16864 0.16931 0.1688 0.16876 0.16865 0.16857 0.16947 0.16804 0.16904 0.16929 0.16869 0.16844 0.16852 0.169 0.1684 0.16873 0.16926 0.16859 0.16914 0.16927 0.1687 0.16879 0.1689 0.16865 0.16933 0.16869 0.16824 0.16925 0.16891 0.16915 0.16805 0.16902 0.1691 0.1684 0.16889 0.16897 0.16919 0.16892 0.16838 0.16915 0.16919 0.16854 0.17003 0.1684 0.16895 0.16967 0.16893 0.16781 0.16879 0.16812 0.1682 0.16851 0.16847 0.16835 0.16953 0.1685 0.16852 0.16872 0.16861 0.16931 0.16832 0.16865 0.16873 0.16918 0.16804 0.16889 0.16884 0.16813 0.16903 0.16835 0.16908 0.16889
0.16843 0.16795 0.16901 0.16892 0.16881 0.16853 0.16842 0.16847 0.16833 0.16778 0.16852 0.16883 0.16797 0.16894 0.16926 0.16841 0.16844 0.16819 0.16856 0.16854 0.16915 0.16843 0.16881 0.16783 0.16841 0.16863 0.16759 0.16845 0.1683 0.16901 0.1684 0.16843 0.16831 0.16829 0.16913 0.16771 0.16873 0.16902 0.16831 0.16812 0.16817 0.16869 0.16806 0.16838 0.16897 0.16826 0.1688 0.16893 0.16834 0.16844 0.16858 0.16832 0.16898 0.16845 0.16794 0.16896 0.16862 0.16888 0.16772 0.16869 0.16885 0.16797 0.16855 0.16869 0.16886 0.16858 0.16811 0.16886 0.16883 0.16813 0.16969 0.16809 0.16857 0.16938 0.16862 0.16747 0.16852 0.16781 0.1679 0.16813 0.16818 0.16802 0.16931 0.1682 0.16822 0.16842 0.16834 0.16903 0.16803 0.16837 0.16835 0.16885 0.16772 0.16855 0.16852 0.16777 0.16878 0.16806 0.16877 0.16857
0.16783 0.16738 0.16846 0.16832 0.16816 0.16792 0.16779 0.16784 0.16767 0.16716 0.16789 0.16823 0.16739 0.16816 0.16857 0.16782 0.16779 0.16754 0.16794 0.16793 0.16854 0.16781 0.1682 0.16718 0.16776 0.168 0.16694 0.16775 0.16766 0.1684 0.1677 0.1678 0.16765 0.16771 0.16847 0.16709 0.16812 0.16844 0.16764 0.16749 0.16753 0.16807 0.16742 0.16773 0.16838 0.16763 0.16816 0.16829 0.16768 0.1678 0.16795 0.16769 0.16833 0.16789 0.16733 0.16837 0.16802 0.16829 0.16708 0.16804 0.16829 0.16724 0.1679 0.16811 0.16822 0.16793 0.16753 0.16825 0.16816 0.16742 0.16903 0.16748 0.16788 0.16879 0.168 0.16684 0.16794 0.1672 0.1673 0.16746 0.16758 0.16738 0.16878 0.16759 0.16762 0.16782 0.16776 0.16844 0.16744 0.16778 0.16766 0.16821 0.1671 0.16791 0.16788 0.16712 0.16823 0.16747 0.16815 0.16794
0.16694 0.16652 0.16762 0.16742 0.16723 0.16703 0.16687 0.16691 0.16673 0.16626 0.16697 0.16735 0.16652 0.16711 0.16759 0.16693 0.16687 0.16661 0.16704 0.16703 0.16764 0.16692 0.1673 0.16625 0.16683 0.16709 0.16602 0.16678 0.16673 0.1675 0.16672 0.16689 0.16672 0.16683 0.16753 0.16619 0.16721 0.16756 0.16668 0.16659 0.1666 0.16716 0.16649 0.16679 0.16749 0.16671 0.16722 0.16736 0.16673 0.16686 0.16704 0.16678 0.16739 0.16705 0.16644 0.16748 0.16713 0.16742 0.16616 0.16712 0.16743 0.16624 0.16697 0.16723 0.1673 0.167 0.16667 0.16736 0.16721 0.16644 0.16808 0.16658 0.16692 0.1679 0.1671 0.16593 0.16707 0.16632 0.16641 0.1665 0.1667 0.16647 0.16796 0.1667 0.16673 0.16694 0.1669 0.16756 0.16656 0.1669 0.1667 0.16729 0.16619 0.16698 0.16697 0.16618 0.16738 0.16659 0.16725 0.16703
0.16579 0.1654 0.1665 0.16626 0.16603 0.16587 0.16569 0.16573 0.16554 0.16511 0.1658 0.16621 0.16539 0.16581 0.16634 0.16579 0.16568 0.16541 0.16588 0.16587 0.16647 0.16576 0.16613 0.16506 0.16565 0.16591 0.16484 0.16555 0.16555 0.16634 0.16548 0.16572 0.16553 0.1657 0.16633 0.16503 0.16604 0.16642 0.16547 0.16542 0.16541 0.16599 0.16532 0.1656 0.16634 0.16553 0.16603 0.16616 0.16553 0.16567 0.16586 0.16561 0.16619 0.16594 0.16529 0.16632 0.16598 0.16628 0.16499 0.16593 0.1663 0.16498 0.16578 0.16609 0.16611 0.16581 0.16555 0.16621 0.166 0.1652 0.16686 0.16543 0.16569 0.16674 0.16593 0.16477 0.16593 0.16517 0.16527 0.16529 0.16556 0.1653 0.16686 0.16556 0.16558 0.16579 0.16577 0.16641 0.16542 0.16577 0.16547 0.1661 0.16504 0.1658 0.1658 0.16499 0.16626 0.16546 0.16609 0.16585
0.16439 0.16404 0.16514 0.16486 0.1646 0.16448 0.16428 0.16431 0.16411 0.16372 0.16439 0.16482 0.16402 0.16427 0.16486 0.1644 0.16426 0.16399 0.16447 0.16447 0.16506 0.16436 0.16473 0.16364 0.16422 0.1645 0.16343 0.16409 0.16412 0.16493 0.16401 0.16431 0.1641 0.16432 0.16488 0.16364 0.16463 0.16503 0.16402 0.16401 0.16399 0.16458 0.1639 0.16417 0.16494 0.16412 0.1646 0.16473 0.16409 0.16425 0.16444 0.1642 0.16475 0.16458 0.16391 0.16493 0.16459 0.16489 0.16359 0.1645 0.16493 0.1635 0.16435 0.16471 0.16468 0.16438 0.16419 0.16481 0.16454 0.16374 0.1654 0.16403 0.16423 0.16533 0.16452 0.16338 0.16455 0.16379 0.16389 0.16385 0.16418 0.16389 0.16551 0.16417 0.16419 0.1644 0.1644 0.16501 0.16405 0.16439 0.16402 0.16468 0.16365 0.16438 0.16438 0.16357 0.1649 0.16408 0.16468 0.16444
0.16278 0.16247 0.16355 0.16323 0.16294 0.16286 0.16265 0.16268 0.16246 0.16211 0.16275 0.16321 0.16243 0.16252 0.16315 0.16279 0.16262 0.16235 0.16285 0.16285 0.16343 0.16274 0.1631 0.162 0.16258 0.16286 0.16181 0.16241 0.16249 0.1633 0.16233 0.16267 0.16245 0.16273 0.16321 0.16203 0.163 0.16342 0.16236 0.16239 0.16236 0.16295 0.16227 0.16252 0.16332 0.16249 0.16294 0.16307 0.16244 0.1626 0.16281 0.16257 0.16308 0.16301 0.16231 0.1633 0.16298 0.16328 0.16197 0.16285 0.16334 0.16181 0.16271 0.1631 0.16302 0.16273 0.1626 0.16318 0.16287 0.16206 0.16371 0.16242 0.16256 0.1637 0.1629 0.16177 0.16295 0.16219 0.1623 0.16219 0.16258 0.16227 0.16392 0.16256 0.16258 0.1628 0.1628 0.16339 0.16245 0.16279 0.16235 0.16303 0.16204 0.16274 0.16275 0.16194 0.16331 0.16249 0.16305 0.1628
0.16097 0.16069 0.16175 0.1614 0.16109 0.16104 0.16081 0.16084 0.16062 0.16031 0.16092 0.16139 0.16065 0.16058 0.16125 0.16099 0.16078 0.16051 0.16102 0.16103 0.16159 0.16092 0.16127 0.16018 0.16074 0.16103 0.16 0.16054 0.16065 0.16146 0.16045 0.16084 0.16061 0.16093 0.16135 0.16023 0.16117 0.1616 0.16051 0.16058 0.16053 0.16112 0.16045 0.16068 0.16149 0.16066 0.16109 0.16122 0.1606 0.16076 0.16098 0.16074 0.16122 0.16122 0.16051 0.16148 0.16116 0.16147 0.16016 0.161 0.16154 0.15993 0.16086 0.16129 0.16117 0.16089 0.16082 0.16136 0.161 0.16019 0.16182 0.16062 0.16069 0.16186 0.16107 0.15997 0.16115 0.1604 0.16051 0.16034 0.16078 0.16045 0.16213 0.16076 0.16077 0.16099 0.16101 0.16156 0.16066 0.16099 0.16048 0.16119 0.16024 0.1609 0.16092 0.16011 0.16152 0.16069 0.16121 0.16097
0.15897 0.15873 0.15977 0.15939 0.15905 0.15905 0.1588 0.15883 0.1586 0.15834 0.15891 0.15939 0.15868 0.15848 0.15918 0.159 0.15876 0.1585 0.15902 0.15903 0.15957 0.15893 0.15926 0.15818 0.15873 0.15902 0.15801 0.15849 0.15864 0.15945 0.1584 0.15883 0.15859 0.15895 0.1593 0.15826 0.15916 0.15959 0.15848 0.15858 0.15852 0.15911 0.15845 0.15866 0.15948 0.15866 0.15906 0.15918 0.15857 0.15874 0.15896 0.15874 0.15918 0.15926 0.15853 0.15947 0.15917 0.15947 0.15817 0.15898 0.15955 0.15788 0.15884 0.15929 0.15914 0.15886 0.15886 0.15935 0.15896 0.15815 0.15975 0.15863 0.15864 0.15983 0.15906 0.15799 0.15917 0.15843 0.15854 0.15832 0.15879 0.15846 0.16015 0.15877 0.15879 0.159 0.15903 0.15955 0.15869 0.159 0.15844 0.15916 0.15826 0.15888 0.15891 0.15811 0.15954 0.15872 0.1592 0.15896
0.15681 0.15661 0.15762 0.15721 0.15686 0.15689 0.15663 0.15665 0.15642 0.1562 0.15674 0.15723 0.15656 0.15621 0.15694 0.15685 0.15659 0.15633 0.15685 0.15687 0.15738 0.15677 0.15708 0.15602 0.15655 0.15684 0.15587 0.15629 0.15647 0.15726 0.1562 0.15666 0.15641 0.15681 0.15708 0.15612 0.15699 0.15742 0.15629 0.15642 0.15636 0.15693 0.15629 0.15648 0.15731 0.1565 0.15686 0.15698 0.15639 0.15656 0.15679 0.15658 0.15697 0.15712 0.15639 0.15729 0.15701 0.1573 0.15602 0.15679 0.1574 0.15569 0.15666 0.15714 0.15695 0.15667 0.15673 0.15718 0.15675 0.15596 0.15751 0.15649 0.15644 0.15764 0.15689 0.15586 0.15701 0.1563 0.15641 0.15614 0.15665 0.15631 0.15799 0.15663 0.15663 0.15685 0.15689 0.15738 0.15655 0.15686 0.15625 0.15697 0.15613 0.15671 0.15674 0.15595 0.15739 0.15659 0.15702 0.15678
0.15451 0.15434 0.15531 0.15488 0.15452 0.15458 0.15432 0.15433 0.1541 0.15392 0.15442 0.15492 0.15429 0.15382 0.15456 0.15455 0.15427 0.15401 0.15454 0.15456 0.15504 0.15447 0.15476 0.15373 0.15424 0.15452 0.15359 0.15395 0.15416 0.15493 0.15385 0.15435 0.1541 0.15452 0.15473 0.15385 0.15467 0.1551 0.15397 0.15413 0.15405 0.15461 0.15399 0.15416 0.15498 0.15419 0.15452 0.15464 0.15407 0.15423 0.15447 0.15427 0.15463 0.15484 0.15411 0.15497 0.1547 0.15498 0.15374 0.15446 0.15509 0.15335 0.15433 0.15483 0.15461 0.15434 0.15445 0.15486 0.1544 0.15363 0.15513 0.1542 0.1541 0.1553 0.15457 0.15359 0.15472 0.15402 0.15413 0.15383 0.15436 0.15401 0.15568 0.15434 0.15434 0.15455 0.1546 0.15505 0.15427 0.15457 0.15392 0.15464 0.15386 0.15439 0.15442 0.15366 0.15509 0.15431 0.1547 0.15446
0.15208 0.15195 0.15287 0.15242 0.15205 0.15215 0.15188 0.15189 0.15165 0.15152 0.15198 0.15248 0.15189 0.1513 0.15205 0.15212 0.15183 0.15158 0.1521 0.15213 0.15257 0.15203 0.15231 0.15131 0.15179 0.15207 0.15119 0.15149 0.15172 0.15247 0.15139 0.15191 0.15165 0.1521 0.15224 0.15144 0.15222 0.15264 0.15152 0.1517 0.15162 0.15216 0.15157 0.15172 0.15253 0.15176 0.15206 0.15217 0.15162 0.15179 0.15203 0.15184 0.15215 0.15242 0.1517 0.15251 0.15227 0.15254 0.15133 0.152 0.15266 0.1509 0.15188 0.15239 0.15214 0.15189 0.15205 0.15241 0.15193 0.15117 0.15261 0.15178 0.15163 0.15282 0.15213 0.15119 0.15229 0.15162 0.15173 0.15139 0.15195 0.15159 0.15323 0.15193 0.15191 0.15212 0.15218 0.15259 0.15186 0.15214 0.15146 0.15218 0.15146 0.15195 0.15198 0.15124 0.15266 0.1519 0.15225 0.15202
0.14953 0.14944 0.15031 0.14985 0.14947 0.1496 0.14933 0.14933 0.1491 0.149 0.14942 0.14993 0.14937 0.14869 0.14944 0.14958 0.14927 0.14903 0.14954 0.14957 0.14999 0.14949 0.14974 0.14878 0.14924 0.14951 0.14868 0.14892 0.14917 0.1499 0.14882 0.14936 0.1491 0.14957 0.14965 0.14893 0.14966 0.15007 0.14896 0.14917 0.14908 0.1496 0.14904 0.14916 0.14996 0.14921 0.14948 0.14959 0.14907 0.14923 0.14947 0.14929 0.14957 0.14989 0.14918 0.14994 0.14972 0.14997 0.14881 0.14943 0.1501 0.14835 0.14932 0.14984 0.14956 0.14932 0.14953 0.14985 0.14935 0.14862 0.14998 0.14925 0.14906 0.15023 0.14957 0.14869 0.14974 0.14911 0.14922 0.14884 0.14941 0.14906 0.15067 0.1494 0.14937 0.14958 0.14964 0.15001 0.14934 0.14961 0.1489 0.1496 0.14895 0.14939 0.14943 0.14872 0.15011 0.14938 0.14968 0.14946
0.14689 0.14682 0.14765 0.14718 0.1468 0.14696 0.14668 0.14668 0.14645 0.14639 0.14676 0.14727 0.14676 0.14598 0.14673 0.14694 0.14662 0.14639 0.14689 0.14693 0.1473 0.14685 0.14707 0.14616 0.14659 0.14685 0.14607 0.14625 0.14652 0.14722 0.14615 0.1467 0.14644 0.14693 0.14695 0.14632 0.147 0.1474 0.14631 0.14653 0.14644 0.14694 0.14641 0.14651 0.14729 0.14657 0.14681 0.14691 0.14642 0.14657 0.14682 0.14665 0.14688 0.14725 0.14656 0.14727 0.14707 0.14731 0.14619 0.14677 0.14745 0.1457 0.14666 0.14718 0.14688 0.14666 0.14691 0.14718 0.14666 0.14597 0.14726 0.14662 0.14639 0.14754 0.14691 0.14609 0.1471 0.1465 0.14661 0.1462 0.14678 0.14643 0.14799 0.14677 0.14674 0.14694 0.14701 0.14734 0.14672 0.14697 0.14624 0.14693 0.14634 0.14674 0.14678 0.1461 0.14746 0.14676 0.14702 0.1468
0.14416 0.14413 0.14489 0.14442 0.14404 0.14423 0.14394 0.14394 0.14372 0.1437 0.14403 0.14453 0.14406 0.1432 0.14393 0.14422 0.14388 0.14366 0.14415 0.14419 0.14453 0.14412 0.14432 0.14346 0.14386 0.14411 0.14339 0.14351 0.1438 0.14446 0.14341 0.14397 0.14371 0.14421 0.14417 0.14363 0.14425 0.14464 0.14358 0.14382 0.14372 0.14419 0.1437 0.14378 0.14453 0.14385 0.14405 0.14415 0.14369 0.14383 0.14408 0.14392 0.14412 0.14453 0.14386 0.14451 0.14434 0.14456 0.1435 0.14402 0.1447 0.14298 0.14392 0.14444 0.14412 0.14391 0.1442 0.14443 0.1439 0.14324 0.14445 0.14391 0.14364 0.14476 0.14417 0.1434 0.14436 0.1438 0.14391 0.14348 0.14407 0.14372 0.14523 0.14406 0.14402 0.14421 0.14428 0.14457 0.14402 0.14425 0.1435 0.14418 0.14365 0.14401 0.14404 0.14339 0.14472 0.14406 0.14427 0.14406
0.14136 0.14135 0.14206 0.14159 0.14121 0.14142 0.14114 0.14114 0.14091 0.14093 0.14122 0.14171 0.14129 0.14035 0.14108 0.14142 0.14108 0.14087 0.14134 0.14138 0.14169 0.14132 0.1415 0.14069 0.14106 0.14129 0.14063 0.1407 0.141 0.14163 0.1406 0.14116 0.14091 0.14142 0.14132 0.14087 0.14143 0.14181 0.14078 0.14103 0.14093 0.14138 0.14092 0.14097 0.1417 0.14106 0.14122 0.14131 0.14089 0.14102 0.14127 0.14113 0.14128 0.14173 0.14109 0.14168 0.14153 0.14173 0.14073 0.1412 0.14188 0.1402 0.14111 0.14163 0.14129 0.14109 0.14142 0.14161 0.14107 0.14045 0.14157 0.14113 0.14083 0.14191 0.14135 0.14065 0.14156 0.14104 0.14115 0.14069 0.14128 0.14094 0.14239 0.14127 0.14122 0.14142 0.14149 0.14174 0.14124 0.14145 0.1407 0.14135 0.14089 0.1412 0.14124 0.14062 0.14191 0.14128 0.14145 0.14124
0.13849 0.13852 0.13917 0.1387 0.13833 0.13856 0.13827 0.13827 0.13805 0.1381 0.13835 0.13884 0.13846 0.13746 0.13816 0.13856 0.13822 0.13802 0.13847 0.13852 0.13878 0.13846 0.13862 0.13786 0.1382 0.13842 0.13782 0.13783 0.13814 0.13874 0.13773 0.1383 0.13805 0.13857 0.13842 0.13805 0.13855 0.13891 0.13792 0.13818 0.13809 0.1385 0.13808 0.13811 0.13881 0.1382 0.13833 0.13842 0.13803 0.13816 0.1384 0.13827 0.13838 0.13887 0.13825 0.13879 0.13866 0.13884 0.1379 0.13832 0.139 0.13736 0.13823 0.13875 0.1384 0.13821 0.13858 0.13872 0.13818 0.1376 0.13863 0.13829 0.13795 0.13899 0.13848 0.13784 0.13869 0.13821 0.13832 0.13784 0.13843 0.1381 0.13948 0.13843 0.13837 0.13856 0.13863 0.13884 0.1384 0.1386 0.13784 0.13847 0.13807 0.13834 0.13837 0.1378 0.13903 0.13844 0.13857 0.13837
0.13558 0.13564 0.13623 0.13576 0.13539 0.13565 0.13536 0.13536 0.13515 0.13523 0.13543 0.13591 0.13558 0.13452 0.1352 0.13565 0.13531 0.13512 0.13555 0.1356 0.13583 0.13555 0.13569 0.13499 0.13529 0.1355 0.13496 0.13492 0.13524 0.13579 0.13482 0.13539 0.13514 0.13566 0.13546 0.13518 0.13563 0.13596 0.13502 0.13529 0.13519 0.13558 0.13519 0.13521 0.13587 0.1353 0.1354 0.13548 0.13512 0.13524 0.13548 0.13537 0.13544 0.13595 0.13537 0.13584 0.13575 0.1359 0.13503 0.1354 0.13607 0.13447 0.13532 0.13583 0.13546 0.13529 0.13569 0.13579 0.13525 0.1347 0.13564 0.1354 0.13503 0.13603 0.13555 0.13498 0.13577 0.13534 0.13544 0.13495 0.13553 0.13522 0.13652 0.13554 0.13546 0.13565 0.13572 0.13589 0.13551 0.13569 0.13493 0.13554 0.13521 0.13542 0.13546 0.13492 0.1361 0.13555 0.13563 0.13545
0.13263 0.13271 0.13324 0.13278 0.13242 0.1327 0.13241 0.13241 0.13221 0.13232 0.13248 0.13294 0.13266 0.13155 0.13221 0.1327 0.13236 0.13219 0.13259 0.13265 0.13284 0.13261 0.13271 0.13207 0.13235 0.13254 0.13206 0.13198 0.1323 0.13281 0.13188 0.13243 0.1322 0.13272 0.13247 0.13227 0.13266 0.13297 0.13208 0.13236 0.13226 0.13261 0.13227 0.13226 0.13289 0.13236 0.13243 0.13251 0.13218 0.13229 0.13253 0.13243 0.13246 0.133 0.13245 0.13286 0.13279 0.13293 0.13212 0.13244 0.13309 0.13156 0.13236 0.13286 0.13249 0.13233 0.13276 0.13281 0.13228 0.13177 0.13262 0.13247 0.13208 0.13302 0.13259 0.13208 0.13281 0.13242 0.13252 0.13203 0.13259 0.13229 0.13352 0.1326 0.13252 0.1327 0.13277 0.1329 0.13258 0.13274 0.13199 0.13257 0.1323 0.13247 0.13251 0.13201 0.13312 0.13262 0.13266 0.13249
0.12965 0.12976 0.13022 0.12977 0.12943 0.12971 0.12944 0.12943 0.12924 0.12938 0.12949 0.12995 0.1297 0.12856 0.12919 0.12972 0.12938 0.12923 0.1296 0.12966 0.12982 0.12963 0.12971 0.12914 0.12938 0.12955 0.12914 0.12901 0.12933 0.1298 0.12891 0.12946 0.12922 0.12974 0.12946 0.12933 0.12967 0.12996 0.12912 0.1294 0.1293 0.12962 0.12931 0.12929 0.12988 0.1294 0.12943 0.1295 0.12922 0.12932 0.12954 0.12946 0.12945 0.13001 0.1295 0.12985 0.12981 0.12992 0.12918 0.12945 0.13009 0.12862 0.12938 0.12986 0.12948 0.12934 0.12979 0.12981 0.12928 0.12882 0.12957 0.12951 0.1291 0.12999 0.1296 0.12915 0.12982 0.12948 0.12958 0.12907 0.12963 0.12934 0.13048 0.12964 0.12955 0.12972 0.12979 0.12988 0.12962 0.12977 0.12902 0.12957 0.12937 0.1295 0.12953 0.12908 0.13012 0.12967 0.12967 0.12951
0.12665 0.12678 0.12718 0.12674 0.12641 0.12671 0.12644 0.12643 0.12625 0.12641 0.12649 0.12693 0.12673 0.12555 0.12615 0.12672 0.12639 0.12624 0.1266 0.12666 0.12678 0.12664 0.12669 0.12618 0.12639 0.12654 0.12619 0.12602 0.12634 0.12677 0.12592 0.12646 0.12623 0.12674 0.12642 0.12638 0.12666 0.12692 0.12614 0.12642 0.12633 0.12661 0.12634 0.1263 0.12685 0.12641 0.12641 0.12648 0.12623 0.12632 0.12654 0.12647 0.12643 0.127 0.12652 0.12682 0.1268 0.12689 0.12622 0.12644 0.12706 0.12566 0.12638 0.12685 0.12646 0.12634 0.12681 0.12679 0.12627 0.12585 0.12651 0.12653 0.12611 0.12694 0.12659 0.1262 0.12681 0.12651 0.12661 0.1261 0.12664 0.12636 0.12742 0.12666 0.12655 0.12672 0.12679 0.12684 0.12664 0.12677 0.12604 0.12655 0.12641 0.1265 0.12653 0.12612 0.1271 0.12669 0.12665 0.1265
0.12364 0.12378 0.12413 0.1237 0.12339 0.1237 0.12343 0.12342 0.12325 0.12344 0.12348 0.1239 0.12374 0.12255 0.12311 0.12371 0.12338 0.12325 0.12358 0.12364 0.12372 0.12363 0.12366 0.12321 0.12339 0.12352 0.12324 0.12302 0.12335 0.12373 0.12293 0.12345 0.12323 0.12374 0.12338 0.12341 0.12363 0.12387 0.12315 0.12342 0.12334 0.12359 0.12336 0.1233 0.12381 0.12341 0.12338 0.12345 0.12323 0.12331 0.12353 0.12347 0.1234 0.12398 0.12354 0.12378 0.12378 0.12385 0.12325 0.12342 0.12402 0.1227 0.12336 0.12382 0.12343 0.12332 0.12381 0.12375 0.12324 0.12287 0.12344 0.12354 0.1231 0.12387 0.12357 0.12325 0.12379 0.12353 0.12363 0.12312 0.12363 0.12338 0.12435 0.12366 0.12355 0.12371 0.12378 0.12379 0.12365 0.12376 0.12304 0.12353 0.12344 0.12349 0.12352 0.12315 0.12406 0.1237 0.12362 0.12349
0.12062 0.12079 0.12107 0.12066 0.12036 0.12068 0.12042 0.12041 0.12025 0.12046 0.12046 0.12087 0.12075 0.11954 0.12007 0.1207 0.12037 0.12026 0.12056 0.12062 0.12067 0.12062 0.12063 0.12023 0.12039 0.1205 0.12028 0.12002 0.12034 0.12069 0.11993 0.12043 0.12023 0.12072 0.12034 0.12043 0.1206 0.12082 0.12015 0.12043 0.12034 0.12056 0.12037 0.1203 0.12077 0.12041 0.12035 0.12042 0.12024 0.1203 0.12051 0.12046 0.12036 0.12095 0.12055 0.12073 0.12076 0.1208 0.12027 0.1204 0.12098 0.11973 0.12035 0.12078 0.1204 0.1203 0.1208 0.12072 0.12022 0.11989 0.12036 0.12054 0.12009 0.12081 0.12055 0.12028 0.12077 0.12055 0.12064 0.12014 0.12063 0.12039 0.12128 0.12066 0.12054 0.1207 0.12076 0.12074 0.12065 0.12074 0.12005 0.1205 0.12047 0.12048 0.12051 0.12018 0.12102 0.1207 0.12059 0.12047
0.11761 0.11779 0.11801 0.11762 0.11734 0.11767 0.11741 0.1174 0.11725 0.11748 0.11745 0.11784 0.11776 0.11654 0.11703 0.11768 0.11737 0.11727 0.11754 0.11761 0.11762 0.11761 0.1176 0.11726 0.11739 0.11748 0.11732 0.11703 0.11735 0.11765 0.11694 0.11743 0.11723 0.11771 0.1173 0.11746 0.11758 0.11776 0.11716 0.11743 0.11735 0.11754 0.11739 0.1173 0.11772 0.11741 0.11733 0.11739 0.11724 0.1173 0.1175 0.11746 0.11733 0.11792 0.11756 0.11769 0.11774 0.11776 0.1173 0.11738 0.11794 0.11677 0.11734 0.11775 0.11737 0.11729 0.1178 0.11768 0.1172 0.11692 0.1173 0.11755 0.11709 0.11774 0.11752 0.11732 0.11774 0.11757 0.11766 0.11716 0.11762 0.1174 0.1182 0.11767 0.11753 0.11768 0.11774 0.11769 0.11765 0.11773 0.11706 0.11747 0.1175 0.11748 0.1175 0.11721 0.11797 0.1177 0.11756 0.11745
0.1146 0.1148 0.11497 0.11459 0.11432 0.11466 0.11441 0.11441 0.11427 0.11451 0.11445 0.11481 0.11477 0.11355 0.11401 0.11468 0.11437 0.11429 0.11453 0.1146 0.11458 0.11461 0.11458 0.1143 0.1144 0.11448 0.11437 0.11405 0.11436 0.11461 0.11396 0.11443 0.11424 0.1147 0.11427 0.11449 0.11457 0.11472 0.11418 0.11445 0.11437 0.11453 0.11441 0.11431 0.11469 0.11442 0.11431 0.11437 0.11426 0.1143 0.11449 0.11447 0.11431 0.1149 0.11458 0.11466 0.11473 0.11472 0.11434 0.11438 0.1149 0.11382 0.11434 0.11473 0.11435 0.11428 0.1148 0.11465 0.11419 0.11395 0.11424 0.11456 0.1141 0.11469 0.11451 0.11436 0.11473 0.11459 0.11468 0.11419 0.11463 0.11442 0.11514 0.11468 0.11453 0.11468 0.11473 0.11464 0.11466 0.11473 0.11408 0.11446 0.11453 0.11448 0.1145 0.11426 0.11494 0.11471 0.11454 0.11444
0.11161 0.11182 0.11194 0.11158 0.11133 0.11167 0.11143 0.11142 0.11129 0.11155 0.11146 0.11181 0.1118 0.11059 0.11101 0.11169 0.11139 0.11132 0.11153 0.1116 0.11155 0.11162 0.11157 0.11136 0.11142 0.11148 0.11143 0.11108 0.11138 0.1116 0.111 0.11144 0.11127 0.11171 0.11126 0.11154 0.11157 0.1117 0.11122 0.11148 0.11141 0.11153 0.11145 0.11133 0.11167 0.11145 0.11131 0.11137 0.11129 0.11132 0.1115 0.11149 0.11131 0.1119 0.11161 0.11164 0.11173 0.11171 0.11139 0.11139 0.11188 0.11089 0.11135 0.11172 0.11135 0.11129 0.11182 0.11164 0.1112 0.111 0.11121 0.11159 0.11113 0.11166 0.11151 0.11142 0.11172 0.11163 0.11171 0.11124 0.11164 0.11146 0.11209 0.1117 0.11155 0.11169 0.11174 0.11162 0.11169 0.11174 0.11111 0.11146 0.11158 0.1115 0.11151 0.11131 0.11192 0.11174 0.11153 0.11145
0.10864 0.10886 0.10892 0.10858 0.10836 0.1087 0.10847 0.10846 0.10834 0.10862 0.10849 0.10882 0.10885 0.10764 0.10803 0.10871 0.10844 0.10837 0.10856 0.10863 0.10855 0.10866 0.10858 0.10843 0.10847 0.10851 0.10851 0.10814 0.10843 0.10861 0.10806 0.10848 0.10831 0.10874 0.10827 0.10861 0.10859 0.10869 0.10827 0.10853 0.10846 0.10855 0.10851 0.10838 0.10868 0.1085 0.10834 0.10839 0.10834 0.10836 0.10854 0.10853 0.10833 0.10891 0.10867 0.10864 0.10875 0.10871 0.10845 0.10842 0.10889 0.10797 0.10839 0.10873 0.10837 0.10833 0.10886 0.10865 0.10823 0.10808 0.10819 0.10864 0.10818 0.10864 0.10854 0.1085 0.10874 0.10869 0.10877 0.1083 0.10868 0.10852 0.10905 0.10874 0.10858 0.10872 0.10876 0.10862 0.10873 0.10877 0.10817 0.10848 0.10865 0.10854 0.10855 0.10839 0.10892 0.10878 0.10855 0.10848
0.10569 0.10592 0.10594 0.10562 0.10541 0.10575 0.10553 0.10553 0.10542 0.1057 0.10555 0.10586 0.10592 0.10473 0.10508 0.10577 0.1055 0.10545 0.10561 0.10568 0.10558 0.10571 0.10563 0.10552 0.10554 0.10556 0.10562 0.10522 0.1055 0.10564 0.10514 0.10554 0.10538 0.1058 0.10531 0.1057 0.10564 0.10571 0.10535 0.1056 0.10554 0.1056 0.1056 0.10545 0.10571 0.10557 0.10539 0.10543 0.10542 0.10543 0.10559 0.1056 0.10537 0.10595 0.10574 0.10567 0.1058 0.10574 0.10555 0.10548 0.10591 0.10509 0.10545 0.10577 0.10541 0.10539 0.10592 0.10569 0.10529 0.10517 0.10521 0.10571 0.10525 0.10566 0.10559 0.1056 0.10579 0.10577 0.10585 0.10539 0.10574 0.1056 0.10605 0.10581 0.10565 0.10578 0.10581 0.10564 0.1058 0.10582 0.10526 0.10553 0.10574 0.1056 0.10561 0.10548 0.10595 0.10585 0.10559 0.10554
0.10278 0.10302 0.10298 0.10268 0.10249 0.10284 0.10262 0.10262 0.10252 0.10282 0.10264 0.10293 0.10302 0.10185 0.10216 0.10285 0.1026 0.10256 0.10269 0.10277 0.10263 0.1028 0.1027 0.10265 0.10264 0.10265 0.10275 0.10233 0.10261 0.1027 0.10226 0.10263 0.10249 0.10288 0.10238 0.10282 0.10271 0.10276 0.10247 0.10271 0.10265 0.10268 0.10271 0.10255 0.10277 0.10267 0.10247 0.10251 0.10253 0.10253 0.10268 0.1027 0.10245 0.10302 0.10285 0.10273 0.10288 0.10279 0.10267 0.10256 0.10297 0.10223 0.10254 0.10283 0.10249 0.10248 0.103 0.10276 0.10238 0.1023 0.10226 0.10281 0.10236 0.1027 0.10267 0.10273 0.10286 0.10288 0.10295 0.10251 0.10283 0.1027 0.10308 0.10291 0.10273 0.10286 0.10289 0.1027 0.10289 0.1029 0.10237 0.10261 0.10286 0.10269 0.1027 0.10261 0.10301 0.10295 0.10267 0.10263
0.099895 0.10014 0.10006 0.09978 0.099613 0.099952 0.099747 0.099748 0.09966 0.09996 0.099757 0.10003 0.10014 0.099001 0.099276 0.099965 0.099729 0.099701 0.099807 0.099882 0.099723 0.099924 0.099801 0.099805 0.099771 0.099766 0.099917 0.099478 0.099742 0.099803 0.099411 0.099754 0.09962 0.099995 0.09949 0.09997 0.099824 0.099851 0.099611 0.099844 0.099786 0.099796 0.099853 0.099689 0.099866 0.0998 0.099586 0.099625 0.099667 0.099657 0.099802 0.099829 0.099565 0.10012 0.099981 0.099827 0.09999 0.099887 0.099818 0.099685 0.10006 0.099403 0.099669 0.099934 0.0996 0.099601 0.10012 0.099858 0.099501 0.099461 0.099352 0.099941 0.099494 0.099783 0.099778 0.099886 0.099967 0.10002 0.10009 0.099667 0.099955 0.099844 0.10014 0.10004 0.099857 0.099976 0.1 0.099785 0.10002 0.10002 0.099516 0.099721 0.10001 0.099821 0.099825 0.09977 0.1001 0.10007 0.099775 0.099747
0.097049 0.097297 0.097176 0.096917 0.096771 0.097105 0.096909 0.096912 0.096834 0.09714 0.096916 0.097171 0.097309 0.096194 0.096433 0.097116 0.096895 0.096878 0.096959 0.097034 0.096853 0.097082 0.096944 0.096997 0.096942 0.096921 0.097116 0.096661 0.096913 0.096939 0.096598 0.096916 0.096792 0.097146 0.096636 0.097155 0.096973 0.096975 0.096792 0.097016 0.096962 0.096947 0.097033 0.096861 0.097 0.096969 0.09674 0.096776 0.096845 0.096825 0.09696 0.096996 0.096716 0.097256 0.097153 0.09696 0.097138 0.097017 0.097005 0.096845 0.097187 0.096614 0.096832 0.097072 0.09675 0.096762 0.097277 0.096996 0.096662 0.096658 0.096482 0.09711 0.096671 0.096903 0.096928 0.097078 0.09711 0.097192 0.097259 0.096857 0.097114 0.09702 0.097236 0.097199 0.097016 0.097129 0.097152 0.096912 0.097183 0.097174 0.0967 0.096872 0.097197 0.096985 0.096986 0.096965 0.097223 0.097236 0.09692 0.096904
0.094242 0.094494 0.094334 0.094095 0.093969 0.094298 0.094111 0.094117 0.094048 0.094358 0.094115 0.094351 0.094513 0.093429 0.093633 0.094307 0.094101 0.094095 0.094151 0.094226 0.094024 0.094279 0.094128 0.094227 0.094152 0.094117 0.094352 0.093886 0.094125 0.094117 0.093826 0.094118 0.094004 0.094337 0.093825 0.094377 0.094162 0.094141 0.094013 0.094227 0.094177 0.094138 0.094251 0.094073 0.094174 0.094177 0.093935 0.093969 0.094062 0.094032 0.094158 0.094202 0.093909 0.094432 0.094362 0.094134 0.094326 0.094188 0.09423 0.094045 0.094356 0.093864 0.094036 0.094249 0.09394 0.093964 0.09447 0.094175 0.093866 0.093894 0.093654 0.094317 0.093887 0.094065 0.094118 0.094308 0.094294 0.094405 0.094468 0.094086 0.094311 0.094235 0.094377 0.094402 0.094215 0.094321 0.094339 0.094082 0.094384 0.094367 0.093924 0.094064 0.09442 0.094189 0.094187 0.094197 0.094391 0.094438 0.094106 0.094102
0.091479 0.091731 0.091535 0.091317 0.091212 0.091533 0.091356 0.091364 0.091305 0.091617 0.091357 0.091574 0.091757 0.090708 0.090878 0.09154 0.09135 0.091354 0.091386 0.091461 0.09124 0.091519 0.091355 0.091498 0.091405 0.091355 0.091628 0.091152 0.091378 0.091339 0.091096 0.091362 0.091258 0.09157 0.091058 0.09164 0.091394 0.091351 0.091276 0.09148 0.091434 0.091373 0.091511 0.091327 0.091393 0.091428 0.091173 0.091206 0.091321 0.091283 0.091399 0.09145 0.091146 0.091651 0.091613 0.091352 0.091557 0.091403 0.091496 0.091288 0.091568 0.091155 0.091282 0.09147 0.091175 0.09121 0.091705 0.091398 0.091112 0.091172 0.090873 0.091565 0.091147 0.091273 0.091351 0.091579 0.09152 0.091657 0.091719 0.091356 0.091551 0.091491 0.091562 0.091647 0.091455 0.091556 0.091569 0.091295 0.091627 0.091601 0.09119 0.0913 0.091682 0.091434 0.09143 0.091471 0.091602 0.091681 0.091336 0.091342
0.08876 0.089012 0.088783 0.088585 0.0885 0.088813 0.088645 0.088657 0.088606 0.088919 0.088643 0.088843 0.089044 0.088034 0.08817 0.088819 0.088644 0.088657 0.088667 0.088741 0.088503 0.088804 0.088628 0.088812 0.088703 0.088639 0.088947 0.088464 0.088676 0.088608 0.088411 0.088652 0.088557 0.088847 0.088339 0.088946 0.088672 0.088607 0.088583 0.088777 0.088735 0.088653 0.088815 0.088626 0.088658 0.088722 0.088458 0.088489 0.088625 0.088578 0.088685 0.088743 0.088429 0.088915 0.088908 0.088617 0.088833 0.088664 0.088805 0.088577 0.088826 0.08849 0.088574 0.088737 0.088456 0.088501 0.088984 0.088667 0.088405 0.088494 0.088141 0.088858 0.088453 0.088527 0.08863 0.088892 0.088792 0.088953 0.089012 0.08867 0.088834 0.08879 0.088794 0.088935 0.088741 0.088836 0.088843 0.088556 0.088913 0.088881 0.088501 0.088582 0.088987 0.088725 0.088718 0.088787 0.088858 0.088967 0.088611 0.088629
0.086088 0.086338 0.086079 0.085902 0.085837 0.086141 0.085982 0.085996 0.085954 0.086266 0.085977 0.086159 0.086377 0.085407 0.085512 0.086143 0.085984 0.086006 0.085995 0.086069 0.085814 0.086135 0.085949 0.086171 0.086047 0.085971 0.08631 0.085823 0.08602 0.085925 0.085773 0.085988 0.085903 0.086171 0.085668 0.086297 0.085998 0.085913 0.085937 0.08612 0.086082 0.085981 0.086165 0.085972 0.085972 0.086064 0.085791 0.085821 0.085976 0.085921 0.086018 0.086083 0.08576 0.086226 0.086248 0.08593 0.086156 0.085974 0.086159 0.085914 0.086132 0.08587 0.085913 0.086051 0.085785 0.08584 0.086309 0.085983 0.085746 0.085861 0.085459 0.086196 0.085805 0.085832 0.085956 0.086249 0.086111 0.086295 0.086351 0.086031 0.086164 0.086136 0.086076 0.08627 0.086073 0.086163 0.086165 0.085865 0.086245 0.086208 0.085859 0.085912 0.086337 0.086063 0.086053 0.086149 0.086163 0.086299 0.085934 0.085962
0.083465 0.083713 0.083427 0.083269 0.083223 0.083517 0.083367 0.083385 0.08335 0.08366 0.083361 0.083526 0.083758 0.082829 0.082904 0.083517 0.083374 0.083403 0.083372 0.083445 0.083177 0.083515 0.083319 0.083578 0.083439 0.083352 0.08372 0.08323 0.083413 0.083292 0.083184 0.083374 0.083297 0.083543 0.083049 0.083695 0.083373 0.083268 0.083339 0.083512 0.083476 0.083358 0.083562 0.083367 0.083335 0.083453 0.083173 0.083202 0.083375 0.083312 0.0834 0.083471 0.083142 0.083587 0.083635 0.083293 0.083528 0.083333 0.083561 0.0833 0.083488 0.083297 0.083301 0.083414 0.083165 0.083228 0.083682 0.08335 0.083137 0.083277 0.08283 0.083583 0.083206 0.083188 0.083332 0.083653 0.08348 0.083683 0.083738 0.083439 0.083543 0.083528 0.083409 0.083653 0.083453 0.083538 0.083535 0.083226 0.083625 0.083583 0.083265 0.083291 0.083734 0.083449 0.083438 0.083558 0.083518 0.083679 0.083307 0.083345
0.080893 0.081136 0.080826 0.080688 0.080661 0.080943 0.080803 0.080823 0.080796 0.081103 0.080794 0.080943 0.081188 0.080303 0.080349 0.080941 0.080813 0.08085 0.080799 0.080871 0.080592 0.080945 0.080741 0.081032 0.080882 0.080783 0.081177 0.080687 0.080856 0.080711 0.080645 0.08081 0.080741 0.080966 0.080481 0.081141 0.080799 0.080676 0.080791 0.080953 0.08092 0.080787 0.081008 0.080811 0.080751 0.080892 0.080607 0.080635 0.080824 0.080754 0.080833 0.080909 0.080575 0.080998 0.081072 0.080708 0.080951 0.080745 0.08101 0.080736 0.080896 0.080772 0.08074 0.080829 0.080595 0.080666 0.081105 0.080768 0.080579 0.080742 0.080254 0.081019 0.080658 0.080596 0.080758 0.081104 0.080899 0.08112 0.081173 0.080896 0.080971 0.08097 0.080795 0.081085 0.080884 0.080963 0.080956 0.080638 0.081054 0.081008 0.080721 0.080722 0.081179 0.080885 0.080872 0.081015 0.080924 0.081109 0.080731 0.080779
0.078373 0.07861 0.078279 0.078159 0.078151 0.078421 0.07829 0.078314 0.078293 0.078596 0.07828 0.078412 0.078668 0.077828 0.077847 0.078416 0.078304 0.078348 0.078279 0.07835 0.078061 0.078427 0.078216 0.078537 0.078376 0.078267 0.078683 0.078196 0.078349 0.078183 0.078156 0.078297 0.078237 0.07844 0.077967 0.078637 0.078278 0.078137 0.078293 0.078444 0.078414 0.078267 0.078504 0.078307 0.078219 0.078382 0.078094 0.078121 0.078324 0.078248 0.078317 0.078398 0.078061 0.078461 0.078559 0.078176 0.078426 0.078209 0.07851 0.078225 0.078356 0.078297 0.07823 0.078296 0.078079 0.078157 0.078578 0.078238 0.078073 0.078257 0.077733 0.078505 0.078161 0.078059 0.078237 0.078605 0.078371 0.078607 0.078658 0.078403 0.07845 0.078463 0.078236 0.078567 0.078366 0.07844 0.078428 0.078104 0.078534 0.078485 0.078228 0.078205 0.078673 0.078373 0.078358 0.078522 0.078382 0.078589 0.078207 0.078264
0.075905 0.076136 0.075787 0.075685 0.075695 0.075952 0.07583 0.075856 0.075843 0.07614 0.075818 0.075935 0.0762 0.075406 0.075399 0.075944 0.075847 0.075897 0.075812 0.075881 0.075584 0.07596 0.075744 0.076092 0.075922 0.075803 0.07624 0.075756 0.075895 0.075709 0.07572 0.075837 0.075784 0.075967 0.075507 0.076184 0.075809 0.075653 0.075847 0.075988 0.07596 0.075801 0.076052 0.075855 0.075742 0.075924 0.075634 0.07566 0.075876 0.075793 0.075854 0.075939 0.075601 0.075978 0.076097 0.075698 0.075953 0.075727 0.07606 0.075767 0.075871 0.075873 0.075773 0.075817 0.075615 0.075701 0.076104 0.075762 0.075621 0.075823 0.075268 0.076043 0.075717 0.075577 0.075768 0.076157 0.075895 0.076145 0.076194 0.075962 0.075982 0.076007 0.075731 0.076102 0.075901 0.07597 0.075954 0.075625 0.076066 0.076015 0.075787 0.075741 0.076218 0.075913 0.075897 0.076079 0.075895 0.07612 0.075737 0.075803
0.073491 0.073714 0.07335 0.073266 0.073293 0.073536 0.073423 0.073453 0.073445 0.073735 0.073409 0.073513 0.073784 0.073037 0.073007 0.073526 0.073443 0.073499 0.073399 0.073466 0.073162 0.073548 0.073326 0.073699 0.073521 0.073393 0.073847 0.07337 0.073494 0.07329 0.073336 0.073431 0.073385 0.073547 0.073102 0.073782 0.073395 0.073224 0.073454 0.073584 0.073559 0.073388 0.073651 0.073456 0.073319 0.073519 0.073228 0.073254 0.07348 0.073393 0.073445 0.073533 0.073195 0.073548 0.073688 0.073276 0.073535 0.0733 0.073662 0.073363 0.07344 0.0735 0.07337 0.073391 0.073207 0.073299 0.073683 0.073341 0.073222 0.073441 0.072859 0.073634 0.073325 0.07315 0.073354 0.073759 0.073474 0.073734 0.073782 0.073572 0.073567 0.073603 0.073283 0.07369 0.073488 0.073553 0.073532 0.073201 0.07365 0.073599 0.073398 0.073331 0.073815 0.073506 0.073488 0.073688 0.073462 0.073704 0.073321 0.073395
0.07113 0.071345 0.070968 0.070902 0.070946 0.071175 0.071069 0.071103 0.071101 0.071384 0.071055 0.071145 0.071421 0.070722 0.070669 0.071161 0.071093 0.071154 0.07104 0.071105 0.070796 0.071189 0.070963 0.071358 0.071173 0.071038 0.071507 0.071036 0.071146 0.070926 0.071006 0.071079 0.07104 0.071181 0.070752 0.071433 0.071035 0.070851 0.071113 0.071233 0.07121 0.07103 0.071304 0.07111 0.070952 0.071168 0.070877 0.070903 0.071138 0.071046 0.071089 0.071181 0.070844 0.071174 0.071332 0.070908 0.07117 0.070929 0.071316 0.071013 0.071065 0.071178 0.07102 0.071021 0.070853 0.070951 0.071315 0.070975 0.070878 0.071111 0.070506 0.071278 0.070988 0.07078 0.070994 0.071413 0.071108 0.071377 0.071423 0.071236 0.071205 0.071252 0.070892 0.07133 0.07113 0.07119 0.071166 0.070832 0.071288 0.071236 0.071063 0.070977 0.071463 0.071153 0.071134 0.07135 0.071085 0.071342 0.070961 0.071042
0.068825 0.069031 0.068644 0.068593 0.068653 0.068868 0.068771 0.068808 0.068811 0.069085 0.068756 0.068832 0.069112 0.068461 0.068387 0.068851 0.068798 0.068863 0.068735 0.068799 0.068487 0.068884 0.068656 0.069069 0.06888 0.068738 0.069218 0.068757 0.068852 0.068618 0.068729 0.068781 0.068748 0.06887 0.068459 0.069136 0.068731 0.068534 0.068827 0.068937 0.068915 0.068727 0.06901 0.068819 0.068641 0.06887 0.068581 0.068607 0.06885 0.068753 0.068789 0.068883 0.068549 0.068854 0.069029 0.068597 0.068861 0.068614 0.069024 0.068718 0.068745 0.06891 0.068725 0.068706 0.068555 0.068658 0.069001 0.068664 0.068589 0.068835 0.068211 0.068976 0.068704 0.068467 0.068689 0.06912 0.068796 0.069073 0.069118 0.068952 0.068898 0.068954 0.068558 0.069025 0.068826 0.068882 0.068854 0.068521 0.06898 0.068928 0.068781 0.068677 0.069165 0.068854 0.068835 0.069064 0.068764 0.069033 0.068655 0.068743
0.066575 0.06677 0.066376 0.066341 0.066416 0.066616 0.066526 0.066567 0.066575 0.066839 0.066511 0.066575 0.066857 0.066254 0.066161 0.066596 0.066556 0.066626 0.066486 0.066548 0.066233 0.066635 0.066404 0.066834 0.066641 0.066492 0.066982 0.066531 0.066612 0.066366 0.066507 0.066538 0.066511 0.066613 0.066221 0.066893 0.066481 0.066273 0.066594 0.066694 0.066674 0.06648 0.066769 0.066581 0.066386 0.066626 0.06634 0.066366 0.066616 0.066515 0.066543 0.066639 0.066309 0.06659 0.06678 0.066341 0.066607 0.066354 0.066784 0.066478 0.066482 0.066693 0.066485 0.066447 0.066312 0.066419 0.066742 0.066409 0.066356 0.066612 0.065973 0.066728 0.066475 0.066211 0.066439 0.066879 0.06654 0.066822 0.066866 0.066722 0.066645 0.06671 0.066281 0.066774 0.066577 0.066629 0.066597 0.066265 0.066726 0.066675 0.066553 0.066432 0.066919 0.06661 0.06659 0.06683 0.066498 0.066779 0.066405 0.0665
0.064379 0.064565 0.064165 0.064145 0.064235 0.064419 0.064337 0.064381 0.064393 0.064648 0.064322 0.064374 0.064656 0.064102 0.063991 0.064396 0.06437 0.064443 0.064293 0.064353 0.064037 0.06444 0.064208 0.064652 0.064456 0.064302 0.064798 0.06436 0.064427 0.06417 0.064338 0.06435 0.064328 0.064412 0.06404 0.064703 0.064287 0.064069 0.064415 0.064505 0.064487 0.064288 0.064583 0.064399 0.064187 0.064437 0.064155 0.064181 0.064436 0.064332 0.064352 0.06445 0.064124 0.064382 0.064585 0.064142 0.064407 0.064151 0.064598 0.064293 0.064275 0.06453 0.0643 0.064243 0.064125 0.064236 0.064538 0.06421 0.064177 0.064442 0.063792 0.064534 0.0643 0.064012 0.064244 0.064692 0.06434 0.064625 0.064668 0.064546 0.064447 0.06452 0.064062 0.064577 0.064383 0.06443 0.064395 0.064066 0.064526 0.064477 0.064379 0.064243 0.064727 0.06442 0.0644 0.06465 0.064289 0.064578 0.06421 0.064311
0.062239 0.062413 0.062011 0.062004 0.062109 0.062277 0.062203 0.06225 0.062265 0.06251 0.062187 0.062228 0.06251 0.062003 0.061876 0.062251 0.062238 0.062313 0.062154 0.062212 0.061897 0.0623 0.062068 0.062523 0.062326 0.062167 0.062668 0.062243 0.062296 0.06203 0.062223 0.062216 0.0622 0.062265 0.061914 0.062567 0.062149 0.061922 0.06229 0.062371 0.062353 0.062151 0.06245 0.06227 0.062044 0.062302 0.062025 0.062052 0.06231 0.062203 0.062216 0.062315 0.061996 0.06223 0.062444 0.061999 0.062264 0.062004 0.062465 0.062163 0.062124 0.062419 0.06217 0.062096 0.061993 0.062108 0.062388 0.062067 0.062054 0.062325 0.061668 0.062394 0.06218 0.06187 0.062105 0.062557 0.062195 0.062481 0.062524 0.062423 0.062303 0.062384 0.061901 0.062435 0.062243 0.062287 0.062248 0.061924 0.062381 0.062334 0.06226 0.06211 0.062587 0.062285 0.062264 0.062524 0.062136 0.062432 0.062072 0.062178
0.060154 0.060316 0.059914 0.05992 0.060038 0.06019 0.060123 0.060173 0.060192 0.060425 0.060107 0.060138 0.060417 0.059958 0.059817 0.060161 0.06016 0.060238 0.060071 0.060126 0.059813 0.060214 0.059983 0.060448 0.06025 0.060087 0.06059 0.060179 0.060219 0.059946 0.060162 0.060138 0.060126 0.060174 0.059844 0.060483 0.060066 0.059831 0.060219 0.060291 0.060274 0.060069 0.06037 0.060196 0.059957 0.060222 0.059951 0.059978 0.060238 0.060129 0.060135 0.060235 0.059922 0.060133 0.060357 0.059913 0.060175 0.059914 0.060385 0.060088 0.060029 0.06036 0.060094 0.060003 0.059917 0.060035 0.060293 0.05998 0.059985 0.060262 0.0596 0.060309 0.060114 0.059784 0.060021 0.060475 0.060105 0.060392 0.060434 0.060354 0.060215 0.060301 0.059797 0.060347 0.060159 0.060198 0.060157 0.059838 0.06029 0.060246 0.060194 0.060031 0.060502 0.060205 0.060184 0.06045 0.060039 0.060341 0.059988 0.0601
0.058123 0.058273 0.057873 0.057891 0.058021 0.058157 0.058097 0.058151 0.058173 0.058394 0.058082 0.058103 0.058379 0.057967 0.057813 0.058126 0.058137 0.058217 0.058042 0.058095 0.057785 0.058183 0.057954 0.058425 0.058227 0.058062 0.058565 0.05817 0.058196 0.057918 0.058154 0.058114 0.058106 0.058137 0.05783 0.058454 0.058037 0.057795 0.058201 0.058265 0.058248 0.058042 0.058344 0.058176 0.057926 0.058195 0.057931 0.05796 0.05822 0.058109 0.058108 0.058209 0.057904 0.058091 0.058324 0.057881 0.058141 0.057879 0.058359 0.058067 0.05799 0.058354 0.058073 0.057967 0.057896 0.058016 0.058252 0.057948 0.057971 0.058251 0.057589 0.058277 0.058102 0.057755 0.057992 0.058447 0.058071 0.058356 0.058397 0.058337 0.05818 0.058273 0.05775 0.058313 0.058128 0.058164 0.058121 0.057808 0.058253 0.058213 0.058181 0.058008 0.058469 0.058178 0.058157 0.058429 0.057998 0.058303 0.05796 0.058076
0.056147 0.056284 0.055887 0.055918 0.056059 0.05618 0.056125 0.056183 0.056207 0.056416 0.056111 0.056123 0.056394 0.056028 0.055863 0.056145 0.056167 0.056249 0.056068 0.056118 0.055813 0.056207 0.055979 0.056455 0.056259 0.056091 0.056592 0.056213 0.056227 0.055944 0.0562 0.056143 0.05614 0.056154 0.05587 0.056477 0.056064 0.055816 0.056237 0.056292 0.056276 0.05607 0.056372 0.056209 0.05595 0.056222 0.055966 0.055995 0.056256 0.056143 0.056136 0.056236 0.05594 0.056105 0.056344 0.055905 0.056162 0.055899 0.056386 0.056101 0.056006 0.0564 0.056105 0.055985 0.055929 0.056051 0.056266 0.05597 0.056011 0.056294 0.055634 0.056299 0.056143 0.055782 0.056018 0.056471 0.056092 0.056373 0.056414 0.056374 0.0562 0.056297 0.055759 0.056333 0.056152 0.056185 0.056139 0.055834 0.05627 0.056234 0.056222 0.056039 0.056489 0.056206 0.056185 0.056461 0.056013 0.056319 0.055987 0.056107
0.054225 0.054349 0.053958 0.053999 0.054151 0.054255 0.054207 0.054268 0.054294 0.054491 0.054194 0.054197 0.054463 0.054143 0.053968 0.054218 0.054251 0.054334 0.054147 0.054196 0.053895 0.054284 0.054059 0.054537 0.054344 0.054174 0.054671 0.054309 0.054311 0.054026 0.054298 0.054227 0.054226 0.054226 0.053965 0.054552 0.054144 0.053892 0.054326 0.054373 0.054357 0.054151 0.054452 0.054296 0.054029 0.054302 0.054055 0.054085 0.054344 0.05423 0.054217 0.054317 0.054031 0.054173 0.054418 0.053984 0.054237 0.053974 0.054465 0.054189 0.054077 0.054498 0.054192 0.054058 0.054017 0.05414 0.054333 0.054048 0.054105 0.054388 0.053734 0.054375 0.054238 0.053864 0.054097 0.054547 0.054166 0.054444 0.054484 0.054463 0.054273 0.054375 0.053825 0.054406 0.05423 0.054259 0.054211 0.053915 0.054341 0.054309 0.054315 0.054124 0.054562 0.054287 0.054266 0.054545 0.054082 0.054389 0.054067 0.054191
0.052356 0.052467 0.052083 0.052134 0.052297 0.052385 0.052342 0.052406 0.052434 0.052618 0.05233 0.052326 0.052584 0.052309 0.052126 0.052344 0.052388 0.052471 0.052281 0.052327 0.052032 0.052414 0.052192 0.052672 0.052482 0.05231 0.052801 0.052458 0.052447 0.052161 0.052449 0.052364 0.052366 0.052351 0.052113 0.05268 0.052278 0.052022 0.052466 0.052506 0.05249 0.052287 0.052584 0.052436 0.052161 0.052436 0.052197 0.052229 0.052485 0.05237 0.052352 0.052451 0.052175 0.052295 0.052544 0.052117 0.052365 0.052104 0.052596 0.05233 0.052203 0.052647 0.052331 0.052184 0.052159 0.052283 0.052453 0.052179 0.052252 0.052535 0.051888 0.052503 0.052385 0.052001 0.05223 0.052675 0.052295 0.052566 0.052606 0.052604 0.0524 0.052505 0.051946 0.052532 0.052361 0.052387 0.052337 0.05205 0.052464 0.052437 0.052461 0.052262 0.052687 0.052421 0.052401 0.052681 0.052206 0.052512 0.052202 0.052329
0.05054 0.050637 0.050262 0.050323 0.050495 0.050567 0.05053 0.050597 0.050626 0.050797 0.050518 0.050507 0.050758 0.050527 0.050336 0.050523 0.050577 0.050661 0.050467 0.05051 0.050223 0.050596 0.050379 0.050857 0.050671 0.050499 0.050983 0.050658 0.050636 0.05035 0.050651 0.050553 0.050558 0.050529 0.050315 0.050859 0.050465 0.050206 0.050659 0.050691 0.050675 0.050475 0.050768 0.050627 0.050348 0.050621 0.050392 0.050425 0.050678 0.050563 0.050539 0.050637 0.050372 0.05047 0.050722 0.050304 0.050547 0.050287 0.050779 0.050523 0.050382 0.050847 0.050523 0.050364 0.050353 0.050478 0.050627 0.050364 0.050452 0.050732 0.050096 0.050683 0.050584 0.050191 0.050416 0.050854 0.050477 0.050741 0.050781 0.050797 0.050579 0.050687 0.050122 0.05071 0.050544 0.050567 0.050516 0.050239 0.05064 0.050619 0.050659 0.050454 0.050863 0.050607 0.050588 0.050869 0.050384 0.050687 0.05039 0.050519
0.048776 0.04886 0.048495 0.048564 0.048745 0.048801 0.048769 0.048839 0.048869 0.049027 0.048759 0.048741 0.048983 0.048795 0.048598 0.048755 0.048818 0.048901 0.048705 0.048746 0.048466 0.048831 0.048618 0.049094 0.048912 0.04874 0.049215 0.04891 0.048876 0.048591 0.048904 0.048794 0.048801 0.048759 0.048569 0.04909 0.048704 0.048443 0.048903 0.048928 0.048911 0.048715 0.049004 0.04887 0.048587 0.048858 0.048639 0.048673 0.048922 0.048807 0.048778 0.048875 0.048621 0.048698 0.048952 0.048544 0.04878 0.048523 0.049013 0.048768 0.048614 0.049096 0.048766 0.048597 0.048599 0.048724 0.048852 0.048601 0.048703 0.04898 0.048357 0.048915 0.048834 0.048436 0.048654 0.049084 0.048711 0.048967 0.049007 0.04904 0.04881 0.04892 0.048352 0.04894 0.04878 0.0488 0.048747 0.048481 0.048868 0.048852 0.048907 0.048697 0.049091 0.048845 0.048827 0.049106 0.048614 0.048913 0.04863 0.048761
0.047063 0.047133 0.04678 0.046857 0.047046 0.047086 0.047059 0.047132 0.047163 0.047308 0.04705 0.047027 0.04726 0.047113 0.046912 0.047038 0.047109 0.047192 0.046995 0.047033 0.046762 0.047117 0.046909 0.04738 0.047204 0.047032 0.047497 0.047211 0.047167 0.046885 0.047207 0.047086 0.047095 0.04704 0.046874 0.04737 0.046995 0.046733 0.047197 0.047216 0.047198 0.047007 0.047289 0.047163 0.046878 0.047145 0.046938 0.046973 0.047216 0.047102 0.047068 0.047164 0.046921 0.046979 0.047233 0.046835 0.047065 0.046811 0.047297 0.047064 0.046899 0.047395 0.047061 0.046882 0.046897 0.047022 0.047128 0.046891 0.047006 0.047278 0.04667 0.047198 0.047135 0.046732 0.046944 0.047364 0.046997 0.047244 0.047283 0.047334 0.047092 0.047204 0.046635 0.047222 0.047066 0.047083 0.047029 0.046775 0.047146 0.047137 0.047206 0.046992 0.047368 0.047134 0.047117 0.047394 0.046897 0.047191 0.046921 0.047055
0.045401 0.045458 0.045117 0.045201 0.045397 0.045422 0.0454 0.045476 0.045507 0.045638 0.045392 0.045364 0.045586 0.04548 0.045276 0.045371 0.045451 0.045533 0.045335 0.04537 0.045109 0.045453 0.04525 0.045716 0.045546 0.045375 0.045829 0.045562 0.045508 0.045229 0.045559 0.045428 0.045439 0.045372 0.04523 0.045701 0.045336 0.045074 0.04554 0.045553 0.045535 0.045349 0.045625 0.045507 0.045221 0.045483 0.045287 0.045323 0.045561 0.045447 0.045409 0.045502 0.045272 0.04531 0.045563 0.045178 0.045401 0.045151 0.04563 0.045411 0.045235 0.045743 0.045406 0.045217 0.045246 0.04537 0.045456 0.045231 0.045358 0.045625 0.045034 0.045531 0.045485 0.04508 0.045284 0.045694 0.045334 0.045571 0.04561 0.045676 0.045425 0.045538 0.04497 0.045553 0.045403 0.045418 0.045363 0.045121 0.045476 0.045472 0.045554 0.045337 0.045696 0.045473 0.045457 0.045732 0.045231 0.045519 0.045264 0.045399
0.043788 0.043831 0.043505 0.043595 0.043798 0.043808 0.04379 0.043869 0.0439 0.044018 0.043783 0.04375 0.043962 0.043896 0.043689 0.043754 0.043842 0.043923 0.043725 0.043758 0.043506 0.043839 0.043642 0.044101 0.043937 0.043767 0.044208 0.043962 0.043898 0.043623 0.043961 0.04382 0.043832 0.043754 0.043636 0.04408 0.043727 0.043465 0.043933 0.04394 0.043921 0.043741 0.044009 0.0439 0.043613 0.04387 0.043686 0.043723 0.043954 0.043841 0.043799 0.043891 0.043672 0.043692 0.043943 0.043571 0.043787 0.043541 0.044013 0.043807 0.043621 0.044139 0.0438 0.043603 0.043644 0.043767 0.043833 0.043621 0.04376 0.04402 0.043449 0.043913 0.043885 0.043479 0.043674 0.044072 0.043721 0.043947 0.043986 0.044068 0.043807 0.043921 0.043357 0.043934 0.04379 0.043802 0.043746 0.043517 0.043854 0.043857 0.043951 0.043733 0.044072 0.043862 0.043846 0.044117 0.043616 0.043897 0.043656 0.043792
0.042225 0.042254 0.041943 0.042039 0.042248 0.042243 0.042229 0.04231 0.042341 0.042445 0.042224 0.042186 0.042387 0.042359 0.04215 0.042186 0.042281 0.042361 0.042164 0.042194 0.041953 0.042273 0.042082 0.042533 0.042377 0.042208 0.042636 0.04241 0.042336 0.042067 0.042409 0.04226 0.042274 0.042185 0.042091 0.042507 0.042167 0.041907 0.042373 0.042375 0.042355 0.042182 0.042442 0.042341 0.042055 0.042305 0.042133 0.042172 0.042395 0.042284 0.042238 0.042327 0.042122 0.042123 0.042372 0.042013 0.042222 0.04198 0.042443 0.042252 0.042057 0.042582 0.042242 0.042038 0.042091 0.042213 0.042258 0.042061 0.042211 0.042463 0.041912 0.042344 0.042332 0.041927 0.042113 0.042499 0.042157 0.042371 0.042411 0.042507 0.042239 0.042352 0.041794 0.042363 0.042225 0.042235 0.042179 0.041962 0.042282 0.042291 0.042396 0.042176 0.042496 0.042299 0.042285 0.042551 0.04205 0.042323 0.042097 0.042234
0.040709 0.040725 0.04043 0.040531 0.040745 0.040725 0.040715 0.040799 0.040829 0.04092 0.040712 0.040671 0.04086 0.040868 0.040659 0.040667 0.040768 0.040847 0.04065 0.040678 0.040448 0.040756 0.040571 0.041012 0.040864 0.040697 0.04111 0.040904 0.040822 0.040559 0.040905 0.040748 0.040762 0.040664 0.040594 0.040982 0.040655 0.040396 0.040861 0.040858 0.040836 0.04067 0.040922 0.040829 0.040546 0.040788 0.040628 0.040669 0.040884 0.040774 0.040724 0.040811 0.040619 0.040602 0.040848 0.040504 0.040704 0.040468 0.040921 0.040744 0.040542 0.041071 0.040733 0.040522 0.040586 0.040707 0.040732 0.040549 0.040709 0.040953 0.040424 0.040823 0.040827 0.040424 0.040601 0.040972 0.040641 0.040843 0.040883 0.040993 0.040718 0.040831 0.040281 0.040841 0.040709 0.040716 0.04066 0.040456 0.040757 0.040773 0.040888 0.040668 0.040968 0.040784 0.040771 0.041031 0.040533 0.040797 0.040587 0.040724
0.039241 0.039243 0.038964 0.03907 0.039289 0.039255 0.039248 0.039334 0.039364 0.039442 0.039246 0.039202 0.03938 0.039423 0.039215 0.039194 0.039302 0.039378 0.039184 0.03921 0.038991 0.039285 0.039107 0.039538 0.039397 0.039233 0.03963 0.039445 0.039355 0.039098 0.039447 0.039283 0.039298 0.03919 0.039143 0.039503 0.03919 0.038934 0.039395 0.039387 0.039364 0.039206 0.039448 0.039364 0.039083 0.039318 0.03917 0.039212 0.039419 0.039311 0.039258 0.039342 0.039163 0.039129 0.03937 0.039042 0.039234 0.039003 0.039445 0.039283 0.039074 0.039606 0.03927 0.039053 0.039128 0.039247 0.039254 0.039084 0.039253 0.039489 0.038983 0.039348 0.039368 0.038968 0.039135 0.039491 0.039173 0.039362 0.039402 0.039526 0.039244 0.039356 0.038816 0.039365 0.039239 0.039245 0.039188 0.038998 0.039279 0.039302 0.039426 0.039207 0.039486 0.039315 0.039303 0.039558 0.039064 0.039319 0.039124 0.039261
0.037818 0.037807 0.037546 0.037656 0.037879 0.037831 0.037827 0.037916 0.037944 0.038009 0.037827 0.03778 0.037945 0.038022 0.037816 0.037768 0.037881 0.037956 0.037764 0.037787 0.03758 0.03786 0.03769 0.038108 0.037976 0.037815 0.038196 0.038031 0.037933 0.037684 0.038034 0.037864 0.037879 0.037763 0.037739 0.038069 0.037772 0.037518 0.037974 0.037962 0.037937 0.037788 0.03802 0.037944 0.037668 0.037893 0.037758 0.037801 0.037999 0.037894 0.037837 0.037919 0.037753 0.037703 0.037939 0.037626 0.037811 0.037586 0.038014 0.037868 0.037653 0.038185 0.037852 0.037631 0.037716 0.037833 0.037821 0.037665 0.037843 0.038069 0.037588 0.037919 0.037954 0.037559 0.037715 0.038056 0.037751 0.037926 0.037967 0.038103 0.037816 0.037927 0.037398 0.037935 0.037815 0.037819 0.037762 0.037586 0.037848 0.037878 0.03801 0.037791 0.038049 0.037892 0.037882 0.03813 0.037642 0.037886 0.037706 0.037844
0.036441 0.036417 0.036173 0.036286 0.036513 0.036452 0.036451 0.036542 0.036569 0.036621 0.036453 0.036404 0.036556 0.036666 0.036461 0.036386 0.036505 0.036578 0.036389 0.03641 0.036214 0.036481 0.036317 0.036723 0.0366 0.036442 0.036806 0.036661 0.036555 0.036315 0.036665 0.036489 0.036504 0.036381 0.036379 0.036681 0.036398 0.036148 0.036598 0.036581 0.036555 0.036415 0.036636 0.036569 0.036297 0.036514 0.036391 0.036436 0.036624 0.036521 0.036461 0.03654 0.036387 0.036322 0.036552 0.036256 0.036432 0.036213 0.036628 0.036498 0.036277 0.036808 0.03648 0.036254 0.036349 0.036464 0.036434 0.036292 0.036478 0.036694 0.036238 0.036535 0.036585 0.036196 0.03634 0.036666 0.036374 0.036536 0.036577 0.036725 0.036433 0.036543 0.036026 0.03655 0.036436 0.036438 0.036382 0.036219 0.036461 0.036498 0.036637 0.036421 0.036658 0.036514 0.036505 0.036746 0.036265 0.036498 0.036334 0.036471
0.035107 0.035071 0.034846 0.034961 0.035192 0.035117 0.035119 0.035212 0.035238 0.035277 0.035122 0.035071 0.035211 0.035352 0.03515 0.035049 0.035173 0.035243 0.035058 0.035076 0.034893 0.035145 0.034989 0.035382 0.035267 0.035113 0.035459 0.035335 0.035222 0.03499 0.035339 0.035159 0.035174 0.035043 0.035063 0.035335 0.035068 0.034823 0.035265 0.035245 0.035217 0.035086 0.035296 0.035238 0.034971 0.035177 0.035067 0.035114 0.035292 0.035192 0.03513 0.035206 0.035066 0.034986 0.03521 0.034931 0.035097 0.034885 0.035286 0.035171 0.034946 0.035474 0.035151 0.034921 0.035026 0.035138 0.035091 0.034963 0.035156 0.035361 0.034932 0.035195 0.035259 0.034877 0.03501 0.035319 0.035042 0.035189 0.03523 0.03539 0.035095 0.035202 0.0347 0.035209 0.035102 0.035102 0.035046 0.034897 0.035119 0.035163 0.035308 0.035095 0.03531 0.03518 0.035173 0.035405 0.034933 0.035154 0.035007 0.035143
0.033817 0.033768 0.033562 0.03368 0.033912 0.033825 0.033829 0.033924 0.033949 0.033975 0.033834 0.033782 0.033909 0.034079 0.033882 0.033756 0.033884 0.033951 0.03377 0.033786 0.033615 0.033852 0.033704 0.034083 0.033977 0.033826 0.034154 0.03405 0.033931 0.033708 0.034055 0.033871 0.033885 0.033748 0.03379 0.034033 0.033782 0.033541 0.033974 0.033951 0.033922 0.0338 0.033999 0.033949 0.033688 0.033884 0.033787 0.033834 0.034003 0.033905 0.033841 0.033914 0.033787 0.033694 0.03391 0.033648 0.033806 0.033601 0.033986 0.033887 0.033659 0.034182 0.033865 0.033632 0.033746 0.033856 0.033791 0.033678 0.033877 0.034071 0.033668 0.033898 0.033976 0.033602 0.033722 0.034014 0.033753 0.033886 0.033927 0.034097 0.0338 0.033904 0.033418 0.033911 0.03381 0.033809 0.033753 0.033619 0.033819 0.03387 0.034021 0.033811 0.034005 0.033889 0.033883 0.034107 0.033644 0.033854 0.033722 0.033857
0.032569 0.032507 0.03232 0.03244 0.032675 0.032575 0.032582 0.032679 0.032701 0.032716 0.032589 0.032536 0.032649 0.032848 0.032654 0.032504 0.032636 0.032701 0.032525 0.032538 0.032379 0.032602 0.032461 0.032825 0.032729 0.032582 0.032892 0.032807 0.032682 0.032469 0.032813 0.032625 0.032639 0.032496 0.032558 0.032772 0.032537 0.032301 0.032725 0.032699 0.032668 0.032556 0.032744 0.032702 0.032448 0.032633 0.032548 0.032597 0.032756 0.03266 0.032594 0.032664 0.03255 0.032444 0.032652 0.032408 0.032557 0.032359 0.032728 0.032645 0.032414 0.032931 0.03262 0.032385 0.032507 0.032615 0.032534 0.032435 0.03264 0.032822 0.032447 0.032643 0.032734 0.032368 0.032477 0.032752 0.032506 0.032624 0.032666 0.032846 0.032546 0.032648 0.032178 0.032655 0.032561 0.032558 0.032503 0.032382 0.032562 0.03262 0.032776 0.032569 0.032741 0.032639 0.032635 0.03285 0.032398 0.032596 0.032479 0.032614
0.031362 0.031288 0.031121 0.031242 0.031478 0.031366 0.031375 0.031474 0.031495 0.031497 0.031384 0.03133 0.03143 0.031656 0.031467 0.031294 0.03143 0.031491 0.03132 0.031331 0.031184 0.031392 0.031259 0.031608 0.031521 0.031378 0.031669 0.031604 0.031473 0.03127 0.03161 0.03142 0.031433 0.031285 0.031368 0.031553 0.031334 0.031103 0.031517 0.031488 0.031455 0.031353 0.031529 0.031496 0.031249 0.031422 0.03135 0.0314 0.031549 0.031456 0.031388 0.031454 0.031354 0.031235 0.031435 0.031209 0.031349 0.031158 0.03151 0.031444 0.031211 0.03172 0.031417 0.03118 0.03131 0.031414 0.031318 0.031233 0.031443 0.031614 0.031266 0.031428 0.031532 0.031177 0.031273 0.03153 0.0313 0.031404 0.031446 0.031635 0.031334 0.031433 0.030981 0.03144 0.031352 0.031348 0.031293 0.031187 0.031346 0.031411 0.031571 0.031369 0.031519 0.031431 0.031428 0.031634 0.031194 0.031378 0.031278 0.031411
0.030195 0.03011 0.029962 0.030084 0.030321 0.030198 0.030208 0.030309 0.030328 0.030318 0.030219 0.030165 0.030252 0.030503 0.03032 0.030124 0.030263 0.030321 0.030155 0.030164 0.03003 0.030223 0.030098 0.030431 0.030353 0.030215 0.030487 0.030441 0.030305 0.030112 0.030447 0.030255 0.030267 0.030114 0.030217 0.030373 0.030171 0.029945 0.030348 0.030316 0.030282 0.03019 0.030354 0.030329 0.030089 0.030252 0.030192 0.030244 0.030381 0.030292 0.030222 0.030285 0.030198 0.030067 0.030259 0.030051 0.030182 0.029998 0.030333 0.030282 0.030048 0.030548 0.030253 0.030015 0.030152 0.030254 0.030142 0.030071 0.030285 0.030444 0.030125 0.030254 0.03037 0.030025 0.030109 0.030348 0.030135 0.030223 0.030266 0.030464 0.030162 0.030258 0.029824 0.030265 0.030184 0.030178 0.030125 0.030032 0.030171 0.030243 0.030405 0.030208 0.030336 0.030262 0.030261 0.030457 0.03003 0.030202 0.030116 0.030248
0.029067 0.02897 0.028842 0.028965 0.029202 0.029068 0.029081 0.029182 0.029199 0.029178 0.029093 0.029039 0.029112 0.029388 0.02921 0.028993 0.029134 0.02919 0.029029 0.029036 0.028914 0.029092 0.028975 0.029293 0.029224 0.02909 0.029343 0.029316 0.029175 0.028993 0.029323 0.029129 0.02914 0.028982 0.029104 0.029232 0.029046 0.028826 0.029218 0.029184 0.029148 0.029065 0.029218 0.029201 0.028969 0.02912 0.029072 0.029125 0.029252 0.029166 0.029095 0.029155 0.02908 0.028938 0.029121 0.028931 0.029053 0.028877 0.029194 0.02916 0.028924 0.029414 0.029128 0.028889 0.029033 0.029132 0.029006 0.028948 0.029167 0.029313 0.029023 0.029119 0.029246 0.028912 0.028984 0.029205 0.029009 0.029082 0.029125 0.029331 0.029029 0.029121 0.028707 0.029129 0.029054 0.029048 0.028995 0.028916 0.029034 0.029113 0.029278 0.029086 0.029193 0.029132 0.029133 0.029319 0.028905 0.029064 0.028994 0.029123
0.027977 0.027869 0.027761 0.027883 0.028122 0.027977 0.027991 0.028094 0.028109 0.028077 0.028005 0.027951 0.028011 0.02831 0.028138 0.0279 0.028044 0.028097 0.027942 0.027946 0.027837 0.028 0.02789 0.028192 0.028132 0.028003 0.028237 0.028228 0.028082 0.027911 0.028235 0.02804 0.02805 0.027889 0.028029 0.028129 0.02796 0.027746 0.028125 0.028089 0.028051 0.027979 0.028119 0.02811 0.027887 0.028026 0.02799 0.028045 0.028161 0.028078 0.028005 0.028062 0.028 0.027848 0.028022 0.02785 0.027962 0.027794 0.028093 0.028075 0.027839 0.028317 0.028041 0.027802 0.027952 0.028048 0.027908 0.027863 0.028085 0.028219 0.027958 0.028022 0.028159 0.027838 0.027896 0.0281 0.027921 0.027979 0.028022 0.028235 0.027935 0.028023 0.027628 0.028032 0.027963 0.027955 0.027903 0.027839 0.027936 0.028021 0.028188 0.028001 0.028087 0.02804 0.028043 0.028219 0.027819 0.027964 0.027909 0.028037
0.026924 0.026806 0.026716 0.026839 0.027077 0.026922 0.026937 0.027042 0.027055 0.027012 0.026953 0.0269 0.026947 0.027268 0.027102 0.026844 0.026991 0.02704 0.026891 0.026893 0.026796 0.026944 0.026843 0.027128 0.027078 0.026953 0.027168 0.027177 0.027027 0.026867 0.027184 0.026988 0.026997 0.026833 0.026991 0.027062 0.02691 0.026703 0.027069 0.027032 0.026992 0.02693 0.027058 0.027057 0.026843 0.026969 0.026945 0.027001 0.027107 0.027027 0.026953 0.027006 0.026957 0.026795 0.026959 0.026806 0.026909 0.026748 0.027029 0.027026 0.026791 0.027257 0.02699 0.026751 0.026908 0.027 0.026847 0.026816 0.027041 0.027162 0.026929 0.026962 0.02711 0.0268 0.026846 0.027031 0.02687 0.026913 0.026957 0.027177 0.026877 0.026962 0.026587 0.026971 0.026908 0.0269 0.026849 0.026798 0.026874 0.026966 0.027135 0.026954 0.027019 0.026985 0.026989 0.027155 0.02677 0.026902 0.026861 0.026987
0.025907 0.025778 0.025709 0.025831 0.026068 0.025904 0.02592 0.026026 0.026036 0.025983 0.025938 0.025885 0.02592 0.02626 0.026102 0.025825 0.025973 0.026019 0.025876 0.025876 0.025792 0.025925 0.025831 0.026099 0.026059 0.025939 0.026134 0.026161 0.026008 0.025859 0.026169 0.025973 0.02598 0.025813 0.025988 0.026032 0.025897 0.025696 0.026049 0.02601 0.025968 0.025916 0.026032 0.026039 0.025834 0.025948 0.025936 0.025993 0.026088 0.026012 0.025936 0.025986 0.025949 0.025778 0.025933 0.025797 0.025892 0.025739 0.026001 0.026013 0.025779 0.026232 0.025976 0.025737 0.025899 0.025988 0.025822 0.025804 0.026032 0.02614 0.025936 0.025938 0.026095 0.025798 0.025832 0.025999 0.025855 0.025883 0.025927 0.026154 0.025856 0.025936 0.025583 0.025947 0.02589 0.025881 0.025831 0.025793 0.025849 0.025948 0.026118 0.025942 0.025987 0.025966 0.025972 0.026127 0.025758 0.025876 0.02585 0.025974
0.024925 0.024787 0.024736 0.024857 0.025094 0.024921 0.024938 0.025045 0.025053 0.024989 0.024957 0.024905 0.024927 0.025287 0.025135 0.024841 0.02499 0.025033 0.024896 0.024894 0.024822 0.024941 0.024854 0.025106 0.025075 0.02496 0.025136 0.02518 0.025023 0.024885 0.025187 0.024991 0.024998 0.024828 0.02502 0.025037 0.024918 0.024724 0.025063 0.025023 0.024979 0.024938 0.025041 0.025056 0.02486 0.024962 0.024961 0.025019 0.025103 0.025031 0.024955 0.025001 0.024976 0.024797 0.024942 0.024824 0.024909 0.024764 0.025008 0.025035 0.024802 0.025241 0.024996 0.024758 0.024925 0.025011 0.024833 0.024828 0.025057 0.025153 0.024977 0.024949 0.025115 0.024831 0.024853 0.025002 0.024875 0.024889 0.024933 0.025165 0.02487 0.024946 0.024614 0.024958 0.024907 0.024896 0.024848 0.024823 0.02486 0.024964 0.025134 0.024965 0.024989 0.024981 0.024989 0.025134 0.02478 0.024885 0.024873 0.024995
0.023977 0.023829 0.023798 0.023918 0.024153 0.023971 0.02399 0.024097 0.024103 0.02403 0.024011 0.02396 0.023969 0.024346 0.024202 0.02389 0.024041 0.024081 0.02395 0.023947 0.023886 0.02399 0.023911 0.024146 0.024124 0.024015 0.024171 0.024232 0.024072 0.023945 0.02424 0.024044 0.024049 0.023877 0.024085 0.024076 0.023973 0.023786 0.024112 0.02407 0.024025 0.023993 0.024085 0.024106 0.02392 0.02401 0.02402 0.02408 0.024153 0.024084 0.024007 0.024051 0.024037 0.02385 0.023985 0.023884 0.023961 0.023824 0.024048 0.024091 0.02386 0.024284 0.024049 0.023813 0.023985 0.024068 0.023878 0.023885 0.024116 0.024199 0.024052 0.023994 0.024169 0.023898 0.023908 0.024039 0.02393 0.023928 0.023974 0.02421 0.023918 0.02399 0.023679 0.024002 0.023957 0.023946 0.023899 0.023887 0.023904 0.024015 0.024185 0.024022 0.024026 0.024031 0.02404 0.024175 0.023837 0.023928 0.02393 0.024049
0.023062 0.022905 0.022893 0.023011 0.023245 0.023055 0.023074 0.023183 0.023186 0.023104 0.023097 0.023047 0.023044 0.023438 0.023301 0.022973 0.023125 0.023161 0.023037 0.023032 0.022983 0.023073 0.023002 0.02322 0.023207 0.023102 0.02324 0.023316 0.023154 0.023039 0.023324 0.02313 0.023133 0.02296 0.023183 0.023149 0.023061 0.022881 0.023193 0.02315 0.023103 0.023082 0.023161 0.02319 0.023013 0.023091 0.023112 0.023172 0.023235 0.023169 0.023093 0.023133 0.02313 0.022936 0.023061 0.022978 0.023046 0.022916 0.023122 0.02318 0.02295 0.02336 0.023136 0.022902 0.023078 0.023157 0.022957 0.022976 0.023207 0.023279 0.023159 0.023072 0.023255 0.022998 0.022995 0.023109 0.023017 0.023001 0.023047 0.023288 0.022999 0.023066 0.022777 0.02308 0.023041 0.023029 0.022984 0.022984 0.022982 0.023099 0.023268 0.023112 0.023097 0.023114 0.023124 0.023249 0.022927 0.023005 0.02302 0.023137
0.022179 0.022014 0.02202 0.022137 0.022369 0.022171 0.022191 0.0223 0.022301 0.02221 0.022215 0.022167 0.022152 0.022561 0.022432 0.022089 0.02224 0.022274 0.022156 0.022149 0.022112 0.022188 0.022124 0.022325 0.022321 0.022222 0.022341 0.022433 0.022268 0.022164 0.022441 0.022248 0.02225 0.022075 0.022312 0.022253 0.022182 0.022008 0.022305 0.022262 0.022213 0.022202 0.022269 0.022305 0.022138 0.022204 0.022236 0.022297 0.022349 0.022287 0.02221 0.022247 0.022255 0.022054 0.022169 0.022103 0.022163 0.022041 0.022229 0.0223 0.022073 0.022467 0.022255 0.022022 0.022202 0.022278 0.022068 0.022099 0.022331 0.022389 0.022297 0.022183 0.022374 0.02213 0.022115 0.022211 0.022137 0.022107 0.022153 0.022398 0.022112 0.022175 0.021908 0.022191 0.022157 0.022145 0.0221 0.022113 0.022092 0.022214 0.022383 0.022234 0.022199 0.022228 0.022241 0.022355 0.02205 0.022114 0.022142 0.022257
0.021328 0.021154 0.021178 0.021293 0.021524 0.021319 0.021338 0.021448 0.021447 0.021347 0.021364 0.021318 0.021291 0.021714 0.021593 0.021235 0.021387 0.021418 0.021307 0.021298 0.021272 0.021334 0.021277 0.021462 0.021467 0.021372 0.021473 0.02158 0.021413 0.02132 0.021588 0.021396 0.021397 0.021221 0.021472 0.021389 0.021333 0.021167 0.021449 0.021405 0.021355 0.021353 0.021409 0.021451 0.021294 0.021348 0.02139 0.021452 0.021495 0.021436 0.021358 0.021392 0.021411 0.021204 0.021309 0.02126 0.021311 0.021197 0.021366 0.021451 0.021227 0.021605 0.021404 0.021174 0.021358 0.02143 0.02121 0.021252 0.021484 0.021531 0.021466 0.021325 0.021522 0.021292 0.021266 0.021345 0.021287 0.021244 0.02129 0.021539 0.021257 0.021316 0.02107 0.021332 0.021304 0.021291 0.021248 0.021273 0.021234 0.021362 0.021528 0.021386 0.021333 0.021374 0.021388 0.021492 0.021203 0.021255 0.021296 0.021407
0.020506 0.020325 0.020366 0.02048 0.020708 0.020496 0.020516 0.020626 0.020623 0.020515 0.020544 0.020499 0.020461 0.020896 0.020783 0.020412 0.020564 0.020591 0.020487 0.020477 0.020462 0.02051 0.020461 0.020629 0.020642 0.020553 0.020636 0.020757 0.020588 0.020506 0.020765 0.020575 0.020574 0.020398 0.020662 0.020555 0.020514 0.020355 0.020623 0.020579 0.020527 0.020534 0.020579 0.020627 0.02048 0.020522 0.020575 0.020637 0.02067 0.020614 0.020537 0.020567 0.020597 0.020384 0.020479 0.020447 0.02049 0.020383 0.020534 0.020633 0.020412 0.020773 0.020584 0.020356 0.020543 0.020612 0.020383 0.020436 0.020668 0.020703 0.020664 0.020497 0.020701 0.020485 0.020447 0.020509 0.020469 0.020411 0.020458 0.02071 0.020432 0.020486 0.020262 0.020504 0.020481 0.020468 0.020427 0.020463 0.020406 0.020539 0.020704 0.020569 0.020498 0.02055 0.020565 0.020659 0.020387 0.020426 0.020479 0.020588
0.019714 0.019525 0.019584 0.019695 0.019921 0.019703 0.019723 0.019834 0.019828 0.019712 0.019752 0.019709 0.01966 0.020107 0.020002 0.019619 0.019771 0.019795 0.019697 0.019685 0.019681 0.019716 0.019673 0.019826 0.019847 0.019763 0.019828 0.019963 0.019793 0.019721 0.019971 0.019783 0.01978 0.019604 0.01988 0.019751 0.019725 0.019573 0.019826 0.019782 0.019728 0.019745 0.019778 0.019833 0.019695 0.019726 0.019788 0.019852 0.019874 0.019822 0.019745 0.019772 0.019812 0.019594 0.019679 0.019663 0.019698 0.019599 0.019731 0.019843 0.019626 0.01997 0.019792 0.019568 0.019757 0.019823 0.019586 0.019649 0.019881 0.019903 0.019891 0.019699 0.019909 0.019706 0.019658 0.019703 0.019679 0.019609 0.019656 0.019911 0.019636 0.019686 0.019483 0.019706 0.019688 0.019674 0.019635 0.019682 0.019608 0.019746 0.019909 0.019781 0.019692 0.019755 0.019772 0.019855 0.019601 0.019626 0.019691 0.019798
0.018951 0.018755 0.01883 0.018939 0.019162 0.018938 0.018959 0.01907 0.019062 0.018938 0.018989 0.018948 0.018888 0.019346 0.019249 0.018854 0.019005 0.019026 0.018935 0.018921 0.018928 0.01895 0.018914 0.01905 0.01908 0.019001 0.019048 0.019197 0.019026 0.018965 0.019205 0.01902 0.019015 0.018839 0.019126 0.018976 0.018964 0.018819 0.019058 0.019013 0.018958 0.018984 0.019006 0.019067 0.018939 0.018958 0.019029 0.019094 0.019107 0.019058 0.018981 0.019005 0.019054 0.018832 0.018908 0.018907 0.018934 0.018842 0.018957 0.019081 0.018868 0.019196 0.019029 0.018808 0.019 0.019062 0.018817 0.018891 0.019122 0.019132 0.019145 0.018929 0.019144 0.018956 0.018897 0.018926 0.018918 0.018835 0.018882 0.019139 0.01887 0.018915 0.018733 0.018936 0.018923 0.018909 0.018871 0.018929 0.018838 0.018981 0.019142 0.019021 0.018915 0.018989 0.019007 0.01908 0.018842 0.018856 0.018932 0.019036
0.018214 0.018012 0.018104 0.01821 0.01843 0.018201 0.018222 0.018333 0.018323 0.018192 0.018254 0.018214 0.018144 0.018612 0.018522 0.018116 0.018267 0.018285 0.0182 0.018185 0.018202 0.018212 0.018183 0.018303 0.018341 0.018266 0.018297 0.018458 0.018286 0.018236 0.018466 0.018283 0.018277 0.018101 0.0184 0.018228 0.01823 0.018093 0.018316 0.018272 0.018215 0.01825 0.018262 0.018328 0.01821 0.018218 0.018298 0.018363 0.018367 0.018321 0.018244 0.018265 0.018324 0.018098 0.018164 0.018178 0.018198 0.018113 0.018211 0.018347 0.018137 0.018449 0.018293 0.018075 0.018269 0.018328 0.018077 0.01816 0.018389 0.018389 0.018426 0.018187 0.018407 0.018233 0.018163 0.018176 0.018184 0.018088 0.018136 0.018395 0.01813 0.018172 0.018011 0.018194 0.018186 0.018172 0.018135 0.018203 0.018096 0.018244 0.018402 0.018288 0.018166 0.01825 0.01827 0.018333 0.018112 0.018113 0.0182 0.018301
0.017505 0.017296 0.017404 0.017508 0.017725 0.017491 0.017511 0.017622 0.01761 0.017472 0.017545 0.017507 0.017427 0.017903 0.017821 0.017406 0.017556 0.017571 0.017493 0.017476 0.017503 0.0175 0.017478 0.017583 0.017628 0.017558 0.017572 0.017745 0.017573 0.017533 0.017753 0.017574 0.017566 0.01739 0.017699 0.017507 0.017523 0.017393 0.017602 0.017557 0.017499 0.017543 0.017544 0.017616 0.017507 0.017504 0.017593 0.017659 0.017653 0.017611 0.017535 0.017553 0.017621 0.017391 0.017447 0.017476 0.017489 0.017411 0.017491 0.017639 0.017434 0.017728 0.017584 0.01737 0.017566 0.017621 0.017363 0.017455 0.017683 0.017672 0.017733 0.017472 0.017697 0.017536 0.017456 0.017454 0.017477 0.017369 0.017417 0.017678 0.017418 0.017455 0.017315 0.017479 0.017475 0.017461 0.017426 0.017504 0.017381 0.017533 0.017688 0.017582 0.017444 0.017538 0.017559 0.017612 0.017408 0.017397 0.017495 0.017593
0.016821 0.016607 0.01673 0.016831 0.017045 0.016806 0.016827 0.016938 0.016923 0.016779 0.016861 0.016826 0.016736 0.01722 0.017146 0.016721 0.01687 0.016882 0.01681 0.016793 0.016829 0.016815 0.016798 0.016888 0.016941 0.016876 0.016874 0.017059 0.016886 0.016856 0.017066 0.01689 0.01688 0.016706 0.017024 0.016813 0.016842 0.016718 0.016913 0.016869 0.016809 0.016862 0.016852 0.016929 0.01683 0.016817 0.016914 0.01698 0.016965 0.016927 0.016851 0.016866 0.016942 0.01671 0.016756 0.0168 0.016806 0.016735 0.016798 0.016957 0.016756 0.017033 0.016901 0.01669 0.016887 0.016939 0.016675 0.016777 0.017003 0.01698 0.017065 0.016782 0.017012 0.016864 0.016774 0.016757 0.016796 0.016677 0.016725 0.016986 0.016732 0.016764 0.016645 0.01679 0.016791 0.016776 0.016742 0.01683 0.016693 0.016848 0.017001 0.016901 0.016748 0.016851 0.016874 0.016918 0.01673 0.016708 0.016816 0.016911
0.016163 0.015943 0.016081 0.016179 0.01639 0.016147 0.016167 0.016278 0.016262 0.016111 0.016203 0.016169 0.01607 0.016561 0.016495 0.016062 0.01621 0.016219 0.016153 0.016134 0.01618 0.016154 0.016144 0.016219 0.016279 0.016219 0.016201 0.016397 0.016224 0.016204 0.016404 0.016231 0.01622 0.016046 0.016373 0.016143 0.016186 0.016069 0.016249 0.016206 0.016145 0.016205 0.016186 0.016268 0.016178 0.016154 0.016259 0.016326 0.016303 0.016267 0.016192 0.016204 0.016289 0.016054 0.016091 0.016148 0.016147 0.016083 0.01613 0.0163 0.016103 0.016363 0.016242 0.016035 0.016234 0.016282 0.016013 0.016123 0.016347 0.016314 0.016421 0.016118 0.016352 0.016217 0.016118 0.016086 0.01614 0.016009 0.016057 0.016319 0.016071 0.016099 0.015999 0.016126 0.016131 0.016116 0.016084 0.016181 0.016029 0.016189 0.016338 0.016245 0.016078 0.01619 0.016214 0.016249 0.016077 0.016043 0.016161 0.016254
0.015528 0.015304 0.015456 0.015551 0.015758 0.015512 0.015532 0.015643 0.015624 0.015468 0.015569 0.015537 0.015429 0.015926 0.015867 0.015427 0.015573 0.015579 0.01552 0.0155 0.015554 0.015518 0.015514 0.015574 0.015641 0.015585 0.015553 0.015759 0.015586 0.015575 0.015766 0.015596 0.015583 0.015411 0.015746 0.015499 0.015553 0.015443 0.01561 0.015566 0.015504 0.015573 0.015544 0.015631 0.01555 0.015516 0.015629 0.015696 0.015664 0.015632 0.015557 0.015567 0.015659 0.015422 0.01545 0.015521 0.015513 0.015456 0.015486 0.015666 0.015474 0.015717 0.015608 0.015405 0.015604 0.01565 0.015375 0.015493 0.015715 0.015672 0.015801 0.015479 0.015715 0.015594 0.015486 0.01544 0.015508 0.015366 0.015415 0.015677 0.015434 0.015458 0.015378 0.015486 0.015496 0.015481 0.01545 0.015556 0.01539 0.015553 0.015699 0.015613 0.015432 0.015553 0.015578 0.015604 0.015448 0.015403 0.01553 0.01562
0.014917 0.014688 0.014854 0.014946 0.01515 0.0149 0.01492 0.01503 0.01501 0.014849 0.014958 0.014929 0.014812 0.015314 0.015263 0.014815 0.01496 0.014964 0.014911 0.01489 0.014952 0.014905 0.014907 0.014953 0.015026 0.014975 0.014928 0.015144 0.014971 0.01497 0.015151 0.014984 0.01497 0.014799 0.015142 0.014878 0.014944 0.014841 0.014994 0.014951 0.014888 0.014963 0.014925 0.015017 0.014945 0.014901 0.015021 0.015089 0.015049 0.01502 0.014945 0.014952 0.015052 0.014814 0.014833 0.014917 0.014902 0.014851 0.014866 0.015056 0.014869 0.015095 0.014996 0.014797 0.014997 0.01504 0.014761 0.014886 0.015107 0.015053 0.015203 0.014863 0.015102 0.014994 0.014877 0.014817 0.014899 0.014747 0.014796 0.015058 0.014821 0.01484 0.01478 0.01487 0.014884 0.014869 0.01484 0.014954 0.014775 0.014942 0.015084 0.015005 0.01481 0.014939 0.014966 0.014982 0.014842 0.014787 0.014923 0.01501
0.014329 0.014096 0.014275 0.014364 0.014564 0.014311 0.01433 0.014441 0.014418 0.014252 0.014369 0.014342 0.014218 0.014723 0.01468 0.014226 0.01437 0.01437 0.014324 0.014301 0.014372 0.014315 0.014322 0.014354 0.014435 0.014388 0.014326 0.014551 0.014379 0.014387 0.014558 0.014395 0.014379 0.014211 0.01456 0.01428 0.014358 0.014261 0.0144 0.014358 0.014294 0.014377 0.014329 0.014425 0.014362 0.014309 0.014436 0.014504 0.014456 0.01443 0.014356 0.014361 0.014468 0.014228 0.014238 0.014335 0.014314 0.014269 0.014269 0.014469 0.014286 0.014496 0.014408 0.014213 0.014413 0.014453 0.014169 0.014303 0.01452 0.014457 0.014627 0.01427 0.014512 0.014416 0.014291 0.014218 0.014313 0.014151 0.0142 0.014462 0.01423 0.014246 0.014204 0.014277 0.014295 0.01428 0.014252 0.014374 0.014182 0.014352 0.014491 0.014419 0.014211 0.014348 0.014376 0.014384 0.014259 0.014194 0.014338 0.014422
0.013763 0.013525 0.013717 0.013803 0.013999 0.013744 0.013763 0.013873 0.013848 0.013678 0.013803 0.013778 0.013646 0.014155 0.014118 0.01366 0.013801 0.013799 0.013758 0.013735 0.013814 0.013747 0.013759 0.013778 0.013865 0.013822 0.013747 0.013981 0.013809 0.013826 0.013987 0.013828 0.013811 0.013644 0.014 0.013704 0.013793 0.013703 0.013829 0.013787 0.013722 0.013812 0.013756 0.013856 0.013802 0.013739 0.013872 0.013941 0.013885 0.013862 0.013789 0.013792 0.013905 0.013664 0.013666 0.013774 0.013748 0.013709 0.013694 0.013903 0.013725 0.013918 0.013841 0.01365 0.01385 0.013887 0.0136 0.01374 0.013955 0.013883 0.014073 0.013699 0.013943 0.01386 0.013726 0.013641 0.013749 0.013578 0.013626 0.013888 0.013662 0.013673 0.01365 0.013706 0.013727 0.013712 0.013686 0.013816 0.013612 0.013785 0.01392 0.013854 0.013634 0.013779 0.013808 0.013807 0.013698 0.013623 0.013775 0.013856
0.013217 0.012977 0.01318 0.013263 0.013456 0.013198 0.013217 0.013326 0.013299 0.013125 0.013257 0.013235 0.013095 0.013607 0.013578 0.013114 0.013254 0.013249 0.013214 0.01319 0.013276 0.0132 0.013217 0.013223 0.013316 0.013278 0.013189 0.013431 0.013261 0.013286 0.013437 0.013282 0.013263 0.013098 0.01346 0.01315 0.01325 0.013166 0.013278 0.013238 0.013171 0.013268 0.013204 0.013307 0.013262 0.013191 0.01333 0.013398 0.013336 0.013315 0.013244 0.013243 0.013363 0.013122 0.013115 0.013235 0.013203 0.01317 0.013141 0.013358 0.013185 0.013362 0.013295 0.013109 0.013309 0.013343 0.013053 0.013199 0.013411 0.01333 0.013538 0.013149 0.013395 0.013324 0.013183 0.013085 0.013206 0.013025 0.013074 0.013335 0.013115 0.013122 0.013117 0.013156 0.013181 0.013166 0.013142 0.013279 0.013063 0.013239 0.01337 0.013311 0.01308 0.013231 0.013261 0.013252 0.013158 0.013073 0.013233 0.013311
0.012693 0.012449 0.012663 0.012743 0.012932 0.012673 0.012691 0.012799 0.012771 0.012593 0.012732 0.012712 0.012565 0.013079 0.013057 0.012589 0.012727 0.01272 0.012691 0.012666 0.012759 0.012674 0.012696 0.012689 0.012787 0.012753 0.012653 0.012902 0.012732 0.012766 0.012908 0.012757 0.012736 0.012573 0.01294 0.012616 0.012726 0.012648 0.012748 0.012709 0.012641 0.012745 0.012672 0.012779 0.012742 0.012662 0.012808 0.012876 0.012806 0.012789 0.012718 0.012716 0.012841 0.0126 0.012585 0.012716 0.012679 0.012652 0.012608 0.012833 0.012665 0.012826 0.012769 0.012588 0.012787 0.012818 0.012526 0.012678 0.012887 0.012797 0.013024 0.01262 0.012867 0.012808 0.01266 0.012551 0.012683 0.012494 0.012543 0.012803 0.012588 0.012592 0.012604 0.012627 0.012656 0.012641 0.012618 0.012761 0.012535 0.012713 0.01284 0.012787 0.012545 0.012704 0.012735 0.012718 0.012638 0.012544 0.012711 0.012787
0.012188 0.011941 0.012166 0.012243 0.012428 0.012167 0.012185 0.012293 0.012263 0.012081 0.012227 0.012209 0.012055 0.01257 0.012555 0.012084 0.01222 0.012211 0.012187 0.012161 0.012261 0.012167 0.012194 0.012175 0.012279 0.012249 0.012136 0.012393 0.012224 0.012265 0.012398 0.012251 0.012229 0.012068 0.01244 0.012103 0.012223 0.012151 0.012238 0.012199 0.012131 0.012241 0.012161 0.012271 0.012242 0.012154 0.012305 0.012373 0.012297 0.012282 0.012212 0.012208 0.012339 0.012097 0.012075 0.012216 0.012174 0.012152 0.012096 0.012328 0.012165 0.012311 0.012263 0.012086 0.012285 0.012314 0.012019 0.012177 0.012383 0.012285 0.012528 0.012111 0.01236 0.012312 0.012156 0.012036 0.01218 0.011983 0.012032 0.01229 0.012082 0.012082 0.01211 0.012118 0.01215 0.012135 0.012114 0.012264 0.012027 0.012208 0.01233 0.012284 0.012032 0.012197 0.012228 0.012204 0.012138 0.012036 0.012209 0.012282
0.011702 0.011453 0.011688 0.011762 0.011943 0.011681 0.011698 0.011805 0.011773 0.011588 0.011741 0.011725 0.011565 0.012081 0.012072 0.011598 0.011732 0.01172 0.011702 0.011675 0.011781 0.01168 0.011711 0.011681 0.011789 0.011763 0.011639 0.011902 0.011735 0.011784 0.011907 0.011764 0.011741 0.011582 0.011958 0.011609 0.011738 0.011672 0.011748 0.011709 0.01164 0.011756 0.011668 0.011782 0.01176 0.011665 0.011821 0.011889 0.011807 0.011795 0.011726 0.011719 0.011856 0.011614 0.011584 0.011735 0.011688 0.011672 0.011603 0.011841 0.011684 0.011814 0.011777 0.011604 0.011802 0.011828 0.011531 0.011695 0.011897 0.011792 0.012051 0.011621 0.011871 0.011834 0.011672 0.011541 0.011697 0.011491 0.01154 0.011797 0.011595 0.011591 0.011635 0.011629 0.011664 0.011649 0.011629 0.011785 0.011539 0.011721 0.01184 0.011799 0.011537 0.011708 0.011741 0.011709 0.011657 0.011546 0.011726 0.011796
0.011234 0.010983 0.011228 0.011299 0.011476 0.011212 0.011229 0.011336 0.011302 0.011114 0.011273 0.011259 0.011093 0.011609 0.011606 0.01113 0.011262 0.011249 0.011235 0.011208 0.01132 0.011211 0.011246 0.011205 0.011318 0.011296 0.011161 0.01143 0.011264 0.01132 0.011435 0.011295 0.011271 0.011115 0.011494 0.011134 0.011272 0.011212 0.011275 0.011238 0.011168 0.011289 0.011195 0.011311 0.011297 0.011195 0.011355 0.011423 0.011335 0.011325 0.011257 0.011249 0.01139 0.011149 0.011113 0.011273 0.011221 0.01121 0.011128 0.011374 0.011221 0.011336 0.011308 0.01114 0.011337 0.01136 0.011062 0.011231 0.01143 0.011317 0.011591 0.01115 0.0114 0.011374 0.011206 0.011065 0.011231 0.011019 0.011068 0.011322 0.011126 0.011119 0.011178 0.011158 0.011195 0.011181 0.011162 0.011324 0.011069 0.011253 0.011367 0.011333 0.011062 0.011238 0.011272 0.011233 0.011194 0.011076 0.011261 0.011328
0.010784 0.010531 0.010785 0.010853 0.011026 0.010762 0.010778 0.010884 0.010849 0.010658 0.010823 0.010811 0.01064 0.011155 0.011158 0.010681 0.01081 0.010795 0.010786 0.010759 0.010876 0.01076 0.010799 0.010747 0.010865 0.010846 0.010701 0.010975 0.010811 0.010874 0.01098 0.010844 0.010819 0.010665 0.011047 0.010677 0.010823 0.010769 0.010821 0.010785 0.010714 0.01084 0.010739 0.010858 0.010852 0.010742 0.010907 0.010975 0.010881 0.010874 0.010807 0.010796 0.010942 0.010702 0.010659 0.010828 0.010771 0.010765 0.010672 0.010923 0.010776 0.010877 0.010857 0.010694 0.01089 0.010911 0.010611 0.010784 0.01098 0.01086 0.011149 0.010697 0.010947 0.010931 0.010758 0.010607 0.010783 0.010564 0.010613 0.010865 0.010675 0.010665 0.010739 0.010705 0.010745 0.01073 0.010713 0.01088 0.010617 0.010802 0.010913 0.010884 0.010605 0.010786 0.01082 0.010775 0.010749 0.010623 0.010813 0.010879
0.010352 0.010097 0.01036 0.010425 0.010594 0.010329 0.010345 0.01045 0.010413 0.01022 0.01039 0.01038 0.010204 0.010718 0.010727 0.010249 0.010376 0.010358 0.010354 0.010326 0.010449 0.010326 0.010369 0.010307 0.010429 0.010414 0.010258 0.010538 0.010375 0.010445 0.010543 0.010411 0.010384 0.010233 0.010618 0.010238 0.010392 0.010342 0.010384 0.010348 0.010277 0.010409 0.010301 0.010423 0.010423 0.010307 0.010475 0.010544 0.010444 0.010439 0.010374 0.010361 0.010512 0.010273 0.010222 0.0104 0.010339 0.010338 0.010233 0.01049 0.010347 0.010434 0.010424 0.010264 0.010459 0.010478 0.010177 0.010355 0.010548 0.01042 0.010723 0.010261 0.010511 0.010506 0.010327 0.010167 0.010352 0.010127 0.010176 0.010426 0.010242 0.010228 0.010316 0.010269 0.010312 0.010298 0.010282 0.010453 0.010182 0.010369 0.010475 0.010452 0.010165 0.010352 0.010386 0.010335 0.010321 0.010188 0.010383 0.010446
0.0099355 0.00968 0.0099504 0.010012 0.010177 0.0099129 0.0099279 0.010032 0.0099942 0.009799 0.0099732 0.0099651 0.0097843 0.010297 0.010312 0.0098329 0.0099579 0.0099382 0.0099391 0.0099105 0.010039 0.0099089 0.0099559 0.0098835 0.010009 0.0099978 0.0098328 0.010117 0.0099562 0.010032 0.010122 0.0099937 0.0099657 0.0098177 0.010204 0.0098153 0.0099768 0.0099326 0.0099631 0.0099289 0.0098574 0.0099932 0.00988 0.010004 0.010011 0.009888 0.01006 0.010129 0.010024 0.010021 0.0099569 0.0099425 0.010097 0.0098593 0.0098025 0.009988 0.0099234 0.0099266 0.0098112 0.010073 0.0099354 0.010009 0.010007 0.0098517 0.010045 0.010061 0.0097605 0.0099422 0.010131 0.0099973 0.010313 0.0098422 0.010092 0.010096 0.0099124 0.0097441 0.0099382 0.0097067 0.0097552 0.010003 0.0098248 0.0098079 0.0099102 0.0098501 0.0098955 0.0098812 0.0098665 0.010043 0.0097641 0.0099523 0.010055 0.010037 0.0097424 0.0099334 0.0099688 0.0099109 0.0099096 0.0097692 0.0099691 0.010029
0.0095354 0.009279 0.0095568 0.0096156 0.0097768 0.0095125 0.0095269 0.0096297 0.009591 0.009394 0.0095726 0.0095665 0.0093813 0.0098915 0.0099124 0.0094332 0.0095559 0.0095344 0.0095397 0.0095107 0.0096434 0.0095077 0.0095582 0.0094764 0.0096061 0.0095977 0.0094239 0.0097125 0.0095532 0.0096353 0.0097164 0.0095926 0.0095634 0.0094183 0.0098062 0.0094092 0.0095777 0.0095385 0.0095587 0.0095256 0.0094536 0.0095938 0.009475 0.0096006 0.0096143 0.0094855 0.0096612 0.0097292 0.0096197 0.0096194 0.0095562 0.0095401 0.0096981 0.009462 0.0093992 0.009592 0.0095237 0.0095312 0.0094056 0.0096724 0.0095394 0.0095992 0.0096054 0.0094549 0.0096469 0.0096607 0.0093598 0.0095451 0.0097303 0.0095906 0.0099181 0.0094394 0.0096886 0.0097021 0.0095137 0.0093373 0.0095399 0.0093029 0.0093512 0.0095967 0.0094241 0.0094042 0.0095195 0.0094474 0.0094951 0.0094809 0.0094676 0.0096479 0.0093625 0.0095516 0.0096498 0.0096371 0.0093362 0.0095313 0.0095673 0.0095035 0.0095138 0.009367 0.0095711 0.0096289
0.0091507 0.0088937 0.0091783 0.0092342 0.0093914 0.0091276 0.0091413 0.0092431 0.0092032 0.0090047 0.0091874 0.0091832 0.008994 0.0095016 0.0095278 0.0090491 0.0091693 0.0091462 0.0091558 0.0091264 0.0092634 0.0091221 0.0091757 0.009085 0.0092182 0.0092129 0.0090308 0.0093231 0.0091657 0.0092535 0.0093268 0.0092068 0.0091766 0.0090343 0.0094233 0.0090188 0.0091939 0.0091595 0.0091698 0.0091377 0.0090654 0.0092096 0.0090856 0.009213 0.0092329 0.0090985 0.0092774 0.009345 0.009231 0.0092328 0.0091708 0.0091531 0.0093144 0.00908 0.0090114 0.0092112 0.0091394 0.0091511 0.0090158 0.0092867 0.0091587 0.0092055 0.0092196 0.0090735 0.0092638 0.0092754 0.0089748 0.0091633 0.0093449 0.0091994 0.0095382 0.0090522 0.0093007 0.0093231 0.0091304 0.0089463 0.0091569 0.0089148 0.008963 0.0092058 0.009039 0.0090161 0.0091439 0.0090602 0.0091101 0.0090962 0.009084 0.0092681 0.0089766 0.0091664 0.0092605 0.0092528 0.0089458 0.0091446 0.0091812 0.0091118 0.0091333 0.0089804 0.0091883 0.0092437
0.0087809 0.0085236 0.0088143 0.0088674 0.0090208 0.0087575 0.0087707 0.0088714 0.0088303 0.0086306 0.0088171 0.0088147 0.0086218 0.0091263 0.0091577 0.0086798 0.0087977 0.0087729 0.0087867 0.0087569 0.008898 0.0087513 0.008808 0.0087088 0.0088452 0.008843 0.008653 0.0089485 0.0087931 0.0088864 0.008952 0.0088359 0.0088047 0.0086652 0.0090549 0.0086437 0.0088248 0.0087952 0.0087959 0.0087649 0.0086923 0.0088403 0.0087113 0.0088403 0.0088662 0.0087266 0.0089082 0.0089755 0.0088573 0.0088611 0.0088003 0.0087811 0.0089454 0.0087129 0.0086388 0.008845 0.0087699 0.0087856 0.0086411 0.0089159 0.0087926 0.0088269 0.0088486 0.0087069 0.0088954 0.0089049 0.0086048 0.0087962 0.0089741 0.0088233 0.0091726 0.0086801 0.0089275 0.0089585 0.0087619 0.0085707 0.0087887 0.008542 0.0085899 0.0088299 0.0086688 0.0086432 0.0087827 0.0086882 0.00874 0.0087263 0.0087153 0.0089029 0.0086057 0.008796 0.0088862 0.0088833 0.0085707 0.0087729 0.00881 0.0087352 0.0087675 0.008609 0.0088203 0.0088734
0.0084254 0.008168 0.0084645 0.0085148 0.0086642 0.0084018 0.0084144 0.008514 0.0084719 0.0082712 0.008461 0.0084604 0.0082641 0.0087653 0.0088015 0.008325 0.0084405 0.0084141 0.0084318 0.0084018 0.0085466 0.008395 0.0084546 0.0083473 0.0084866 0.0084873 0.00829 0.0085884 0.008435 0.0085333 0.0085915 0.0084793 0.0084472 0.0083106 0.0087004 0.0082832 0.00847 0.0084449 0.0084364 0.0084066 0.0083337 0.0084852 0.0083515 0.008482 0.0085137 0.008369 0.0085531 0.0086201 0.008498 0.0085037 0.0084441 0.0084235 0.0085905 0.0083601 0.0082808 0.0084929 0.0084148 0.0084342 0.0082811 0.0085593 0.0084407 0.008463 0.0084919 0.0083546 0.0085411 0.0085486 0.0082493 0.0084433 0.0086175 0.0084617 0.0088208 0.0083224 0.0085686 0.0086079 0.0084077 0.0082098 0.0084348 0.0081838 0.0082315 0.0084685 0.0083131 0.0082848 0.0084356 0.0083306 0.0083843 0.0083708 0.008361 0.0085517 0.0082493 0.00844 0.0085262 0.008528 0.0082104 0.0084156 0.0084532 0.0083733 0.0084158 0.0082521 0.0084665 0.0085173
0.0080837 0.0078265 0.0081282 0.0081757 0.0083213 0.00806 0.0080719 0.0081704 0.0081273 0.0079258 0.0081188 0.0081199 0.0079206 0.0084179 0.0084588 0.0079841 0.0080971 0.0080692 0.0080907 0.0080604 0.0082087 0.0080525 0.0081148 0.0079999 0.0081419 0.0081454 0.0079412 0.008242 0.0080908 0.0081939 0.0082449 0.0081365 0.0081036 0.0079698 0.0083595 0.0079369 0.0081289 0.0081082 0.008091 0.0080622 0.0079891 0.0081438 0.0080058 0.0081375 0.0081747 0.0080254 0.0082117 0.0082783 0.0081525 0.0081601 0.0081017 0.0080798 0.0082492 0.0080211 0.0079368 0.0081545 0.0080735 0.0080965 0.0079352 0.0082164 0.0081025 0.0081131 0.008149 0.008016 0.0082004 0.0082061 0.0079077 0.0081041 0.0082746 0.0081141 0.0084822 0.0079788 0.0082236 0.0082707 0.0080673 0.0078631 0.0080946 0.0078398 0.0078872 0.0081211 0.0079713 0.0079405 0.0081019 0.007987 0.0080425 0.0080291 0.0080205 0.008214 0.0079069 0.0080979 0.0081802 0.0081864 0.0078642 0.0080722 0.0081102 0.0080255 0.0080779 0.0079092 0.0081264 0.0081749
0.0077554 0.0074985 0.0078049 0.0078498 0.0079915 0.0077315 0.0077428 0.0078401 0.0077961 0.0075941 0.0077898 0.0077926 0.0075906 0.0080838 0.0081291 0.0076565 0.007767 0.0077378 0.0077629 0.0077324 0.0078838 0.0077234 0.0077882 0.0076661 0.0078106 0.0078167 0.0076061 0.007909 0.0077599 0.0078675 0.0079116 0.007807 0.0077732 0.0076425 0.0080316 0.0076042 0.0078011 0.0077846 0.0077589 0.0077312 0.007658 0.0078157 0.0076737 0.0078064 0.0078488 0.0076953 0.0078835 0.0079497 0.0078205 0.0078298 0.0077727 0.0077495 0.007921 0.0076953 0.0076064 0.0078291 0.0077454 0.0077719 0.0076029 0.0078867 0.0077774 0.0077768 0.0078194 0.0076906 0.0078729 0.0078767 0.0075797 0.007778 0.0079448 0.00778 0.0081564 0.0076486 0.0078918 0.0079464 0.0077401 0.0075301 0.0077676 0.0075093 0.0075565 0.0077872 0.0076429 0.0076097 0.0077811 0.0076569 0.007714 0.0077009 0.0076933 0.0078893 0.0075781 0.0077691 0.0078475 0.007858 0.0075317 0.0077422 0.0077805 0.0076914 0.0077531 0.0075799 0.0077995 0.0078458
0.0074398 0.0071836 0.0074942 0.0075364 0.0076743 0.0074158 0.0074265 0.0075226 0.0074777 0.0072755 0.0074737 0.0074781 0.0072736 0.0077623 0.0078119 0.0073418 0.0074499 0.0074194 0.0074479 0.0074172 0.0075714 0.0074072 0.0074743 0.0073454 0.0074922 0.0075008 0.0072843 0.0075889 0.007442 0.0075538 0.0075912 0.0074904 0.0074558 0.007328 0.0077162 0.0072847 0.007486 0.0074735 0.0074398 0.0074132 0.0073399 0.0075003 0.0073546 0.0074882 0.0075356 0.007378 0.007568 0.0076337 0.0075014 0.0075124 0.0074564 0.0074321 0.0076055 0.0073823 0.007289 0.0075163 0.0074303 0.0074599 0.0072837 0.0075698 0.007465 0.0074537 0.0075025 0.0073779 0.007558 0.0075601 0.0072646 0.0074647 0.0076277 0.0074589 0.0078429 0.0073314 0.0075729 0.0076346 0.0074257 0.0072104 0.0074534 0.0071921 0.0072389 0.0074664 0.0073274 0.0072919 0.0074729 0.0073398 0.0073983 0.0073855 0.007379 0.0075771 0.0072622 0.0074531 0.0075277 0.0075423 0.0072125 0.0074251 0.0074637 0.0073703 0.007441 0.0072636 0.0074852 0.0075295
0.0071366 0.0068813 0.0071956 0.0072353 0.0073694 0.0071126 0.0071227 0.0072175 0.0071719 0.0069695 0.0071699 0.0071758 0.0069693 0.0074532 0.0075068 0.0070395 0.0071451 0.0071134 0.0071452 0.0071144 0.0072711 0.0071034 0.0071726 0.0070374 0.0071862 0.0071972 0.0069753 0.0072811 0.0071365 0.0072523 0.0072832 0.007186 0.0071508 0.0070259 0.0074129 0.0069779 0.0071832 0.0071745 0.0071332 0.0071077 0.0070344 0.0071972 0.0070481 0.0071824 0.0072345 0.0070733 0.0072647 0.0073299 0.0071947 0.0072073 0.0071526 0.0071271 0.0073021 0.0070816 0.0069842 0.0072157 0.0071274 0.0071601 0.0069772 0.0072652 0.0071648 0.0071431 0.0071981 0.0070776 0.0072553 0.0072558 0.0069621 0.0071636 0.0073229 0.0071504 0.0075413 0.0070268 0.0072663 0.0073348 0.0071235 0.0069034 0.0071515 0.0068874 0.0069339 0.0071581 0.0070244 0.0069868 0.0071766 0.0070352 0.0070951 0.0070825 0.007077 0.007277 0.0069589 0.0071495 0.0072203 0.0072389 0.0069059 0.0071204 0.0071592 0.0070619 0.0071411 0.0069599 0.0071833 0.0072255
0.0068454 0.006591 0.0069086 0.0069458 0.0070762 0.0068212 0.0068307 0.0069243 0.006878 0.0066757 0.006878 0.0068854 0.006677 0.0071559 0.0072133 0.0067491 0.0068523 0.0068195 0.0068543 0.0068234 0.0069825 0.0068116 0.0068828 0.0067416 0.0068922 0.0069055 0.0066785 0.0069853 0.0068431 0.0069624 0.0069872 0.0068936 0.0068577 0.0067358 0.0071213 0.0066832 0.0068923 0.0068873 0.0068386 0.0068142 0.006741 0.0069059 0.0067537 0.0068886 0.0069451 0.0067806 0.0069731 0.0070378 0.0069 0.0069141 0.0068606 0.0068341 0.0070105 0.0067928 0.0066915 0.0069268 0.0068365 0.006872 0.0066828 0.0069724 0.0068764 0.0068448 0.0069055 0.0067891 0.0069644 0.0069633 0.0066716 0.0068742 0.0070298 0.006854 0.0072511 0.0067342 0.0069716 0.0070466 0.0068333 0.0066086 0.0068615 0.006595 0.0066411 0.0068619 0.0067334 0.0066937 0.0068919 0.0067427 0.0068038 0.0067914 0.006787 0.0069885 0.0066677 0.0068578 0.006925 0.0069473 0.0066116 0.0068277 0.0068667 0.0067657 0.0068529 0.0066682 0.0068931 0.0069333
0.0065655 0.0063125 0.0066329 0.0066676 0.0067944 0.0065414 0.0065503 0.0066425 0.0065956 0.0063937 0.0065975 0.0066064 0.0063965 0.00687 0.006931 0.0064703 0.006571 0.0065371 0.0065749 0.006544 0.006705 0.0065313 0.0066042 0.0064575 0.0066097 0.0066252 0.0063937 0.0067011 0.0065612 0.0066839 0.0067027 0.0066127 0.0065762 0.0064572 0.0068408 0.0064004 0.0066127 0.0066112 0.0065557 0.0065323 0.0064592 0.0066261 0.006471 0.0066063 0.006667 0.0064995 0.0066929 0.006757 0.0066169 0.0066324 0.0065802 0.0065527 0.0067303 0.0065154 0.0064104 0.0066492 0.006557 0.0065953 0.0064002 0.0066911 0.0065992 0.0065582 0.0066244 0.0065119 0.0066848 0.0066822 0.0063927 0.0065963 0.0067481 0.0065692 0.0069719 0.0064533 0.0066885 0.0067694 0.0065545 0.0063257 0.0065828 0.0063143 0.0063601 0.0065773 0.0064539 0.0064124 0.0066183 0.0064618 0.006524 0.0065119 0.0065084 0.0067113 0.006388 0.0065776 0.0066412 0.006667 0.0063292 0.0065465 0.0065857 0.0064813 0.0065761 0.0063882 0.0066143 0.0066525
0.0062968 0.0060451 0.0063679 0.0064003 0.0065235 0.0062726 0.0062809 0.0063719 0.0063243 0.0061229 0.0063281 0.0063383 0.0061271 0.0065951 0.0066594 0.0062025 0.0063008 0.006266 0.0063065 0.0062755 0.0064384 0.0062621 0.0063367 0.0061848 0.0063383 0.0063559 0.0061202 0.0064279 0.0062904 0.0064162 0.0064293 0.0063428 0.0063057 0.0061896 0.0065712 0.0061288 0.0063442 0.006346 0.0062839 0.0062615 0.0061886 0.0063572 0.0061995 0.0063351 0.0063998 0.0062295 0.0064237 0.0064872 0.0063449 0.0063617 0.0063107 0.0062824 0.0064609 0.0062489 0.0061406 0.0063824 0.0062886 0.0063293 0.006129 0.0064207 0.006333 0.006283 0.0063543 0.0062457 0.0064161 0.006412 0.0061249 0.0063292 0.0064773 0.0062957 0.0067033 0.0061835 0.0064164 0.006503 0.0062866 0.0060542 0.0063151 0.0060449 0.0060903 0.006304 0.0061856 0.0061422 0.0063554 0.0061921 0.0062553 0.0062434 0.0062408 0.0064448 0.0061196 0.0063084 0.0063685 0.0063977 0.0060581 0.0062764 0.0063158 0.0062082 0.0063102 0.0061194 0.0063464 0.0063828
0.0060386 0.0057885 0.0061133 0.0061435 0.006263 0.0060145 0.0060222 0.0061118 0.0060638 0.005863 0.0060693 0.0060808 0.0058686 0.0063308 0.0063983 0.0059454 0.0060413 0.0060056 0.0060487 0.0060177 0.0061821 0.0060035 0.0060796 0.005923 0.0060777 0.0060971 0.0058578 0.0061654 0.0060303 0.006159 0.0061666 0.0060835 0.0060459 0.0059328 0.0063119 0.0058682 0.0060862 0.0060911 0.0060229 0.0060015 0.0059289 0.0060989 0.0059389 0.0060746 0.006143 0.0059702 0.0061649 0.0062278 0.0060836 0.0061017 0.0060519 0.0060228 0.0062019 0.0059931 0.0058817 0.0061261 0.0060308 0.0060739 0.0058686 0.0061609 0.0060772 0.0060186 0.0060948 0.0059901 0.006158 0.0061525 0.0058679 0.0060726 0.0062171 0.006033 0.0064449 0.0059246 0.0061549 0.0062469 0.0060294 0.0057937 0.006058 0.0057865 0.0058314 0.0060415 0.005928 0.0058829 0.0061028 0.0059332 0.0059972 0.0059856 0.0059839 0.0061887 0.005862 0.0060499 0.0061066 0.006139 0.0057979 0.006017 0.0060565 0.0059459 0.0060547 0.0058615 0.0060891 0.0061236
0.0057907 0.0055424 0.0058687 0.0058967 0.0060127 0.0057666 0.0057738 0.005862 0.0058136 0.0056136 0.0058208 0.0058335 0.0056205 0.0060767 0.0061472 0.0056986 0.0057921 0.0057555 0.0058011 0.0057702 0.0059359 0.0057553 0.0058327 0.0056717 0.0058273 0.0058486 0.0056059 0.0059133 0.0057806 0.0059118 0.0059142 0.0058345 0.0057964 0.0056862 0.0060626 0.0056181 0.0058383 0.0058463 0.0057722 0.0057519 0.0056795 0.0058507 0.0056887 0.0058244 0.0058963 0.0057213 0.0059163 0.0059785 0.0058326 0.005852 0.0058034 0.0057735 0.0059531 0.0057474 0.0056331 0.0058798 0.0057832 0.0058285 0.0056186 0.0059113 0.0058315 0.0057648 0.0058456 0.0057446 0.0059099 0.0059031 0.0056212 0.0058262 0.005967 0.0057807 0.0061964 0.005676 0.0059037 0.0060007 0.0057823 0.0055437 0.005811 0.0055385 0.0055829 0.0057895 0.0056807 0.005634 0.0058601 0.0056846 0.0057494 0.0057381 0.0057372 0.0059425 0.0056147 0.0058016 0.005855 0.0058904 0.0055484 0.005768 0.0058075 0.0056942 0.0058094 0.0056139 0.0058419 0.0058746
0.0055526 0.0053062 0.0056338 0.0056596 0.0057722 0.0055286 0.0055352 0.0056221 0.0055733 0.0053743 0.005582 0.005596 0.0053824 0.0058325 0.0059058 0.0054616 0.0055528 0.0055154 0.0055633 0.0055324 0.0056992 0.0055169 0.0055956 0.0054305 0.0055869 0.0056099 0.0053642 0.005671 0.0055408 0.0056743 0.0056718 0.0055953 0.0055569 0.0054495 0.005823 0.005378 0.0056003 0.0056111 0.0055316 0.0055122 0.0054401 0.0056124 0.0054486 0.0055842 0.0056593 0.0054824 0.0056774 0.005739 0.0055916 0.0056121 0.0055647 0.0055341 0.0057141 0.0055115 0.0053946 0.0056432 0.0055454 0.0055928 0.0053788 0.0056715 0.0055955 0.0055211 0.0056062 0.0055089 0.0056715 0.0056635 0.0053845 0.0055895 0.0057267 0.0055385 0.0059574 0.0054374 0.0056624 0.0057641 0.005545 0.0053039 0.0055738 0.0053005 0.0053446 0.0055474 0.0054433 0.0053952 0.0056269 0.005446 0.0055115 0.0055004 0.0055003 0.005706 0.0053774 0.0055632 0.0056133 0.0056516 0.0053089 0.0055288 0.0055684 0.0054526 0.0055738 0.0053763 0.0056044 0.0056354
0.005324 0.0050796 0.005408 0.0054318 0.005541 0.0053001 0.0053061 0.0053917 0.0053425 0.0051447 0.0053528 0.0053678 0.005154 0.0055977 0.0056736 0.0052342 0.005323 0.0052849 0.005335 0.0053042 0.0054718 0.0052881 0.0053678 0.005199 0.005356 0.0053807 0.0051324 0.0054383 0.0053105 0.0054462 0.0054389 0.0053656 0.0053268 0.0052223 0.0055927 0.0051478 0.0053717 0.0053852 0.0053005 0.0052821 0.0052104 0.0053835 0.0052181 0.0053534 0.0054316 0.005253 0.0054479 0.0055088 0.0053602 0.0053817 0.0053355 0.0053043 0.0054843 0.005285 0.0051657 0.005416 0.0053171 0.0053664 0.0051487 0.0054411 0.0053689 0.0052871 0.0053763 0.0052826 0.0054425 0.0054334 0.0051574 0.0053621 0.0054958 0.005306 0.0057274 0.0052084 0.0054306 0.0055367 0.0053172 0.0050739 0.0053461 0.0050723 0.0051159 0.0053151 0.0052154 0.005166 0.0054029 0.005217 0.0052831 0.0052723 0.0052729 0.0054787 0.0051497 0.0053343 0.0053813 0.0054222 0.0050792 0.0052992 0.0053388 0.0052207 0.0053475 0.0051483 0.0053764 0.0054057
0.0051045 0.0048624 0.0051912 0.0052129 0.0053189 0.0050807 0.0050862 0.0051704 0.005121 0.0049244 0.0051326 0.0051487 0.0049349 0.0053721 0.0054504 0.0050159 0.0051023 0.0050637 0.0051157 0.0050851 0.0052533 0.0050684 0.005149 0.0049769 0.0051343 0.0051605 0.00491 0.0052149 0.0050895 0.005227 0.0052152 0.005145 0.0051059 0.0050042 0.0053713 0.0049269 0.0051521 0.0051683 0.0050787 0.0050613 0.00499 0.0051637 0.004997 0.0051319 0.0052129 0.0050328 0.0052274 0.0052876 0.005138 0.0051605 0.0051155 0.0050837 0.0052636 0.0050676 0.0049461 0.0051976 0.0050979 0.0051489 0.004928 0.0052198 0.0051512 0.0050626 0.0051555 0.0050653 0.0052225 0.0052124 0.0049395 0.0051438 0.005274 0.0050827 0.0055063 0.0049886 0.005208 0.0053181 0.0050985 0.0048533 0.0051274 0.0048534 0.0048965 0.005092 0.0049968 0.0049461 0.0051877 0.0049973 0.0050638 0.0050533 0.0050546 0.0052604 0.0049313 0.0051145 0.0051584 0.0052019 0.004859 0.0050788 0.0051183 0.0049982 0.0051302 0.0049296 0.0051573 0.0051851
0.0048938 0.004654 0.0049829 0.0050028 0.0051055 0.0048701 0.0048751 0.0049579 0.0049083 0.0047131 0.0049213 0.0049384 0.0047246 0.0051553 0.0052358 0.0048064 0.0048905 0.0048514 0.0049052 0.0048747 0.0050434 0.0048575 0.004939 0.0047638 0.0049215 0.0049491 0.0046968 0.0050002 0.0048773 0.0050165 0.0050003 0.0049332 0.0048939 0.004795 0.0051585 0.004715 0.0049413 0.0049598 0.0048658 0.0048493 0.0047785 0.0049526 0.0047848 0.0049192 0.0050028 0.0048215 0.0050157 0.0050751 0.0049246 0.004948 0.0049042 0.0048719 0.0050516 0.0048588 0.0047354 0.0049879 0.0048875 0.0049401 0.0047162 0.0050073 0.0049422 0.0048471 0.0049435 0.0048568 0.0050112 0.005 0.0047304 0.0049342 0.0050609 0.0048684 0.0052936 0.0047777 0.0049942 0.0051081 0.0048885 0.0046418 0.0049174 0.0046435 0.0046861 0.0048779 0.004787 0.0047351 0.004981 0.0047864 0.0048533 0.0048431 0.0048451 0.0050505 0.0047217 0.0049035 0.0049444 0.0049902 0.0046477 0.0048672 0.0049066 0.0047847 0.0049215 0.0047198 0.004947 0.0049732
0.0046916 0.0044541 0.0047829 0.0048009 0.0049004 0.004668 0.0046725 0.0047539 0.0047041 0.0045105 0.0047183 0.0047364 0.004523 0.0049469 0.0050295 0.0046054 0.0046872 0.0046476 0.0047031 0.0046728 0.0048417 0.0046551 0.0047373 0.0045594 0.0047172 0.0047461 0.0044922 0.0047941 0.0046737 0.0048142 0.004794 0.0047299 0.0046904 0.0045942 0.004954 0.0045117 0.0047389 0.0047597 0.0046614 0.0046459 0.0045755 0.0047498 0.0045812 0.004715 0.004801 0.0046188 0.0048123 0.004871 0.0047198 0.004744 0.0047014 0.0046687 0.0048479 0.0046585 0.0045334 0.0047865 0.0046856 0.0047396 0.0045131 0.0048032 0.0047415 0.0046403 0.00474 0.0046566 0.0048083 0.0047961 0.0045298 0.0047329 0.0048561 0.0046628 0.005089 0.0045754 0.0047888 0.0049062 0.0046868 0.0044389 0.0047158 0.0044423 0.0044844 0.0046724 0.0045856 0.0045328 0.0047824 0.0045841 0.0046513 0.0046413 0.004644 0.004849 0.0045207 0.0047009 0.004739 0.004787 0.0044452 0.0046641 0.0047034 0.0045799 0.0047211 0.0045185 0.004745 0.0047698
0.0044974 0.0042625 0.0045908 0.004607 0.0047034 0.004474 0.004478 0.004558 0.0045081 0.0043161 0.0045235 0.0045425 0.0043296 0.0047467 0.0048311 0.0044125 0.0044921 0.004452 0.0045091 0.004479 0.004648 0.0044609 0.0045436 0.0043633 0.0045211 0.0045512 0.0042961 0.0045962 0.0044782 0.00462 0.0045959 0.0045347 0.004495 0.0044015 0.0047575 0.0043168 0.0045446 0.0045675 0.0044653 0.0044507 0.0043808 0.0045552 0.0043859 0.004519 0.0046071 0.0044242 0.0046169 0.0046749 0.0045232 0.0045482 0.0045067 0.0044736 0.0046522 0.0044662 0.0043395 0.0045931 0.0044917 0.0045471 0.0043184 0.0046072 0.0045487 0.0044418 0.0045445 0.0044644 0.0046133 0.0046003 0.0043375 0.0045396 0.0046595 0.0044654 0.0048923 0.0043814 0.0045917 0.0047122 0.0044933 0.0042445 0.0045222 0.0042493 0.0042909 0.0044752 0.0043925 0.0043387 0.0045917 0.0043901 0.0044575 0.0044477 0.004451 0.0046553 0.004328 0.0045065 0.0045418 0.0045918 0.0042511 0.0044692 0.0045084 0.0043834 0.0045288 0.0043255 0.0045511 0.0045744
0.0043111 0.0040788 0.0044063 0.0044207 0.0045141 0.0042878 0.0042914 0.0043699 0.00432 0.0041298 0.0043365 0.0043563 0.0041441 0.0045544 0.0046405 0.0042274 0.0043048 0.0042643 0.0043229 0.004293 0.0044619 0.0042745 0.0043577 0.0041753 0.0043328 0.004364 0.0041081 0.0044062 0.0042906 0.0044335 0.0044057 0.0043473 0.0043075 0.0042167 0.0045686 0.00413 0.004358 0.0043829 0.0042771 0.0042634 0.0041941 0.0043684 0.0041986 0.0043308 0.004421 0.0042376 0.0044293 0.0044865 0.0043345 0.0043602 0.0043198 0.0042864 0.0044642 0.0042817 0.0041537 0.0044073 0.0043056 0.0043622 0.0041316 0.0044189 0.0043637 0.0042514 0.0043569 0.00428 0.0044261 0.0044123 0.004153 0.004354 0.0044706 0.0042761 0.0047031 0.0041952 0.0044024 0.0045258 0.0043076 0.0040581 0.0043364 0.0040643 0.0041054 0.0042859 0.0042072 0.0041525 0.0044085 0.0042039 0.0042714 0.0042619 0.0042658 0.0044693 0.0041431 0.0043199 0.0043525 0.0044044 0.0040649 0.0042822 0.0043212 0.004195 0.0043441 0.0041404 0.0043649 0.0043868
0.0041322 0.0039027 0.0042291 0.0042419 0.0043323 0.0041091 0.0041123 0.0041894 0.0041395 0.0039511 0.0041571 0.0041776 0.0039663 0.0043696 0.0044572 0.0040499 0.0041251 0.0040843 0.0041441 0.0041145 0.0042831 0.0040957 0.0041792 0.003995 0.0041522 0.0041844 0.0039279 0.0042237 0.0041107 0.0042543 0.0042232 0.0041674 0.0041275 0.0040394 0.0043871 0.0039508 0.0041789 0.0042056 0.0040965 0.0040836 0.004015 0.004189 0.0040189 0.0041503 0.0042422 0.0040585 0.0042491 0.0043055 0.0041534 0.0041798 0.0041404 0.0041068 0.0042837 0.0041046 0.0039754 0.0042289 0.004127 0.0041847 0.0039525 0.0042382 0.004186 0.0040688 0.0041769 0.004103 0.0042464 0.0042317 0.0039761 0.0041759 0.0042891 0.0040944 0.0045212 0.0040167 0.0042206 0.0043467 0.0041293 0.0038795 0.0041581 0.003887 0.0039276 0.0041044 0.0040294 0.003974 0.0042325 0.0040253 0.0040929 0.0040837 0.0040881 0.0042906 0.0039658 0.0041408 0.0041708 0.0042245 0.0038866 0.0041027 0.0041415 0.0040143 0.0041668 0.0039629 0.0041862 0.0042067
0.0039606 0.0037339 0.0040589 0.0040702 0.0041576 0.0039377 0.0039404 0.0040161 0.0039662 0.0037798 0.0039848 0.004006 0.0037958 0.0041921 0.0042811 0.0038795 0.0039526 0.0039116 0.0039726 0.0039432 0.0041114 0.0039241 0.0040078 0.0038221 0.0039788 0.004012 0.0037551 0.0040486 0.003938 0.0040823 0.0040479 0.0039948 0.0039549 0.0038693 0.0042127 0.003779 0.0040069 0.0040354 0.0039233 0.0039112 0.0038432 0.0040168 0.0038466 0.003977 0.0040706 0.0038867 0.0040761 0.0041317 0.0039796 0.0040065 0.0039683 0.0039344 0.0041103 0.0039346 0.0038045 0.0040577 0.0039557 0.0040143 0.0037809 0.0040647 0.0040155 0.0038936 0.004004 0.0039331 0.0040737 0.0040584 0.0038064 0.0040048 0.0041149 0.0039201 0.0043462 0.0038454 0.0040462 0.0041746 0.0039582 0.0037083 0.0039869 0.0037171 0.0037571 0.0039302 0.003859 0.0038029 0.0040636 0.0038541 0.0039216 0.0039127 0.0039176 0.0041189 0.0037958 0.0039689 0.0039964 0.0040517 0.0037156 0.0039306 0.0039691 0.003841 0.0039966 0.0037927 0.0040146 0.0040339
0.0037959 0.0035722 0.0038955 0.0039053 0.0039899 0.0037732 0.0037755 0.0038498 0.0038 0.0036156 0.0038195 0.0038413 0.0036324 0.0040216 0.0041118 0.0037162 0.0037871 0.0037459 0.003808 0.0037788 0.0039465 0.0037595 0.0038433 0.0036563 0.0038124 0.0038465 0.0035896 0.0038805 0.0037723 0.003917 0.0038796 0.0038291 0.0037892 0.0037062 0.0040451 0.0036144 0.0038419 0.003872 0.0037571 0.0037459 0.0036785 0.0038515 0.0036814 0.0038107 0.0039057 0.003722 0.00391 0.0039648 0.0038129 0.0038403 0.0038031 0.0037691 0.0039438 0.0037716 0.0036407 0.0038932 0.0037912 0.0038507 0.0036163 0.0038981 0.0038518 0.0037257 0.0038381 0.0037701 0.003908 0.003892 0.0036438 0.0038407 0.0039476 0.0037529 0.004178 0.0036812 0.0038787 0.0040093 0.003794 0.0035443 0.0038226 0.0035543 0.0035937 0.0037631 0.0036954 0.0036388 0.0039013 0.0036899 0.0037573 0.0037486 0.0037541 0.003954 0.0036328 0.003804 0.003829 0.0038858 0.0035518 0.0037654 0.0038036 0.0036748 0.0038333 0.0036296 0.0038499 0.0038679
0.0036379 0.0034171 0.0037386 0.0037469 0.0038288 0.0036154 0.0036173 0.0036902 0.0036405 0.0034583 0.0036608 0.0036833 0.0034757 0.0038578 0.0039491 0.0035595 0.0036283 0.003587 0.00365 0.0036211 0.0037881 0.0036016 0.0036855 0.0034974 0.0036528 0.0036877 0.0034309 0.0037192 0.0036133 0.0037584 0.0037181 0.0036701 0.0036302 0.0035497 0.0038841 0.0034566 0.0036835 0.0037151 0.0035977 0.0035872 0.0035205 0.0036928 0.0035229 0.0036512 0.0037475 0.0035639 0.0037506 0.0038045 0.0036529 0.0036808 0.0036447 0.0036105 0.003784 0.0036151 0.0034836 0.0037353 0.0036335 0.0036937 0.0034586 0.0037381 0.0036946 0.0035646 0.0036789 0.0036138 0.0037488 0.0037322 0.0034878 0.0036831 0.0037869 0.0035925 0.0040162 0.0035238 0.0037179 0.0038504 0.0036364 0.0033872 0.0036649 0.0033983 0.0034371 0.0036029 0.0035386 0.0034815 0.0037454 0.0035324 0.0035997 0.0035912 0.0035971 0.0037957 0.0034766 0.0036457 0.0036685 0.0037266 0.0033948 0.0036069 0.0036449 0.0035155 0.0036765 0.0034732 0.0036918 0.0037086
0.0034863 0.0032686 0.003588 0.0035949 0.003674 0.0034641 0.0034655 0.0035371 0.0034875 0.0033074 0.0035086 0.0035316 0.0033255 0.0037005 0.0037927 0.0034092 0.003476 0.0034346 0.0034984 0.0034699 0.0036359 0.0034501 0.003534 0.0033451 0.0034996 0.0035352 0.0032789 0.0035643 0.0034609 0.0036061 0.0035632 0.0035176 0.0034777 0.0033997 0.0037294 0.0033054 0.0035315 0.0035645 0.0034449 0.0034351 0.0033691 0.0035406 0.0033711 0.0034981 0.0035955 0.0034124 0.0035974 0.0036505 0.0034994 0.0035277 0.0034926 0.0034583 0.0036304 0.003465 0.0033331 0.0035837 0.0034821 0.0035429 0.0033075 0.0035846 0.0035438 0.0034101 0.0035261 0.0034637 0.003596 0.0035789 0.0033384 0.0035319 0.0036326 0.0034387 0.0038606 0.0033728 0.0035636 0.0036978 0.0034853 0.0032366 0.0035136 0.0032488 0.0032871 0.0034491 0.0033883 0.0033307 0.0035957 0.0033814 0.0034485 0.0034402 0.0034466 0.0036436 0.0033268 0.0034939 0.0035144 0.0035738 0.0032445 0.0034549 0.0034926 0.0033628 0.003526 0.0033233 0.00354 0.0035557
0.0033408 0.0031262 0.0034433 0.003449 0.0035255 0.0033188 0.00332 0.0033901 0.0033407 0.0031629 0.0033625 0.0033861 0.0031816 0.0035494 0.0036425 0.0032651 0.0033299 0.0032884 0.003353 0.0033247 0.0034898 0.0033048 0.0033885 0.0031991 0.0033527 0.0033889 0.0031333 0.0034157 0.0033147 0.0034598 0.0034145 0.0033712 0.0033314 0.0032558 0.0035808 0.0031605 0.0033856 0.0034199 0.0032982 0.0032892 0.003224 0.0033944 0.0032255 0.0033513 0.0034496 0.0032671 0.0034504 0.0035027 0.0033521 0.0033808 0.0033467 0.0033124 0.003483 0.003321 0.0031888 0.0034381 0.0033369 0.0033983 0.0031626 0.0034373 0.003399 0.003262 0.0033795 0.0033198 0.0034493 0.0034317 0.0031951 0.0033868 0.0034845 0.0032912 0.0037111 0.0032281 0.0034156 0.0035511 0.0033402 0.0030924 0.0033685 0.0031056 0.0031433 0.0033018 0.0032441 0.0031862 0.003452 0.0032366 0.0033035 0.0032955 0.0033022 0.0034975 0.0031833 0.0033482 0.0033666 0.0034271 0.0031005 0.0033091 0.0033465 0.0032165 0.0033816 0.0031797 0.0033944 0.003409
0.0032013 0.0029898 0.0033044 0.0033088 0.0033828 0.0031796 0.0031803 0.003249 0.0032 0.0030245 0.0032224 0.0032464 0.0030437 0.0034044 0.0034981 0.0031269 0.0031898 0.0031483 0.0032135 0.0031855 0.0033495 0.0031655 0.003249 0.0030593 0.0032118 0.0032486 0.0029939 0.0032732 0.0031744 0.0033194 0.0032717 0.0032307 0.0031911 0.0031179 0.003438 0.0030217 0.0032457 0.0032811 0.0031576 0.0031493 0.0030848 0.0032542 0.0030859 0.0032104 0.0033096 0.0031278 0.0033093 0.0033607 0.0032108 0.0032398 0.0032068 0.0031724 0.0033415 0.0031829 0.0030505 0.0032984 0.0031976 0.0032594 0.0030239 0.0032958 0.00326 0.0031201 0.0032388 0.0031817 0.0033085 0.0032904 0.0030577 0.0032475 0.0033423 0.0031498 0.0035673 0.0030894 0.0032735 0.0034102 0.0032011 0.0029544 0.0032292 0.0029685 0.0030056 0.0031604 0.0031059 0.0030478 0.0033139 0.0030979 0.0031644 0.0031566 0.0031637 0.0033572 0.0030457 0.0032085 0.0032248 0.0032862 0.0029626 0.0031692 0.0032063 0.0030762 0.003243 0.003042 0.0032546 0.0032682
0.0030674 0.0028592 0.0031711 0.0031743 0.0032457 0.003046 0.0030464 0.0031137 0.0030649 0.0028918 0.003088 0.0031124 0.0029115 0.0032651 0.0033593 0.0029944 0.0030554 0.0030139 0.0030796 0.003052 0.0032148 0.0030319 0.0031151 0.0029252 0.0030766 0.0031139 0.0028603 0.0031363 0.0030399 0.0031846 0.0031348 0.003096 0.0030565 0.0029856 0.0033009 0.0028887 0.0031114 0.0031478 0.0030228 0.0030152 0.0029515 0.0031197 0.0029522 0.0030753 0.0031751 0.0029942 0.0031739 0.0032244 0.0030753 0.0031046 0.0030725 0.0030382 0.0032056 0.0030504 0.002918 0.0031642 0.0030639 0.0031261 0.0028909 0.0031601 0.0031266 0.002984 0.0031039 0.0030492 0.0031733 0.0031548 0.0029261 0.0031138 0.0032058 0.0030143 0.003429 0.0029564 0.0031372 0.0032749 0.0030676 0.0028221 0.0030955 0.0028371 0.0028736 0.0030249 0.0029734 0.0029151 0.0031814 0.0029649 0.003031 0.0030234 0.0030309 0.0032225 0.0029139 0.0030745 0.0030888 0.0031511 0.0028305 0.0030351 0.0030718 0.0029418 0.00311 0.0029101 0.0031205 0.0031331
0.0029391 0.0027341 0.0030431 0.0030452 0.0031142 0.0029179 0.002918 0.0029839 0.0029354 0.0027647 0.002959 0.0029838 0.0027849 0.0031314 0.003226 0.0028673 0.0029264 0.0028851 0.0029512 0.002924 0.0030854 0.0029037 0.0029866 0.0027968 0.002947 0.0029846 0.0027324 0.0030051 0.0029109 0.0030552 0.0030035 0.0029667 0.0029275 0.0028588 0.0031691 0.0027614 0.0029825 0.0030199 0.0028936 0.0028866 0.0028237 0.0029906 0.0028241 0.0029457 0.0030461 0.0028662 0.0030439 0.0030936 0.0029454 0.0029749 0.0029438 0.0029095 0.0030751 0.0029233 0.002791 0.0030355 0.0029358 0.0029982 0.0027636 0.0030298 0.0029986 0.0028536 0.0029744 0.0029222 0.0030436 0.0030247 0.0028 0.0029856 0.0030747 0.0028843 0.0032961 0.002829 0.0030064 0.0031449 0.0029396 0.0026956 0.0029673 0.0027113 0.0027473 0.002895 0.0028464 0.0027879 0.0030541 0.0028374 0.002903 0.0028958 0.0029036 0.0030931 0.0027876 0.0029459 0.0029583 0.0030214 0.002704 0.0029065 0.0029429 0.002813 0.0029823 0.0027837 0.0029918 0.0030034


==> images/plots/data/matching/vdftnlin-ol-j.dat <==
0.0040345
0.0014561
0.0037459
0.0049621
0.0063437
0.0044498
0.0044446
0.0056266
0.0062324
0.0026614
0.0057504
0.0057754
0.0032425
0.012426
0.010191
0.0038704
0.0050384
0.0034628
0.0041621
0.0057686
0.0069781
0.0050212
0.0063747
0.0053388
0.0054282
0.005709
0.0050642
0.0076592
0.0046116
0.0062495
0.0086435
0.0045219
0.0052062
0.0026624
0.0080577
0.0034074
0.0048691
0.0057096
0.0058101
0.0045308
0.005348
0.0058587
0.0039727
0.0055055
0.005139
0.0036675
0.0070391
0.0077201
0.0066111
0.0071694
0.0069902
0.0048428
0.0079322
0.0020674
0.0024054
0.0058707
0.0042731
0.0049411
0.0040625
0.0066997
0.0044363
0.0090833
0.0061752
0.0054439
0.0076138
0.0066982
0.0026726
0.0063956
0.0077148
0.00854
0.01008
0.0038448
0.0076436
0.0083092
0.0057132
0.0039906
0.0028581
0.0042171
0.0010391
0.0050736
0.0026759
0.0041982
0.0073253
0.0036763
0.004359
0.0043817
0.0036277
0.0051596
0.0015669
0.0040592
0.0082036
0.0059464
0.0029144
0.0059685
0.005558
0.0053378
0.0038291
0.0031164
0.0052785
0.0054655


==> images/plots/data/matching/vdftnlin-ol-rho.dat <==
-0.71926 11.353 -21.577 10.253
-0.69756 12.001 -22.793 10.822
-0.69544 11.94 -22.663 10.754
-0.70473 11.643 -22.104 10.49
-0.72987 11.012 -20.934 9.9494
-0.7069 11.614 -22.054 10.469
-0.72095 11.291 -21.461 10.197
-0.73156 11.017 -20.951 9.9611
-0.73612 10.894 -20.723 9.855
-0.71861 11.465 -21.799 10.362
-0.72712 11.091 -21.084 10.019
-0.70927 11.494 -21.824 10.359
-0.72444 11.327 -21.544 10.245
-0.76699 9.9785 -19.006 9.0511
-0.73959 10.605 -20.157 9.5778
-0.71426 11.465 -21.784 10.348
-0.73106 11.056 -21.028 9.9986
-0.72349 11.313 -21.513 10.228
-0.717 11.392 -21.647 10.283
-0.72032 11.233 -21.342 10.137
-0.6999 11.67 -22.14 10.5
-0.728 11.111 -21.126 10.042
-0.73047 10.983 -20.88 9.9239
-0.73437 10.989 -20.905 9.9432
-0.72528 11.146 -21.186 10.067
-0.71499 11.36 -21.575 10.244
-0.73675 11.038 -21.013 10.001
-0.74547 10.643 -20.256 9.6377
-0.71593 11.392 -21.644 10.28
-0.72456 11.115 -21.121 10.034
-0.75254 10.474 -19.943 9.4939
-0.72072 11.297 -21.471 10.202
-0.72786 11.116 -21.135 10.046
-0.7154 11.512 -21.881 10.398
-0.73248 10.861 -20.643 9.8082
-0.72473 11.323 -21.537 10.242
-0.71148 11.482 -21.807 10.354
-0.69167 11.947 -22.664 10.747
-0.72926 11.039 -20.987 9.9752
-0.71978 11.317 -21.507 10.218
-0.73258 11.003 -20.927 9.9514
-0.71158 11.433 -21.709 10.305
-0.72267 11.28 -21.445 10.193
-0.72822 11.083 -21.072 10.016
-0.69874 11.787 -22.37 10.613
-0.72132 11.327 -21.533 10.234
-0.72832 10.999 -20.903 9.931
-0.7356 10.811 -20.555 9.7701
-0.73764 10.84 -20.62 9.8064
-0.73886 10.788 -20.519 9.7578
-0.73049 10.949 -20.812 9.8901
-0.72645 11.157 -21.212 10.083
-0.73845 10.74 -20.423 9.7091
-0.7 11.901 -22.602 10.731
-0.7177 11.499 -21.864 10.393
-0.71271 11.405 -21.659 10.282
-0.71282 11.479 -21.806 10.356
-0.69833 11.808 -22.41 10.632
-0.72719 11.224 -21.348 10.152
-0.7349 10.883 -20.696 9.8395
-0.69991 11.791 -22.381 10.621
-0.75657 10.374 -19.758 9.4087
-0.72909 11.027 -20.962 9.9624
-0.71696 11.326 -21.516 10.218
-0.7238 11.068 -21.025 9.9842
-0.73161 10.956 -20.829 9.8997
-0.70754 11.683 -22.195 10.541
-0.71522 11.32 -21.498 10.206
-0.73859 10.754 -20.451 9.7233
-0.75399 10.455 -19.911 9.4807
-0.72574 10.909 -20.713 9.8316
-0.7184 11.378 -21.626 10.275
-0.73933 10.743 -20.432 9.7152
-0.71957 11.129 -21.132 10.031
-0.72064 11.23 -21.338 10.135
-0.72821 11.277 -21.459 10.209
-0.70903 11.643 -22.12 10.506
-0.73119 11.133 -21.183 10.077
-0.70735 11.777 -22.382 10.635
-0.73091 11.062 -21.039 10.004
-0.7107 11.612 -22.064 10.481
-0.73191 11.146 -21.21 10.092
-0.67654 12.276 -23.267 11.022
-0.72324 11.288 -21.463 10.203
-0.7196 11.335 -21.543 10.236
-0.72763 11.162 -21.227 10.092
-0.70928 11.598 -22.03 10.461
-0.7114 11.473 -21.789 10.344
-0.70026 11.919 -22.639 10.75
-0.71602 11.426 -21.711 10.313
-0.74753 10.569 -20.115 9.5712
-0.72377 11.146 -21.182 10.063
-0.7228 11.366 -21.617 10.279
-0.73215 10.965 -20.852 9.9132
-0.72394 11.164 -21.218 10.081
-0.73698 10.994 -20.925 9.9574
-0.69754 11.881 -22.554 10.703
-0.71958 11.394 -21.663 10.296
-0.72491 11.16 -21.212 10.08
-0.72583 11.138 -21.172 10.061


==> images/plots/data/matching/vdftnlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.017545 0.0175 0.017504 0.017525 0.017569 0.017527 0.017549 0.017568 0.017577 0.017537 0.017563 0.017535 0.017547 0.01764 0.017597 0.017537 0.017566 0.017548 0.017542 0.017553 0.017523 0.017562 0.017571 0.01757 0.017559 0.017544 0.017567 0.017594 0.017542 0.017561 0.017606 0.017549 0.017561 0.017534 0.017579 0.017547 0.017536 0.017504 0.017567 0.017547 0.017569 0.017539 0.01755 0.017564 0.017515 0.017547 0.01757 0.017583 0.017581 0.017584 0.017573 0.017559 0.017588 0.017507 0.017535 0.017541 0.017536 0.017513 0.017554 0.017578 0.017515 0.017613 0.017568 0.017547 0.017565 0.017573 0.017522 0.017547 0.017587 0.017607 0.017576 0.017543 0.017587 0.01756 0.017553 0.01755 0.017525 0.01756 0.017515 0.017565 0.017527 0.017559 0.017481 0.017549 0.017546 0.017558 0.017528 0.017537 0.017506 0.01754 0.017599 0.017559 0.017544 0.017572 0.017558 0.01757 0.017508 0.017542 0.017558 0.01756
0.02735 0.02723 0.027244 0.027299 0.027414 0.027303 0.027361 0.027412 0.027435 0.027327 0.027399 0.027326 0.027352 0.02761 0.027492 0.027329 0.027404 0.027355 0.027343 0.027373 0.027296 0.027394 0.027419 0.027416 0.027389 0.02735 0.027405 0.027482 0.027343 0.027395 0.027513 0.02736 0.027393 0.027319 0.027443 0.027353 0.027328 0.027245 0.027408 0.027357 0.027414 0.027337 0.027363 0.0274 0.027273 0.027354 0.027417 0.027452 0.027445 0.027455 0.027426 0.027386 0.027465 0.027249 0.027321 0.027342 0.027327 0.027269 0.027372 0.027437 0.027271 0.027532 0.027411 0.027356 0.027405 0.027424 0.027289 0.027358 0.027462 0.027516 0.027437 0.027345 0.027464 0.027395 0.027374 0.02736 0.027296 0.027388 0.02727 0.027403 0.027301 0.027385 0.027188 0.027361 0.027353 0.027384 0.027305 0.027329 0.027245 0.027336 0.027496 0.027389 0.027345 0.027422 0.027386 0.027414 0.027255 0.027341 0.027386 0.02739
0.037506 0.037297 0.037324 0.037421 0.037621 0.037428 0.037527 0.037616 0.037657 0.037463 0.037595 0.03747 0.037507 0.037976 0.037767 0.037472 0.037602 0.037514 0.037495 0.037552 0.03742 0.037586 0.037632 0.037622 0.037577 0.037512 0.037598 0.037741 0.037497 0.03759 0.037797 0.037525 0.037584 0.037451 0.037677 0.037507 0.037471 0.037329 0.037612 0.037519 0.03762 0.03749 0.037528 0.037596 0.037377 0.037513 0.037629 0.037691 0.037676 0.037694 0.037645 0.03757 0.037715 0.03733 0.037452 0.037498 0.037469 0.03737 0.037542 0.037663 0.037373 0.037831 0.037617 0.037521 0.03761 0.03764 0.0374 0.037527 0.037709 0.037802 0.03767 0.037498 0.037712 0.037594 0.037552 0.037519 0.037412 0.03757 0.037363 0.037599 0.037421 0.037564 0.037235 0.037524 0.037512 0.037566 0.037429 0.037474 0.037323 0.037484 0.037767 0.037579 0.037494 0.037636 0.037572 0.037615 0.037343 0.037489 0.037572 0.037578
0.047812 0.047506 0.047553 0.047695 0.047984 0.047704 0.047844 0.047973 0.048033 0.047744 0.047945 0.047768 0.047807 0.048515 0.048207 0.047764 0.047951 0.047819 0.047798 0.047884 0.0477 0.047929 0.048001 0.04798 0.047918 0.047827 0.047938 0.048158 0.047802 0.047941 0.04824 0.047841 0.047926 0.047729 0.04807 0.047807 0.047766 0.047566 0.04797 0.047833 0.047979 0.047796 0.047844 0.047945 0.047633 0.04782 0.047999 0.04809 0.048062 0.048091 0.048022 0.047906 0.048124 0.047556 0.047727 0.047808 0.047762 0.047622 0.04786 0.048046 0.047625 0.048291 0.047978 0.04784 0.047974 0.048012 0.047657 0.047851 0.048114 0.048247 0.048068 0.0478 0.048119 0.047953 0.047885 0.047821 0.047675 0.047901 0.0476 0.047948 0.047687 0.04789 0.047436 0.047837 0.047822 0.047898 0.047702 0.047771 0.047544 0.04778 0.048198 0.047925 0.047789 0.048005 0.047913 0.047965 0.04758 0.047785 0.047911 0.04792
0.0581 0.057698 0.057769 0.057956 0.058329 0.057966 0.058143 0.058312 0.058391 0.058003 0.058278 0.058054 0.058083 0.059041 0.058637 0.058039 0.058281 0.058103 0.058083 0.058202 0.057971 0.058254 0.058353 0.058317 0.058243 0.058128 0.058252 0.058556 0.058091 0.058277 0.058664 0.058139 0.058249 0.057988 0.05845 0.058084 0.058047 0.057794 0.058311 0.058128 0.058318 0.05809 0.058141 0.058277 0.057877 0.058108 0.058354 0.058473 0.05843 0.05847 0.058384 0.058223 0.058519 0.057765 0.05798 0.058105 0.058039 0.057862 0.058155 0.058411 0.057864 0.058731 0.058322 0.058144 0.058326 0.058368 0.057897 0.058163 0.058504 0.058672 0.058458 0.058084 0.058509 0.058303 0.058202 0.058097 0.05792 0.058208 0.057815 0.058276 0.057935 0.058191 0.057635 0.058129 0.058113 0.05821 0.057958 0.058054 0.057748 0.05806 0.058611 0.058255 0.058061 0.058357 0.058237 0.058291 0.057804 0.058061 0.058233 0.058245
0.068231 0.06774 0.067838 0.068068 0.068516 0.068077 0.068286 0.068489 0.068586 0.068103 0.068453 0.06819 0.068198 0.069401 0.068909 0.068161 0.068449 0.068227 0.068213 0.068366 0.068098 0.06842 0.068547 0.06849 0.06841 0.068278 0.068399 0.068789 0.068226 0.068458 0.06892 0.06828 0.068413 0.068089 0.068672 0.068198 0.068176 0.06788 0.068493 0.068268 0.068496 0.068233 0.068278 0.068449 0.067975 0.068238 0.068553 0.068697 0.068636 0.068686 0.068589 0.068381 0.068753 0.067823 0.068074 0.068251 0.068163 0.067956 0.068288 0.068616 0.067956 0.069002 0.068508 0.068295 0.068523 0.068564 0.067985 0.068324 0.068733 0.068928 0.068696 0.068212 0.068738 0.068502 0.068365 0.068209 0.068011 0.068351 0.067876 0.068442 0.068028 0.068327 0.067699 0.068261 0.068247 0.068361 0.068062 0.068184 0.0678 0.068183 0.068858 0.068429 0.068172 0.06855 0.068405 0.06845 0.06788 0.068178 0.068397 0.068411
0.078092 0.077524 0.077651 0.07792 0.078428 0.077927 0.078157 0.078391 0.078503 0.077932 0.078355 0.078064 0.078039 0.07947 0.078906 0.078015 0.078341 0.078077 0.078075 0.07826 0.077969 0.078311 0.078467 0.078385 0.078305 0.078161 0.078264 0.078738 0.078094 0.078367 0.078889 0.07815 0.078302 0.077922 0.078621 0.078037 0.078041 0.077712 0.078401 0.078137 0.078398 0.078113 0.078145 0.078348 0.077817 0.078097 0.078479 0.078646 0.078562 0.078624 0.07852 0.078265 0.078711 0.077622 0.077897 0.078133 0.078022 0.077793 0.078145 0.078544 0.07779 0.078985 0.078421 0.078179 0.078452 0.078485 0.077808 0.078219 0.078684 0.078896 0.078667 0.07807 0.078689 0.078435 0.078258 0.078043 0.077838 0.078216 0.077672 0.078333 0.077855 0.078184 0.077518 0.078122 0.078111 0.078237 0.077902 0.078051 0.077592 0.078039 0.078823 0.078333 0.07801 0.078467 0.078301 0.078327 0.077699 0.078025 0.07829 0.078304
0.087593 0.08696 0.087119 0.087422 0.087974 0.087425 0.087668 0.087924 0.088049 0.0874 0.087893 0.087586 0.087515 0.089151 0.088531 0.087513 0.087865 0.087564 0.087579 0.087796 0.087493 0.087837 0.088021 0.08791 0.087836 0.087688 0.087756 0.088312 0.087604 0.087915 0.088476 0.08766 0.087826 0.087396 0.088202 0.087512 0.087552 0.087202 0.087943 0.087646 0.087931 0.087638 0.087649 0.087881 0.087312 0.087594 0.08804 0.088225 0.088118 0.088189 0.088086 0.087785 0.088297 0.087072 0.087361 0.08766 0.087525 0.087284 0.087637 0.088102 0.087276 0.088584 0.087968 0.087705 0.088019 0.088038 0.087279 0.087759 0.088264 0.088481 0.088276 0.087568 0.088267 0.088009 0.087792 0.087509 0.08731 0.087713 0.087115 0.087856 0.087327 0.087672 0.087005 0.08762 0.087615 0.087748 0.087387 0.087563 0.087036 0.087537 0.088409 0.087875 0.087485 0.088017 0.087836 0.087832 0.087172 0.087511 0.08782 0.087834
0.096663 0.095979 0.096171 0.096502 0.09708 0.0965 0.096747 0.097018 0.097152 0.096437 0.096994 0.096684 0.096557 0.098366 0.097712 0.096584 0.09695 0.096616 0.096652 0.096899 0.096599 0.096926 0.097135 0.096993 0.096933 0.096787 0.096804 0.097434 0.096685 0.097027 0.097608 0.096737 0.096912 0.096442 0.097343 0.096552 0.096636 0.096279 0.097048 0.096723 0.097024 0.096738 0.096719 0.096977 0.096389 0.096658 0.097164 0.097361 0.097228 0.097309 0.097212 0.096869 0.097438 0.096103 0.096394 0.096761 0.096602 0.096358 0.096691 0.097218 0.096344 0.097724 0.097076 0.096802 0.097152 0.097152 0.096327 0.09687 0.097398 0.09761 0.09745 0.096636 0.097401 0.097153 0.096894 0.096537 0.096359 0.096771 0.096135 0.096939 0.096374 0.09672 0.096088 0.096684 0.096686 0.096822 0.096448 0.096649 0.096061 0.096606 0.097544 0.096982 0.096526 0.097127 0.096936 0.096893 0.096229 0.096566 0.096914 0.096927
0.10525 0.10453 0.10475 0.1051 0.10569 0.1051 0.10534 0.10562 0.10576 0.10499 0.1056 0.1053 0.10511 0.10706 0.10639 0.10517 0.10554 0.10518 0.10524 0.10552 0.10523 0.10552 0.10576 0.10558 0.10554 0.1054 0.10535 0.10605 0.10528 0.10565 0.10623 0.10533 0.10551 0.10501 0.10599 0.1051 0.10524 0.10489 0.10566 0.10531 0.10562 0.10536 0.1053 0.10558 0.10499 0.10524 0.10579 0.106 0.10584 0.10593 0.10584 0.10546 0.10608 0.10466 0.10494 0.10538 0.1052 0.10496 0.10525 0.10584 0.10494 0.10635 0.10569 0.10541 0.10579 0.10577 0.1049 0.1055 0.10603 0.10623 0.10613 0.10522 0.10603 0.10581 0.10551 0.10507 0.10493 0.10533 0.10468 0.10553 0.10494 0.10527 0.10471 0.10526 0.10527 0.1054 0.10503 0.10525 0.10461 0.10519 0.10617 0.1056 0.10508 0.10574 0.10555 0.10546 0.10481 0.10514 0.10552 0.10553
0.1133 0.11257 0.11282 0.11319 0.11377 0.11318 0.1134 0.11368 0.11382 0.11302 0.11368 0.1134 0.11313 0.11518 0.11452 0.11324 0.1136 0.11322 0.11331 0.1136 0.11335 0.11359 0.11384 0.11363 0.11361 0.11349 0.11337 0.11412 0.11336 0.11374 0.1143 0.11339 0.11357 0.11305 0.11409 0.11313 0.11332 0.11299 0.11374 0.11338 0.11368 0.11345 0.11336 0.11365 0.11308 0.11329 0.11389 0.1141 0.11391 0.11401 0.11394 0.11352 0.11418 0.11271 0.11297 0.11347 0.11327 0.11305 0.11329 0.11392 0.11302 0.11442 0.11377 0.1135 0.11391 0.11385 0.11295 0.1136 0.11413 0.11429 0.11428 0.11328 0.11412 0.11394 0.11359 0.11308 0.11298 0.11337 0.11271 0.11358 0.11299 0.11329 0.11283 0.11331 0.11333 0.11346 0.11309 0.11334 0.11265 0.11325 0.11425 0.11369 0.11311 0.11382 0.11363 0.11348 0.11289 0.11318 0.11359 0.1136
0.12081 0.12006 0.12035 0.12073 0.12129 0.12071 0.12091 0.12118 0.12132 0.12049 0.1212 0.12095 0.1206 0.12272 0.12209 0.12075 0.12109 0.1207 0.12082 0.12113 0.12091 0.12109 0.12136 0.12112 0.12113 0.12103 0.12082 0.12162 0.12087 0.12127 0.12179 0.1209 0.12107 0.12054 0.12163 0.12059 0.12085 0.12054 0.12125 0.12089 0.12118 0.12099 0.12086 0.12116 0.12063 0.12078 0.12142 0.12163 0.12142 0.12152 0.12147 0.12103 0.12171 0.12021 0.12044 0.12102 0.12079 0.12059 0.12076 0.12143 0.12056 0.12191 0.12129 0.12103 0.12146 0.12137 0.12045 0.12115 0.12165 0.12178 0.12186 0.12078 0.12164 0.1215 0.12112 0.12053 0.12048 0.12084 0.12019 0.12108 0.12049 0.12076 0.12041 0.1208 0.12083 0.12095 0.12061 0.12087 0.12015 0.12076 0.12176 0.12122 0.12058 0.12134 0.12115 0.12094 0.12041 0.12067 0.12111 0.12111
0.12774 0.127 0.12732 0.1277 0.12822 0.12767 0.12785 0.1281 0.12824 0.1274 0.12813 0.12792 0.1275 0.12964 0.12906 0.1277 0.12801 0.12761 0.12776 0.12809 0.12792 0.12802 0.12831 0.12802 0.12807 0.12799 0.12769 0.12853 0.12782 0.12823 0.12869 0.12783 0.12799 0.12746 0.12859 0.12749 0.12782 0.12754 0.12819 0.12782 0.1281 0.12797 0.12778 0.12809 0.12761 0.12771 0.12838 0.12857 0.12834 0.12844 0.12843 0.12795 0.12865 0.12715 0.12735 0.12799 0.12775 0.12757 0.12766 0.12836 0.12753 0.1288 0.12823 0.12799 0.12843 0.12831 0.1274 0.12812 0.12859 0.12867 0.12886 0.12771 0.12858 0.12849 0.12808 0.12741 0.12742 0.12773 0.12711 0.12799 0.12742 0.12764 0.12744 0.12772 0.12777 0.12786 0.12755 0.12783 0.12709 0.1277 0.12867 0.12817 0.12748 0.12827 0.1281 0.12782 0.12738 0.12759 0.12805 0.12805
0.13409 0.13338 0.13372 0.1341 0.13457 0.13406 0.1342 0.13444 0.13457 0.13373 0.13448 0.13432 0.13382 0.13595 0.13543 0.13406 0.13434 0.13393 0.13412 0.13446 0.13434 0.13436 0.13466 0.13434 0.13442 0.13438 0.13398 0.13484 0.13419 0.13459 0.13498 0.13418 0.13433 0.1338 0.13495 0.1338 0.1342 0.13396 0.13454 0.13418 0.13443 0.13436 0.13412 0.13444 0.13402 0.13405 0.13474 0.13493 0.13466 0.13477 0.13479 0.13429 0.135 0.13353 0.13368 0.13438 0.13412 0.13398 0.13398 0.1347 0.13393 0.13509 0.13458 0.13437 0.13481 0.13465 0.13376 0.13451 0.13493 0.13496 0.13526 0.13406 0.13492 0.1349 0.13445 0.13371 0.13378 0.13404 0.13346 0.13432 0.13378 0.13394 0.1339 0.13406 0.13412 0.1342 0.13392 0.13421 0.13346 0.13406 0.13498 0.13454 0.1338 0.13462 0.13446 0.13412 0.13378 0.13393 0.1344 0.1344
0.13986 0.13917 0.13954 0.13991 0.14033 0.13987 0.13997 0.14018 0.1403 0.13948 0.14025 0.14014 0.13956 0.14165 0.1412 0.13985 0.14008 0.13968 0.13989 0.14025 0.14018 0.14012 0.14042 0.14007 0.14019 0.14017 0.13968 0.14056 0.13998 0.14037 0.14068 0.13995 0.14008 0.13957 0.14072 0.13953 0.14 0.13981 0.1403 0.13995 0.14018 0.14017 0.13988 0.14019 0.13985 0.13981 0.14051 0.14068 0.1404 0.1405 0.14056 0.14005 0.14075 0.13932 0.13943 0.14018 0.13991 0.1398 0.13971 0.14045 0.13975 0.14078 0.14034 0.14016 0.1406 0.14041 0.13955 0.14032 0.14067 0.14065 0.14108 0.13983 0.14066 0.14071 0.14023 0.13942 0.13956 0.13976 0.13923 0.14006 0.13956 0.13966 0.13979 0.13981 0.13988 0.13994 0.13971 0.14001 0.13925 0.13983 0.1407 0.14032 0.13955 0.14037 0.14023 0.13982 0.1396 0.13969 0.14017 0.14016
0.14505 0.1444 0.14479 0.14515 0.1455 0.1451 0.14515 0.14534 0.14545 0.14466 0.14543 0.14538 0.14472 0.14674 0.14638 0.14505 0.14524 0.14485 0.14509 0.14545 0.14545 0.14529 0.1456 0.14522 0.14537 0.14539 0.1448 0.14569 0.14518 0.14557 0.14578 0.14514 0.14525 0.14476 0.1459 0.14469 0.14522 0.14508 0.14547 0.14514 0.14533 0.1454 0.14506 0.14536 0.14511 0.14499 0.1457 0.14585 0.14555 0.14565 0.14574 0.14522 0.14591 0.14455 0.14461 0.14541 0.14513 0.14506 0.14487 0.14561 0.145 0.14587 0.14552 0.14537 0.14581 0.14557 0.14477 0.14554 0.14583 0.14574 0.1463 0.14503 0.14581 0.14594 0.14543 0.14456 0.14477 0.14491 0.14443 0.14522 0.14476 0.1448 0.14511 0.14499 0.14507 0.14511 0.14493 0.14523 0.14448 0.14503 0.14582 0.14551 0.14471 0.14555 0.14542 0.14495 0.14485 0.14487 0.14535 0.14534
0.14966 0.14907 0.14948 0.14982 0.15009 0.14976 0.14977 0.14993 0.15002 0.14926 0.15003 0.15004 0.14931 0.15123 0.15097 0.14969 0.14983 0.14944 0.14972 0.15009 0.15014 0.14989 0.1502 0.14979 0.14998 0.15004 0.14935 0.15023 0.14982 0.15019 0.1503 0.14975 0.14985 0.14938 0.15051 0.14928 0.14988 0.14979 0.15007 0.14976 0.14992 0.15005 0.14967 0.14996 0.14979 0.1496 0.15031 0.15044 0.15012 0.15022 0.15034 0.14982 0.1505 0.14921 0.14922 0.15006 0.14978 0.14974 0.14945 0.1502 0.14968 0.15038 0.15012 0.15001 0.15044 0.15017 0.14941 0.1502 0.15041 0.15026 0.15093 0.14965 0.15039 0.15059 0.15006 0.14913 0.14941 0.14948 0.14907 0.14981 0.1494 0.14936 0.14986 0.14959 0.14968 0.1497 0.14957 0.14988 0.14914 0.14966 0.15037 0.15014 0.14931 0.15014 0.15004 0.1495 0.14953 0.14949 0.14996 0.14994
0.15373 0.15319 0.15361 0.15393 0.15413 0.15387 0.15383 0.15395 0.15404 0.15332 0.15408 0.15415 0.15335 0.15516 0.15499 0.15377 0.15386 0.15349 0.15379 0.15416 0.15428 0.15393 0.15424 0.1538 0.15404 0.15412 0.15335 0.15422 0.1539 0.15425 0.15426 0.15381 0.15388 0.15345 0.15454 0.15332 0.15397 0.15394 0.15412 0.15382 0.15395 0.15415 0.15373 0.15401 0.15393 0.15366 0.15436 0.15447 0.15413 0.15423 0.15439 0.15387 0.15451 0.15333 0.15328 0.15416 0.15387 0.15387 0.15348 0.15422 0.1538 0.15433 0.15416 0.15409 0.15451 0.1542 0.15351 0.15429 0.15442 0.15421 0.15501 0.15371 0.1544 0.15467 0.15413 0.15315 0.1535 0.15351 0.15316 0.15384 0.15348 0.15338 0.15405 0.15365 0.15375 0.15374 0.15366 0.15397 0.15325 0.15373 0.15435 0.1542 0.15336 0.15418 0.1541 0.1535 0.15366 0.15355 0.15402 0.15399
0.15725 0.15678 0.15721 0.1575 0.15762 0.15744 0.15735 0.15744 0.15751 0.15684 0.15758 0.15772 0.15685 0.15852 0.15846 0.15732 0.15734 0.157 0.15733 0.15769 0.15787 0.15743 0.15774 0.15728 0.15755 0.15767 0.15681 0.15765 0.15743 0.15777 0.15767 0.15733 0.15738 0.15699 0.15803 0.15682 0.15753 0.15755 0.15761 0.15734 0.15743 0.15771 0.15725 0.1575 0.15752 0.15718 0.15786 0.15795 0.1576 0.15769 0.15789 0.15737 0.15799 0.1569 0.1568 0.15771 0.15742 0.15747 0.15697 0.1577 0.15739 0.15772 0.15766 0.15763 0.15803 0.15769 0.15707 0.15783 0.15789 0.15762 0.15853 0.15724 0.15787 0.15821 0.15766 0.15663 0.15706 0.15699 0.15672 0.15732 0.15703 0.15686 0.1577 0.15716 0.15727 0.15724 0.15722 0.15752 0.15683 0.15727 0.15778 0.15772 0.15687 0.15767 0.15762 0.15696 0.15725 0.15707 0.15753 0.1575
0.16026 0.15984 0.16028 0.16055 0.16059 0.16049 0.16036 0.1604 0.16046 0.15985 0.16056 0.16076 0.15984 0.16136 0.16141 0.16034 0.16031 0.15999 0.16034 0.16069 0.16094 0.16041 0.16071 0.16023 0.16054 0.16069 0.15975 0.16057 0.16045 0.16076 0.16055 0.16033 0.16036 0.16 0.161 0.1598 0.16056 0.16064 0.16059 0.16034 0.1604 0.16074 0.16024 0.16048 0.16059 0.16017 0.16084 0.1609 0.16054 0.16063 0.16086 0.16035 0.16093 0.15996 0.15981 0.16074 0.16045 0.16053 0.15995 0.16065 0.16045 0.1606 0.16064 0.16065 0.16102 0.16065 0.16011 0.16086 0.16083 0.1605 0.16152 0.16025 0.16081 0.16122 0.16066 0.1596 0.16009 0.15995 0.15976 0.16029 0.16006 0.15982 0.16083 0.16015 0.16027 0.16022 0.16025 0.16055 0.15989 0.16028 0.16069 0.16071 0.15986 0.16064 0.16061 0.1599 0.16032 0.16008 0.16052 0.16048
0.16276 0.16241 0.16286 0.1631 0.16306 0.16303 0.16286 0.16287 0.16291 0.16235 0.16304 0.1633 0.16233 0.16369 0.16384 0.16286 0.16278 0.16248 0.16285 0.1632 0.1635 0.16289 0.16318 0.16269 0.16302 0.16321 0.1622 0.16298 0.16297 0.16325 0.16294 0.16283 0.16283 0.16252 0.16346 0.16229 0.16309 0.16322 0.16307 0.16285 0.16286 0.16327 0.16274 0.16296 0.16315 0.16268 0.16331 0.16335 0.16299 0.16307 0.16333 0.16284 0.16337 0.16252 0.16232 0.16326 0.16298 0.1631 0.16243 0.16311 0.16302 0.16297 0.16311 0.16316 0.16351 0.16311 0.16265 0.16338 0.16327 0.16288 0.164 0.16276 0.16324 0.16373 0.16316 0.16208 0.16262 0.16242 0.16231 0.16276 0.16259 0.16229 0.16346 0.16265 0.16277 0.1627 0.16278 0.16308 0.16245 0.16279 0.16309 0.16321 0.16236 0.16311 0.1631 0.16234 0.16289 0.16259 0.163 0.16296
0.16479 0.16451 0.16495 0.16517 0.16505 0.1651 0.16488 0.16486 0.16488 0.16439 0.16504 0.16536 0.16435 0.16554 0.16579 0.16491 0.16477 0.1645 0.16489 0.16522 0.16558 0.16489 0.16517 0.16467 0.16503 0.16525 0.16418 0.16492 0.165 0.16526 0.16485 0.16485 0.16483 0.16456 0.16543 0.16431 0.16514 0.16533 0.16506 0.16487 0.16485 0.16532 0.16476 0.16496 0.16524 0.1647 0.16531 0.16533 0.16496 0.16503 0.16532 0.16484 0.16534 0.16461 0.16436 0.16531 0.16503 0.16519 0.16443 0.16508 0.1651 0.16487 0.16511 0.1652 0.16552 0.16509 0.16472 0.16541 0.16524 0.16479 0.166 0.16479 0.1652 0.16575 0.16519 0.16408 0.16468 0.16442 0.16438 0.16475 0.16465 0.16428 0.1656 0.16467 0.16479 0.16471 0.16484 0.16512 0.16454 0.16483 0.16503 0.16522 0.16439 0.1651 0.16512 0.16432 0.16498 0.16462 0.16502 0.16497
0.16637 0.16615 0.16659 0.16678 0.16659 0.16671 0.16645 0.1664 0.1664 0.16597 0.16659 0.16696 0.16592 0.16693 0.16729 0.1665 0.16632 0.16607 0.16647 0.16679 0.1672 0.16645 0.16671 0.1662 0.16659 0.16683 0.16571 0.16641 0.16659 0.16682 0.16631 0.16642 0.16638 0.16616 0.16696 0.16587 0.16674 0.16697 0.16661 0.16644 0.16639 0.16691 0.16633 0.1665 0.16687 0.16628 0.16685 0.16684 0.16647 0.16654 0.16686 0.1664 0.16684 0.16624 0.16595 0.1669 0.16663 0.16682 0.16599 0.16661 0.16673 0.16632 0.16665 0.16678 0.16707 0.16662 0.16633 0.167 0.16674 0.16625 0.16753 0.16637 0.16671 0.16731 0.16675 0.16564 0.16629 0.16597 0.166 0.1663 0.16625 0.16583 0.16727 0.16624 0.16636 0.16626 0.16644 0.16672 0.16617 0.16642 0.1665 0.16678 0.16596 0.16664 0.16668 0.16584 0.16662 0.1662 0.16657 0.16652
0.16751 0.16737 0.1678 0.16796 0.1677 0.16789 0.16759 0.16751 0.1675 0.16713 0.16771 0.16813 0.16707 0.1679 0.16835 0.16767 0.16743 0.16721 0.16762 0.16793 0.16838 0.16757 0.16782 0.16731 0.16772 0.16798 0.16682 0.16747 0.16774 0.16794 0.16735 0.16756 0.1675 0.16732 0.16805 0.16702 0.1679 0.16818 0.16772 0.16759 0.1675 0.16807 0.16747 0.16762 0.16806 0.16742 0.16796 0.16793 0.16756 0.16762 0.16797 0.16753 0.16792 0.16744 0.16711 0.16805 0.16779 0.16801 0.16712 0.1677 0.16793 0.16734 0.16776 0.16793 0.16818 0.16772 0.16752 0.16814 0.16782 0.16728 0.16863 0.16752 0.16779 0.16844 0.16789 0.16677 0.16747 0.16709 0.1672 0.16741 0.16743 0.16696 0.16851 0.16739 0.16751 0.16739 0.16762 0.16788 0.16738 0.16757 0.16756 0.16791 0.16711 0.16775 0.16781 0.16695 0.16782 0.16736 0.1677 0.16764
0.16826 0.16818 0.1686 0.16873 0.1684 0.16866 0.16833 0.16821 0.16819 0.16789 0.16843 0.16889 0.16782 0.16847 0.169 0.16842 0.16815 0.16795 0.16837 0.16866 0.16915 0.16829 0.16852 0.16802 0.16844 0.16872 0.16754 0.16814 0.16849 0.16866 0.16799 0.1683 0.16821 0.16809 0.16874 0.16776 0.16866 0.16898 0.16843 0.16833 0.16821 0.16882 0.16821 0.16834 0.16885 0.16817 0.16866 0.16861 0.16825 0.1683 0.16867 0.16825 0.1686 0.16824 0.16787 0.1688 0.16855 0.1688 0.16785 0.16839 0.16871 0.16797 0.16847 0.16867 0.16889 0.16842 0.1683 0.16889 0.1685 0.16792 0.16932 0.16827 0.16846 0.16916 0.16862 0.16751 0.16824 0.16782 0.16799 0.16813 0.1682 0.16768 0.16934 0.16813 0.16825 0.16812 0.16838 0.16863 0.16818 0.16832 0.16821 0.16863 0.16787 0.16846 0.16853 0.16765 0.16862 0.16811 0.16843 0.16836
0.16863 0.16861 0.16902 0.16912 0.16873 0.16905 0.16869 0.16855 0.16851 0.16827 0.16877 0.16927 0.16819 0.16867 0.16928 0.1688 0.16849 0.16832 0.16874 0.16901 0.16953 0.16864 0.16885 0.16835 0.16879 0.16909 0.16788 0.16843 0.16886 0.169 0.16826 0.16866 0.16855 0.16847 0.16904 0.16813 0.16904 0.16939 0.16877 0.16869 0.16854 0.16919 0.16858 0.16868 0.16925 0.16853 0.16898 0.16892 0.16856 0.1686 0.16899 0.1686 0.1689 0.16866 0.16826 0.16917 0.16893 0.1692 0.1682 0.16871 0.16912 0.16823 0.1688 0.16903 0.16922 0.16874 0.16869 0.16924 0.1688 0.16819 0.16963 0.16864 0.16876 0.16949 0.16897 0.16788 0.16863 0.16817 0.1684 0.16847 0.16859 0.16804 0.16977 0.1685 0.16861 0.16847 0.16877 0.169 0.1686 0.1687 0.16849 0.16898 0.16824 0.16879 0.16888 0.16799 0.16903 0.16849 0.16877 0.16871
0.16864 0.16868 0.16908 0.16915 0.1687 0.16909 0.1687 0.16853 0.16847 0.1683 0.16875 0.16929 0.16821 0.16852 0.1692 0.16882 0.16847 0.16833 0.16875 0.16901 0.16956 0.16863 0.16882 0.16833 0.16878 0.16909 0.16788 0.16837 0.16887 0.16899 0.16818 0.16866 0.16854 0.1685 0.16899 0.16815 0.16906 0.16944 0.16875 0.16869 0.16852 0.1692 0.16859 0.16866 0.16929 0.16855 0.16895 0.16887 0.16852 0.16855 0.16896 0.16859 0.16884 0.16872 0.16829 0.16917 0.16896 0.16924 0.16821 0.16867 0.16916 0.16814 0.16877 0.16903 0.16919 0.16871 0.16874 0.16924 0.16874 0.16811 0.16957 0.16866 0.16871 0.16947 0.16896 0.16789 0.16867 0.16817 0.16846 0.16846 0.16862 0.16804 0.16984 0.16851 0.16861 0.16847 0.1688 0.16901 0.16867 0.16871 0.16842 0.16897 0.16827 0.16876 0.16887 0.16798 0.16908 0.16851 0.16876 0.16869
0.16832 0.16842 0.1688 0.16884 0.16835 0.16878 0.16837 0.16818 0.16811 0.168 0.1684 0.16898 0.1679 0.16805 0.16879 0.16851 0.16813 0.16802 0.16844 0.16867 0.16924 0.16829 0.16847 0.16799 0.16844 0.16876 0.16755 0.16798 0.16855 0.16864 0.16778 0.16834 0.1682 0.1682 0.16862 0.16784 0.16874 0.16915 0.1684 0.16837 0.16818 0.16888 0.16827 0.16832 0.169 0.16823 0.16859 0.16849 0.16816 0.16818 0.1686 0.16826 0.16846 0.16844 0.168 0.16885 0.16865 0.16895 0.16789 0.16831 0.16887 0.16773 0.16842 0.16871 0.16883 0.16835 0.16845 0.16891 0.16836 0.16771 0.16919 0.16834 0.16833 0.16911 0.16863 0.16759 0.16838 0.16785 0.16819 0.16812 0.16833 0.16772 0.16956 0.1682 0.16829 0.16814 0.1685 0.16869 0.1684 0.1684 0.16802 0.16863 0.16797 0.16841 0.16853 0.16764 0.1688 0.1682 0.16843 0.16835
0.1677 0.16785 0.16821 0.16823 0.16769 0.16817 0.16774 0.16753 0.16745 0.1674 0.16775 0.16835 0.1673 0.16729 0.16807 0.1679 0.16749 0.1674 0.16781 0.16803 0.16862 0.16765 0.16781 0.16734 0.1678 0.16813 0.16693 0.1673 0.16792 0.16799 0.16708 0.16771 0.16756 0.1676 0.16793 0.16723 0.16812 0.16854 0.16775 0.16774 0.16753 0.16824 0.16764 0.16767 0.16839 0.16761 0.16792 0.16781 0.16749 0.1675 0.16793 0.16762 0.16777 0.16786 0.1674 0.16821 0.16803 0.16834 0.16726 0.16764 0.16827 0.16702 0.16776 0.16807 0.16817 0.16768 0.16785 0.16827 0.16768 0.16701 0.16849 0.16772 0.16764 0.16844 0.16798 0.16698 0.16777 0.16722 0.16761 0.16747 0.16773 0.1671 0.16897 0.16758 0.16766 0.16751 0.16789 0.16806 0.16782 0.16778 0.16733 0.16798 0.16736 0.16776 0.16789 0.167 0.1682 0.16759 0.16778 0.16771
0.16679 0.16699 0.16733 0.16732 0.16675 0.16727 0.16683 0.1666 0.16651 0.16652 0.16682 0.16744 0.16641 0.16625 0.16708 0.167 0.16657 0.16651 0.16691 0.1671 0.1677 0.16673 0.16686 0.16642 0.16687 0.1672 0.16602 0.16634 0.16701 0.16705 0.16611 0.16679 0.16663 0.16671 0.16697 0.16634 0.16721 0.16765 0.16681 0.16683 0.1666 0.16732 0.16674 0.16674 0.16749 0.16671 0.16697 0.16685 0.16654 0.16655 0.16698 0.1667 0.16681 0.16699 0.16652 0.16729 0.16713 0.16744 0.16636 0.1667 0.16738 0.16604 0.16683 0.16715 0.16721 0.16673 0.16697 0.16734 0.16672 0.16604 0.16751 0.16682 0.16668 0.16749 0.16706 0.16609 0.16689 0.16631 0.16675 0.16655 0.16684 0.1662 0.16809 0.16667 0.16675 0.1666 0.16699 0.16715 0.16695 0.16688 0.16636 0.16705 0.16647 0.16682 0.16696 0.16609 0.16732 0.1667 0.16686 0.16678
0.16562 0.16587 0.16618 0.16615 0.16555 0.16611 0.16565 0.16541 0.16532 0.16537 0.16563 0.16626 0.16526 0.16496 0.16582 0.16583 0.16539 0.16535 0.16574 0.16591 0.16651 0.16555 0.16566 0.16523 0.16568 0.16602 0.16487 0.16512 0.16584 0.16586 0.16488 0.16562 0.16545 0.16556 0.16575 0.1652 0.16604 0.16649 0.16562 0.16565 0.16542 0.16614 0.16557 0.16555 0.16633 0.16555 0.16576 0.16563 0.16534 0.16534 0.16577 0.16553 0.16558 0.16585 0.16538 0.1661 0.16596 0.16628 0.1652 0.16549 0.16622 0.16481 0.16563 0.16596 0.166 0.16553 0.16582 0.16614 0.1655 0.16482 0.16627 0.16565 0.16546 0.16627 0.16587 0.16494 0.16574 0.16515 0.16563 0.16537 0.16569 0.16505 0.16693 0.16551 0.16558 0.16543 0.16583 0.16597 0.16583 0.16571 0.16514 0.16585 0.16533 0.16563 0.16578 0.16492 0.16617 0.16554 0.16567 0.16559
0.16421 0.1645 0.16479 0.16474 0.16412 0.16471 0.16424 0.16398 0.16388 0.16399 0.1642 0.16484 0.16388 0.16345 0.16434 0.16443 0.16397 0.16396 0.16433 0.16448 0.16508 0.16413 0.16423 0.16382 0.16426 0.16459 0.16348 0.16368 0.16442 0.16442 0.16343 0.16421 0.16402 0.16417 0.16429 0.16381 0.16463 0.16508 0.16419 0.16424 0.164 0.16471 0.16417 0.16413 0.16492 0.16415 0.16432 0.16418 0.16391 0.16389 0.16433 0.16411 0.16412 0.16448 0.164 0.16468 0.16456 0.16488 0.1638 0.16405 0.16482 0.16335 0.16419 0.16454 0.16455 0.16409 0.16443 0.16471 0.16404 0.16337 0.16479 0.16425 0.16401 0.16481 0.16444 0.16356 0.16435 0.16376 0.16426 0.16396 0.1643 0.16366 0.16553 0.16412 0.16417 0.16402 0.16443 0.16455 0.16445 0.16431 0.16368 0.16442 0.16394 0.1642 0.16435 0.16352 0.16478 0.16415 0.16425 0.16417
0.16259 0.16291 0.16318 0.16311 0.16247 0.16308 0.16261 0.16235 0.16224 0.16239 0.16255 0.1632 0.16228 0.16173 0.16263 0.16281 0.16234 0.16234 0.1627 0.16284 0.16343 0.1625 0.16257 0.16219 0.16262 0.16295 0.16188 0.16202 0.16279 0.16277 0.16177 0.16258 0.16239 0.16256 0.16261 0.16221 0.16299 0.16345 0.16255 0.16261 0.16236 0.16307 0.16254 0.16249 0.16329 0.16253 0.16265 0.16251 0.16226 0.16224 0.16266 0.16248 0.16245 0.16288 0.1624 0.16303 0.16293 0.16325 0.16219 0.1624 0.1632 0.16169 0.16254 0.1629 0.16288 0.16243 0.16283 0.16306 0.16237 0.16171 0.16308 0.16263 0.16235 0.16314 0.16279 0.16197 0.16274 0.16214 0.16268 0.16233 0.16269 0.16205 0.16389 0.1625 0.16254 0.1624 0.16281 0.16291 0.16286 0.16268 0.16202 0.16277 0.16234 0.16255 0.16271 0.1619 0.16317 0.16254 0.16261 0.16253
0.16077 0.16112 0.16136 0.16127 0.16062 0.16125 0.16078 0.16051 0.1604 0.16059 0.16071 0.16136 0.16048 0.15983 0.16074 0.16098 0.16051 0.16054 0.16088 0.16099 0.16157 0.16067 0.16072 0.16036 0.16078 0.1611 0.16008 0.16017 0.16096 0.16092 0.15991 0.16075 0.16055 0.16076 0.16074 0.16041 0.16116 0.16161 0.1607 0.16078 0.16053 0.16122 0.16073 0.16065 0.16146 0.16071 0.16079 0.16064 0.16041 0.16038 0.16081 0.16065 0.16059 0.16108 0.16061 0.16118 0.16111 0.16141 0.16038 0.16055 0.16137 0.15983 0.1607 0.16105 0.16101 0.16058 0.16102 0.1612 0.16051 0.15986 0.16119 0.16081 0.16049 0.16126 0.16094 0.16018 0.16093 0.16034 0.16089 0.1605 0.16088 0.16025 0.16205 0.16069 0.16071 0.16058 0.16099 0.16107 0.16107 0.16086 0.16016 0.16093 0.16055 0.16071 0.16087 0.1601 0.16135 0.16073 0.16077 0.16069
0.15877 0.15914 0.15936 0.15926 0.1586 0.15924 0.15878 0.1585 0.15839 0.15861 0.15869 0.15934 0.15851 0.15776 0.15867 0.15898 0.15851 0.15855 0.15887 0.15897 0.15954 0.15866 0.1587 0.15837 0.15877 0.15908 0.15811 0.15815 0.15895 0.15889 0.15789 0.15874 0.15854 0.15877 0.15869 0.15844 0.15914 0.15959 0.15868 0.15877 0.15852 0.1592 0.15873 0.15864 0.15944 0.15872 0.15876 0.15861 0.1584 0.15836 0.15877 0.15864 0.15855 0.15909 0.15863 0.15915 0.1591 0.1594 0.15839 0.15852 0.15936 0.15781 0.15867 0.15903 0.15896 0.15855 0.15903 0.15917 0.15848 0.15785 0.15911 0.15881 0.15845 0.15921 0.15892 0.15821 0.15893 0.15836 0.15892 0.1585 0.1589 0.15828 0.16002 0.1587 0.15871 0.15858 0.15899 0.15905 0.15909 0.15886 0.15813 0.1589 0.15857 0.15869 0.15885 0.15811 0.15935 0.15874 0.15876 0.15867
0.15661 0.15701 0.1572 0.15708 0.15642 0.15707 0.15661 0.15633 0.15621 0.15648 0.15651 0.15715 0.15637 0.15554 0.15644 0.15681 0.15635 0.15641 0.1567 0.15678 0.15733 0.15649 0.15651 0.15621 0.15659 0.15689 0.15598 0.15597 0.15677 0.1567 0.15572 0.15658 0.15638 0.15663 0.15649 0.15631 0.15697 0.1574 0.15651 0.15661 0.15636 0.15701 0.15657 0.15646 0.15726 0.15656 0.15656 0.15641 0.15622 0.15618 0.15658 0.15648 0.15635 0.15695 0.1565 0.15696 0.15693 0.15722 0.15625 0.15634 0.15719 0.15564 0.15649 0.15685 0.15675 0.15636 0.15687 0.15698 0.15628 0.15568 0.15687 0.15665 0.15626 0.15699 0.15674 0.15609 0.15678 0.15621 0.15679 0.15634 0.15674 0.15615 0.15782 0.15655 0.15654 0.15642 0.15683 0.15687 0.15695 0.1567 0.15595 0.15672 0.15644 0.15652 0.15667 0.15598 0.15718 0.15659 0.15658 0.1565
0.1543 0.15472 0.15488 0.15475 0.1541 0.15475 0.1543 0.15402 0.1539 0.15419 0.15419 0.15482 0.1541 0.15319 0.15407 0.1545 0.15404 0.15412 0.15439 0.15445 0.15498 0.15418 0.15418 0.15391 0.15428 0.15456 0.15372 0.15366 0.15446 0.15437 0.1534 0.15427 0.15406 0.15433 0.15414 0.15403 0.15464 0.15507 0.15419 0.1543 0.15405 0.15467 0.15427 0.15415 0.15493 0.15426 0.15422 0.15407 0.15391 0.15385 0.15425 0.15417 0.15401 0.15465 0.15422 0.15463 0.15462 0.15489 0.15396 0.15402 0.15487 0.15332 0.15416 0.15452 0.1544 0.15404 0.15457 0.15464 0.15395 0.15337 0.1545 0.15434 0.15393 0.15463 0.15441 0.15382 0.15448 0.15393 0.15451 0.15404 0.15445 0.15387 0.15547 0.15425 0.15423 0.15413 0.15452 0.15454 0.15466 0.15439 0.15363 0.15439 0.15416 0.1542 0.15435 0.1537 0.15487 0.1543 0.15426 0.15418
0.15187 0.1523 0.15244 0.15229 0.15165 0.1523 0.15186 0.15159 0.15147 0.15178 0.15175 0.15236 0.15169 0.15072 0.15159 0.15207 0.15162 0.1517 0.15195 0.152 0.1525 0.15175 0.15173 0.15149 0.15183 0.1521 0.15132 0.15122 0.15201 0.15192 0.15097 0.15183 0.15163 0.15191 0.15168 0.15163 0.15219 0.1526 0.15174 0.15186 0.15162 0.15221 0.15184 0.15171 0.15247 0.15184 0.15176 0.15161 0.15147 0.15141 0.15179 0.15174 0.15155 0.15223 0.15181 0.15217 0.15217 0.15243 0.15154 0.15158 0.15242 0.15089 0.15172 0.15207 0.15193 0.15159 0.15214 0.15217 0.1515 0.15094 0.15199 0.15191 0.15148 0.15214 0.15195 0.15143 0.15205 0.15152 0.15211 0.15161 0.15202 0.15147 0.15299 0.15183 0.15179 0.1517 0.15208 0.15209 0.15224 0.15196 0.15119 0.15194 0.15175 0.15176 0.1519 0.15129 0.15242 0.15188 0.15182 0.15174
0.14932 0.14976 0.14988 0.14972 0.14909 0.14974 0.14931 0.14905 0.14892 0.14926 0.14919 0.14978 0.14918 0.14816 0.14899 0.14952 0.14908 0.14918 0.1494 0.14943 0.1499 0.1492 0.14917 0.14896 0.14928 0.14953 0.14882 0.14868 0.14945 0.14935 0.14844 0.14928 0.14908 0.14938 0.1491 0.14911 0.14963 0.15001 0.14919 0.14931 0.14907 0.14963 0.1493 0.14916 0.1499 0.1493 0.14919 0.14904 0.14892 0.14886 0.14922 0.1492 0.14898 0.14969 0.14929 0.14959 0.14962 0.14986 0.14902 0.14902 0.14985 0.14836 0.14916 0.1495 0.14934 0.14903 0.1496 0.14959 0.14893 0.14841 0.14938 0.14936 0.14892 0.14955 0.14938 0.14892 0.14951 0.149 0.14959 0.14908 0.14948 0.14896 0.15039 0.1493 0.14925 0.14917 0.14952 0.14952 0.1497 0.14941 0.14864 0.14937 0.14924 0.1492 0.14934 0.14878 0.14986 0.14935 0.14926 0.14919
0.14668 0.14713 0.14722 0.14705 0.14644 0.14708 0.14666 0.14641 0.14628 0.14664 0.14654 0.14711 0.14656 0.1455 0.1463 0.14687 0.14644 0.14655 0.14675 0.14677 0.14721 0.14656 0.14651 0.14633 0.14663 0.14686 0.14622 0.14605 0.1468 0.14668 0.14581 0.14663 0.14644 0.14675 0.14642 0.1465 0.14696 0.14733 0.14653 0.14666 0.14644 0.14696 0.14667 0.14651 0.14722 0.14666 0.14652 0.14638 0.14628 0.14621 0.14655 0.14655 0.14632 0.14704 0.14667 0.14692 0.14696 0.14719 0.1464 0.14637 0.14719 0.14573 0.1465 0.14683 0.14666 0.14637 0.14696 0.14691 0.14628 0.14579 0.14668 0.14672 0.14626 0.14685 0.14672 0.14632 0.14687 0.14639 0.14696 0.14644 0.14684 0.14635 0.14769 0.14667 0.1466 0.14654 0.14687 0.14685 0.14706 0.14676 0.146 0.14671 0.14662 0.14655 0.14668 0.14617 0.1472 0.14672 0.14661 0.14654
0.14395 0.1444 0.14447 0.1443 0.14371 0.14433 0.14393 0.14369 0.14356 0.14394 0.1438 0.14435 0.14387 0.14277 0.14354 0.14413 0.14373 0.14384 0.14402 0.14402 0.14443 0.14384 0.14378 0.14362 0.1439 0.14411 0.14354 0.14333 0.14406 0.14394 0.1431 0.1439 0.14371 0.14403 0.14367 0.1438 0.14422 0.14456 0.1438 0.14393 0.14372 0.1442 0.14395 0.14378 0.14446 0.14394 0.14377 0.14364 0.14356 0.14348 0.14381 0.14383 0.14358 0.14432 0.14397 0.14416 0.14423 0.14443 0.1437 0.14364 0.14444 0.14303 0.14376 0.14408 0.1439 0.14363 0.14423 0.14415 0.14354 0.14308 0.14389 0.144 0.14353 0.14408 0.14397 0.14364 0.14414 0.14369 0.14425 0.14373 0.14412 0.14366 0.1449 0.14396 0.14387 0.14382 0.14414 0.1441 0.14434 0.14404 0.14328 0.14397 0.14392 0.14382 0.14395 0.14348 0.14446 0.144 0.14388 0.14381
0.14116 0.14161 0.14165 0.14147 0.14091 0.14151 0.14113 0.1409 0.14077 0.14116 0.141 0.14153 0.1411 0.13998 0.1407 0.14132 0.14094 0.14106 0.14121 0.1412 0.14158 0.14104 0.14097 0.14084 0.14109 0.14128 0.14079 0.14055 0.14125 0.14112 0.14033 0.1411 0.14092 0.14124 0.14085 0.14103 0.1414 0.14171 0.141 0.14113 0.14093 0.14137 0.14116 0.14098 0.14163 0.14115 0.14095 0.14083 0.14077 0.14069 0.14099 0.14104 0.14077 0.14152 0.14119 0.14133 0.14142 0.14159 0.14092 0.14084 0.14161 0.14026 0.14096 0.14126 0.14106 0.14083 0.14143 0.14132 0.14073 0.14031 0.14103 0.1412 0.14073 0.14123 0.14116 0.14088 0.14134 0.14092 0.14147 0.14094 0.14132 0.1409 0.14204 0.14117 0.14107 0.14104 0.14133 0.14128 0.14154 0.14123 0.14049 0.14115 0.14115 0.14102 0.14114 0.14073 0.14164 0.14122 0.14107 0.141
0.1383 0.13875 0.13877 0.13858 0.13805 0.13863 0.13827 0.13805 0.13793 0.13832 0.13814 0.13864 0.13827 0.13713 0.13782 0.13846 0.13809 0.13823 0.13835 0.13832 0.13867 0.13819 0.1381 0.138 0.13823 0.1384 0.13798 0.13771 0.13838 0.13825 0.1375 0.13824 0.13806 0.13839 0.13797 0.13821 0.13852 0.13881 0.13814 0.13827 0.13808 0.13848 0.1383 0.13813 0.13874 0.1383 0.13808 0.13796 0.13792 0.13784 0.13812 0.13818 0.1379 0.13865 0.13836 0.13844 0.13854 0.1387 0.13809 0.13799 0.13873 0.13743 0.13809 0.13838 0.13817 0.13796 0.13857 0.13843 0.13787 0.13749 0.13812 0.13834 0.13787 0.13833 0.13828 0.13806 0.13848 0.13809 0.13863 0.1381 0.13846 0.13808 0.13911 0.13833 0.13821 0.13819 0.13846 0.1384 0.13868 0.13837 0.13765 0.13828 0.13832 0.13817 0.13827 0.13791 0.13876 0.13837 0.13821 0.13814
0.1354 0.13584 0.13583 0.13564 0.13514 0.1357 0.13536 0.13515 0.13504 0.13543 0.13523 0.1357 0.13539 0.13425 0.13488 0.13554 0.1352 0.13534 0.13544 0.1354 0.13571 0.13529 0.13519 0.13512 0.13532 0.13547 0.13513 0.13482 0.13546 0.13533 0.13462 0.13534 0.13516 0.13549 0.13505 0.13533 0.13559 0.13585 0.13523 0.13536 0.13519 0.13555 0.13541 0.13522 0.13579 0.1354 0.13516 0.13505 0.13503 0.13494 0.1352 0.13528 0.13499 0.13574 0.13547 0.13551 0.13562 0.13576 0.1352 0.13508 0.13579 0.13457 0.13518 0.13546 0.13524 0.13506 0.13565 0.13549 0.13496 0.13462 0.13516 0.13544 0.13496 0.13538 0.13536 0.1352 0.13557 0.13522 0.13573 0.13521 0.13555 0.13521 0.13614 0.13543 0.13531 0.1353 0.13554 0.13547 0.13577 0.13547 0.13476 0.13536 0.13543 0.13526 0.13536 0.13504 0.13582 0.13547 0.1353 0.13524
0.13245 0.13288 0.13286 0.13267 0.1322 0.13274 0.13242 0.13222 0.13211 0.13251 0.13228 0.13272 0.13247 0.13133 0.13192 0.13259 0.13227 0.13241 0.13249 0.13244 0.13271 0.13235 0.13224 0.1322 0.13238 0.1325 0.13223 0.13191 0.13251 0.13237 0.13172 0.13239 0.13223 0.13256 0.13209 0.13241 0.13262 0.13286 0.13228 0.13241 0.13225 0.13257 0.13247 0.13228 0.13281 0.13246 0.1322 0.1321 0.1321 0.13201 0.13225 0.13235 0.13204 0.13279 0.13254 0.13254 0.13267 0.13278 0.13228 0.13214 0.13282 0.13166 0.13223 0.13249 0.13227 0.13211 0.1327 0.13252 0.13202 0.13172 0.13217 0.13249 0.13202 0.1324 0.1324 0.13229 0.13262 0.1323 0.1328 0.13228 0.13261 0.1323 0.13312 0.1325 0.13236 0.13237 0.13259 0.1325 0.13282 0.13252 0.13184 0.13241 0.13251 0.13232 0.1324 0.13214 0.13285 0.13254 0.13235 0.13229
0.12948 0.1299 0.12986 0.12967 0.12923 0.12974 0.12944 0.12926 0.12915 0.12955 0.1293 0.12972 0.12953 0.12839 0.12893 0.12961 0.12931 0.12946 0.12951 0.12945 0.12968 0.12939 0.12927 0.12925 0.1294 0.12951 0.12931 0.12896 0.12952 0.12938 0.12878 0.12942 0.12926 0.12959 0.12911 0.12947 0.12963 0.12984 0.12931 0.12944 0.1293 0.12957 0.1295 0.12931 0.1298 0.1295 0.12921 0.12912 0.12914 0.12905 0.12927 0.12938 0.12907 0.1298 0.12959 0.12953 0.12968 0.12976 0.12933 0.12918 0.12982 0.12873 0.12926 0.1295 0.12927 0.12914 0.12972 0.12951 0.12905 0.12879 0.12916 0.12952 0.12906 0.12939 0.12941 0.12936 0.12965 0.12936 0.12983 0.12933 0.12963 0.12936 0.13007 0.12954 0.12939 0.12941 0.1296 0.12951 0.12984 0.12954 0.12889 0.12942 0.12956 0.12935 0.12942 0.12921 0.12985 0.12957 0.12937 0.12932
0.12649 0.1269 0.12684 0.12664 0.12624 0.12672 0.12645 0.12628 0.12617 0.12657 0.12631 0.1267 0.12656 0.12543 0.12592 0.12661 0.12634 0.12648 0.12651 0.12644 0.12664 0.1264 0.12627 0.12628 0.12641 0.12649 0.12636 0.126 0.12652 0.12638 0.12583 0.12643 0.12628 0.1266 0.12611 0.1265 0.12662 0.12679 0.12632 0.12644 0.12632 0.12655 0.12652 0.12633 0.12677 0.12651 0.12621 0.12613 0.12617 0.12607 0.12627 0.1264 0.12608 0.1268 0.12661 0.12652 0.12667 0.12673 0.12636 0.1262 0.12679 0.12579 0.12627 0.12649 0.12625 0.12615 0.12672 0.12649 0.12607 0.12584 0.12613 0.12653 0.12607 0.12636 0.1264 0.1264 0.12665 0.12639 0.12684 0.12635 0.12664 0.12641 0.12701 0.12656 0.1264 0.12643 0.1266 0.1265 0.12684 0.12655 0.12593 0.12642 0.12659 0.12636 0.12643 0.12626 0.12683 0.12659 0.12638 0.12633
0.12349 0.12388 0.1238 0.12361 0.12324 0.1237 0.12344 0.12329 0.12319 0.12359 0.12331 0.12367 0.12358 0.12247 0.12291 0.12359 0.12335 0.12349 0.1235 0.12343 0.12359 0.12341 0.12327 0.1233 0.12341 0.12347 0.1234 0.12302 0.1235 0.12337 0.12287 0.12342 0.12328 0.1236 0.1231 0.12352 0.12359 0.12374 0.12332 0.12344 0.12333 0.12352 0.12352 0.12333 0.12373 0.12351 0.1232 0.12313 0.12318 0.12308 0.12326 0.1234 0.12308 0.12378 0.12362 0.12349 0.12366 0.12369 0.12338 0.1232 0.12376 0.12283 0.12326 0.12347 0.12323 0.12315 0.12371 0.12346 0.12307 0.12288 0.12309 0.12352 0.12308 0.12332 0.12338 0.12344 0.12364 0.12342 0.12384 0.12336 0.12363 0.12343 0.12393 0.12357 0.12339 0.12344 0.12358 0.12347 0.12382 0.12354 0.12295 0.12341 0.12361 0.12337 0.12342 0.12329 0.1238 0.12359 0.12337 0.12333
0.12048 0.12085 0.12076 0.12057 0.12024 0.12067 0.12043 0.1203 0.1202 0.12059 0.1203 0.12063 0.1206 0.11951 0.1199 0.12057 0.12036 0.1205 0.12049 0.12041 0.12053 0.12041 0.12026 0.12032 0.1204 0.12044 0.12044 0.12005 0.12048 0.12035 0.11991 0.12042 0.12028 0.1206 0.12009 0.12054 0.12056 0.12068 0.12031 0.12043 0.12033 0.12049 0.12052 0.12033 0.12069 0.12051 0.12019 0.12013 0.12019 0.12009 0.12025 0.1204 0.12008 0.12076 0.12063 0.12045 0.12063 0.12065 0.12039 0.12021 0.12072 0.11987 0.12026 0.12044 0.1202 0.12015 0.12069 0.12043 0.12008 0.11992 0.12005 0.12051 0.12009 0.12028 0.12036 0.12046 0.12062 0.12044 0.12084 0.12037 0.12061 0.12046 0.12086 0.12057 0.12039 0.12045 0.12056 0.12044 0.1208 0.12053 0.11998 0.12039 0.12062 0.12037 0.12041 0.12033 0.12076 0.12059 0.12037 0.12033
0.11748 0.11783 0.11773 0.11754 0.11725 0.11764 0.11743 0.11731 0.11722 0.1176 0.1173 0.1176 0.11761 0.11655 0.11689 0.11756 0.11737 0.11751 0.11748 0.11739 0.11748 0.11741 0.11726 0.11734 0.1174 0.11742 0.11748 0.11708 0.11747 0.11734 0.11695 0.11741 0.11728 0.11759 0.11708 0.11756 0.11754 0.11763 0.11731 0.11743 0.11734 0.11746 0.11752 0.11733 0.11765 0.11751 0.11718 0.11713 0.11721 0.11711 0.11724 0.11741 0.11709 0.11774 0.11763 0.11742 0.11761 0.11761 0.11741 0.11721 0.11768 0.11692 0.11726 0.11742 0.11718 0.11715 0.11767 0.1174 0.11709 0.11697 0.11702 0.11751 0.1171 0.11725 0.11735 0.11749 0.11761 0.11746 0.11783 0.11739 0.1176 0.11748 0.11778 0.11757 0.11738 0.11746 0.11754 0.11742 0.11778 0.11752 0.11701 0.11738 0.11763 0.11737 0.1174 0.11736 0.11773 0.11759 0.11736 0.11732
0.11448 0.11482 0.1147 0.11452 0.11426 0.11462 0.11443 0.11433 0.11424 0.11461 0.11431 0.11458 0.11464 0.11361 0.1139 0.11455 0.11439 0.11453 0.11447 0.11438 0.11444 0.11443 0.11427 0.11437 0.1144 0.11441 0.11452 0.11411 0.11446 0.11434 0.114 0.11442 0.1143 0.1146 0.11408 0.11458 0.11453 0.11459 0.11432 0.11443 0.11436 0.11444 0.11453 0.11434 0.11461 0.11452 0.11418 0.11414 0.11423 0.11413 0.11425 0.11442 0.1141 0.11473 0.11465 0.11441 0.11461 0.11458 0.11444 0.11423 0.11466 0.11398 0.11427 0.11441 0.11417 0.11416 0.11466 0.11438 0.1141 0.11402 0.114 0.11451 0.11412 0.11423 0.11434 0.11453 0.11461 0.11449 0.11483 0.11441 0.1146 0.11452 0.11472 0.11459 0.11439 0.11448 0.11454 0.11441 0.11477 0.11453 0.11404 0.11438 0.11465 0.11438 0.1144 0.1144 0.1147 0.1146 0.11437 0.11433
0.1115 0.11182 0.11169 0.11151 0.11129 0.11162 0.11145 0.11136 0.11128 0.11164 0.11133 0.11157 0.11167 0.11068 0.11092 0.11156 0.11142 0.11156 0.11149 0.11139 0.11142 0.11145 0.11129 0.11141 0.11143 0.11141 0.11158 0.11117 0.11148 0.11135 0.11106 0.11144 0.11133 0.11162 0.11111 0.11162 0.11153 0.11156 0.11135 0.11145 0.1114 0.11143 0.11155 0.11137 0.1116 0.11154 0.1112 0.11117 0.11127 0.11117 0.11127 0.11145 0.11113 0.11173 0.11168 0.1114 0.11161 0.11156 0.11147 0.11127 0.11165 0.11105 0.11129 0.11141 0.11117 0.11119 0.11167 0.11138 0.11114 0.11109 0.11099 0.11153 0.11115 0.11123 0.11135 0.11157 0.11162 0.11153 0.11185 0.11145 0.11161 0.11156 0.11167 0.11161 0.11141 0.11151 0.11154 0.11141 0.11177 0.11154 0.1111 0.11139 0.11168 0.11141 0.11142 0.11146 0.11169 0.11162 0.11139 0.11136
0.10854 0.10884 0.1087 0.10852 0.10834 0.10863 0.10849 0.10842 0.10834 0.10869 0.10838 0.10859 0.10873 0.10778 0.10797 0.10859 0.10847 0.10861 0.10852 0.10842 0.10842 0.1085 0.10833 0.10847 0.10847 0.10844 0.10866 0.10824 0.10851 0.10839 0.10815 0.10848 0.10838 0.10866 0.10815 0.10868 0.10855 0.10856 0.10839 0.10849 0.10845 0.10845 0.1086 0.10842 0.10861 0.10859 0.10824 0.10822 0.10834 0.10823 0.10831 0.10849 0.10819 0.10875 0.10872 0.10842 0.10864 0.10857 0.10853 0.10832 0.10866 0.10814 0.10834 0.10844 0.1082 0.10824 0.1087 0.1084 0.10819 0.10818 0.10802 0.10857 0.10821 0.10824 0.10838 0.10864 0.10865 0.10859 0.10888 0.1085 0.10865 0.10863 0.10865 0.10866 0.10845 0.10856 0.10857 0.10843 0.1088 0.10858 0.10817 0.10843 0.10873 0.10846 0.10846 0.10853 0.1087 0.10867 0.10843 0.1084
0.10561 0.10588 0.10574 0.10556 0.10542 0.10568 0.10555 0.1055 0.10543 0.10576 0.10545 0.10563 0.10581 0.1049 0.10504 0.10565 0.10555 0.10568 0.10558 0.10548 0.10544 0.10558 0.1054 0.10556 0.10554 0.10549 0.10576 0.10534 0.10556 0.10545 0.10526 0.10555 0.10545 0.10572 0.10522 0.10576 0.1056 0.10558 0.10546 0.10556 0.10553 0.1055 0.10567 0.10549 0.10564 0.10565 0.1053 0.1053 0.10542 0.10532 0.10538 0.10557 0.10526 0.1058 0.10579 0.10547 0.10569 0.1056 0.10561 0.1054 0.1057 0.10525 0.10541 0.10549 0.10526 0.10532 0.10575 0.10545 0.10528 0.10529 0.10507 0.10563 0.1053 0.10529 0.10544 0.10573 0.10571 0.10568 0.10594 0.10558 0.1057 0.10572 0.10565 0.10573 0.10551 0.10564 0.10562 0.10548 0.10584 0.10564 0.10527 0.10549 0.10581 0.10553 0.10552 0.10563 0.10574 0.10573 0.10549 0.10548
0.1027 0.10296 0.1028 0.10264 0.10252 0.10275 0.10264 0.10261 0.10254 0.10286 0.10255 0.1027 0.10292 0.10205 0.10215 0.10273 0.10266 0.10279 0.10267 0.10257 0.1025 0.10268 0.1025 0.10267 0.10264 0.10257 0.10289 0.10247 0.10265 0.10254 0.1024 0.10264 0.10256 0.10281 0.10232 0.10287 0.10268 0.10263 0.10256 0.10265 0.10264 0.10258 0.10276 0.10259 0.1027 0.10275 0.1024 0.1024 0.10254 0.10244 0.10248 0.10267 0.10237 0.10288 0.10289 0.10255 0.10277 0.10266 0.10272 0.10251 0.10276 0.1024 0.10251 0.10257 0.10235 0.10242 0.10283 0.10252 0.10239 0.10243 0.10215 0.10273 0.10241 0.10237 0.10253 0.10285 0.10279 0.10279 0.10302 0.10269 0.10279 0.10283 0.10269 0.10283 0.10261 0.10274 0.10271 0.10256 0.10292 0.10274 0.1024 0.10258 0.10291 0.10263 0.10261 0.10276 0.10281 0.10283 0.10259 0.10258
0.099829 0.10006 0.099902 0.099741 0.099661 0.099861 0.099772 0.09975 0.099688 0.099994 0.099679 0.099809 0.10006 0.09923 0.099288 0.099849 0.099802 0.099922 0.099793 0.099689 0.099595 0.099814 0.099638 0.099822 0.099768 0.099684 0.10004 0.099626 0.09977 0.099667 0.099572 0.099771 0.099692 0.099936 0.099459 0.10001 0.099788 0.099721 0.099698 0.099778 0.099777 0.099686 0.099894 0.099727 0.0998 0.09988 0.099529 0.099545 0.099686 0.099586 0.099611 0.099804 0.099516 0.099986 0.10002 0.099661 0.099887 0.099759 0.099864 0.099654 0.099866 0.099571 0.099641 0.099688 0.099468 0.099563 0.099945 0.099635 0.099533 0.099603 0.099271 0.099851 0.099556 0.099484 0.099647 0.099993 0.099909 0.099933 0.10014 0.099835 0.099907 0.099982 0.099757 0.099965 0.099738 0.099879 0.099823 0.099676 0.10003 0.099862 0.099558 0.099705 0.10005 0.099769 0.099743 0.099914 0.099909 0.099959 0.099718 0.099709
0.096993 0.097202 0.097039 0.096884 0.096837 0.097006 0.096935 0.096929 0.096871 0.097162 0.096848 0.096955 0.09723 0.09645 0.096467 0.097004 0.096978 0.097093 0.096952 0.096848 0.096728 0.096985 0.096809 0.097005 0.096936 0.096837 0.097235 0.096822 0.096927 0.096831 0.096779 0.096937 0.096865 0.097097 0.096633 0.097189 0.096938 0.096848 0.096868 0.096943 0.096953 0.096835 0.09706 0.0969 0.096936 0.097045 0.096697 0.096723 0.096871 0.096772 0.096781 0.096975 0.096696 0.097133 0.09719 0.09681 0.09704 0.096895 0.097041 0.096834 0.097005 0.096782 0.096813 0.096842 0.096628 0.09674 0.097096 0.096786 0.096716 0.09681 0.09643 0.097013 0.09674 0.096637 0.096806 0.097175 0.097064 0.097112 0.097296 0.097013 0.097063 0.097164 0.096869 0.097133 0.096903 0.097053 0.096976 0.096829 0.097172 0.097024 0.096755 0.096868 0.097219 0.096941 0.096907 0.097106 0.097048 0.097123 0.096884 0.09688
0.094197 0.094383 0.094217 0.094068 0.094053 0.094192 0.094138 0.094147 0.094093 0.094368 0.094058 0.094141 0.094443 0.093709 0.093688 0.094198 0.094193 0.094303 0.094151 0.094047 0.093903 0.094196 0.09402 0.094227 0.094144 0.094032 0.094465 0.094057 0.094125 0.094035 0.094024 0.094142 0.094078 0.094297 0.093847 0.094403 0.094129 0.094017 0.094078 0.094147 0.094169 0.094024 0.094266 0.094112 0.094114 0.09425 0.093906 0.093941 0.094095 0.093998 0.093991 0.094186 0.093917 0.094319 0.094394 0.094001 0.094232 0.094072 0.094257 0.094053 0.094186 0.094031 0.094024 0.094037 0.09383 0.093956 0.094286 0.093977 0.093938 0.094056 0.093631 0.094215 0.093963 0.093832 0.094006 0.094395 0.094259 0.09433 0.094488 0.09423 0.094258 0.094383 0.094022 0.094341 0.094108 0.094265 0.09417 0.094022 0.094356 0.094225 0.093992 0.094071 0.094427 0.094153 0.094112 0.094335 0.094227 0.094326 0.094089 0.09409
0.091443 0.091607 0.091438 0.091297 0.091312 0.091422 0.091384 0.091407 0.091357 0.091615 0.091311 0.091371 0.091696 0.09101 0.090952 0.091435 0.09145 0.091554 0.091393 0.09129 0.091124 0.091449 0.091273 0.09149 0.091395 0.09127 0.091734 0.091333 0.091365 0.091282 0.09131 0.09139 0.091332 0.091538 0.091105 0.091658 0.091362 0.091231 0.091331 0.091394 0.091426 0.091258 0.091514 0.091366 0.091336 0.091496 0.091159 0.091203 0.09136 0.091265 0.091244 0.091439 0.091179 0.091548 0.09164 0.091236 0.091468 0.091293 0.091514 0.091315 0.09141 0.09132 0.091278 0.091274 0.091075 0.091215 0.091519 0.091212 0.091203 0.091343 0.090877 0.091459 0.091229 0.091072 0.091248 0.091655 0.091496 0.091588 0.091722 0.091489 0.091495 0.091643 0.091222 0.091589 0.091356 0.091518 0.091406 0.091258 0.091583 0.09147 0.091269 0.091317 0.091677 0.091407 0.091359 0.091605 0.09145 0.091571 0.091338 0.091343
0.088733 0.088875 0.088706 0.088571 0.088616 0.088697 0.088674 0.088711 0.088666 0.088906 0.088608 0.088648 0.088992 0.088354 0.088262 0.088717 0.088751 0.088849 0.08868 0.088578 0.088391 0.088746 0.088571 0.088797 0.08869 0.088554 0.089045 0.088653 0.088651 0.088574 0.088639 0.088683 0.088632 0.088824 0.088409 0.088956 0.088642 0.088491 0.088628 0.088686 0.088727 0.088538 0.088806 0.088665 0.088604 0.088787 0.088456 0.088509 0.08867 0.088577 0.088542 0.088736 0.088487 0.088822 0.08893 0.088517 0.088748 0.08856 0.088814 0.088621 0.08868 0.088653 0.088577 0.088558 0.088367 0.088519 0.088797 0.088494 0.088513 0.088672 0.08817 0.088748 0.088539 0.088358 0.088536 0.088957 0.088778 0.088889 0.089 0.088791 0.088777 0.088946 0.08847 0.088882 0.088648 0.088816 0.088687 0.088541 0.088855 0.088759 0.088591 0.088608 0.08897 0.088706 0.088652 0.088917 0.088719 0.08886 0.088631 0.088641
0.086071 0.086191 0.086021 0.085893 0.085966 0.08602 0.086011 0.086061 0.08602 0.086243 0.085952 0.085972 0.086334 0.085744 0.085621 0.086047 0.086098 0.08619 0.086013 0.085913 0.085708 0.08609 0.085916 0.086149 0.086032 0.085886 0.086401 0.086018 0.085984 0.085914 0.086014 0.086022 0.085977 0.086156 0.08576 0.0863 0.085969 0.085801 0.085972 0.086025 0.086074 0.085866 0.086144 0.08601 0.08592 0.086124 0.085801 0.085862 0.086026 0.085935 0.085888 0.086079 0.085842 0.086143 0.086266 0.085846 0.086076 0.085876 0.08616 0.085974 0.085998 0.08603 0.085923 0.085889 0.085707 0.08587 0.086122 0.085824 0.085869 0.086046 0.085513 0.086083 0.085896 0.085692 0.085872 0.086305 0.086107 0.086236 0.086324 0.08614 0.086105 0.086294 0.085767 0.086221 0.085987 0.08616 0.086016 0.085871 0.086174 0.086095 0.085958 0.085946 0.086308 0.086051 0.085992 0.086275 0.086035 0.086195 0.085971 0.085986
0.083457 0.083555 0.083386 0.083266 0.083365 0.083392 0.083397 0.083459 0.083422 0.083628 0.083345 0.083347 0.083723 0.083181 0.083028 0.083425 0.083493 0.083578 0.083396 0.083298 0.083076 0.083482 0.08331 0.083549 0.083423 0.083267 0.083803 0.083431 0.083366 0.083303 0.083435 0.083411 0.083371 0.083537 0.08316 0.083691 0.083346 0.083161 0.083365 0.083413 0.083469 0.083244 0.083531 0.083404 0.083287 0.083509 0.083196 0.083264 0.08343 0.083341 0.083282 0.083471 0.083245 0.083513 0.083649 0.083224 0.083453 0.083243 0.083554 0.083375 0.083366 0.083453 0.083317 0.083269 0.083096 0.08327 0.083495 0.083203 0.083274 0.083466 0.082906 0.083467 0.083302 0.083078 0.083256 0.083699 0.083485 0.08363 0.083697 0.083536 0.083483 0.083688 0.083117 0.083608 0.083375 0.083551 0.083394 0.083251 0.083541 0.08348 0.083372 0.083334 0.083694 0.083445 0.08338 0.083679 0.083402 0.083578 0.08336 0.083379
0.080893 0.08097 0.080803 0.08069 0.080813 0.080816 0.080833 0.080907 0.080873 0.081062 0.080787 0.080772 0.081161 0.080666 0.080487 0.080854 0.080937 0.081016 0.080829 0.080733 0.080497 0.080923 0.080754 0.080998 0.080864 0.0807 0.081253 0.080892 0.080799 0.080743 0.080904 0.080849 0.080815 0.080967 0.080611 0.081131 0.080774 0.080574 0.080807 0.080851 0.080913 0.080673 0.080967 0.080848 0.080706 0.080944 0.08064 0.080716 0.080883 0.080796 0.080727 0.080912 0.080698 0.080934 0.081081 0.080654 0.080881 0.080661 0.080996 0.080825 0.080786 0.080925 0.080762 0.0807 0.080537 0.080719 0.08092 0.080634 0.080728 0.080935 0.080352 0.080902 0.080757 0.080515 0.080692 0.081141 0.080913 0.081073 0.081119 0.080982 0.08091 0.081131 0.08052 0.081044 0.080813 0.080992 0.080823 0.080682 0.080959 0.080915 0.080836 0.080772 0.081129 0.080888 0.080819 0.081131 0.08082 0.081011 0.080799 0.080822
0.07838 0.078436 0.078273 0.078166 0.078313 0.078292 0.07832 0.078405 0.078375 0.078547 0.078282 0.078251 0.078649 0.078201 0.077997 0.078334 0.078432 0.078504 0.078313 0.078221 0.077971 0.078416 0.078249 0.078497 0.078357 0.078185 0.078751 0.078404 0.078284 0.078234 0.078423 0.078338 0.078309 0.078448 0.078113 0.07862 0.078254 0.078041 0.078301 0.07834 0.078408 0.078155 0.078455 0.078343 0.078178 0.078429 0.078137 0.07822 0.078387 0.078302 0.078223 0.078405 0.078202 0.078407 0.078564 0.078137 0.078361 0.078132 0.078489 0.078327 0.078258 0.078446 0.078258 0.078184 0.078031 0.07822 0.078395 0.078118 0.078234 0.078453 0.07785 0.078387 0.078262 0.078005 0.078179 0.078633 0.078393 0.078565 0.078592 0.078478 0.078389 0.078623 0.077978 0.078531 0.078302 0.078483 0.078303 0.078166 0.078429 0.078401 0.078349 0.078262 0.078613 0.078382 0.078309 0.078632 0.07829 0.078495 0.07829 0.078316
0.07592 0.075956 0.075796 0.075696 0.075865 0.075821 0.07586 0.075955 0.075929 0.076083 0.075828 0.075783 0.076188 0.075787 0.075561 0.075867 0.075978 0.076044 0.07585 0.075761 0.0755 0.07596 0.075797 0.076047 0.075901 0.075723 0.0763 0.075966 0.075821 0.075778 0.075992 0.07588 0.075856 0.075982 0.075668 0.076161 0.075787 0.075562 0.075847 0.075881 0.075955 0.075691 0.075994 0.07589 0.075704 0.075967 0.075686 0.075776 0.075942 0.07586 0.075772 0.075949 0.075759 0.075932 0.076098 0.075673 0.075893 0.075657 0.076033 0.07588 0.075784 0.076016 0.075806 0.07572 0.075577 0.075773 0.075924 0.075655 0.075791 0.076021 0.075403 0.075925 0.07582 0.075549 0.07572 0.076176 0.075926 0.076108 0.076117 0.076025 0.075921 0.076166 0.075491 0.07607 0.075844 0.076026 0.075837 0.075703 0.075952 0.07594 0.075914 0.075805 0.07615 0.075928 0.075852 0.076184 0.075814 0.07603 0.075832 0.075863
0.073512 0.073529 0.073374 0.073281 0.07347 0.073404 0.073453 0.073558 0.073534 0.073672 0.073428 0.07337 0.073779 0.073423 0.073178 0.073454 0.073576 0.073636 0.073441 0.073355 0.073084 0.073557 0.073397 0.073649 0.073499 0.073315 0.073901 0.07358 0.073412 0.073376 0.073613 0.073475 0.073455 0.073568 0.073277 0.073754 0.073374 0.073139 0.073446 0.073476 0.073554 0.073281 0.073586 0.073489 0.073285 0.073558 0.073289 0.073384 0.073549 0.07347 0.073374 0.073546 0.073368 0.073512 0.073685 0.073264 0.07348 0.073237 0.073629 0.073486 0.073365 0.073638 0.073407 0.073311 0.073178 0.073379 0.073506 0.073247 0.073401 0.073639 0.07301 0.073515 0.07343 0.073147 0.073314 0.07377 0.073512 0.073704 0.073695 0.073625 0.073506 0.073761 0.073061 0.073662 0.073439 0.073622 0.073424 0.073294 0.073528 0.073533 0.07353 0.073401 0.073738 0.073527 0.073448 0.073788 0.073393 0.073618 0.073428 0.073463
0.071159 0.071157 0.071007 0.070921 0.071129 0.071043 0.071099 0.071213 0.071193 0.071313 0.071081 0.071011 0.071423 0.071111 0.070849 0.071095 0.071228 0.071281 0.071085 0.071004 0.070725 0.071207 0.071052 0.071304 0.071151 0.070962 0.071552 0.071247 0.071058 0.071027 0.071285 0.071124 0.071108 0.071208 0.07094 0.071399 0.071016 0.070771 0.071098 0.071125 0.071206 0.070926 0.071232 0.071143 0.070921 0.071202 0.070946 0.071047 0.071209 0.071133 0.071031 0.071197 0.071031 0.071146 0.071326 0.070909 0.071121 0.070873 0.071278 0.071146 0.071001 0.071311 0.071062 0.070956 0.070834 0.071038 0.071143 0.070893 0.071065 0.07131 0.070673 0.07116 0.071094 0.070801 0.070962 0.071417 0.071152 0.071351 0.071327 0.071278 0.071145 0.071408 0.070688 0.071306 0.071088 0.071271 0.071066 0.07094 0.071159 0.071179 0.071198 0.071051 0.07138 0.07118 0.071098 0.071443 0.071027 0.07126 0.071078 0.071116
0.068859 0.068839 0.068695 0.068617 0.068841 0.068736 0.0688 0.068923 0.068905 0.069009 0.068788 0.068708 0.06912 0.068852 0.068574 0.06879 0.068933 0.06898 0.068784 0.068707 0.068421 0.068912 0.06876 0.069012 0.068856 0.068664 0.069257 0.068966 0.068758 0.068734 0.069009 0.068827 0.068815 0.068902 0.068657 0.069098 0.068714 0.06846 0.068805 0.068828 0.068911 0.068626 0.068931 0.06885 0.068613 0.0689 0.068658 0.068763 0.068923 0.068849 0.068741 0.068901 0.068747 0.068835 0.06902 0.06861 0.068816 0.068564 0.068981 0.068859 0.068692 0.069036 0.068771 0.068656 0.068544 0.068752 0.068834 0.068595 0.068782 0.069033 0.068391 0.068859 0.068811 0.06851 0.068665 0.069116 0.068847 0.069052 0.069013 0.068985 0.068838 0.069108 0.068372 0.069005 0.068791 0.068973 0.068762 0.068641 0.068844 0.06888 0.06892 0.068756 0.069074 0.068886 0.068803 0.069151 0.068716 0.068956 0.068782 0.068823
0.066614 0.066577 0.06644 0.066368 0.066608 0.066485 0.066556 0.066686 0.06667 0.066759 0.06655 0.066461 0.066871 0.066644 0.066354 0.066541 0.066692 0.066733 0.066538 0.066465 0.066174 0.06667 0.066523 0.066773 0.066616 0.066422 0.067013 0.066739 0.066513 0.066495 0.066786 0.066585 0.066576 0.066651 0.066428 0.06685 0.066466 0.066206 0.066566 0.066586 0.066671 0.066382 0.066685 0.066611 0.066361 0.066653 0.066424 0.066533 0.06669 0.066619 0.066506 0.06666 0.066518 0.066579 0.066768 0.066366 0.066567 0.066312 0.066737 0.066626 0.066439 0.066814 0.066535 0.066411 0.06631 0.066519 0.06658 0.066352 0.066553 0.066808 0.066165 0.066612 0.066581 0.066275 0.066424 0.066868 0.066596 0.066806 0.066753 0.066745 0.066586 0.066861 0.066113 0.066757 0.066548 0.066729 0.066514 0.066397 0.066585 0.066635 0.066695 0.066515 0.066823 0.066646 0.066562 0.066912 0.066461 0.066706 0.066541 0.066585
0.064424 0.064371 0.06424 0.064175 0.064429 0.06429 0.064366 0.064503 0.06449 0.064563 0.064367 0.064269 0.064676 0.064489 0.064189 0.064346 0.064505 0.06454 0.064347 0.064278 0.063984 0.064482 0.06434 0.064588 0.064431 0.064235 0.064823 0.064565 0.064323 0.064311 0.064616 0.064397 0.064391 0.064454 0.064255 0.064656 0.064274 0.064008 0.064381 0.064398 0.064484 0.064193 0.064493 0.064427 0.064165 0.06446 0.064245 0.064358 0.064511 0.064443 0.064325 0.064473 0.064343 0.064378 0.06457 0.064178 0.064373 0.064115 0.064547 0.064447 0.064243 0.064644 0.064353 0.064222 0.064131 0.064341 0.064381 0.064165 0.064378 0.064635 0.063994 0.064421 0.064406 0.064096 0.064237 0.064674 0.064401 0.064614 0.064549 0.064559 0.064389 0.064667 0.063912 0.064564 0.06436 0.064539 0.06432 0.064209 0.064381 0.064445 0.064522 0.06433 0.064626 0.064461 0.064376 0.064725 0.064262 0.06451 0.064354 0.064402
0.062289 0.062219 0.062097 0.062038 0.062304 0.06215 0.062231 0.062374 0.062363 0.062421 0.062237 0.062133 0.062534 0.062387 0.062078 0.062207 0.062372 0.062401 0.06221 0.062147 0.06185 0.062349 0.062212 0.062457 0.0623 0.062103 0.062686 0.062444 0.062188 0.062182 0.062499 0.062264 0.06226 0.062312 0.062135 0.062516 0.062137 0.061867 0.06225 0.062265 0.062352 0.06206 0.062356 0.062297 0.062025 0.062321 0.06212 0.062237 0.062386 0.062321 0.062199 0.06234 0.062222 0.062233 0.062426 0.062045 0.062233 0.061975 0.062411 0.062322 0.062102 0.062526 0.062225 0.062087 0.062007 0.062218 0.062238 0.062033 0.062258 0.062515 0.061879 0.062283 0.062285 0.061972 0.062105 0.062533 0.062261 0.062476 0.062399 0.062427 0.062247 0.062527 0.061769 0.062425 0.062227 0.062403 0.062182 0.062076 0.062232 0.06231 0.062403 0.062199 0.062482 0.062329 0.062244 0.062592 0.062119 0.062369 0.062221 0.062272
0.060207 0.060123 0.060009 0.059956 0.060234 0.060066 0.060151 0.060299 0.06029 0.060333 0.060163 0.060052 0.060447 0.060337 0.060021 0.060122 0.060293 0.060316 0.060129 0.06007 0.059772 0.06027 0.060138 0.060379 0.060224 0.060026 0.060602 0.060376 0.060108 0.060107 0.060434 0.060185 0.060184 0.060224 0.060071 0.06043 0.060055 0.059782 0.060174 0.060186 0.060273 0.059983 0.060273 0.060221 0.059942 0.060237 0.060051 0.06017 0.060314 0.060253 0.060128 0.060261 0.060155 0.060143 0.060337 0.059968 0.060149 0.059891 0.060328 0.060251 0.060016 0.060461 0.060152 0.060008 0.059938 0.060148 0.060149 0.059957 0.060191 0.060448 0.059819 0.060201 0.060218 0.059903 0.060028 0.060446 0.060175 0.060391 0.060303 0.060349 0.06016 0.06044 0.059682 0.06034 0.060149 0.060322 0.060099 0.059998 0.060138 0.06023 0.060338 0.060123 0.060393 0.060252 0.060167 0.060513 0.060031 0.060282 0.060143 0.060197
0.058181 0.058082 0.057976 0.05793 0.058217 0.058036 0.058124 0.058278 0.05827 0.058299 0.058142 0.058027 0.058412 0.058339 0.058019 0.058092 0.058268 0.058285 0.058102 0.058048 0.057751 0.058245 0.058119 0.058355 0.058201 0.058004 0.05857 0.058361 0.058082 0.058087 0.058422 0.058161 0.058161 0.058191 0.05806 0.058397 0.058029 0.057753 0.058152 0.058162 0.058248 0.05796 0.058244 0.0582 0.057913 0.058207 0.058035 0.058157 0.058296 0.058237 0.058111 0.058236 0.058142 0.058108 0.058301 0.057946 0.05812 0.057862 0.0583 0.058233 0.057986 0.058448 0.058133 0.057984 0.057924 0.058133 0.058116 0.057936 0.058177 0.058433 0.057815 0.058172 0.058204 0.05789 0.058006 0.058412 0.058144 0.058359 0.058263 0.058324 0.058128 0.058407 0.057653 0.058309 0.058124 0.058294 0.058071 0.057976 0.0581 0.058204 0.058325 0.058101 0.058357 0.058229 0.058145 0.058486 0.057999 0.058249 0.05812 0.058177
0.056208 0.056096 0.055999 0.055959 0.056254 0.056062 0.056152 0.05631 0.056304 0.056319 0.056175 0.056056 0.056432 0.056393 0.05607 0.056116 0.056295 0.056307 0.056129 0.05608 0.055784 0.056274 0.056152 0.056384 0.056233 0.056036 0.056591 0.056399 0.056111 0.056121 0.056461 0.05619 0.056192 0.056212 0.056103 0.056418 0.056057 0.05578 0.056184 0.056192 0.056277 0.055992 0.056268 0.056231 0.05594 0.056231 0.056073 0.056198 0.056331 0.056275 0.056147 0.056265 0.056182 0.056127 0.05632 0.055978 0.056145 0.055888 0.056324 0.056269 0.056011 0.056487 0.056167 0.056014 0.055964 0.056171 0.056137 0.055969 0.056217 0.05647 0.055864 0.056198 0.056243 0.055931 0.056038 0.056431 0.056168 0.056381 0.056276 0.056353 0.05615 0.056426 0.05568 0.056332 0.056154 0.056319 0.056097 0.056008 0.056116 0.056232 0.056365 0.056133 0.056375 0.056259 0.056176 0.056511 0.056022 0.056271 0.05615 0.056209
0.054288 0.054164 0.054076 0.054042 0.054344 0.054141 0.054233 0.054395 0.05439 0.054392 0.054261 0.05414 0.054504 0.054498 0.054174 0.054195 0.054376 0.054383 0.054209 0.054165 0.053873 0.054355 0.05424 0.054465 0.054317 0.054123 0.054665 0.054489 0.054194 0.054208 0.054553 0.054273 0.054277 0.054286 0.0542 0.054491 0.054139 0.053862 0.054269 0.054275 0.054358 0.054078 0.054346 0.054316 0.054022 0.054308 0.054165 0.054291 0.054418 0.054366 0.054237 0.054347 0.054275 0.054201 0.054391 0.054065 0.054224 0.05397 0.054402 0.054358 0.054091 0.054578 0.054255 0.054098 0.054058 0.054262 0.054211 0.054056 0.05431 0.054559 0.053968 0.054277 0.054335 0.054026 0.054123 0.054503 0.054245 0.054455 0.054343 0.054435 0.054225 0.054498 0.053762 0.054408 0.054237 0.054398 0.054178 0.054094 0.054186 0.054313 0.054457 0.054219 0.054446 0.054343 0.054261 0.054589 0.054099 0.054345 0.054234 0.054296
0.052422 0.052286 0.052208 0.052178 0.052486 0.052275 0.052368 0.052533 0.052529 0.052518 0.0524 0.052277 0.052628 0.052654 0.05233 0.052326 0.05251 0.052511 0.052343 0.052304 0.052015 0.05249 0.052379 0.052599 0.052455 0.052263 0.05279 0.05263 0.05233 0.052349 0.052696 0.052409 0.052413 0.052413 0.052349 0.052617 0.052274 0.051998 0.052406 0.052411 0.052492 0.052218 0.052477 0.052454 0.052158 0.052438 0.05231 0.052437 0.052558 0.052509 0.052379 0.052482 0.052421 0.052329 0.052516 0.052205 0.052357 0.052105 0.052532 0.0525 0.052225 0.05272 0.052396 0.052235 0.052205 0.052405 0.052339 0.052197 0.052455 0.0527 0.052125 0.05241 0.05248 0.052175 0.052262 0.052627 0.052376 0.052581 0.052464 0.052569 0.052354 0.052623 0.0519 0.052536 0.052373 0.052529 0.052311 0.052233 0.05231 0.052448 0.0526 0.052358 0.052569 0.052479 0.052399 0.052719 0.052231 0.052472 0.05237 0.052434
0.050608 0.050461 0.050392 0.050368 0.050681 0.050461 0.050554 0.050722 0.050719 0.050697 0.050592 0.050468 0.050805 0.05086 0.050539 0.050511 0.050695 0.050691 0.050529 0.050496 0.050211 0.050676 0.050571 0.050784 0.050645 0.050455 0.050966 0.050823 0.050518 0.050542 0.05089 0.050597 0.050602 0.050593 0.05055 0.050795 0.050463 0.050188 0.050596 0.0506 0.050677 0.050411 0.05066 0.050644 0.050347 0.05062 0.050507 0.050635 0.05075 0.050703 0.050574 0.050669 0.050618 0.050509 0.050693 0.050398 0.050542 0.050294 0.050713 0.050693 0.050411 0.050913 0.050588 0.050425 0.050405 0.050601 0.050521 0.050391 0.050652 0.05089 0.050335 0.050594 0.050676 0.050377 0.050454 0.050802 0.050559 0.05076 0.050637 0.050755 0.050536 0.050799 0.050091 0.050717 0.050561 0.050712 0.050498 0.050425 0.050487 0.050635 0.050795 0.050549 0.050745 0.050667 0.050589 0.0509 0.050416 0.050652 0.050559 0.050626
0.048845 0.048689 0.04863 0.048611 0.048927 0.0487 0.048793 0.048963 0.04896 0.048926 0.048835 0.04871 0.049033 0.049116 0.048798 0.048747 0.048931 0.048923 0.048768 0.048739 0.04846 0.048914 0.048815 0.049021 0.048886 0.0487 0.049193 0.049067 0.048758 0.048786 0.049134 0.048837 0.048843 0.048825 0.048802 0.049024 0.048704 0.048431 0.048837 0.04884 0.048914 0.048656 0.048895 0.048885 0.048589 0.048854 0.048755 0.048884 0.048992 0.048949 0.04882 0.048907 0.048866 0.048742 0.048921 0.048643 0.04878 0.048535 0.048946 0.048937 0.048651 0.049155 0.048832 0.048667 0.048656 0.048848 0.048754 0.048637 0.0489 0.049132 0.048596 0.048831 0.048923 0.04863 0.048697 0.049029 0.048795 0.048989 0.048862 0.048992 0.04877 0.049026 0.048337 0.04895 0.048801 0.048947 0.048736 0.04867 0.048716 0.048874 0.049041 0.048793 0.048972 0.048906 0.04883 0.049132 0.048653 0.048884 0.0488 0.048868
0.047134 0.046968 0.046919 0.046905 0.047223 0.04699 0.047082 0.047254 0.047252 0.047207 0.047128 0.047004 0.047312 0.047421 0.047108 0.047034 0.047219 0.047206 0.047057 0.047034 0.046761 0.047202 0.047109 0.047308 0.047178 0.046996 0.04747 0.04736 0.04705 0.047082 0.047427 0.047128 0.047134 0.047108 0.047105 0.047304 0.046996 0.046727 0.047129 0.047131 0.047202 0.046953 0.047181 0.047177 0.046882 0.047139 0.047055 0.047184 0.047285 0.047244 0.047117 0.047196 0.047165 0.047027 0.047201 0.04694 0.047068 0.046828 0.04723 0.047232 0.046942 0.047447 0.047127 0.04696 0.046959 0.047145 0.047038 0.046935 0.047199 0.047422 0.046909 0.047118 0.04722 0.046935 0.046992 0.047306 0.047082 0.047269 0.047139 0.047279 0.047054 0.047303 0.046635 0.047233 0.047093 0.047232 0.047026 0.046966 0.046997 0.047164 0.047336 0.047087 0.04725 0.047196 0.047123 0.047414 0.046942 0.047166 0.047091 0.047161
0.045473 0.045299 0.045259 0.04525 0.045569 0.045331 0.045422 0.045594 0.045593 0.045538 0.045472 0.045349 0.04564 0.045774 0.045468 0.045373 0.045556 0.045538 0.045397 0.045379 0.045114 0.045541 0.045453 0.045644 0.045521 0.045343 0.045797 0.045703 0.045392 0.045428 0.04577 0.045469 0.045475 0.045441 0.045458 0.045633 0.045338 0.045073 0.045471 0.045473 0.045539 0.0453 0.045517 0.045519 0.045227 0.045474 0.045404 0.045533 0.045627 0.04559 0.045464 0.045535 0.045513 0.045362 0.04553 0.045287 0.045408 0.045173 0.045564 0.045576 0.045284 0.045788 0.045472 0.045304 0.045312 0.045492 0.045374 0.045283 0.045546 0.045762 0.045272 0.045456 0.045567 0.045291 0.045337 0.045633 0.045419 0.045599 0.045466 0.045617 0.04539 0.045631 0.044985 0.045566 0.045434 0.045567 0.045367 0.045312 0.045329 0.045505 0.045681 0.045431 0.045578 0.045536 0.045466 0.045746 0.045282 0.045499 0.045433 0.045505
0.043861 0.043679 0.04365 0.043645 0.043964 0.043722 0.043811 0.043984 0.043983 0.043918 0.043865 0.043744 0.044018 0.044175 0.043876 0.04376 0.043942 0.04392 0.043786 0.043773 0.043516 0.043928 0.043847 0.044029 0.043912 0.043739 0.044172 0.044094 0.043784 0.043823 0.04416 0.043859 0.043865 0.043824 0.04386 0.044012 0.043731 0.04347 0.043862 0.043864 0.043926 0.043697 0.043902 0.04391 0.043622 0.043858 0.043802 0.043931 0.044018 0.043983 0.04386 0.043924 0.043911 0.043747 0.043909 0.043684 0.043797 0.043567 0.043946 0.04397 0.043676 0.044177 0.043865 0.043698 0.043714 0.043889 0.043759 0.04368 0.043943 0.04415 0.043684 0.043844 0.043963 0.043696 0.043731 0.044009 0.043806 0.043978 0.043843 0.044003 0.043775 0.044007 0.043386 0.043949 0.043824 0.043952 0.043757 0.043708 0.043711 0.043894 0.044073 0.043825 0.043955 0.043925 0.043858 0.044126 0.043672 0.043881 0.043824 0.043897
0.042298 0.042109 0.04209 0.042089 0.042407 0.042162 0.042248 0.042422 0.042421 0.042347 0.042306 0.042188 0.042444 0.042623 0.042333 0.042197 0.042376 0.042351 0.042224 0.042216 0.041967 0.042364 0.042288 0.042463 0.042352 0.042184 0.042596 0.042533 0.042224 0.042266 0.042598 0.042298 0.042303 0.042255 0.04231 0.042439 0.042172 0.041917 0.042302 0.042303 0.04236 0.042143 0.042335 0.042349 0.042066 0.042291 0.042249 0.042378 0.042457 0.042425 0.042305 0.04236 0.042356 0.042182 0.042337 0.04213 0.042234 0.042011 0.042377 0.042411 0.042118 0.042613 0.042308 0.04214 0.042164 0.042333 0.042193 0.042127 0.042388 0.042585 0.042144 0.04228 0.042406 0.042149 0.042174 0.042433 0.042242 0.042405 0.042269 0.042438 0.042209 0.042431 0.041836 0.04238 0.042264 0.042384 0.042196 0.042153 0.042142 0.042333 0.042514 0.042267 0.042381 0.042363 0.042299 0.042554 0.042112 0.042312 0.042263 0.042338
0.040783 0.040587 0.040578 0.040581 0.040898 0.04065 0.040734 0.040907 0.040907 0.040824 0.040794 0.04068 0.040918 0.041117 0.040836 0.040682 0.040858 0.040829 0.04071 0.040707 0.040467 0.040848 0.040777 0.040943 0.040839 0.040677 0.041066 0.041018 0.040712 0.040757 0.041083 0.040785 0.040789 0.040735 0.040807 0.040914 0.040662 0.040412 0.040789 0.04079 0.040842 0.040637 0.040817 0.040836 0.040558 0.040772 0.040743 0.040871 0.040943 0.040914 0.040796 0.040844 0.040848 0.040664 0.040812 0.040624 0.04072 0.040504 0.040856 0.040899 0.040608 0.041096 0.040797 0.04063 0.040663 0.040825 0.040675 0.040621 0.040879 0.041066 0.040652 0.040763 0.040897 0.04065 0.040665 0.040905 0.040726 0.04088 0.040743 0.04092 0.040691 0.040903 0.040336 0.040859 0.04075 0.040864 0.040683 0.040646 0.040622 0.040819 0.041001 0.040757 0.040855 0.040847 0.040787 0.041029 0.0406 0.04079 0.04075 0.040826
0.039314 0.039113 0.039113 0.03912 0.039435 0.039185 0.039266 0.039439 0.039438 0.039347 0.039329 0.039219 0.039439 0.039656 0.039385 0.039213 0.039386 0.039353 0.039243 0.039244 0.039014 0.039378 0.039313 0.03947 0.039373 0.039217 0.039583 0.03955 0.039247 0.039295 0.039613 0.039318 0.039321 0.039261 0.039351 0.039435 0.039198 0.038954 0.039322 0.039324 0.039371 0.039178 0.039345 0.039369 0.039098 0.0393 0.039284 0.039411 0.039475 0.039449 0.039335 0.039375 0.039387 0.039194 0.039335 0.039164 0.039253 0.039043 0.039381 0.039434 0.039145 0.039624 0.039333 0.039168 0.039208 0.039363 0.039205 0.039163 0.039417 0.039593 0.039207 0.039294 0.039434 0.039198 0.039202 0.039423 0.039257 0.039401 0.039265 0.039448 0.03922 0.039421 0.038883 0.039385 0.039284 0.039391 0.039217 0.039185 0.039149 0.039352 0.039534 0.039293 0.039375 0.039379 0.039322 0.03955 0.039135 0.039316 0.039284 0.039361
0.037891 0.037685 0.037695 0.037705 0.038017 0.037767 0.037844 0.038016 0.038015 0.037917 0.03791 0.037804 0.038005 0.03824 0.03798 0.037791 0.037959 0.037924 0.037822 0.037828 0.037608 0.037954 0.037894 0.038042 0.037953 0.037802 0.038145 0.038126 0.037828 0.037878 0.038188 0.037897 0.037899 0.037833 0.03794 0.038002 0.03778 0.037543 0.037901 0.037903 0.037945 0.037764 0.037918 0.037948 0.037684 0.037873 0.03787 0.037995 0.038052 0.038029 0.037918 0.037951 0.037971 0.03777 0.037903 0.037751 0.037832 0.037629 0.037951 0.038014 0.037728 0.038197 0.037915 0.037751 0.037798 0.037946 0.03778 0.03775 0.038 0.038166 0.037807 0.03787 0.038016 0.037792 0.037786 0.037987 0.037834 0.037968 0.037832 0.038022 0.037796 0.037985 0.037477 0.037956 0.037863 0.037964 0.037797 0.037771 0.037722 0.03793 0.038112 0.037875 0.037941 0.037955 0.037903 0.038117 0.037717 0.037887 0.037863 0.037942
0.036513 0.036303 0.036323 0.036336 0.036644 0.036393 0.036466 0.036637 0.036636 0.036531 0.036536 0.036434 0.036616 0.036867 0.036618 0.036413 0.036578 0.036539 0.036445 0.036456 0.036246 0.036574 0.03652 0.036659 0.036577 0.036433 0.036751 0.036747 0.036454 0.036507 0.036807 0.03652 0.036522 0.036451 0.036573 0.036614 0.036408 0.036178 0.036525 0.036527 0.036564 0.036396 0.036537 0.036571 0.036316 0.036492 0.036501 0.036625 0.036674 0.036654 0.036547 0.036572 0.036599 0.036392 0.036516 0.036383 0.036456 0.03626 0.036567 0.036639 0.036356 0.036813 0.036541 0.036379 0.036433 0.036574 0.036401 0.036382 0.036628 0.036782 0.036451 0.036491 0.036642 0.036431 0.036414 0.036595 0.036456 0.036579 0.036445 0.03664 0.036416 0.036594 0.036117 0.036572 0.036487 0.036581 0.036423 0.036402 0.03634 0.036554 0.036734 0.036502 0.036552 0.036577 0.036528 0.036728 0.036344 0.036503 0.036487 0.036567
0.035179 0.034965 0.034994 0.035011 0.035314 0.035064 0.035133 0.035302 0.035301 0.035189 0.035205 0.035108 0.035271 0.035536 0.0353 0.03508 0.03524 0.035198 0.035113 0.035128 0.034929 0.035238 0.035189 0.035319 0.035245 0.035107 0.035402 0.035411 0.035124 0.035178 0.035469 0.035188 0.035188 0.035112 0.03525 0.03527 0.035079 0.034857 0.035192 0.035195 0.035226 0.035072 0.0352 0.035238 0.034991 0.035154 0.035176 0.035297 0.03534 0.035321 0.035218 0.035237 0.035271 0.035058 0.035173 0.035059 0.035124 0.034936 0.035226 0.035307 0.035029 0.035473 0.035211 0.035051 0.035112 0.035245 0.035066 0.035058 0.035298 0.035441 0.035139 0.035157 0.035312 0.035113 0.035086 0.035248 0.035122 0.035234 0.035102 0.035302 0.03508 0.035247 0.034802 0.035232 0.035155 0.035242 0.035092 0.035076 0.035003 0.035221 0.0354 0.035173 0.035207 0.035242 0.035197 0.035383 0.035015 0.035164 0.035155 0.035235
0.033888 0.03367 0.033709 0.033729 0.034027 0.033778 0.033843 0.03401 0.034008 0.033891 0.033916 0.033825 0.033969 0.034247 0.034024 0.03379 0.033944 0.0339 0.033823 0.033843 0.033655 0.033945 0.033901 0.034023 0.033956 0.033824 0.034094 0.034117 0.033837 0.033893 0.034173 0.033898 0.033897 0.033816 0.033969 0.033969 0.033794 0.033579 0.033903 0.033906 0.033931 0.033791 0.033905 0.033948 0.03371 0.033859 0.033893 0.034012 0.034047 0.034032 0.033933 0.033944 0.033985 0.033767 0.033874 0.033777 0.033835 0.033655 0.033928 0.034018 0.033745 0.034175 0.033923 0.033766 0.033834 0.033959 0.033774 0.033777 0.034011 0.034142 0.033869 0.033865 0.034024 0.033838 0.033801 0.033943 0.033831 0.033932 0.033803 0.034007 0.033788 0.033942 0.03353 0.033935 0.033866 0.033945 0.033804 0.033794 0.03371 0.033931 0.034107 0.033887 0.033905 0.03395 0.033909 0.03408 0.033729 0.033867 0.033866 0.033947
0.032638 0.032418 0.032466 0.032488 0.032781 0.032534 0.032594 0.032759 0.032757 0.032634 0.03267 0.032584 0.032708 0.032999 0.032789 0.032542 0.032691 0.032644 0.032576 0.032599 0.032423 0.032694 0.032655 0.032767 0.032708 0.032583 0.032829 0.032865 0.032591 0.032649 0.032918 0.03265 0.032648 0.032563 0.032729 0.032709 0.03255 0.032344 0.032654 0.032659 0.032678 0.032551 0.032653 0.032699 0.032471 0.032606 0.032651 0.032769 0.032797 0.032783 0.032689 0.032694 0.03274 0.032518 0.032616 0.032538 0.032588 0.032416 0.032672 0.03277 0.032503 0.032918 0.032677 0.032523 0.032597 0.032714 0.032525 0.032538 0.032766 0.032885 0.032641 0.032615 0.032777 0.032604 0.032557 0.03268 0.032582 0.032672 0.032545 0.032754 0.032537 0.032679 0.0323 0.03268 0.032619 0.032691 0.032558 0.032553 0.032458 0.032684 0.032856 0.032642 0.032645 0.032699 0.032663 0.032819 0.032486 0.032612 0.032618 0.0327
0.03143 0.031208 0.031265 0.031289 0.031576 0.031331 0.031387 0.031549 0.031547 0.031418 0.031464 0.031384 0.031489 0.03179 0.031594 0.031335 0.031478 0.031429 0.031369 0.031397 0.031231 0.031483 0.031449 0.031553 0.031501 0.031383 0.031605 0.031652 0.031387 0.031446 0.031703 0.031443 0.03144 0.031351 0.03153 0.03149 0.031348 0.031149 0.031447 0.031452 0.031465 0.031353 0.031441 0.031491 0.031273 0.031394 0.031451 0.031566 0.031586 0.031575 0.031486 0.031484 0.031536 0.03131 0.0314 0.031339 0.031382 0.031218 0.031456 0.031562 0.031303 0.031701 0.031472 0.03132 0.031401 0.03151 0.031316 0.03134 0.031561 0.031667 0.031453 0.031406 0.031571 0.031411 0.031355 0.031458 0.031375 0.031453 0.03133 0.031541 0.031328 0.031458 0.031112 0.031466 0.031412 0.031478 0.031354 0.031354 0.031248 0.031477 0.031645 0.031438 0.031427 0.031489 0.031458 0.031599 0.031284 0.031399 0.031412 0.031494
0.030261 0.030038 0.030103 0.03013 0.03041 0.030168 0.030219 0.030379 0.030376 0.030243 0.030298 0.030224 0.03031 0.030621 0.030438 0.030167 0.030305 0.030254 0.030202 0.030234 0.03008 0.030312 0.030283 0.030378 0.030334 0.030223 0.03042 0.03048 0.030222 0.030283 0.030528 0.030276 0.030271 0.030179 0.030371 0.030312 0.030185 0.029995 0.030279 0.030286 0.030293 0.030194 0.030269 0.030323 0.030115 0.030223 0.030289 0.030402 0.030416 0.030407 0.030322 0.030314 0.030371 0.030143 0.030223 0.03018 0.030216 0.03006 0.030281 0.030395 0.030142 0.030523 0.030306 0.030158 0.030244 0.030346 0.030148 0.030182 0.030395 0.03049 0.030304 0.030237 0.030405 0.030258 0.030192 0.030276 0.030207 0.030274 0.030154 0.030368 0.030159 0.030276 0.029963 0.030292 0.030246 0.030304 0.030189 0.030194 0.030079 0.03031 0.030473 0.030274 0.030248 0.030319 0.030292 0.030418 0.030122 0.030225 0.030245 0.030327
0.029132 0.028907 0.028981 0.02901 0.029283 0.029044 0.02909 0.029247 0.029243 0.029106 0.02917 0.029103 0.02917 0.029489 0.029321 0.029039 0.029171 0.029118 0.029075 0.02911 0.028968 0.02918 0.029156 0.029241 0.029206 0.029101 0.029274 0.029345 0.029097 0.029159 0.029391 0.029148 0.029141 0.029046 0.02925 0.029172 0.029062 0.02888 0.02915 0.029158 0.029159 0.029074 0.029136 0.029194 0.028996 0.02909 0.029167 0.029277 0.029284 0.029277 0.029197 0.029182 0.029245 0.029015 0.029086 0.02906 0.029089 0.028941 0.029144 0.029265 0.02902 0.029384 0.02918 0.029035 0.029126 0.02922 0.029019 0.029062 0.029268 0.02935 0.029194 0.029107 0.029276 0.029143 0.029068 0.029134 0.029078 0.029134 0.029018 0.029234 0.029029 0.029133 0.028854 0.029157 0.029118 0.029169 0.029063 0.029073 0.028948 0.029181 0.02934 0.029148 0.029108 0.029188 0.029165 0.029276 0.028999 0.029091 0.029117 0.029199
0.02804 0.027815 0.027897 0.027928 0.028193 0.027958 0.027999 0.028153 0.028148 0.028008 0.028081 0.02802 0.028068 0.028394 0.02824 0.027949 0.028075 0.02802 0.027985 0.028024 0.027893 0.028086 0.028066 0.028143 0.028115 0.028018 0.028166 0.028249 0.028009 0.028072 0.028292 0.028057 0.028049 0.027951 0.028166 0.028071 0.027976 0.027803 0.028059 0.028068 0.028063 0.027992 0.028041 0.028102 0.027915 0.027995 0.028082 0.028189 0.028189 0.028185 0.028109 0.028089 0.028156 0.027925 0.027987 0.027978 0.028 0.027861 0.028046 0.028174 0.027937 0.028282 0.02809 0.027949 0.028045 0.028131 0.027928 0.02798 0.028178 0.028248 0.028121 0.028015 0.028186 0.028066 0.027982 0.028029 0.027988 0.028031 0.02792 0.028137 0.027937 0.028028 0.027783 0.028059 0.028028 0.028072 0.027976 0.02799 0.027856 0.028091 0.028245 0.02806 0.028007 0.028095 0.028076 0.028172 0.027914 0.027994 0.028026 0.028109
0.026985 0.02676 0.02685 0.026883 0.027141 0.026909 0.026945 0.027096 0.02709 0.026947 0.027028 0.026973 0.027003 0.027336 0.027196 0.026896 0.027016 0.026959 0.026932 0.026974 0.026855 0.027029 0.027013 0.027082 0.027061 0.026971 0.027095 0.027188 0.026958 0.027022 0.027228 0.027004 0.026994 0.026893 0.027118 0.027007 0.026927 0.026763 0.027005 0.027015 0.027004 0.026947 0.026983 0.027047 0.026871 0.026937 0.027033 0.027138 0.027131 0.027129 0.027058 0.027032 0.027104 0.026872 0.026925 0.026933 0.026948 0.026817 0.026984 0.027119 0.02689 0.027217 0.027038 0.0269 0.027001 0.027079 0.026874 0.026935 0.027125 0.027183 0.027084 0.02696 0.027131 0.027025 0.026933 0.026961 0.026934 0.026966 0.026859 0.027077 0.026882 0.026961 0.026749 0.026999 0.026975 0.027012 0.026925 0.026943 0.026802 0.027038 0.027185 0.02701 0.026943 0.027038 0.027023 0.027105 0.026867 0.026935 0.026973 0.027056
0.025966 0.025741 0.025839 0.025873 0.026123 0.025896 0.025927 0.026074 0.026068 0.025921 0.026011 0.025962 0.025974 0.026312 0.026187 0.025879 0.025992 0.025934 0.025915 0.025961 0.025853 0.026008 0.025996 0.026056 0.026043 0.02596 0.026061 0.026164 0.025943 0.026007 0.026201 0.025986 0.025974 0.025871 0.026106 0.025978 0.025915 0.025759 0.025986 0.025997 0.025981 0.025937 0.025962 0.026028 0.025863 0.025915 0.02602 0.026122 0.026109 0.026109 0.026043 0.026011 0.026088 0.025856 0.025899 0.025923 0.025932 0.025809 0.025958 0.026099 0.02588 0.026187 0.026021 0.025887 0.025993 0.026063 0.025856 0.025926 0.026108 0.026153 0.026082 0.02594 0.026113 0.02602 0.02592 0.02593 0.025917 0.025937 0.025835 0.026054 0.025863 0.025929 0.025751 0.025975 0.025957 0.025988 0.02591 0.025933 0.025783 0.02602 0.026162 0.025994 0.025915 0.026017 0.026007 0.026074 0.025855 0.025911 0.025955 0.026038
0.024982 0.024757 0.024863 0.024899 0.025141 0.024918 0.024943 0.025087 0.025081 0.024931 0.025028 0.024987 0.024981 0.025323 0.025213 0.024897 0.025004 0.024945 0.024933 0.024982 0.024886 0.025021 0.025014 0.025065 0.02506 0.024983 0.025061 0.025174 0.024963 0.025028 0.025208 0.025003 0.024989 0.024884 0.025129 0.024985 0.024937 0.02479 0.025002 0.025015 0.024992 0.024963 0.024975 0.025043 0.02489 0.024929 0.025042 0.025141 0.025122 0.025123 0.025063 0.025025 0.025105 0.024874 0.024909 0.024948 0.02495 0.024836 0.024968 0.025114 0.024904 0.025192 0.025039 0.024909 0.025019 0.025082 0.024873 0.024951 0.025124 0.025158 0.025115 0.024956 0.025129 0.025049 0.024941 0.024934 0.024934 0.024943 0.024846 0.025065 0.02488 0.024933 0.024788 0.024986 0.024975 0.024999 0.02493 0.024957 0.0248 0.025037 0.025173 0.025014 0.024922 0.025031 0.025025 0.025078 0.024879 0.024923 0.024972 0.025055
0.024032 0.023808 0.023921 0.023958 0.024192 0.023974 0.023994 0.024135 0.024127 0.023976 0.024079 0.024045 0.024021 0.024367 0.024271 0.023949 0.024049 0.023989 0.023985 0.024037 0.023952 0.024068 0.024065 0.024108 0.024111 0.024041 0.024096 0.024217 0.024016 0.024082 0.024249 0.024054 0.024038 0.023932 0.024185 0.024026 0.023992 0.023855 0.024052 0.024066 0.024038 0.024022 0.024022 0.024093 0.023951 0.023976 0.024097 0.024193 0.024168 0.024171 0.024116 0.024073 0.024157 0.023927 0.023952 0.024007 0.024003 0.023897 0.024011 0.024163 0.023962 0.024231 0.02409 0.023965 0.024079 0.024134 0.023924 0.02401 0.024175 0.024197 0.024181 0.024006 0.024178 0.024112 0.023996 0.023972 0.023986 0.023983 0.023891 0.02411 0.02393 0.023971 0.023859 0.024031 0.024026 0.024044 0.023984 0.024015 0.023851 0.024088 0.024217 0.024067 0.023963 0.024079 0.024077 0.024116 0.023936 0.023969 0.024024 0.024106
0.023115 0.022892 0.023012 0.02305 0.023275 0.023063 0.023078 0.023215 0.023206 0.023053 0.023164 0.023136 0.023095 0.023443 0.023362 0.023034 0.023127 0.023066 0.02307 0.023125 0.023051 0.023149 0.023149 0.023184 0.023194 0.023131 0.023163 0.023294 0.023103 0.023168 0.023322 0.023138 0.02312 0.023012 0.023274 0.0231 0.023081 0.022952 0.023135 0.02315 0.023117 0.023113 0.023102 0.023175 0.023045 0.023056 0.023185 0.023278 0.023247 0.023252 0.023202 0.023154 0.023241 0.023012 0.023029 0.023099 0.023089 0.022991 0.023088 0.023245 0.023054 0.023302 0.023175 0.023054 0.023171 0.023218 0.023009 0.023102 0.023258 0.023269 0.023279 0.023089 0.023261 0.023207 0.023084 0.023043 0.02307 0.023057 0.02297 0.023188 0.023014 0.023042 0.022962 0.023109 0.023111 0.023122 0.023071 0.023105 0.022935 0.023173 0.023294 0.023153 0.023038 0.02316 0.023161 0.023187 0.023026 0.023048 0.023108 0.02319
0.02223 0.022009 0.022135 0.022174 0.022391 0.022184 0.022194 0.022326 0.022317 0.022163 0.02228 0.022258 0.022201 0.022551 0.022485 0.022151 0.022238 0.022176 0.022187 0.022244 0.022182 0.022261 0.022265 0.022293 0.022309 0.022253 0.022263 0.022402 0.022222 0.022287 0.022428 0.022253 0.022235 0.022125 0.022394 0.022207 0.022202 0.022082 0.02225 0.022267 0.022227 0.022237 0.022214 0.022289 0.02217 0.022169 0.022305 0.022395 0.022358 0.022365 0.022319 0.022267 0.022357 0.02213 0.022139 0.022222 0.022207 0.022117 0.022197 0.022359 0.022177 0.022406 0.022291 0.022175 0.022295 0.022335 0.022126 0.022226 0.022373 0.022372 0.022409 0.022204 0.022375 0.022334 0.022204 0.022147 0.022187 0.022163 0.022081 0.022298 0.022129 0.022146 0.022097 0.022219 0.022227 0.022232 0.02219 0.022228 0.022051 0.022289 0.022404 0.022272 0.022145 0.022272 0.022278 0.02229 0.022149 0.02216 0.022224 0.022306
0.021376 0.021157 0.021289 0.021329 0.021538 0.021336 0.02134 0.021469 0.021459 0.021304 0.021427 0.021412 0.021339 0.02169 0.021637 0.021299 0.02138 0.021317 0.021335 0.021395 0.021343 0.021405 0.021413 0.021432 0.021456 0.021406 0.021395 0.021541 0.021371 0.021437 0.021564 0.0214 0.02138 0.021269 0.021545 0.021344 0.021354 0.021242 0.021396 0.021414 0.021369 0.021392 0.021358 0.021435 0.021327 0.021313 0.021456 0.021543 0.0215 0.021508 0.021468 0.021411 0.021504 0.02128 0.021279 0.021377 0.021356 0.021274 0.021337 0.021503 0.021331 0.02154 0.021438 0.021326 0.02145 0.021483 0.021274 0.02138 0.021519 0.021507 0.021569 0.02135 0.02152 0.021492 0.021355 0.021282 0.021335 0.0213 0.021224 0.021439 0.021276 0.021281 0.021264 0.021361 0.021374 0.021374 0.02134 0.021382 0.021199 0.021436 0.021544 0.021421 0.021283 0.021416 0.021426 0.021424 0.021302 0.021302 0.021371 0.021452
0.020552 0.020335 0.020474 0.020514 0.020714 0.020518 0.020517 0.020643 0.020632 0.020475 0.020604 0.020596 0.020507 0.020858 0.02082 0.020478 0.020551 0.020488 0.020513 0.020576 0.020535 0.020579 0.02059 0.020602 0.020632 0.020589 0.020557 0.020711 0.020551 0.020616 0.020731 0.020577 0.020555 0.020444 0.020726 0.020513 0.020536 0.020433 0.020572 0.020591 0.020541 0.020576 0.020531 0.02061 0.020513 0.020487 0.020636 0.02072 0.020673 0.020682 0.020646 0.020585 0.02068 0.020459 0.02045 0.020561 0.020535 0.020461 0.020507 0.020678 0.020515 0.020705 0.020616 0.020508 0.020634 0.02066 0.020452 0.020565 0.020695 0.020672 0.020759 0.020526 0.020695 0.020679 0.020536 0.020448 0.020513 0.020467 0.020397 0.02061 0.020454 0.020447 0.02046 0.020533 0.020552 0.020546 0.02052 0.020565 0.020377 0.020613 0.020714 0.0206 0.020452 0.02059 0.020604 0.020589 0.020486 0.020475 0.020548 0.020629
0.019758 0.019543 0.019687 0.019729 0.019919 0.019729 0.019724 0.019845 0.019833 0.019676 0.01981 0.019808 0.019704 0.020056 0.020031 0.019686 0.019753 0.019689 0.01972 0.019785 0.019755 0.019782 0.019796 0.019801 0.019838 0.019801 0.019749 0.019909 0.01976 0.019825 0.019926 0.019784 0.019759 0.019648 0.019935 0.019711 0.019747 0.019652 0.019777 0.019798 0.019743 0.01979 0.019735 0.019815 0.019729 0.01969 0.019846 0.019927 0.019874 0.019885 0.019854 0.019789 0.019886 0.019668 0.019651 0.019775 0.019744 0.019677 0.019707 0.019882 0.019729 0.019898 0.019822 0.019719 0.019847 0.019866 0.019659 0.019778 0.0199 0.019866 0.019977 0.019731 0.019899 0.019895 0.019746 0.019643 0.01972 0.019664 0.019599 0.019811 0.01966 0.019642 0.019684 0.019734 0.019759 0.019747 0.01973 0.019778 0.019585 0.01982 0.019913 0.019808 0.01965 0.019794 0.019811 0.019784 0.019699 0.019678 0.019754 0.019835
0.018992 0.01878 0.018929 0.018971 0.019153 0.018969 0.018958 0.019076 0.019063 0.018906 0.019045 0.019049 0.018931 0.019281 0.01927 0.018922 0.018983 0.018919 0.018956 0.019023 0.019003 0.019013 0.019031 0.019028 0.019072 0.019041 0.018969 0.019136 0.018997 0.019062 0.01915 0.019018 0.018992 0.018881 0.019173 0.018937 0.018986 0.0189 0.019011 0.019033 0.018973 0.019031 0.018966 0.019048 0.018973 0.018922 0.019084 0.019161 0.019104 0.019116 0.01909 0.019021 0.01912 0.018905 0.01888 0.019016 0.018981 0.018922 0.018935 0.019114 0.018971 0.019121 0.019057 0.018958 0.019089 0.019101 0.018895 0.01902 0.019133 0.019088 0.019223 0.018965 0.019131 0.019139 0.018984 0.018867 0.018956 0.01889 0.018831 0.01904 0.018895 0.018866 0.018937 0.018964 0.018994 0.018976 0.018968 0.019019 0.018821 0.019055 0.019141 0.019044 0.018878 0.019025 0.019046 0.019007 0.01894 0.018909 0.018989 0.019069
0.018253 0.018044 0.018199 0.018241 0.018414 0.018236 0.018221 0.018334 0.018321 0.018163 0.018307 0.018318 0.018185 0.018534 0.018536 0.018186 0.01824 0.018176 0.01822 0.018289 0.018279 0.018272 0.018293 0.018283 0.018333 0.018308 0.018218 0.018391 0.018262 0.018326 0.018402 0.01828 0.018253 0.018141 0.018438 0.018192 0.018253 0.018175 0.018272 0.018295 0.01823 0.0183 0.018226 0.018308 0.018244 0.018182 0.018349 0.018423 0.018361 0.018374 0.018353 0.01828 0.018381 0.01817 0.018138 0.018285 0.018245 0.018193 0.018191 0.018373 0.01824 0.01837 0.018319 0.018225 0.018357 0.018363 0.018159 0.018289 0.018393 0.018338 0.018496 0.018227 0.01839 0.01841 0.01825 0.018119 0.01822 0.018144 0.01809 0.018297 0.018158 0.018118 0.018217 0.018222 0.018257 0.018234 0.018233 0.018287 0.018085 0.018317 0.018396 0.018308 0.018133 0.018284 0.018309 0.018258 0.018209 0.018168 0.018251 0.018331
0.017542 0.017335 0.017494 0.017537 0.017702 0.01753 0.01751 0.017619 0.017605 0.017447 0.017595 0.017612 0.017466 0.017813 0.017829 0.017476 0.017524 0.01746 0.01751 0.017581 0.01758 0.017558 0.017581 0.017565 0.017621 0.017602 0.017493 0.017672 0.017553 0.017617 0.01768 0.017569 0.01754 0.017428 0.017729 0.017473 0.017546 0.017476 0.01756 0.017584 0.017515 0.017596 0.017512 0.017595 0.017542 0.017468 0.01764 0.017712 0.017645 0.017659 0.017642 0.017566 0.017669 0.017462 0.017422 0.01758 0.017536 0.017491 0.017475 0.017659 0.017536 0.017647 0.017607 0.017518 0.017652 0.017652 0.01745 0.017584 0.01768 0.017615 0.017794 0.017515 0.017677 0.017707 0.017542 0.017399 0.01751 0.017424 0.017376 0.017581 0.017448 0.017397 0.017524 0.017506 0.017546 0.017518 0.017525 0.017581 0.017376 0.017606 0.017677 0.017599 0.017415 0.01757 0.017598 0.017535 0.017504 0.017453 0.01754 0.017619
0.016856 0.016653 0.016816 0.016859 0.017015 0.016849 0.016824 0.01693 0.016915 0.016758 0.01691 0.016933 0.016773 0.017118 0.017146 0.016792 0.016834 0.01677 0.016826 0.016898 0.016907 0.01687 0.016895 0.016873 0.016935 0.016921 0.016795 0.016979 0.01687 0.016934 0.016984 0.016884 0.016853 0.016741 0.017046 0.01678 0.016865 0.016803 0.016873 0.016899 0.016825 0.016917 0.016824 0.016908 0.016865 0.016781 0.016957 0.017025 0.016954 0.01697 0.016958 0.016878 0.016982 0.016779 0.016732 0.016901 0.016853 0.016815 0.016784 0.016971 0.016857 0.016949 0.016922 0.016836 0.016973 0.016966 0.016766 0.016905 0.016993 0.016918 0.017118 0.016829 0.016988 0.01703 0.01686 0.016704 0.016826 0.016731 0.016689 0.01689 0.016763 0.016702 0.016855 0.016817 0.016861 0.016828 0.016843 0.016901 0.016693 0.016921 0.016985 0.016915 0.016723 0.016882 0.016913 0.016839 0.016825 0.016765 0.016855 0.016933
0.016195 0.015995 0.016163 0.016205 0.016353 0.016193 0.016164 0.016265 0.01625 0.016093 0.016249 0.016278 0.016106 0.016448 0.016488 0.016134 0.016169 0.016105 0.016167 0.01624 0.016259 0.016206 0.016235 0.016206 0.016274 0.016266 0.016122 0.016311 0.016212 0.016275 0.016314 0.016223 0.016191 0.01608 0.016387 0.016113 0.016209 0.016155 0.016212 0.016239 0.01616 0.016262 0.016161 0.016246 0.016213 0.016118 0.016299 0.016364 0.016289 0.016305 0.016298 0.016216 0.016321 0.016122 0.016067 0.016247 0.016194 0.016164 0.016118 0.016308 0.016203 0.016277 0.016261 0.01618 0.016318 0.016305 0.016107 0.016251 0.01633 0.016247 0.016467 0.016169 0.016325 0.016377 0.016203 0.016035 0.016167 0.016063 0.016026 0.016225 0.016104 0.016033 0.016211 0.016152 0.016201 0.016163 0.016186 0.016246 0.016035 0.01626 0.016317 0.016256 0.016057 0.016219 0.016253 0.016169 0.016171 0.016102 0.016194 0.016272
0.015558 0.015362 0.015533 0.015576 0.015715 0.015562 0.015528 0.015625 0.015609 0.015453 0.015612 0.015647 0.015463 0.015801 0.015854 0.015499 0.015529 0.015465 0.015532 0.015607 0.015634 0.015567 0.015598 0.015564 0.015636 0.015634 0.015474 0.015667 0.015578 0.01564 0.015667 0.015587 0.015553 0.015442 0.015752 0.01547 0.015577 0.01553 0.015575 0.015603 0.01552 0.015632 0.015522 0.015608 0.015585 0.01548 0.015664 0.015727 0.015648 0.015665 0.015662 0.015577 0.015683 0.015489 0.015427 0.015616 0.01556 0.015536 0.015477 0.015668 0.015574 0.015629 0.015624 0.015548 0.015686 0.015668 0.015473 0.015621 0.015691 0.015599 0.015839 0.015532 0.015686 0.015748 0.01557 0.01539 0.015532 0.01542 0.015389 0.015584 0.015468 0.015388 0.015591 0.015512 0.015565 0.015523 0.015552 0.015615 0.015401 0.015624 0.015674 0.015621 0.015415 0.01558 0.015617 0.015523 0.015541 0.015463 0.015558 0.015635
0.014945 0.014752 0.014927 0.01497 0.015101 0.014953 0.014915 0.015009 0.014991 0.014837 0.014999 0.015039 0.014844 0.015179 0.015243 0.014888 0.014912 0.014848 0.01492 0.014997 0.015032 0.014952 0.014985 0.014945 0.015023 0.015025 0.01485 0.015047 0.014967 0.015029 0.015044 0.014974 0.014939 0.014829 0.015141 0.014851 0.014968 0.014929 0.014961 0.01499 0.014903 0.015025 0.014907 0.014993 0.01498 0.014866 0.015053 0.015113 0.01503 0.015049 0.015049 0.014962 0.015068 0.014879 0.014811 0.015009 0.014949 0.014932 0.014859 0.015053 0.014967 0.015005 0.015011 0.014939 0.015078 0.015054 0.014862 0.015013 0.015076 0.014975 0.015234 0.014919 0.01507 0.015142 0.01496 0.01477 0.01492 0.014801 0.014774 0.014966 0.014857 0.014767 0.014994 0.014896 0.014953 0.014906 0.014942 0.015007 0.014791 0.015012 0.015054 0.015009 0.014797 0.014964 0.015005 0.0149 0.014935 0.014848 0.014945 0.015021
0.014354 0.014165 0.014343 0.014386 0.014509 0.014367 0.014326 0.014415 0.014397 0.014244 0.014408 0.014454 0.014248 0.014578 0.014654 0.0143 0.014318 0.014255 0.014331 0.014409 0.014453 0.014359 0.014394 0.014349 0.014431 0.014439 0.014249 0.01445 0.014379 0.01444 0.014444 0.014383 0.014347 0.014238 0.014551 0.014255 0.014381 0.014349 0.014369 0.0144 0.01431 0.01444 0.014315 0.014401 0.014397 0.014274 0.014465 0.014521 0.014435 0.014454 0.014459 0.014369 0.014476 0.014292 0.014217 0.014424 0.014361 0.01435 0.014264 0.014459 0.014383 0.014404 0.01442 0.014352 0.014493 0.014463 0.014274 0.014428 0.014483 0.014374 0.01465 0.014329 0.014477 0.014558 0.014372 0.014172 0.014332 0.014204 0.014183 0.014372 0.014268 0.01417 0.014419 0.014302 0.014363 0.014312 0.014355 0.014422 0.014204 0.014421 0.014457 0.01442 0.014202 0.014371 0.014415 0.014301 0.01435 0.014256 0.014355 0.01443
0.013785 0.0136 0.013781 0.013824 0.013939 0.013803 0.013758 0.013843 0.013824 0.013672 0.013839 0.01389 0.013674 0.014 0.014086 0.013733 0.013746 0.013683 0.013764 0.013843 0.013894 0.013788 0.013825 0.013775 0.013862 0.013875 0.01367 0.013874 0.013813 0.013873 0.013867 0.013815 0.013777 0.013669 0.013984 0.013681 0.013817 0.013792 0.0138 0.013832 0.013738 0.013877 0.013745 0.013831 0.013836 0.013704 0.013898 0.013952 0.013862 0.013882 0.013891 0.013799 0.013906 0.013726 0.013646 0.013861 0.013795 0.013789 0.013692 0.013888 0.013821 0.013824 0.013851 0.013787 0.013929 0.013894 0.013708 0.013865 0.013913 0.013796 0.014089 0.01376 0.013905 0.013995 0.013807 0.013597 0.013765 0.01363 0.013614 0.013799 0.013701 0.013594 0.013865 0.013731 0.013795 0.01374 0.01379 0.013858 0.013638 0.013853 0.013882 0.013853 0.013629 0.013801 0.013846 0.013724 0.013788 0.013686 0.013787 0.013861
0.013238 0.013056 0.01324 0.013282 0.01339 0.01326 0.013211 0.013293 0.013273 0.013122 0.013292 0.013347 0.013121 0.013443 0.01354 0.013188 0.013196 0.013133 0.013218 0.013298 0.013357 0.013239 0.013277 0.013222 0.013314 0.013331 0.013113 0.01332 0.013268 0.013327 0.01331 0.013268 0.013229 0.013121 0.013437 0.013129 0.013273 0.013255 0.013252 0.013285 0.013187 0.013334 0.013196 0.013283 0.013296 0.013156 0.013352 0.013403 0.01331 0.013331 0.013344 0.013249 0.013357 0.013182 0.013096 0.013319 0.01325 0.01325 0.013141 0.013338 0.013279 0.013266 0.013304 0.013244 0.013385 0.013346 0.013163 0.013323 0.013363 0.013239 0.013547 0.013213 0.013355 0.013454 0.013262 0.013043 0.013219 0.013077 0.013066 0.013247 0.013155 0.01304 0.013332 0.013181 0.013248 0.013189 0.013245 0.013315 0.013094 0.013306 0.013328 0.013307 0.013078 0.013251 0.013299 0.013168 0.013246 0.013137 0.01324 0.013313
0.012711 0.012533 0.012719 0.012762 0.012861 0.012737 0.012684 0.012762 0.012742 0.012593 0.012764 0.012825 0.01259 0.012906 0.013013 0.012663 0.012665 0.012603 0.012693 0.012773 0.01284 0.01271 0.01275 0.01269 0.012786 0.012808 0.012577 0.012786 0.012743 0.012801 0.012774 0.012741 0.0127 0.012594 0.012911 0.012598 0.01275 0.012738 0.012724 0.012758 0.012657 0.012812 0.012667 0.012754 0.012777 0.012628 0.012826 0.012875 0.012779 0.012801 0.012817 0.012721 0.012829 0.012659 0.012567 0.012797 0.012725 0.012731 0.01261 0.012808 0.012758 0.012729 0.012776 0.01272 0.012862 0.012818 0.012638 0.012801 0.012834 0.012702 0.013026 0.012686 0.012825 0.012932 0.012738 0.01251 0.012694 0.012545 0.012539 0.012717 0.01263 0.012507 0.012818 0.012651 0.012722 0.012659 0.012721 0.012792 0.012571 0.012779 0.012795 0.012781 0.012547 0.012722 0.012773 0.012633 0.012725 0.012609 0.012713 0.012785
0.012204 0.01203 0.012218 0.01226 0.012352 0.012234 0.012178 0.012252 0.012231 0.012084 0.012257 0.012322 0.012078 0.01239 0.012506 0.012158 0.012155 0.012094 0.012187 0.012268 0.012342 0.0122 0.012243 0.012178 0.012278 0.012304 0.012061 0.012273 0.012238 0.012295 0.012258 0.012234 0.012192 0.012087 0.012404 0.012086 0.012247 0.012241 0.012216 0.012251 0.012147 0.01231 0.012159 0.012246 0.012276 0.01212 0.01232 0.012366 0.012268 0.01229 0.012309 0.012212 0.01232 0.012155 0.012058 0.012294 0.01222 0.012231 0.0121 0.012298 0.012256 0.012213 0.012269 0.012217 0.012358 0.01231 0.012134 0.012298 0.012324 0.012186 0.012524 0.012179 0.012315 0.01243 0.012233 0.011998 0.012189 0.012033 0.012032 0.012206 0.012124 0.011995 0.012324 0.012142 0.012215 0.01215 0.012217 0.012289 0.012067 0.012272 0.012281 0.012275 0.012037 0.012213 0.012266 0.012118 0.012223 0.0121 0.012206 0.012277
0.011716 0.011546 0.011736 0.011777 0.011862 0.01175 0.01169 0.011761 0.01174 0.011594 0.011768 0.011838 0.011586 0.011892 0.012018 0.011672 0.011665 0.011604 0.0117 0.011782 0.011862 0.01171 0.011754 0.011686 0.011789 0.011819 0.011565 0.011779 0.011752 0.011808 0.011762 0.011746 0.011703 0.0116 0.011916 0.011594 0.011762 0.011762 0.011727 0.011763 0.011657 0.011826 0.01167 0.011756 0.011795 0.011632 0.011833 0.011876 0.011776 0.011798 0.011821 0.011722 0.01183 0.01167 0.011568 0.01181 0.011734 0.01175 0.011609 0.011808 0.011774 0.011715 0.01178 0.011732 0.011874 0.011821 0.011648 0.011814 0.011833 0.011689 0.012041 0.011691 0.011824 0.011946 0.011748 0.011505 0.011702 0.011541 0.011545 0.011714 0.011638 0.011501 0.011849 0.011651 0.011728 0.011659 0.011732 0.011805 0.011582 0.011784 0.011787 0.011787 0.011545 0.011723 0.011778 0.011623 0.011741 0.011611 0.011718 0.011789
0.011246 0.01108 0.011272 0.011313 0.011391 0.011284 0.011221 0.011289 0.011267 0.011123 0.011298 0.011372 0.011113 0.011413 0.011548 0.011205 0.011192 0.011132 0.011232 0.011314 0.011401 0.011239 0.011284 0.011212 0.011319 0.011353 0.011087 0.011303 0.011284 0.011339 0.011284 0.011276 0.011233 0.01113 0.011446 0.011121 0.011296 0.011302 0.011257 0.011294 0.011184 0.011361 0.011199 0.011285 0.011331 0.011162 0.011364 0.011405 0.011302 0.011325 0.011351 0.011251 0.011358 0.011204 0.011097 0.011345 0.011266 0.011287 0.011136 0.011335 0.011309 0.011236 0.01131 0.011266 0.011407 0.01135 0.011181 0.011349 0.011361 0.011211 0.011575 0.011222 0.011352 0.011481 0.01128 0.01103 0.011234 0.011067 0.011076 0.011241 0.01117 0.011027 0.011391 0.01118 0.011259 0.011187 0.011265 0.011339 0.011116 0.011315 0.011312 0.011319 0.011073 0.011251 0.011309 0.011147 0.011276 0.011141 0.011249 0.011318
0.010794 0.010633 0.010826 0.010866 0.010937 0.010836 0.01077 0.010834 0.010811 0.01067 0.010846 0.010924 0.010658 0.010952 0.011095 0.010755 0.010738 0.010678 0.010782 0.010864 0.010957 0.010786 0.010832 0.010756 0.010866 0.010904 0.010628 0.010845 0.010834 0.010888 0.010824 0.010824 0.01078 0.010679 0.010994 0.010665 0.010847 0.010858 0.010805 0.010842 0.01073 0.010913 0.010746 0.010832 0.010886 0.010709 0.010913 0.010951 0.010847 0.01087 0.010899 0.010798 0.010905 0.010755 0.010644 0.010897 0.010817 0.010842 0.010682 0.010881 0.010862 0.010776 0.010858 0.010817 0.010958 0.010897 0.010731 0.010901 0.010907 0.010751 0.011127 0.010771 0.010897 0.011033 0.010831 0.010574 0.010784 0.010612 0.010625 0.010786 0.01072 0.010571 0.010951 0.010726 0.010808 0.010733 0.010816 0.010891 0.010668 0.010863 0.010854 0.010868 0.010619 0.010797 0.010857 0.010689 0.010829 0.010688 0.010797 0.010866
0.01036 0.010202 0.010396 0.010436 0.0105 0.010405 0.010336 0.010397 0.010374 0.010234 0.010411 0.010493 0.01022 0.010509 0.01066 0.010322 0.010301 0.010242 0.010349 0.010431 0.010529 0.010349 0.010397 0.010317 0.010431 0.010472 0.010187 0.010405 0.010401 0.010454 0.010382 0.01039 0.010345 0.010245 0.010559 0.010228 0.010415 0.010432 0.010369 0.010408 0.010294 0.010482 0.010311 0.010396 0.010457 0.010275 0.010479 0.010515 0.010408 0.010432 0.010464 0.010362 0.010468 0.010324 0.010209 0.010466 0.010384 0.010414 0.010245 0.010444 0.010432 0.010332 0.010422 0.010385 0.010526 0.010461 0.010299 0.01047 0.01047 0.010308 0.010696 0.010337 0.010459 0.010601 0.010398 0.010136 0.010351 0.010174 0.010191 0.010349 0.010287 0.010132 0.010527 0.01029 0.010373 0.010296 0.010383 0.01046 0.010237 0.010429 0.010414 0.010434 0.010182 0.010361 0.010422 0.010248 0.0104 0.010253 0.010363 0.01043
0.0099421 0.0097883 0.0099835 0.010023 0.01008 0.0099904 0.0099189 0.0099761 0.0099525 0.0098153 0.0099927 0.010078 0.0097991 0.010082 0.010241 0.0099063 0.009881 0.0098229 0.0099321 0.010015 0.010118 0.0099299 0.0099783 0.0098956 0.010012 0.010057 0.0097624 0.0099811 0.0099846 0.010037 0.0099565 0.009972 0.0099257 0.0098278 0.01014 0.0098069 0.01 0.010022 0.0099506 0.0099899 0.0098735 0.010067 0.0098919 0.0099772 0.010044 0.0098564 0.010062 0.010095 0.0099866 0.010011 0.010046 0.0099424 0.010048 0.009909 0.0097901 0.010051 0.0099676 0.010002 0.0098246 0.010023 0.010019 0.0099063 0.010004 0.0099699 0.01011 0.010042 0.0098837 0.010055 0.010049 0.0098824 0.01028 0.009919 0.010038 0.010186 0.0099822 0.0097143 0.0099351 0.0097529 0.009774 0.0099277 0.0098711 0.0097104 0.010119 0.0098705 0.009956 0.009876 0.0099678 0.010045 0.009822 0.010011 0.0099903 0.010016 0.0097624 0.0099413 0.010004 0.0098245 0.0099863 0.0098351 0.0099453 0.010011
0.0095402 0.0093905 0.0095864 0.0096253 0.0096764 0.0095916 0.0095176 0.0095715 0.0095475 0.0094126 0.0095902 0.0096785 0.0093945 0.0096714 0.0098371 0.0095063 0.0094771 0.0094197 0.0095314 0.0096145 0.0097226 0.0095265 0.0095759 0.0094901 0.0096091 0.0096569 0.0093545 0.0095737 0.0095841 0.009635 0.0095474 0.00957 0.009523 0.0094267 0.0097377 0.0094023 0.0096008 0.0096275 0.009548 0.009588 0.0094697 0.0096682 0.0094893 0.009574 0.0096471 0.0094544 0.0096599 0.0096908 0.0095811 0.0096057 0.0096431 0.0095391 0.0096439 0.0095101 0.0093875 0.0096527 0.0095674 0.0096058 0.0094206 0.0096186 0.0096212 0.0094965 0.0096011 0.0095706 0.0097099 0.009639 0.0094842 0.0096564 0.0096449 0.0094732 0.0098808 0.0095174 0.0096335 0.0097871 0.0095821 0.0093092 0.0095348 0.0093482 0.0093733 0.0095229 0.0094711 0.0093052 0.0097267 0.0094672 0.0095545 0.0094722 0.0095682 0.0096457 0.0094236 0.0096089 0.009583 0.0096146 0.0093588 0.0095377 0.0096023 0.0094172 0.0095888 0.0094329 0.0095435 0.0096084
0.0091538 0.0090081 0.0092045 0.0092428 0.0092878 0.0092081 0.0091318 0.0091825 0.0091581 0.0090254 0.0092032 0.0092946 0.0090057 0.0092764 0.0094488 0.0091217 0.0090887 0.0090322 0.0091462 0.0092292 0.0093421 0.0091386 0.0091888 0.0091002 0.0092217 0.0092724 0.0089624 0.009182 0.009199 0.0092488 0.0091539 0.0091835 0.0091358 0.0090411 0.0093502 0.0090134 0.0092168 0.0092481 0.0091609 0.0092015 0.0090814 0.0092846 0.0091022 0.0091863 0.0092654 0.0090679 0.0092735 0.0093022 0.0091911 0.009216 0.009256 0.0091514 0.0092554 0.0091266 0.0090006 0.0092692 0.0091825 0.0092247 0.0090324 0.0092295 0.0092388 0.0091024 0.0092139 0.0091866 0.009325 0.0092511 0.0091001 0.0092728 0.0092559 0.0090798 0.0094962 0.0091314 0.0092442 0.0094029 0.0091974 0.00892 0.0091499 0.0089593 0.0089881 0.0091338 0.0090864 0.0089158 0.0093493 0.0090795 0.0091685 0.009084 0.0091838 0.0092618 0.0090406 0.0092224 0.0091914 0.0092285 0.008971 0.0091496 0.0092157 0.0090257 0.0092065 0.0090463 0.0091573 0.0092211
0.0087824 0.0086407 0.0088373 0.008875 0.0089141 0.0088394 0.0087609 0.0088086 0.0087837 0.0086534 0.008831 0.0089254 0.008632 0.0088965 0.0090753 0.008752 0.0087154 0.0086598 0.0087759 0.0088588 0.008976 0.0087658 0.0088167 0.0087255 0.0088492 0.0089028 0.0085857 0.0088053 0.0088288 0.0088775 0.0087757 0.0088119 0.0087636 0.0086705 0.0089775 0.0086397 0.0088476 0.0088832 0.0087887 0.0088299 0.0087082 0.0089157 0.0087301 0.0088135 0.0088983 0.0086965 0.008902 0.0089285 0.0088162 0.0088413 0.0088837 0.0087786 0.0088817 0.0087579 0.0086288 0.0089003 0.0088125 0.0088583 0.0086592 0.0088554 0.008871 0.0087237 0.0088416 0.0088174 0.0089549 0.0088782 0.0087309 0.0089038 0.0088818 0.0087016 0.0091261 0.0087603 0.0088698 0.0090333 0.0088274 0.0085459 0.0087798 0.0085855 0.008618 0.0087597 0.0087167 0.0085416 0.0089862 0.0087068 0.0087973 0.0087109 0.0088143 0.0088927 0.0086725 0.0088507 0.0088148 0.0088572 0.0085983 0.0087766 0.008844 0.0086494 0.008839 0.0086748 0.0087859 0.0088486
0.0084253 0.0082876 0.0084843 0.0085213 0.0085548 0.0084849 0.0084043 0.008449 0.0084238 0.0082959 0.0084733 0.0085704 0.008273 0.0085312 0.0087159 0.0083966 0.0083566 0.0083019 0.0084199 0.0085027 0.008624 0.0084074 0.008459 0.0083653 0.008491 0.0085473 0.0082238 0.0084432 0.0084728 0.0085204 0.0084121 0.0084547 0.0084057 0.0083144 0.0086191 0.0082806 0.0084927 0.0085324 0.0084309 0.0084727 0.0083495 0.0085609 0.0083725 0.0084552 0.0085453 0.0083395 0.0085447 0.0085691 0.0084557 0.0084811 0.0085257 0.0084203 0.0085224 0.0084036 0.0082715 0.0085457 0.0084568 0.008506 0.0083006 0.0084958 0.0085174 0.0083596 0.0084836 0.0084624 0.0085989 0.0085196 0.008376 0.0085491 0.008522 0.0083382 0.0087699 0.0084036 0.0085098 0.0086778 0.0084717 0.0081866 0.0084241 0.0082264 0.0082624 0.0084001 0.0083614 0.0081822 0.0086371 0.0083487 0.0084405 0.0083523 0.0084591 0.0085377 0.0083187 0.0084934 0.0084527 0.0085003 0.0082402 0.0084179 0.0084866 0.0082879 0.0084856 0.0083177 0.0084289 0.0084904
0.0080821 0.0079483 0.008145 0.0081813 0.0082093 0.0081441 0.0080616 0.0081034 0.0080779 0.0079524 0.0081293 0.008229 0.0079281 0.00818 0.0083702 0.0080551 0.0080118 0.007958 0.0080777 0.0081603 0.0082853 0.0080629 0.0081151 0.0080192 0.0081467 0.0082055 0.0078761 0.0080952 0.0081306 0.0081771 0.0080627 0.0081113 0.0080618 0.0079722 0.0082744 0.0079357 0.0081514 0.008195 0.008087 0.0081293 0.0080048 0.0082198 0.0080288 0.0081107 0.0082059 0.0079964 0.0082011 0.0082235 0.0081093 0.0081348 0.0081815 0.0080759 0.008177 0.008063 0.0079283 0.0082046 0.0081149 0.0081673 0.007956 0.00815 0.0081774 0.0080097 0.0081395 0.0081212 0.0082565 0.0081748 0.008035 0.0082079 0.0081761 0.0079889 0.0084273 0.0080607 0.0081637 0.0083358 0.0081298 0.0078415 0.0080822 0.0078815 0.0079208 0.0080545 0.0080199 0.0078369 0.0083012 0.0080045 0.0080976 0.0080077 0.0081177 0.0081964 0.0079788 0.0081499 0.0081047 0.0081571 0.0078962 0.0080733 0.0081431 0.0079405 0.0081459 0.0079746 0.0080857 0.0081462
0.0077523 0.0076224 0.0078187 0.0078544 0.0078771 0.0078165 0.0077323 0.0077713 0.0077455 0.0076224 0.0077987 0.0079008 0.0075967 0.0078423 0.0080377 0.0077268 0.0076805 0.0076276 0.0077489 0.0078311 0.0079597 0.0077319 0.0077845 0.0076867 0.0078158 0.0078768 0.0075422 0.0077607 0.0078017 0.0078471 0.0077269 0.0077813 0.0077313 0.0076434 0.0079429 0.0076043 0.0078234 0.0078707 0.0077565 0.0077992 0.0076737 0.0078918 0.0076986 0.0077796 0.0078796 0.0076668 0.0078709 0.0078913 0.0077763 0.0078019 0.0078506 0.007745 0.0078449 0.0077357 0.0075986 0.0078767 0.0077863 0.0078416 0.007625 0.0078177 0.0078506 0.0076735 0.0078087 0.0077932 0.0079273 0.0078434 0.0077073 0.00788 0.0078437 0.0076533 0.0080976 0.0077312 0.007831 0.0080069 0.0078011 0.00751 0.0077537 0.0075502 0.0075927 0.0077224 0.0076918 0.0075054 0.0079782 0.0076739 0.007768 0.0076766 0.0077895 0.0078683 0.0076523 0.0078197 0.0077703 0.0078272 0.0075658 0.007742 0.0078128 0.0076068 0.0078193 0.007645 0.0077559 0.0078152
0.0074354 0.0073093 0.0075052 0.0075402 0.0075578 0.0075017 0.0074159 0.0074522 0.0074261 0.0073055 0.007481 0.0075853 0.0072785 0.0075178 0.0077179 0.0074115 0.0073622 0.0073103 0.0074329 0.0075148 0.0076466 0.0074138 0.0074669 0.0073672 0.0074977 0.0075609 0.0072215 0.0074393 0.0074856 0.0075298 0.0074042 0.0074641 0.0074137 0.0073276 0.0076242 0.007286 0.0075081 0.0075589 0.0074389 0.007482 0.0073555 0.0075765 0.0073813 0.0074614 0.0075659 0.0073502 0.0075534 0.0075719 0.0074563 0.007482 0.0075326 0.007427 0.0075257 0.0074213 0.0072819 0.0075615 0.0074704 0.0075286 0.007307 0.0074982 0.0075364 0.0073506 0.0074908 0.007478 0.0076108 0.0075248 0.0073924 0.0075647 0.0075241 0.0073309 0.0077805 0.0074147 0.0075112 0.0076906 0.0074852 0.0071918 0.007438 0.007232 0.0072775 0.0074034 0.0073766 0.007187 0.0076675 0.0073562 0.0074512 0.0073586 0.0074741 0.0075529 0.0073385 0.0075024 0.0074489 0.0075101 0.0072485 0.0074237 0.0074955 0.0072863 0.0075054 0.0073284 0.007439 0.0074972
0.0071308 0.0070086 0.0072039 0.0072382 0.0072509 0.0071991 0.0071118 0.0071455 0.0071192 0.0070011 0.0071757 0.007282 0.0069729 0.0072059 0.0074104 0.0071085 0.0070565 0.0070055 0.0071293 0.0072107 0.0073455 0.0071082 0.0071616 0.0070602 0.0071921 0.0072573 0.0069137 0.0071305 0.0071819 0.007225 0.0070943 0.0071593 0.0071086 0.0070242 0.0073178 0.0069803 0.007205 0.0072591 0.0071337 0.0071771 0.0070498 0.0072734 0.0070765 0.0071557 0.0072644 0.007046 0.0072482 0.0072649 0.0071489 0.0071746 0.0072269 0.0071214 0.0072189 0.0071191 0.0069778 0.0072586 0.007167 0.0072278 0.0070016 0.0071913 0.0072344 0.0070403 0.0071853 0.007175 0.0073065 0.0072186 0.0070899 0.0072616 0.0072169 0.0070213 0.0074755 0.0071105 0.0072039 0.0073865 0.0071817 0.0068862 0.0071346 0.0069264 0.0069748 0.0070968 0.0070737 0.0068813 0.0073688 0.0070511 0.0071468 0.007053 0.007171 0.0072497 0.0070372 0.0071975 0.00714 0.0072054 0.0069438 0.0071179 0.0071905 0.0069785 0.0072038 0.0070243 0.0071344 0.0071916
0.0068383 0.0067198 0.0069143 0.0069479 0.006956 0.0069083 0.0068197 0.0068509 0.0068243 0.0067087 0.0068823 0.0069905 0.0066795 0.0069061 0.0071147 0.0068174 0.0067628 0.0067128 0.0068376 0.0069185 0.007056 0.0068147 0.0068683 0.0067655 0.0068984 0.0069654 0.0066181 0.0068338 0.00689 0.006932 0.0067965 0.0068665 0.0068155 0.0067329 0.0070233 0.0066868 0.0069138 0.006971 0.0068405 0.0068843 0.0067563 0.0069821 0.0067838 0.006862 0.0069745 0.0067539 0.0069549 0.0069699 0.0068535 0.0068793 0.0069331 0.0068279 0.0069241 0.0068288 0.0066857 0.0069673 0.0068754 0.0069386 0.0067084 0.0068963 0.0069442 0.0067424 0.0068918 0.0068839 0.007014 0.0069244 0.0067993 0.0069703 0.0069218 0.0067239 0.0071822 0.0068183 0.0069085 0.007094 0.00689 0.0065928 0.0068432 0.0066331 0.0066842 0.0068024 0.0067828 0.0065879 0.0070816 0.006758 0.0068544 0.0067595 0.0068798 0.0069583 0.0067478 0.0069045 0.0068433 0.0069125 0.0066513 0.0068241 0.0068974 0.006683 0.0069139 0.0067322 0.0068419 0.0068979
0.0065573 0.0064424 0.006636 0.0066689 0.0066726 0.006629 0.0065392 0.0065679 0.0065411 0.006428 0.0066005 0.0067103 0.0063978 0.0066182 0.0068304 0.0065377 0.0064808 0.0064317 0.0065574 0.0066377 0.0067776 0.0065327 0.0065865 0.0064824 0.0066162 0.006685 0.0063344 0.0065489 0.0066095 0.0066504 0.0065105 0.0065852 0.0065339 0.0064531 0.0067402 0.006405 0.006634 0.0066941 0.0065589 0.0066029 0.0064743 0.0067021 0.0065026 0.0065798 0.006696 0.0064733 0.006673 0.0066863 0.0065697 0.0065955 0.0066509 0.006546 0.0066408 0.00655 0.0064053 0.0066875 0.0065952 0.0066607 0.0064268 0.0066129 0.0066654 0.0064562 0.0066097 0.0066042 0.0067328 0.0066417 0.0065202 0.0066903 0.0066382 0.0064383 0.0069 0.0065377 0.0066248 0.0068128 0.0066097 0.0063113 0.0065632 0.0063515 0.0064051 0.0065196 0.0065034 0.0063062 0.0068053 0.0064765 0.0065735 0.0064777 0.0065999 0.0066783 0.0064698 0.006623 0.0065583 0.0066312 0.0063704 0.0065419 0.0066158 0.0063993 0.0066354 0.0064517 0.0065608 0.0066157
0.0062873 0.0061762 0.0063687 0.0064009 0.0064003 0.0063605 0.0062697 0.006296 0.0062691 0.0061586 0.0063297 0.006441 0.0061273 0.0063415 0.0065571 0.0062692 0.00621 0.0061619 0.0062882 0.006368 0.00651 0.0062619 0.0063158 0.0062105 0.0063451 0.0064154 0.0060622 0.0062752 0.0063401 0.0063799 0.0062359 0.006315 0.0062635 0.0061845 0.0064681 0.0061344 0.0063652 0.0064279 0.0062883 0.0063325 0.0062036 0.006433 0.0062326 0.0063088 0.0064283 0.0062039 0.0064021 0.0064138 0.0062972 0.0063229 0.0063796 0.0062752 0.0063686 0.0062822 0.0061362 0.0064185 0.0063261 0.0063937 0.0061564 0.0063407 0.0063974 0.0061815 0.0063388 0.0063355 0.0064626 0.0063701 0.0062521 0.0064212 0.0063657 0.0061641 0.0066287 0.0062681 0.0063522 0.0065425 0.0063404 0.0060411 0.0062943 0.0060812 0.0061373 0.006248 0.0062351 0.0060359 0.0065398 0.0062063 0.0063036 0.0062071 0.0063311 0.0064092 0.0062029 0.0063525 0.0062846 0.0063609 0.0061008 0.0062709 0.0063453 0.0061269 0.0063678 0.0061824 0.0062909 0.0063446
0.0060281 0.0059205 0.0061118 0.0061433 0.0061387 0.0061026 0.0060109 0.0060349 0.0060079 0.0058999 0.0060697 0.0061822 0.0058678 0.0060758 0.0062943 0.0060112 0.0059499 0.0059029 0.0060297 0.0061088 0.0062528 0.0060018 0.0060558 0.0059495 0.0060847 0.0061565 0.0058009 0.0060124 0.0060813 0.00612 0.0059722 0.0060554 0.0060038 0.0059266 0.0062066 0.0058748 0.0061069 0.0061721 0.0060285 0.0060729 0.0059437 0.0061744 0.0059733 0.0060484 0.006171 0.0059452 0.0061419 0.0061521 0.0060354 0.0060611 0.0061191 0.0060151 0.0061071 0.006025 0.0058778 0.0061601 0.0060676 0.0061371 0.0058969 0.0060792 0.0061399 0.0059178 0.0060785 0.0060774 0.0062028 0.0061091 0.0059947 0.0061627 0.006104 0.005901 0.0063678 0.0060092 0.0060904 0.0062826 0.0060817 0.0057818 0.006036 0.0058218 0.0058801 0.0059872 0.0059775 0.0057766 0.0062844 0.0059468 0.0060445 0.0059473 0.0060729 0.0061506 0.0059466 0.0060927 0.0060217 0.0061012 0.0058421 0.0060106 0.0060854 0.0058655 0.0061107 0.0059239 0.0060316 0.0060842
0.0057791 0.0056751 0.0058651 0.0058958 0.0058874 0.0058549 0.0057624 0.0057842 0.0057571 0.0056516 0.0058199 0.0059336 0.0056187 0.0058206 0.0060418 0.0057636 0.0057003 0.0056542 0.0057815 0.0058598 0.0060056 0.0057521 0.0058061 0.005699 0.0058346 0.0059076 0.0055503 0.00576 0.0058327 0.0058703 0.005719 0.0058061 0.0057544 0.005679 0.0059553 0.0056256 0.0058588 0.0059263 0.005779 0.0058235 0.0056942 0.005926 0.0057244 0.0057984 0.0059238 0.0056969 0.0058919 0.0059005 0.005784 0.0058096 0.0058688 0.0057654 0.005856 0.005778 0.0056298 0.0059117 0.0058193 0.0058906 0.0056478 0.005828 0.0058925 0.0056646 0.0058285 0.0058294 0.0059532 0.0058585 0.0057475 0.0059143 0.0058525 0.0056483 0.0061169 0.0057606 0.0058389 0.0060328 0.0058332 0.0055331 0.005788 0.0055729 0.0056333 0.0057368 0.0057301 0.0055278 0.0060389 0.0056977 0.0057955 0.0056978 0.0058249 0.0059022 0.0057005 0.0058432 0.0057692 0.0058517 0.0055938 0.0057606 0.0058358 0.0056146 0.0058637 0.0056757 0.0057826 0.0058341
0.0055401 0.0054395 0.005628 0.005658 0.005646 0.005617 0.0055237 0.0055435 0.0055163 0.0054132 0.00558 0.0056947 0.0053796 0.0055755 0.005799 0.0055257 0.0054607 0.0054156 0.0055431 0.0056207 0.0057679 0.0055124 0.0055663 0.0054585 0.0055944 0.0056686 0.0053098 0.0055177 0.0055939 0.0056305 0.005476 0.0055668 0.005515 0.0054413 0.0057139 0.0053864 0.0056205 0.0056901 0.0055394 0.005584 0.0054547 0.0056872 0.0054854 0.0055583 0.0056863 0.0054585 0.0056517 0.0056589 0.0055427 0.0055682 0.0056283 0.0055256 0.0056147 0.0055408 0.0053918 0.0056731 0.0055809 0.0056537 0.0054087 0.0055868 0.0056549 0.0054217 0.0055884 0.0055913 0.0057134 0.0056177 0.0055102 0.0056756 0.005611 0.0054059 0.0058756 0.005522 0.0055973 0.0057927 0.0055946 0.0052945 0.0055498 0.0053341 0.0053965 0.0054965 0.0054925 0.0052891 0.0058029 0.0054586 0.0055565 0.0054584 0.0055867 0.0056635 0.0054643 0.0056035 0.0055269 0.0056121 0.0053556 0.0055206 0.0055961 0.0053739 0.0056264 0.0054375 0.0055434 0.0055939
0.0053106 0.0052133 0.0054003 0.0054296 0.0054141 0.0053884 0.0052946 0.0053124 0.0052851 0.0051846 0.0053496 0.0054652 0.0051503 0.0053402 0.0055657 0.0052974 0.0052307 0.0051866 0.0053142 0.005391 0.0055395 0.0052822 0.005336 0.0052277 0.0053638 0.0054389 0.0050792 0.0052851 0.0053646 0.0054002 0.0052428 0.0053369 0.0052851 0.0052132 0.0054819 0.005157 0.0053916 0.0054631 0.0053093 0.005354 0.0052248 0.0054579 0.005256 0.0053278 0.0054581 0.0052297 0.005421 0.0054269 0.0053109 0.0053363 0.0053974 0.0052954 0.0053831 0.005313 0.0051635 0.0054439 0.0053519 0.0054262 0.0051793 0.0053552 0.0054266 0.0051885 0.0053578 0.0053626 0.005483 0.0053865 0.0052823 0.0054463 0.0053791 0.0051733 0.0056437 0.0052928 0.0053654 0.0055619 0.0053654 0.0050656 0.0053211 0.005105 0.0051692 0.0052657 0.0052645 0.0050601 0.0055761 0.0052292 0.005327 0.0052286 0.005358 0.0054343 0.0052376 0.0053734 0.0052942 0.005382 0.005127 0.0052903 0.0053658 0.0051429 0.0053985 0.0052088 0.0053139 0.0053633
0.0050902 0.0049963 0.0051816 0.0052102 0.0051914 0.0051689 0.0050747 0.0050905 0.0050632 0.0049651 0.0051284 0.0052447 0.0049303 0.0051143 0.0053416 0.0050782 0.00501 0.0049669 0.0050944 0.0051704 0.00532 0.0050613 0.0051149 0.0050062 0.0051423 0.0052183 0.004858 0.0050618 0.0051445 0.005179 0.0050189 0.0051162 0.0050645 0.0049943 0.0052591 0.0049369 0.0051718 0.005245 0.0050885 0.0051331 0.0050041 0.0052375 0.0050358 0.0051064 0.0052389 0.0050101 0.0051994 0.005204 0.0050885 0.0051137 0.0051756 0.0050744 0.0051606 0.0050943 0.0049444 0.0052237 0.005132 0.0052076 0.0049592 0.0051329 0.0052073 0.0049648 0.0051364 0.0051429 0.0052616 0.0051644 0.0050636 0.005226 0.0051564 0.0049501 0.0054208 0.0050728 0.0051426 0.0053401 0.0051453 0.0048461 0.0051015 0.0048853 0.0049511 0.0050443 0.0050456 0.0048406 0.005358 0.0050089 0.0051066 0.0050081 0.0051383 0.005214 0.0050199 0.0051523 0.0050708 0.005161 0.0049077 0.0050691 0.0051448 0.0049213 0.0051796 0.0049894 0.0050935 0.0051418
0.0048787 0.004788 0.0049716 0.0049995 0.0049776 0.0049581 0.0048636 0.0048775 0.0048503 0.0047546 0.004916 0.0050329 0.0047192 0.0048974 0.0051261 0.0048677 0.0047982 0.0047561 0.0048834 0.0049586 0.005109 0.0048493 0.0049027 0.0047936 0.0049296 0.0050064 0.0046459 0.0048476 0.004933 0.0049665 0.0048041 0.0049043 0.0048527 0.0047843 0.0050451 0.0047257 0.0049606 0.0050355 0.0048765 0.0049211 0.0047924 0.0050259 0.0048245 0.004894 0.0050283 0.0047994 0.0049866 0.0049899 0.004875 0.0049 0.0049627 0.0048623 0.0049469 0.0048844 0.0047342 0.0050122 0.0049209 0.0049976 0.004748 0.0049193 0.0049966 0.0047502 0.0049239 0.004932 0.0050489 0.0049512 0.0048536 0.0050144 0.0049426 0.004736 0.0052064 0.0048617 0.0049288 0.0051269 0.0049339 0.0046356 0.0048907 0.0046745 0.0047419 0.0048317 0.0048356 0.00463 0.0051483 0.0047976 0.0048951 0.0047964 0.0049274 0.0050025 0.0048111 0.0049401 0.0048565 0.0049488 0.0046974 0.0048568 0.0049325 0.0047088 0.0049694 0.0047789 0.0048819 0.0049291
0.0046757 0.0045882 0.0047699 0.004797 0.0047723 0.0047557 0.0046609 0.0046731 0.0046459 0.0045526 0.0047122 0.0048294 0.0045168 0.0046893 0.0049192 0.0046657 0.004595 0.0045538 0.0046809 0.0047552 0.0049063 0.0046458 0.0046989 0.0045897 0.0047255 0.0048029 0.0044426 0.004642 0.00473 0.0047625 0.0045981 0.0047009 0.0046494 0.0045827 0.0048395 0.0045231 0.0047579 0.0048342 0.004673 0.0047175 0.0045893 0.0048226 0.0046217 0.00469 0.0048259 0.0045972 0.0047822 0.0047844 0.00467 0.0046949 0.0047582 0.0046588 0.0047418 0.0046829 0.0045326 0.0048091 0.0047182 0.0047959 0.0045455 0.0047144 0.0047943 0.0045444 0.0047198 0.0047295 0.0048446 0.0047465 0.0046521 0.0048112 0.0047373 0.0045306 0.0050004 0.004659 0.0047235 0.0049221 0.004731 0.0044338 0.0046884 0.0044724 0.0045412 0.0046278 0.004634 0.0044282 0.0049468 0.0045948 0.004692 0.0045934 0.0047249 0.0047993 0.0046106 0.0047364 0.0046508 0.004745 0.0044957 0.0046531 0.0047287 0.004505 0.0047676 0.0045769 0.0046788 0.0047249
0.0044808 0.0043964 0.0045762 0.0046026 0.0045751 0.0045614 0.0044665 0.0044769 0.0044498 0.0043589 0.0045165 0.004634 0.0043226 0.0044895 0.0047203 0.0044719 0.0044 0.0043598 0.0044866 0.0045599 0.0047115 0.0044505 0.0045033 0.0043941 0.0045295 0.0046075 0.0042476 0.0044447 0.0045352 0.0045667 0.0044004 0.0045057 0.0044543 0.0043894 0.004642 0.0043289 0.0045633 0.0046409 0.0044777 0.0045221 0.0043944 0.0046273 0.0044271 0.0044943 0.0046316 0.0044032 0.0045859 0.004587 0.0044734 0.004498 0.0045618 0.0044634 0.0045449 0.0044895 0.0043392 0.004614 0.0045236 0.0046023 0.0043511 0.0045177 0.0046001 0.0043469 0.0045239 0.0045351 0.0046483 0.0045499 0.0044587 0.004616 0.0045402 0.0043337 0.0048024 0.0044645 0.0045264 0.0047253 0.0045362 0.0042403 0.0044941 0.0042786 0.0043486 0.0044321 0.0044405 0.0042347 0.0047531 0.0044003 0.004497 0.0043986 0.0045305 0.0046042 0.0044183 0.0045408 0.0044534 0.0045494 0.0043023 0.0044576 0.0045331 0.0043096 0.0045737 0.0043831 0.0044838 0.004529
0.0042938 0.0042124 0.0043902 0.004416 0.0043859 0.0043748 0.0042798 0.0042887 0.0042616 0.0041731 0.0043286 0.0044464 0.0041365 0.0042978 0.0045292 0.0042858 0.004213 0.0041738 0.0043 0.0043724 0.0045243 0.0042631 0.0043156 0.0042064 0.0043414 0.0044198 0.0040608 0.0042554 0.0043481 0.0043786 0.0042108 0.0043183 0.0042672 0.0042039 0.0044523 0.0041426 0.0043764 0.0044551 0.0042902 0.0043346 0.0042075 0.0044398 0.0042405 0.0043064 0.004445 0.0042171 0.0043975 0.0043976 0.0042847 0.0043091 0.0043734 0.0042759 0.0043559 0.0043039 0.0041537 0.0044266 0.0043369 0.0044162 0.0041648 0.0043288 0.0044135 0.0041576 0.0043358 0.0043485 0.0044598 0.0043613 0.0042731 0.0044285 0.0043511 0.0041448 0.0046121 0.0042779 0.0043373 0.0045362 0.0043491 0.0040549 0.0043077 0.0040928 0.004164 0.0042443 0.0042548 0.0040492 0.0045669 0.0042137 0.00431 0.0042117 0.0043439 0.0044168 0.0042337 0.0043531 0.004264 0.0043616 0.0041168 0.00427 0.0043453 0.0041222 0.0043876 0.0041973 0.0042967 0.0043408
0.0041144 0.004036 0.0042116 0.0042367 0.0042042 0.0041956 0.0041008 0.0041081 0.004081 0.0039949 0.0041483 0.0042661 0.003958 0.0041139 0.0043457 0.0041073 0.0040336 0.0039953 0.004121 0.0041924 0.0043444 0.0040833 0.0041355 0.0040265 0.0041608 0.0042396 0.0038817 0.0040738 0.0041685 0.0041981 0.0040289 0.0041385 0.0040876 0.004026 0.0042702 0.003964 0.0041969 0.0042767 0.0041104 0.0041545 0.0040282 0.0042597 0.0040614 0.0041261 0.0042657 0.0040386 0.0042166 0.0042156 0.0041036 0.0041278 0.0041924 0.0040961 0.0041745 0.0041257 0.0039759 0.0042467 0.0041576 0.0042376 0.0039861 0.0041476 0.0042343 0.0039761 0.0041554 0.0041693 0.0042788 0.0041801 0.004095 0.0042485 0.0041695 0.0039638 0.0044291 0.0040988 0.0041558 0.0043546 0.0041696 0.0038771 0.0041288 0.0039147 0.0039869 0.0040642 0.0040767 0.0038714 0.004388 0.0040347 0.0041304 0.0040325 0.0041648 0.0042369 0.0040567 0.0041729 0.0040823 0.0041814 0.003939 0.00409 0.0041651 0.0039425 0.0042088 0.004019 0.0041172 0.0041603
0.0039422 0.0038667 0.0040402 0.0040646 0.0040298 0.0040237 0.0039289 0.0039348 0.0039078 0.003824 0.0039753 0.004093 0.0037869 0.0039375 0.0041694 0.0039359 0.0038615 0.0038242 0.0039492 0.0040196 0.0041716 0.0039109 0.0039626 0.0038539 0.0039876 0.0040665 0.0037101 0.0038996 0.0039962 0.0040248 0.0038545 0.0039659 0.0039153 0.0038553 0.0040954 0.0037928 0.0040247 0.0041053 0.0039378 0.0039818 0.0038562 0.0040867 0.0038896 0.0039531 0.0040936 0.0038674 0.0040429 0.004041 0.0039299 0.0039538 0.0040187 0.0039235 0.0040004 0.0039547 0.0038054 0.0040739 0.0039856 0.0040661 0.0038147 0.0039737 0.0040623 0.0038021 0.0039822 0.0039973 0.0041049 0.0040063 0.0039241 0.0040757 0.0039952 0.0037902 0.0042533 0.0039269 0.0039815 0.00418 0.0039973 0.0037068 0.0039572 0.003744 0.0038171 0.0038914 0.0039058 0.0037011 0.004216 0.003863 0.0039581 0.0038606 0.0039929 0.0040641 0.0038868 0.0039999 0.003908 0.0040083 0.0037686 0.0039173 0.0039921 0.0037703 0.0040373 0.003848 0.0039449 0.003987
0.003777 0.0037043 0.0038756 0.0038993 0.0038624 0.0038586 0.0037641 0.0037685 0.0037417 0.0036602 0.0038093 0.0039268 0.0036228 0.0037682 0.0040001 0.0037716 0.0036965 0.0036601 0.0037843 0.0038538 0.0040056 0.0037454 0.0037967 0.0036883 0.0038213 0.0039004 0.0035457 0.0037326 0.0038307 0.0038585 0.0036873 0.0038003 0.00375 0.0036917 0.0039274 0.0036286 0.0038594 0.0039407 0.0037722 0.003816 0.0036913 0.0039206 0.0037248 0.0037872 0.0039282 0.0037031 0.0038762 0.0038734 0.0037632 0.0037869 0.003852 0.003758 0.0038333 0.0037907 0.0036419 0.003908 0.0038204 0.0039014 0.0036504 0.0038069 0.0038971 0.0036352 0.003816 0.0038323 0.003938 0.0038395 0.0037601 0.0039097 0.003828 0.0036238 0.0040844 0.0037621 0.0038144 0.0040123 0.0038319 0.0035436 0.0037924 0.0035804 0.0036543 0.0037257 0.0037419 0.0035378 0.0040507 0.0036984 0.0037928 0.0036957 0.0038279 0.0038983 0.0037239 0.0038339 0.0037408 0.0038423 0.0036052 0.0037517 0.0038261 0.0036053 0.0038725 0.003684 0.0037796 0.0038207
0.0036185 0.0035485 0.0037176 0.0037406 0.0037018 0.0037001 0.0036059 0.003609 0.0035824 0.0035031 0.00365 0.0037673 0.0034656 0.0036059 0.0038375 0.0036139 0.0035383 0.0035028 0.0036262 0.0036946 0.0038461 0.0035868 0.0036375 0.0035296 0.0036617 0.0037409 0.0033882 0.0035724 0.003672 0.0036988 0.003527 0.0036414 0.0035914 0.0035347 0.0037662 0.0034713 0.0037007 0.0037826 0.0036134 0.0036569 0.0035332 0.0037612 0.0035668 0.0036279 0.0037695 0.0035456 0.0037161 0.0037125 0.0036034 0.0036268 0.0036921 0.0035992 0.0036729 0.0036332 0.0034852 0.0037488 0.003662 0.0037432 0.0034929 0.0036468 0.0037386 0.0034753 0.0036565 0.0036739 0.0037776 0.0036794 0.0036029 0.0037503 0.0036676 0.0034643 0.003922 0.0036039 0.003654 0.0038513 0.0036731 0.0033872 0.0036344 0.0034236 0.0034982 0.0035668 0.0035846 0.0033815 0.0038919 0.0035405 0.0036342 0.0035376 0.0036695 0.003739 0.0035676 0.0036746 0.0035804 0.0036829 0.0034486 0.0035928 0.0036667 0.0034471 0.0037144 0.0035268 0.003621 0.0036611
0.0034665 0.0033991 0.0035659 0.0035882 0.0035476 0.003548 0.0034542 0.0034561 0.0034296 0.0033525 0.0034972 0.003614 0.0033149 0.0034503 0.0036814 0.0034626 0.0033866 0.003352 0.0034745 0.0035418 0.0036929 0.0034346 0.0034848 0.0033775 0.0035086 0.0035878 0.0032373 0.0034188 0.0035196 0.0035456 0.0033733 0.003489 0.0034394 0.0033842 0.0036115 0.0033205 0.0035483 0.0036308 0.0034611 0.0035043 0.0033815 0.0036081 0.0034152 0.0034752 0.003617 0.0033946 0.0035625 0.0035581 0.0034501 0.0034732 0.0035385 0.0034469 0.003519 0.0034822 0.0033349 0.0035958 0.0035099 0.0035914 0.0033419 0.0034932 0.0035863 0.0033221 0.0035035 0.0035219 0.0036237 0.0035258 0.003452 0.0035973 0.0035136 0.0033115 0.003766 0.0034523 0.0035001 0.0036966 0.0035208 0.0032374 0.0034827 0.0032733 0.0033485 0.0034145 0.0034338 0.0032317 0.0037392 0.0033891 0.003482 0.0033861 0.0035175 0.0035861 0.0034177 0.0035218 0.0034267 0.00353 0.0032985 0.0034404 0.0035139 0.0032955 0.0035626 0.0033761 0.0034689 0.003508
0.0033206 0.0032559 0.0034202 0.003442 0.0033997 0.0034021 0.0033087 0.0033094 0.003283 0.0032082 0.0033506 0.0034669 0.0031705 0.003301 0.0035314 0.0033174 0.0032411 0.0032075 0.0033289 0.0033952 0.0035457 0.0032886 0.0033383 0.0032317 0.0033618 0.0034408 0.0030928 0.0032715 0.0033735 0.0033986 0.003226 0.0033427 0.0032935 0.0032399 0.0034629 0.003176 0.0034021 0.003485 0.0033149 0.0033578 0.0032362 0.0034611 0.0032699 0.0033287 0.0034707 0.0032498 0.0034151 0.00341 0.0033031 0.0033259 0.0033912 0.0033008 0.0033714 0.0033373 0.003191 0.003449 0.003364 0.0034456 0.0031972 0.0033459 0.0034402 0.0031752 0.0033567 0.003376 0.0034759 0.0033784 0.0033073 0.0034505 0.0033659 0.0031651 0.0036161 0.0033068 0.0033525 0.003548 0.0033747 0.0030939 0.0033373 0.0031294 0.003205 0.0032684 0.0032891 0.0030882 0.0035925 0.003244 0.003336 0.0032408 0.0033717 0.0034394 0.0032739 0.0033751 0.0032793 0.0033832 0.0031547 0.0032942 0.0033672 0.0031503 0.0034169 0.0032315 0.003323 0.0033612
0.0031808 0.0031185 0.0032805 0.0033016 0.0032578 0.003262 0.0031692 0.0031687 0.0031426 0.0030699 0.0032099 0.0033257 0.0030322 0.0031579 0.0033874 0.0031782 0.0031017 0.003069 0.0031893 0.0032545 0.0034043 0.0031487 0.0031978 0.0030919 0.0032209 0.0032997 0.0029544 0.0031303 0.0032332 0.0032575 0.0030848 0.0032024 0.0031537 0.0031016 0.0033203 0.0030375 0.0032618 0.003345 0.0031748 0.0032173 0.0030968 0.00332 0.0031306 0.0031881 0.0033301 0.003111 0.0032737 0.0032678 0.0031621 0.0031846 0.0032499 0.0031607 0.0032298 0.0031983 0.003053 0.0033081 0.0032241 0.0033056 0.0030585 0.0032046 0.0032999 0.0030346 0.0032158 0.003236 0.003334 0.003237 0.0031684 0.0033095 0.0032242 0.0030248 0.0034721 0.0031672 0.0032109 0.0034052 0.0032344 0.0029565 0.0031977 0.0029915 0.0030675 0.0031283 0.0031504 0.0029508 0.0034515 0.0031049 0.003196 0.0031015 0.0032318 0.0032985 0.0031361 0.0032344 0.0031379 0.0032424 0.0030169 0.0031541 0.0032265 0.0030112 0.003277 0.003093 0.003183 0.0032203
0.0030466 0.0029868 0.0031463 0.0031668 0.0031216 0.0031276 0.0030353 0.0030338 0.0030079 0.0029373 0.003075 0.0031901 0.0028996 0.0030207 0.0032491 0.0030447 0.002968 0.0029362 0.0030554 0.0031195 0.0032684 0.0030145 0.0030631 0.0029579 0.0030857 0.0031643 0.0028219 0.0029949 0.0030987 0.0031221 0.0029495 0.0030679 0.0030196 0.002969 0.0031835 0.0029048 0.0031272 0.0032105 0.0030403 0.0030826 0.0029633 0.0031845 0.002997 0.0030533 0.0031952 0.0029779 0.0031379 0.0031314 0.0030269 0.0030491 0.0031142 0.0030264 0.0030939 0.0030649 0.0029207 0.0031728 0.0030898 0.0031712 0.0029256 0.003069 0.0031652 0.0028998 0.0030807 0.0031017 0.0031978 0.0031013 0.0030353 0.0031741 0.0030883 0.0028904 0.0033338 0.0030334 0.0030751 0.0032682 0.0030999 0.0028249 0.0030639 0.0028594 0.0029357 0.002994 0.0030173 0.0028192 0.003316 0.0029715 0.0030617 0.0029679 0.0030976 0.0031633 0.0030039 0.0030994 0.0030024 0.0031073 0.0028849 0.0030197 0.0030915 0.0028779 0.0031428 0.0029602 0.0030488 0.0030851
0.002918 0.0028605 0.0030176 0.0030374 0.002991 0.0029986 0.002907 0.0029044 0.0028787 0.0028102 0.0029456 0.00306 0.0027726 0.0028891 0.0031164 0.0029167 0.0028399 0.002809 0.0029269 0.00299 0.003138 0.0028859 0.0029338 0.0028295 0.0029561 0.0030343 0.002695 0.0028652 0.0029696 0.0029923 0.0028198 0.0029388 0.002891 0.0028419 0.0030521 0.0027777 0.002998 0.0030814 0.0029115 0.0029533 0.0028353 0.0030545 0.0028689 0.0029241 0.0030657 0.0028503 0.0030076 0.0030005 0.0028973 0.0029192 0.0029841 0.0028976 0.0029636 0.002937 0.002794 0.003043 0.002961 0.0030423 0.0027983 0.0029391 0.0030359 0.0027707 0.0029512 0.0029728 0.0030671 0.0029712 0.0029076 0.0030442 0.0029579 0.0027617 0.0032008 0.0029051 0.0029449 0.0031365 0.0029708 0.0026989 0.0029355 0.0027329 0.0028094 0.0028653 0.0028898 0.0026932 0.0031858 0.0028437 0.0029328 0.0028399 0.0029688 0.0030336 0.0028771 0.0029699 0.0028725 0.0029777 0.0027584 0.0028909 0.002962 0.0027503 0.003014 0.0028329 0.00292 0.0029554


==> images/plots/data/mismatching/README.txt <==
% Process, controller, reference model
Ts = 1;
G = zpk(.7,[.95 .95],1/120,Ts);
Qd = zpk([.7 1],[.9 .95 .95],1/120,Ts);
na = 0;
nb = 2;
Cf = zpk([],1,1,Ts);        % PI (mismatching)

% Signals
Nsim = 100;
N = 3000;
t = 0:N-1;
d = ones(150,1);
x = square(2*pi*t/300)';
v = 0.05*randn(N,Nsim);
L = 185;
rho0 = 0.5*rhod;
rhoi = rho0;
K = zpk(1);                 % no filter


==> images/plots/data/mismatching/dcbtlin-cl-j.dat <==
0.21954
0.21969
0.21948
0.21958
0.21943
0.21972
0.21969
0.21966
0.21966
0.21948
0.21975
0.2196
0.21949
0.21972
0.21964
0.21983
0.21968
0.21958
0.21963
0.21971
0.21958
0.21971
0.21966
0.21976
0.21957
0.21975
0.21953
0.2196
0.21965
0.2198
0.21951
0.21952
0.21968
0.21964
0.21977
0.21953
0.21978
0.21986
0.21964
0.21954
0.21975
0.21968
0.2196
0.21981
0.21975
0.21967
0.21961
0.21969
0.21963
0.21951
0.21978
0.21967
0.21971
0.21943
0.21971
0.21967
0.21966
0.21987
0.2196
0.2196
0.21961
0.21967
0.21956
0.21989
0.21977
0.2195
0.21962
0.21977
0.21952
0.21974
0.21954
0.21966
0.21966
0.2197
0.21985
0.21961
0.21953
0.21983
0.21964
0.21958
0.21958
0.2197
0.21969
0.21953
0.21961
0.21964
0.21949
0.21957
0.21965
0.21935
0.21959
0.21969
0.21974
0.21993
0.21966
0.21946
0.21965
0.21955
0.21964
0.21957


==> images/plots/data/mismatching/dcbtlin-cl-rho.dat <==
3.7202 -3.6318
3.7183 -3.6299
3.7214 -3.633
3.7202 -3.6318
3.7217 -3.6334
3.7172 -3.6289
3.7183 -3.6299
3.718 -3.6297
3.7185 -3.6302
3.7215 -3.6331
3.717 -3.6286
3.7188 -3.6305
3.7212 -3.6328
3.7179 -3.6295
3.7185 -3.6301
3.7159 -3.6275
3.7182 -3.6299
3.7201 -3.6316
3.7192 -3.6308
3.7177 -3.6293
3.7204 -3.6319
3.7173 -3.629
3.7189 -3.6305
3.7163 -3.628
3.7194 -3.6311
3.7168 -3.6285
3.7202 -3.6318
3.7193 -3.631
3.7186 -3.6302
3.7159 -3.6276
3.7212 -3.6327
3.721 -3.6325
3.7185 -3.6301
3.7188 -3.6305
3.7161 -3.6278
3.7204 -3.632
3.7166 -3.6282
3.7156 -3.6272
3.7194 -3.6309
3.7204 -3.632
3.7176 -3.6292
3.718 -3.6297
3.7193 -3.6309
3.7154 -3.6271
3.7168 -3.6285
3.7185 -3.6301
3.7195 -3.6311
3.7176 -3.6292
3.7187 -3.6304
3.721 -3.6326
3.7164 -3.6281
3.7179 -3.6296
3.718 -3.6296
3.7221 -3.6337
3.7173 -3.629
3.7186 -3.6302
3.7184 -3.6301
3.7152 -3.6268
3.7197 -3.6313
3.7192 -3.6309
3.719 -3.6307
3.7187 -3.6303
3.7202 -3.6318
3.7149 -3.6266
3.7169 -3.6285
3.7211 -3.6327
3.7191 -3.6308
3.7171 -3.6287
3.7213 -3.6328
3.7175 -3.6291
3.7208 -3.6324
3.7182 -3.6298
3.7186 -3.6302
3.7177 -3.6293
3.7157 -3.6273
3.7192 -3.6308
3.7204 -3.6321
3.7158 -3.6275
3.7188 -3.6305
3.7194 -3.6311
3.7199 -3.6315
3.7184 -3.63
3.7179 -3.6296
3.7203 -3.6319
3.7191 -3.6307
3.7188 -3.6304
3.7214 -3.633
3.7199 -3.6316
3.719 -3.6306
3.7228 -3.6345
3.72 -3.6316
3.7181 -3.6297
3.717 -3.6287
3.7138 -3.6255
3.718 -3.6297
3.7217 -3.6333
3.7182 -3.6299
3.7203 -3.6319
3.7189 -3.6305
3.7196 -3.6313


==> images/plots/data/mismatching/dcbtlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075
0.028936 0.028936 0.028936 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028937 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028937 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028937 0.028937 0.028937 0.028936 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028936 0.028936 0.028935 0.028936 0.028936 0.028937 0.028937 0.028936 0.028936 0.028936 0.028936 0.028936 0.028936
0.040646 0.040647 0.040645 0.040646 0.040645 0.040647 0.040647 0.040647 0.040647 0.040645 0.040647 0.040646 0.040645 0.040647 0.040647 0.040648 0.040647 0.040646 0.040646 0.040647 0.040646 0.040647 0.040646 0.040648 0.040646 0.040647 0.040646 0.040646 0.040647 0.040648 0.040645 0.040645 0.040647 0.040646 0.040648 0.040646 0.040648 0.040648 0.040646 0.040646 0.040647 0.040647 0.040646 0.040648 0.040647 0.040647 0.040646 0.040647 0.040647 0.040645 0.040648 0.040647 0.040647 0.040645 0.040647 0.040647 0.040647 0.040648 0.040646 0.040646 0.040646 0.040646 0.040646 0.040648 0.040647 0.040645 0.040646 0.040647 0.040645 0.040647 0.040645 0.040647 0.040647 0.040647 0.040648 0.040646 0.040646 0.040648 0.040646 0.040646 0.040646 0.040647 0.040647 0.040646 0.040646 0.040646 0.040645 0.040646 0.040646 0.040644 0.040646 0.040647 0.040647 0.040649 0.040647 0.040645 0.040647 0.040646 0.040646 0.040646
0.052953 0.052955 0.052952 0.052953 0.052952 0.052956 0.052955 0.052955 0.052954 0.052952 0.052956 0.052954 0.052952 0.052955 0.052954 0.052957 0.052955 0.052953 0.052954 0.052955 0.052953 0.052956 0.052954 0.052957 0.052954 0.052956 0.052953 0.052954 0.052954 0.052957 0.052952 0.052952 0.052954 0.052954 0.052957 0.052953 0.052956 0.052957 0.052954 0.052953 0.052955 0.052955 0.052954 0.052957 0.052956 0.052954 0.052954 0.052955 0.052954 0.052952 0.052956 0.052955 0.052955 0.052951 0.052956 0.052954 0.052954 0.052958 0.052953 0.052954 0.052954 0.052954 0.052953 0.052958 0.052956 0.052952 0.052954 0.052956 0.052952 0.052955 0.052952 0.052955 0.052954 0.052955 0.052957 0.052954 0.052953 0.052957 0.052954 0.052954 0.052953 0.052954 0.052955 0.052953 0.052954 0.052954 0.052952 0.052953 0.052954 0.052951 0.052953 0.052955 0.052956 0.052959 0.052955 0.052951 0.052955 0.052953 0.052954 0.052953
0.065626 0.065629 0.065624 0.065626 0.065624 0.06563 0.065629 0.065629 0.065628 0.065624 0.065631 0.065628 0.065624 0.065629 0.065629 0.065632 0.065629 0.065626 0.065627 0.06563 0.065626 0.06563 0.065628 0.065632 0.065627 0.065631 0.065626 0.065627 0.065628 0.065632 0.065624 0.065625 0.065628 0.065628 0.065632 0.065626 0.065631 0.065633 0.065627 0.065626 0.06563 0.065629 0.065627 0.065633 0.065631 0.065628 0.065627 0.06563 0.065628 0.065625 0.065632 0.065629 0.065629 0.065623 0.06563 0.065628 0.065629 0.065633 0.065627 0.065627 0.065628 0.065628 0.065626 0.065634 0.065631 0.065625 0.065628 0.065631 0.065624 0.06563 0.065625 0.065629 0.065628 0.06563 0.065633 0.065627 0.065626 0.065632 0.065628 0.065627 0.065626 0.065628 0.065629 0.065626 0.065628 0.065628 0.065624 0.065626 0.065628 0.065622 0.065626 0.065629 0.065631 0.065635 0.065629 0.065624 0.065629 0.065626 0.065628 0.065627
0.078454 0.078458 0.078451 0.078454 0.078451 0.07846 0.078458 0.078459 0.078457 0.078451 0.078461 0.078457 0.078452 0.078459 0.078458 0.078463 0.078458 0.078454 0.078456 0.078459 0.078453 0.07846 0.078456 0.078463 0.078456 0.078461 0.078454 0.078456 0.078457 0.078463 0.078452 0.078452 0.078457 0.078457 0.078463 0.078453 0.078462 0.078464 0.078455 0.078453 0.078459 0.078459 0.078456 0.078465 0.078461 0.078457 0.078455 0.07846 0.078457 0.078452 0.078462 0.078459 0.078459 0.07845 0.07846 0.078457 0.078458 0.078465 0.078455 0.078456 0.078457 0.078457 0.078454 0.078465 0.078461 0.078452 0.078456 0.078461 0.078451 0.07846 0.078452 0.078458 0.078457 0.078459 0.078463 0.078456 0.078453 0.078463 0.078457 0.078456 0.078454 0.078457 0.078459 0.078454 0.078456 0.078457 0.078451 0.078454 0.078456 0.078448 0.078454 0.078458 0.078461 0.078468 0.078459 0.07845 0.078458 0.078453 0.078457 0.078455
0.091245 0.091251 0.091242 0.091245 0.091241 0.091255 0.091251 0.091252 0.091251 0.091241 0.091255 0.09125 0.091242 0.091252 0.091251 0.091259 0.091251 0.091246 0.091248 0.091253 0.091245 0.091255 0.091249 0.091258 0.091248 0.091256 0.091246 0.091248 0.09125 0.091259 0.091242 0.091243 0.091251 0.09125 0.091258 0.091245 0.091257 0.09126 0.091248 0.091245 0.091253 0.091252 0.091248 0.091261 0.091256 0.09125 0.091247 0.091254 0.09125 0.091243 0.091257 0.091253 0.091252 0.09124 0.091255 0.09125 0.091251 0.091261 0.091247 0.091248 0.091249 0.09125 0.091245 0.091262 0.091256 0.091242 0.091249 0.091255 0.091242 0.091254 0.091243 0.091252 0.09125 0.091253 0.091259 0.091249 0.091245 0.091259 0.09125 0.091248 0.091246 0.09125 0.091252 0.091245 0.091249 0.09125 0.091242 0.091246 0.091249 0.091238 0.091246 0.091252 0.091255 0.091265 0.091252 0.091241 0.091252 0.091245 0.091249 0.091247
0.10383 0.10384 0.10383 0.10383 0.10382 0.10384 0.10384 0.10384 0.10384 0.10382 0.10384 0.10384 0.10383 0.10384 0.10384 0.10385 0.10384 0.10383 0.10383 0.10384 0.10383 0.10384 0.10384 0.10385 0.10383 0.10384 0.10383 0.10383 0.10384 0.10385 0.10383 0.10383 0.10384 0.10384 0.10385 0.10383 0.10385 0.10385 0.10383 0.10383 0.10384 0.10384 0.10383 0.10385 0.10384 0.10384 0.10383 0.10384 0.10384 0.10383 0.10385 0.10384 0.10384 0.10382 0.10384 0.10384 0.10384 0.10385 0.10383 0.10383 0.10384 0.10384 0.10383 0.10385 0.10384 0.10383 0.10383 0.10384 0.10383 0.10384 0.10383 0.10384 0.10384 0.10384 0.10385 0.10383 0.10383 0.10385 0.10384 0.10383 0.10383 0.10384 0.10384 0.10383 0.10384 0.10384 0.10383 0.10383 0.10383 0.10382 0.10383 0.10384 0.10384 0.10386 0.10384 0.10382 0.10384 0.10383 0.10384 0.10383
0.11606 0.11607 0.11605 0.11606 0.11605 0.11607 0.11607 0.11607 0.11607 0.11605 0.11608 0.11607 0.11605 0.11607 0.11607 0.11608 0.11607 0.11606 0.11606 0.11607 0.11606 0.11607 0.11606 0.11608 0.11606 0.11608 0.11606 0.11606 0.11607 0.11608 0.11605 0.11605 0.11607 0.11607 0.11608 0.11606 0.11608 0.11608 0.11606 0.11606 0.11607 0.11607 0.11606 0.11608 0.11608 0.11607 0.11606 0.11607 0.11607 0.11605 0.11608 0.11607 0.11607 0.11605 0.11607 0.11607 0.11607 0.11608 0.11606 0.11606 0.11606 0.11607 0.11606 0.11609 0.11608 0.11605 0.11606 0.11607 0.11605 0.11607 0.11605 0.11607 0.11607 0.11607 0.11608 0.11606 0.11606 0.11608 0.11607 0.11606 0.11606 0.11607 0.11607 0.11606 0.11606 0.11607 0.11605 0.11606 0.11606 0.11604 0.11606 0.11607 0.11608 0.11609 0.11607 0.11605 0.11607 0.11606 0.11606 0.11606
0.1278 0.12781 0.12779 0.1278 0.12779 0.12782 0.12781 0.12781 0.12781 0.12779 0.12782 0.12781 0.12779 0.12781 0.12781 0.12783 0.12781 0.1278 0.1278 0.12781 0.12779 0.12782 0.1278 0.12783 0.1278 0.12782 0.1278 0.1278 0.12781 0.12783 0.12779 0.12779 0.12781 0.12781 0.12783 0.1278 0.12782 0.12783 0.1278 0.1278 0.12781 0.12781 0.1278 0.12783 0.12782 0.12781 0.1278 0.12782 0.12781 0.12779 0.12782 0.12781 0.12781 0.12778 0.12782 0.12781 0.12781 0.12783 0.1278 0.1278 0.12781 0.12781 0.1278 0.12783 0.12782 0.12779 0.1278 0.12782 0.12779 0.12781 0.12779 0.12781 0.12781 0.12781 0.12783 0.1278 0.1278 0.12783 0.12781 0.1278 0.1278 0.12781 0.12781 0.1278 0.12781 0.12781 0.12779 0.1278 0.1278 0.12778 0.1278 0.12781 0.12782 0.12784 0.12781 0.12779 0.12781 0.1278 0.12781 0.1278
0.13894 0.13895 0.13893 0.13893 0.13892 0.13896 0.13895 0.13896 0.13895 0.13892 0.13896 0.13895 0.13893 0.13895 0.13895 0.13897 0.13895 0.13894 0.13894 0.13896 0.13893 0.13896 0.13894 0.13897 0.13894 0.13896 0.13894 0.13894 0.13895 0.13897 0.13893 0.13893 0.13895 0.13895 0.13897 0.13893 0.13897 0.13897 0.13894 0.13893 0.13896 0.13895 0.13894 0.13898 0.13896 0.13895 0.13894 0.13896 0.13895 0.13893 0.13897 0.13896 0.13895 0.13892 0.13896 0.13895 0.13895 0.13898 0.13894 0.13894 0.13895 0.13895 0.13894 0.13898 0.13896 0.13893 0.13894 0.13896 0.13893 0.13896 0.13893 0.13895 0.13895 0.13896 0.13897 0.13894 0.13893 0.13897 0.13895 0.13894 0.13894 0.13895 0.13895 0.13894 0.13895 0.13895 0.13893 0.13894 0.13894 0.13892 0.13894 0.13895 0.13896 0.13899 0.13895 0.13892 0.13895 0.13893 0.13895 0.13894
0.14938 0.1494 0.14937 0.14938 0.14937 0.14941 0.1494 0.1494 0.1494 0.14937 0.14941 0.14939 0.14937 0.1494 0.1494 0.14942 0.1494 0.14938 0.14939 0.1494 0.14938 0.14941 0.14939 0.14942 0.14939 0.14941 0.14938 0.14939 0.1494 0.14942 0.14937 0.14937 0.1494 0.14939 0.14942 0.14938 0.14942 0.14942 0.14939 0.14938 0.1494 0.1494 0.14939 0.14943 0.14941 0.1494 0.14939 0.14941 0.14939 0.14937 0.14942 0.1494 0.1494 0.14936 0.14941 0.14939 0.1494 0.14943 0.14938 0.14939 0.14939 0.14939 0.14938 0.14943 0.14941 0.14937 0.14939 0.14941 0.14937 0.14941 0.14937 0.1494 0.1494 0.1494 0.14942 0.14939 0.14938 0.14942 0.14939 0.14939 0.14938 0.14939 0.1494 0.14938 0.14939 0.14939 0.14937 0.14938 0.14939 0.14936 0.14938 0.1494 0.14941 0.14944 0.1494 0.14936 0.1494 0.14938 0.14939 0.14939
0.15905 0.15907 0.15904 0.15905 0.15903 0.15909 0.15907 0.15908 0.15907 0.15904 0.15909 0.15907 0.15904 0.15908 0.15907 0.1591 0.15907 0.15905 0.15906 0.15908 0.15905 0.15909 0.15906 0.1591 0.15906 0.15909 0.15905 0.15906 0.15907 0.1591 0.15904 0.15904 0.15907 0.15907 0.1591 0.15905 0.15909 0.1591 0.15906 0.15905 0.15908 0.15908 0.15906 0.15911 0.15909 0.15907 0.15906 0.15908 0.15907 0.15904 0.1591 0.15908 0.15908 0.15903 0.15909 0.15907 0.15907 0.15911 0.15906 0.15906 0.15907 0.15907 0.15905 0.15911 0.15909 0.15904 0.15906 0.15909 0.15904 0.15908 0.15904 0.15908 0.15907 0.15908 0.1591 0.15906 0.15905 0.1591 0.15907 0.15906 0.15905 0.15907 0.15908 0.15905 0.15907 0.15907 0.15904 0.15905 0.15906 0.15902 0.15905 0.15908 0.15909 0.15913 0.15908 0.15903 0.15908 0.15905 0.15907 0.15906
0.16789 0.16792 0.16787 0.16789 0.16787 0.16793 0.16791 0.16792 0.16791 0.16787 0.16793 0.16791 0.16788 0.16792 0.16792 0.16795 0.16792 0.16789 0.1679 0.16793 0.16788 0.16793 0.16791 0.16795 0.1679 0.16794 0.16789 0.1679 0.16791 0.16795 0.16788 0.16788 0.16791 0.16791 0.16795 0.16789 0.16794 0.16795 0.1679 0.16789 0.16792 0.16792 0.1679 0.16796 0.16794 0.16791 0.1679 0.16793 0.16791 0.16788 0.16794 0.16793 0.16792 0.16787 0.16793 0.16791 0.16791 0.16796 0.1679 0.1679 0.16791 0.16791 0.16789 0.16796 0.16793 0.16788 0.1679 0.16793 0.16787 0.16793 0.16788 0.16792 0.16791 0.16793 0.16795 0.1679 0.16789 0.16795 0.16791 0.1679 0.16789 0.16791 0.16792 0.16789 0.16791 0.16791 0.16787 0.16789 0.1679 0.16786 0.16789 0.16792 0.16794 0.16798 0.16792 0.16787 0.16792 0.16789 0.16791 0.1679
0.17585 0.17588 0.17583 0.17585 0.17583 0.1759 0.17588 0.17589 0.17588 0.17583 0.1759 0.17588 0.17584 0.17588 0.17588 0.17592 0.17588 0.17585 0.17587 0.17589 0.17585 0.1759 0.17587 0.17592 0.17587 0.17591 0.17586 0.17587 0.17588 0.17592 0.17584 0.17584 0.17588 0.17587 0.17592 0.17585 0.17591 0.17592 0.17586 0.17585 0.17589 0.17589 0.17587 0.17593 0.17591 0.17588 0.17586 0.1759 0.17588 0.17584 0.17591 0.17589 0.17589 0.17582 0.1759 0.17588 0.17588 0.17593 0.17586 0.17587 0.17587 0.17587 0.17585 0.17593 0.1759 0.17584 0.17587 0.1759 0.17583 0.17589 0.17584 0.17589 0.17588 0.17589 0.17592 0.17587 0.17585 0.17592 0.17587 0.17587 0.17586 0.17588 0.17589 0.17585 0.17587 0.17587 0.17583 0.17586 0.17587 0.17582 0.17585 0.17588 0.1759 0.17596 0.17589 0.17583 0.17589 0.17585 0.17587 0.17586
0.18291 0.18294 0.18289 0.1829 0.18288 0.18296 0.18294 0.18295 0.18294 0.18288 0.18296 0.18294 0.18289 0.18294 0.18294 0.18298 0.18294 0.18291 0.18292 0.18295 0.1829 0.18296 0.18293 0.18298 0.18293 0.18297 0.18291 0.18292 0.18294 0.18299 0.18289 0.18289 0.18293 0.18293 0.18298 0.1829 0.18297 0.18299 0.18292 0.1829 0.18295 0.18295 0.18292 0.183 0.18297 0.18293 0.18292 0.18296 0.18293 0.18289 0.18298 0.18295 0.18294 0.18287 0.18296 0.18293 0.18294 0.183 0.18291 0.18292 0.18293 0.18293 0.1829 0.183 0.18296 0.18289 0.18292 0.18296 0.18288 0.18295 0.18289 0.18294 0.18294 0.18295 0.18298 0.18292 0.1829 0.18298 0.18293 0.18292 0.18291 0.18293 0.18295 0.18291 0.18293 0.18293 0.18288 0.18291 0.18292 0.18287 0.18291 0.18294 0.18297 0.18302 0.18295 0.18288 0.18295 0.1829 0.18293 0.18292
0.18903 0.18907 0.18901 0.18903 0.18901 0.1891 0.18907 0.18908 0.18907 0.18901 0.1891 0.18907 0.18901 0.18907 0.18907 0.18912 0.18907 0.18903 0.18905 0.18908 0.18902 0.1891 0.18905 0.18912 0.18906 0.1891 0.18904 0.18905 0.18907 0.18912 0.18901 0.18902 0.18907 0.18906 0.18912 0.18903 0.18911 0.18912 0.18904 0.18903 0.18908 0.18908 0.18905 0.18914 0.1891 0.18906 0.18904 0.18909 0.18907 0.18902 0.18911 0.18909 0.18907 0.189 0.1891 0.18906 0.18907 0.18913 0.18904 0.18905 0.18906 0.18906 0.18903 0.18914 0.1891 0.18901 0.18905 0.18909 0.18901 0.18908 0.18902 0.18908 0.18907 0.18909 0.18912 0.18905 0.18903 0.18912 0.18906 0.18905 0.18904 0.18906 0.18908 0.18903 0.18906 0.18906 0.18901 0.18904 0.18905 0.18899 0.18903 0.18907 0.1891 0.18916 0.18908 0.189 0.18908 0.18903 0.18906 0.18905
0.19423 0.19427 0.1942 0.19422 0.1942 0.1943 0.19427 0.19428 0.19427 0.1942 0.1943 0.19427 0.19421 0.19427 0.19427 0.19432 0.19427 0.19423 0.19425 0.19428 0.19422 0.1943 0.19425 0.19432 0.19425 0.19431 0.19423 0.19425 0.19426 0.19433 0.1942 0.19421 0.19426 0.19426 0.19433 0.19423 0.19431 0.19433 0.19424 0.19422 0.19428 0.19428 0.19425 0.19434 0.19431 0.19426 0.19424 0.19429 0.19426 0.19421 0.19432 0.19429 0.19427 0.19419 0.1943 0.19426 0.19427 0.19434 0.19423 0.19425 0.19426 0.19426 0.19423 0.19434 0.1943 0.19421 0.19425 0.19429 0.1942 0.19429 0.19421 0.19428 0.19426 0.19429 0.19432 0.19425 0.19423 0.19433 0.19426 0.19425 0.19423 0.19426 0.19428 0.19423 0.19426 0.19426 0.1942 0.19423 0.19425 0.19418 0.19423 0.19427 0.1943 0.19437 0.19428 0.19419 0.19428 0.19422 0.19426 0.19425
0.1985 0.19854 0.19847 0.19849 0.19846 0.19857 0.19854 0.19856 0.19854 0.19846 0.19857 0.19854 0.19847 0.19854 0.19854 0.1986 0.19854 0.1985 0.19852 0.19856 0.19848 0.19857 0.19852 0.1986 0.19852 0.19858 0.1985 0.19852 0.19854 0.19861 0.19847 0.19847 0.19853 0.19853 0.19861 0.19849 0.19859 0.19861 0.19851 0.19849 0.19855 0.19855 0.19852 0.19862 0.19858 0.19853 0.19851 0.19857 0.19854 0.19847 0.19859 0.19856 0.19855 0.19845 0.19857 0.19853 0.19854 0.19862 0.1985 0.19852 0.19853 0.19853 0.19849 0.19862 0.19857 0.19847 0.19852 0.19857 0.19846 0.19856 0.19847 0.19855 0.19854 0.19856 0.1986 0.19852 0.19849 0.1986 0.19853 0.19852 0.1985 0.19853 0.19855 0.1985 0.19853 0.19853 0.19846 0.1985 0.19852 0.19844 0.1985 0.19855 0.19858 0.19866 0.19856 0.19846 0.19855 0.19849 0.19853 0.19851
0.20185 0.2019 0.20182 0.20184 0.20182 0.20193 0.20189 0.20192 0.20189 0.20181 0.20194 0.2019 0.20182 0.2019 0.2019 0.20196 0.2019 0.20185 0.20187 0.20192 0.20184 0.20194 0.20188 0.20197 0.20188 0.20194 0.20186 0.20188 0.20189 0.20197 0.20182 0.20183 0.20189 0.20189 0.20197 0.20185 0.20195 0.20197 0.20186 0.20185 0.20191 0.20191 0.20188 0.20199 0.20195 0.20189 0.20186 0.20193 0.20189 0.20183 0.20196 0.20192 0.2019 0.2018 0.20193 0.20189 0.2019 0.20198 0.20186 0.20188 0.20189 0.20188 0.20185 0.20199 0.20193 0.20182 0.20188 0.20193 0.20181 0.20192 0.20183 0.20191 0.20189 0.20192 0.20196 0.20188 0.20185 0.20197 0.20189 0.20188 0.20186 0.20188 0.20191 0.20185 0.20188 0.20189 0.20182 0.20186 0.20188 0.20179 0.20185 0.2019 0.20194 0.20203 0.20192 0.20181 0.20191 0.20184 0.20188 0.20187
0.20432 0.20437 0.20428 0.20431 0.20428 0.20441 0.20436 0.20439 0.20436 0.20428 0.20441 0.20437 0.20429 0.20437 0.20437 0.20444 0.20437 0.20431 0.20434 0.20439 0.2043 0.20441 0.20434 0.20444 0.20435 0.20442 0.20432 0.20434 0.20436 0.20444 0.20428 0.20429 0.20436 0.20435 0.20445 0.20431 0.20442 0.20444 0.20433 0.20431 0.20438 0.20438 0.20434 0.20447 0.20442 0.20436 0.20433 0.2044 0.20436 0.20429 0.20443 0.20439 0.20437 0.20426 0.20441 0.20436 0.20437 0.20446 0.20432 0.20435 0.20436 0.20435 0.20431 0.20446 0.20441 0.20429 0.20434 0.2044 0.20427 0.20439 0.20429 0.20438 0.20436 0.20439 0.20444 0.20435 0.20431 0.20444 0.20435 0.20434 0.20432 0.20435 0.20438 0.20432 0.20435 0.20435 0.20428 0.20432 0.20434 0.20425 0.20431 0.20437 0.20441 0.2045 0.20439 0.20427 0.20438 0.20431 0.20435 0.20434
0.20592 0.20598 0.20589 0.20591 0.20588 0.20602 0.20597 0.206 0.20597 0.20588 0.20602 0.20598 0.20589 0.20598 0.20598 0.20605 0.20598 0.20592 0.20595 0.206 0.2059 0.20602 0.20595 0.20606 0.20596 0.20603 0.20593 0.20595 0.20597 0.20606 0.20589 0.20589 0.20597 0.20596 0.20606 0.20592 0.20603 0.20606 0.20593 0.20592 0.20599 0.20599 0.20595 0.20609 0.20603 0.20597 0.20594 0.20601 0.20597 0.20589 0.20604 0.206 0.20598 0.20587 0.20602 0.20596 0.20598 0.20608 0.20593 0.20595 0.20597 0.20596 0.20592 0.20608 0.20602 0.20589 0.20595 0.20601 0.20588 0.206 0.20589 0.20599 0.20597 0.206 0.20605 0.20595 0.20592 0.20606 0.20596 0.20595 0.20593 0.20596 0.20599 0.20592 0.20596 0.20596 0.20588 0.20593 0.20595 0.20586 0.20592 0.20598 0.20602 0.20612 0.206 0.20587 0.206 0.20591 0.20596 0.20595
0.20671 0.20676 0.20667 0.20669 0.20667 0.20681 0.20676 0.20679 0.20676 0.20666 0.20681 0.20677 0.20667 0.20677 0.20677 0.20684 0.20676 0.2067 0.20673 0.20679 0.20668 0.20681 0.20674 0.20685 0.20675 0.20682 0.20672 0.20674 0.20676 0.20685 0.20667 0.20667 0.20676 0.20675 0.20686 0.2067 0.20683 0.20685 0.20672 0.2067 0.20677 0.20678 0.20674 0.20688 0.20682 0.20676 0.20672 0.2068 0.20676 0.20667 0.20684 0.20679 0.20677 0.20665 0.20681 0.20675 0.20676 0.20687 0.20671 0.20674 0.20675 0.20674 0.2067 0.20687 0.20681 0.20667 0.20674 0.2068 0.20666 0.20679 0.20668 0.20678 0.20676 0.20679 0.20684 0.20674 0.2067 0.20685 0.20675 0.20674 0.20671 0.20674 0.20678 0.20671 0.20675 0.20675 0.20666 0.20671 0.20674 0.20664 0.2067 0.20677 0.20682 0.20692 0.20679 0.20665 0.20679 0.2067 0.20674 0.20673
0.20671 0.20677 0.20667 0.2067 0.20667 0.20682 0.20676 0.2068 0.20677 0.20666 0.20682 0.20677 0.20668 0.20677 0.20678 0.20685 0.20677 0.20671 0.20674 0.2068 0.20669 0.20682 0.20674 0.20687 0.20675 0.20683 0.20672 0.20674 0.20677 0.20687 0.20667 0.20668 0.20676 0.20675 0.20687 0.20671 0.20684 0.20686 0.20672 0.2067 0.20678 0.20679 0.20675 0.2069 0.20684 0.20676 0.20673 0.20681 0.20677 0.20668 0.20685 0.2068 0.20678 0.20665 0.20682 0.20676 0.20677 0.20688 0.20672 0.20675 0.20676 0.20675 0.2067 0.20689 0.20682 0.20667 0.20674 0.20681 0.20666 0.2068 0.20668 0.20679 0.20677 0.2068 0.20686 0.20675 0.20671 0.20686 0.20676 0.20674 0.20672 0.20675 0.20679 0.20671 0.20676 0.20676 0.20666 0.20672 0.20674 0.20664 0.20671 0.20678 0.20683 0.20694 0.2068 0.20665 0.2068 0.2067 0.20675 0.20674
0.20598 0.20604 0.20594 0.20597 0.20594 0.2061 0.20604 0.20608 0.20604 0.20593 0.2061 0.20605 0.20595 0.20605 0.20605 0.20613 0.20605 0.20598 0.20601 0.20607 0.20595 0.2061 0.20601 0.20615 0.20603 0.20611 0.20599 0.20602 0.20604 0.20615 0.20594 0.20595 0.20604 0.20603 0.20615 0.20598 0.20611 0.20614 0.20599 0.20598 0.20606 0.20607 0.20602 0.20618 0.20611 0.20604 0.206 0.20609 0.20604 0.20595 0.20613 0.20608 0.20605 0.20592 0.2061 0.20603 0.20605 0.20616 0.20599 0.20602 0.20604 0.20602 0.20598 0.20617 0.20609 0.20594 0.20602 0.20608 0.20592 0.20607 0.20595 0.20606 0.20604 0.20608 0.20613 0.20602 0.20598 0.20614 0.20603 0.20602 0.20599 0.20602 0.20606 0.20599 0.20603 0.20603 0.20593 0.20599 0.20601 0.20591 0.20598 0.20605 0.20611 0.20622 0.20608 0.20592 0.20607 0.20597 0.20602 0.20601
0.20457 0.20463 0.20453 0.20456 0.20453 0.20469 0.20463 0.20467 0.20463 0.20452 0.20469 0.20464 0.20453 0.20464 0.20465 0.20473 0.20464 0.20457 0.2046 0.20467 0.20454 0.2047 0.2046 0.20475 0.20462 0.20471 0.20459 0.20461 0.20463 0.20475 0.20452 0.20453 0.20463 0.20462 0.20475 0.20457 0.20471 0.20474 0.20458 0.20456 0.20465 0.20466 0.20461 0.20478 0.20471 0.20463 0.20459 0.20469 0.20463 0.20453 0.20472 0.20468 0.20464 0.2045 0.20469 0.20462 0.20464 0.20476 0.20458 0.20461 0.20463 0.20461 0.20456 0.20477 0.20469 0.20453 0.20461 0.20468 0.20451 0.20466 0.20453 0.20466 0.20463 0.20467 0.20473 0.20461 0.20457 0.20474 0.20462 0.20461 0.20458 0.20461 0.20466 0.20458 0.20462 0.20462 0.20452 0.20458 0.2046 0.2045 0.20456 0.20464 0.2047 0.20482 0.20467 0.20451 0.20467 0.20456 0.20461 0.2046
0.20253 0.2026 0.20248 0.20251 0.20249 0.20266 0.20259 0.20264 0.2026 0.20247 0.20266 0.20261 0.20249 0.2026 0.20261 0.20269 0.2026 0.20252 0.20256 0.20263 0.2025 0.20266 0.20256 0.20271 0.20258 0.20267 0.20255 0.20257 0.20259 0.20271 0.20248 0.20249 0.20259 0.20258 0.20272 0.20253 0.20267 0.2027 0.20254 0.20252 0.20261 0.20263 0.20257 0.20275 0.20268 0.20259 0.20255 0.20265 0.2026 0.20249 0.20269 0.20264 0.20261 0.20246 0.20266 0.20258 0.2026 0.20273 0.20254 0.20257 0.20259 0.20257 0.20252 0.20273 0.20265 0.20249 0.20257 0.20264 0.20246 0.20263 0.20249 0.20262 0.20259 0.20263 0.20269 0.20257 0.20253 0.2027 0.20258 0.20257 0.20253 0.20257 0.20262 0.20254 0.20258 0.20258 0.20248 0.20254 0.20256 0.20245 0.20252 0.20261 0.20267 0.20279 0.20263 0.20247 0.20263 0.20252 0.20258 0.20256
0.19992 0.19998 0.19987 0.1999 0.19987 0.20005 0.19997 0.20003 0.19998 0.19986 0.20005 0.2 0.19987 0.19998 0.2 0.20008 0.19999 0.19991 0.19994 0.20002 0.19988 0.20005 0.19995 0.20011 0.19997 0.20006 0.19993 0.19996 0.19998 0.2001 0.19986 0.19987 0.19997 0.19997 0.20011 0.19991 0.20006 0.20009 0.19992 0.19991 0.19999 0.20001 0.19996 0.20014 0.20007 0.19997 0.19993 0.20004 0.19998 0.19987 0.20008 0.20003 0.19999 0.19984 0.20005 0.19997 0.19999 0.20012 0.19992 0.19996 0.19998 0.19996 0.19991 0.20012 0.20004 0.19987 0.19995 0.20002 0.19984 0.20001 0.19987 0.20001 0.19998 0.20002 0.20008 0.19996 0.19991 0.20009 0.19997 0.19996 0.19992 0.19995 0.20001 0.19992 0.19997 0.19997 0.19986 0.19993 0.19995 0.19984 0.19991 0.19999 0.20005 0.20019 0.20002 0.19985 0.20002 0.1999 0.19996 0.19995
0.19678 0.19685 0.19673 0.19676 0.19673 0.19692 0.19684 0.1969 0.19685 0.19672 0.19691 0.19686 0.19674 0.19685 0.19687 0.19695 0.19685 0.19677 0.19681 0.19688 0.19674 0.19692 0.19681 0.19698 0.19684 0.19693 0.1968 0.19682 0.19685 0.19697 0.19673 0.19674 0.19684 0.19683 0.19698 0.19678 0.19693 0.19696 0.19678 0.19677 0.19686 0.19688 0.19682 0.19701 0.19694 0.19684 0.1968 0.19691 0.19685 0.19674 0.19695 0.1969 0.19686 0.1967 0.19692 0.19683 0.19685 0.19699 0.19678 0.19683 0.19685 0.19682 0.19677 0.19699 0.19691 0.19673 0.19682 0.19689 0.19671 0.19688 0.19673 0.19688 0.19685 0.19689 0.19695 0.19682 0.19678 0.19696 0.19684 0.19682 0.19678 0.19682 0.19687 0.19679 0.19684 0.19683 0.19672 0.19679 0.19681 0.1967 0.19677 0.19686 0.19692 0.19706 0.19689 0.19671 0.19689 0.19677 0.19683 0.19682
0.19319 0.19325 0.19313 0.19316 0.19314 0.19332 0.19324 0.1933 0.19325 0.19312 0.19332 0.19327 0.19314 0.19325 0.19327 0.19336 0.19326 0.19317 0.19321 0.19329 0.19314 0.19333 0.19321 0.19339 0.19324 0.19334 0.1932 0.19323 0.19325 0.19338 0.19313 0.19314 0.19324 0.19324 0.19339 0.19318 0.19334 0.19337 0.19318 0.19317 0.19326 0.19329 0.19323 0.19342 0.19334 0.19324 0.1932 0.19332 0.19325 0.19314 0.19336 0.19331 0.19326 0.1931 0.19332 0.19323 0.19326 0.1934 0.19318 0.19323 0.19325 0.19322 0.19317 0.1934 0.19331 0.19313 0.19322 0.1933 0.1931 0.19328 0.19313 0.19328 0.19325 0.19329 0.19336 0.19323 0.19318 0.19337 0.19324 0.19323 0.19318 0.19322 0.19328 0.19319 0.19324 0.19324 0.19312 0.19319 0.19321 0.1931 0.19317 0.19326 0.19333 0.19347 0.1933 0.19311 0.1933 0.19317 0.19323 0.19322
0.18918 0.18925 0.18912 0.18915 0.18913 0.18932 0.18924 0.1893 0.18925 0.18911 0.18932 0.18927 0.18913 0.18924 0.18927 0.18935 0.18925 0.18917 0.1892 0.18928 0.18913 0.18933 0.18921 0.18939 0.18924 0.18934 0.1892 0.18922 0.18925 0.18938 0.18912 0.18913 0.18924 0.18923 0.18939 0.18918 0.18934 0.18936 0.18918 0.18917 0.18925 0.18928 0.18922 0.18942 0.18934 0.18924 0.18919 0.18932 0.18925 0.18913 0.18936 0.1893 0.18926 0.1891 0.18932 0.18923 0.18925 0.1894 0.18918 0.18923 0.18925 0.18922 0.18916 0.1894 0.18931 0.18913 0.18922 0.18929 0.1891 0.18928 0.18913 0.18928 0.18925 0.18929 0.18935 0.18922 0.18917 0.18937 0.18924 0.18922 0.18918 0.18921 0.18927 0.18919 0.18924 0.18923 0.18911 0.18919 0.18921 0.1891 0.18916 0.18926 0.18933 0.18947 0.1893 0.1891 0.18929 0.18916 0.18922 0.18922
0.18482 0.18489 0.18477 0.18479 0.18477 0.18497 0.18488 0.18495 0.18489 0.18475 0.18496 0.18491 0.18477 0.18489 0.18491 0.185 0.18489 0.18481 0.18485 0.18493 0.18477 0.18497 0.18485 0.18503 0.18489 0.18498 0.18484 0.18486 0.18489 0.18503 0.18476 0.18477 0.18488 0.18487 0.18504 0.18482 0.18498 0.18501 0.18482 0.18481 0.1849 0.18493 0.18487 0.18507 0.18499 0.18488 0.18483 0.18496 0.18489 0.18477 0.185 0.18495 0.1849 0.18474 0.18497 0.18487 0.1849 0.18504 0.18482 0.18487 0.18489 0.18486 0.18481 0.18504 0.18495 0.18477 0.18486 0.18493 0.18473 0.18492 0.18477 0.18492 0.18489 0.18494 0.185 0.18486 0.18482 0.18501 0.18488 0.18487 0.18482 0.18485 0.18492 0.18483 0.18488 0.18487 0.18475 0.18483 0.18485 0.18474 0.1848 0.1849 0.18497 0.18512 0.18494 0.18474 0.18494 0.1848 0.18487 0.18486
0.18017 0.18023 0.18011 0.18013 0.18012 0.18031 0.18022 0.18029 0.18023 0.18009 0.1803 0.18026 0.18012 0.18023 0.18026 0.18034 0.18024 0.18015 0.18019 0.18027 0.18011 0.18032 0.18019 0.18038 0.18023 0.18033 0.18019 0.18021 0.18023 0.18037 0.1801 0.18011 0.18022 0.18022 0.18038 0.18016 0.18032 0.18035 0.18016 0.18015 0.18024 0.18027 0.18021 0.18042 0.18033 0.18022 0.18017 0.18031 0.18024 0.18011 0.18035 0.18029 0.18024 0.18008 0.18031 0.18021 0.18024 0.18039 0.18016 0.18021 0.18024 0.1802 0.18015 0.18039 0.18029 0.18011 0.1802 0.18028 0.18007 0.18026 0.18011 0.18027 0.18023 0.18028 0.18034 0.18021 0.18016 0.18036 0.18022 0.18021 0.18016 0.18019 0.18026 0.18017 0.18023 0.18022 0.1801 0.18017 0.18019 0.18009 0.18015 0.18024 0.18032 0.18046 0.18029 0.18009 0.18028 0.18015 0.18021 0.1802
0.17526 0.17533 0.1752 0.17523 0.17522 0.17541 0.17532 0.17539 0.17533 0.17519 0.1754 0.17536 0.17521 0.17532 0.17536 0.17544 0.17533 0.17524 0.17528 0.17537 0.17521 0.17542 0.17528 0.17548 0.17533 0.17542 0.17528 0.17531 0.17533 0.17547 0.1752 0.17521 0.17532 0.17531 0.17548 0.17526 0.17542 0.17545 0.17525 0.17525 0.17533 0.17537 0.17531 0.17552 0.17543 0.17532 0.17527 0.17541 0.17534 0.17521 0.17544 0.17539 0.17534 0.17518 0.17541 0.17531 0.17534 0.17548 0.17526 0.17531 0.17533 0.1753 0.17524 0.17548 0.17539 0.1752 0.1753 0.17537 0.17517 0.17536 0.1752 0.17536 0.17533 0.17538 0.17544 0.1753 0.17526 0.17545 0.17532 0.17531 0.17526 0.17529 0.17536 0.17527 0.17532 0.17531 0.17519 0.17527 0.17529 0.17519 0.17524 0.17534 0.17542 0.17556 0.17539 0.17518 0.17538 0.17524 0.17531 0.1753
0.17017 0.17022 0.1701 0.17013 0.17012 0.17031 0.17021 0.17029 0.17023 0.17009 0.1703 0.17026 0.17011 0.17022 0.17026 0.17034 0.17023 0.17014 0.17018 0.17027 0.1701 0.17032 0.17018 0.17038 0.17023 0.17033 0.17019 0.17021 0.17023 0.17037 0.17009 0.17011 0.17021 0.17021 0.17039 0.17016 0.17032 0.17035 0.17015 0.17015 0.17023 0.17027 0.17021 0.17042 0.17033 0.17022 0.17017 0.17031 0.17024 0.17011 0.17035 0.17029 0.17023 0.17008 0.17031 0.17021 0.17024 0.17038 0.17015 0.17021 0.17024 0.17019 0.17014 0.17038 0.17029 0.1701 0.1702 0.17027 0.17007 0.17026 0.1701 0.17026 0.17023 0.17028 0.17033 0.1702 0.17016 0.17035 0.17022 0.17021 0.17016 0.17018 0.17026 0.17017 0.17022 0.17021 0.17009 0.17017 0.17019 0.17009 0.17014 0.17024 0.17032 0.17046 0.17029 0.17008 0.17029 0.17014 0.1702 0.1702
0.16492 0.16497 0.16485 0.16487 0.16487 0.16506 0.16496 0.16504 0.16498 0.16484 0.16505 0.16501 0.16486 0.16497 0.16501 0.16509 0.16498 0.16489 0.16493 0.16502 0.16485 0.16507 0.16493 0.16514 0.16499 0.16508 0.16494 0.16496 0.16498 0.16512 0.16484 0.16486 0.16496 0.16496 0.16514 0.16491 0.16507 0.16509 0.1649 0.1649 0.16498 0.16502 0.16496 0.16518 0.16508 0.16497 0.16492 0.16506 0.16499 0.16486 0.1651 0.16505 0.16498 0.16483 0.16506 0.16495 0.16499 0.16513 0.1649 0.16496 0.16499 0.16494 0.16489 0.16513 0.16504 0.16485 0.16495 0.16502 0.16481 0.16501 0.16485 0.16502 0.16498 0.16503 0.16508 0.16495 0.16491 0.1651 0.16497 0.16496 0.16491 0.16493 0.16501 0.16492 0.16497 0.16496 0.16484 0.16492 0.16493 0.16484 0.16489 0.16499 0.16507 0.16521 0.16504 0.16483 0.16504 0.16489 0.16495 0.16495
0.15956 0.15962 0.1595 0.15952 0.15952 0.15971 0.1596 0.15969 0.15963 0.15948 0.15969 0.15966 0.15951 0.15961 0.15965 0.15973 0.15962 0.15954 0.15957 0.15966 0.15949 0.15972 0.15957 0.15978 0.15963 0.15972 0.15958 0.1596 0.15962 0.15977 0.15949 0.1595 0.15961 0.15961 0.15978 0.15956 0.15971 0.15974 0.15954 0.15955 0.15962 0.15967 0.1596 0.15982 0.15973 0.15961 0.15956 0.1597 0.15963 0.1595 0.15974 0.15969 0.15963 0.15948 0.15971 0.1596 0.15963 0.15977 0.15955 0.15961 0.15963 0.15959 0.15954 0.15977 0.15968 0.1595 0.15959 0.15966 0.15946 0.15965 0.15949 0.15966 0.15962 0.15967 0.15972 0.1596 0.15956 0.15975 0.15961 0.15961 0.15955 0.15957 0.15965 0.15957 0.15962 0.15961 0.15949 0.15957 0.15958 0.15949 0.15953 0.15963 0.15971 0.15986 0.15969 0.15948 0.15968 0.15954 0.1596 0.1596
0.15415 0.1542 0.15408 0.1541 0.1541 0.15429 0.15419 0.15428 0.15421 0.15407 0.15427 0.15424 0.15409 0.15419 0.15424 0.15431 0.1542 0.15412 0.15416 0.15424 0.15408 0.1543 0.15415 0.15437 0.15422 0.1543 0.15417 0.15418 0.15421 0.15435 0.15407 0.15408 0.15419 0.15419 0.15437 0.15414 0.1543 0.15432 0.15412 0.15413 0.1542 0.15425 0.15419 0.15441 0.15431 0.15419 0.15414 0.15429 0.15422 0.15408 0.15432 0.15428 0.15421 0.15406 0.15429 0.15418 0.15421 0.15435 0.15413 0.15419 0.15422 0.15417 0.15412 0.15435 0.15426 0.15408 0.15418 0.15424 0.15404 0.15423 0.15408 0.15424 0.1542 0.15425 0.1543 0.15418 0.15414 0.15433 0.1542 0.15419 0.15413 0.15415 0.15423 0.15415 0.1542 0.15419 0.15407 0.15415 0.15416 0.15408 0.15411 0.15421 0.1543 0.15444 0.15427 0.15406 0.15427 0.15412 0.15418 0.15418
0.14871 0.14875 0.14864 0.14866 0.14867 0.14885 0.14874 0.14883 0.14877 0.14863 0.14883 0.14881 0.14865 0.14874 0.1488 0.14886 0.14876 0.14868 0.14871 0.1488 0.14863 0.14886 0.14871 0.14892 0.14878 0.14886 0.14873 0.14874 0.14876 0.14891 0.14863 0.14864 0.14874 0.14875 0.14892 0.1487 0.14885 0.14887 0.14868 0.14869 0.14875 0.14881 0.14874 0.14896 0.14887 0.14875 0.1487 0.14885 0.14878 0.14864 0.14888 0.14884 0.14876 0.14862 0.14885 0.14873 0.14877 0.14891 0.14869 0.14875 0.14878 0.14872 0.14868 0.14891 0.14881 0.14864 0.14873 0.14879 0.1486 0.14879 0.14863 0.1488 0.14876 0.14881 0.14886 0.14874 0.1487 0.14888 0.14875 0.14875 0.14869 0.14871 0.14879 0.14871 0.14876 0.14875 0.14863 0.14871 0.14872 0.14864 0.14867 0.14877 0.14885 0.14899 0.14883 0.14862 0.14883 0.14868 0.14874 0.14874
0.14328 0.14332 0.14322 0.14323 0.14324 0.14342 0.14331 0.14341 0.14333 0.1432 0.1434 0.14338 0.14323 0.14331 0.14337 0.14343 0.14333 0.14325 0.14328 0.14337 0.1432 0.14343 0.14328 0.14349 0.14335 0.14343 0.1433 0.14331 0.14333 0.14348 0.1432 0.14321 0.14331 0.14332 0.14349 0.14327 0.14342 0.14344 0.14324 0.14326 0.14332 0.14338 0.14332 0.14353 0.14344 0.14332 0.14327 0.14342 0.14335 0.14321 0.14345 0.14341 0.14333 0.1432 0.14342 0.1433 0.14334 0.14348 0.14325 0.14332 0.14335 0.14329 0.14325 0.14347 0.14338 0.14321 0.1433 0.14336 0.14317 0.14335 0.1432 0.14337 0.14333 0.14338 0.14342 0.14331 0.14327 0.14345 0.14332 0.14332 0.14326 0.14327 0.14336 0.14329 0.14333 0.14332 0.1432 0.14328 0.14328 0.14322 0.14324 0.14334 0.14342 0.14356 0.1434 0.14319 0.1434 0.14325 0.14331 0.14332
0.13789 0.13793 0.13783 0.13784 0.13786 0.13803 0.13792 0.13802 0.13795 0.13782 0.13801 0.13799 0.13784 0.13792 0.13798 0.13804 0.13794 0.13786 0.1379 0.13798 0.13781 0.13804 0.13789 0.13811 0.13797 0.13804 0.13792 0.13793 0.13795 0.13809 0.13782 0.13783 0.13793 0.13793 0.13811 0.13789 0.13803 0.13805 0.13786 0.13788 0.13793 0.13799 0.13793 0.13815 0.13805 0.13793 0.13788 0.13803 0.13796 0.13783 0.13806 0.13802 0.13794 0.13781 0.13803 0.13792 0.13795 0.13809 0.13787 0.13794 0.13796 0.1379 0.13786 0.13808 0.13799 0.13783 0.13792 0.13797 0.13778 0.13797 0.13782 0.13799 0.13795 0.13799 0.13803 0.13793 0.13789 0.13806 0.13794 0.13794 0.13788 0.13788 0.13797 0.1379 0.13795 0.13793 0.13782 0.13789 0.1379 0.13784 0.13785 0.13795 0.13803 0.13817 0.13802 0.13781 0.13801 0.13786 0.13792 0.13793
0.13258 0.13262 0.13252 0.13253 0.13255 0.13272 0.13261 0.13271 0.13264 0.13251 0.1327 0.13268 0.13253 0.13261 0.13267 0.13272 0.13263 0.13255 0.13258 0.13267 0.1325 0.13273 0.13258 0.13279 0.13266 0.13273 0.13261 0.13262 0.13264 0.13277 0.13251 0.13252 0.13261 0.13262 0.13279 0.13258 0.13272 0.13273 0.13254 0.13257 0.13261 0.13268 0.13262 0.13283 0.13273 0.13262 0.13257 0.13272 0.13265 0.13252 0.13275 0.13271 0.13263 0.13251 0.13272 0.1326 0.13264 0.13277 0.13256 0.13262 0.13265 0.13259 0.13255 0.13276 0.13268 0.13252 0.13261 0.13266 0.13247 0.13265 0.13251 0.13267 0.13263 0.13268 0.13272 0.13261 0.13258 0.13274 0.13263 0.13263 0.13257 0.13257 0.13266 0.13259 0.13264 0.13262 0.13251 0.13258 0.13258 0.13254 0.13254 0.13264 0.13272 0.13285 0.1327 0.1325 0.1327 0.13255 0.13261 0.13262
0.12737 0.12741 0.12732 0.12732 0.12735 0.1275 0.12739 0.1275 0.12742 0.1273 0.12748 0.12747 0.12733 0.12739 0.12746 0.12751 0.12742 0.12734 0.12737 0.12745 0.12729 0.12752 0.12737 0.12758 0.12745 0.12751 0.1274 0.12741 0.12742 0.12756 0.1273 0.12731 0.1274 0.1274 0.12758 0.12737 0.1275 0.12751 0.12733 0.12736 0.1274 0.12747 0.12741 0.12762 0.12752 0.12741 0.12736 0.12751 0.12744 0.12731 0.12753 0.1275 0.12741 0.1273 0.12751 0.12739 0.12743 0.12755 0.12734 0.12741 0.12744 0.12738 0.12734 0.12755 0.12746 0.12731 0.12739 0.12744 0.12726 0.12744 0.1273 0.12746 0.12742 0.12747 0.1275 0.1274 0.12737 0.12753 0.12741 0.12742 0.12735 0.12735 0.12744 0.12738 0.12743 0.12741 0.1273 0.12737 0.12737 0.12733 0.12733 0.12742 0.12751 0.12763 0.12749 0.12729 0.12749 0.12734 0.1274 0.12741
0.12229 0.12232 0.12223 0.12223 0.12226 0.12241 0.1223 0.12241 0.12233 0.12221 0.12239 0.12239 0.12224 0.1223 0.12237 0.12241 0.12233 0.12225 0.12228 0.12236 0.1222 0.12243 0.12227 0.12249 0.12236 0.12242 0.12231 0.12232 0.12233 0.12247 0.12221 0.12222 0.12231 0.12232 0.12249 0.12229 0.12241 0.12242 0.12224 0.12227 0.12231 0.12238 0.12232 0.12253 0.12243 0.12231 0.12227 0.12242 0.12235 0.12222 0.12244 0.12241 0.12232 0.12221 0.12242 0.1223 0.12234 0.12246 0.12226 0.12232 0.12235 0.12229 0.12225 0.12245 0.12237 0.12222 0.1223 0.12235 0.12217 0.12234 0.12221 0.12237 0.12233 0.12238 0.1224 0.12231 0.12228 0.12243 0.12232 0.12233 0.12227 0.12226 0.12235 0.1223 0.12234 0.12232 0.12221 0.12228 0.12228 0.12225 0.12224 0.12233 0.12242 0.12254 0.1224 0.12221 0.1224 0.12225 0.12231 0.12232
0.11734 0.11737 0.11729 0.11728 0.11732 0.11747 0.11735 0.11746 0.11739 0.11727 0.11744 0.11744 0.1173 0.11735 0.11742 0.11746 0.11738 0.1173 0.11733 0.11741 0.11725 0.11748 0.11733 0.11754 0.11742 0.11747 0.11737 0.11737 0.11739 0.11752 0.11727 0.11728 0.11736 0.11737 0.11754 0.11734 0.11746 0.11746 0.11729 0.11733 0.11736 0.11743 0.11737 0.11758 0.11748 0.11737 0.11732 0.11747 0.1174 0.11728 0.11749 0.11746 0.11737 0.11727 0.11747 0.11735 0.11739 0.11751 0.11731 0.11738 0.11741 0.11734 0.11731 0.1175 0.11742 0.11728 0.11736 0.1174 0.11723 0.11739 0.11727 0.11743 0.11738 0.11743 0.11745 0.11737 0.11734 0.11748 0.11738 0.11739 0.11732 0.11731 0.11741 0.11735 0.11739 0.11737 0.11727 0.11734 0.11733 0.11731 0.1173 0.11738 0.11747 0.11759 0.11746 0.11727 0.11746 0.11731 0.11736 0.11738
0.11256 0.11258 0.1125 0.1125 0.11254 0.11268 0.11257 0.11268 0.1126 0.11249 0.11265 0.11266 0.11251 0.11256 0.11264 0.11267 0.11259 0.11252 0.11255 0.11262 0.11247 0.11269 0.11254 0.11275 0.11263 0.11268 0.11259 0.11259 0.1126 0.11273 0.11248 0.11249 0.11257 0.11258 0.11275 0.11256 0.11267 0.11267 0.1125 0.11254 0.11257 0.11264 0.11259 0.11279 0.11269 0.11258 0.11254 0.11268 0.11262 0.1125 0.1127 0.11267 0.11258 0.11249 0.11268 0.11256 0.1126 0.11271 0.11252 0.11259 0.11262 0.11255 0.11252 0.1127 0.11263 0.11249 0.11257 0.11261 0.11244 0.1126 0.11248 0.11264 0.1126 0.11264 0.11266 0.11258 0.11255 0.11269 0.11259 0.1126 0.11254 0.11252 0.11262 0.11257 0.11261 0.11258 0.11249 0.11256 0.11255 0.11253 0.11251 0.1126 0.11268 0.11279 0.11267 0.11248 0.11267 0.11252 0.11257 0.11259
0.10795 0.10797 0.1079 0.10789 0.10793 0.10806 0.10795 0.10806 0.10799 0.10788 0.10803 0.10805 0.10791 0.10795 0.10802 0.10805 0.10797 0.10791 0.10793 0.10801 0.10786 0.10808 0.10793 0.10814 0.10802 0.10807 0.10798 0.10798 0.10799 0.10811 0.10787 0.10788 0.10796 0.10797 0.10814 0.10795 0.10805 0.10805 0.10789 0.10793 0.10795 0.10803 0.10798 0.10817 0.10808 0.10797 0.10793 0.10807 0.108 0.10789 0.10808 0.10806 0.10797 0.10789 0.10807 0.10795 0.10799 0.10809 0.10791 0.10798 0.10801 0.10794 0.10791 0.10808 0.10801 0.10789 0.10796 0.10799 0.10783 0.10799 0.10787 0.10803 0.10798 0.10803 0.10804 0.10797 0.10794 0.10807 0.10798 0.10799 0.10792 0.10791 0.108 0.10796 0.108 0.10797 0.10788 0.10794 0.10793 0.10793 0.1079 0.10798 0.10806 0.10817 0.10806 0.10788 0.10806 0.10791 0.10796 0.10798
0.10352 0.10354 0.10347 0.10346 0.10351 0.10363 0.10352 0.10364 0.10356 0.10345 0.1036 0.10362 0.10348 0.10352 0.1036 0.10362 0.10355 0.10348 0.10351 0.10358 0.10343 0.10365 0.1035 0.10371 0.1036 0.10364 0.10355 0.10355 0.10356 0.10368 0.10345 0.10346 0.10353 0.10354 0.1037 0.10352 0.10362 0.10362 0.10346 0.10351 0.10352 0.1036 0.10355 0.10374 0.10365 0.10354 0.1035 0.10364 0.10358 0.10346 0.10365 0.10363 0.10354 0.10346 0.10364 0.10352 0.10356 0.10366 0.10348 0.10356 0.10359 0.10351 0.10349 0.10365 0.10358 0.10346 0.10353 0.10356 0.10341 0.10356 0.10345 0.1036 0.10356 0.1036 0.1036 0.10354 0.10352 0.10364 0.10355 0.10356 0.1035 0.10348 0.10357 0.10354 0.10357 0.10354 0.10345 0.10352 0.10351 0.10351 0.10347 0.10355 0.10363 0.10374 0.10363 0.10345 0.10363 0.10349 0.10353 0.10356
0.099292 0.0993 0.099244 0.099227 0.099284 0.099396 0.099286 0.099401 0.099324 0.099225 0.099366 0.099386 0.099253 0.099278 0.099363 0.099379 0.09931 0.099248 0.099273 0.099344 0.099198 0.09941 0.099263 0.09947 0.099367 0.0994 0.099323 0.099318 0.099324 0.099439 0.099219 0.099228 0.099294 0.099307 0.099467 0.099294 0.099382 0.099379 0.099227 0.099277 0.099281 0.099367 0.099318 0.099498 0.099409 0.099302 0.099265 0.099404 0.099342 0.099232 0.099415 0.099399 0.099303 0.099236 0.099401 0.099283 0.099328 0.099419 0.099251 0.099323 0.099353 0.099272 0.099255 0.099408 0.099341 0.099232 0.099299 0.099319 0.099176 0.099321 0.099214 0.099362 0.099321 0.099362 0.099365 0.099309 0.09929 0.0994 0.099317 0.099332 0.099265 0.099242 0.099338 0.099306 0.099337 0.099309 0.099225 0.099287 0.099271 0.099286 0.099239 0.099316 0.099397 0.099493 0.099396 0.099224 0.099398 0.099258 0.099299 0.099327
0.095261 0.095265 0.095215 0.095195 0.095257 0.09536 0.095251 0.095367 0.09529 0.095196 0.095329 0.095354 0.095224 0.095242 0.095329 0.09534 0.095275 0.095216 0.095239 0.095307 0.095166 0.095374 0.095228 0.095432 0.095335 0.095363 0.095292 0.095285 0.09529 0.0954 0.095189 0.095198 0.095259 0.095273 0.095429 0.095264 0.095344 0.095338 0.095193 0.095246 0.095243 0.095332 0.095285 0.09546 0.095372 0.095268 0.095232 0.095369 0.095308 0.095202 0.095377 0.095364 0.095266 0.095208 0.095365 0.095248 0.095294 0.095379 0.095218 0.09529 0.09532 0.095238 0.095223 0.095367 0.095303 0.095202 0.095265 0.095281 0.095146 0.095284 0.095183 0.095328 0.095286 0.095326 0.095324 0.095276 0.095259 0.09536 0.095284 0.0953 0.095233 0.095206 0.095303 0.095275 0.095304 0.095275 0.095196 0.095255 0.095237 0.095261 0.095206 0.095281 0.09536 0.09545 0.095362 0.095195 0.095364 0.095226 0.095265 0.095295
0.091434 0.091433 0.09139 0.091367 0.091433 0.091527 0.091419 0.091536 0.091459 0.091371 0.091495 0.091525 0.091399 0.09141 0.0915 0.091504 0.091444 0.091388 0.091409 0.091475 0.091338 0.091542 0.091398 0.091599 0.091507 0.09153 0.091465 0.091456 0.09146 0.091566 0.091364 0.091372 0.091428 0.091443 0.091595 0.091437 0.09151 0.091502 0.091363 0.09142 0.09141 0.091501 0.091456 0.091625 0.091538 0.091437 0.091403 0.091538 0.091479 0.091376 0.091543 0.091533 0.091434 0.091385 0.091533 0.091417 0.091463 0.091542 0.09139 0.091461 0.091492 0.091407 0.091396 0.091529 0.091469 0.091376 0.091436 0.091447 0.091319 0.091451 0.091357 0.091497 0.091456 0.091494 0.091488 0.091447 0.091433 0.091525 0.091454 0.091472 0.091405 0.091374 0.091471 0.091449 0.091475 0.091445 0.091371 0.091428 0.091407 0.09144 0.091378 0.091449 0.091528 0.091612 0.091532 0.091371 0.091534 0.091399 0.091435 0.091467
0.087813 0.087808 0.087771 0.087745 0.087815 0.087901 0.087794 0.087912 0.087835 0.087752 0.087868 0.087902 0.087779 0.087783 0.087875 0.087875 0.087819 0.087766 0.087786 0.087849 0.087716 0.087916 0.087774 0.087971 0.087886 0.087902 0.087845 0.087834 0.087835 0.087937 0.087744 0.087751 0.087803 0.087819 0.087967 0.087816 0.087882 0.087871 0.08774 0.087799 0.087783 0.087876 0.087833 0.087995 0.087911 0.087812 0.08778 0.087912 0.087855 0.087756 0.087915 0.087908 0.087808 0.087767 0.087907 0.087792 0.087839 0.087911 0.087767 0.087838 0.087869 0.087782 0.087774 0.087898 0.087841 0.087756 0.087813 0.08782 0.087699 0.087824 0.087736 0.087873 0.087832 0.087868 0.087858 0.087824 0.087812 0.087895 0.08783 0.08785 0.087783 0.087748 0.087845 0.087828 0.087852 0.087821 0.087752 0.087806 0.087783 0.087824 0.087756 0.087823 0.087901 0.087979 0.087907 0.087752 0.08791 0.087778 0.087811 0.087845
0.084398 0.084389 0.084358 0.084329 0.084403 0.08448 0.084374 0.084493 0.084416 0.084339 0.084447 0.084485 0.084366 0.084363 0.084457 0.084451 0.084399 0.08435 0.084368 0.084429 0.0843 0.084496 0.084355 0.084549 0.084469 0.084481 0.08443 0.084417 0.084417 0.084514 0.08433 0.084337 0.084384 0.084401 0.084545 0.084402 0.08446 0.084447 0.084322 0.084384 0.084362 0.084457 0.084416 0.084572 0.08449 0.084394 0.084363 0.084492 0.084437 0.084342 0.084493 0.084489 0.084388 0.084356 0.084487 0.084373 0.08442 0.084486 0.08435 0.084421 0.084451 0.084364 0.084358 0.084472 0.08442 0.084342 0.084395 0.084398 0.084285 0.084404 0.084321 0.084454 0.084413 0.084449 0.084434 0.084407 0.084397 0.084472 0.084412 0.084433 0.084367 0.084329 0.084426 0.084413 0.084435 0.084403 0.084338 0.08439 0.084365 0.084415 0.08434 0.084404 0.08448 0.084552 0.084488 0.084339 0.084491 0.084363 0.084394 0.084429
0.081187 0.081173 0.081148 0.081117 0.081195 0.081264 0.081159 0.081278 0.081202 0.081129 0.081229 0.081272 0.081156 0.081147 0.081243 0.081231 0.081184 0.081138 0.081155 0.081213 0.081088 0.081279 0.081141 0.081331 0.081257 0.081263 0.081219 0.081204 0.081203 0.081295 0.08112 0.081127 0.081169 0.081187 0.081326 0.081191 0.081242 0.081227 0.081108 0.081173 0.081146 0.081242 0.081204 0.081353 0.081273 0.081179 0.08115 0.081277 0.081223 0.081132 0.081274 0.081274 0.081173 0.081148 0.08127 0.081158 0.081206 0.081266 0.081138 0.081208 0.081238 0.081149 0.081147 0.081251 0.081202 0.081133 0.081182 0.08118 0.081075 0.081187 0.081111 0.081239 0.081199 0.081233 0.081214 0.081194 0.081187 0.081252 0.081198 0.081221 0.081155 0.081113 0.08121 0.081202 0.081222 0.081189 0.081129 0.081179 0.081151 0.081209 0.081128 0.081188 0.081263 0.081329 0.081273 0.081131 0.081277 0.081151 0.08118 0.081217
0.078177 0.078159 0.07814 0.078106 0.078188 0.078248 0.078145 0.078264 0.078189 0.078121 0.078213 0.078259 0.078148 0.078132 0.07823 0.078213 0.07817 0.078127 0.078142 0.078198 0.078077 0.078264 0.078128 0.078314 0.078246 0.078247 0.078208 0.078192 0.078189 0.078277 0.078111 0.078118 0.078155 0.078174 0.078309 0.078181 0.078225 0.078208 0.078096 0.078163 0.07813 0.078227 0.078192 0.078334 0.078256 0.078165 0.078138 0.078262 0.07821 0.078123 0.078257 0.07826 0.078158 0.078141 0.078255 0.078145 0.078192 0.078246 0.078126 0.078196 0.078226 0.078136 0.078136 0.078231 0.078185 0.078124 0.07817 0.078164 0.078066 0.078171 0.078101 0.078225 0.078185 0.078218 0.078195 0.078181 0.078177 0.078234 0.078185 0.078209 0.078144 0.078099 0.078196 0.078192 0.07821 0.078176 0.078121 0.078168 0.078138 0.078204 0.078117 0.078174 0.078247 0.078307 0.078259 0.078123 0.078263 0.078141 0.078167 0.078205
0.075362 0.075341 0.075328 0.075291 0.075377 0.075429 0.075327 0.075446 0.075371 0.075309 0.075393 0.075443 0.075335 0.075313 0.075413 0.075391 0.075352 0.075312 0.075326 0.075379 0.075263 0.075445 0.075311 0.075493 0.07543 0.075427 0.075394 0.075376 0.075372 0.075455 0.075298 0.075304 0.075338 0.075357 0.075488 0.075367 0.075404 0.075385 0.07528 0.075349 0.07531 0.075409 0.075376 0.075511 0.075436 0.075348 0.075322 0.075443 0.075393 0.07531 0.075436 0.075441 0.075339 0.07533 0.075436 0.075327 0.075374 0.075423 0.075311 0.07538 0.07541 0.075319 0.075322 0.075407 0.075365 0.075311 0.075353 0.075344 0.075253 0.075352 0.075288 0.075407 0.075368 0.075399 0.075372 0.075365 0.075363 0.075411 0.075369 0.075394 0.075329 0.075281 0.075377 0.075378 0.075393 0.075359 0.075308 0.075353 0.075321 0.075394 0.075302 0.075356 0.075427 0.075481 0.075441 0.075311 0.075445 0.075327 0.07535 0.07539
0.072738 0.072713 0.072706 0.072667 0.072756 0.0728 0.0727 0.072819 0.072744 0.072687 0.072763 0.072817 0.072713 0.072684 0.072786 0.072759 0.072724 0.072687 0.0727 0.07275 0.072639 0.072816 0.072685 0.072863 0.072805 0.072797 0.07277 0.072751 0.072745 0.072824 0.072676 0.072681 0.07271 0.07273 0.072857 0.072744 0.072773 0.072752 0.072654 0.072725 0.072682 0.072781 0.07275 0.072879 0.072806 0.072721 0.072697 0.072814 0.072767 0.072687 0.072806 0.072813 0.072711 0.072709 0.072807 0.0727 0.072747 0.07279 0.072685 0.072755 0.072784 0.072692 0.072698 0.072774 0.072734 0.072688 0.072727 0.072714 0.07263 0.072723 0.072664 0.07278 0.072741 0.07277 0.07274 0.072739 0.072739 0.07278 0.072742 0.072769 0.072704 0.072653 0.072749 0.072754 0.072767 0.072732 0.072686 0.072728 0.072695 0.072775 0.072677 0.072728 0.072797 0.072846 0.072814 0.07269 0.072818 0.072703 0.072724 0.072765
0.070298 0.070269 0.070267 0.070226 0.070317 0.070354 0.070256 0.070374 0.070301 0.070248 0.070317 0.070374 0.070274 0.07024 0.070342 0.070311 0.07028 0.070246 0.070257 0.070305 0.070198 0.07037 0.070242 0.070416 0.070363 0.07035 0.070329 0.070308 0.070302 0.070376 0.070236 0.070242 0.070267 0.070287 0.070409 0.070303 0.070326 0.070304 0.070211 0.070285 0.070236 0.070337 0.070308 0.070431 0.07036 0.070277 0.070255 0.070369 0.070323 0.070248 0.070358 0.070369 0.070266 0.070272 0.070361 0.070256 0.070303 0.070341 0.070244 0.070312 0.070341 0.070248 0.070257 0.070324 0.070288 0.070249 0.070285 0.070268 0.070191 0.070277 0.070224 0.070335 0.070298 0.070325 0.070291 0.070297 0.070299 0.070331 0.070299 0.070326 0.070263 0.070209 0.070304 0.070314 0.070325 0.070289 0.070247 0.070287 0.070252 0.070339 0.070236 0.070283 0.070351 0.070395 0.070369 0.070251 0.070374 0.070262 0.070281 0.070323
0.068032 0.068001 0.068003 0.067961 0.068055 0.068084 0.067987 0.068105 0.068033 0.067985 0.068046 0.068106 0.06801 0.067971 0.068074 0.068039 0.068012 0.067981 0.06799 0.068036 0.067933 0.0681 0.067974 0.068144 0.068097 0.068079 0.068064 0.068042 0.068034 0.068104 0.067973 0.067978 0.067999 0.06802 0.068137 0.068038 0.068055 0.068031 0.067945 0.06802 0.067967 0.068068 0.068041 0.068158 0.068089 0.068009 0.067988 0.0681 0.068056 0.067984 0.068087 0.0681 0.067997 0.06801 0.068091 0.067988 0.068035 0.068067 0.067978 0.068045 0.068074 0.067981 0.067991 0.06805 0.068017 0.067985 0.068018 0.067997 0.067927 0.068008 0.06796 0.068067 0.06803 0.068056 0.068019 0.06803 0.068034 0.068059 0.068031 0.06806 0.067997 0.067941 0.068035 0.068049 0.068058 0.068022 0.067984 0.068021 0.067985 0.068078 0.06797 0.068014 0.068081 0.068119 0.068101 0.067989 0.068105 0.067997 0.068013 0.068057
0.065934 0.0659 0.065907 0.065862 0.065959 0.065981 0.065886 0.066004 0.065932 0.065889 0.065943 0.066006 0.065914 0.065869 0.065973 0.065934 0.06591 0.065882 0.06589 0.065933 0.065835 0.065997 0.065874 0.06604 0.065997 0.065976 0.065966 0.065942 0.065933 0.065999 0.065876 0.065881 0.065898 0.065919 0.066033 0.06594 0.065951 0.065926 0.065845 0.065922 0.065865 0.065967 0.065941 0.066052 0.065986 0.065908 0.065889 0.065997 0.065955 0.065887 0.065983 0.065998 0.065896 0.065914 0.065988 0.065888 0.065934 0.065961 0.065879 0.065946 0.065974 0.06588 0.065893 0.065944 0.065914 0.065888 0.065918 0.065894 0.065831 0.065905 0.065863 0.065966 0.065929 0.065954 0.065914 0.06593 0.065936 0.065954 0.065931 0.065961 0.065898 0.06584 0.065934 0.065951 0.065958 0.065921 0.065888 0.065923 0.065885 0.065984 0.065871 0.065913 0.065978 0.066011 0.065999 0.065893 0.066004 0.065899 0.065913 0.065958
0.063994 0.063957 0.063969 0.063922 0.064021 0.064037 0.063943 0.06406 0.063989 0.063951 0.063998 0.064064 0.063975 0.063926 0.06403 0.063987 0.063967 0.063942 0.063949 0.06399 0.063895 0.064053 0.063932 0.064094 0.064056 0.064031 0.064026 0.064001 0.063991 0.064053 0.063937 0.063942 0.063955 0.063977 0.064086 0.064001 0.064006 0.063979 0.063904 0.063982 0.063921 0.064023 0.064 0.064105 0.06404 0.063966 0.063948 0.064053 0.064013 0.063948 0.064037 0.064054 0.063952 0.063977 0.064044 0.063945 0.063992 0.064014 0.063938 0.064004 0.064032 0.063938 0.063953 0.063996 0.063969 0.06395 0.063976 0.063949 0.063892 0.063961 0.063924 0.064022 0.063986 0.06401 0.063967 0.063988 0.063996 0.064007 0.063989 0.064019 0.063958 0.063898 0.06399 0.064011 0.064016 0.063979 0.063949 0.063982 0.063943 0.064047 0.063931 0.06397 0.064033 0.064062 0.064056 0.063955 0.064061 0.063959 0.063971 0.064017
0.062203 0.062162 0.062179 0.062131 0.062231 0.062241 0.062149 0.062266 0.062195 0.062161 0.062202 0.06227 0.062185 0.062131 0.062236 0.06219 0.062173 0.06215 0.062156 0.062195 0.062104 0.062257 0.062139 0.062296 0.062263 0.062234 0.062234 0.062208 0.062197 0.062255 0.062147 0.062151 0.062161 0.062184 0.062289 0.062209 0.062209 0.062181 0.062112 0.062191 0.062126 0.062229 0.062207 0.062306 0.062244 0.062172 0.062155 0.062258 0.062219 0.062158 0.06224 0.06226 0.062158 0.062188 0.062248 0.062151 0.062198 0.062215 0.062146 0.062211 0.062239 0.062145 0.062162 0.062197 0.062173 0.062159 0.062183 0.062154 0.062103 0.062166 0.062133 0.062228 0.062193 0.062215 0.06217 0.062196 0.062205 0.06221 0.062196 0.062227 0.062166 0.062104 0.062196 0.062219 0.062223 0.062186 0.06216 0.06219 0.06215 0.062259 0.06214 0.062175 0.062237 0.062261 0.062261 0.062166 0.062266 0.062168 0.062178 0.062225
0.06055 0.060507 0.060528 0.060479 0.060581 0.060585 0.060495 0.06061 0.060541 0.06051 0.060545 0.060616 0.060534 0.060476 0.060581 0.060532 0.060518 0.060498 0.060502 0.060539 0.060452 0.060601 0.060485 0.060638 0.060609 0.060577 0.060581 0.060554 0.060542 0.060597 0.060496 0.0605 0.060507 0.06053 0.060631 0.060557 0.060552 0.060522 0.060458 0.060538 0.06047 0.060573 0.060553 0.060647 0.060587 0.060517 0.060502 0.060602 0.060565 0.060506 0.060583 0.060604 0.060503 0.060538 0.060592 0.060497 0.060543 0.060556 0.060493 0.060557 0.060584 0.06049 0.060509 0.060538 0.060516 0.060508 0.060529 0.060497 0.060452 0.06051 0.060482 0.060573 0.060538 0.060559 0.060511 0.060542 0.060553 0.060552 0.060541 0.060573 0.060513 0.06045 0.06054 0.060567 0.060569 0.060531 0.060509 0.060537 0.060496 0.06061 0.060487 0.06052 0.06058 0.0606 0.060606 0.060515 0.060611 0.060516 0.060524 0.060571
0.059026 0.058982 0.059006 0.058955 0.059059 0.059057 0.058969 0.059083 0.059015 0.058989 0.059018 0.05909 0.059011 0.05895 0.059055 0.059003 0.058993 0.058974 0.058978 0.059012 0.058929 0.059073 0.05896 0.05911 0.059084 0.059049 0.059057 0.05903 0.059017 0.059068 0.058974 0.058978 0.058981 0.059005 0.059102 0.059034 0.059024 0.058993 0.058934 0.059015 0.058944 0.059047 0.059028 0.059117 0.059059 0.058992 0.058978 0.059075 0.059039 0.058984 0.059054 0.059077 0.058977 0.059017 0.059064 0.058972 0.059017 0.059026 0.058969 0.059032 0.059059 0.058965 0.058986 0.059008 0.058989 0.058986 0.059005 0.05897 0.05893 0.058983 0.058959 0.059047 0.059012 0.059032 0.058983 0.059017 0.059029 0.059023 0.059016 0.059048 0.058989 0.058924 0.059014 0.059043 0.059044 0.059006 0.058987 0.059014 0.058971 0.059089 0.058963 0.058994 0.059053 0.059069 0.059079 0.058993 0.059085 0.058992 0.058999 0.059047
0.057622 0.057575 0.057603 0.057551 0.057656 0.057649 0.057563 0.057676 0.057609 0.057586 0.05761 0.057684 0.057608 0.057543 0.057649 0.057594 0.057586 0.05757 0.057573 0.057605 0.057526 0.057665 0.057555 0.0577 0.057679 0.057641 0.057653 0.057624 0.057611 0.057658 0.057571 0.057574 0.057575 0.057599 0.057692 0.057629 0.057615 0.057584 0.057529 0.057611 0.057537 0.05764 0.057623 0.057707 0.057651 0.057586 0.057573 0.057667 0.057633 0.05758 0.057645 0.05767 0.05757 0.057614 0.057656 0.057566 0.057611 0.057616 0.057564 0.057627 0.057653 0.05756 0.057582 0.057598 0.057581 0.057583 0.057599 0.057563 0.057527 0.057576 0.057556 0.05764 0.057606 0.057625 0.057573 0.057611 0.057625 0.057613 0.05761 0.057643 0.057585 0.057519 0.057607 0.057638 0.057638 0.0576 0.057584 0.057609 0.057566 0.057687 0.057559 0.057588 0.057644 0.057657 0.057672 0.057591 0.057678 0.057588 0.057593 0.057641
0.056327 0.056278 0.056309 0.056257 0.056362 0.056351 0.056266 0.056378 0.056312 0.056292 0.056311 0.056387 0.056314 0.056246 0.056352 0.056295 0.056289 0.056275 0.056277 0.056307 0.056231 0.056367 0.056259 0.0564 0.056382 0.056342 0.056357 0.056328 0.056314 0.056358 0.056277 0.05628 0.056278 0.056302 0.056393 0.056334 0.056316 0.056284 0.056234 0.056316 0.05624 0.056342 0.056327 0.056406 0.056352 0.056289 0.056277 0.056369 0.056336 0.056286 0.056346 0.056372 0.056273 0.056321 0.056358 0.056269 0.056314 0.056316 0.056269 0.056331 0.056356 0.056263 0.056287 0.056297 0.056283 0.056289 0.056303 0.056265 0.056234 0.056279 0.056262 0.056342 0.056309 0.056327 0.056274 0.056315 0.05633 0.056314 0.056314 0.056347 0.056289 0.056222 0.056309 0.056343 0.056341 0.056304 0.05629 0.056313 0.05627 0.056394 0.056264 0.05629 0.056346 0.056355 0.056374 0.056297 0.05638 0.056293 0.056297 0.056345
0.055131 0.055081 0.055114 0.055061 0.055167 0.055152 0.055069 0.05518 0.055115 0.055098 0.055113 0.055189 0.055119 0.055049 0.055154 0.055095 0.055092 0.055079 0.05508 0.055109 0.055036 0.055168 0.055062 0.0552 0.055185 0.055143 0.055161 0.055131 0.055117 0.055158 0.055082 0.055085 0.055081 0.055105 0.055192 0.055138 0.055117 0.055084 0.055038 0.05512 0.055042 0.055144 0.05513 0.055205 0.055153 0.055092 0.055081 0.05517 0.055139 0.055092 0.055147 0.055173 0.055075 0.055127 0.055159 0.055072 0.055116 0.055115 0.055073 0.055134 0.055159 0.055067 0.055091 0.055097 0.055084 0.055094 0.055106 0.055066 0.055039 0.055081 0.055067 0.055144 0.055112 0.055129 0.055074 0.055118 0.055134 0.055114 0.055117 0.05515 0.055094 0.055026 0.055112 0.055147 0.055144 0.055107 0.055096 0.055118 0.055073 0.0552 0.055069 0.055093 0.055147 0.055153 0.055176 0.055103 0.055182 0.055098 0.0551 0.055149
0.054025 0.053974 0.054009 0.053956 0.054062 0.054044 0.053962 0.054072 0.054008 0.053993 0.054004 0.054082 0.054014 0.053942 0.054047 0.053986 0.053985 0.053974 0.053974 0.054001 0.053931 0.054059 0.053956 0.05409 0.054078 0.054034 0.054055 0.054025 0.054009 0.054049 0.053978 0.05398 0.053974 0.053998 0.054082 0.054033 0.054008 0.053975 0.053932 0.054015 0.053935 0.054036 0.054023 0.054095 0.054044 0.053985 0.053975 0.054062 0.054032 0.053987 0.054037 0.054065 0.053968 0.054023 0.054051 0.053966 0.054009 0.054005 0.053967 0.054027 0.054052 0.05396 0.053986 0.053987 0.053976 0.053989 0.054 0.053958 0.053935 0.053973 0.053962 0.054037 0.054005 0.054021 0.053965 0.054012 0.054029 0.054004 0.05401 0.054043 0.053988 0.053919 0.054004 0.054041 0.054038 0.054 0.053991 0.054012 0.053967 0.054096 0.053963 0.053986 0.054038 0.054041 0.054068 0.053999 0.054074 0.053993 0.053993 0.054042
0.053 0.052948 0.052985 0.052932 0.053038 0.053016 0.052936 0.053045 0.052982 0.05297 0.052977 0.053055 0.05299 0.052916 0.05302 0.052958 0.052958 0.052949 0.052949 0.052974 0.052907 0.053031 0.052931 0.053062 0.053052 0.053006 0.05303 0.052999 0.052983 0.05302 0.052954 0.052956 0.052948 0.052973 0.053054 0.053008 0.052981 0.052947 0.052907 0.05299 0.052909 0.053009 0.052998 0.053065 0.053016 0.052959 0.05295 0.053034 0.053005 0.052963 0.053009 0.053038 0.052942 0.052999 0.053023 0.05294 0.052983 0.052977 0.052942 0.053001 0.053026 0.052934 0.052961 0.052958 0.052948 0.052965 0.052974 0.052931 0.052912 0.052946 0.052938 0.05301 0.052979 0.052994 0.052937 0.052986 0.053004 0.052976 0.052984 0.053018 0.052963 0.052894 0.052977 0.053016 0.053011 0.052974 0.052967 0.052986 0.052942 0.053072 0.052938 0.052959 0.05301 0.053011 0.053041 0.052975 0.053047 0.052968 0.052968 0.053017
0.052047 0.051994 0.052033 0.051979 0.052085 0.052061 0.051982 0.052089 0.052027 0.052018 0.052021 0.0521 0.052038 0.051962 0.052065 0.052002 0.052004 0.051996 0.051995 0.05202 0.051955 0.052076 0.051977 0.052105 0.052098 0.052051 0.052076 0.052045 0.052029 0.052064 0.052002 0.052004 0.051994 0.052019 0.052097 0.052055 0.052025 0.051991 0.051955 0.052037 0.051955 0.052054 0.052044 0.052108 0.05206 0.052005 0.051997 0.052079 0.052051 0.05201 0.052053 0.052083 0.051987 0.052047 0.052068 0.051986 0.052029 0.05202 0.051989 0.052047 0.052071 0.051981 0.052008 0.052001 0.051993 0.052013 0.05202 0.051977 0.05196 0.051991 0.051986 0.052055 0.052025 0.052039 0.051981 0.052032 0.052051 0.05202 0.05203 0.052064 0.05201 0.05194 0.052023 0.052063 0.052057 0.05202 0.052015 0.052033 0.051988 0.05212 0.051986 0.052005 0.052055 0.052053 0.052085 0.052023 0.052092 0.052015 0.052014 0.052063
0.051157 0.051103 0.051144 0.05109 0.051196 0.051169 0.051092 0.051198 0.051136 0.051129 0.05113 0.051209 0.051148 0.051071 0.051174 0.05111 0.051113 0.051107 0.051105 0.051128 0.051066 0.051184 0.051087 0.051212 0.051207 0.051159 0.051186 0.051155 0.051138 0.051171 0.051113 0.051115 0.051104 0.051128 0.051204 0.051165 0.051133 0.051099 0.051065 0.051147 0.051064 0.051163 0.051153 0.051215 0.051168 0.051114 0.051107 0.051187 0.05116 0.051121 0.051161 0.051191 0.051097 0.051158 0.051176 0.051096 0.051138 0.051127 0.0511 0.051157 0.051181 0.051091 0.051119 0.051109 0.051102 0.051124 0.05113 0.051086 0.051072 0.0511 0.051097 0.051164 0.051134 0.051148 0.051089 0.051142 0.051161 0.051128 0.051139 0.051173 0.05112 0.05105 0.051132 0.051173 0.051167 0.05113 0.051126 0.051143 0.051098 0.051231 0.051096 0.051114 0.051163 0.051159 0.051194 0.051135 0.0512 0.051125 0.051123 0.051172
0.050322 0.050268 0.05031 0.050256 0.050362 0.050332 0.050257 0.050361 0.050301 0.050295 0.050294 0.050373 0.050314 0.050236 0.050338 0.050273 0.050278 0.050273 0.05027 0.050293 0.050233 0.050347 0.050253 0.050375 0.050371 0.050322 0.050351 0.050319 0.050303 0.050334 0.050279 0.050281 0.050269 0.050293 0.050367 0.05033 0.050297 0.050262 0.050231 0.050313 0.050229 0.050327 0.050318 0.050377 0.050331 0.050279 0.050272 0.05035 0.050324 0.050287 0.050324 0.050355 0.050261 0.050325 0.050339 0.050261 0.050302 0.05029 0.050266 0.050322 0.050345 0.050256 0.050284 0.050272 0.050266 0.05029 0.050295 0.05025 0.050239 0.050265 0.050263 0.050328 0.050299 0.050312 0.050253 0.050307 0.050326 0.050291 0.050304 0.050338 0.050286 0.050216 0.050296 0.050338 0.050331 0.050295 0.050293 0.050309 0.050263 0.050397 0.050262 0.050279 0.050326 0.050321 0.050358 0.050301 0.050364 0.050291 0.050288 0.050337
0.049535 0.049481 0.049524 0.04947 0.049575 0.049544 0.04947 0.049573 0.049514 0.049509 0.049505 0.049585 0.049528 0.049449 0.04955 0.049485 0.049491 0.049486 0.049484 0.049505 0.049447 0.049559 0.049466 0.049585 0.049583 0.049533 0.049563 0.049532 0.049515 0.049544 0.049493 0.049495 0.049482 0.049506 0.049577 0.049543 0.049508 0.049473 0.049445 0.049526 0.049442 0.049539 0.049531 0.049587 0.049543 0.049492 0.049486 0.049562 0.049537 0.049501 0.049535 0.049566 0.049474 0.049539 0.049551 0.049474 0.049515 0.049501 0.049479 0.049534 0.049557 0.049469 0.049498 0.049483 0.049478 0.049504 0.049508 0.049462 0.049453 0.049477 0.049477 0.04954 0.049511 0.049524 0.049465 0.04952 0.049539 0.049502 0.049517 0.04955 0.049499 0.049429 0.049508 0.049551 0.049544 0.049507 0.049507 0.049522 0.049476 0.04961 0.049476 0.049491 0.049538 0.049531 0.049569 0.049515 0.049575 0.049505 0.049501 0.04955
0.048789 0.048734 0.048778 0.048724 0.048829 0.048796 0.048723 0.048825 0.048767 0.048764 0.048758 0.048837 0.048782 0.048703 0.048803 0.048737 0.048744 0.04874 0.048737 0.048758 0.048701 0.048811 0.04872 0.048837 0.048836 0.048786 0.048817 0.048785 0.048769 0.048796 0.048748 0.04875 0.048735 0.048759 0.048829 0.048797 0.048761 0.048726 0.048699 0.04878 0.048696 0.048792 0.048784 0.048838 0.048795 0.048746 0.04874 0.048814 0.04879 0.048756 0.048787 0.048818 0.048728 0.048793 0.048803 0.048727 0.048768 0.048753 0.048733 0.048788 0.04881 0.048723 0.048752 0.048735 0.048731 0.048758 0.048761 0.048716 0.048708 0.048731 0.048732 0.048793 0.048765 0.048776 0.048717 0.048773 0.048793 0.048754 0.04877 0.048803 0.048753 0.048684 0.048761 0.048804 0.048797 0.048761 0.048761 0.048775 0.04873 0.048864 0.04873 0.048744 0.04879 0.048782 0.048821 0.048769 0.048828 0.048759 0.048755 0.048803
0.048077 0.048022 0.048066 0.048013 0.048117 0.048083 0.048011 0.048112 0.048054 0.048052 0.048045 0.048124 0.04807 0.047991 0.04809 0.048024 0.048032 0.048028 0.048025 0.048045 0.04799 0.048097 0.048008 0.048122 0.048123 0.048072 0.048104 0.048073 0.048056 0.048082 0.048036 0.048038 0.048023 0.048047 0.048114 0.048084 0.048047 0.048013 0.047988 0.048068 0.047984 0.048079 0.048071 0.048123 0.048081 0.048033 0.048028 0.048101 0.048077 0.048044 0.048074 0.048105 0.048015 0.048081 0.048089 0.048015 0.048055 0.04804 0.048021 0.048075 0.048097 0.048011 0.04804 0.048021 0.048018 0.048047 0.048049 0.048003 0.047997 0.048018 0.048021 0.04808 0.048052 0.048063 0.048004 0.04806 0.048081 0.048041 0.048057 0.048091 0.048041 0.047972 0.048049 0.048092 0.048084 0.048048 0.048049 0.048063 0.048018 0.048152 0.048018 0.048032 0.048077 0.048068 0.048108 0.048058 0.048114 0.048047 0.048042 0.04809
0.047392 0.047338 0.047383 0.047329 0.047432 0.047397 0.047327 0.047426 0.04737 0.047368 0.04736 0.047439 0.047386 0.047307 0.047405 0.047339 0.047347 0.047345 0.047342 0.04736 0.047307 0.047412 0.047324 0.047436 0.047438 0.047387 0.047419 0.047388 0.047372 0.047397 0.047353 0.047354 0.047339 0.047362 0.047428 0.0474 0.047362 0.047328 0.047304 0.047384 0.0473 0.047394 0.047387 0.047437 0.047396 0.047349 0.047344 0.047415 0.047392 0.04736 0.047388 0.04742 0.047331 0.047397 0.047404 0.047331 0.047371 0.047354 0.047338 0.04739 0.047412 0.047327 0.047356 0.047336 0.047334 0.047363 0.047365 0.047319 0.047314 0.047334 0.047337 0.047395 0.047368 0.047379 0.04732 0.047376 0.047396 0.047356 0.047373 0.047406 0.047357 0.047288 0.047364 0.047407 0.047399 0.047364 0.047366 0.047379 0.047334 0.047467 0.047335 0.047348 0.047392 0.047382 0.047423 0.047374 0.047429 0.047363 0.047358 0.047406
0.04673 0.046676 0.046721 0.046668 0.04677 0.046735 0.046666 0.046763 0.046708 0.046707 0.046698 0.046776 0.046725 0.046646 0.046743 0.046677 0.046686 0.046683 0.04668 0.046698 0.046646 0.046749 0.046663 0.046773 0.046775 0.046724 0.046757 0.046726 0.04671 0.046734 0.046692 0.046693 0.046677 0.046701 0.046765 0.046738 0.0467 0.046666 0.046643 0.046722 0.046639 0.046731 0.046725 0.046773 0.046733 0.046687 0.046682 0.046752 0.04673 0.046699 0.046726 0.046757 0.046669 0.046736 0.046741 0.04667 0.046709 0.046692 0.046676 0.046728 0.04675 0.046666 0.046695 0.046674 0.046672 0.046702 0.046703 0.046657 0.046654 0.046672 0.046676 0.046732 0.046706 0.046716 0.046658 0.046714 0.046734 0.046694 0.046711 0.046744 0.046696 0.046628 0.046702 0.046745 0.046737 0.046702 0.046705 0.046717 0.046673 0.046805 0.046674 0.046686 0.046729 0.046718 0.04676 0.046713 0.046766 0.046702 0.046696 0.046743
0.046086 0.046032 0.046077 0.046025 0.046126 0.04609 0.046022 0.046118 0.046063 0.046063 0.046054 0.046131 0.046081 0.046002 0.046098 0.046033 0.046042 0.04604 0.046036 0.046054 0.046003 0.046104 0.046019 0.046127 0.04613 0.04608 0.046112 0.046082 0.046065 0.046089 0.046048 0.046049 0.046033 0.046056 0.04612 0.046094 0.046055 0.046022 0.046 0.046078 0.045995 0.046086 0.046081 0.046128 0.046088 0.046043 0.046038 0.046107 0.046085 0.046055 0.046081 0.046112 0.046026 0.046092 0.046096 0.046026 0.046064 0.046047 0.046033 0.046084 0.046105 0.046022 0.046051 0.046029 0.046028 0.046058 0.046059 0.046013 0.046011 0.046028 0.046033 0.046088 0.046061 0.046072 0.046014 0.04607 0.04609 0.046049 0.046067 0.046099 0.046052 0.045984 0.046058 0.046101 0.046092 0.046058 0.046061 0.046073 0.046029 0.04616 0.04603 0.046042 0.046084 0.046073 0.046115 0.046069 0.046121 0.046058 0.046052 0.046099
0.045455 0.045401 0.045446 0.045394 0.045494 0.045458 0.045391 0.045486 0.045432 0.045432 0.045422 0.045498 0.04545 0.045372 0.045466 0.045401 0.045411 0.045409 0.045405 0.045423 0.045373 0.045472 0.045389 0.045495 0.045498 0.045448 0.045481 0.045451 0.045434 0.045457 0.045417 0.045419 0.045403 0.045425 0.045487 0.045462 0.045424 0.045391 0.04537 0.045446 0.045365 0.045455 0.045449 0.045495 0.045456 0.045412 0.045408 0.045475 0.045454 0.045425 0.045449 0.04548 0.045395 0.045461 0.045465 0.045395 0.045433 0.045416 0.045402 0.045452 0.045473 0.045391 0.04542 0.045398 0.045397 0.045427 0.045428 0.045383 0.04538 0.045397 0.045402 0.045456 0.04543 0.04544 0.045383 0.045439 0.045459 0.045417 0.045435 0.045467 0.045421 0.045354 0.045426 0.045469 0.045461 0.045427 0.04543 0.045442 0.045399 0.045528 0.045399 0.045411 0.045452 0.045441 0.045483 0.045438 0.045489 0.045427 0.045421 0.045467
0.044833 0.04478 0.044824 0.044773 0.044871 0.044836 0.04477 0.044863 0.04481 0.044811 0.0448 0.044876 0.044827 0.04475 0.044843 0.04478 0.044789 0.044787 0.044784 0.044801 0.044752 0.044849 0.044767 0.044872 0.044875 0.044825 0.044858 0.044828 0.044812 0.044834 0.044796 0.044797 0.044781 0.044803 0.044864 0.04484 0.044802 0.044769 0.044749 0.044824 0.044743 0.044832 0.044827 0.044872 0.044834 0.04479 0.044786 0.044853 0.044832 0.044803 0.044826 0.044857 0.044773 0.044839 0.044842 0.044774 0.044811 0.044793 0.04478 0.04483 0.044851 0.04477 0.044798 0.044776 0.044775 0.044805 0.044806 0.044761 0.044759 0.044775 0.044781 0.044834 0.044808 0.044818 0.044761 0.044817 0.044836 0.044795 0.044813 0.044845 0.044799 0.044733 0.044804 0.044847 0.044838 0.044805 0.044808 0.04482 0.044777 0.044905 0.044778 0.044789 0.04483 0.044819 0.04486 0.044816 0.044866 0.044805 0.044799 0.044845
0.044216 0.044164 0.044208 0.044157 0.044254 0.044219 0.044154 0.044246 0.044194 0.044194 0.044184 0.044258 0.044211 0.044135 0.044227 0.044163 0.044173 0.044171 0.044168 0.044184 0.044136 0.044232 0.044151 0.044255 0.044258 0.044209 0.044241 0.044212 0.044195 0.044217 0.04418 0.044181 0.044165 0.044187 0.044247 0.044223 0.044186 0.044153 0.044133 0.044208 0.044128 0.044216 0.04421 0.044255 0.044217 0.044174 0.04417 0.044236 0.044215 0.044187 0.04421 0.04424 0.044157 0.044222 0.044225 0.044158 0.044195 0.044177 0.044164 0.044213 0.044234 0.044154 0.044182 0.04416 0.044159 0.044189 0.04419 0.044145 0.044144 0.044159 0.044165 0.044217 0.044192 0.044201 0.044145 0.0442 0.04422 0.044179 0.044197 0.044228 0.044183 0.044118 0.044188 0.04423 0.044222 0.044188 0.044192 0.044203 0.044161 0.044287 0.044162 0.044173 0.044213 0.044202 0.044243 0.0442 0.044249 0.044189 0.044183 0.044228
0.043602 0.04355 0.043594 0.043544 0.04364 0.043605 0.043541 0.043632 0.04358 0.043581 0.04357 0.043644 0.043597 0.043522 0.043612 0.04355 0.043559 0.043558 0.043554 0.043571 0.043523 0.043618 0.043538 0.04364 0.043643 0.043595 0.043627 0.043598 0.043582 0.043603 0.043566 0.043567 0.043552 0.043573 0.043633 0.043609 0.043572 0.04354 0.04352 0.043594 0.043515 0.043602 0.043596 0.04364 0.043603 0.043561 0.043557 0.043621 0.043601 0.043573 0.043596 0.043626 0.043544 0.043608 0.043611 0.043545 0.043581 0.043564 0.043551 0.043599 0.043619 0.043541 0.043569 0.043547 0.043546 0.043576 0.043576 0.043532 0.043531 0.043546 0.043552 0.043603 0.043578 0.043588 0.043532 0.043586 0.043606 0.043566 0.043583 0.043614 0.043569 0.043505 0.043574 0.043616 0.043608 0.043575 0.043578 0.043589 0.043548 0.043672 0.043549 0.043559 0.043599 0.043588 0.043629 0.043586 0.043634 0.043575 0.04357 0.043614
0.042988 0.042937 0.04298 0.042931 0.043025 0.042991 0.042928 0.043018 0.042967 0.042967 0.042957 0.043029 0.042983 0.042909 0.042999 0.042937 0.042946 0.042945 0.042941 0.042958 0.042911 0.043004 0.042925 0.043026 0.043029 0.042981 0.043013 0.042984 0.042968 0.04299 0.042953 0.042954 0.042938 0.04296 0.043018 0.042995 0.042959 0.042927 0.042907 0.04298 0.042902 0.042988 0.042983 0.043026 0.042989 0.042948 0.042943 0.043007 0.042987 0.042959 0.042982 0.043012 0.042931 0.042994 0.042997 0.042932 0.042967 0.04295 0.042938 0.042986 0.043005 0.042928 0.042955 0.042934 0.042933 0.042962 0.042962 0.042919 0.042918 0.042933 0.042938 0.042989 0.042965 0.042974 0.042919 0.042973 0.042992 0.042952 0.04297 0.043 0.042956 0.042893 0.042961 0.043002 0.042994 0.042961 0.042965 0.042976 0.042935 0.043057 0.042936 0.042946 0.042986 0.042975 0.043014 0.042972 0.04302 0.042961 0.042956 0.043
0.042372 0.042322 0.042364 0.042315 0.042409 0.042375 0.042313 0.042402 0.042351 0.042351 0.042342 0.042413 0.042367 0.042295 0.042383 0.042322 0.042331 0.042329 0.042326 0.042342 0.042296 0.042388 0.04231 0.04241 0.042413 0.042366 0.042396 0.042368 0.042353 0.042374 0.042337 0.042339 0.042323 0.042345 0.042402 0.042379 0.042343 0.042312 0.042293 0.042364 0.042288 0.042372 0.042367 0.04241 0.042374 0.042332 0.042328 0.042391 0.042371 0.042344 0.042367 0.042396 0.042316 0.042378 0.042381 0.042317 0.042352 0.042335 0.042323 0.04237 0.042389 0.042313 0.04234 0.042319 0.042318 0.042346 0.042347 0.042305 0.042303 0.042318 0.042323 0.042373 0.042349 0.042359 0.042305 0.042357 0.042376 0.042337 0.042354 0.042384 0.04234 0.042278 0.042346 0.042386 0.042378 0.042346 0.042349 0.04236 0.04232 0.042441 0.04232 0.042331 0.04237 0.042359 0.042398 0.042357 0.042404 0.042346 0.042341 0.042384
0.041753 0.041704 0.041745 0.041697 0.041789 0.041756 0.041694 0.041782 0.041732 0.041732 0.041723 0.041793 0.041748 0.041676 0.041763 0.041704 0.041712 0.041711 0.041707 0.041723 0.041677 0.041769 0.041692 0.04179 0.041793 0.041747 0.041777 0.041749 0.041734 0.041755 0.041718 0.041719 0.041705 0.041726 0.041783 0.04176 0.041725 0.041694 0.041674 0.041745 0.04167 0.041753 0.041748 0.04179 0.041754 0.041714 0.041709 0.041772 0.041752 0.041725 0.041748 0.041776 0.041698 0.041758 0.041762 0.041698 0.041733 0.041717 0.041704 0.041751 0.04177 0.041694 0.041721 0.041701 0.0417 0.041727 0.041728 0.041686 0.041684 0.0417 0.041704 0.041754 0.04173 0.041739 0.041686 0.041738 0.041756 0.041719 0.041735 0.041764 0.041721 0.04166 0.041727 0.041766 0.041758 0.041727 0.04173 0.041741 0.041701 0.04182 0.041702 0.041712 0.041751 0.041741 0.041779 0.041737 0.041784 0.041727 0.041722 0.041764
0.041128 0.04108 0.04112 0.041073 0.041164 0.041132 0.041071 0.041157 0.041108 0.041108 0.041099 0.041168 0.041123 0.041053 0.041139 0.041081 0.041088 0.041087 0.041084 0.0411 0.041054 0.041144 0.041068 0.041165 0.041168 0.041123 0.041152 0.041125 0.04111 0.041131 0.041094 0.041095 0.041081 0.041102 0.041159 0.041135 0.041101 0.041071 0.041051 0.041121 0.041047 0.041129 0.041123 0.041166 0.04113 0.04109 0.041086 0.041147 0.041128 0.041101 0.041124 0.041151 0.041074 0.041133 0.041138 0.041074 0.041109 0.041094 0.04108 0.041126 0.041145 0.041071 0.041097 0.041078 0.041076 0.041103 0.041104 0.041063 0.04106 0.041076 0.04108 0.04113 0.041106 0.041116 0.041063 0.041114 0.041132 0.041095 0.041111 0.04114 0.041097 0.041037 0.041103 0.041142 0.041134 0.041103 0.041106 0.041116 0.041077 0.041194 0.041078 0.041089 0.041127 0.041117 0.041154 0.041113 0.041159 0.041103 0.041098 0.04114
0.040498 0.040451 0.04049 0.040443 0.040533 0.040502 0.040442 0.040527 0.040478 0.040477 0.04047 0.040538 0.040493 0.040424 0.040509 0.040451 0.040459 0.040457 0.040454 0.04047 0.040425 0.040514 0.040439 0.040535 0.040537 0.040493 0.040521 0.040494 0.04048 0.040501 0.040464 0.040465 0.040452 0.040472 0.040528 0.040505 0.040472 0.040442 0.040422 0.04049 0.040418 0.040499 0.040493 0.040536 0.0405 0.04046 0.040456 0.040517 0.040498 0.040471 0.040494 0.040521 0.040445 0.040503 0.040508 0.040445 0.040479 0.040464 0.040451 0.040496 0.040515 0.040441 0.040467 0.040449 0.040447 0.040473 0.040474 0.040434 0.040431 0.040447 0.040451 0.0405 0.040476 0.040486 0.040435 0.040484 0.040501 0.040466 0.040481 0.04051 0.040467 0.040408 0.040473 0.040511 0.040504 0.040473 0.040475 0.040486 0.040448 0.040563 0.040448 0.040459 0.040497 0.040488 0.040524 0.040483 0.040529 0.040473 0.040468 0.040509
0.039861 0.039815 0.039853 0.039807 0.039895 0.039865 0.039806 0.03989 0.039842 0.039841 0.039834 0.0399 0.039856 0.039789 0.039872 0.039816 0.039823 0.039821 0.039818 0.039834 0.039789 0.039878 0.039803 0.039898 0.0399 0.039857 0.039884 0.039858 0.039843 0.039865 0.039827 0.039829 0.039816 0.039836 0.039892 0.039868 0.039836 0.039806 0.039786 0.039854 0.039782 0.039862 0.039857 0.039899 0.039864 0.039824 0.03982 0.03988 0.039861 0.039834 0.039858 0.039884 0.039809 0.039866 0.039871 0.039809 0.039843 0.039829 0.039815 0.039859 0.039878 0.039806 0.03983 0.039813 0.039811 0.039836 0.039838 0.039798 0.039795 0.039811 0.039814 0.039863 0.03984 0.039849 0.039799 0.039847 0.039865 0.03983 0.039845 0.039873 0.039831 0.039773 0.039837 0.039874 0.039867 0.039837 0.039839 0.03985 0.039812 0.039925 0.039812 0.039823 0.03986 0.039852 0.039887 0.039846 0.039892 0.039836 0.039832 0.039872
0.039217 0.039172 0.039209 0.039164 0.039251 0.039222 0.039163 0.039246 0.039199 0.039197 0.039191 0.039256 0.039212 0.039146 0.039228 0.039173 0.03918 0.039177 0.039175 0.039191 0.039146 0.039234 0.03916 0.039255 0.039256 0.039213 0.03924 0.039214 0.0392 0.039222 0.039184 0.039185 0.039173 0.039193 0.039248 0.039224 0.039193 0.039164 0.039144 0.03921 0.03914 0.039219 0.039213 0.039255 0.039221 0.039181 0.039177 0.039237 0.039218 0.039191 0.039215 0.039241 0.039166 0.039222 0.039228 0.039166 0.0392 0.039186 0.039172 0.039216 0.039234 0.039163 0.039187 0.039171 0.039169 0.039193 0.039194 0.039156 0.039152 0.039169 0.039171 0.03922 0.039197 0.039206 0.039157 0.039204 0.039221 0.039187 0.039201 0.039229 0.039188 0.03913 0.039194 0.03923 0.039223 0.039194 0.039195 0.039206 0.039169 0.03928 0.039169 0.03918 0.039217 0.039209 0.039243 0.039202 0.039248 0.039193 0.039189 0.039229
0.038567 0.038522 0.038558 0.038514 0.038599 0.038572 0.038513 0.038596 0.038549 0.038547 0.038541 0.038606 0.038562 0.038497 0.038578 0.038524 0.03853 0.038527 0.038525 0.038541 0.038496 0.038584 0.038511 0.038604 0.038605 0.038563 0.038589 0.038564 0.03855 0.038572 0.038534 0.038535 0.038523 0.038542 0.038598 0.038573 0.038543 0.038515 0.038494 0.038559 0.038491 0.038568 0.038563 0.038605 0.038571 0.038531 0.038527 0.038587 0.038567 0.03854 0.038565 0.03859 0.038517 0.038571 0.038577 0.038517 0.038549 0.038537 0.038522 0.038565 0.038584 0.038513 0.038537 0.038522 0.038519 0.038542 0.038544 0.038507 0.038502 0.038519 0.038521 0.038569 0.038547 0.038556 0.038508 0.038554 0.03857 0.038538 0.038551 0.038578 0.038538 0.038481 0.038544 0.038579 0.038573 0.038544 0.038545 0.038556 0.038519 0.038628 0.038519 0.03853 0.038567 0.03856 0.038593 0.038551 0.038598 0.038542 0.038539 0.038578
0.037909 0.037866 0.037901 0.037858 0.037941 0.037915 0.037857 0.037938 0.037892 0.037889 0.037885 0.037948 0.037904 0.037841 0.037921 0.037868 0.037874 0.037871 0.037868 0.037884 0.03784 0.037927 0.037854 0.037947 0.037947 0.037907 0.037932 0.037907 0.037893 0.037915 0.037877 0.037878 0.037867 0.037886 0.037941 0.037916 0.037887 0.037859 0.037838 0.037902 0.037835 0.037911 0.037906 0.037948 0.037914 0.037875 0.03787 0.037929 0.03791 0.037883 0.037908 0.037933 0.03786 0.037913 0.03792 0.03786 0.037893 0.037881 0.037865 0.037908 0.037926 0.037857 0.03788 0.037866 0.037863 0.037885 0.037887 0.037851 0.037845 0.037863 0.037864 0.037912 0.03789 0.037899 0.037852 0.037897 0.037913 0.037882 0.037894 0.037921 0.037881 0.037825 0.037887 0.037922 0.037916 0.037887 0.037887 0.037899 0.037863 0.03797 0.037862 0.037874 0.03791 0.037903 0.037935 0.037894 0.03794 0.037885 0.037882 0.037921
0.037246 0.037203 0.037237 0.037195 0.037277 0.037252 0.037194 0.037275 0.037229 0.037226 0.037222 0.037284 0.03724 0.037178 0.037257 0.037205 0.037211 0.037207 0.037205 0.037222 0.037177 0.037263 0.037191 0.037284 0.037283 0.037244 0.037268 0.037243 0.03723 0.037252 0.037213 0.037215 0.037204 0.037222 0.037277 0.037252 0.037224 0.037197 0.037175 0.037239 0.037173 0.037248 0.037242 0.037285 0.037251 0.037212 0.037207 0.037266 0.037247 0.037219 0.037245 0.037269 0.037198 0.037249 0.037257 0.037197 0.037229 0.037218 0.037202 0.037245 0.037263 0.037194 0.037217 0.037204 0.037201 0.037222 0.037224 0.037188 0.037182 0.0372 0.037201 0.037249 0.037227 0.037236 0.03719 0.037233 0.037249 0.037219 0.037231 0.037257 0.037217 0.037163 0.037224 0.037258 0.037252 0.037224 0.037224 0.037235 0.0372 0.037305 0.037199 0.037211 0.037247 0.037241 0.037272 0.03723 0.037276 0.037222 0.037219 0.037257
0.036576 0.036534 0.036568 0.036526 0.036607 0.036583 0.036526 0.036605 0.03656 0.036556 0.036553 0.036614 0.036571 0.03651 0.036588 0.036537 0.036542 0.036538 0.036536 0.036553 0.036508 0.036594 0.036523 0.036614 0.036613 0.036575 0.036598 0.036574 0.036561 0.036583 0.036544 0.036545 0.036535 0.036553 0.036608 0.036582 0.036555 0.036528 0.036507 0.036569 0.036504 0.036579 0.036573 0.036615 0.036582 0.036543 0.036538 0.036597 0.036577 0.03655 0.036576 0.0366 0.036529 0.036579 0.036588 0.036529 0.03656 0.03655 0.036533 0.036575 0.036593 0.036525 0.036547 0.036535 0.036532 0.036552 0.036555 0.03652 0.036513 0.036532 0.036532 0.03658 0.036558 0.036567 0.036522 0.036564 0.036579 0.03655 0.036562 0.036588 0.036548 0.036495 0.036555 0.036588 0.036583 0.036555 0.036554 0.036566 0.036531 0.036634 0.03653 0.036542 0.036578 0.036572 0.036602 0.036561 0.036607 0.036553 0.03655 0.036587
0.035902 0.03586 0.035893 0.035852 0.035932 0.035908 0.035852 0.03593 0.035885 0.035882 0.035879 0.035939 0.035896 0.035837 0.035913 0.035864 0.035868 0.035864 0.035862 0.035879 0.035834 0.03592 0.035849 0.03594 0.035938 0.035901 0.035923 0.035899 0.035887 0.035909 0.03587 0.035871 0.035861 0.035879 0.035934 0.035908 0.035881 0.035855 0.035833 0.035895 0.035831 0.035905 0.035898 0.035941 0.035907 0.035869 0.035864 0.035922 0.035903 0.035876 0.035902 0.035925 0.035855 0.035904 0.035914 0.035855 0.035886 0.035876 0.035859 0.035901 0.035918 0.035851 0.035873 0.035862 0.035859 0.035878 0.035881 0.035846 0.035839 0.035858 0.035858 0.035905 0.035884 0.035893 0.035848 0.03589 0.035905 0.035877 0.035888 0.035913 0.035874 0.035821 0.035881 0.035914 0.035908 0.035881 0.03588 0.035891 0.035857 0.035958 0.035856 0.035868 0.035904 0.035899 0.035928 0.035886 0.035932 0.035878 0.035876 0.035913
0.035223 0.035182 0.035214 0.035173 0.035252 0.03523 0.035174 0.035252 0.035207 0.035203 0.035201 0.03526 0.035217 0.035159 0.035234 0.035186 0.03519 0.035186 0.035184 0.035201 0.035156 0.035241 0.035171 0.035261 0.035259 0.035222 0.035244 0.035221 0.035208 0.035231 0.035191 0.035192 0.035183 0.035201 0.035255 0.035229 0.035203 0.035177 0.035155 0.035216 0.035153 0.035226 0.03522 0.035263 0.035229 0.035191 0.035186 0.035243 0.035224 0.035197 0.035224 0.035246 0.035177 0.035225 0.035235 0.035177 0.035208 0.035198 0.035181 0.035222 0.035239 0.035173 0.035195 0.035184 0.035181 0.035199 0.035202 0.035169 0.035161 0.03518 0.035179 0.035227 0.035205 0.035215 0.035171 0.035211 0.035226 0.035199 0.035209 0.035234 0.035195 0.035144 0.035203 0.035234 0.035229 0.035202 0.035201 0.035213 0.035179 0.035278 0.035178 0.03519 0.035225 0.035221 0.035249 0.035207 0.035253 0.0352 0.035197 0.035234
0.03454 0.034501 0.034532 0.034492 0.034569 0.034548 0.034493 0.034569 0.034525 0.03452 0.03452 0.034578 0.034535 0.034478 0.034552 0.034505 0.034508 0.034504 0.034503 0.034519 0.034475 0.034559 0.034489 0.034579 0.034576 0.03454 0.034561 0.034538 0.034526 0.034549 0.034509 0.03451 0.034501 0.034519 0.034573 0.034546 0.034522 0.034496 0.034474 0.034533 0.034472 0.034544 0.034537 0.034581 0.034547 0.034509 0.034504 0.034561 0.034542 0.034515 0.034542 0.034564 0.034496 0.034542 0.034553 0.034495 0.034526 0.034517 0.034499 0.03454 0.034557 0.034492 0.034513 0.034503 0.034499 0.034517 0.034521 0.034488 0.034479 0.034499 0.034497 0.034545 0.034523 0.034533 0.03449 0.034529 0.034543 0.034518 0.034527 0.034552 0.034514 0.034463 0.034521 0.034552 0.034547 0.03452 0.034519 0.03453 0.034497 0.034595 0.034496 0.034509 0.034544 0.03454 0.034566 0.034525 0.034571 0.034518 0.034516 0.034551
0.033856 0.033817 0.033847 0.033808 0.033884 0.033864 0.033809 0.033885 0.033841 0.033836 0.033836 0.033893 0.03385 0.033794 0.033868 0.033821 0.033824 0.03382 0.033819 0.033835 0.033791 0.033875 0.033806 0.033895 0.033892 0.033856 0.033877 0.033854 0.033842 0.033865 0.033825 0.033826 0.033818 0.033835 0.033889 0.033862 0.033838 0.033813 0.03379 0.033849 0.033789 0.03386 0.033853 0.033896 0.033863 0.033825 0.03382 0.033877 0.033858 0.033831 0.033858 0.03388 0.033812 0.033857 0.033869 0.033812 0.033842 0.033834 0.033815 0.033856 0.033873 0.033808 0.033828 0.03382 0.033816 0.033833 0.033836 0.033804 0.033795 0.033815 0.033813 0.033861 0.033839 0.033849 0.033806 0.033845 0.033859 0.033834 0.033843 0.033867 0.033829 0.033779 0.033837 0.033867 0.033863 0.033836 0.033834 0.033846 0.033813 0.033909 0.033812 0.033825 0.03386 0.033856 0.033882 0.03384 0.033886 0.033833 0.033832 0.033867
0.03317 0.033132 0.033161 0.033123 0.033198 0.033178 0.033124 0.033199 0.033156 0.03315 0.033151 0.033207 0.033164 0.033109 0.033182 0.033136 0.033139 0.033135 0.033133 0.03315 0.033106 0.033189 0.033121 0.033209 0.033205 0.033171 0.033191 0.033168 0.033157 0.03318 0.033139 0.03314 0.033132 0.03315 0.033203 0.033176 0.033153 0.033128 0.033105 0.033163 0.033104 0.033174 0.033167 0.033211 0.033178 0.03314 0.033135 0.033191 0.033172 0.033145 0.033173 0.033194 0.033127 0.033171 0.033183 0.033126 0.033156 0.033149 0.03313 0.03317 0.033187 0.033123 0.033143 0.033135 0.033131 0.033147 0.033151 0.033119 0.03311 0.03313 0.033128 0.033175 0.033154 0.033163 0.033122 0.033159 0.033173 0.033149 0.033157 0.033181 0.033144 0.033094 0.033152 0.033181 0.033177 0.033151 0.033148 0.03316 0.033128 0.033223 0.033127 0.03314 0.033174 0.033171 0.033196 0.033154 0.0332 0.033148 0.033146 0.033181
0.032484 0.032447 0.032475 0.032437 0.032512 0.032493 0.032439 0.032513 0.03247 0.032464 0.032465 0.032521 0.032478 0.032424 0.032496 0.032451 0.032454 0.032449 0.032448 0.032464 0.032421 0.032503 0.032435 0.032523 0.032519 0.032485 0.032504 0.032483 0.032471 0.032494 0.032453 0.032455 0.032447 0.032464 0.032517 0.03249 0.032467 0.032443 0.03242 0.032477 0.032419 0.032488 0.032482 0.032525 0.032492 0.032454 0.032449 0.032505 0.032486 0.032459 0.032487 0.032508 0.032442 0.032485 0.032497 0.032441 0.032471 0.032464 0.032444 0.032484 0.032501 0.032438 0.032457 0.03245 0.032446 0.032461 0.032465 0.032434 0.032425 0.032445 0.032442 0.032489 0.032468 0.032478 0.032437 0.032474 0.032487 0.032464 0.032472 0.032496 0.032458 0.03241 0.032467 0.032495 0.032491 0.032465 0.032463 0.032475 0.032443 0.032536 0.032442 0.032454 0.032488 0.032486 0.03251 0.032468 0.032514 0.032462 0.032461 0.032495
0.031799 0.031762 0.03179 0.031753 0.031826 0.031808 0.031754 0.031828 0.031785 0.03178 0.031781 0.031835 0.031793 0.03174 0.031811 0.031767 0.031769 0.031764 0.031764 0.03178 0.031736 0.031818 0.031751 0.031838 0.031834 0.031801 0.031819 0.031798 0.031787 0.031809 0.031769 0.03177 0.031763 0.031779 0.031832 0.031805 0.031783 0.031759 0.031736 0.031792 0.031735 0.031804 0.031797 0.03184 0.031807 0.03177 0.031765 0.03182 0.031802 0.031774 0.031802 0.031823 0.031758 0.0318 0.031813 0.031757 0.031786 0.031779 0.03176 0.031799 0.031816 0.031754 0.031773 0.031766 0.031762 0.031776 0.031781 0.03175 0.03174 0.031761 0.031758 0.031804 0.031784 0.031793 0.031753 0.031789 0.031802 0.03178 0.031787 0.031811 0.031774 0.031726 0.031782 0.03181 0.031806 0.031781 0.031778 0.03179 0.031759 0.03185 0.031757 0.03177 0.031804 0.031802 0.031825 0.031784 0.031829 0.031777 0.031776 0.03181
0.031116 0.03108 0.031107 0.031071 0.031143 0.031125 0.031072 0.031145 0.031103 0.031097 0.031099 0.031152 0.03111 0.031058 0.031129 0.031085 0.031087 0.031082 0.031081 0.031098 0.031054 0.031136 0.031069 0.031155 0.031151 0.031118 0.031136 0.031115 0.031104 0.031127 0.031086 0.031088 0.031081 0.031097 0.03115 0.031122 0.031101 0.031077 0.031054 0.03111 0.031054 0.031121 0.031114 0.031157 0.031125 0.031088 0.031082 0.031138 0.031119 0.031092 0.03112 0.03114 0.031076 0.031117 0.03113 0.031075 0.031104 0.031097 0.031077 0.031117 0.031133 0.031071 0.03109 0.031085 0.03108 0.031094 0.031098 0.031068 0.031058 0.031078 0.031075 0.031122 0.031101 0.031111 0.031071 0.031106 0.031119 0.031097 0.031105 0.031128 0.031091 0.031044 0.0311 0.031127 0.031123 0.031098 0.031095 0.031107 0.031076 0.031167 0.031075 0.031088 0.031121 0.031119 0.031142 0.031101 0.031146 0.031095 0.031094 0.031127
0.030437 0.030401 0.030428 0.030391 0.030463 0.030446 0.030393 0.030465 0.030424 0.030417 0.03042 0.030473 0.030431 0.03038 0.030449 0.030406 0.030408 0.030403 0.030402 0.030418 0.030375 0.030456 0.03039 0.030476 0.030471 0.030439 0.030457 0.030436 0.030425 0.030448 0.030407 0.030408 0.030402 0.030418 0.03047 0.030442 0.030422 0.030399 0.030375 0.03043 0.030375 0.030442 0.030435 0.030477 0.030445 0.030409 0.030403 0.030458 0.03044 0.030413 0.030441 0.030461 0.030397 0.030437 0.030451 0.030396 0.030425 0.030418 0.030398 0.030437 0.030453 0.030392 0.030411 0.030406 0.030401 0.030414 0.030419 0.03039 0.030379 0.0304 0.030396 0.030442 0.030422 0.030431 0.030392 0.030427 0.030439 0.030418 0.030425 0.030448 0.030412 0.030365 0.030421 0.030448 0.030444 0.030419 0.030416 0.030428 0.030397 0.030486 0.030396 0.030408 0.030442 0.03044 0.030463 0.030421 0.030467 0.030416 0.030415 0.030448
0.029762 0.029727 0.029753 0.029717 0.029788 0.029771 0.029719 0.02979 0.029749 0.029742 0.029745 0.029797 0.029756 0.029705 0.029774 0.029732 0.029733 0.029728 0.029727 0.029744 0.029701 0.029781 0.029716 0.0298 0.029796 0.029764 0.029781 0.029761 0.02975 0.029773 0.029732 0.029733 0.029727 0.029743 0.029795 0.029767 0.029747 0.029724 0.029701 0.029755 0.029701 0.029767 0.02976 0.029802 0.02977 0.029734 0.029728 0.029783 0.029764 0.029738 0.029766 0.029786 0.029722 0.029762 0.029775 0.029721 0.02975 0.029744 0.029724 0.029762 0.029778 0.029718 0.029736 0.029731 0.029726 0.029739 0.029744 0.029715 0.029704 0.029725 0.029722 0.029767 0.029747 0.029757 0.029718 0.029752 0.029764 0.029744 0.02975 0.029773 0.029737 0.029691 0.029746 0.029773 0.029769 0.029744 0.029741 0.029753 0.029723 0.029811 0.029721 0.029734 0.029767 0.029766 0.029787 0.029746 0.029791 0.029741 0.02974 0.029772
0.029092 0.029057 0.029083 0.029048 0.029118 0.029101 0.02905 0.02912 0.029079 0.029073 0.029075 0.029127 0.029086 0.029036 0.029104 0.029063 0.029064 0.029059 0.029058 0.029074 0.029032 0.029111 0.029046 0.02913 0.029126 0.029095 0.029111 0.029091 0.02908 0.029103 0.029063 0.029064 0.029058 0.029074 0.029125 0.029097 0.029078 0.029055 0.029032 0.029086 0.029032 0.029097 0.02909 0.029132 0.029101 0.029065 0.029059 0.029113 0.029095 0.029068 0.029096 0.029116 0.029053 0.029092 0.029106 0.029052 0.02908 0.029075 0.029054 0.029093 0.029108 0.029049 0.029067 0.029062 0.029057 0.02907 0.029075 0.029046 0.029035 0.029056 0.029052 0.029098 0.029078 0.029087 0.029049 0.029083 0.029095 0.029074 0.029081 0.029103 0.029068 0.029022 0.029076 0.029103 0.029099 0.029075 0.029071 0.029083 0.029054 0.02914 0.029052 0.029065 0.029097 0.029096 0.029118 0.029077 0.029122 0.029071 0.02907 0.029103
0.028429 0.028395 0.02842 0.028385 0.028454 0.028438 0.028387 0.028457 0.028416 0.02841 0.028413 0.028464 0.028423 0.028374 0.028441 0.0284 0.028401 0.028396 0.028395 0.028411 0.028369 0.028448 0.028384 0.028467 0.028462 0.028432 0.028448 0.028428 0.028417 0.02844 0.0284 0.028401 0.028395 0.028411 0.028462 0.028434 0.028415 0.028393 0.028369 0.028422 0.028369 0.028434 0.028427 0.028469 0.028438 0.028402 0.028396 0.02845 0.028432 0.028405 0.028433 0.028452 0.02839 0.028429 0.028442 0.028389 0.028417 0.028412 0.028392 0.028429 0.028445 0.028386 0.028404 0.0284 0.028394 0.028407 0.028412 0.028383 0.028373 0.028393 0.028389 0.028434 0.028415 0.028424 0.028387 0.02842 0.028431 0.028412 0.028418 0.02844 0.028405 0.02836 0.028413 0.028439 0.028436 0.028412 0.028408 0.02842 0.028391 0.028476 0.028389 0.028402 0.028434 0.028433 0.028454 0.028414 0.028458 0.028408 0.028407 0.028439
0.027773 0.027739 0.027764 0.02773 0.027798 0.027782 0.027732 0.027801 0.027761 0.027754 0.027757 0.027808 0.027767 0.027719 0.027785 0.027744 0.027746 0.027741 0.02774 0.027756 0.027714 0.027792 0.027728 0.027811 0.027806 0.027776 0.027792 0.027772 0.027762 0.027784 0.027744 0.027746 0.02774 0.027755 0.027806 0.027778 0.027759 0.027737 0.027714 0.027767 0.027714 0.027778 0.027771 0.027813 0.027782 0.027746 0.027741 0.027794 0.027776 0.02775 0.027777 0.027796 0.027735 0.027773 0.027787 0.027734 0.027762 0.027756 0.027736 0.027774 0.027789 0.027731 0.027748 0.027744 0.027739 0.027751 0.027756 0.027728 0.027717 0.027738 0.027734 0.027779 0.027759 0.027768 0.027731 0.027764 0.027776 0.027756 0.027762 0.027784 0.027749 0.027705 0.027758 0.027784 0.02778 0.027756 0.027753 0.027764 0.027735 0.02782 0.027734 0.027746 0.027779 0.027778 0.027798 0.027758 0.027802 0.027753 0.027752 0.027784
0.027126 0.027092 0.027117 0.027083 0.02715 0.027135 0.027085 0.027153 0.027113 0.027107 0.02711 0.02716 0.02712 0.027072 0.027138 0.027097 0.027099 0.027094 0.027093 0.027109 0.027067 0.027144 0.027082 0.027163 0.027158 0.027128 0.027144 0.027125 0.027115 0.027137 0.027097 0.027099 0.027093 0.027108 0.027158 0.027131 0.027112 0.02709 0.027067 0.027119 0.027067 0.027131 0.027124 0.027165 0.027134 0.027099 0.027094 0.027146 0.027128 0.027103 0.02713 0.027149 0.027088 0.027126 0.027139 0.027087 0.027114 0.027109 0.027089 0.027126 0.027142 0.027084 0.027101 0.027097 0.027092 0.027104 0.027109 0.027081 0.027071 0.027091 0.027087 0.027131 0.027112 0.027121 0.027084 0.027117 0.027128 0.027109 0.027115 0.027137 0.027102 0.027058 0.027111 0.027136 0.027133 0.027109 0.027106 0.027117 0.027088 0.027172 0.027087 0.027099 0.027131 0.02713 0.027151 0.027111 0.027154 0.027106 0.027105 0.027136
0.026488 0.026454 0.026479 0.026445 0.026512 0.026496 0.026447 0.026515 0.026475 0.026469 0.026472 0.026521 0.026482 0.026434 0.026499 0.02646 0.026461 0.026456 0.026455 0.026471 0.02643 0.026506 0.026444 0.026524 0.02652 0.02649 0.026506 0.026487 0.026477 0.026498 0.026459 0.026461 0.026455 0.02647 0.026519 0.026493 0.026474 0.026453 0.02643 0.026481 0.02643 0.026492 0.026486 0.026526 0.026496 0.026461 0.026456 0.026508 0.02649 0.026465 0.026492 0.02651 0.02645 0.026488 0.026501 0.026449 0.026476 0.026471 0.026452 0.026488 0.026503 0.026446 0.026463 0.026459 0.026454 0.026466 0.026471 0.026444 0.026433 0.026453 0.026449 0.026493 0.026474 0.026483 0.026447 0.026478 0.02649 0.026471 0.026477 0.026498 0.026464 0.026421 0.026473 0.026498 0.026494 0.026471 0.026468 0.026479 0.026451 0.026534 0.026449 0.026461 0.026493 0.026492 0.026512 0.026473 0.026516 0.026468 0.026467 0.026498
0.025859 0.025826 0.025851 0.025817 0.025883 0.025868 0.025819 0.025886 0.025847 0.025841 0.025844 0.025893 0.025854 0.025807 0.025871 0.025832 0.025833 0.025828 0.025827 0.025843 0.025802 0.025878 0.025816 0.025896 0.025891 0.025862 0.025878 0.025858 0.025848 0.02587 0.025831 0.025833 0.025827 0.025842 0.025891 0.025864 0.025846 0.025825 0.025802 0.025853 0.025802 0.025864 0.025857 0.025898 0.025868 0.025833 0.025828 0.025879 0.025862 0.025837 0.025863 0.025882 0.025822 0.02586 0.025872 0.025821 0.025848 0.025843 0.025824 0.02586 0.025875 0.025818 0.025835 0.025831 0.025826 0.025838 0.025843 0.025816 0.025805 0.025825 0.025821 0.025865 0.025846 0.025855 0.025819 0.02585 0.025862 0.025843 0.025849 0.02587 0.025836 0.025793 0.025845 0.025869 0.025866 0.025843 0.02584 0.025851 0.025823 0.025905 0.025821 0.025833 0.025865 0.025864 0.025884 0.025845 0.025887 0.02584 0.025839 0.025869
0.025242 0.025209 0.025233 0.0252 0.025266 0.02525 0.025202 0.025268 0.02523 0.025224 0.025226 0.025275 0.025236 0.025189 0.025253 0.025214 0.025216 0.025211 0.02521 0.025225 0.025185 0.02526 0.025199 0.025278 0.025273 0.025244 0.02526 0.025241 0.025231 0.025252 0.025214 0.025215 0.02521 0.025224 0.025273 0.025247 0.025228 0.025207 0.025185 0.025236 0.025185 0.025247 0.02524 0.02528 0.02525 0.025216 0.025211 0.025262 0.025244 0.025219 0.025246 0.025264 0.025205 0.025242 0.025255 0.025204 0.025231 0.025225 0.025207 0.025242 0.025257 0.025201 0.025218 0.025214 0.025209 0.025221 0.025226 0.025199 0.025188 0.025208 0.025204 0.025247 0.025228 0.025237 0.025202 0.025233 0.025244 0.025225 0.025231 0.025252 0.025219 0.025176 0.025227 0.025252 0.025248 0.025226 0.025222 0.025233 0.025206 0.025287 0.025204 0.025216 0.025247 0.025246 0.025266 0.025227 0.025269 0.025222 0.025221 0.025252
0.024636 0.024603 0.024627 0.024594 0.024659 0.024644 0.024596 0.024662 0.024624 0.024618 0.02462 0.024668 0.02463 0.024584 0.024647 0.024608 0.02461 0.024605 0.024604 0.024619 0.02458 0.024653 0.024593 0.024671 0.024667 0.024638 0.024653 0.024635 0.024625 0.024646 0.024608 0.02461 0.024604 0.024618 0.024666 0.02464 0.024622 0.024601 0.024579 0.02463 0.024579 0.02464 0.024634 0.024673 0.024644 0.02461 0.024605 0.024655 0.024638 0.024613 0.024639 0.024657 0.024599 0.024636 0.024648 0.024598 0.024624 0.024619 0.024601 0.024636 0.024651 0.024595 0.024612 0.024608 0.024603 0.024615 0.024619 0.024593 0.024583 0.024602 0.024599 0.024641 0.024622 0.024631 0.024596 0.024627 0.024638 0.024619 0.024625 0.024646 0.024613 0.024571 0.024621 0.024645 0.024642 0.024619 0.024616 0.024627 0.0246 0.02468 0.024598 0.02461 0.02464 0.024639 0.024659 0.024621 0.024663 0.024616 0.024615 0.024645
0.024041 0.024009 0.024033 0.024 0.024065 0.024049 0.024002 0.024067 0.024029 0.024024 0.024026 0.024073 0.024036 0.02399 0.024052 0.024014 0.024015 0.024011 0.02401 0.024025 0.023986 0.024059 0.023999 0.024076 0.024072 0.024043 0.024059 0.02404 0.02403 0.024051 0.024014 0.024016 0.024009 0.024024 0.024071 0.024046 0.024028 0.024007 0.023986 0.024035 0.023986 0.024046 0.024039 0.024078 0.024049 0.024016 0.024011 0.02406 0.024044 0.024019 0.024045 0.024063 0.024005 0.024042 0.024054 0.024004 0.02403 0.024025 0.024007 0.024042 0.024056 0.024001 0.024018 0.024013 0.024009 0.024021 0.024025 0.023999 0.023989 0.024008 0.024005 0.024046 0.024028 0.024036 0.024001 0.024032 0.024044 0.024025 0.024031 0.024051 0.024019 0.023977 0.024027 0.024051 0.024048 0.024025 0.024022 0.024033 0.024006 0.024086 0.024004 0.024016 0.024046 0.024045 0.024064 0.024027 0.024068 0.024022 0.024021 0.024051
0.023459 0.023427 0.023451 0.023419 0.023483 0.023467 0.02342 0.023484 0.023447 0.023442 0.023444 0.023491 0.023454 0.023408 0.02347 0.023432 0.023433 0.023429 0.023428 0.023443 0.023404 0.023476 0.023417 0.023493 0.02349 0.023461 0.023477 0.023458 0.023448 0.023469 0.023432 0.023434 0.023428 0.023442 0.023489 0.023464 0.023446 0.023425 0.023404 0.023453 0.023404 0.023463 0.023457 0.023495 0.023467 0.023434 0.023429 0.023478 0.023461 0.023438 0.023462 0.02348 0.023423 0.02346 0.023471 0.023423 0.023448 0.023443 0.023425 0.023459 0.023474 0.02342 0.023436 0.023431 0.023427 0.023439 0.023443 0.023417 0.023408 0.023426 0.023423 0.023464 0.023446 0.023454 0.02342 0.02345 0.023461 0.023443 0.023449 0.023469 0.023437 0.023395 0.023445 0.023469 0.023465 0.023443 0.02344 0.023451 0.023424 0.023503 0.023423 0.023434 0.023464 0.023462 0.023482 0.023445 0.023486 0.02344 0.023439 0.023469
0.02289 0.022858 0.022882 0.02285 0.022913 0.022897 0.022851 0.022915 0.022878 0.022873 0.022874 0.022921 0.022885 0.022839 0.0229 0.022862 0.022864 0.02286 0.022859 0.022873 0.022836 0.022906 0.022849 0.022923 0.02292 0.022891 0.022907 0.022889 0.022879 0.022899 0.022863 0.022865 0.022859 0.022873 0.022919 0.022895 0.022876 0.022856 0.022835 0.022884 0.022835 0.022894 0.022888 0.022925 0.022897 0.022865 0.02286 0.022908 0.022892 0.022868 0.022893 0.022911 0.022854 0.02289 0.022902 0.022854 0.022879 0.022873 0.022856 0.02289 0.022904 0.022851 0.022867 0.022862 0.022858 0.02287 0.022874 0.022848 0.022839 0.022857 0.022854 0.022894 0.022877 0.022885 0.02285 0.022881 0.022892 0.022873 0.02288 0.0229 0.022868 0.022827 0.022875 0.022899 0.022896 0.022874 0.022871 0.022882 0.022855 0.022934 0.022854 0.022865 0.022894 0.022892 0.022912 0.022876 0.022916 0.022871 0.02287 0.022899
0.022334 0.022302 0.022326 0.022294 0.022357 0.022341 0.022295 0.022358 0.022322 0.022317 0.022318 0.022364 0.022329 0.022283 0.022344 0.022306 0.022308 0.022304 0.022303 0.022317 0.02228 0.02235 0.022293 0.022367 0.022363 0.022335 0.022351 0.022332 0.022323 0.022342 0.022307 0.022309 0.022302 0.022317 0.022362 0.022338 0.02232 0.0223 0.022279 0.022328 0.022279 0.022337 0.022332 0.022368 0.02234 0.022309 0.022304 0.022352 0.022336 0.022312 0.022336 0.022354 0.022298 0.022334 0.022345 0.022298 0.022322 0.022317 0.0223 0.022334 0.022348 0.022295 0.022311 0.022306 0.022301 0.022314 0.022318 0.022292 0.022283 0.022301 0.022298 0.022338 0.02232 0.022328 0.022294 0.022325 0.022336 0.022317 0.022323 0.022343 0.022312 0.022271 0.022319 0.022343 0.022339 0.022318 0.022315 0.022326 0.022299 0.022377 0.022298 0.022308 0.022337 0.022336 0.022356 0.02232 0.022359 0.022315 0.022314 0.022343
0.021791 0.021759 0.021783 0.021751 0.021813 0.021798 0.021753 0.021814 0.021779 0.021774 0.021775 0.021821 0.021786 0.021741 0.021801 0.021763 0.021765 0.021761 0.02176 0.021774 0.021738 0.021806 0.02175 0.021823 0.02182 0.021792 0.021807 0.021789 0.02178 0.021799 0.021765 0.021766 0.02176 0.021774 0.021818 0.021795 0.021777 0.021757 0.021737 0.021785 0.021736 0.021794 0.021788 0.021824 0.021797 0.021766 0.021761 0.021808 0.021792 0.02177 0.021793 0.021811 0.021755 0.021791 0.021802 0.021755 0.021779 0.021773 0.021757 0.021791 0.021804 0.021752 0.021768 0.021762 0.021759 0.021771 0.021775 0.021749 0.021741 0.021758 0.021756 0.021795 0.021777 0.021785 0.021751 0.021782 0.021793 0.021774 0.02178 0.0218 0.021769 0.021728 0.021776 0.0218 0.021796 0.021775 0.021773 0.021783 0.021756 0.021834 0.021755 0.021766 0.021794 0.021792 0.021812 0.021777 0.021816 0.021772 0.021771 0.0218
0.021261 0.02123 0.021254 0.021222 0.021284 0.021268 0.021223 0.021284 0.021249 0.021245 0.021245 0.021291 0.021256 0.021211 0.021271 0.021233 0.021236 0.021232 0.021231 0.021244 0.021209 0.021276 0.021221 0.021293 0.02129 0.021262 0.021278 0.02126 0.02125 0.021269 0.021236 0.021237 0.02123 0.021244 0.021288 0.021266 0.021247 0.021227 0.021208 0.021255 0.021207 0.021264 0.021259 0.021294 0.021267 0.021236 0.021232 0.021278 0.021263 0.021241 0.021263 0.021281 0.021226 0.021262 0.021272 0.021225 0.02125 0.021244 0.021228 0.021261 0.021275 0.021223 0.021239 0.021233 0.021229 0.021242 0.021245 0.02122 0.021212 0.021228 0.021227 0.021265 0.021248 0.021256 0.021222 0.021252 0.021263 0.021244 0.021251 0.02127 0.02124 0.021199 0.021246 0.02127 0.021267 0.021245 0.021243 0.021253 0.021227 0.021304 0.021226 0.021236 0.021264 0.021262 0.021282 0.021248 0.021286 0.021243 0.021242 0.02127
0.020745 0.020714 0.020738 0.020707 0.020768 0.020751 0.020708 0.020768 0.020733 0.020729 0.020729 0.020775 0.02074 0.020696 0.020755 0.020717 0.02072 0.020716 0.020715 0.020728 0.020693 0.02076 0.020705 0.020776 0.020773 0.020745 0.020762 0.020744 0.020734 0.020752 0.02072 0.020721 0.020715 0.020728 0.020771 0.02075 0.020731 0.020711 0.020692 0.02074 0.020692 0.020748 0.020743 0.020777 0.020751 0.020721 0.020716 0.020762 0.020747 0.020725 0.020747 0.020764 0.02071 0.020746 0.020755 0.02071 0.020734 0.020727 0.020712 0.020745 0.020758 0.020707 0.020723 0.020717 0.020713 0.020726 0.02073 0.020704 0.020697 0.020712 0.020711 0.020749 0.020732 0.020739 0.020706 0.020736 0.020747 0.020728 0.020735 0.020754 0.020724 0.020684 0.02073 0.020754 0.02075 0.020729 0.020728 0.020737 0.020711 0.020788 0.02071 0.02072 0.020748 0.020745 0.020766 0.020733 0.020769 0.020727 0.020726 0.020754
0.020243 0.020212 0.020236 0.020205 0.020265 0.020249 0.020205 0.020265 0.020231 0.020227 0.020227 0.020272 0.020238 0.020194 0.020252 0.020215 0.020218 0.020214 0.020213 0.020226 0.020191 0.020257 0.020203 0.020273 0.020271 0.020243 0.020259 0.020241 0.020232 0.020249 0.020218 0.020219 0.020212 0.020226 0.020268 0.020247 0.020228 0.020209 0.020191 0.020237 0.02019 0.020246 0.02024 0.020274 0.020248 0.020218 0.020214 0.020259 0.020244 0.020223 0.020244 0.020261 0.020208 0.020244 0.020253 0.020208 0.020231 0.020225 0.02021 0.020242 0.020256 0.020205 0.020221 0.020214 0.020211 0.020224 0.020227 0.020202 0.020195 0.02021 0.020209 0.020246 0.020229 0.020237 0.020203 0.020234 0.020245 0.020225 0.020232 0.020252 0.020222 0.020182 0.020228 0.020252 0.020248 0.020227 0.020226 0.020235 0.020209 0.020285 0.020208 0.020218 0.020245 0.020242 0.020263 0.02023 0.020266 0.020225 0.020223 0.020251
0.019754 0.019723 0.019747 0.019717 0.019776 0.019759 0.019717 0.019776 0.019742 0.019739 0.019738 0.019783 0.01975 0.019705 0.019763 0.019726 0.019729 0.019726 0.019725 0.019737 0.019703 0.019768 0.019715 0.019783 0.019782 0.019754 0.01977 0.019752 0.019743 0.01976 0.01973 0.019731 0.019724 0.019737 0.019779 0.019758 0.019739 0.01972 0.019702 0.019749 0.019701 0.019757 0.019752 0.019784 0.019759 0.01973 0.019726 0.01977 0.019755 0.019734 0.019755 0.019772 0.01972 0.019755 0.019763 0.019719 0.019743 0.019736 0.019722 0.019754 0.019767 0.019716 0.019733 0.019725 0.019722 0.019736 0.019739 0.019713 0.019707 0.019721 0.019721 0.019757 0.019741 0.019748 0.019715 0.019745 0.019756 0.019736 0.019744 0.019763 0.019733 0.019694 0.019739 0.019763 0.019759 0.019738 0.019737 0.019746 0.019721 0.019796 0.01972 0.019729 0.019756 0.019753 0.019774 0.019742 0.019777 0.019736 0.019735 0.019762
0.019279 0.019248 0.019272 0.019242 0.019301 0.019284 0.019242 0.0193 0.019267 0.019264 0.019262 0.019307 0.019275 0.019231 0.019287 0.019251 0.019254 0.019251 0.01925 0.019262 0.019229 0.019292 0.01924 0.019307 0.019306 0.019278 0.019295 0.019277 0.019268 0.019284 0.019255 0.019256 0.019249 0.019262 0.019303 0.019283 0.019264 0.019244 0.019228 0.019273 0.019226 0.019281 0.019276 0.019308 0.019283 0.019255 0.019251 0.019294 0.01928 0.019259 0.019279 0.019296 0.019244 0.01928 0.019288 0.019244 0.019267 0.01926 0.019247 0.019278 0.019291 0.019242 0.019258 0.01925 0.019247 0.019261 0.019263 0.019238 0.019232 0.019246 0.019246 0.019282 0.019265 0.019273 0.019239 0.01927 0.019281 0.019261 0.019268 0.019287 0.019258 0.019219 0.019264 0.019288 0.019284 0.019263 0.019262 0.019271 0.019246 0.019321 0.019245 0.019254 0.019281 0.019277 0.019298 0.019267 0.019302 0.019261 0.01926 0.019287
0.018817 0.018787 0.018811 0.01878 0.018839 0.018822 0.01878 0.018838 0.018805 0.018802 0.0188 0.018845 0.018813 0.018769 0.018825 0.018789 0.018792 0.018789 0.018788 0.0188 0.018767 0.01883 0.018778 0.018845 0.018844 0.018816 0.018833 0.018815 0.018806 0.018822 0.018793 0.018795 0.018787 0.0188 0.01884 0.018821 0.018802 0.018783 0.018766 0.018812 0.018765 0.018819 0.018814 0.018846 0.018821 0.018793 0.018789 0.018832 0.018818 0.018798 0.018817 0.018834 0.018783 0.018819 0.018826 0.018783 0.018806 0.018798 0.018786 0.018816 0.018829 0.01878 0.018796 0.018788 0.018785 0.018799 0.018802 0.018776 0.018771 0.018785 0.018785 0.01882 0.018804 0.018811 0.018778 0.018808 0.018819 0.018799 0.018807 0.018825 0.018797 0.018758 0.018802 0.018826 0.018822 0.018801 0.018801 0.018809 0.018784 0.018859 0.018784 0.018792 0.018818 0.018815 0.018836 0.018806 0.018839 0.0188 0.018798 0.018825
0.018368 0.018338 0.018362 0.018332 0.01839 0.018373 0.018332 0.018389 0.018356 0.018354 0.018352 0.018396 0.018364 0.018321 0.018377 0.01834 0.018344 0.018341 0.01834 0.018351 0.01832 0.018381 0.01833 0.018396 0.018395 0.018367 0.018384 0.018367 0.018357 0.018373 0.018345 0.018346 0.018339 0.018352 0.018391 0.018373 0.018353 0.018334 0.018318 0.018363 0.018317 0.01837 0.018366 0.018396 0.018372 0.018344 0.018341 0.018383 0.018369 0.01835 0.018368 0.018385 0.018335 0.01837 0.018377 0.018334 0.018357 0.018349 0.018337 0.018368 0.01838 0.018332 0.018348 0.018339 0.018337 0.018351 0.018353 0.018328 0.018323 0.018336 0.018337 0.018371 0.018355 0.018362 0.018329 0.01836 0.018371 0.01835 0.018358 0.018377 0.018348 0.01831 0.018353 0.018377 0.018373 0.018353 0.018353 0.018361 0.018336 0.01841 0.018336 0.018344 0.01837 0.018366 0.018387 0.018357 0.01839 0.018352 0.01835 0.018376
0.017933 0.017903 0.017927 0.017897 0.017955 0.017937 0.017897 0.017953 0.017921 0.017919 0.017916 0.01796 0.017929 0.017886 0.017941 0.017905 0.017908 0.017906 0.017905 0.017916 0.017885 0.017945 0.017895 0.017959 0.017959 0.017931 0.017948 0.017931 0.017922 0.017937 0.01791 0.017911 0.017903 0.017917 0.017955 0.017937 0.017917 0.017898 0.017883 0.017928 0.017882 0.017934 0.01793 0.01796 0.017936 0.017909 0.017906 0.017947 0.017933 0.017915 0.017932 0.017949 0.017899 0.017935 0.017941 0.017899 0.017921 0.017913 0.017902 0.017932 0.017945 0.017897 0.017912 0.017903 0.017901 0.017916 0.017918 0.017893 0.017888 0.017901 0.017902 0.017935 0.01792 0.017926 0.017894 0.017924 0.017935 0.017914 0.017923 0.017941 0.017913 0.017875 0.017918 0.017941 0.017937 0.017917 0.017917 0.017925 0.017901 0.017974 0.0179 0.017908 0.017934 0.017929 0.017951 0.017922 0.017954 0.017916 0.017914 0.017941
0.01751 0.01748 0.017504 0.017475 0.017532 0.017514 0.017474 0.01753 0.017498 0.017496 0.017493 0.017536 0.017507 0.017463 0.017518 0.017482 0.017486 0.017484 0.017482 0.017493 0.017463 0.017522 0.017473 0.017536 0.017536 0.017508 0.017525 0.017508 0.017499 0.017514 0.017488 0.017489 0.017481 0.017494 0.017532 0.017514 0.017495 0.017476 0.017461 0.017505 0.017459 0.017512 0.017508 0.017537 0.017513 0.017486 0.017483 0.017524 0.017511 0.017492 0.017509 0.017526 0.017477 0.017513 0.017518 0.017477 0.017499 0.01749 0.01748 0.017509 0.017522 0.017474 0.01749 0.01748 0.017479 0.017494 0.017495 0.01747 0.017466 0.017478 0.017479 0.017512 0.017497 0.017503 0.017471 0.017501 0.017512 0.017491 0.0175 0.017518 0.017491 0.017453 0.017495 0.017519 0.017514 0.017495 0.017495 0.017503 0.017478 0.017551 0.017478 0.017486 0.017511 0.017506 0.017528 0.0175 0.017531 0.017494 0.017492 0.017518
0.0171 0.01707 0.017094 0.017065 0.017122 0.017103 0.017065 0.017119 0.017088 0.017087 0.017083 0.017126 0.017097 0.017054 0.017107 0.017072 0.017076 0.017074 0.017072 0.017083 0.017053 0.017111 0.017063 0.017125 0.017125 0.017098 0.017115 0.017098 0.017089 0.017103 0.017078 0.017079 0.017071 0.017084 0.017121 0.017104 0.017084 0.017066 0.017052 0.017095 0.01705 0.017101 0.017097 0.017126 0.017103 0.017076 0.017073 0.017113 0.0171 0.017082 0.017099 0.017116 0.017067 0.017103 0.017107 0.017067 0.017089 0.01708 0.01707 0.017099 0.017111 0.017064 0.01708 0.01707 0.017068 0.017084 0.017085 0.01706 0.017057 0.017068 0.01707 0.017102 0.017087 0.017093 0.017061 0.017091 0.017102 0.017081 0.01709 0.017108 0.017081 0.017043 0.017085 0.017108 0.017104 0.017085 0.017085 0.017093 0.017068 0.017141 0.017068 0.017076 0.0171 0.017095 0.017117 0.01709 0.017121 0.017084 0.017081 0.017108
0.016702 0.016673 0.016697 0.016668 0.016724 0.016705 0.016667 0.016721 0.01669 0.016689 0.016685 0.016727 0.016699 0.016656 0.016709 0.016674 0.016678 0.016676 0.016675 0.016685 0.016656 0.016713 0.016665 0.016726 0.016727 0.0167 0.016717 0.0167 0.016691 0.016705 0.016681 0.016681 0.016673 0.016686 0.016722 0.016706 0.016686 0.016668 0.016654 0.016697 0.016652 0.016703 0.016699 0.016727 0.016704 0.016679 0.016676 0.016715 0.016702 0.016685 0.0167 0.016717 0.016669 0.016705 0.016709 0.016669 0.016691 0.016682 0.016672 0.016701 0.016713 0.016667 0.016682 0.016672 0.016671 0.016686 0.016687 0.016662 0.01666 0.01667 0.016672 0.016704 0.016689 0.016695 0.016663 0.016693 0.016704 0.016683 0.016692 0.01671 0.016683 0.016646 0.016687 0.01671 0.016706 0.016687 0.016688 0.016695 0.016671 0.016743 0.016671 0.016678 0.016702 0.016697 0.016719 0.016692 0.016722 0.016686 0.016684 0.016709
0.016316 0.016287 0.016311 0.016282 0.016338 0.016319 0.016281 0.016334 0.016304 0.016303 0.016299 0.016341 0.016313 0.01627 0.016323 0.016287 0.016292 0.016291 0.016289 0.016299 0.01627 0.016327 0.016279 0.01634 0.016341 0.016313 0.016331 0.016314 0.016305 0.016318 0.016295 0.016296 0.016287 0.0163 0.016335 0.01632 0.0163 0.016282 0.016269 0.016311 0.016266 0.016317 0.016313 0.01634 0.016318 0.016293 0.01629 0.016328 0.016316 0.016299 0.016314 0.016331 0.016283 0.016319 0.016322 0.016283 0.016304 0.016296 0.016287 0.016315 0.016327 0.016281 0.016297 0.016286 0.016285 0.0163 0.016301 0.016277 0.016274 0.016285 0.016287 0.016317 0.016303 0.016309 0.016277 0.016307 0.016318 0.016296 0.016306 0.016323 0.016297 0.01626 0.016301 0.016324 0.01632 0.016301 0.016302 0.016309 0.016285 0.016356 0.016285 0.016292 0.016316 0.01631 0.016332 0.016306 0.016336 0.0163 0.016298 0.016323
0.015942 0.015913 0.015937 0.015908 0.015963 0.015944 0.015907 0.015959 0.015929 0.015929 0.015924 0.015966 0.015939 0.015896 0.015948 0.015913 0.015918 0.015916 0.015915 0.015924 0.015896 0.015952 0.015905 0.015965 0.015966 0.015938 0.015956 0.015939 0.01593 0.015944 0.015921 0.015922 0.015913 0.015926 0.01596 0.015946 0.015925 0.015907 0.015895 0.015937 0.015892 0.015942 0.015939 0.015965 0.015943 0.015918 0.015916 0.015953 0.015941 0.015925 0.015939 0.015956 0.015909 0.015945 0.015948 0.015909 0.01593 0.015921 0.015913 0.01594 0.015952 0.015907 0.015922 0.015911 0.01591 0.015926 0.015927 0.015902 0.0159 0.01591 0.015912 0.015943 0.015928 0.015934 0.015903 0.015933 0.015944 0.015922 0.015931 0.015949 0.015923 0.015886 0.015926 0.01595 0.015945 0.015926 0.015928 0.015934 0.015911 0.015982 0.015911 0.015918 0.015941 0.015935 0.015958 0.015932 0.015961 0.015926 0.015923 0.015949
0.015578 0.015549 0.015573 0.015545 0.0156 0.01558 0.015544 0.015596 0.015566 0.015566 0.015561 0.015602 0.015575 0.015533 0.015585 0.01555 0.015554 0.015553 0.015552 0.015561 0.015534 0.015588 0.015542 0.015601 0.015602 0.015575 0.015592 0.015576 0.015567 0.01558 0.015558 0.015559 0.01555 0.015562 0.015596 0.015582 0.015562 0.015544 0.015532 0.015574 0.015529 0.015579 0.015575 0.015601 0.015579 0.015555 0.015553 0.01559 0.015578 0.015562 0.015575 0.015592 0.015546 0.015581 0.015584 0.015546 0.015567 0.015557 0.01555 0.015577 0.015588 0.015544 0.015559 0.015548 0.015547 0.015563 0.015564 0.015539 0.015538 0.015547 0.01555 0.015579 0.015565 0.015571 0.015539 0.01557 0.01558 0.015558 0.015568 0.015585 0.01556 0.015524 0.015563 0.015586 0.015582 0.015563 0.015565 0.015571 0.015548 0.015618 0.015548 0.015554 0.015577 0.015571 0.015594 0.015569 0.015597 0.015563 0.01556 0.015585
0.015226 0.015197 0.015221 0.015193 0.015247 0.015228 0.015192 0.015243 0.015214 0.015214 0.015208 0.015249 0.015223 0.015181 0.015232 0.015197 0.015202 0.015201 0.015199 0.015209 0.015182 0.015235 0.01519 0.015247 0.015249 0.015222 0.01524 0.015224 0.015215 0.015227 0.015206 0.015206 0.015198 0.01521 0.015243 0.01523 0.015209 0.015191 0.01518 0.015221 0.015177 0.015226 0.015223 0.015247 0.015227 0.015203 0.015201 0.015237 0.015225 0.01521 0.015223 0.015239 0.015194 0.015229 0.015231 0.015194 0.015214 0.015205 0.015197 0.015225 0.015236 0.015192 0.015207 0.015195 0.015195 0.015211 0.015211 0.015187 0.015186 0.015195 0.015198 0.015227 0.015213 0.015218 0.015187 0.015217 0.015228 0.015206 0.015215 0.015233 0.015208 0.015172 0.015211 0.015234 0.015229 0.015211 0.015213 0.015219 0.015196 0.015265 0.015196 0.015202 0.015225 0.015218 0.015241 0.015217 0.015244 0.015211 0.015208 0.015233
0.014884 0.014855 0.014879 0.014852 0.014905 0.014885 0.01485 0.0149 0.014872 0.014872 0.014866 0.014907 0.014881 0.01484 0.01489 0.014855 0.01486 0.014859 0.014858 0.014867 0.01484 0.014893 0.014849 0.014905 0.014907 0.01488 0.014898 0.014881 0.014873 0.014884 0.014864 0.014865 0.014856 0.014868 0.014901 0.014888 0.014867 0.014849 0.014839 0.014879 0.014836 0.014884 0.014881 0.014905 0.014884 0.014861 0.014859 0.014894 0.014883 0.014868 0.01488 0.014897 0.014852 0.014887 0.014889 0.014852 0.014872 0.014863 0.014856 0.014882 0.014893 0.01485 0.014865 0.014853 0.014853 0.014869 0.014869 0.014845 0.014844 0.014853 0.014856 0.014884 0.014871 0.014876 0.014845 0.014875 0.014886 0.014864 0.014873 0.01489 0.014866 0.01483 0.014869 0.014892 0.014887 0.014869 0.014871 0.014877 0.014854 0.014923 0.014854 0.01486 0.014882 0.014876 0.014898 0.014875 0.014902 0.014869 0.014866 0.01489
0.014552 0.014524 0.014547 0.01452 0.014573 0.014553 0.014518 0.014568 0.01454 0.01454 0.014534 0.014574 0.014549 0.014508 0.014557 0.014523 0.014528 0.014528 0.014526 0.014535 0.014509 0.01456 0.014517 0.014572 0.014574 0.014548 0.014565 0.014549 0.014541 0.014552 0.014532 0.014533 0.014524 0.014536 0.014568 0.014556 0.014535 0.014517 0.014507 0.014547 0.014504 0.014551 0.014549 0.014572 0.014552 0.014529 0.014527 0.014562 0.014551 0.014536 0.014548 0.014564 0.01452 0.014555 0.014556 0.01452 0.01454 0.01453 0.014524 0.01455 0.014561 0.014518 0.014534 0.014521 0.014521 0.014538 0.014537 0.014513 0.014513 0.014521 0.014524 0.014552 0.014539 0.014544 0.014513 0.014543 0.014554 0.014531 0.014541 0.014558 0.014534 0.014499 0.014537 0.014559 0.014555 0.014537 0.014539 0.014545 0.014522 0.014591 0.014523 0.014528 0.01455 0.014544 0.014566 0.014543 0.014569 0.014537 0.014534 0.014558
0.014229 0.014201 0.014225 0.014198 0.01425 0.01423 0.014196 0.014245 0.014217 0.014218 0.014212 0.014252 0.014227 0.014186 0.014235 0.014201 0.014206 0.014206 0.014204 0.014212 0.014187 0.014238 0.014195 0.014249 0.014252 0.014225 0.014243 0.014227 0.014218 0.014229 0.01421 0.014211 0.014202 0.014214 0.014245 0.014233 0.014213 0.014195 0.014185 0.014225 0.014182 0.014229 0.014226 0.014249 0.014229 0.014207 0.014205 0.014239 0.014229 0.014214 0.014225 0.014242 0.014198 0.014233 0.014234 0.014198 0.014218 0.014208 0.014202 0.014228 0.014239 0.014196 0.014211 0.014199 0.014199 0.014215 0.014215 0.014191 0.014191 0.014199 0.014202 0.01423 0.014216 0.014221 0.014191 0.014221 0.014232 0.014209 0.014219 0.014236 0.014212 0.014177 0.014214 0.014237 0.014232 0.014215 0.014217 0.014223 0.0142 0.014268 0.014201 0.014206 0.014227 0.014221 0.014243 0.014221 0.014246 0.014215 0.014212 0.014236
0.013916 0.013889 0.013912 0.013885 0.013937 0.013917 0.013883 0.013932 0.013904 0.013905 0.013899 0.013938 0.013914 0.013873 0.013921 0.013888 0.013893 0.013893 0.013891 0.013899 0.013875 0.013924 0.013882 0.013935 0.013938 0.013912 0.013929 0.013914 0.013905 0.013916 0.013898 0.013898 0.013889 0.013901 0.013931 0.01392 0.0139 0.013882 0.013873 0.013912 0.01387 0.013916 0.013913 0.013935 0.013916 0.013894 0.013892 0.013926 0.013915 0.013901 0.013912 0.013928 0.013885 0.01392 0.01392 0.013885 0.013905 0.013895 0.013889 0.013915 0.013925 0.013884 0.013899 0.013886 0.013886 0.013903 0.013902 0.013879 0.013879 0.013886 0.01389 0.013916 0.013903 0.013908 0.013878 0.013908 0.013918 0.013896 0.013906 0.013922 0.013899 0.013865 0.013901 0.013924 0.013919 0.013902 0.013904 0.01391 0.013887 0.013954 0.013888 0.013893 0.013914 0.013907 0.01393 0.013908 0.013933 0.013902 0.013899 0.013922
0.013612 0.013585 0.013608 0.013582 0.013632 0.013613 0.01358 0.013627 0.0136 0.013601 0.013594 0.013633 0.01361 0.01357 0.013617 0.013584 0.013589 0.013589 0.013587 0.013595 0.013571 0.01362 0.013578 0.013631 0.013633 0.013607 0.013625 0.01361 0.013601 0.013611 0.013594 0.013594 0.013585 0.013597 0.013627 0.013616 0.013595 0.013578 0.013569 0.013608 0.013566 0.013611 0.013609 0.01363 0.013612 0.01359 0.013588 0.013621 0.013611 0.013597 0.013608 0.013624 0.013581 0.013616 0.013616 0.013582 0.013601 0.01359 0.013585 0.01361 0.013621 0.01358 0.013595 0.013582 0.013582 0.013599 0.013598 0.013575 0.013575 0.013582 0.013586 0.013612 0.013599 0.013604 0.013574 0.013604 0.013614 0.013592 0.013602 0.013618 0.013595 0.013561 0.013597 0.013619 0.013615 0.013597 0.0136 0.013605 0.013583 0.01365 0.013584 0.013589 0.01361 0.013603 0.013625 0.013604 0.013628 0.013598 0.013595 0.013618
0.013316 0.013289 0.013312 0.013286 0.013336 0.013317 0.013284 0.013331 0.013304 0.013306 0.013299 0.013337 0.013314 0.013274 0.013321 0.013288 0.013294 0.013294 0.013291 0.013299 0.013276 0.013323 0.013283 0.013334 0.013337 0.013311 0.013329 0.013314 0.013305 0.013315 0.013298 0.013299 0.01329 0.013301 0.013331 0.01332 0.013299 0.013283 0.013274 0.013312 0.013271 0.013315 0.013313 0.013334 0.013316 0.013295 0.013293 0.013325 0.013315 0.013302 0.013312 0.013328 0.013286 0.01332 0.01332 0.013286 0.013305 0.013295 0.01329 0.013315 0.013325 0.013284 0.013299 0.013286 0.013286 0.013303 0.013302 0.013279 0.01328 0.013287 0.013291 0.013316 0.013303 0.013308 0.013279 0.013308 0.013318 0.013296 0.013306 0.013322 0.013299 0.013266 0.013301 0.013324 0.013319 0.013302 0.013305 0.01331 0.013288 0.013354 0.013289 0.013294 0.013314 0.013307 0.013329 0.013309 0.013332 0.013302 0.013299 0.013322
0.013029 0.013002 0.013025 0.012999 0.013049 0.013029 0.012997 0.013043 0.013017 0.013018 0.013011 0.013049 0.013027 0.012987 0.013033 0.013001 0.013006 0.013006 0.013004 0.013012 0.012989 0.013036 0.012996 0.013046 0.013049 0.013024 0.013041 0.013026 0.013018 0.013028 0.013011 0.013011 0.013002 0.013014 0.013042 0.013032 0.013012 0.012995 0.012987 0.013025 0.012983 0.013028 0.013025 0.013046 0.013028 0.013007 0.013005 0.013037 0.013027 0.013014 0.013024 0.01304 0.012998 0.013033 0.013032 0.012999 0.013017 0.013007 0.013003 0.013027 0.013037 0.012997 0.013012 0.012998 0.012999 0.013016 0.013015 0.012992 0.012993 0.012999 0.013003 0.013028 0.013016 0.01302 0.012991 0.01302 0.013031 0.013008 0.013019 0.013034 0.013012 0.012979 0.013014 0.013036 0.013031 0.013014 0.013017 0.013022 0.013001 0.013066 0.013002 0.013006 0.013026 0.013019 0.013041 0.013021 0.013044 0.013015 0.013012 0.013034
0.012749 0.012722 0.012745 0.01272 0.012768 0.012749 0.012717 0.012763 0.012737 0.012739 0.012731 0.012769 0.012747 0.012708 0.012753 0.012721 0.012726 0.012727 0.012725 0.012732 0.01271 0.012755 0.012716 0.012766 0.012769 0.012744 0.012761 0.012746 0.012738 0.012747 0.012731 0.012732 0.012723 0.012734 0.012762 0.012753 0.012732 0.012715 0.012707 0.012745 0.012704 0.012748 0.012746 0.012766 0.012748 0.012727 0.012726 0.012757 0.012748 0.012735 0.012744 0.01276 0.012719 0.012753 0.012752 0.012719 0.012737 0.012727 0.012723 0.012747 0.012757 0.012717 0.012732 0.012719 0.012719 0.012736 0.012735 0.012712 0.012714 0.01272 0.012724 0.012748 0.012736 0.01274 0.012712 0.01274 0.012751 0.012728 0.012739 0.012754 0.012732 0.012699 0.012734 0.012756 0.012751 0.012735 0.012738 0.012742 0.012721 0.012785 0.012722 0.012726 0.012746 0.012739 0.012761 0.012742 0.012764 0.012735 0.012732 0.012754
0.012476 0.01245 0.012473 0.012448 0.012496 0.012476 0.012445 0.01249 0.012465 0.012467 0.012459 0.012496 0.012474 0.012436 0.012481 0.012449 0.012454 0.012455 0.012452 0.01246 0.012438 0.012483 0.012444 0.012493 0.012496 0.012471 0.012489 0.012474 0.012466 0.012475 0.012459 0.01246 0.012451 0.012462 0.012489 0.01248 0.01246 0.012443 0.012436 0.012472 0.012432 0.012475 0.012473 0.012493 0.012475 0.012455 0.012454 0.012484 0.012475 0.012463 0.012471 0.012487 0.012447 0.01248 0.012479 0.012447 0.012465 0.012455 0.012451 0.012475 0.012484 0.012445 0.01246 0.012446 0.012447 0.012464 0.012463 0.01244 0.012442 0.012447 0.012452 0.012476 0.012464 0.012468 0.01244 0.012468 0.012478 0.012456 0.012466 0.012482 0.01246 0.012428 0.012462 0.012483 0.012478 0.012462 0.012465 0.01247 0.012449 0.012513 0.01245 0.012454 0.012473 0.012466 0.012488 0.012469 0.012491 0.012463 0.01246 0.012482
0.012211 0.012185 0.012208 0.012183 0.01223 0.012211 0.01218 0.012224 0.012199 0.012201 0.012194 0.01223 0.012209 0.012171 0.012215 0.012183 0.012189 0.012189 0.012187 0.012194 0.012173 0.012217 0.012179 0.012227 0.012231 0.012206 0.012223 0.012208 0.0122 0.012209 0.012194 0.012195 0.012185 0.012196 0.012223 0.012215 0.012194 0.012178 0.012171 0.012207 0.012167 0.01221 0.012208 0.012227 0.012209 0.01219 0.012189 0.012219 0.01221 0.012197 0.012206 0.012221 0.012182 0.012215 0.012214 0.012182 0.0122 0.012189 0.012186 0.012209 0.012219 0.01218 0.012195 0.012181 0.012182 0.012199 0.012198 0.012175 0.012177 0.012182 0.012187 0.01221 0.012198 0.012203 0.012174 0.012203 0.012213 0.012191 0.012201 0.012216 0.012195 0.012163 0.012196 0.012218 0.012213 0.012197 0.0122 0.012205 0.012184 0.012247 0.012185 0.012189 0.012208 0.0122 0.012223 0.012204 0.012225 0.012198 0.012194 0.012216
0.011952 0.011926 0.011949 0.011924 0.011971 0.011952 0.011922 0.011965 0.011941 0.011943 0.011935 0.011971 0.011951 0.011913 0.011956 0.011925 0.011931 0.011931 0.011929 0.011936 0.011915 0.011958 0.011921 0.011968 0.011972 0.011947 0.011964 0.01195 0.011942 0.01195 0.011936 0.011936 0.011927 0.011938 0.011964 0.011956 0.011936 0.01192 0.011913 0.011949 0.011909 0.011951 0.011949 0.011968 0.011951 0.011932 0.01193 0.01196 0.011951 0.011939 0.011947 0.011962 0.011923 0.011956 0.011955 0.011924 0.011941 0.011931 0.011928 0.01195 0.01196 0.011922 0.011936 0.011923 0.011923 0.01194 0.011939 0.011917 0.011919 0.011924 0.011929 0.011952 0.01194 0.011944 0.011916 0.011944 0.011954 0.011932 0.011942 0.011958 0.011936 0.011905 0.011938 0.011959 0.011954 0.011938 0.011942 0.011946 0.011926 0.011988 0.011927 0.011931 0.011949 0.011942 0.011964 0.011946 0.011966 0.011939 0.011936 0.011958
0.0117 0.011675 0.011697 0.011673 0.011719 0.011699 0.01167 0.011713 0.011689 0.011691 0.011683 0.011719 0.011698 0.011661 0.011704 0.011673 0.011679 0.011679 0.011677 0.011684 0.011663 0.011706 0.011669 0.011715 0.011719 0.011694 0.011712 0.011697 0.011689 0.011698 0.011684 0.011684 0.011675 0.011686 0.011712 0.011704 0.011684 0.011668 0.011661 0.011696 0.011657 0.011698 0.011697 0.011715 0.011698 0.01168 0.011678 0.011707 0.011699 0.011687 0.011695 0.01171 0.011671 0.011704 0.011702 0.011672 0.011689 0.011679 0.011676 0.011698 0.011708 0.01167 0.011684 0.011671 0.011671 0.011688 0.011687 0.011665 0.011667 0.011672 0.011677 0.011699 0.011688 0.011692 0.011664 0.011692 0.011702 0.01168 0.01169 0.011705 0.011684 0.011653 0.011686 0.011707 0.011702 0.011686 0.01169 0.011694 0.011674 0.011735 0.011675 0.011679 0.011697 0.011689 0.011711 0.011694 0.011714 0.011687 0.011684 0.011705
0.011454 0.011429 0.011451 0.011427 0.011472 0.011453 0.011424 0.011466 0.011443 0.011445 0.011437 0.011472 0.011452 0.011415 0.011458 0.011427 0.011433 0.011433 0.011431 0.011438 0.011418 0.011459 0.011423 0.011469 0.011473 0.011448 0.011465 0.011451 0.011443 0.011452 0.011438 0.011438 0.011429 0.01144 0.011465 0.011457 0.011438 0.011422 0.011415 0.01145 0.011412 0.011452 0.011451 0.011468 0.011452 0.011434 0.011432 0.011461 0.011452 0.011441 0.011448 0.011463 0.011426 0.011458 0.011456 0.011426 0.011443 0.011433 0.01143 0.011452 0.011461 0.011425 0.011438 0.011425 0.011426 0.011442 0.011441 0.011419 0.011421 0.011426 0.011431 0.011453 0.011442 0.011446 0.011418 0.011446 0.011456 0.011434 0.011444 0.011459 0.011438 0.011408 0.01144 0.01146 0.011456 0.01144 0.011444 0.011448 0.011428 0.011488 0.011429 0.011433 0.011451 0.011443 0.011465 0.011448 0.011468 0.011441 0.011438 0.011459
0.011214 0.011189 0.011211 0.011187 0.011232 0.011213 0.011184 0.011226 0.011202 0.011205 0.011197 0.011232 0.011212 0.011175 0.011217 0.011187 0.011193 0.011193 0.011191 0.011198 0.011178 0.011219 0.011184 0.011228 0.011232 0.011208 0.011225 0.011211 0.011203 0.011211 0.011198 0.011198 0.011189 0.0112 0.011225 0.011217 0.011197 0.011182 0.011176 0.01121 0.011172 0.011212 0.01121 0.011228 0.011212 0.011194 0.011192 0.011221 0.011212 0.011201 0.011208 0.011223 0.011186 0.011218 0.011216 0.011186 0.011203 0.011193 0.01119 0.011212 0.011221 0.011185 0.011198 0.011185 0.011186 0.011202 0.011201 0.01118 0.011182 0.011186 0.011191 0.011213 0.011202 0.011205 0.011179 0.011206 0.011216 0.011194 0.011204 0.011219 0.011198 0.011168 0.011199 0.01122 0.011215 0.0112 0.011204 0.011208 0.011188 0.011248 0.011189 0.011193 0.01121 0.011203 0.011224 0.011208 0.011227 0.011201 0.011198 0.011219
0.010979 0.010954 0.010976 0.010953 0.010997 0.010978 0.01095 0.010991 0.010968 0.01097 0.010962 0.010997 0.010978 0.010941 0.010982 0.010953 0.010958 0.010959 0.010957 0.010963 0.010944 0.010984 0.010949 0.010993 0.010997 0.010973 0.01099 0.010976 0.010969 0.010977 0.010963 0.010964 0.010955 0.010965 0.01099 0.010982 0.010963 0.010948 0.010942 0.010976 0.010938 0.010977 0.010976 0.010993 0.010977 0.010959 0.010958 0.010986 0.010977 0.010967 0.010973 0.010988 0.010951 0.010983 0.010981 0.010952 0.010968 0.010958 0.010956 0.010977 0.010986 0.01095 0.010964 0.01095 0.010951 0.010968 0.010966 0.010945 0.010948 0.010952 0.010957 0.010978 0.010967 0.010971 0.010944 0.010971 0.010981 0.010959 0.01097 0.010984 0.010964 0.010934 0.010965 0.010985 0.010981 0.010966 0.010969 0.010973 0.010954 0.011013 0.010955 0.010958 0.010975 0.010968 0.010989 0.010973 0.010992 0.010967 0.010963 0.010984
0.01075 0.010725 0.010747 0.010724 0.010767 0.010749 0.010721 0.010761 0.010739 0.010741 0.010733 0.010767 0.010748 0.010712 0.010753 0.010724 0.010729 0.01073 0.010728 0.010734 0.010715 0.010755 0.01072 0.010764 0.010767 0.010744 0.010761 0.010747 0.010739 0.010747 0.010734 0.010735 0.010726 0.010736 0.01076 0.010753 0.010734 0.010719 0.010713 0.010746 0.010709 0.010748 0.010746 0.010763 0.010748 0.01073 0.010729 0.010756 0.010748 0.010737 0.010744 0.010758 0.010722 0.010754 0.010751 0.010723 0.010739 0.010729 0.010727 0.010748 0.010757 0.010721 0.010735 0.010721 0.010722 0.010739 0.010737 0.010716 0.010719 0.010723 0.010728 0.010749 0.010738 0.010741 0.010715 0.010742 0.010751 0.01073 0.01074 0.010754 0.010735 0.010705 0.010736 0.010756 0.010751 0.010737 0.01074 0.010744 0.010725 0.010783 0.010726 0.010729 0.010746 0.010739 0.01076 0.010744 0.010762 0.010738 0.010734 0.010754
0.010525 0.010501 0.010523 0.0105 0.010543 0.010524 0.010497 0.010537 0.010515 0.010517 0.010509 0.010543 0.010524 0.010489 0.010529 0.0105 0.010505 0.010506 0.010504 0.01051 0.010491 0.01053 0.010497 0.010539 0.010543 0.01052 0.010536 0.010523 0.010515 0.010523 0.01051 0.010511 0.010502 0.010512 0.010536 0.010529 0.01051 0.010495 0.010489 0.010522 0.010486 0.010524 0.010522 0.010538 0.010523 0.010506 0.010505 0.010532 0.010524 0.010513 0.01052 0.010534 0.010498 0.010529 0.010527 0.010499 0.010515 0.010505 0.010503 0.010524 0.010532 0.010498 0.010511 0.010497 0.010498 0.010515 0.010513 0.010493 0.010495 0.010499 0.010504 0.010524 0.010514 0.010517 0.010492 0.010518 0.010527 0.010506 0.010516 0.01053 0.010511 0.010482 0.010512 0.010532 0.010527 0.010513 0.010516 0.01052 0.010501 0.010558 0.010502 0.010505 0.010522 0.010515 0.010535 0.01052 0.010538 0.010514 0.01051 0.01053


==> images/plots/data/mismatching/dcbtlin-ol-j.dat <==
0.21942
0.21953
0.21932
0.21939
0.21935
0.21966
0.21955
0.21961
0.21955
0.21931
0.21966
0.21956
0.21934
0.21959
0.21955
0.21974
0.21955
0.21942
0.21948
0.21961
0.21934
0.21964
0.21949
0.21976
0.21951
0.21968
0.21945
0.2195
0.21954
0.21977
0.21933
0.21934
0.21953
0.21951
0.21976
0.21942
0.21969
0.21973
0.21945
0.2194
0.2196
0.21958
0.21947
0.21982
0.21969
0.21953
0.21945
0.21965
0.21954
0.21935
0.21973
0.21962
0.21958
0.21928
0.21965
0.21952
0.21955
0.2198
0.21944
0.21948
0.21952
0.21951
0.2194
0.21979
0.21965
0.21932
0.21949
0.21963
0.21931
0.21961
0.21933
0.21958
0.21955
0.21962
0.21974
0.21949
0.21941
0.21974
0.21953
0.21948
0.21942
0.21952
0.21958
0.21942
0.2195
0.21952
0.2193
0.21944
0.2195
0.21926
0.21942
0.21958
0.21967
0.21993
0.21959
0.21932
0.21959
0.21939
0.2195
0.21947


==> images/plots/data/mismatching/dcbtlin-ol-rho.dat <==
3.7239 -3.6353
3.7224 -3.6338
3.7253 -3.6367
3.7248 -3.6362
3.7245 -3.636
3.7201 -3.6315
3.7223 -3.6337
3.7204 -3.6319
3.7218 -3.6333
3.7257 -3.6371
3.7204 -3.6318
3.7211 -3.6326
3.7251 -3.6365
3.7218 -3.6332
3.7214 -3.6329
3.7193 -3.6307
3.7217 -3.6332
3.7241 -3.6355
3.7231 -3.6345
3.721 -3.6324
3.7258 -3.6372
3.7199 -3.6314
3.7234 -3.6347
3.7181 -3.6296
3.722 -3.6335
3.7195 -3.631
3.723 -3.6345
3.7224 -3.6339
3.7221 -3.6335
3.7184 -3.6298
3.7254 -3.6368
3.7254 -3.6368
3.7229 -3.6343
3.7226 -3.634
3.7182 -3.6297
3.724 -3.6354
3.7197 -3.6311
3.7194 -3.6308
3.724 -3.6353
3.7238 -3.6352
3.7217 -3.6331
3.7211 -3.6326
3.723 -3.6344
3.7168 -3.6284
3.7195 -3.631
3.7224 -3.6338
3.7236 -3.635
3.7197 -3.6312
3.7218 -3.6332
3.7254 -3.6368
3.719 -3.6305
3.7204 -3.6319
3.722 -3.6333
3.7256 -3.6371
3.72 -3.6315
3.7228 -3.6342
3.722 -3.6335
3.7178 -3.6292
3.7241 -3.6354
3.7228 -3.6342
3.722 -3.6335
3.7229 -3.6343
3.7246 -3.636
3.7182 -3.6296
3.7206 -3.632
3.7253 -3.6367
3.7232 -3.6346
3.7209 -3.6323
3.7262 -3.6376
3.7213 -3.6327
3.7256 -3.637
3.7212 -3.6326
3.7221 -3.6335
3.7207 -3.6321
3.7195 -3.6309
3.7229 -3.6343
3.7239 -3.6353
3.7188 -3.6302
3.7223 -3.6337
3.7225 -3.634
3.7243 -3.6357
3.7231 -3.6345
3.7215 -3.6329
3.7235 -3.635
3.7224 -3.6338
3.7226 -3.634
3.7258 -3.6372
3.7236 -3.635
3.723 -3.6344
3.7255 -3.637
3.7242 -3.6356
3.7215 -3.6329
3.7199 -3.6314
3.7159 -3.6274
3.7206 -3.6321
3.7255 -3.6369
3.7207 -3.6322
3.7241 -3.6356
3.723 -3.6344
3.7227 -3.6342


==> images/plots/data/mismatching/dcbtlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075
0.028935 0.028935 0.028935 0.028935 0.028935 0.028936 0.028935 0.028936 0.028936 0.028935 0.028936 0.028936 0.028935 0.028936 0.028936 0.028936 0.028936 0.028935 0.028935 0.028936 0.028935 0.028936 0.028935 0.028936 0.028936 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028935 0.028935 0.028935 0.028936 0.028935 0.028936 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028937 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028936 0.028936 0.028936 0.028935 0.028936 0.028935 0.028936 0.028937 0.028935 0.028935 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028935 0.028936 0.028935 0.028936 0.028935 0.028936 0.028936 0.028936 0.028936 0.028935 0.028935 0.028936 0.028935 0.028935 0.028935 0.028935 0.028936 0.028935 0.028935 0.028935 0.028935 0.028935 0.028935 0.028935 0.028935 0.028936 0.028936 0.028937 0.028936 0.028935 0.028936 0.028935 0.028935 0.028935
0.040644 0.040645 0.040643 0.040643 0.040643 0.040646 0.040645 0.040646 0.040645 0.040643 0.040646 0.040645 0.040643 0.040645 0.040645 0.040646 0.040645 0.040644 0.040644 0.040645 0.040643 0.040646 0.040644 0.040647 0.040645 0.040646 0.040644 0.040645 0.040645 0.040647 0.040643 0.040643 0.040644 0.040644 0.040647 0.040644 0.040646 0.040646 0.040644 0.040644 0.040645 0.040645 0.040644 0.040647 0.040646 0.040645 0.040644 0.040646 0.040645 0.040643 0.040646 0.040646 0.040645 0.040643 0.040646 0.040644 0.040645 0.040647 0.040644 0.040644 0.040645 0.040644 0.040643 0.040647 0.040645 0.040643 0.040644 0.040645 0.040643 0.040645 0.040643 0.040645 0.040645 0.040645 0.040646 0.040644 0.040644 0.040646 0.040645 0.040645 0.040644 0.040644 0.040645 0.040644 0.040645 0.040644 0.040643 0.040644 0.040644 0.040643 0.040644 0.040645 0.040646 0.040648 0.040646 0.040643 0.040645 0.040644 0.040644 0.040644
0.052949 0.052951 0.052948 0.052948 0.052949 0.052953 0.052951 0.052953 0.052951 0.052948 0.052953 0.052952 0.052948 0.052951 0.052952 0.052953 0.052951 0.052949 0.05295 0.052952 0.052948 0.052953 0.05295 0.052955 0.052951 0.052953 0.05295 0.052951 0.052951 0.052954 0.052948 0.052948 0.05295 0.052951 0.052955 0.052949 0.052953 0.052953 0.052949 0.052949 0.052951 0.052952 0.05295 0.052956 0.052953 0.052951 0.05295 0.052953 0.052951 0.052948 0.052954 0.052953 0.052951 0.052948 0.052953 0.05295 0.052951 0.052955 0.052949 0.05295 0.052951 0.05295 0.052949 0.052955 0.052952 0.052948 0.05295 0.052952 0.052947 0.052952 0.052948 0.052952 0.052951 0.052952 0.052953 0.05295 0.052949 0.052954 0.052951 0.052951 0.052949 0.05295 0.052952 0.05295 0.052951 0.052951 0.052948 0.05295 0.05295 0.052948 0.052949 0.052951 0.052953 0.052957 0.052952 0.052948 0.052952 0.052949 0.05295 0.05295
0.06562 0.065622 0.065618 0.065619 0.065619 0.065626 0.065623 0.065625 0.065623 0.065618 0.065625 0.065624 0.065618 0.065623 0.065624 0.065627 0.065623 0.06562 0.065621 0.065624 0.065617 0.065626 0.065621 0.065629 0.065623 0.065627 0.065622 0.065622 0.065623 0.065628 0.065618 0.065618 0.065622 0.065622 0.065629 0.06562 0.065626 0.065627 0.06562 0.06562 0.065623 0.065624 0.065622 0.065631 0.065627 0.065622 0.065621 0.065626 0.065623 0.065618 0.065627 0.065625 0.065623 0.065618 0.065626 0.065622 0.065623 0.065629 0.06562 0.065622 0.065623 0.065622 0.065619 0.065629 0.065625 0.065618 0.065621 0.065625 0.065617 0.065624 0.065618 0.065624 0.065623 0.065625 0.065627 0.065622 0.06562 0.065628 0.065623 0.065622 0.06562 0.065621 0.065624 0.065621 0.065623 0.065622 0.065617 0.065621 0.065621 0.065618 0.06562 0.065624 0.065626 0.065632 0.065625 0.065618 0.065625 0.06562 0.065621 0.065622
0.078445 0.078448 0.078442 0.078443 0.078444 0.078454 0.078449 0.078453 0.07845 0.078441 0.078453 0.078451 0.078443 0.078449 0.078451 0.078455 0.07845 0.078445 0.078447 0.078451 0.078441 0.078454 0.078446 0.078458 0.078449 0.078455 0.078447 0.078448 0.078449 0.078457 0.078442 0.078442 0.078447 0.078448 0.078458 0.078445 0.078454 0.078455 0.078445 0.078446 0.07845 0.078451 0.078447 0.078461 0.078455 0.078448 0.078446 0.078454 0.07845 0.078442 0.078456 0.078453 0.078449 0.078442 0.078454 0.078447 0.078449 0.078459 0.078445 0.078448 0.078449 0.078447 0.078444 0.078458 0.078452 0.078442 0.078447 0.078452 0.07844 0.078451 0.078441 0.078451 0.078449 0.078452 0.078455 0.078447 0.078445 0.078456 0.078449 0.078448 0.078444 0.078447 0.07845 0.078446 0.078449 0.078448 0.078441 0.078446 0.078447 0.078442 0.078445 0.07845 0.078454 0.078462 0.078453 0.078442 0.078452 0.078445 0.078447 0.078448
0.091233 0.091238 0.091229 0.09123 0.091232 0.091245 0.091238 0.091244 0.09124 0.091228 0.091244 0.091242 0.09123 0.091239 0.091241 0.091247 0.09124 0.091232 0.091236 0.091242 0.091227 0.091246 0.091235 0.091251 0.091239 0.091247 0.091236 0.091238 0.091239 0.09125 0.091229 0.091228 0.091236 0.091237 0.091251 0.091233 0.091246 0.091247 0.091233 0.091234 0.09124 0.091242 0.091236 0.091255 0.091247 0.091238 0.091234 0.091246 0.09124 0.091228 0.091248 0.091244 0.091239 0.091228 0.091245 0.091236 0.091239 0.091252 0.091232 0.091237 0.091239 0.091236 0.091231 0.091251 0.091243 0.091229 0.091235 0.091242 0.091226 0.091241 0.091228 0.091242 0.091238 0.091243 0.091246 0.091236 0.091233 0.091249 0.091238 0.091238 0.091232 0.091235 0.09124 0.091235 0.091238 0.091237 0.091227 0.091234 0.091236 0.091229 0.091232 0.09124 0.091245 0.091257 0.091244 0.091228 0.091243 0.091233 0.091236 0.091237
0.10381 0.10382 0.10381 0.10381 0.10381 0.10383 0.10382 0.10383 0.10382 0.10381 0.10383 0.10383 0.10381 0.10382 0.10382 0.10383 0.10382 0.10381 0.10382 0.10383 0.10381 0.10383 0.10382 0.10384 0.10382 0.10383 0.10382 0.10382 0.10382 0.10384 0.10381 0.10381 0.10382 0.10382 0.10384 0.10381 0.10383 0.10383 0.10381 0.10381 0.10382 0.10383 0.10382 0.10384 0.10383 0.10382 0.10381 0.10383 0.10382 0.10381 0.10383 0.10383 0.10382 0.10381 0.10383 0.10382 0.10382 0.10384 0.10381 0.10382 0.10382 0.10382 0.10381 0.10384 0.10383 0.10381 0.10382 0.10383 0.1038 0.10382 0.10381 0.10383 0.10382 0.10383 0.10383 0.10382 0.10381 0.10383 0.10382 0.10382 0.10381 0.10382 0.10382 0.10382 0.10382 0.10382 0.10381 0.10382 0.10382 0.10381 0.10381 0.10382 0.10383 0.10385 0.10383 0.10381 0.10383 0.10381 0.10382 0.10382
0.11604 0.11604 0.11603 0.11603 0.11603 0.11606 0.11604 0.11606 0.11605 0.11603 0.11605 0.11605 0.11603 0.11605 0.11605 0.11606 0.11605 0.11603 0.11604 0.11605 0.11603 0.11606 0.11604 0.11607 0.11605 0.11606 0.11604 0.11604 0.11605 0.11607 0.11603 0.11603 0.11604 0.11604 0.11607 0.11604 0.11606 0.11606 0.11604 0.11604 0.11605 0.11605 0.11604 0.11607 0.11606 0.11604 0.11604 0.11606 0.11605 0.11603 0.11606 0.11606 0.11605 0.11603 0.11606 0.11604 0.11605 0.11607 0.11603 0.11604 0.11605 0.11604 0.11603 0.11607 0.11605 0.11603 0.11604 0.11605 0.11602 0.11605 0.11603 0.11605 0.11605 0.11605 0.11606 0.11604 0.11604 0.11606 0.11604 0.11604 0.11603 0.11604 0.11605 0.11604 0.11604 0.11604 0.11603 0.11604 0.11604 0.11603 0.11603 0.11605 0.11606 0.11608 0.11605 0.11603 0.11605 0.11604 0.11604 0.11604
0.12777 0.12778 0.12776 0.12776 0.12777 0.1278 0.12778 0.12779 0.12778 0.12776 0.12779 0.12779 0.12776 0.12778 0.12779 0.1278 0.12778 0.12777 0.12777 0.12779 0.12776 0.1278 0.12777 0.12781 0.12778 0.1278 0.12778 0.12778 0.12778 0.12781 0.12776 0.12776 0.12777 0.12778 0.12781 0.12777 0.1278 0.1278 0.12777 0.12777 0.12778 0.12779 0.12778 0.12782 0.1278 0.12778 0.12777 0.1278 0.12778 0.12776 0.1278 0.12779 0.12778 0.12776 0.1278 0.12778 0.12778 0.12781 0.12777 0.12778 0.12778 0.12778 0.12776 0.12781 0.12779 0.12776 0.12777 0.12779 0.12775 0.12779 0.12776 0.12779 0.12778 0.12779 0.1278 0.12778 0.12777 0.1278 0.12778 0.12778 0.12777 0.12777 0.12779 0.12777 0.12778 0.12778 0.12776 0.12777 0.12777 0.12776 0.12777 0.12778 0.1278 0.12782 0.12779 0.12776 0.12779 0.12777 0.12777 0.12778
0.1389 0.13891 0.13889 0.13889 0.1389 0.13893 0.13891 0.13893 0.13892 0.13889 0.13893 0.13893 0.13889 0.13892 0.13892 0.13894 0.13892 0.1389 0.13891 0.13892 0.13888 0.13894 0.1389 0.13895 0.13892 0.13894 0.13891 0.13891 0.13892 0.13895 0.13889 0.13889 0.13891 0.13891 0.13895 0.1389 0.13894 0.13894 0.1389 0.1389 0.13892 0.13892 0.13891 0.13896 0.13894 0.13891 0.1389 0.13894 0.13892 0.13889 0.13894 0.13893 0.13892 0.13889 0.13893 0.13891 0.13892 0.13895 0.1389 0.13891 0.13892 0.13891 0.13889 0.13895 0.13893 0.13889 0.13891 0.13893 0.13888 0.13892 0.13889 0.13892 0.13891 0.13893 0.13894 0.13891 0.1389 0.13894 0.13891 0.13891 0.1389 0.13891 0.13892 0.13891 0.13891 0.13891 0.13889 0.1389 0.13891 0.13889 0.1389 0.13892 0.13893 0.13897 0.13893 0.13889 0.13893 0.1389 0.13891 0.13891
0.14934 0.14935 0.14932 0.14933 0.14933 0.14938 0.14935 0.14937 0.14936 0.14932 0.14937 0.14937 0.14933 0.14936 0.14936 0.14938 0.14936 0.14933 0.14934 0.14937 0.14932 0.14938 0.14934 0.1494 0.14936 0.14938 0.14935 0.14935 0.14935 0.14939 0.14932 0.14932 0.14934 0.14935 0.14939 0.14934 0.14938 0.14938 0.14933 0.14934 0.14936 0.14937 0.14935 0.14941 0.14938 0.14935 0.14934 0.14938 0.14936 0.14932 0.14939 0.14937 0.14935 0.14932 0.14938 0.14935 0.14935 0.1494 0.14933 0.14935 0.14936 0.14935 0.14933 0.14939 0.14937 0.14932 0.14934 0.14937 0.14931 0.14936 0.14932 0.14936 0.14935 0.14937 0.14938 0.14935 0.14934 0.14939 0.14935 0.14935 0.14933 0.14934 0.14936 0.14934 0.14935 0.14935 0.14932 0.14934 0.14934 0.14932 0.14933 0.14936 0.14938 0.14942 0.14937 0.14932 0.14937 0.14934 0.14934 0.14935
0.159 0.15902 0.15899 0.15899 0.159 0.15905 0.15902 0.15904 0.15903 0.15898 0.15904 0.15904 0.15899 0.15902 0.15903 0.15905 0.15903 0.159 0.15901 0.15903 0.15898 0.15905 0.159 0.15907 0.15902 0.15905 0.15901 0.15902 0.15902 0.15907 0.15898 0.15898 0.15901 0.15902 0.15907 0.159 0.15905 0.15905 0.159 0.159 0.15902 0.15903 0.15901 0.15909 0.15905 0.15902 0.159 0.15905 0.15903 0.15898 0.15906 0.15904 0.15902 0.15898 0.15905 0.15901 0.15902 0.15907 0.159 0.15901 0.15902 0.15901 0.15899 0.15907 0.15904 0.15899 0.15901 0.15903 0.15897 0.15903 0.15898 0.15903 0.15902 0.15904 0.15905 0.15901 0.159 0.15906 0.15902 0.15902 0.15899 0.15901 0.15903 0.15901 0.15902 0.15901 0.15898 0.159 0.15901 0.15899 0.159 0.15903 0.15905 0.15909 0.15904 0.15898 0.15904 0.159 0.15901 0.15902
0.16783 0.16785 0.16781 0.16782 0.16783 0.16788 0.16785 0.16788 0.16786 0.16781 0.16788 0.16787 0.16782 0.16786 0.16787 0.16789 0.16786 0.16783 0.16784 0.16787 0.1678 0.16789 0.16784 0.16791 0.16786 0.16789 0.16785 0.16785 0.16785 0.16791 0.16781 0.16781 0.16784 0.16785 0.16791 0.16783 0.16789 0.16789 0.16783 0.16784 0.16786 0.16787 0.16784 0.16793 0.16789 0.16785 0.16783 0.16789 0.16786 0.16781 0.1679 0.16788 0.16785 0.16781 0.16789 0.16784 0.16786 0.16792 0.16783 0.16785 0.16786 0.16784 0.16782 0.16791 0.16787 0.16781 0.16784 0.16787 0.1678 0.16786 0.16781 0.16787 0.16785 0.16788 0.16789 0.16784 0.16783 0.1679 0.16785 0.16785 0.16782 0.16784 0.16786 0.16784 0.16785 0.16785 0.16781 0.16784 0.16784 0.16781 0.16783 0.16786 0.16789 0.16794 0.16788 0.16781 0.16788 0.16783 0.16784 0.16785
0.17578 0.1758 0.17576 0.17577 0.17578 0.17584 0.17581 0.17584 0.17582 0.17576 0.17584 0.17583 0.17577 0.17581 0.17583 0.17585 0.17582 0.17578 0.1758 0.17583 0.17575 0.17585 0.17579 0.17588 0.17582 0.17585 0.1758 0.17581 0.17581 0.17587 0.17576 0.17576 0.17579 0.1758 0.17587 0.17578 0.17585 0.17585 0.17578 0.17579 0.17581 0.17583 0.1758 0.1759 0.17585 0.17581 0.17579 0.17585 0.17582 0.17576 0.17586 0.17584 0.17581 0.17576 0.17585 0.1758 0.17581 0.17588 0.17578 0.1758 0.17582 0.1758 0.17577 0.17587 0.17583 0.17576 0.17579 0.17583 0.17574 0.17582 0.17576 0.17583 0.17581 0.17583 0.17585 0.1758 0.17579 0.17586 0.17581 0.17581 0.17578 0.17579 0.17582 0.17579 0.17581 0.1758 0.17576 0.17579 0.17579 0.17576 0.17578 0.17582 0.17585 0.17591 0.17584 0.17576 0.17584 0.17578 0.17579 0.17581
0.18283 0.18285 0.18281 0.18281 0.18282 0.1829 0.18285 0.18289 0.18286 0.18279 0.18289 0.18288 0.18281 0.18286 0.18288 0.1829 0.18287 0.18282 0.18284 0.18288 0.18279 0.1829 0.18283 0.18293 0.18286 0.18291 0.18285 0.18286 0.18286 0.18292 0.1828 0.1828 0.18284 0.18285 0.18293 0.18283 0.1829 0.1829 0.18282 0.18283 0.18286 0.18288 0.18284 0.18296 0.18291 0.18285 0.18283 0.1829 0.18287 0.1828 0.18291 0.18289 0.18286 0.1828 0.1829 0.18284 0.18286 0.18294 0.18282 0.18285 0.18286 0.18284 0.18281 0.18293 0.18288 0.18281 0.18284 0.18288 0.18278 0.18287 0.1828 0.18288 0.18286 0.18288 0.1829 0.18284 0.18283 0.18292 0.18285 0.18285 0.18282 0.18283 0.18287 0.18284 0.18286 0.18285 0.1828 0.18283 0.18284 0.18281 0.18282 0.18287 0.1829 0.18297 0.18289 0.1828 0.18289 0.18282 0.18284 0.18285
0.18894 0.18897 0.18892 0.18892 0.18894 0.18902 0.18897 0.18902 0.18899 0.18891 0.18901 0.189 0.18892 0.18898 0.189 0.18903 0.18899 0.18894 0.18896 0.189 0.1889 0.18903 0.18895 0.18906 0.18899 0.18903 0.18897 0.18898 0.18898 0.18905 0.18891 0.18891 0.18896 0.18897 0.18906 0.18894 0.18903 0.18903 0.18894 0.18895 0.18898 0.189 0.18896 0.18909 0.18903 0.18897 0.18895 0.18903 0.18899 0.18891 0.18904 0.18902 0.18898 0.18892 0.18902 0.18896 0.18898 0.18907 0.18894 0.18897 0.18898 0.18896 0.18893 0.18905 0.18901 0.18892 0.18895 0.189 0.18889 0.18899 0.18891 0.189 0.18897 0.18901 0.18902 0.18896 0.18895 0.18904 0.18897 0.18897 0.18893 0.18895 0.18899 0.18896 0.18898 0.18897 0.18891 0.18895 0.18896 0.18892 0.18894 0.18899 0.18902 0.1891 0.18902 0.18891 0.18901 0.18894 0.18896 0.18897
0.19413 0.19416 0.1941 0.1941 0.19412 0.19421 0.19416 0.19421 0.19417 0.19409 0.1942 0.1942 0.1941 0.19417 0.19419 0.19422 0.19418 0.19412 0.19414 0.19419 0.19408 0.19422 0.19413 0.19426 0.19417 0.19423 0.19415 0.19416 0.19417 0.19425 0.19409 0.19409 0.19414 0.19416 0.19425 0.19413 0.19422 0.19422 0.19412 0.19414 0.19417 0.19419 0.19415 0.19429 0.19422 0.19416 0.19413 0.19422 0.19418 0.19409 0.19423 0.19421 0.19416 0.1941 0.19421 0.19415 0.19417 0.19426 0.19412 0.19415 0.19417 0.19415 0.19411 0.19425 0.1942 0.1941 0.19414 0.19419 0.19407 0.19418 0.19409 0.19419 0.19416 0.1942 0.19422 0.19415 0.19413 0.19424 0.19416 0.19416 0.19411 0.19414 0.19418 0.19414 0.19416 0.19415 0.19409 0.19413 0.19414 0.1941 0.19412 0.19418 0.19421 0.1943 0.19421 0.19409 0.1942 0.19412 0.19414 0.19416
0.19838 0.19841 0.19835 0.19836 0.19838 0.19848 0.19842 0.19848 0.19843 0.19834 0.19846 0.19846 0.19836 0.19843 0.19845 0.19849 0.19844 0.19838 0.1984 0.19845 0.19833 0.19849 0.19839 0.19853 0.19843 0.19849 0.19841 0.19842 0.19843 0.19852 0.19835 0.19835 0.1984 0.19842 0.19852 0.19838 0.19848 0.19849 0.19837 0.19839 0.19843 0.19845 0.19841 0.19856 0.19849 0.19842 0.19839 0.19849 0.19844 0.19834 0.1985 0.19847 0.19842 0.19835 0.19848 0.1984 0.19843 0.19853 0.19837 0.19841 0.19843 0.1984 0.19836 0.19852 0.19846 0.19835 0.1984 0.19845 0.19832 0.19844 0.19834 0.19845 0.19842 0.19846 0.19848 0.19841 0.19839 0.19851 0.19842 0.19842 0.19837 0.19839 0.19844 0.1984 0.19842 0.19841 0.19834 0.19839 0.1984 0.19836 0.19838 0.19844 0.19848 0.19857 0.19847 0.19835 0.19847 0.19838 0.1984 0.19842
0.20173 0.20176 0.2017 0.2017 0.20172 0.20183 0.20176 0.20183 0.20178 0.20168 0.20181 0.20181 0.2017 0.20177 0.2018 0.20184 0.20179 0.20172 0.20175 0.2018 0.20167 0.20184 0.20173 0.20188 0.20178 0.20184 0.20176 0.20177 0.20177 0.20187 0.20169 0.20168 0.20174 0.20176 0.20188 0.20173 0.20184 0.20184 0.20172 0.20174 0.20177 0.2018 0.20175 0.20192 0.20184 0.20176 0.20173 0.20184 0.20179 0.20168 0.20185 0.20182 0.20177 0.20169 0.20183 0.20175 0.20177 0.20189 0.20171 0.20176 0.20178 0.20175 0.2017 0.20187 0.20181 0.2017 0.20174 0.2018 0.20166 0.20179 0.20168 0.2018 0.20177 0.20181 0.20183 0.20175 0.20173 0.20186 0.20176 0.20177 0.20171 0.20173 0.20179 0.20174 0.20177 0.20176 0.20168 0.20174 0.20174 0.2017 0.20172 0.20178 0.20183 0.20193 0.20182 0.20169 0.20182 0.20172 0.20174 0.20176
0.20418 0.20422 0.20415 0.20415 0.20417 0.20429 0.20422 0.20429 0.20424 0.20413 0.20427 0.20427 0.20415 0.20423 0.20426 0.2043 0.20424 0.20417 0.2042 0.20426 0.20412 0.2043 0.20418 0.20435 0.20424 0.20431 0.20421 0.20423 0.20423 0.20434 0.20414 0.20413 0.20419 0.20422 0.20434 0.20418 0.2043 0.2043 0.20417 0.20419 0.20423 0.20426 0.20421 0.20439 0.2043 0.20422 0.20419 0.20431 0.20424 0.20413 0.20432 0.20428 0.20422 0.20414 0.20429 0.2042 0.20423 0.20436 0.20417 0.20421 0.20424 0.2042 0.20416 0.20434 0.20427 0.20415 0.20419 0.20426 0.20411 0.20425 0.20413 0.20426 0.20422 0.20427 0.20429 0.20421 0.20418 0.20432 0.20422 0.20423 0.20416 0.20419 0.20424 0.2042 0.20423 0.20421 0.20413 0.20419 0.2042 0.20415 0.20417 0.20424 0.20429 0.2044 0.20429 0.20414 0.20428 0.20418 0.2042 0.20422
0.20577 0.20581 0.20574 0.20574 0.20577 0.20589 0.20582 0.20589 0.20584 0.20572 0.20587 0.20587 0.20574 0.20582 0.20586 0.2059 0.20584 0.20576 0.2058 0.20586 0.20571 0.20591 0.20578 0.20596 0.20584 0.20591 0.20581 0.20582 0.20583 0.20594 0.20573 0.20572 0.20579 0.20581 0.20595 0.20577 0.2059 0.2059 0.20576 0.20579 0.20583 0.20586 0.2058 0.206 0.20591 0.20581 0.20578 0.20591 0.20584 0.20572 0.20592 0.20588 0.20582 0.20573 0.20589 0.2058 0.20583 0.20596 0.20576 0.20581 0.20584 0.2058 0.20575 0.20594 0.20587 0.20574 0.20579 0.20586 0.20569 0.20584 0.20572 0.20586 0.20582 0.20587 0.20589 0.2058 0.20578 0.20593 0.20582 0.20582 0.20575 0.20578 0.20584 0.20579 0.20583 0.20581 0.20572 0.20578 0.20579 0.20574 0.20576 0.20584 0.20589 0.20601 0.20589 0.20573 0.20588 0.20577 0.20579 0.20582
0.20655 0.20659 0.20651 0.20651 0.20654 0.20667 0.20659 0.20667 0.20661 0.20649 0.20665 0.20665 0.20651 0.2066 0.20664 0.20668 0.20662 0.20653 0.20657 0.20664 0.20647 0.20669 0.20655 0.20674 0.20662 0.20669 0.20658 0.2066 0.2066 0.20672 0.2065 0.20649 0.20656 0.20659 0.20673 0.20654 0.20668 0.20668 0.20653 0.20656 0.2066 0.20664 0.20658 0.20679 0.20669 0.20659 0.20655 0.20669 0.20662 0.20649 0.2067 0.20666 0.20659 0.2065 0.20667 0.20657 0.2066 0.20675 0.20653 0.20659 0.20662 0.20657 0.20652 0.20672 0.20664 0.20651 0.20656 0.20664 0.20646 0.20662 0.20649 0.20664 0.20659 0.20665 0.20667 0.20658 0.20655 0.20671 0.20659 0.2066 0.20652 0.20655 0.20662 0.20657 0.2066 0.20658 0.20649 0.20656 0.20656 0.20652 0.20653 0.20662 0.20667 0.2068 0.20667 0.20649 0.20666 0.20654 0.20656 0.20659
0.20654 0.20658 0.2065 0.2065 0.20653 0.20667 0.20658 0.20667 0.20661 0.20647 0.20665 0.20665 0.2065 0.20659 0.20664 0.20668 0.20661 0.20653 0.20656 0.20664 0.20646 0.20669 0.20654 0.20675 0.20661 0.20669 0.20658 0.2066 0.2066 0.20673 0.20649 0.20648 0.20655 0.20658 0.20674 0.20654 0.20668 0.20668 0.20652 0.20655 0.20659 0.20664 0.20657 0.2068 0.20669 0.20658 0.20654 0.20669 0.20662 0.20648 0.2067 0.20666 0.20659 0.2065 0.20667 0.20657 0.2066 0.20675 0.20652 0.20658 0.20661 0.20656 0.20651 0.20673 0.20664 0.2065 0.20655 0.20663 0.20645 0.20662 0.20647 0.20663 0.20659 0.20665 0.20667 0.20657 0.20654 0.20671 0.20659 0.2066 0.20652 0.20654 0.20662 0.20656 0.2066 0.20657 0.20648 0.20655 0.20656 0.20651 0.20652 0.20661 0.20667 0.2068 0.20667 0.20648 0.20666 0.20654 0.20656 0.20659
0.2058 0.20584 0.20576 0.20575 0.20579 0.20594 0.20584 0.20594 0.20587 0.20573 0.20591 0.20592 0.20576 0.20585 0.2059 0.20594 0.20588 0.20578 0.20582 0.2059 0.20572 0.20596 0.2058 0.20602 0.20588 0.20596 0.20584 0.20586 0.20586 0.20599 0.20574 0.20574 0.20581 0.20585 0.20601 0.2058 0.20595 0.20595 0.20578 0.20582 0.20586 0.2059 0.20583 0.20607 0.20596 0.20584 0.2058 0.20596 0.20588 0.20574 0.20597 0.20593 0.20585 0.20575 0.20594 0.20583 0.20586 0.20602 0.20578 0.20584 0.20588 0.20582 0.20576 0.20599 0.20591 0.20576 0.20581 0.2059 0.2057 0.20588 0.20573 0.2059 0.20585 0.20591 0.20593 0.20583 0.2058 0.20598 0.20585 0.20586 0.20577 0.2058 0.20588 0.20583 0.20586 0.20583 0.20573 0.20581 0.20582 0.20577 0.20578 0.20587 0.20594 0.20608 0.20594 0.20574 0.20592 0.2058 0.20582 0.20585
0.20438 0.20442 0.20433 0.20433 0.20437 0.20452 0.20442 0.20452 0.20446 0.20431 0.20449 0.2045 0.20434 0.20443 0.20448 0.20453 0.20446 0.20436 0.2044 0.20448 0.20429 0.20454 0.20438 0.20461 0.20446 0.20454 0.20442 0.20444 0.20444 0.20458 0.20432 0.20431 0.20439 0.20442 0.20459 0.20437 0.20453 0.20453 0.20435 0.20439 0.20443 0.20449 0.20441 0.20466 0.20454 0.20442 0.20438 0.20455 0.20446 0.20431 0.20456 0.20451 0.20443 0.20433 0.20453 0.2044 0.20444 0.20461 0.20435 0.20442 0.20446 0.2044 0.20434 0.20458 0.20449 0.20433 0.20439 0.20448 0.20427 0.20446 0.20431 0.20448 0.20443 0.2045 0.20452 0.20441 0.20438 0.20456 0.20443 0.20444 0.20435 0.20438 0.20446 0.2044 0.20444 0.20441 0.20431 0.20439 0.20439 0.20435 0.20436 0.20446 0.20452 0.20467 0.20452 0.20432 0.20451 0.20437 0.20439 0.20443
0.20233 0.20237 0.20228 0.20227 0.20232 0.20247 0.20237 0.20248 0.20241 0.20225 0.20245 0.20245 0.20229 0.20238 0.20244 0.20248 0.20241 0.20231 0.20235 0.20243 0.20223 0.2025 0.20232 0.20256 0.20241 0.2025 0.20237 0.20239 0.20239 0.20254 0.20226 0.20226 0.20233 0.20237 0.20255 0.20232 0.20249 0.20248 0.2023 0.20234 0.20238 0.20244 0.20236 0.20262 0.2025 0.20237 0.20233 0.2025 0.20241 0.20226 0.20251 0.20247 0.20238 0.20228 0.20248 0.20235 0.20239 0.20257 0.2023 0.20237 0.20241 0.20235 0.20229 0.20253 0.20244 0.20228 0.20234 0.20243 0.20222 0.20241 0.20225 0.20243 0.20238 0.20245 0.20247 0.20236 0.20233 0.20252 0.20238 0.20239 0.2023 0.20233 0.20241 0.20236 0.20239 0.20236 0.20226 0.20234 0.20234 0.2023 0.20231 0.20241 0.20248 0.20262 0.20248 0.20226 0.20246 0.20232 0.20234 0.20239
0.1997 0.19974 0.19965 0.19964 0.1997 0.19985 0.19975 0.19986 0.19978 0.19962 0.19982 0.19983 0.19966 0.19976 0.19982 0.19986 0.19979 0.19968 0.19972 0.19981 0.1996 0.19988 0.1997 0.19995 0.19979 0.19988 0.19975 0.19977 0.19976 0.19992 0.19964 0.19963 0.19971 0.19975 0.19993 0.1997 0.19986 0.19986 0.19967 0.19972 0.19976 0.19982 0.19974 0.20001 0.19988 0.19975 0.1997 0.19988 0.19979 0.19963 0.19989 0.19985 0.19975 0.19965 0.19986 0.19973 0.19976 0.19995 0.19967 0.19975 0.19979 0.19972 0.19966 0.19991 0.19982 0.19965 0.19971 0.19981 0.19959 0.19978 0.19962 0.19981 0.19975 0.19983 0.19984 0.19973 0.19971 0.1999 0.19975 0.19977 0.19967 0.1997 0.19979 0.19973 0.19977 0.19974 0.19963 0.19971 0.19971 0.19967 0.19968 0.19978 0.19986 0.20001 0.19986 0.19964 0.19984 0.1997 0.19972 0.19976
0.19655 0.1966 0.19651 0.1965 0.19655 0.19671 0.1966 0.19672 0.19664 0.19648 0.19668 0.19669 0.19651 0.19661 0.19667 0.19671 0.19665 0.19653 0.19658 0.19667 0.19645 0.19674 0.19655 0.19681 0.19665 0.19674 0.19661 0.19663 0.19662 0.19678 0.19649 0.19648 0.19656 0.19661 0.19679 0.19655 0.19672 0.19672 0.19652 0.19658 0.19661 0.19668 0.19659 0.19687 0.19674 0.1966 0.19656 0.19674 0.19665 0.19648 0.19675 0.19671 0.1966 0.19651 0.19672 0.19658 0.19662 0.19681 0.19652 0.1966 0.19665 0.19658 0.19651 0.19677 0.19667 0.19651 0.19657 0.19666 0.19644 0.19664 0.19647 0.19667 0.19661 0.19669 0.1967 0.19659 0.19656 0.19676 0.19661 0.19663 0.19652 0.19655 0.19664 0.19659 0.19663 0.19659 0.19648 0.19657 0.19657 0.19653 0.19653 0.19664 0.19671 0.19687 0.19672 0.19649 0.1967 0.19655 0.19657 0.19662
0.19295 0.19299 0.1929 0.19289 0.19295 0.19311 0.19299 0.19312 0.19303 0.19287 0.19307 0.19309 0.1929 0.193 0.19307 0.19311 0.19304 0.19293 0.19297 0.19306 0.19284 0.19314 0.19294 0.19321 0.19304 0.19314 0.193 0.19302 0.19301 0.19317 0.19288 0.19287 0.19295 0.193 0.19319 0.19294 0.19312 0.19311 0.19291 0.19297 0.193 0.19307 0.19298 0.19327 0.19313 0.19299 0.19295 0.19314 0.19304 0.19287 0.19315 0.1931 0.193 0.1929 0.19311 0.19297 0.19301 0.19321 0.19291 0.193 0.19304 0.19297 0.1929 0.19317 0.19307 0.1929 0.19296 0.19306 0.19283 0.19303 0.19286 0.19306 0.193 0.19308 0.19309 0.19298 0.19295 0.19316 0.193 0.19302 0.19291 0.19294 0.19304 0.19298 0.19302 0.19298 0.19287 0.19296 0.19296 0.19292 0.19293 0.19303 0.19311 0.19327 0.19312 0.19288 0.1931 0.19294 0.19296 0.19301
0.18893 0.18898 0.18889 0.18887 0.18893 0.1891 0.18898 0.18911 0.18902 0.18885 0.18906 0.18908 0.18889 0.18899 0.18906 0.18909 0.18903 0.18891 0.18896 0.18905 0.18882 0.18913 0.18892 0.1892 0.18903 0.18912 0.18899 0.18901 0.189 0.18916 0.18886 0.18886 0.18893 0.18899 0.18918 0.18893 0.18911 0.1891 0.1889 0.18896 0.18899 0.18906 0.18897 0.18927 0.18912 0.18898 0.18894 0.18913 0.18903 0.18885 0.18914 0.18909 0.18898 0.18889 0.1891 0.18896 0.189 0.1892 0.1889 0.18898 0.18903 0.18896 0.18889 0.18916 0.18905 0.18889 0.18894 0.18904 0.18881 0.18902 0.18885 0.18905 0.18899 0.18907 0.18908 0.18897 0.18894 0.18914 0.18898 0.18901 0.18889 0.18892 0.18902 0.18897 0.18901 0.18897 0.18886 0.18894 0.18894 0.18891 0.18891 0.18902 0.1891 0.18926 0.18911 0.18886 0.18909 0.18893 0.18895 0.189
0.18457 0.18461 0.18452 0.1845 0.18457 0.18473 0.18461 0.18474 0.18466 0.18448 0.1847 0.18472 0.18452 0.18462 0.1847 0.18473 0.18466 0.18454 0.18459 0.18469 0.18445 0.18476 0.18456 0.18484 0.18467 0.18476 0.18462 0.18464 0.18463 0.1848 0.1845 0.18449 0.18456 0.18462 0.18482 0.18456 0.18474 0.18473 0.18453 0.18459 0.18462 0.1847 0.18461 0.18491 0.18476 0.18461 0.18457 0.18477 0.18467 0.18448 0.18477 0.18473 0.18461 0.18452 0.18474 0.18459 0.18463 0.18483 0.18453 0.18462 0.18467 0.18459 0.18452 0.18479 0.18469 0.18452 0.18458 0.18468 0.18444 0.18465 0.18448 0.18469 0.18462 0.1847 0.18471 0.1846 0.18457 0.18478 0.18462 0.18464 0.18453 0.18455 0.18466 0.1846 0.18465 0.1846 0.18449 0.18458 0.18458 0.18455 0.18454 0.18465 0.18473 0.18489 0.18474 0.1845 0.18472 0.18457 0.18458 0.18464
0.1799 0.17994 0.17986 0.17984 0.17991 0.18007 0.17995 0.18008 0.17999 0.17982 0.18003 0.18006 0.17986 0.17995 0.18003 0.18006 0.18 0.17988 0.17993 0.18002 0.17979 0.1801 0.17989 0.18017 0.18001 0.1801 0.17996 0.17998 0.17997 0.18014 0.17983 0.17982 0.1799 0.17996 0.18016 0.1799 0.18008 0.18007 0.17986 0.17993 0.17995 0.18003 0.17994 0.18025 0.18009 0.17995 0.1799 0.18011 0.18 0.17982 0.18011 0.18007 0.17995 0.17986 0.18008 0.17992 0.17997 0.18017 0.17986 0.17996 0.18 0.17992 0.17985 0.18013 0.18002 0.17986 0.17991 0.18001 0.17977 0.17999 0.17981 0.18002 0.17995 0.18004 0.18005 0.17994 0.17991 0.18012 0.17995 0.17998 0.17986 0.17989 0.17999 0.17994 0.17998 0.17994 0.17982 0.17991 0.17991 0.17988 0.17988 0.17999 0.18007 0.18023 0.18008 0.17983 0.18006 0.1799 0.17991 0.17998
0.17499 0.17503 0.17495 0.17492 0.175 0.17516 0.17504 0.17517 0.17508 0.17491 0.17512 0.17515 0.17495 0.17504 0.17513 0.17515 0.17509 0.17497 0.17502 0.17511 0.17487 0.17519 0.17498 0.17527 0.1751 0.17519 0.17505 0.17507 0.17506 0.17523 0.17492 0.17491 0.17498 0.17505 0.17525 0.17499 0.17517 0.17516 0.17495 0.17502 0.17504 0.17512 0.17503 0.17534 0.17519 0.17504 0.17499 0.1752 0.17509 0.17491 0.1752 0.17516 0.17503 0.17495 0.17517 0.17501 0.17506 0.17526 0.17495 0.17505 0.17509 0.17501 0.17494 0.17522 0.17511 0.17495 0.175 0.1751 0.17486 0.17507 0.1749 0.17511 0.17504 0.17513 0.17513 0.17503 0.175 0.17521 0.17504 0.17507 0.17495 0.17497 0.17508 0.17503 0.17507 0.17502 0.17491 0.175 0.175 0.17498 0.17497 0.17508 0.17516 0.17532 0.17518 0.17492 0.17515 0.17499 0.175 0.17507
0.16988 0.16993 0.16984 0.16982 0.16989 0.17005 0.16993 0.17007 0.16998 0.1698 0.17001 0.17004 0.16984 0.16993 0.17002 0.17004 0.16998 0.16986 0.16991 0.17 0.16977 0.17009 0.16987 0.17016 0.16999 0.17008 0.16995 0.16996 0.16995 0.17012 0.16981 0.16981 0.16988 0.16994 0.17014 0.16988 0.17006 0.17005 0.16984 0.16992 0.16993 0.17002 0.16992 0.17024 0.17008 0.16993 0.16989 0.17009 0.16999 0.1698 0.17009 0.17005 0.16992 0.16985 0.17006 0.1699 0.16995 0.17016 0.16984 0.16994 0.16999 0.1699 0.16983 0.17011 0.17 0.16984 0.16989 0.16999 0.16975 0.16997 0.1698 0.17001 0.16993 0.17002 0.17002 0.16992 0.1699 0.1701 0.16993 0.16997 0.16984 0.16986 0.16998 0.16993 0.16997 0.16992 0.16981 0.1699 0.16989 0.16987 0.16986 0.16997 0.17005 0.17021 0.17007 0.16982 0.17005 0.16989 0.16989 0.16996
0.16463 0.16467 0.16459 0.16456 0.16464 0.1648 0.16467 0.16481 0.16472 0.16454 0.16475 0.16479 0.16459 0.16467 0.16477 0.16478 0.16473 0.1646 0.16465 0.16475 0.16451 0.16483 0.16461 0.1649 0.16474 0.16483 0.16469 0.16471 0.1647 0.16486 0.16456 0.16455 0.16462 0.16468 0.16489 0.16463 0.16481 0.16479 0.16458 0.16466 0.16467 0.16476 0.16467 0.16498 0.16482 0.16467 0.16463 0.16484 0.16473 0.16454 0.16483 0.16479 0.16467 0.16459 0.16481 0.16465 0.16469 0.1649 0.16458 0.16468 0.16473 0.16465 0.16458 0.16485 0.16475 0.16459 0.16464 0.16474 0.16449 0.16471 0.16454 0.16475 0.16468 0.16477 0.16476 0.16466 0.16464 0.16484 0.16468 0.16471 0.16458 0.16461 0.16472 0.16467 0.16472 0.16466 0.16455 0.16464 0.16463 0.16462 0.1646 0.16471 0.1648 0.16495 0.16482 0.16456 0.16479 0.16463 0.16464 0.16471
0.15927 0.15931 0.15923 0.1592 0.15929 0.15944 0.15931 0.15946 0.15936 0.15919 0.15939 0.15943 0.15923 0.15931 0.15941 0.15942 0.15937 0.15924 0.15929 0.15939 0.15915 0.15948 0.15925 0.15954 0.15938 0.15947 0.15934 0.15935 0.15934 0.1595 0.1592 0.15919 0.15925 0.15932 0.15953 0.15927 0.15944 0.15943 0.15922 0.15931 0.15931 0.1594 0.15931 0.15962 0.15946 0.15931 0.15927 0.15948 0.15937 0.15918 0.15947 0.15944 0.1593 0.15924 0.15945 0.15928 0.15933 0.15954 0.15922 0.15933 0.15938 0.15929 0.15922 0.15949 0.15938 0.15923 0.15927 0.15937 0.15914 0.15935 0.15918 0.15939 0.15931 0.15941 0.1594 0.1593 0.15928 0.15948 0.15932 0.15936 0.15922 0.15924 0.15936 0.15932 0.15936 0.1593 0.1592 0.15928 0.15927 0.15927 0.15924 0.15935 0.15944 0.15959 0.15946 0.1592 0.15943 0.15927 0.15927 0.15935
0.15385 0.15388 0.15381 0.15378 0.15387 0.15401 0.15389 0.15403 0.15394 0.15377 0.15397 0.15401 0.15381 0.15389 0.15399 0.15399 0.15395 0.15382 0.15387 0.15396 0.15373 0.15405 0.15383 0.15412 0.15396 0.15404 0.15392 0.15393 0.15391 0.15408 0.15378 0.15377 0.15383 0.1539 0.1541 0.15385 0.15402 0.154 0.1538 0.15389 0.15389 0.15398 0.15389 0.1542 0.15404 0.15389 0.15385 0.15406 0.15395 0.15376 0.15405 0.15401 0.15388 0.15382 0.15402 0.15386 0.15391 0.15411 0.1538 0.1539 0.15396 0.15386 0.1538 0.15407 0.15396 0.15381 0.15385 0.15395 0.15371 0.15392 0.15376 0.15397 0.15389 0.15398 0.15397 0.15388 0.15386 0.15406 0.15389 0.15394 0.1538 0.15382 0.15394 0.1539 0.15394 0.15388 0.15378 0.15386 0.15385 0.15385 0.15382 0.15393 0.15401 0.15416 0.15404 0.15378 0.15401 0.15385 0.15385 0.15393
0.14841 0.14844 0.14837 0.14833 0.14843 0.14856 0.14844 0.14859 0.14849 0.14832 0.14852 0.14857 0.14837 0.14844 0.14854 0.14854 0.1485 0.14838 0.14843 0.14852 0.14828 0.14861 0.14838 0.14867 0.14852 0.1486 0.14847 0.14849 0.14847 0.14863 0.14834 0.14833 0.14838 0.14846 0.14865 0.1484 0.14857 0.14855 0.14835 0.14844 0.14844 0.14854 0.14844 0.14875 0.14859 0.14844 0.1484 0.14861 0.14851 0.14832 0.1486 0.14857 0.14843 0.14838 0.14858 0.14842 0.14846 0.14866 0.14835 0.14846 0.14851 0.14842 0.14835 0.14862 0.14851 0.14837 0.14841 0.1485 0.14827 0.14848 0.14832 0.14852 0.14844 0.14854 0.14852 0.14844 0.14842 0.14861 0.14845 0.14849 0.14836 0.14837 0.14849 0.14846 0.14849 0.14843 0.14834 0.14842 0.1484 0.14841 0.14838 0.14848 0.14857 0.14871 0.1486 0.14834 0.14857 0.14841 0.14841 0.14849
0.14298 0.143 0.14294 0.1429 0.143 0.14313 0.14301 0.14316 0.14306 0.14289 0.14308 0.14314 0.14294 0.143 0.14311 0.14311 0.14307 0.14294 0.14299 0.14308 0.14285 0.14317 0.14295 0.14324 0.14308 0.14316 0.14304 0.14305 0.14304 0.14319 0.14291 0.1429 0.14295 0.14302 0.14322 0.14297 0.14314 0.14311 0.14292 0.14301 0.143 0.1431 0.14301 0.14331 0.14316 0.14301 0.14297 0.14318 0.14308 0.14289 0.14316 0.14313 0.14299 0.14295 0.14314 0.14298 0.14303 0.14323 0.14292 0.14303 0.14308 0.14298 0.14292 0.14318 0.14308 0.14294 0.14297 0.14307 0.14284 0.14304 0.14289 0.14309 0.14301 0.1431 0.14309 0.143 0.14299 0.14317 0.14301 0.14306 0.14293 0.14294 0.14305 0.14303 0.14306 0.143 0.14291 0.14299 0.14297 0.14299 0.14295 0.14305 0.14313 0.14327 0.14316 0.14291 0.14313 0.14298 0.14297 0.14306
0.13759 0.13762 0.13756 0.13752 0.13761 0.13774 0.13762 0.13777 0.13767 0.13751 0.13769 0.13775 0.13756 0.13761 0.13772 0.13771 0.13768 0.13756 0.13761 0.13769 0.13747 0.13779 0.13756 0.13785 0.1377 0.13777 0.13766 0.13767 0.13765 0.1378 0.13752 0.13751 0.13756 0.13764 0.13783 0.13759 0.13775 0.13772 0.13753 0.13763 0.13761 0.13771 0.13763 0.13792 0.13777 0.13762 0.13759 0.13779 0.13769 0.1375 0.13777 0.13774 0.1376 0.13757 0.13775 0.13759 0.13764 0.13783 0.13753 0.13764 0.13769 0.13759 0.13753 0.13778 0.13769 0.13756 0.13759 0.13768 0.13746 0.13765 0.1375 0.1377 0.13762 0.13771 0.13769 0.13761 0.1376 0.13778 0.13763 0.13767 0.13754 0.13755 0.13767 0.13764 0.13767 0.13761 0.13752 0.1376 0.13758 0.13761 0.13756 0.13766 0.13774 0.13788 0.13778 0.13753 0.13774 0.1376 0.13758 0.13767
0.13228 0.1323 0.13225 0.1322 0.13231 0.13242 0.1323 0.13245 0.13236 0.1322 0.13238 0.13244 0.13225 0.1323 0.13241 0.13239 0.13237 0.13225 0.13229 0.13238 0.13216 0.13247 0.13224 0.13253 0.13239 0.13246 0.13235 0.13236 0.13233 0.13248 0.13221 0.1322 0.13224 0.13232 0.13251 0.13228 0.13243 0.1324 0.13222 0.13232 0.1323 0.1324 0.13231 0.1326 0.13245 0.13231 0.13227 0.13247 0.13238 0.13219 0.13245 0.13243 0.13229 0.13226 0.13244 0.13228 0.13233 0.13252 0.13222 0.13233 0.13238 0.13228 0.13222 0.13247 0.13237 0.13225 0.13227 0.13236 0.13215 0.13233 0.13219 0.13239 0.13231 0.1324 0.13237 0.1323 0.13229 0.13246 0.13231 0.13236 0.13223 0.13223 0.13235 0.13233 0.13236 0.13229 0.13221 0.13229 0.13227 0.1323 0.13225 0.13234 0.13242 0.13255 0.13246 0.13222 0.13243 0.13229 0.13227 0.13236
0.12707 0.12709 0.12704 0.12699 0.1271 0.12721 0.12709 0.12724 0.12715 0.12699 0.12716 0.12722 0.12704 0.12708 0.1272 0.12718 0.12715 0.12704 0.12708 0.12716 0.12695 0.12726 0.12703 0.12731 0.12717 0.12724 0.12713 0.12714 0.12712 0.12726 0.12701 0.12699 0.12703 0.12711 0.12729 0.12707 0.12721 0.12718 0.12701 0.12711 0.12708 0.12719 0.1271 0.12739 0.12723 0.12709 0.12706 0.12726 0.12716 0.12698 0.12724 0.12721 0.12707 0.12706 0.12722 0.12707 0.12711 0.1273 0.12701 0.12712 0.12717 0.12707 0.12701 0.12725 0.12715 0.12704 0.12706 0.12715 0.12694 0.12712 0.12698 0.12717 0.12709 0.12718 0.12715 0.12709 0.12708 0.12724 0.1271 0.12715 0.12702 0.12702 0.12714 0.12712 0.12715 0.12708 0.12701 0.12708 0.12706 0.1271 0.12704 0.12713 0.12721 0.12733 0.12725 0.12701 0.12722 0.12708 0.12706 0.12715
0.12198 0.122 0.12196 0.12191 0.12201 0.12212 0.122 0.12215 0.12206 0.12191 0.12207 0.12213 0.12196 0.12199 0.12211 0.12208 0.12206 0.12195 0.12199 0.12207 0.12186 0.12217 0.12194 0.12222 0.12209 0.12215 0.12205 0.12206 0.12203 0.12217 0.12192 0.12191 0.12194 0.12202 0.1222 0.12198 0.12212 0.12209 0.12192 0.12202 0.12199 0.1221 0.12201 0.12229 0.12214 0.122 0.12197 0.12217 0.12207 0.1219 0.12214 0.12212 0.12198 0.12198 0.12213 0.12198 0.12202 0.1222 0.12192 0.12203 0.12208 0.12198 0.12193 0.12215 0.12206 0.12196 0.12197 0.12205 0.12185 0.12203 0.1219 0.12208 0.122 0.12209 0.12206 0.122 0.122 0.12215 0.12201 0.12206 0.12193 0.12193 0.12205 0.12203 0.12206 0.12199 0.12192 0.12199 0.12197 0.12201 0.12195 0.12204 0.12212 0.12223 0.12216 0.12193 0.12213 0.12199 0.12197 0.12206
0.11704 0.11705 0.11702 0.11697 0.11707 0.11717 0.11705 0.1172 0.11711 0.11697 0.11712 0.11719 0.11702 0.11704 0.11716 0.11713 0.11712 0.11701 0.11705 0.11712 0.11692 0.11722 0.117 0.11727 0.11714 0.1172 0.1171 0.11711 0.11708 0.11721 0.11698 0.11697 0.11699 0.11708 0.11725 0.11704 0.11717 0.11714 0.11698 0.11708 0.11704 0.11715 0.11707 0.11734 0.11719 0.11706 0.11703 0.11722 0.11713 0.11696 0.11719 0.11718 0.11703 0.11704 0.11718 0.11703 0.11708 0.11725 0.11698 0.11709 0.11713 0.11703 0.11698 0.1172 0.11711 0.11702 0.11703 0.11711 0.11691 0.11708 0.11696 0.11714 0.11706 0.11714 0.11711 0.11706 0.11705 0.1172 0.11706 0.11712 0.11699 0.11698 0.1171 0.11709 0.11712 0.11704 0.11698 0.11705 0.11702 0.11708 0.11701 0.11709 0.11717 0.11728 0.11721 0.11699 0.11718 0.11705 0.11702 0.11712
0.11226 0.11227 0.11224 0.11218 0.11229 0.11238 0.11226 0.11241 0.11232 0.11219 0.11233 0.1124 0.11224 0.11226 0.11238 0.11234 0.11233 0.11222 0.11226 0.11234 0.11214 0.11243 0.11221 0.11248 0.11236 0.11241 0.11232 0.11233 0.1123 0.11242 0.1122 0.11219 0.11221 0.11229 0.11245 0.11225 0.11238 0.11235 0.11219 0.1123 0.11225 0.11236 0.11229 0.11255 0.1124 0.11227 0.11225 0.11243 0.11234 0.11218 0.1124 0.11239 0.11225 0.11226 0.11239 0.11225 0.11229 0.11246 0.11219 0.1123 0.11235 0.11225 0.1122 0.1124 0.11232 0.11224 0.11224 0.11232 0.11213 0.11229 0.11218 0.11235 0.11227 0.11236 0.11231 0.11227 0.11227 0.1124 0.11228 0.11234 0.1122 0.1122 0.11231 0.11231 0.11233 0.11226 0.11221 0.11227 0.11224 0.1123 0.11223 0.1123 0.11238 0.11248 0.11243 0.11221 0.11239 0.11227 0.11224 0.11233
0.10765 0.10766 0.10763 0.10758 0.10769 0.10776 0.10765 0.1078 0.10771 0.10758 0.10771 0.10779 0.10763 0.10764 0.10777 0.10772 0.10772 0.10761 0.10765 0.10772 0.10754 0.10782 0.1076 0.10786 0.10775 0.10779 0.10771 0.10772 0.10769 0.1078 0.10759 0.10758 0.1076 0.10768 0.10784 0.10765 0.10777 0.10773 0.10758 0.10769 0.10764 0.10775 0.10768 0.10793 0.10779 0.10766 0.10764 0.10782 0.10773 0.10757 0.10778 0.10777 0.10763 0.10766 0.10778 0.10763 0.10768 0.10784 0.10759 0.10769 0.10774 0.10764 0.10759 0.10779 0.10771 0.10763 0.10763 0.1077 0.10753 0.10768 0.10757 0.10774 0.10766 0.10774 0.1077 0.10766 0.10766 0.10779 0.10767 0.10773 0.10759 0.10759 0.1077 0.1077 0.10772 0.10765 0.1076 0.10766 0.10763 0.1077 0.10762 0.10769 0.10776 0.10786 0.10782 0.1076 0.10778 0.10766 0.10763 0.10772
0.10323 0.10323 0.10322 0.10316 0.10327 0.10333 0.10323 0.10337 0.10329 0.10317 0.10328 0.10337 0.10321 0.10322 0.10334 0.10329 0.10329 0.10319 0.10323 0.1033 0.10312 0.10339 0.10318 0.10343 0.10332 0.10336 0.10329 0.10329 0.10326 0.10337 0.10317 0.10316 0.10317 0.10326 0.1034 0.10322 0.10334 0.1033 0.10316 0.10327 0.10321 0.10332 0.10325 0.10349 0.10336 0.10324 0.10322 0.10339 0.10331 0.10315 0.10335 0.10335 0.10321 0.10324 0.10335 0.10321 0.10325 0.1034 0.10316 0.10327 0.10331 0.10321 0.10317 0.10335 0.10328 0.10321 0.10321 0.10328 0.10311 0.10325 0.10315 0.10331 0.10323 0.10331 0.10327 0.10324 0.10324 0.10336 0.10324 0.1033 0.10317 0.10316 0.10327 0.10328 0.1033 0.10322 0.10318 0.10324 0.1032 0.10328 0.1032 0.10326 0.10333 0.10342 0.10339 0.10318 0.10335 0.10324 0.1032 0.1033
0.098999 0.098999 0.09899 0.098928 0.099044 0.099099 0.098995 0.099141 0.099055 0.098941 0.09905 0.099134 0.098986 0.098982 0.099108 0.09905 0.099061 0.098964 0.099001 0.099063 0.098891 0.099152 0.098946 0.099189 0.099091 0.099126 0.099062 0.099063 0.09903 0.099134 0.098949 0.098937 0.098939 0.099027 0.099166 0.098996 0.099099 0.09906 0.098931 0.099045 0.098979 0.099091 0.099023 0.099254 0.09912 0.099005 0.098986 0.099152 0.099074 0.098926 0.099116 0.099112 0.098974 0.099014 0.099112 0.098978 0.09902 0.099166 0.098933 0.099038 0.099084 0.098982 0.098945 0.099113 0.099044 0.098989 0.098978 0.099041 0.098884 0.099016 0.098929 0.099078 0.098999 0.099079 0.099027 0.099007 0.099015 0.099118 0.099008 0.099073 0.098944 0.098931 0.09904 0.099053 0.099069 0.098991 0.098958 0.099007 0.09897 0.099057 0.098968 0.099028 0.099097 0.099177 0.099156 0.098959 0.099119 0.099013 0.098972 0.09907
0.094971 0.094968 0.094966 0.094902 0.095019 0.095065 0.094964 0.095108 0.095024 0.094917 0.095015 0.095102 0.094961 0.09495 0.095077 0.095013 0.09503 0.094937 0.094972 0.09503 0.094866 0.095118 0.094917 0.095151 0.095061 0.095091 0.095033 0.095033 0.094999 0.095096 0.094925 0.094913 0.094908 0.094997 0.095128 0.094969 0.095064 0.095023 0.094902 0.095018 0.094946 0.095059 0.094994 0.095214 0.095084 0.094974 0.094958 0.095118 0.095043 0.094901 0.09508 0.095078 0.094942 0.094991 0.095078 0.094948 0.094989 0.095127 0.094905 0.095009 0.095054 0.094952 0.094918 0.095074 0.09501 0.094964 0.094949 0.095007 0.09486 0.094983 0.094905 0.095045 0.094967 0.095046 0.09499 0.094978 0.094988 0.095081 0.094977 0.095044 0.094917 0.094901 0.095008 0.095026 0.095039 0.09496 0.094935 0.094979 0.094941 0.095034 0.094941 0.094996 0.095062 0.095134 0.095123 0.094935 0.095087 0.094986 0.094942 0.095041
0.091148 0.091142 0.091146 0.09108 0.091198 0.091235 0.091137 0.091279 0.091197 0.091098 0.091185 0.091275 0.091141 0.091122 0.09125 0.09118 0.091203 0.091114 0.091147 0.091201 0.091046 0.091289 0.091092 0.091318 0.091236 0.09126 0.091209 0.091208 0.091173 0.091263 0.091105 0.091092 0.091082 0.091172 0.091295 0.091146 0.091233 0.09119 0.091079 0.091195 0.091118 0.091231 0.09117 0.091379 0.091253 0.091148 0.091135 0.091288 0.091217 0.09108 0.091247 0.091249 0.091114 0.091172 0.091248 0.091122 0.091162 0.091292 0.091082 0.091184 0.091228 0.091126 0.091096 0.09124 0.09118 0.091145 0.091124 0.091178 0.091041 0.091154 0.091085 0.091217 0.09114 0.091217 0.091158 0.091153 0.091165 0.091248 0.091151 0.091219 0.091094 0.091075 0.09118 0.091203 0.091214 0.091134 0.091116 0.091155 0.091115 0.091216 0.091119 0.091168 0.091231 0.091295 0.091295 0.091115 0.091258 0.091164 0.091117 0.091217
0.087532 0.087522 0.087533 0.087465 0.087583 0.087611 0.087517 0.087656 0.087576 0.087485 0.087561 0.087654 0.087527 0.0875 0.087629 0.087554 0.087582 0.087497 0.087529 0.087579 0.087432 0.087665 0.087473 0.08769 0.087616 0.087635 0.087591 0.087588 0.087553 0.087636 0.087491 0.087478 0.087463 0.087553 0.087668 0.087529 0.087608 0.087564 0.087462 0.087579 0.087496 0.087609 0.087551 0.08775 0.087628 0.087528 0.087517 0.087664 0.087596 0.087466 0.087621 0.087626 0.087493 0.087559 0.087624 0.087503 0.087541 0.087664 0.087465 0.087565 0.087608 0.087507 0.08748 0.087612 0.087557 0.087531 0.087505 0.087556 0.087428 0.087532 0.087471 0.087596 0.08752 0.087594 0.087532 0.087534 0.087549 0.087621 0.087531 0.0876 0.087478 0.087456 0.087559 0.087586 0.087595 0.087515 0.087503 0.087538 0.087497 0.087604 0.087502 0.087546 0.087607 0.087663 0.087673 0.087502 0.087636 0.087549 0.087498 0.087598
0.084121 0.084109 0.084125 0.084056 0.084175 0.084193 0.084103 0.08424 0.084162 0.084078 0.084144 0.084239 0.084119 0.084085 0.084214 0.084135 0.084168 0.084087 0.084117 0.084163 0.084025 0.084248 0.084061 0.084269 0.084203 0.084217 0.08418 0.084176 0.084139 0.084215 0.084083 0.08407 0.08405 0.08414 0.084247 0.084119 0.08419 0.084145 0.084051 0.084169 0.084081 0.084194 0.084139 0.084327 0.08421 0.084115 0.084106 0.084246 0.084182 0.084058 0.084202 0.084209 0.084078 0.084153 0.084206 0.08409 0.084127 0.084242 0.084054 0.084153 0.084195 0.084094 0.084071 0.08419 0.08414 0.084123 0.084093 0.084139 0.084021 0.084116 0.084064 0.08418 0.084106 0.084177 0.084112 0.084121 0.084139 0.084201 0.084117 0.084188 0.084068 0.084043 0.084144 0.084175 0.084182 0.084101 0.084096 0.084127 0.084084 0.084198 0.084092 0.084131 0.084189 0.084237 0.084257 0.084094 0.08422 0.084139 0.084086 0.084186
0.080915 0.080899 0.080922 0.080851 0.080971 0.08098 0.080894 0.081027 0.080952 0.080875 0.080931 0.081028 0.080915 0.080875 0.081004 0.080919 0.080958 0.080881 0.080909 0.080951 0.080822 0.081034 0.080854 0.081053 0.080994 0.081002 0.080972 0.080967 0.080929 0.080998 0.08088 0.080867 0.080841 0.080931 0.08103 0.080913 0.080976 0.08093 0.080844 0.080963 0.08087 0.080982 0.080932 0.081108 0.080996 0.080906 0.080899 0.081033 0.080972 0.080855 0.080986 0.080997 0.080868 0.08095 0.080993 0.080881 0.080918 0.081025 0.080848 0.080945 0.080985 0.080886 0.080865 0.080973 0.080927 0.08092 0.080886 0.080927 0.080819 0.080905 0.080861 0.080969 0.080896 0.080965 0.080897 0.080913 0.080933 0.080985 0.080908 0.08098 0.080862 0.080835 0.080933 0.080969 0.080973 0.080892 0.080893 0.080921 0.080876 0.080996 0.080886 0.08092 0.080976 0.081016 0.081046 0.080892 0.081009 0.080933 0.080877 0.080978
0.07791 0.077891 0.07792 0.077848 0.077967 0.077968 0.077885 0.078016 0.077943 0.077873 0.077919 0.078019 0.077913 0.077865 0.077995 0.077905 0.077949 0.077876 0.077902 0.077941 0.07782 0.078022 0.077847 0.078037 0.077985 0.077989 0.077966 0.077959 0.077921 0.077983 0.077877 0.077865 0.077834 0.077923 0.078015 0.077908 0.077963 0.077916 0.077839 0.077958 0.07786 0.077972 0.077925 0.07809 0.077983 0.077898 0.077893 0.07802 0.077964 0.077852 0.077972 0.077986 0.077859 0.077949 0.077981 0.077874 0.077909 0.078008 0.077842 0.077938 0.077977 0.077878 0.077861 0.077957 0.077916 0.077918 0.077879 0.077916 0.077818 0.077894 0.077859 0.077959 0.077887 0.077954 0.077883 0.077906 0.077928 0.077971 0.0779 0.077972 0.077857 0.077828 0.077924 0.077964 0.077965 0.077884 0.077892 0.077915 0.077869 0.077994 0.077881 0.077911 0.077963 0.077996 0.078035 0.077889 0.077998 0.077929 0.07787 0.077971
0.075101 0.07508 0.075113 0.07504 0.07516 0.075152 0.075073 0.075201 0.075131 0.075068 0.075104 0.075205 0.075106 0.075052 0.075182 0.075088 0.075136 0.075067 0.075092 0.075127 0.075014 0.075207 0.075037 0.075218 0.075173 0.075173 0.075156 0.075148 0.075109 0.075164 0.075071 0.075058 0.075023 0.075112 0.075196 0.075099 0.075147 0.075098 0.07503 0.075149 0.075047 0.075159 0.075114 0.075269 0.075166 0.075086 0.075084 0.075204 0.075151 0.075046 0.075155 0.075171 0.075046 0.075144 0.075165 0.075063 0.075097 0.075189 0.075034 0.075127 0.075165 0.075067 0.075054 0.075138 0.075101 0.075112 0.075069 0.075102 0.075013 0.075081 0.075053 0.075146 0.075075 0.075139 0.075066 0.075095 0.075119 0.075153 0.075088 0.075161 0.075049 0.075017 0.07511 0.075154 0.075154 0.075073 0.075087 0.075106 0.075058 0.075189 0.075073 0.075097 0.075147 0.075173 0.075221 0.075084 0.075184 0.075121 0.07506 0.07516
0.072483 0.072459 0.072498 0.072423 0.072543 0.072527 0.072452 0.072577 0.072509 0.072452 0.072479 0.072582 0.07249 0.07243 0.072559 0.072461 0.072514 0.072449 0.072472 0.072503 0.072399 0.072581 0.072417 0.07259 0.072552 0.072547 0.072536 0.072527 0.072487 0.072536 0.072455 0.072442 0.072402 0.072491 0.072568 0.072481 0.072521 0.072472 0.072411 0.072531 0.072425 0.072535 0.072494 0.072639 0.07254 0.072465 0.072465 0.072579 0.072529 0.07243 0.072528 0.072546 0.072424 0.072528 0.07254 0.072442 0.072475 0.072559 0.072415 0.072506 0.072544 0.072447 0.072436 0.072509 0.072476 0.072496 0.072449 0.072478 0.072398 0.072457 0.072437 0.072522 0.072453 0.072515 0.072439 0.072475 0.072501 0.072525 0.072467 0.072541 0.072431 0.072397 0.072488 0.072535 0.072533 0.072452 0.072471 0.072487 0.072438 0.072574 0.072455 0.072475 0.072522 0.07254 0.072597 0.072468 0.07256 0.072503 0.07244 0.07254
0.070048 0.070021 0.070065 0.06999 0.070109 0.070086 0.070014 0.070136 0.07007 0.07002 0.070038 0.070142 0.070057 0.069991 0.07012 0.070018 0.070075 0.070014 0.070036 0.070063 0.069966 0.07014 0.069981 0.070145 0.070114 0.070104 0.0701 0.07009 0.070049 0.070091 0.070022 0.07001 0.069965 0.070054 0.070123 0.070046 0.070078 0.070029 0.069976 0.070095 0.069986 0.070096 0.070058 0.070192 0.070098 0.070027 0.070029 0.070137 0.070091 0.069997 0.070084 0.070105 0.069985 0.070096 0.070098 0.070005 0.070037 0.070114 0.06998 0.07007 0.070106 0.07001 0.070002 0.070065 0.070035 0.070063 0.070012 0.070038 0.069967 0.070018 0.070005 0.070083 0.070015 0.070075 0.069997 0.070038 0.070065 0.070082 0.070029 0.070103 0.069996 0.06996 0.070049 0.0701 0.070096 0.070015 0.07004 0.070051 0.070001 0.070142 0.07002 0.070036 0.07008 0.070092 0.070156 0.070036 0.07012 0.070068 0.070003 0.070103
0.067788 0.067759 0.067808 0.067732 0.067851 0.06782 0.067752 0.067871 0.067807 0.067764 0.067773 0.067879 0.067799 0.067728 0.067856 0.067751 0.067812 0.067755 0.067775 0.067799 0.06771 0.067874 0.067721 0.067876 0.067851 0.067838 0.067839 0.067828 0.067787 0.067823 0.067765 0.067753 0.067704 0.067792 0.067855 0.067787 0.067812 0.067762 0.067716 0.067836 0.067723 0.067832 0.067797 0.067921 0.067831 0.067765 0.067769 0.06787 0.067828 0.06774 0.067817 0.06784 0.067722 0.06784 0.067832 0.067744 0.067774 0.067845 0.067721 0.067808 0.067843 0.067749 0.067744 0.067796 0.067771 0.067806 0.067752 0.067773 0.067711 0.067754 0.067748 0.067819 0.067753 0.06781 0.06773 0.067777 0.067806 0.067814 0.067767 0.067842 0.067737 0.067699 0.067785 0.06784 0.067834 0.067753 0.067783 0.067791 0.06774 0.067885 0.067761 0.067772 0.067814 0.067819 0.067891 0.067779 0.067855 0.067809 0.067742 0.067841
0.065696 0.065664 0.065717 0.065641 0.065759 0.065722 0.065657 0.065773 0.065711 0.065674 0.065675 0.065782 0.065708 0.065633 0.06576 0.065652 0.065716 0.065663 0.065681 0.065702 0.06562 0.065775 0.065627 0.065775 0.065756 0.065739 0.065745 0.065733 0.065691 0.065722 0.065675 0.065663 0.06561 0.065698 0.065754 0.065694 0.065713 0.065663 0.065624 0.065743 0.065627 0.065735 0.065703 0.065818 0.065732 0.06567 0.065676 0.065772 0.065732 0.06565 0.065717 0.065742 0.065627 0.06575 0.065734 0.06565 0.065679 0.065743 0.065629 0.065714 0.065748 0.065655 0.065652 0.065695 0.065673 0.065715 0.065658 0.065676 0.065622 0.065658 0.065659 0.065722 0.065658 0.065713 0.065631 0.065683 0.065714 0.065713 0.065672 0.065747 0.065646 0.065606 0.065689 0.065747 0.065739 0.065659 0.065694 0.065698 0.065647 0.065795 0.065669 0.065676 0.065716 0.065715 0.065794 0.065689 0.065758 0.065717 0.065648 0.065747
0.063761 0.063728 0.063785 0.063708 0.063826 0.063782 0.06372 0.063834 0.063774 0.063742 0.063736 0.063843 0.063776 0.063695 0.063822 0.063711 0.063779 0.063729 0.063746 0.063763 0.063689 0.063835 0.063692 0.063832 0.063819 0.063798 0.063809 0.063796 0.063754 0.06378 0.063743 0.06373 0.063674 0.063762 0.063811 0.06376 0.063773 0.063722 0.06369 0.063809 0.06369 0.063796 0.063767 0.063873 0.063791 0.063734 0.063742 0.063831 0.063794 0.063718 0.063776 0.063803 0.06369 0.063818 0.063794 0.063714 0.063742 0.063799 0.063695 0.063778 0.06381 0.063719 0.063719 0.063752 0.063734 0.063783 0.063723 0.063737 0.063691 0.06372 0.063727 0.063784 0.063721 0.063773 0.06369 0.063747 0.063779 0.063772 0.063735 0.063811 0.063712 0.06367 0.063751 0.063812 0.063802 0.063722 0.063762 0.063763 0.063711 0.063863 0.063735 0.063738 0.063775 0.063769 0.063854 0.063757 0.063819 0.063783 0.063713 0.063811
0.061976 0.06194 0.062001 0.061923 0.062041 0.06199 0.061932 0.062043 0.061985 0.061959 0.061945 0.062053 0.061992 0.061907 0.062032 0.061919 0.06199 0.061944 0.061959 0.061974 0.061906 0.062043 0.061906 0.062038 0.06203 0.062006 0.062022 0.062008 0.061966 0.061986 0.061959 0.061947 0.061887 0.061974 0.062017 0.061974 0.061981 0.06193 0.061904 0.062022 0.061901 0.062007 0.06198 0.062077 0.061999 0.061946 0.061955 0.062039 0.062006 0.061934 0.061983 0.062012 0.061902 0.062034 0.062003 0.061926 0.061953 0.062005 0.061909 0.061991 0.062022 0.061932 0.061934 0.061958 0.061944 0.061999 0.061936 0.061948 0.061909 0.06193 0.061943 0.061994 0.061933 0.061983 0.061898 0.06196 0.061993 0.061979 0.061947 0.062023 0.061927 0.061884 0.061962 0.062025 0.062014 0.061935 0.061979 0.061977 0.061924 0.062079 0.06195 0.061949 0.061984 0.061972 0.062064 0.061973 0.062028 0.061997 0.061926 0.062023
0.060329 0.060291 0.060355 0.060278 0.060394 0.060338 0.060283 0.060391 0.060336 0.060314 0.060294 0.060403 0.060346 0.060258 0.060382 0.060266 0.06034 0.060297 0.060311 0.060323 0.060262 0.060391 0.060259 0.060384 0.060381 0.060353 0.060374 0.060359 0.060317 0.060332 0.060314 0.060302 0.060239 0.060325 0.060363 0.060327 0.060329 0.060277 0.060258 0.060375 0.060251 0.060356 0.060332 0.060421 0.060346 0.060297 0.060308 0.060387 0.060356 0.060289 0.06033 0.060361 0.060252 0.060389 0.06035 0.060278 0.060304 0.06035 0.060263 0.060342 0.060372 0.060284 0.060288 0.060304 0.060292 0.060354 0.060288 0.060297 0.060265 0.06028 0.060299 0.060344 0.060284 0.060332 0.060246 0.060312 0.060346 0.060325 0.060298 0.060374 0.06028 0.060236 0.060312 0.060377 0.060365 0.060286 0.060334 0.06033 0.060276 0.060434 0.060303 0.060299 0.060332 0.060315 0.060412 0.060328 0.060377 0.060351 0.060278 0.060375
0.05881 0.058772 0.058839 0.058761 0.058876 0.058816 0.058763 0.058868 0.058815 0.058798 0.058772 0.058881 0.058829 0.058737 0.058861 0.058743 0.058819 0.058779 0.058792 0.058801 0.058746 0.058868 0.05874 0.058858 0.05886 0.05883 0.058854 0.058839 0.058797 0.058807 0.058798 0.058786 0.058721 0.058806 0.058838 0.058809 0.058806 0.058754 0.05874 0.058857 0.058731 0.058834 0.058813 0.058894 0.058823 0.058778 0.05879 0.058863 0.058835 0.058773 0.058806 0.058838 0.058732 0.058873 0.058828 0.058759 0.058784 0.058824 0.058745 0.058823 0.058852 0.058765 0.058771 0.058779 0.058771 0.058837 0.05877 0.058775 0.05875 0.058759 0.058783 0.058822 0.058764 0.05881 0.058723 0.058793 0.058828 0.058801 0.058779 0.058854 0.058763 0.058718 0.058791 0.058859 0.058845 0.058767 0.058818 0.058811 0.058758 0.058917 0.058785 0.058779 0.058809 0.058787 0.05889 0.058812 0.058855 0.058833 0.058759 0.058855
0.057411 0.057371 0.057441 0.057363 0.057478 0.057412 0.057363 0.057465 0.057413 0.057401 0.057369 0.057478 0.057431 0.057336 0.057459 0.057339 0.057418 0.05738 0.057392 0.057399 0.057349 0.057464 0.057341 0.057452 0.057459 0.057426 0.057454 0.057438 0.057396 0.057402 0.0574 0.057388 0.057321 0.057405 0.057432 0.05741 0.057402 0.05735 0.057342 0.057457 0.05733 0.057432 0.057413 0.057486 0.057419 0.057377 0.05739 0.057459 0.057433 0.057376 0.057401 0.057435 0.057332 0.057475 0.057424 0.057359 0.057383 0.057418 0.057347 0.057422 0.05745 0.057365 0.057373 0.057374 0.057368 0.057439 0.05737 0.057373 0.057353 0.057358 0.057386 0.05742 0.057363 0.057407 0.05732 0.057392 0.057429 0.057396 0.057378 0.057453 0.057364 0.057318 0.05739 0.057459 0.057444 0.057367 0.057421 0.057412 0.057358 0.057519 0.057387 0.057377 0.057406 0.057379 0.057486 0.057415 0.057452 0.057434 0.057359 0.057454
0.056121 0.05608 0.056152 0.056075 0.056188 0.056118 0.056071 0.056171 0.056121 0.056113 0.056076 0.056185 0.056142 0.056045 0.056166 0.056045 0.056125 0.056091 0.056101 0.056106 0.056062 0.056169 0.056051 0.056156 0.056166 0.056131 0.056163 0.056147 0.056104 0.056107 0.056112 0.0561 0.056031 0.056114 0.056136 0.05612 0.056108 0.056056 0.056052 0.056166 0.056038 0.056139 0.056122 0.056188 0.056125 0.056086 0.0561 0.056165 0.056141 0.056088 0.056107 0.056141 0.05604 0.056186 0.05613 0.056068 0.056091 0.056122 0.056057 0.056131 0.056158 0.056074 0.056084 0.056078 0.056075 0.05615 0.056079 0.05608 0.056066 0.056065 0.056097 0.056127 0.056071 0.056114 0.056026 0.056101 0.056138 0.056101 0.056086 0.056161 0.056075 0.056028 0.056097 0.056168 0.056152 0.056075 0.056133 0.056122 0.056067 0.05623 0.056097 0.056085 0.056112 0.056081 0.056192 0.056126 0.056158 0.056144 0.056068 0.056162
0.054931 0.054888 0.054963 0.054885 0.054997 0.054924 0.05488 0.054977 0.054929 0.054924 0.054882 0.054991 0.054953 0.054853 0.054972 0.054851 0.054932 0.054901 0.05491 0.054913 0.054873 0.054975 0.05486 0.05496 0.054974 0.054936 0.054971 0.054954 0.054912 0.054911 0.054923 0.054911 0.05484 0.054922 0.05494 0.05493 0.054913 0.054861 0.054862 0.054975 0.054846 0.054945 0.05493 0.054991 0.05493 0.054894 0.054909 0.05497 0.054948 0.054899 0.054911 0.054947 0.054848 0.054997 0.054936 0.054877 0.054899 0.054926 0.054867 0.054939 0.054965 0.054882 0.054894 0.054883 0.054881 0.054961 0.054888 0.054887 0.054878 0.054873 0.054908 0.054934 0.054879 0.05492 0.054832 0.05491 0.054948 0.054906 0.054895 0.054969 0.054885 0.054837 0.054905 0.054977 0.05496 0.054884 0.054944 0.054931 0.054876 0.05504 0.054907 0.054892 0.054917 0.054883 0.054998 0.054937 0.054964 0.054953 0.054877 0.05497
0.05383 0.053786 0.053862 0.053785 0.053896 0.05382 0.053778 0.053872 0.053826 0.053825 0.053779 0.053887 0.053852 0.053751 0.053869 0.053747 0.05383 0.0538 0.053808 0.05381 0.053774 0.05387 0.053759 0.053854 0.053871 0.053831 0.053869 0.053852 0.05381 0.053805 0.053823 0.053811 0.053739 0.05382 0.053834 0.053829 0.053809 0.053757 0.053762 0.053874 0.053744 0.053842 0.053828 0.053883 0.053825 0.053792 0.053808 0.053865 0.053845 0.053799 0.053806 0.053843 0.053746 0.053896 0.053831 0.053775 0.053797 0.053819 0.053767 0.053837 0.053862 0.053781 0.053794 0.053777 0.053778 0.053861 0.053787 0.053784 0.053779 0.05377 0.053809 0.053831 0.053777 0.053817 0.053728 0.053808 0.053846 0.053801 0.053793 0.053866 0.053785 0.053736 0.053802 0.053875 0.053857 0.053782 0.053844 0.053829 0.053775 0.05394 0.053806 0.05379 0.053813 0.053776 0.053894 0.053837 0.05386 0.053852 0.053776 0.053868
0.052809 0.052765 0.052843 0.052766 0.052876 0.052797 0.052756 0.052849 0.052804 0.052806 0.052756 0.052864 0.052833 0.052729 0.052846 0.052724 0.052807 0.05278 0.052787 0.052787 0.052756 0.052846 0.052739 0.052828 0.052848 0.052808 0.052847 0.05283 0.052788 0.052781 0.052804 0.052792 0.052718 0.052798 0.052809 0.052808 0.052785 0.052734 0.052742 0.052853 0.052723 0.052819 0.052807 0.052857 0.052801 0.052771 0.052788 0.052841 0.052823 0.05278 0.052782 0.05282 0.052725 0.052877 0.052808 0.052754 0.052775 0.052794 0.052747 0.052816 0.05284 0.05276 0.052774 0.052753 0.052756 0.052841 0.052767 0.052762 0.052761 0.052748 0.05279 0.052808 0.052756 0.052794 0.052705 0.052787 0.052826 0.052776 0.052771 0.052845 0.052765 0.052716 0.05278 0.052854 0.052835 0.052761 0.052825 0.052809 0.052754 0.052919 0.052786 0.052768 0.05279 0.05275 0.05287 0.052818 0.052837 0.052832 0.052755 0.052846
0.05186 0.051816 0.051895 0.051818 0.051927 0.051845 0.051807 0.051897 0.051854 0.051859 0.051805 0.051913 0.051884 0.05178 0.051895 0.051772 0.051857 0.051832 0.051838 0.051837 0.051809 0.051894 0.051791 0.051875 0.051898 0.051856 0.051897 0.05188 0.051838 0.051828 0.051856 0.051844 0.05177 0.051849 0.051857 0.05186 0.051834 0.051783 0.051794 0.051904 0.051773 0.051868 0.051858 0.051902 0.05185 0.051821 0.051839 0.051889 0.051873 0.051833 0.05183 0.051868 0.051776 0.051928 0.051856 0.051805 0.051825 0.051841 0.051799 0.051866 0.05189 0.051811 0.051826 0.051801 0.051805 0.051893 0.051818 0.051811 0.051815 0.051798 0.051843 0.051857 0.051806 0.051843 0.051754 0.051838 0.051877 0.051824 0.051822 0.051895 0.051817 0.051768 0.05183 0.051904 0.051885 0.051812 0.051877 0.05186 0.051806 0.051971 0.051838 0.051818 0.051838 0.051796 0.051918 0.05187 0.051886 0.051883 0.051807 0.051896
0.050975 0.05093 0.051009 0.050934 0.051041 0.050957 0.050921 0.051009 0.050967 0.050974 0.050918 0.051025 0.050999 0.050894 0.051007 0.050885 0.05097 0.050946 0.050952 0.050949 0.050925 0.051005 0.050905 0.050986 0.051011 0.050967 0.051011 0.050993 0.050952 0.05094 0.050971 0.05096 0.050884 0.050962 0.050967 0.050974 0.050946 0.050895 0.050909 0.051017 0.050887 0.050981 0.050972 0.051012 0.050961 0.050935 0.050953 0.051 0.050986 0.050948 0.050942 0.05098 0.05089 0.051043 0.050968 0.05092 0.050939 0.050952 0.050914 0.05098 0.051003 0.050925 0.050942 0.050912 0.050918 0.051008 0.050932 0.050924 0.050931 0.050911 0.050958 0.05097 0.05092 0.050955 0.050867 0.050952 0.050991 0.050936 0.050935 0.051008 0.050932 0.050883 0.050943 0.051018 0.050998 0.050926 0.050993 0.050974 0.05092 0.051085 0.050952 0.050931 0.05095 0.050906 0.05103 0.050985 0.050998 0.050997 0.050921 0.051009
0.050144 0.050099 0.050179 0.050104 0.05021 0.050125 0.05009 0.050176 0.050135 0.050144 0.050086 0.050192 0.050169 0.050063 0.050175 0.050053 0.050138 0.050116 0.050121 0.050117 0.050096 0.050172 0.050075 0.050152 0.050179 0.050134 0.050179 0.050162 0.05012 0.050106 0.050142 0.05013 0.050054 0.050131 0.050134 0.050143 0.050113 0.050063 0.050079 0.050186 0.050056 0.050149 0.050141 0.050177 0.050128 0.050104 0.050123 0.050167 0.050154 0.050119 0.050109 0.050148 0.050059 0.050213 0.050136 0.050089 0.050108 0.050118 0.050084 0.050148 0.050171 0.050095 0.050112 0.050079 0.050086 0.050177 0.050101 0.050092 0.050102 0.05008 0.050129 0.050138 0.050089 0.050123 0.050035 0.050121 0.05016 0.050103 0.050104 0.050176 0.050102 0.050053 0.050111 0.050186 0.050167 0.050095 0.050163 0.050143 0.050089 0.050254 0.050122 0.0501 0.050118 0.050072 0.050197 0.050156 0.050165 0.050166 0.05009 0.050178
0.049361 0.049315 0.049396 0.049322 0.049426 0.04934 0.049307 0.049391 0.049351 0.049362 0.049302 0.049407 0.049386 0.04928 0.04939 0.049268 0.049354 0.049333 0.049338 0.049333 0.049314 0.049387 0.049293 0.049366 0.049394 0.049349 0.049395 0.049377 0.049336 0.049321 0.049359 0.049348 0.049272 0.049347 0.049348 0.04936 0.049328 0.049278 0.049297 0.049402 0.049273 0.049364 0.049357 0.04939 0.049343 0.049321 0.04934 0.049382 0.049369 0.049337 0.049324 0.049363 0.049276 0.049429 0.049351 0.049306 0.049324 0.049333 0.049302 0.049364 0.049386 0.049312 0.049329 0.049294 0.049302 0.049395 0.049318 0.049308 0.04932 0.049296 0.049347 0.049354 0.049306 0.049339 0.049251 0.049338 0.049377 0.049318 0.049321 0.049392 0.04932 0.04927 0.049327 0.049403 0.049382 0.049312 0.04938 0.04936 0.049307 0.04947 0.049339 0.049316 0.049333 0.049286 0.049412 0.049373 0.049381 0.049383 0.049307 0.049394
0.048618 0.048573 0.048654 0.04858 0.048683 0.048596 0.048564 0.048646 0.048608 0.04862 0.048559 0.048663 0.048644 0.048537 0.048646 0.048525 0.048611 0.048591 0.048595 0.04859 0.048573 0.048642 0.04855 0.048621 0.04865 0.048605 0.048652 0.048634 0.048593 0.048577 0.048617 0.048606 0.04853 0.048604 0.048603 0.048617 0.048584 0.048535 0.048555 0.048659 0.048531 0.04862 0.048614 0.048644 0.048599 0.048578 0.048597 0.048637 0.048626 0.048595 0.04858 0.048619 0.048534 0.048687 0.048606 0.048563 0.048581 0.048588 0.04856 0.048621 0.048643 0.048569 0.048587 0.04855 0.048559 0.048652 0.048576 0.048565 0.048579 0.048553 0.048605 0.04861 0.048563 0.048595 0.048508 0.048595 0.048634 0.048574 0.048578 0.048648 0.048578 0.048528 0.048584 0.048659 0.048639 0.048569 0.048638 0.048617 0.048564 0.048727 0.048597 0.048573 0.048589 0.048541 0.048667 0.048631 0.048636 0.04864 0.048565 0.04865
0.047909 0.047864 0.047945 0.047872 0.047973 0.047886 0.047855 0.047936 0.047898 0.047912 0.047849 0.047952 0.047935 0.047829 0.047936 0.047816 0.047901 0.047883 0.047886 0.04788 0.047865 0.047932 0.047842 0.04791 0.04794 0.047895 0.047942 0.047924 0.047884 0.047866 0.047909 0.047898 0.047821 0.047895 0.047892 0.047909 0.047874 0.047825 0.047847 0.04795 0.047822 0.04791 0.047905 0.047932 0.047889 0.047869 0.047888 0.047926 0.047916 0.047887 0.04787 0.047909 0.047825 0.047977 0.047896 0.047855 0.047872 0.047877 0.047852 0.047912 0.047933 0.04786 0.047879 0.04784 0.047849 0.047943 0.047867 0.047856 0.047871 0.047844 0.047897 0.0479 0.047854 0.047885 0.047799 0.047886 0.047925 0.047863 0.047869 0.047938 0.047869 0.04782 0.047875 0.04795 0.047929 0.047861 0.04793 0.047908 0.047856 0.048017 0.047888 0.047863 0.047879 0.04783 0.047956 0.047922 0.047926 0.047931 0.047856 0.04794
0.047228 0.047183 0.047263 0.047191 0.047291 0.047204 0.047174 0.047253 0.047216 0.047231 0.047168 0.04727 0.047254 0.047148 0.047254 0.047134 0.04722 0.047202 0.047205 0.047198 0.047185 0.047249 0.047162 0.047227 0.047258 0.047212 0.04726 0.047243 0.047203 0.047184 0.047228 0.047217 0.047141 0.047214 0.04721 0.047227 0.047192 0.047144 0.047166 0.047268 0.047142 0.047228 0.047223 0.047249 0.047207 0.047188 0.047207 0.047244 0.047234 0.047206 0.047188 0.047227 0.047144 0.047296 0.047214 0.047174 0.047191 0.047195 0.047171 0.04723 0.047251 0.04718 0.047198 0.047158 0.047168 0.047262 0.047186 0.047175 0.047191 0.047163 0.047216 0.047218 0.047173 0.047203 0.047118 0.047205 0.047243 0.047181 0.047188 0.047256 0.047189 0.04714 0.047193 0.047268 0.047247 0.04718 0.047249 0.047227 0.047175 0.047335 0.047208 0.047182 0.047197 0.047148 0.047273 0.047241 0.047244 0.04725 0.047176 0.047258
0.046569 0.046524 0.046604 0.046533 0.046632 0.046545 0.046516 0.046593 0.046557 0.046573 0.046509 0.04661 0.046595 0.04649 0.046594 0.046476 0.04656 0.046543 0.046547 0.046539 0.046527 0.046589 0.046504 0.046567 0.046599 0.046553 0.046601 0.046583 0.046544 0.046525 0.046569 0.046559 0.046483 0.046555 0.04655 0.046569 0.046533 0.046485 0.046508 0.046609 0.046483 0.046569 0.046564 0.046588 0.046547 0.046529 0.046549 0.046584 0.046575 0.046548 0.046528 0.046567 0.046486 0.046636 0.046555 0.046516 0.046532 0.046535 0.046513 0.046571 0.046591 0.046521 0.04654 0.046498 0.046509 0.046603 0.046528 0.046516 0.046533 0.046505 0.046558 0.046559 0.046515 0.046544 0.046459 0.046546 0.046584 0.046522 0.046529 0.046597 0.04653 0.046482 0.046534 0.046608 0.046588 0.046521 0.04659 0.046568 0.046516 0.046675 0.046549 0.046523 0.046538 0.046488 0.046613 0.046583 0.046584 0.046591 0.046517 0.046599
0.045928 0.045883 0.045963 0.045892 0.04599 0.045903 0.045875 0.045951 0.045915 0.045931 0.045868 0.045967 0.045953 0.045849 0.045952 0.045835 0.045918 0.045902 0.045905 0.045898 0.045886 0.045946 0.045863 0.045924 0.045956 0.045911 0.045959 0.045941 0.045902 0.045883 0.045928 0.045918 0.045843 0.045913 0.045908 0.045927 0.045891 0.045844 0.045867 0.045966 0.045842 0.045927 0.045923 0.045945 0.045905 0.045888 0.045907 0.045941 0.045933 0.045907 0.045886 0.045925 0.045845 0.045994 0.045913 0.045875 0.045891 0.045893 0.045872 0.045929 0.045949 0.04588 0.045899 0.045857 0.045868 0.045961 0.045887 0.045874 0.045893 0.045864 0.045917 0.045917 0.045874 0.045902 0.045818 0.045904 0.045942 0.04588 0.045888 0.045955 0.045889 0.045841 0.045893 0.045966 0.045946 0.04588 0.045949 0.045926 0.045875 0.046032 0.045908 0.045882 0.045896 0.045846 0.04597 0.045941 0.045942 0.045949 0.045876 0.045957
0.045299 0.045255 0.045334 0.045264 0.04536 0.045274 0.045246 0.045321 0.045287 0.045303 0.045239 0.045337 0.045324 0.045221 0.045322 0.045207 0.04529 0.045274 0.045277 0.045269 0.045259 0.045317 0.045235 0.045295 0.045327 0.045282 0.045329 0.045312 0.045274 0.045254 0.045299 0.045289 0.045215 0.045284 0.045279 0.045298 0.045262 0.045216 0.04524 0.045337 0.045215 0.045298 0.045294 0.045315 0.045276 0.045259 0.045279 0.045312 0.045304 0.045279 0.045258 0.045296 0.045217 0.045365 0.045284 0.045246 0.045262 0.045263 0.045244 0.045301 0.04532 0.045252 0.045271 0.045228 0.045239 0.045332 0.045259 0.045246 0.045265 0.045235 0.045288 0.045288 0.045245 0.045273 0.04519 0.045276 0.045314 0.045251 0.04526 0.045325 0.045261 0.045214 0.045264 0.045337 0.045317 0.045252 0.04532 0.045297 0.045247 0.045402 0.045279 0.045254 0.045267 0.045218 0.045341 0.045313 0.045312 0.04532 0.045248 0.045327
0.044679 0.044635 0.044713 0.044645 0.044739 0.044654 0.044627 0.044701 0.044667 0.044683 0.04462 0.044717 0.044704 0.044602 0.044702 0.044588 0.04467 0.044654 0.044657 0.044649 0.044639 0.044697 0.044616 0.044675 0.044707 0.044662 0.044709 0.044692 0.044654 0.044634 0.04468 0.04467 0.044596 0.044665 0.044658 0.044678 0.044643 0.044597 0.04462 0.044717 0.044596 0.044678 0.044674 0.044695 0.044656 0.04464 0.044659 0.044692 0.044684 0.044659 0.044638 0.044675 0.044599 0.044744 0.044664 0.044627 0.044643 0.044644 0.044625 0.044681 0.044699 0.044632 0.044651 0.044609 0.04462 0.044712 0.044639 0.044626 0.044645 0.044616 0.044669 0.044668 0.044626 0.044654 0.044572 0.044656 0.044693 0.044632 0.04464 0.044705 0.044642 0.044595 0.044645 0.044717 0.044696 0.044632 0.0447 0.044677 0.044628 0.044781 0.04466 0.044634 0.044648 0.044598 0.04472 0.044693 0.044692 0.0447 0.044629 0.044707
0.044065 0.044021 0.044099 0.044031 0.044124 0.04404 0.044013 0.044086 0.044052 0.044068 0.044006 0.044102 0.044089 0.043988 0.044087 0.043974 0.044055 0.04404 0.044043 0.044035 0.044026 0.044082 0.044002 0.04406 0.044092 0.044047 0.044094 0.044077 0.04404 0.04402 0.044065 0.044055 0.043983 0.04405 0.044044 0.044064 0.044029 0.043983 0.044007 0.044102 0.043982 0.044063 0.04406 0.04408 0.044042 0.044026 0.044045 0.044077 0.044069 0.044045 0.044024 0.044061 0.043985 0.044129 0.044049 0.044013 0.044029 0.044029 0.044012 0.044066 0.044085 0.044019 0.044037 0.043995 0.044006 0.044097 0.044025 0.044013 0.044032 0.044002 0.044054 0.044054 0.044012 0.044039 0.043959 0.044042 0.044079 0.044018 0.044026 0.04409 0.044028 0.043982 0.044031 0.044102 0.044082 0.044018 0.044085 0.044063 0.044014 0.044166 0.044046 0.04402 0.044033 0.043985 0.044105 0.044078 0.044077 0.044085 0.044015 0.044092
0.043453 0.04341 0.043486 0.043419 0.043511 0.043428 0.043402 0.043474 0.043441 0.043456 0.043395 0.043489 0.043477 0.043377 0.043475 0.043364 0.043443 0.043429 0.043431 0.043424 0.043414 0.04347 0.043391 0.043448 0.043479 0.043436 0.043482 0.043465 0.043428 0.043409 0.043453 0.043443 0.043372 0.043439 0.043432 0.043452 0.043417 0.043372 0.043396 0.043489 0.043372 0.043451 0.043448 0.043468 0.04343 0.043415 0.043433 0.043465 0.043457 0.043434 0.043412 0.043449 0.043374 0.043516 0.043438 0.043402 0.043417 0.043418 0.0434 0.043454 0.043472 0.043407 0.043426 0.043384 0.043395 0.043485 0.043414 0.043401 0.04342 0.043391 0.043443 0.043442 0.043401 0.043428 0.043348 0.04343 0.043467 0.043406 0.043415 0.043478 0.043417 0.043371 0.043419 0.043489 0.043469 0.043407 0.043473 0.043451 0.043403 0.043552 0.043434 0.043409 0.043422 0.043374 0.043492 0.043466 0.043465 0.043473 0.043404 0.04348
0.042841 0.042799 0.042874 0.042808 0.042899 0.042817 0.042791 0.042861 0.042829 0.042844 0.042784 0.042877 0.042864 0.042767 0.042863 0.042753 0.042832 0.042817 0.04282 0.042812 0.042803 0.042858 0.04278 0.042837 0.042867 0.042824 0.042869 0.042853 0.042817 0.042798 0.042841 0.042832 0.042761 0.042827 0.042821 0.04284 0.042806 0.042762 0.042784 0.042877 0.042761 0.042839 0.042836 0.042856 0.042819 0.042803 0.042822 0.042853 0.042845 0.042822 0.042801 0.042837 0.042763 0.042903 0.042826 0.042791 0.042806 0.042807 0.042789 0.042842 0.04286 0.042796 0.042814 0.042773 0.042784 0.042872 0.042802 0.04279 0.042809 0.04278 0.042831 0.04283 0.04279 0.042816 0.042738 0.042819 0.042855 0.042795 0.042803 0.042866 0.042805 0.04276 0.042808 0.042877 0.042857 0.042796 0.042861 0.042839 0.042792 0.042939 0.042822 0.042798 0.042811 0.042763 0.04288 0.042854 0.042853 0.042861 0.042793 0.042868
0.042227 0.042185 0.042259 0.042194 0.042284 0.042203 0.042177 0.042247 0.042215 0.04223 0.042171 0.042263 0.04225 0.042154 0.042249 0.04214 0.042218 0.042203 0.042206 0.042199 0.042189 0.042243 0.042167 0.042223 0.042253 0.04221 0.042255 0.042239 0.042203 0.042184 0.042227 0.042218 0.042148 0.042213 0.042208 0.042226 0.042192 0.042149 0.042171 0.042262 0.042148 0.042225 0.042222 0.042242 0.042205 0.04219 0.042208 0.042239 0.042231 0.042208 0.042188 0.042223 0.042151 0.042288 0.042212 0.042178 0.042192 0.042193 0.042176 0.042228 0.042246 0.042183 0.0422 0.042161 0.042171 0.042258 0.042189 0.042177 0.042195 0.042167 0.042217 0.042216 0.042177 0.042203 0.042125 0.042205 0.04224 0.042182 0.04219 0.042251 0.042191 0.042147 0.042194 0.042262 0.042243 0.042182 0.042246 0.042225 0.042178 0.042323 0.042208 0.042184 0.042197 0.042151 0.042266 0.042239 0.042239 0.042246 0.042179 0.042253
0.041609 0.041568 0.041641 0.041577 0.041665 0.041586 0.04156 0.04163 0.041598 0.041612 0.041554 0.041645 0.041632 0.041537 0.041631 0.041524 0.0416 0.041586 0.041588 0.041581 0.041571 0.041626 0.04155 0.041606 0.041635 0.041593 0.041637 0.041621 0.041586 0.041568 0.041609 0.0416 0.041531 0.041596 0.04159 0.041608 0.041575 0.041533 0.041554 0.041644 0.041531 0.041608 0.041604 0.041624 0.041588 0.041573 0.04159 0.041621 0.041613 0.04159 0.041571 0.041606 0.041534 0.041669 0.041595 0.041561 0.041575 0.041577 0.041559 0.04161 0.041628 0.041565 0.041583 0.041544 0.041554 0.041639 0.041572 0.04156 0.041577 0.04155 0.041599 0.041599 0.04156 0.041586 0.041509 0.041588 0.041622 0.041565 0.041573 0.041633 0.041574 0.04153 0.041577 0.041644 0.041625 0.041565 0.041628 0.041607 0.041561 0.041704 0.041591 0.041567 0.04158 0.041534 0.041648 0.041621 0.041621 0.041628 0.041562 0.041635
0.040986 0.040946 0.041017 0.040954 0.041041 0.040964 0.040938 0.041007 0.040975 0.040989 0.040932 0.041021 0.041008 0.040915 0.041008 0.040903 0.040978 0.040963 0.040966 0.040959 0.040949 0.041003 0.040928 0.040983 0.041012 0.040971 0.041014 0.040998 0.040963 0.040946 0.040986 0.040977 0.04091 0.040973 0.040968 0.040985 0.040953 0.040911 0.040932 0.041021 0.04091 0.040985 0.040982 0.041002 0.040966 0.04095 0.040968 0.040999 0.040991 0.040967 0.040949 0.040984 0.040912 0.041045 0.040973 0.040938 0.040953 0.040955 0.040936 0.040988 0.041005 0.040943 0.04096 0.040923 0.040932 0.041016 0.040949 0.040938 0.040954 0.040929 0.040976 0.040977 0.040938 0.040963 0.040888 0.040965 0.040999 0.040944 0.04095 0.04101 0.040952 0.040909 0.040955 0.041021 0.041002 0.040943 0.041004 0.040985 0.040939 0.04108 0.040968 0.040945 0.040958 0.040913 0.041025 0.040998 0.040999 0.041005 0.04094 0.041012
0.040357 0.040318 0.040388 0.040325 0.040412 0.040336 0.04031 0.040378 0.040347 0.04036 0.040305 0.040392 0.040379 0.040288 0.040379 0.040276 0.040349 0.040334 0.040337 0.040331 0.04032 0.040374 0.0403 0.040355 0.040383 0.040343 0.040385 0.040369 0.040335 0.040318 0.040357 0.040348 0.040282 0.040344 0.04034 0.040356 0.040326 0.040284 0.040304 0.040391 0.040282 0.040357 0.040353 0.040374 0.040338 0.040322 0.040339 0.04037 0.040362 0.040338 0.040321 0.040355 0.040285 0.040416 0.040344 0.04031 0.040325 0.040327 0.040308 0.040359 0.040376 0.040315 0.040331 0.040295 0.040305 0.040386 0.040321 0.04031 0.040326 0.040301 0.040347 0.040348 0.04031 0.040335 0.040261 0.040337 0.04037 0.040316 0.040322 0.040381 0.040323 0.040281 0.040327 0.040391 0.040373 0.040315 0.040375 0.040356 0.040311 0.040449 0.040339 0.040317 0.04033 0.040287 0.040396 0.040369 0.04037 0.040376 0.040312 0.040383
0.039721 0.039683 0.039752 0.03969 0.039775 0.039701 0.039676 0.039743 0.039712 0.039724 0.03967 0.039757 0.039743 0.039653 0.039743 0.039642 0.039714 0.039699 0.039702 0.039696 0.039685 0.039739 0.039665 0.039721 0.039747 0.039708 0.039749 0.039734 0.0397 0.039684 0.039721 0.039712 0.039648 0.039709 0.039706 0.039721 0.039691 0.03965 0.039669 0.039755 0.039648 0.039722 0.039718 0.039739 0.039703 0.039687 0.039704 0.039735 0.039727 0.039703 0.039687 0.03972 0.03965 0.039779 0.03971 0.039676 0.03969 0.039693 0.039673 0.039723 0.039741 0.03968 0.039696 0.039662 0.03967 0.03975 0.039686 0.039676 0.03969 0.039666 0.039711 0.039713 0.039675 0.0397 0.039628 0.039701 0.039734 0.039682 0.039687 0.039746 0.039688 0.039647 0.039692 0.039755 0.039738 0.03968 0.039739 0.03972 0.039676 0.039812 0.039704 0.039682 0.039695 0.039653 0.03976 0.039733 0.039735 0.03974 0.039677 0.039747
0.039079 0.039041 0.039109 0.039048 0.039132 0.039059 0.039034 0.039101 0.03907 0.039081 0.039029 0.039114 0.0391 0.039012 0.039101 0.039001 0.039072 0.039057 0.03906 0.039055 0.039043 0.039097 0.039023 0.039079 0.039105 0.039067 0.039106 0.039091 0.039058 0.039043 0.039079 0.03907 0.039006 0.039067 0.039065 0.039078 0.03905 0.039009 0.039027 0.039113 0.039007 0.03908 0.039075 0.039098 0.039062 0.039046 0.039062 0.039093 0.039084 0.039061 0.039046 0.039078 0.039009 0.039136 0.039068 0.039034 0.039048 0.039052 0.039031 0.039081 0.039098 0.039039 0.039054 0.039021 0.039029 0.039107 0.039044 0.039035 0.039048 0.039025 0.039069 0.039071 0.039033 0.039059 0.038987 0.039059 0.039092 0.039041 0.039046 0.039103 0.039046 0.039005 0.03905 0.039113 0.039095 0.039039 0.039096 0.039078 0.039034 0.039169 0.039062 0.039041 0.039054 0.039013 0.039118 0.03909 0.039093 0.039097 0.039035 0.039105
0.03843 0.038393 0.038459 0.038399 0.038482 0.038411 0.038385 0.038451 0.038421 0.038432 0.038381 0.038465 0.03845 0.038364 0.038452 0.038353 0.038423 0.038408 0.038411 0.038406 0.038393 0.038448 0.038375 0.038431 0.038455 0.038418 0.038457 0.038442 0.038409 0.038395 0.038429 0.03842 0.038358 0.038418 0.038416 0.038429 0.038401 0.038361 0.038378 0.038463 0.038359 0.038431 0.038426 0.038449 0.038413 0.038397 0.038413 0.038444 0.038435 0.038411 0.038398 0.038429 0.038361 0.038485 0.038419 0.038385 0.038399 0.038404 0.038383 0.038432 0.038449 0.03839 0.038405 0.038373 0.038381 0.038457 0.038395 0.038386 0.038398 0.038377 0.038419 0.038422 0.038385 0.03841 0.038339 0.03841 0.038442 0.038392 0.038397 0.038453 0.038397 0.038357 0.038402 0.038463 0.038446 0.03839 0.038446 0.038429 0.038386 0.038518 0.038413 0.038392 0.038405 0.038365 0.038468 0.03844 0.038444 0.038447 0.038387 0.038455
0.037773 0.037737 0.037802 0.037743 0.037825 0.037756 0.03773 0.037796 0.037765 0.037775 0.037726 0.037809 0.037794 0.037709 0.037796 0.037699 0.037767 0.037752 0.037755 0.03775 0.037737 0.037792 0.037719 0.037775 0.037799 0.037763 0.0378 0.037786 0.037754 0.03774 0.037773 0.037764 0.037703 0.037762 0.037761 0.037773 0.037746 0.037707 0.037723 0.037806 0.037704 0.037775 0.03777 0.037794 0.037758 0.037741 0.037757 0.037788 0.037779 0.037755 0.037743 0.037774 0.037706 0.037828 0.037764 0.03773 0.037744 0.037749 0.037727 0.037776 0.037793 0.037734 0.037749 0.037718 0.037726 0.0378 0.03774 0.037731 0.037742 0.037722 0.037763 0.037767 0.037729 0.037755 0.037685 0.037755 0.037786 0.037738 0.037741 0.037797 0.037741 0.037702 0.037746 0.037806 0.03779 0.037734 0.037789 0.037772 0.03773 0.03786 0.037757 0.037737 0.03775 0.037711 0.037812 0.037784 0.037788 0.037791 0.037731 0.037799
0.037111 0.037075 0.037139 0.03708 0.037162 0.037094 0.037068 0.037133 0.037103 0.037112 0.037064 0.037146 0.037131 0.037047 0.037133 0.037038 0.037105 0.037089 0.037093 0.037089 0.037075 0.03713 0.037058 0.037114 0.037136 0.037101 0.037137 0.037123 0.037091 0.037079 0.03711 0.037101 0.037041 0.0371 0.0371 0.03711 0.037085 0.037046 0.037061 0.037143 0.037042 0.037113 0.037108 0.037132 0.037096 0.037079 0.037094 0.037126 0.037117 0.037092 0.037081 0.037112 0.037044 0.037164 0.037102 0.037068 0.037082 0.037087 0.037065 0.037113 0.03713 0.037072 0.037086 0.037057 0.037064 0.037137 0.037078 0.037069 0.03708 0.03706 0.0371 0.037105 0.037068 0.037093 0.037024 0.037092 0.037123 0.037076 0.037079 0.037134 0.037079 0.03704 0.037084 0.037143 0.037127 0.037072 0.037126 0.03711 0.037068 0.037196 0.037094 0.037075 0.037088 0.037051 0.03715 0.037121 0.037125 0.037128 0.037069 0.037136
0.036442 0.036407 0.036469 0.036412 0.036492 0.036426 0.036401 0.036465 0.036435 0.036443 0.036397 0.036478 0.036462 0.03638 0.036465 0.036371 0.036437 0.036421 0.036425 0.036421 0.036407 0.036462 0.03639 0.036446 0.036468 0.036433 0.036469 0.036455 0.036423 0.036412 0.036441 0.036432 0.036374 0.036432 0.036432 0.036442 0.036417 0.036379 0.036393 0.036474 0.036375 0.036445 0.036439 0.036464 0.036429 0.036411 0.036426 0.036458 0.036449 0.036424 0.036414 0.036444 0.036377 0.036495 0.036434 0.0364 0.036414 0.03642 0.036397 0.036445 0.036462 0.036404 0.036418 0.036391 0.036397 0.036468 0.03641 0.036402 0.036411 0.036393 0.036431 0.036437 0.0364 0.036425 0.036358 0.036424 0.036455 0.036409 0.036412 0.036466 0.036411 0.036373 0.036417 0.036474 0.036459 0.036405 0.036457 0.036441 0.036401 0.036526 0.036426 0.036408 0.036421 0.036384 0.036481 0.036452 0.036457 0.036459 0.036401 0.036467
0.035769 0.035734 0.035795 0.035739 0.035818 0.035753 0.035728 0.035792 0.035762 0.035769 0.035725 0.035804 0.035788 0.035707 0.035791 0.035699 0.035764 0.035748 0.035752 0.035748 0.035733 0.035789 0.035717 0.035773 0.035794 0.03576 0.035795 0.035781 0.03575 0.035739 0.035767 0.035759 0.035701 0.035759 0.03576 0.035768 0.035744 0.035707 0.03572 0.0358 0.035703 0.035771 0.035766 0.035792 0.035756 0.035738 0.035753 0.035785 0.035775 0.03575 0.035741 0.035771 0.035705 0.035821 0.035761 0.035727 0.035741 0.035748 0.035724 0.035772 0.035788 0.035731 0.035745 0.035719 0.035724 0.035794 0.035737 0.035729 0.035738 0.03572 0.035758 0.035763 0.035727 0.035752 0.035686 0.035751 0.035781 0.035737 0.035739 0.035792 0.035737 0.0357 0.035744 0.0358 0.035785 0.035732 0.035783 0.035768 0.035728 0.035852 0.035752 0.035735 0.035748 0.035713 0.035808 0.035778 0.035784 0.035786 0.035728 0.035794
0.035091 0.035057 0.035117 0.035061 0.035139 0.035076 0.035051 0.035114 0.035084 0.035091 0.035048 0.035126 0.035109 0.035031 0.035114 0.035023 0.035086 0.03507 0.035074 0.035071 0.035055 0.035111 0.03504 0.035096 0.035116 0.035083 0.035117 0.035104 0.035073 0.035063 0.035089 0.035081 0.035024 0.035081 0.035083 0.03509 0.035067 0.03503 0.035043 0.035122 0.035026 0.035094 0.035088 0.035115 0.035079 0.035061 0.035075 0.035108 0.035098 0.035072 0.035065 0.035093 0.035028 0.035142 0.035084 0.03505 0.035064 0.035071 0.035046 0.035094 0.03511 0.035054 0.035067 0.035042 0.035048 0.035116 0.035059 0.035052 0.03506 0.035043 0.03508 0.035086 0.03505 0.035075 0.03501 0.035074 0.035103 0.03506 0.035061 0.035114 0.03506 0.035023 0.035066 0.035122 0.035107 0.035054 0.035105 0.03509 0.03505 0.035172 0.035075 0.035058 0.035071 0.035037 0.03513 0.035099 0.035106 0.035107 0.035051 0.035116
0.03441 0.034377 0.034435 0.03438 0.034458 0.034396 0.03437 0.034433 0.034403 0.03441 0.034368 0.034445 0.034428 0.03435 0.034433 0.034343 0.034406 0.034389 0.034393 0.03439 0.034374 0.034431 0.034359 0.034416 0.034435 0.034403 0.034435 0.034423 0.034392 0.034382 0.034408 0.034399 0.034344 0.0344 0.034402 0.034409 0.034387 0.03435 0.034362 0.03444 0.034346 0.034413 0.034407 0.034434 0.034398 0.03438 0.034394 0.034427 0.034417 0.034391 0.034384 0.034413 0.034348 0.03446 0.034404 0.034369 0.034383 0.034391 0.034366 0.034413 0.034429 0.034374 0.034386 0.034362 0.034367 0.034434 0.034378 0.034372 0.034378 0.034363 0.034398 0.034405 0.03437 0.034394 0.03433 0.034393 0.034421 0.03438 0.034381 0.034433 0.034379 0.034343 0.034386 0.034441 0.034426 0.034374 0.034423 0.034409 0.03437 0.03449 0.034394 0.034377 0.034391 0.034357 0.034449 0.034418 0.034426 0.034426 0.03437 0.034434
0.033726 0.033694 0.033751 0.033697 0.033773 0.033713 0.033687 0.03375 0.03372 0.033726 0.033685 0.033761 0.033744 0.033668 0.033749 0.033661 0.033722 0.033706 0.03371 0.033707 0.033691 0.033747 0.033676 0.033733 0.033751 0.03372 0.033752 0.033739 0.033709 0.0337 0.033724 0.033716 0.033661 0.033717 0.03372 0.033725 0.033704 0.033668 0.033679 0.033757 0.033663 0.03373 0.033724 0.033751 0.033716 0.033697 0.033711 0.033744 0.033733 0.033707 0.033702 0.033729 0.033665 0.033775 0.033721 0.033686 0.0337 0.033709 0.033683 0.033729 0.033746 0.033691 0.033702 0.03368 0.033685 0.03375 0.033695 0.033689 0.033695 0.03368 0.033715 0.033722 0.033687 0.033712 0.033648 0.03371 0.033738 0.033697 0.033698 0.033749 0.033696 0.03366 0.033703 0.033757 0.033743 0.033691 0.033739 0.033725 0.033687 0.033805 0.03371 0.033694 0.033708 0.033676 0.033765 0.033734 0.033742 0.033742 0.033687 0.033751
0.033041 0.033009 0.033066 0.033012 0.033088 0.033029 0.033003 0.033065 0.033036 0.033041 0.033001 0.033077 0.033059 0.032984 0.033064 0.032977 0.033038 0.033021 0.033025 0.033023 0.033006 0.033063 0.032992 0.033049 0.033067 0.033036 0.033067 0.033054 0.033025 0.033016 0.033039 0.033031 0.032977 0.033032 0.033036 0.033041 0.03302 0.032985 0.032995 0.033071 0.032979 0.033045 0.033039 0.033067 0.033031 0.033013 0.033026 0.033059 0.033049 0.033023 0.033018 0.033045 0.032981 0.03309 0.033036 0.033002 0.033016 0.033025 0.032998 0.033045 0.033061 0.033006 0.033018 0.032997 0.033001 0.033065 0.033011 0.033005 0.03301 0.032996 0.03303 0.033038 0.033003 0.033027 0.032965 0.033025 0.033053 0.033014 0.033013 0.033064 0.033011 0.032976 0.033019 0.033072 0.033058 0.033007 0.033054 0.033041 0.033002 0.033119 0.033025 0.03301 0.033024 0.032992 0.03308 0.033049 0.033058 0.033057 0.033003 0.033066
0.032356 0.032325 0.03238 0.032327 0.032402 0.032344 0.032319 0.03238 0.032351 0.032356 0.032317 0.032392 0.032373 0.0323 0.032379 0.032294 0.032353 0.032336 0.032341 0.032339 0.032321 0.032378 0.032308 0.032365 0.032382 0.032351 0.032382 0.032369 0.03234 0.032332 0.032354 0.032346 0.032293 0.032348 0.032352 0.032356 0.032336 0.032301 0.03231 0.032386 0.032295 0.032361 0.032354 0.032383 0.032347 0.032329 0.032341 0.032375 0.032364 0.032338 0.032334 0.032361 0.032297 0.032404 0.032352 0.032318 0.032331 0.032341 0.032314 0.03236 0.032376 0.032322 0.032333 0.032313 0.032317 0.032379 0.032326 0.032321 0.032325 0.032312 0.032345 0.032353 0.032318 0.032343 0.032281 0.03234 0.032368 0.032329 0.032329 0.032379 0.032326 0.032292 0.032334 0.032387 0.032373 0.032322 0.032369 0.032356 0.032318 0.032433 0.032341 0.032326 0.03234 0.032309 0.032395 0.032364 0.032373 0.032372 0.032319 0.032381
0.031672 0.031642 0.031696 0.031644 0.031718 0.031661 0.031635 0.031697 0.031667 0.031672 0.031634 0.031708 0.031689 0.031617 0.031696 0.031611 0.03167 0.031653 0.031657 0.031655 0.031638 0.031694 0.031624 0.031681 0.031698 0.031668 0.031698 0.031685 0.031657 0.031649 0.03167 0.031662 0.03161 0.031664 0.031668 0.031672 0.031653 0.031618 0.031627 0.031702 0.031612 0.031677 0.03167 0.031699 0.031664 0.031645 0.031658 0.031691 0.03168 0.031654 0.031651 0.031677 0.031614 0.031719 0.031669 0.031635 0.031648 0.031658 0.03163 0.031676 0.031692 0.031638 0.031649 0.03163 0.031634 0.031695 0.031643 0.031638 0.031642 0.031629 0.031661 0.03167 0.031635 0.03166 0.031598 0.031657 0.031684 0.031646 0.031646 0.031695 0.031643 0.031609 0.031651 0.031702 0.031689 0.031639 0.031685 0.031672 0.031635 0.031748 0.031657 0.031643 0.031656 0.031626 0.031711 0.03168 0.031689 0.031688 0.031635 0.031697
0.030991 0.03096 0.031014 0.030962 0.031036 0.03098 0.030954 0.031015 0.030986 0.03099 0.030953 0.031026 0.031007 0.030936 0.031014 0.03093 0.030988 0.030971 0.030975 0.030974 0.030956 0.031013 0.030943 0.031 0.031016 0.030987 0.031016 0.031004 0.030975 0.030968 0.030988 0.03098 0.030929 0.030983 0.030987 0.03099 0.030972 0.030937 0.030946 0.03102 0.030931 0.030996 0.030989 0.031018 0.030983 0.030964 0.030976 0.031009 0.030999 0.030972 0.03097 0.030995 0.030933 0.031037 0.030987 0.030953 0.030967 0.030977 0.030949 0.030994 0.03101 0.030957 0.030968 0.030949 0.030953 0.031013 0.030962 0.030957 0.03096 0.030948 0.030979 0.030988 0.030954 0.030978 0.030918 0.030975 0.031002 0.030965 0.030964 0.031014 0.030961 0.030928 0.03097 0.03102 0.031007 0.030958 0.031003 0.03099 0.030953 0.031066 0.030975 0.030961 0.030975 0.030946 0.031029 0.030998 0.031008 0.031006 0.030954 0.031015
0.030312 0.030282 0.030335 0.030284 0.030357 0.030302 0.030276 0.030336 0.030308 0.030311 0.030275 0.030347 0.030328 0.030258 0.030335 0.030253 0.03031 0.030293 0.030297 0.030296 0.030278 0.030334 0.030265 0.030322 0.030337 0.030309 0.030337 0.030325 0.030297 0.03029 0.030309 0.030302 0.030251 0.030304 0.030309 0.030312 0.030294 0.03026 0.030268 0.030341 0.030254 0.030317 0.030311 0.03034 0.030305 0.030286 0.030298 0.030331 0.03032 0.030294 0.030292 0.030317 0.030255 0.030358 0.030309 0.030275 0.030289 0.030299 0.030271 0.030316 0.030332 0.030279 0.03029 0.030272 0.030275 0.030334 0.030284 0.030279 0.030282 0.03027 0.030301 0.03031 0.030276 0.0303 0.030241 0.030297 0.030323 0.030288 0.030286 0.030335 0.030283 0.03025 0.030291 0.030342 0.030329 0.03028 0.030324 0.030312 0.030275 0.030386 0.030297 0.030283 0.030297 0.030269 0.030351 0.030319 0.030329 0.030327 0.030276 0.030336
0.029638 0.029609 0.029661 0.02961 0.029682 0.029628 0.029603 0.029662 0.029634 0.029637 0.029602 0.029673 0.029654 0.029585 0.029661 0.02958 0.029636 0.029619 0.029623 0.029622 0.029604 0.02966 0.029592 0.029648 0.029663 0.029635 0.029663 0.029651 0.029623 0.029617 0.029635 0.029628 0.029578 0.02963 0.029636 0.029638 0.02962 0.029587 0.029594 0.029667 0.029581 0.029643 0.029637 0.029666 0.029631 0.029612 0.029624 0.029657 0.029646 0.02962 0.029618 0.029643 0.029582 0.029683 0.029635 0.029602 0.029615 0.029625 0.029597 0.029642 0.029658 0.029606 0.029616 0.029598 0.029601 0.02966 0.02961 0.029606 0.029608 0.029597 0.029627 0.029636 0.029602 0.029626 0.029568 0.029623 0.029649 0.029614 0.029613 0.029661 0.029609 0.029577 0.029618 0.029667 0.029655 0.029606 0.02965 0.029638 0.029602 0.029711 0.029623 0.02961 0.029624 0.029595 0.029677 0.029645 0.029655 0.029653 0.029603 0.029662
0.02897 0.02894 0.028992 0.028942 0.029013 0.02896 0.028935 0.028994 0.028965 0.028968 0.028934 0.029004 0.028985 0.028917 0.028992 0.028912 0.028968 0.028951 0.028955 0.028954 0.028936 0.028992 0.028924 0.02898 0.028994 0.028967 0.028994 0.028983 0.028955 0.028949 0.028967 0.028959 0.02891 0.028962 0.028967 0.028969 0.028952 0.028919 0.028926 0.028998 0.028913 0.028975 0.028968 0.028997 0.028963 0.028944 0.028956 0.028988 0.028978 0.028952 0.02895 0.028975 0.028914 0.029014 0.028967 0.028934 0.028947 0.028957 0.028929 0.028973 0.028989 0.028937 0.028947 0.028931 0.028933 0.028991 0.028942 0.028937 0.028939 0.028929 0.028958 0.028968 0.028934 0.028958 0.0289 0.028955 0.02898 0.028946 0.028944 0.028992 0.028941 0.028909 0.02895 0.028998 0.028986 0.028938 0.028981 0.028969 0.028934 0.029042 0.028955 0.028942 0.028955 0.028928 0.029008 0.028976 0.028987 0.028984 0.028934 0.028993
0.028308 0.028279 0.02833 0.02828 0.028351 0.028298 0.028273 0.028332 0.028303 0.028306 0.028272 0.028342 0.028323 0.028256 0.02833 0.028251 0.028306 0.028289 0.028293 0.028292 0.028274 0.02833 0.028262 0.028318 0.028332 0.028305 0.028332 0.02832 0.028293 0.028287 0.028305 0.028297 0.028249 0.0283 0.028305 0.028307 0.028291 0.028257 0.028264 0.028336 0.028251 0.028313 0.028306 0.028335 0.028301 0.028282 0.028294 0.028326 0.028316 0.02829 0.028289 0.028313 0.028253 0.028352 0.028305 0.028272 0.028285 0.028296 0.028268 0.028311 0.028327 0.028276 0.028286 0.028269 0.028272 0.028329 0.02828 0.028276 0.028278 0.028267 0.028296 0.028306 0.028273 0.028296 0.028239 0.028293 0.028318 0.028285 0.028283 0.02833 0.028279 0.028248 0.028288 0.028336 0.028324 0.028276 0.028319 0.028307 0.028272 0.028379 0.028293 0.02828 0.028294 0.028266 0.028345 0.028314 0.028324 0.028322 0.028273 0.028331
0.027653 0.027625 0.027675 0.027626 0.027696 0.027644 0.027619 0.027677 0.027649 0.027652 0.027618 0.027687 0.027668 0.027602 0.027676 0.027597 0.027651 0.027635 0.027639 0.027638 0.02762 0.027675 0.027608 0.027663 0.027677 0.02765 0.027677 0.027666 0.027639 0.027633 0.02765 0.027643 0.027595 0.027646 0.027651 0.027652 0.027636 0.027604 0.02761 0.027681 0.027597 0.027658 0.027652 0.027681 0.027646 0.027628 0.027639 0.027672 0.027661 0.027635 0.027634 0.027658 0.027599 0.027697 0.027651 0.027618 0.027631 0.027641 0.027614 0.027657 0.027672 0.027622 0.027631 0.027615 0.027618 0.027674 0.027626 0.027622 0.027623 0.027613 0.027642 0.027651 0.027619 0.027642 0.027585 0.027639 0.027664 0.02763 0.027628 0.027675 0.027625 0.027594 0.027634 0.027681 0.027669 0.027622 0.027664 0.027653 0.027618 0.027724 0.027639 0.027626 0.027639 0.027613 0.027691 0.027659 0.02767 0.027668 0.027619 0.027676
0.027007 0.026979 0.027028 0.02698 0.027049 0.026998 0.026973 0.02703 0.027003 0.027006 0.026972 0.02704 0.027022 0.026956 0.027029 0.026951 0.027005 0.026989 0.026993 0.026992 0.026974 0.027029 0.026963 0.027017 0.027031 0.027004 0.027031 0.027019 0.026993 0.026987 0.027004 0.026997 0.026949 0.027 0.027005 0.027006 0.02699 0.026958 0.026965 0.027034 0.026952 0.027012 0.027005 0.027034 0.027 0.026982 0.026993 0.027025 0.027015 0.026989 0.026988 0.027012 0.026953 0.02705 0.027005 0.026972 0.026985 0.026995 0.026968 0.027011 0.027026 0.026976 0.026985 0.026969 0.026972 0.027027 0.02698 0.026976 0.026978 0.026967 0.026996 0.027005 0.026973 0.026996 0.02694 0.026993 0.027017 0.026985 0.026982 0.027029 0.026979 0.026948 0.026988 0.027035 0.027023 0.026976 0.027018 0.027006 0.026972 0.027077 0.026992 0.02698 0.026993 0.026967 0.027044 0.027013 0.027023 0.027021 0.026973 0.02703
0.02637 0.026342 0.026391 0.026343 0.026412 0.026361 0.026337 0.026393 0.026366 0.026369 0.026336 0.026403 0.026385 0.02632 0.026392 0.026315 0.026368 0.026352 0.026356 0.026355 0.026337 0.026391 0.026326 0.02638 0.026394 0.026367 0.026393 0.026382 0.026356 0.02635 0.026367 0.02636 0.026313 0.026363 0.026368 0.026369 0.026354 0.026321 0.026328 0.026397 0.026315 0.026375 0.026368 0.026397 0.026364 0.026346 0.026357 0.026388 0.026378 0.026353 0.026352 0.026375 0.026317 0.026413 0.026368 0.026336 0.026348 0.026359 0.026331 0.026374 0.026389 0.026339 0.026349 0.026333 0.026335 0.02639 0.026343 0.026339 0.026341 0.026331 0.026359 0.026368 0.026336 0.026359 0.026303 0.026356 0.02638 0.026348 0.026346 0.026392 0.026343 0.026312 0.026351 0.026398 0.026386 0.02634 0.026381 0.02637 0.026336 0.026439 0.026356 0.026343 0.026356 0.02633 0.026407 0.026376 0.026386 0.026384 0.026336 0.026393
0.025743 0.025715 0.025764 0.025717 0.025784 0.025734 0.02571 0.025766 0.025739 0.025742 0.025709 0.025776 0.025758 0.025693 0.025765 0.025689 0.025741 0.025725 0.025729 0.025728 0.025711 0.025764 0.0257 0.025753 0.025767 0.02574 0.025766 0.025755 0.025729 0.025724 0.02574 0.025733 0.025687 0.025736 0.025741 0.025742 0.025727 0.025695 0.025702 0.02577 0.025689 0.025748 0.025742 0.02577 0.025737 0.025719 0.02573 0.025761 0.025751 0.025726 0.025725 0.025748 0.025691 0.025785 0.025741 0.025709 0.025721 0.025732 0.025705 0.025747 0.025761 0.025713 0.025722 0.025706 0.025709 0.025763 0.025717 0.025713 0.025714 0.025704 0.025732 0.025741 0.02571 0.025732 0.025677 0.025729 0.025753 0.025721 0.025719 0.025764 0.025716 0.025686 0.025724 0.02577 0.025759 0.025713 0.025754 0.025743 0.025709 0.025812 0.025729 0.025717 0.02573 0.025704 0.025779 0.025749 0.025759 0.025757 0.02571 0.025765
0.025127 0.025099 0.025148 0.025101 0.025168 0.025118 0.025094 0.025149 0.025123 0.025126 0.025093 0.025159 0.025142 0.025077 0.025148 0.025073 0.025125 0.025109 0.025113 0.025112 0.025095 0.025148 0.025084 0.025136 0.02515 0.025124 0.02515 0.025139 0.025113 0.025107 0.025124 0.025117 0.025071 0.02512 0.025125 0.025126 0.025111 0.025079 0.025086 0.025153 0.025073 0.025132 0.025125 0.025153 0.02512 0.025103 0.025114 0.025145 0.025135 0.02511 0.025109 0.025132 0.025075 0.025169 0.025124 0.025093 0.025105 0.025115 0.025089 0.02513 0.025145 0.025097 0.025106 0.02509 0.025093 0.025147 0.025101 0.025097 0.025098 0.025089 0.025116 0.025125 0.025094 0.025116 0.025062 0.025113 0.025137 0.025105 0.025103 0.025148 0.0251 0.02507 0.025108 0.025154 0.025142 0.025097 0.025137 0.025126 0.025093 0.025195 0.025113 0.025101 0.025113 0.025088 0.025163 0.025133 0.025143 0.025141 0.025094 0.025149
0.024522 0.024495 0.024543 0.024496 0.024562 0.024513 0.024489 0.024544 0.024518 0.024521 0.024489 0.024554 0.024537 0.024473 0.024543 0.024468 0.02452 0.024504 0.024508 0.024507 0.024491 0.024542 0.024479 0.024531 0.024545 0.024519 0.024545 0.024534 0.024508 0.024503 0.024519 0.024512 0.024467 0.024515 0.02452 0.024521 0.024506 0.024475 0.024481 0.024548 0.024469 0.024527 0.02452 0.024548 0.024515 0.024498 0.024509 0.024539 0.024529 0.024505 0.024504 0.024527 0.024471 0.024563 0.024519 0.024488 0.024501 0.02451 0.024485 0.024525 0.02454 0.024492 0.024501 0.024486 0.024488 0.024542 0.024496 0.024492 0.024494 0.024484 0.024511 0.02452 0.024489 0.024511 0.024457 0.024508 0.024532 0.0245 0.024498 0.024543 0.024496 0.024466 0.024503 0.024549 0.024537 0.024492 0.024532 0.024522 0.024489 0.024589 0.024508 0.024496 0.024509 0.024483 0.024557 0.024528 0.024538 0.024536 0.024489 0.024544
0.023929 0.023902 0.02395 0.023904 0.023969 0.02392 0.023897 0.023951 0.023925 0.023928 0.023896 0.02396 0.023944 0.02388 0.02395 0.023876 0.023927 0.023912 0.023916 0.023914 0.023898 0.023949 0.023887 0.023938 0.023952 0.023926 0.023951 0.023941 0.023915 0.023909 0.023926 0.023919 0.023874 0.023922 0.023926 0.023928 0.023913 0.023882 0.023889 0.023955 0.023876 0.023934 0.023927 0.023954 0.023922 0.023905 0.023916 0.023946 0.023936 0.023912 0.023911 0.023934 0.023878 0.02397 0.023926 0.023896 0.023908 0.023917 0.023892 0.023932 0.023947 0.023899 0.023909 0.023893 0.023895 0.023949 0.023903 0.023899 0.023901 0.023891 0.023918 0.023927 0.023896 0.023918 0.023865 0.023915 0.023939 0.023907 0.023906 0.023949 0.023903 0.023873 0.02391 0.023955 0.023944 0.0239 0.023939 0.023929 0.023896 0.023996 0.023915 0.023903 0.023916 0.02389 0.023964 0.023935 0.023944 0.023943 0.023897 0.023951
0.023348 0.023322 0.023369 0.023323 0.023388 0.023339 0.023316 0.02337 0.023344 0.023347 0.023315 0.023379 0.023363 0.0233 0.023369 0.023295 0.023346 0.023331 0.023335 0.023334 0.023318 0.023368 0.023307 0.023357 0.023371 0.023345 0.02337 0.02336 0.023335 0.023329 0.023346 0.023339 0.023294 0.023341 0.023345 0.023348 0.023332 0.023302 0.023309 0.023374 0.023296 0.023353 0.023347 0.023373 0.023341 0.023325 0.023336 0.023365 0.023355 0.023332 0.02333 0.023353 0.023298 0.023389 0.023345 0.023315 0.023327 0.023336 0.023312 0.023352 0.023366 0.023319 0.023328 0.023312 0.023315 0.023368 0.023323 0.023319 0.023321 0.023311 0.023338 0.023346 0.023316 0.023338 0.023284 0.023335 0.023358 0.023326 0.023325 0.023369 0.023323 0.023293 0.02333 0.023374 0.023363 0.023319 0.023359 0.023348 0.023316 0.023414 0.023335 0.023323 0.023335 0.023309 0.023383 0.023354 0.023363 0.023362 0.023316 0.02337
0.02278 0.022754 0.022801 0.022756 0.02282 0.022771 0.022749 0.022801 0.022776 0.02278 0.022747 0.022811 0.022795 0.022733 0.0228 0.022728 0.022778 0.022764 0.022767 0.022766 0.02275 0.0228 0.022739 0.022788 0.022802 0.022777 0.022802 0.022792 0.022767 0.022761 0.022778 0.022771 0.022727 0.022773 0.022777 0.02278 0.022764 0.022734 0.022741 0.022806 0.022729 0.022785 0.022779 0.022804 0.022773 0.022757 0.022768 0.022797 0.022787 0.022764 0.022762 0.022785 0.02273 0.022821 0.022777 0.022748 0.022759 0.022768 0.022744 0.022784 0.022797 0.022751 0.022761 0.022744 0.022747 0.0228 0.022755 0.022751 0.022754 0.022743 0.02277 0.022778 0.022748 0.02277 0.022717 0.022767 0.02279 0.022758 0.022757 0.0228 0.022755 0.022726 0.022762 0.022806 0.022795 0.022752 0.022791 0.02278 0.022748 0.022846 0.022767 0.022755 0.022767 0.022741 0.022814 0.022787 0.022795 0.022794 0.022749 0.022801
0.022226 0.022199 0.022246 0.022201 0.022264 0.022216 0.022194 0.022246 0.022221 0.022225 0.022193 0.022255 0.02224 0.022178 0.022245 0.022173 0.022223 0.022209 0.022212 0.022211 0.022196 0.022244 0.022185 0.022233 0.022247 0.022222 0.022247 0.022237 0.022212 0.022206 0.022223 0.022217 0.022172 0.022218 0.022222 0.022225 0.022209 0.022179 0.022187 0.022251 0.022174 0.02223 0.022224 0.022248 0.022218 0.022202 0.022213 0.022241 0.022232 0.02221 0.022207 0.022229 0.022176 0.022266 0.022222 0.022193 0.022205 0.022213 0.02219 0.022229 0.022242 0.022197 0.022206 0.022189 0.022192 0.022245 0.0222 0.022196 0.022199 0.022189 0.022216 0.022223 0.022194 0.022215 0.022162 0.022212 0.022235 0.022203 0.022203 0.022245 0.0222 0.022171 0.022207 0.022251 0.02224 0.022197 0.022236 0.022225 0.022193 0.02229 0.022212 0.0222 0.022212 0.022186 0.022259 0.022232 0.02224 0.022239 0.022194 0.022246
0.021684 0.021658 0.021704 0.02166 0.021723 0.021674 0.021653 0.021704 0.02168 0.021684 0.021651 0.021713 0.021698 0.021637 0.021703 0.021632 0.021682 0.021668 0.021671 0.021669 0.021655 0.021702 0.021644 0.021691 0.021705 0.02168 0.021705 0.021695 0.021671 0.021664 0.021682 0.021675 0.021631 0.021677 0.02168 0.021684 0.021667 0.021638 0.021646 0.021709 0.021633 0.021688 0.021682 0.021706 0.021676 0.021661 0.021672 0.021699 0.021691 0.021669 0.021665 0.021688 0.021635 0.021724 0.02168 0.021652 0.021663 0.021671 0.021649 0.021687 0.0217 0.021655 0.021665 0.021648 0.021651 0.021703 0.021659 0.021655 0.021658 0.021647 0.021674 0.021681 0.021652 0.021673 0.021621 0.021671 0.021694 0.021662 0.021661 0.021703 0.021659 0.02163 0.021666 0.021709 0.021698 0.021656 0.021695 0.021684 0.021652 0.021748 0.021671 0.021659 0.02167 0.021645 0.021716 0.02169 0.021698 0.021697 0.021653 0.021704
0.021156 0.02113 0.021176 0.021132 0.021194 0.021146 0.021125 0.021175 0.021151 0.021156 0.021123 0.021185 0.02117 0.021109 0.021175 0.021104 0.021153 0.02114 0.021143 0.021141 0.021127 0.021174 0.021116 0.021162 0.021177 0.021152 0.021177 0.021167 0.021143 0.021136 0.021154 0.021148 0.021104 0.021149 0.021152 0.021156 0.021139 0.02111 0.021118 0.021181 0.021106 0.021159 0.021154 0.021177 0.021148 0.021133 0.021144 0.021171 0.021162 0.021141 0.021137 0.021159 0.021107 0.021196 0.021152 0.021124 0.021135 0.021143 0.021121 0.021159 0.021172 0.021128 0.021137 0.02112 0.021123 0.021175 0.021131 0.021127 0.021131 0.021119 0.021147 0.021153 0.021125 0.021145 0.021094 0.021143 0.021165 0.021133 0.021133 0.021175 0.021131 0.021103 0.021138 0.021181 0.02117 0.021128 0.021167 0.021155 0.021124 0.02122 0.021143 0.021131 0.021142 0.021116 0.021188 0.021162 0.021169 0.021169 0.021125 0.021176
0.020642 0.020616 0.020662 0.020618 0.020679 0.020631 0.020611 0.02066 0.020637 0.020641 0.020609 0.02067 0.020656 0.020595 0.02066 0.02059 0.020639 0.020625 0.020629 0.020627 0.020613 0.020659 0.020602 0.020647 0.020662 0.020637 0.020662 0.020652 0.020628 0.020621 0.02064 0.020633 0.02059 0.020634 0.020637 0.020641 0.020624 0.020595 0.020604 0.020666 0.020591 0.020645 0.02064 0.020662 0.020633 0.020619 0.020629 0.020656 0.020647 0.020627 0.020622 0.020644 0.020593 0.020681 0.020637 0.02061 0.020621 0.020628 0.020607 0.020644 0.020657 0.020613 0.020623 0.020605 0.020609 0.020661 0.020617 0.020612 0.020617 0.020605 0.020632 0.020638 0.02061 0.02063 0.020579 0.020628 0.020651 0.020619 0.020619 0.02066 0.020617 0.020589 0.020623 0.020666 0.020655 0.020614 0.020652 0.020641 0.02061 0.020705 0.020629 0.020616 0.020627 0.020601 0.020673 0.020648 0.020654 0.020654 0.020611 0.020661
0.020141 0.020115 0.020161 0.020118 0.020178 0.02013 0.02011 0.020159 0.020136 0.020141 0.020108 0.020168 0.020155 0.020095 0.020159 0.020089 0.020138 0.020125 0.020128 0.020126 0.020113 0.020157 0.020101 0.020146 0.020161 0.020136 0.020161 0.020151 0.020127 0.02012 0.020139 0.020133 0.02009 0.020133 0.020135 0.02014 0.020123 0.020095 0.020104 0.020165 0.020091 0.020144 0.020139 0.02016 0.020132 0.020118 0.020129 0.020154 0.020146 0.020126 0.020121 0.020143 0.020092 0.02018 0.020136 0.020109 0.02012 0.020127 0.020107 0.020143 0.020156 0.020113 0.020122 0.020104 0.020108 0.02016 0.020116 0.020112 0.020116 0.020104 0.020132 0.020137 0.02011 0.020129 0.020079 0.020128 0.02015 0.020118 0.020118 0.020159 0.020117 0.020089 0.020122 0.020165 0.020154 0.020113 0.020151 0.02014 0.02011 0.020203 0.020128 0.020116 0.020126 0.0201 0.020171 0.020147 0.020153 0.020153 0.02011 0.02016
0.019653 0.019628 0.019673 0.019631 0.01969 0.019643 0.019623 0.019671 0.019648 0.019654 0.019621 0.019681 0.019668 0.019608 0.019671 0.019602 0.01965 0.019638 0.019641 0.019638 0.019626 0.019669 0.019615 0.019658 0.019673 0.019648 0.019673 0.019663 0.01964 0.019632 0.019652 0.019646 0.019603 0.019646 0.019648 0.019653 0.019636 0.019608 0.019617 0.019677 0.019604 0.019656 0.019652 0.019672 0.019645 0.019631 0.019642 0.019666 0.019659 0.019639 0.019634 0.019656 0.019606 0.019692 0.019649 0.019622 0.019633 0.019639 0.01962 0.019656 0.019668 0.019626 0.019635 0.019617 0.019621 0.019672 0.019629 0.019624 0.01963 0.019617 0.019645 0.01965 0.019623 0.019642 0.019592 0.01964 0.019663 0.01963 0.019631 0.019671 0.01963 0.019602 0.019635 0.019677 0.019666 0.019626 0.019664 0.019653 0.019623 0.019716 0.019641 0.019628 0.019639 0.019613 0.019683 0.01966 0.019666 0.019666 0.019623 0.019672
0.01918 0.019154 0.0192 0.019158 0.019216 0.019169 0.019149 0.019197 0.019175 0.01918 0.019147 0.019206 0.019194 0.019134 0.019197 0.019128 0.019176 0.019164 0.019167 0.019165 0.019153 0.019195 0.019141 0.019184 0.019199 0.019174 0.019199 0.019189 0.019166 0.019158 0.019179 0.019172 0.01913 0.019172 0.019173 0.019179 0.019162 0.019134 0.019144 0.019203 0.019131 0.019182 0.019178 0.019197 0.019171 0.019157 0.019168 0.019192 0.019185 0.019166 0.01916 0.019181 0.019132 0.019218 0.019175 0.019149 0.019159 0.019165 0.019146 0.019182 0.019194 0.019152 0.019162 0.019143 0.019147 0.019199 0.019156 0.019151 0.019157 0.019144 0.019172 0.019176 0.019149 0.019168 0.019118 0.019167 0.019189 0.019156 0.019158 0.019197 0.019156 0.019129 0.019161 0.019203 0.019192 0.019152 0.019191 0.019179 0.019149 0.019241 0.019168 0.019155 0.019165 0.019139 0.019209 0.019186 0.019191 0.019192 0.01915 0.019198
0.01872 0.018694 0.018739 0.018698 0.018756 0.018708 0.018689 0.018736 0.018714 0.01872 0.018687 0.018745 0.018734 0.018674 0.018736 0.018668 0.018716 0.018704 0.018707 0.018704 0.018693 0.018734 0.018682 0.018723 0.018738 0.018713 0.018739 0.018729 0.018706 0.018698 0.018718 0.018712 0.01867 0.018712 0.018713 0.018719 0.018702 0.018674 0.018684 0.018743 0.018671 0.018721 0.018717 0.018736 0.01871 0.018697 0.018708 0.018731 0.018724 0.018706 0.018699 0.018721 0.018672 0.018758 0.018714 0.018689 0.018699 0.018704 0.018687 0.018722 0.018734 0.018692 0.018702 0.018682 0.018687 0.018738 0.018696 0.01869 0.018697 0.018684 0.018712 0.018716 0.018689 0.018707 0.018659 0.018707 0.018728 0.018696 0.018697 0.018737 0.018697 0.018669 0.018701 0.018743 0.018732 0.018692 0.01873 0.018719 0.018689 0.01878 0.018708 0.018695 0.018704 0.018678 0.018748 0.018726 0.018731 0.018732 0.01869 0.018738
0.018273 0.018247 0.018292 0.018251 0.018308 0.018261 0.018243 0.018289 0.018267 0.018273 0.01824 0.018298 0.018287 0.018228 0.018289 0.018221 0.018269 0.018257 0.01826 0.018257 0.018247 0.018287 0.018235 0.018275 0.018291 0.018266 0.018291 0.018282 0.018259 0.01825 0.018272 0.018266 0.018223 0.018265 0.018265 0.018272 0.018254 0.018227 0.018237 0.018295 0.018224 0.018274 0.01827 0.018288 0.018263 0.01825 0.018261 0.018284 0.018277 0.018259 0.018252 0.018273 0.018226 0.01831 0.018267 0.018242 0.018252 0.018257 0.01824 0.018274 0.018286 0.018245 0.018255 0.018235 0.01824 0.018291 0.018249 0.018244 0.01825 0.018237 0.018265 0.018268 0.018242 0.01826 0.018212 0.01826 0.018281 0.018249 0.01825 0.018289 0.01825 0.018223 0.018254 0.018296 0.018284 0.018246 0.018283 0.018272 0.018243 0.018333 0.018261 0.018248 0.018257 0.018231 0.0183 0.018279 0.018283 0.018285 0.018243 0.01829
0.017839 0.017814 0.017858 0.017817 0.017874 0.017827 0.017809 0.017854 0.017833 0.01784 0.017806 0.017863 0.017853 0.017794 0.017854 0.017788 0.017835 0.017824 0.017826 0.017823 0.017814 0.017852 0.017801 0.01784 0.017856 0.017832 0.017857 0.017847 0.017825 0.017816 0.017838 0.017832 0.01779 0.017831 0.017831 0.017838 0.01782 0.017793 0.017804 0.017861 0.017791 0.01784 0.017836 0.017853 0.017828 0.017817 0.017827 0.017849 0.017843 0.017826 0.017818 0.017839 0.017792 0.017876 0.017832 0.017809 0.017818 0.017822 0.017806 0.01784 0.017852 0.017812 0.017821 0.017801 0.017806 0.017857 0.017815 0.01781 0.017817 0.017803 0.017831 0.017834 0.017808 0.017826 0.017778 0.017826 0.017847 0.017814 0.017817 0.017855 0.017816 0.017789 0.01782 0.017861 0.01785 0.017812 0.01785 0.017838 0.017809 0.017898 0.017827 0.017814 0.017823 0.017797 0.017866 0.017846 0.017849 0.017851 0.017809 0.017856
0.017417 0.017393 0.017437 0.017397 0.017453 0.017405 0.017388 0.017432 0.017412 0.017419 0.017385 0.017442 0.017431 0.017373 0.017433 0.017367 0.017413 0.017403 0.017405 0.017402 0.017393 0.01743 0.017381 0.017419 0.017435 0.01741 0.017436 0.017426 0.017404 0.017395 0.017417 0.017411 0.017369 0.01741 0.017409 0.017417 0.017399 0.017372 0.017383 0.01744 0.01737 0.017418 0.017415 0.017431 0.017407 0.017396 0.017406 0.017428 0.017421 0.017405 0.017396 0.017418 0.017371 0.017455 0.017411 0.017388 0.017397 0.017401 0.017386 0.017419 0.017431 0.017391 0.017401 0.01738 0.017385 0.017436 0.017394 0.017389 0.017396 0.017382 0.01741 0.017413 0.017388 0.017405 0.017357 0.017405 0.017426 0.017393 0.017396 0.017434 0.017395 0.017369 0.017399 0.01744 0.017429 0.017391 0.017428 0.017417 0.017388 0.017477 0.017406 0.017393 0.017402 0.017375 0.017444 0.017424 0.017427 0.017429 0.017389 0.017435
0.017009 0.016984 0.017028 0.016988 0.017044 0.016996 0.01698 0.017023 0.017003 0.01701 0.016976 0.017032 0.017023 0.016965 0.017024 0.016958 0.017005 0.016994 0.016996 0.016993 0.016985 0.017021 0.016972 0.017009 0.017026 0.017001 0.017027 0.017017 0.016995 0.016986 0.017008 0.017003 0.016961 0.017001 0.017 0.017008 0.01699 0.016963 0.016975 0.017031 0.016962 0.01701 0.017006 0.017022 0.016998 0.016987 0.016998 0.017018 0.017013 0.016997 0.016988 0.017009 0.016963 0.017046 0.017002 0.016979 0.016989 0.016992 0.016978 0.01701 0.017022 0.016982 0.016992 0.016971 0.016976 0.017027 0.016986 0.01698 0.016988 0.016974 0.017002 0.017004 0.016979 0.016996 0.016949 0.016996 0.017017 0.016984 0.016987 0.017025 0.016987 0.01696 0.01699 0.017031 0.01702 0.016982 0.01702 0.017008 0.01698 0.017068 0.016998 0.016984 0.016993 0.016966 0.017034 0.017016 0.017018 0.017021 0.01698 0.017026
0.016612 0.016588 0.016632 0.016592 0.016647 0.0166 0.016583 0.016626 0.016606 0.016614 0.01658 0.016635 0.016626 0.016569 0.016627 0.016562 0.016608 0.016598 0.0166 0.016597 0.016589 0.016624 0.016576 0.016613 0.016629 0.016604 0.01663 0.01662 0.016599 0.016589 0.016612 0.016606 0.016565 0.016605 0.016603 0.016612 0.016593 0.016567 0.016579 0.016634 0.016566 0.016613 0.01661 0.016625 0.016601 0.016591 0.016601 0.016621 0.016616 0.0166 0.016591 0.016612 0.016567 0.016649 0.016605 0.016583 0.016592 0.016595 0.016582 0.016614 0.016625 0.016586 0.016596 0.016575 0.01658 0.016631 0.01659 0.016584 0.016592 0.016577 0.016606 0.016607 0.016583 0.016599 0.016553 0.0166 0.016621 0.016588 0.016591 0.016628 0.016591 0.016565 0.016594 0.016634 0.016623 0.016586 0.016624 0.016612 0.016584 0.016671 0.016601 0.016588 0.016596 0.01657 0.016637 0.01662 0.016621 0.016624 0.016584 0.016629
0.016228 0.016204 0.016247 0.016208 0.016262 0.016215 0.016199 0.016241 0.016222 0.01623 0.016196 0.01625 0.016242 0.016185 0.016242 0.016178 0.016223 0.016214 0.016216 0.016212 0.016205 0.016239 0.016192 0.016227 0.016244 0.01622 0.016245 0.016236 0.016214 0.016204 0.016228 0.016222 0.016181 0.01622 0.016218 0.016228 0.016209 0.016183 0.016195 0.016249 0.016181 0.016228 0.016225 0.016239 0.016216 0.016206 0.016217 0.016236 0.016231 0.016216 0.016206 0.016227 0.016183 0.016264 0.01622 0.016199 0.016208 0.01621 0.016197 0.016229 0.01624 0.016202 0.016212 0.01619 0.016196 0.016246 0.016206 0.016199 0.016208 0.016193 0.016221 0.016223 0.016199 0.016215 0.016169 0.016215 0.016236 0.016203 0.016206 0.016243 0.016207 0.016181 0.016209 0.016249 0.016238 0.016202 0.016239 0.016227 0.016199 0.016285 0.016217 0.016203 0.016211 0.016185 0.016252 0.016235 0.016236 0.01624 0.0162 0.016244
0.015855 0.015831 0.015874 0.015836 0.015889 0.015842 0.015826 0.015868 0.015849 0.015857 0.015823 0.015877 0.015869 0.015812 0.015868 0.015805 0.01585 0.015841 0.015843 0.015839 0.015832 0.015866 0.01582 0.015854 0.015871 0.015846 0.015872 0.015862 0.015841 0.015831 0.015855 0.015849 0.015809 0.015847 0.015845 0.015855 0.015836 0.01581 0.015822 0.015876 0.015809 0.015855 0.015852 0.015865 0.015843 0.015833 0.015844 0.015863 0.015858 0.015844 0.015833 0.015854 0.01581 0.015891 0.015847 0.015826 0.015835 0.015837 0.015825 0.015856 0.015867 0.015829 0.015839 0.015817 0.015823 0.015873 0.015833 0.015826 0.015836 0.01582 0.015849 0.015849 0.015826 0.015842 0.015796 0.015842 0.015863 0.01583 0.015834 0.01587 0.015834 0.015808 0.015836 0.015876 0.015865 0.015829 0.015866 0.015854 0.015827 0.015912 0.015844 0.01583 0.015838 0.015812 0.015879 0.015862 0.015863 0.015866 0.015827 0.015871
0.015493 0.015469 0.015512 0.015474 0.015526 0.01548 0.015465 0.015506 0.015487 0.015495 0.015461 0.015514 0.015507 0.015451 0.015506 0.015443 0.015488 0.015479 0.015481 0.015477 0.015471 0.015503 0.015458 0.015492 0.015509 0.015484 0.01551 0.0155 0.01548 0.015469 0.015493 0.015488 0.015448 0.015485 0.015483 0.015493 0.015474 0.015448 0.015461 0.015514 0.015447 0.015493 0.015491 0.015503 0.015481 0.015472 0.015482 0.015501 0.015496 0.015482 0.015471 0.015492 0.015449 0.015529 0.015485 0.015465 0.015473 0.015474 0.015463 0.015494 0.015505 0.015468 0.015478 0.015455 0.015461 0.015511 0.015471 0.015465 0.015474 0.015459 0.015487 0.015487 0.015464 0.01548 0.015435 0.015481 0.015501 0.015468 0.015472 0.015508 0.015473 0.015447 0.015475 0.015514 0.015503 0.015468 0.015504 0.015492 0.015465 0.015549 0.015482 0.015469 0.015476 0.01545 0.015516 0.0155 0.015501 0.015504 0.015466 0.015509
0.015142 0.015118 0.015161 0.015123 0.015175 0.015129 0.015114 0.015154 0.015136 0.015144 0.01511 0.015163 0.015156 0.0151 0.015155 0.015093 0.015137 0.015129 0.01513 0.015126 0.01512 0.015152 0.015108 0.01514 0.015157 0.015133 0.015158 0.015149 0.015129 0.015118 0.015142 0.015137 0.015097 0.015134 0.015131 0.015142 0.015123 0.015098 0.01511 0.015163 0.015097 0.015141 0.015139 0.015151 0.01513 0.015121 0.015131 0.015149 0.015145 0.015131 0.01512 0.01514 0.015098 0.015178 0.015134 0.015114 0.015122 0.015123 0.015113 0.015143 0.015153 0.015117 0.015127 0.015104 0.01511 0.01516 0.01512 0.015114 0.015124 0.015108 0.015136 0.015136 0.015113 0.015128 0.015084 0.01513 0.01515 0.015117 0.015121 0.015156 0.015122 0.015096 0.015124 0.015163 0.015152 0.015117 0.015153 0.015141 0.015114 0.015198 0.015132 0.015118 0.015125 0.015099 0.015165 0.015149 0.015149 0.015153 0.015115 0.015157
0.014801 0.014778 0.01482 0.014783 0.014834 0.014788 0.014774 0.014813 0.014795 0.014804 0.01477 0.014822 0.014815 0.01476 0.014814 0.014752 0.014796 0.014788 0.01479 0.014785 0.01478 0.014811 0.014768 0.014799 0.014816 0.014792 0.014818 0.014808 0.014788 0.014777 0.014802 0.014796 0.014757 0.014794 0.01479 0.014801 0.014782 0.014757 0.01477 0.014822 0.014757 0.014801 0.014799 0.01481 0.014789 0.014781 0.014791 0.014808 0.014804 0.014791 0.014779 0.014799 0.014758 0.014837 0.014793 0.014774 0.014782 0.014782 0.014773 0.014802 0.014812 0.014776 0.014787 0.014764 0.01477 0.014819 0.01478 0.014773 0.014784 0.014768 0.014796 0.014796 0.014773 0.014788 0.014744 0.014789 0.014809 0.014776 0.014781 0.014815 0.014782 0.014756 0.014783 0.014822 0.014811 0.014776 0.014813 0.014801 0.014774 0.014857 0.014791 0.014777 0.014784 0.014758 0.014823 0.014809 0.014808 0.014813 0.014775 0.014816
0.014471 0.014448 0.014489 0.014453 0.014503 0.014457 0.014443 0.014482 0.014464 0.014473 0.014439 0.014491 0.014484 0.01443 0.014483 0.014422 0.014466 0.014458 0.014459 0.014455 0.01445 0.01448 0.014437 0.014468 0.014485 0.014461 0.014487 0.014477 0.014457 0.014446 0.014471 0.014466 0.014427 0.014463 0.014459 0.014471 0.014451 0.014427 0.01444 0.014491 0.014427 0.01447 0.014468 0.014478 0.014458 0.01445 0.01446 0.014477 0.014473 0.014461 0.014449 0.014469 0.014428 0.014506 0.014462 0.014443 0.014451 0.014451 0.014442 0.014472 0.014481 0.014446 0.014456 0.014433 0.014439 0.014488 0.01445 0.014443 0.014453 0.014437 0.014466 0.014465 0.014443 0.014457 0.014414 0.014459 0.014479 0.014445 0.01445 0.014484 0.014451 0.014426 0.014452 0.014491 0.01448 0.014446 0.014482 0.01447 0.014444 0.014525 0.014461 0.014447 0.014454 0.014427 0.014492 0.014478 0.014477 0.014482 0.014444 0.014486
0.01415 0.014127 0.014168 0.014132 0.014182 0.014136 0.014122 0.014161 0.014143 0.014152 0.014118 0.014169 0.014163 0.014109 0.014161 0.014101 0.014145 0.014137 0.014138 0.014134 0.01413 0.014158 0.014117 0.014147 0.014164 0.01414 0.014165 0.014156 0.014136 0.014125 0.014151 0.014145 0.014106 0.014142 0.014138 0.01415 0.01413 0.014106 0.014119 0.01417 0.014106 0.014149 0.014147 0.014157 0.014137 0.014129 0.01414 0.014156 0.014152 0.01414 0.014128 0.014147 0.014108 0.014184 0.014141 0.014123 0.014131 0.01413 0.014122 0.01415 0.01416 0.014125 0.014135 0.014112 0.014119 0.014167 0.014129 0.014122 0.014133 0.014117 0.014145 0.014144 0.014122 0.014136 0.014093 0.014138 0.014157 0.014124 0.014129 0.014163 0.014131 0.014106 0.014132 0.014169 0.014159 0.014125 0.014161 0.014149 0.014123 0.014204 0.01414 0.014126 0.014133 0.014106 0.014171 0.014157 0.014156 0.014161 0.014124 0.014164
0.013838 0.013815 0.013856 0.013821 0.01387 0.013824 0.013811 0.013848 0.013831 0.013841 0.013807 0.013857 0.013851 0.013798 0.013849 0.01379 0.013833 0.013826 0.013827 0.013822 0.013818 0.013846 0.013806 0.013834 0.013852 0.013828 0.013853 0.013844 0.013825 0.013814 0.013839 0.013834 0.013795 0.01383 0.013826 0.013838 0.013818 0.013795 0.013808 0.013858 0.013795 0.013837 0.013835 0.013844 0.013825 0.013818 0.013828 0.013844 0.01384 0.013828 0.013816 0.013835 0.013796 0.013872 0.013829 0.013811 0.013819 0.013818 0.013811 0.013839 0.013848 0.013814 0.013824 0.013801 0.013807 0.013855 0.013817 0.01381 0.013822 0.013805 0.013833 0.013832 0.013811 0.013824 0.013782 0.013826 0.013846 0.013813 0.013818 0.013851 0.013819 0.013795 0.01382 0.013857 0.013847 0.013814 0.013849 0.013837 0.013812 0.013891 0.013828 0.013814 0.013821 0.013795 0.013858 0.013846 0.013844 0.013849 0.013812 0.013852
0.013535 0.013513 0.013553 0.013518 0.013566 0.013521 0.013508 0.013545 0.013528 0.013538 0.013504 0.013554 0.013548 0.013495 0.013546 0.013487 0.01353 0.013523 0.013524 0.013519 0.013516 0.013543 0.013503 0.013531 0.013549 0.013525 0.01355 0.013541 0.013522 0.013511 0.013536 0.013531 0.013493 0.013528 0.013523 0.013535 0.013515 0.013492 0.013506 0.013554 0.013492 0.013534 0.013533 0.013541 0.013522 0.013515 0.013525 0.01354 0.013537 0.013526 0.013513 0.013532 0.013494 0.013569 0.013526 0.013509 0.013516 0.013515 0.013508 0.013536 0.013545 0.013511 0.013521 0.013498 0.013504 0.013552 0.013515 0.013508 0.013519 0.013503 0.013531 0.013529 0.013508 0.013521 0.013479 0.013523 0.013543 0.01351 0.013515 0.013548 0.013517 0.013492 0.013517 0.013554 0.013544 0.013511 0.013546 0.013534 0.013509 0.013588 0.013526 0.013512 0.013518 0.013492 0.013555 0.013543 0.013541 0.013546 0.01351 0.013549
0.013241 0.013218 0.013259 0.013224 0.013271 0.013227 0.013214 0.01325 0.013234 0.013244 0.01321 0.013259 0.013254 0.013201 0.013251 0.013193 0.013235 0.013229 0.01323 0.013225 0.013222 0.013248 0.013209 0.013236 0.013254 0.01323 0.013256 0.013247 0.013228 0.013216 0.013242 0.013237 0.013199 0.013233 0.013228 0.013241 0.013221 0.013198 0.013212 0.01326 0.013198 0.013239 0.013238 0.013246 0.013228 0.013221 0.013231 0.013246 0.013242 0.013232 0.013218 0.013238 0.0132 0.013274 0.013232 0.013215 0.013222 0.013221 0.013214 0.013241 0.01325 0.013217 0.013227 0.013204 0.01321 0.013258 0.013221 0.013213 0.013225 0.013208 0.013236 0.013234 0.013214 0.013227 0.013186 0.013229 0.013248 0.013215 0.013221 0.013253 0.013223 0.013199 0.013223 0.01326 0.013249 0.013217 0.013252 0.01324 0.013215 0.013293 0.013231 0.013218 0.013224 0.013197 0.01326 0.013248 0.013246 0.013251 0.013215 0.013254
0.012955 0.012932 0.012972 0.012938 0.012985 0.012941 0.012928 0.012964 0.012948 0.012957 0.012924 0.012972 0.012967 0.012916 0.012965 0.012907 0.012949 0.012942 0.012943 0.012939 0.012936 0.012961 0.012923 0.01295 0.012967 0.012944 0.012969 0.01296 0.012941 0.01293 0.012956 0.012951 0.012913 0.012947 0.012942 0.012954 0.012935 0.012912 0.012926 0.012973 0.012913 0.012953 0.012952 0.012959 0.012941 0.012935 0.012945 0.012959 0.012956 0.012946 0.012932 0.012951 0.012914 0.012988 0.012945 0.012929 0.012936 0.012934 0.012928 0.012955 0.012964 0.012931 0.012941 0.012917 0.012924 0.012971 0.012935 0.012927 0.012939 0.012922 0.01295 0.012948 0.012928 0.012941 0.0129 0.012943 0.012962 0.012929 0.012935 0.012967 0.012936 0.012913 0.012937 0.012973 0.012962 0.012931 0.012966 0.012954 0.012929 0.013006 0.012945 0.012931 0.012937 0.012911 0.012973 0.012962 0.01296 0.012965 0.012929 0.012968
0.012676 0.012654 0.012693 0.01266 0.012706 0.012662 0.01265 0.012685 0.012669 0.012679 0.012646 0.012693 0.012689 0.012637 0.012686 0.012629 0.01267 0.012664 0.012665 0.01266 0.012658 0.012683 0.012645 0.012671 0.012688 0.012665 0.01269 0.012681 0.012663 0.012651 0.012677 0.012672 0.012635 0.012668 0.012663 0.012676 0.012656 0.012634 0.012648 0.012694 0.012634 0.012674 0.012673 0.01268 0.012663 0.012656 0.012666 0.01268 0.012677 0.012667 0.012654 0.012673 0.012636 0.012709 0.012667 0.01265 0.012657 0.012656 0.01265 0.012676 0.012685 0.012653 0.012663 0.012639 0.012646 0.012693 0.012656 0.012649 0.012661 0.012644 0.012672 0.012669 0.012649 0.012662 0.012622 0.012664 0.012683 0.01265 0.012656 0.012688 0.012658 0.012635 0.012658 0.012694 0.012684 0.012653 0.012687 0.012675 0.012651 0.012727 0.012667 0.012653 0.012659 0.012633 0.012694 0.012683 0.012681 0.012686 0.012651 0.012689
0.012405 0.012383 0.012422 0.012389 0.012434 0.012391 0.012379 0.012413 0.012398 0.012408 0.012375 0.012421 0.012417 0.012367 0.012414 0.012359 0.012399 0.012393 0.012394 0.012389 0.012387 0.012411 0.012374 0.0124 0.012417 0.012394 0.012419 0.01241 0.012392 0.01238 0.012406 0.012401 0.012365 0.012397 0.012392 0.012405 0.012385 0.012363 0.012377 0.012423 0.012364 0.012403 0.012402 0.012408 0.012391 0.012385 0.012395 0.012409 0.012406 0.012396 0.012382 0.012401 0.012365 0.012437 0.012395 0.012379 0.012386 0.012384 0.012379 0.012405 0.012413 0.012382 0.012392 0.012368 0.012375 0.012421 0.012385 0.012378 0.01239 0.012373 0.012401 0.012398 0.012379 0.012391 0.012351 0.012393 0.012412 0.012379 0.012385 0.012416 0.012387 0.012364 0.012387 0.012423 0.012412 0.012382 0.012416 0.012404 0.01238 0.012455 0.012396 0.012382 0.012388 0.012362 0.012423 0.012412 0.012409 0.012415 0.01238 0.012418
0.012141 0.012119 0.012158 0.012125 0.01217 0.012127 0.012115 0.012149 0.012134 0.012144 0.012111 0.012157 0.012153 0.012103 0.01215 0.012095 0.012135 0.012129 0.01213 0.012125 0.012123 0.012147 0.01211 0.012135 0.012153 0.01213 0.012154 0.012146 0.012128 0.012116 0.012142 0.012137 0.012101 0.012133 0.012128 0.01214 0.012121 0.012099 0.012113 0.012158 0.0121 0.012138 0.012138 0.012144 0.012127 0.012121 0.012131 0.012144 0.012141 0.012132 0.012118 0.012137 0.012102 0.012172 0.012131 0.012115 0.012122 0.01212 0.012115 0.012141 0.012149 0.012118 0.012128 0.012104 0.012111 0.012157 0.012121 0.012114 0.012126 0.012109 0.012137 0.012134 0.012115 0.012127 0.012087 0.012129 0.012147 0.012115 0.012121 0.012152 0.012123 0.012101 0.012123 0.012158 0.012148 0.012118 0.012152 0.01214 0.012116 0.01219 0.012132 0.012118 0.012123 0.012098 0.012158 0.012148 0.012145 0.012151 0.012116 0.012153
0.011883 0.011862 0.0119 0.011868 0.011912 0.011869 0.011858 0.011891 0.011876 0.011886 0.011854 0.011899 0.011895 0.011846 0.011892 0.011838 0.011877 0.011872 0.011872 0.011867 0.011866 0.011889 0.011853 0.011878 0.011895 0.011872 0.011897 0.011888 0.01187 0.011859 0.011884 0.01188 0.011844 0.011876 0.01187 0.011883 0.011864 0.011842 0.011856 0.011901 0.011843 0.011881 0.01188 0.011886 0.01187 0.011864 0.011874 0.011886 0.011884 0.011875 0.011861 0.011879 0.011845 0.011915 0.011874 0.011858 0.011865 0.011863 0.011858 0.011883 0.011891 0.011861 0.011871 0.011847 0.011854 0.011899 0.011864 0.011857 0.011869 0.011852 0.011879 0.011876 0.011857 0.011869 0.011831 0.011872 0.01189 0.011858 0.011864 0.011894 0.011866 0.011844 0.011866 0.0119 0.01189 0.011861 0.011894 0.011882 0.011859 0.011932 0.011874 0.011861 0.011866 0.011841 0.0119 0.011891 0.011887 0.011893 0.011859 0.011895
0.011632 0.011611 0.011649 0.011617 0.01166 0.011618 0.011607 0.01164 0.011625 0.011635 0.011603 0.011648 0.011644 0.011595 0.011641 0.011587 0.011626 0.011621 0.011621 0.011617 0.011615 0.011637 0.011603 0.011626 0.011643 0.011621 0.011645 0.011637 0.011619 0.011608 0.011633 0.011629 0.011594 0.011625 0.011619 0.011632 0.011613 0.011591 0.011605 0.011649 0.011593 0.01163 0.011629 0.011635 0.011619 0.011613 0.011623 0.011635 0.011633 0.011624 0.01161 0.011628 0.011594 0.011663 0.011622 0.011608 0.011614 0.011612 0.011608 0.011632 0.01164 0.01161 0.01162 0.011596 0.011603 0.011648 0.011613 0.011606 0.011618 0.011602 0.011628 0.011625 0.011607 0.011618 0.01158 0.011621 0.011639 0.011607 0.011613 0.011643 0.011615 0.011593 0.011615 0.011649 0.011639 0.01161 0.011643 0.011631 0.011608 0.01168 0.011623 0.01161 0.011615 0.01159 0.011649 0.011639 0.011636 0.011642 0.011609 0.011644
0.011387 0.011366 0.011404 0.011372 0.011415 0.011373 0.011363 0.011394 0.01138 0.01139 0.011358 0.011402 0.011399 0.011351 0.011396 0.011343 0.011381 0.011376 0.011377 0.011372 0.011371 0.011392 0.011358 0.011381 0.011398 0.011376 0.0114 0.011392 0.011375 0.011363 0.011388 0.011384 0.011349 0.01138 0.011374 0.011387 0.011368 0.011347 0.011361 0.011404 0.011348 0.011385 0.011384 0.011389 0.011374 0.011369 0.011378 0.01139 0.011388 0.011379 0.011365 0.011383 0.01135 0.011418 0.011378 0.011363 0.011369 0.011367 0.011363 0.011387 0.011395 0.011365 0.011375 0.011352 0.011358 0.011403 0.011369 0.011361 0.011374 0.011357 0.011384 0.01138 0.011362 0.011373 0.011336 0.011376 0.011394 0.011362 0.011369 0.011398 0.011371 0.011349 0.01137 0.011404 0.011394 0.011365 0.011398 0.011386 0.011364 0.011435 0.011379 0.011365 0.01137 0.011345 0.011403 0.011394 0.011391 0.011397 0.011364 0.011399
0.011148 0.011128 0.011164 0.011133 0.011175 0.011134 0.011124 0.011155 0.011141 0.011151 0.011119 0.011163 0.01116 0.011112 0.011156 0.011104 0.011142 0.011137 0.011138 0.011133 0.011132 0.011153 0.01112 0.011142 0.011159 0.011137 0.011161 0.011153 0.011136 0.011124 0.011149 0.011145 0.011111 0.011141 0.011135 0.011148 0.011129 0.011108 0.011122 0.011165 0.011109 0.011145 0.011145 0.01115 0.011135 0.01113 0.011139 0.011151 0.011149 0.01114 0.011126 0.011144 0.011111 0.011178 0.011138 0.011124 0.01113 0.011128 0.011124 0.011148 0.011156 0.011127 0.011136 0.011113 0.01112 0.011164 0.01113 0.011123 0.011135 0.011118 0.011145 0.011141 0.011123 0.011134 0.011097 0.011137 0.011154 0.011123 0.01113 0.011159 0.011132 0.01111 0.011131 0.011164 0.011155 0.011126 0.011159 0.011147 0.011125 0.011195 0.01114 0.011126 0.011131 0.011107 0.011164 0.011155 0.011152 0.011157 0.011125 0.01116
0.010914 0.010894 0.01093 0.0109 0.010941 0.010901 0.010891 0.010921 0.010908 0.010917 0.010886 0.010929 0.010926 0.010879 0.010923 0.010871 0.010909 0.010904 0.010904 0.010899 0.010898 0.010919 0.010886 0.010908 0.010925 0.010904 0.010927 0.010919 0.010902 0.010891 0.010916 0.010911 0.010877 0.010907 0.010901 0.010914 0.010895 0.010875 0.010889 0.010931 0.010876 0.010912 0.010912 0.010916 0.010901 0.010896 0.010906 0.010917 0.010915 0.010907 0.010893 0.01091 0.010878 0.010944 0.010905 0.010891 0.010897 0.010894 0.010891 0.010914 0.010922 0.010893 0.010903 0.01088 0.010886 0.01093 0.010896 0.010889 0.010901 0.010885 0.010911 0.010908 0.01089 0.010901 0.010864 0.010904 0.010921 0.01089 0.010896 0.010925 0.010899 0.010877 0.010898 0.010931 0.010921 0.010893 0.010925 0.010914 0.010892 0.01096 0.010906 0.010893 0.010898 0.010873 0.01093 0.010922 0.010918 0.010924 0.010892 0.010926
0.010686 0.010666 0.010702 0.010672 0.010713 0.010673 0.010663 0.010693 0.010679 0.010689 0.010658 0.0107 0.010698 0.010651 0.010694 0.010643 0.010681 0.010676 0.010676 0.010671 0.010671 0.010691 0.010659 0.01068 0.010697 0.010675 0.010698 0.010691 0.010674 0.010663 0.010688 0.010683 0.01065 0.010679 0.010673 0.010686 0.010667 0.010647 0.010661 0.010702 0.010649 0.010683 0.010683 0.010688 0.010673 0.010668 0.010677 0.010688 0.010687 0.010679 0.010665 0.010682 0.01065 0.010716 0.010677 0.010663 0.010669 0.010666 0.010663 0.010686 0.010694 0.010665 0.010675 0.010652 0.010658 0.010701 0.010668 0.010661 0.010673 0.010657 0.010683 0.010679 0.010662 0.010673 0.010637 0.010676 0.010692 0.010662 0.010668 0.010696 0.01067 0.010649 0.01067 0.010702 0.010693 0.010665 0.010697 0.010685 0.010664 0.010732 0.010678 0.010665 0.01067 0.010645 0.010701 0.010693 0.010689 0.010695 0.010664 0.010697
0.010463 0.010443 0.010479 0.010449 0.010489 0.010449 0.01044 0.010469 0.010456 0.010466 0.010435 0.010477 0.010474 0.010429 0.010471 0.010421 0.010457 0.010453 0.010453 0.010448 0.010448 0.010467 0.010436 0.010457 0.010473 0.010452 0.010475 0.010467 0.010451 0.01044 0.010464 0.01046 0.010427 0.010456 0.01045 0.010463 0.010444 0.010425 0.010438 0.010479 0.010426 0.01046 0.01046 0.010464 0.01045 0.010445 0.010454 0.010465 0.010463 0.010456 0.010442 0.010459 0.010427 0.010492 0.010454 0.01044 0.010446 0.010443 0.01044 0.010463 0.01047 0.010442 0.010452 0.010429 0.010436 0.010478 0.010446 0.010438 0.010451 0.010434 0.01046 0.010456 0.010439 0.01045 0.010414 0.010453 0.010469 0.010439 0.010445 0.010473 0.010448 0.010427 0.010447 0.010479 0.010469 0.010442 0.010473 0.010462 0.010441 0.010508 0.010455 0.010442 0.010447 0.010423 0.010478 0.01047 0.010466 0.010472 0.010441 0.010474


==> images/plots/data/mismatching/dcbtnlin-cl-j.dat <==
0.21954
0.21969
0.21948
0.21958
0.21943
0.21972
0.21969
0.21966
0.21966
0.21948
0.21975
0.2196
0.21949
0.21972
0.21964
0.21983
0.21968
0.21958
0.21963
0.21971
0.21958
0.21971
0.21966
0.21976
0.21957
0.21975
0.21953
0.2196
0.21965
0.2198
0.21951
0.21952
0.21968
0.21964
0.21977
0.21953
0.21978
0.21986
0.21964
0.21954
0.21975
0.21968
0.2196
0.21981
0.21975
0.21967
0.21961
0.21969
0.21963
0.21951
0.21978
0.21967
0.21971
0.21943
0.21971
0.21967
0.21966
0.21987
0.2196
0.2196
0.21961
0.21967
0.21956
0.21989
0.21977
0.2195
0.21962
0.21977
0.21952
0.21974
0.21954
0.21966
0.21966
0.2197
0.21985
0.21961
0.21953
0.21983
0.21964
0.21958
0.21958
0.2197
0.21969
0.21953
0.21961
0.21964
0.21949
0.21957
0.21965
0.21935
0.21959
0.21969
0.21974
0.21993
0.21966
0.21946
0.21965
0.21955
0.21964
0.21957


==> images/plots/data/mismatching/dcbtnlin-cl-rho.dat <==
3.7202 -3.6318
3.7183 -3.6299
3.7214 -3.633
3.7202 -3.6318
3.7217 -3.6334
3.7172 -3.6289
3.7183 -3.6299
3.718 -3.6297
3.7185 -3.6302
3.7215 -3.6331
3.717 -3.6286
3.7188 -3.6305
3.7212 -3.6328
3.7179 -3.6295
3.7185 -3.6301
3.7159 -3.6275
3.7182 -3.6299
3.7201 -3.6316
3.7192 -3.6308
3.7177 -3.6293
3.7204 -3.6319
3.7173 -3.629
3.7189 -3.6305
3.7163 -3.628
3.7194 -3.6311
3.7168 -3.6285
3.7202 -3.6318
3.7193 -3.631
3.7186 -3.6302
3.7159 -3.6276
3.7212 -3.6327
3.721 -3.6325
3.7185 -3.6301
3.7188 -3.6305
3.7161 -3.6278
3.7204 -3.632
3.7166 -3.6282
3.7156 -3.6272
3.7194 -3.6309
3.7204 -3.632
3.7176 -3.6292
3.718 -3.6297
3.7193 -3.6309
3.7154 -3.6271
3.7168 -3.6285
3.7185 -3.6301
3.7195 -3.6311
3.7176 -3.6292
3.7187 -3.6304
3.721 -3.6326
3.7164 -3.6281
3.7179 -3.6296
3.718 -3.6296
3.7221 -3.6337
3.7173 -3.629
3.7186 -3.6302
3.7184 -3.6301
3.7152 -3.6268
3.7197 -3.6313
3.7192 -3.6309
3.719 -3.6307
3.7187 -3.6303
3.7202 -3.6318
3.7149 -3.6266
3.7169 -3.6285
3.7211 -3.6327
3.7191 -3.6308
3.7171 -3.6287
3.7213 -3.6328
3.7175 -3.6291
3.7208 -3.6324
3.7182 -3.6298
3.7186 -3.6302
3.7177 -3.6293
3.7157 -3.6273
3.7192 -3.6308
3.7204 -3.6321
3.7158 -3.6275
3.7188 -3.6305
3.7194 -3.6311
3.7199 -3.6315
3.7184 -3.63
3.7179 -3.6296
3.7203 -3.6319
3.7191 -3.6307
3.7188 -3.6304
3.7214 -3.633
3.7199 -3.6316
3.719 -3.6306
3.7228 -3.6345
3.72 -3.6316
3.7181 -3.6297
3.717 -3.6287
3.7138 -3.6255
3.718 -3.6297
3.7217 -3.6333
3.7182 -3.6299
3.7203 -3.6319
3.7189 -3.6305
3.7196 -3.6313


==> images/plots/data/mismatching/dcbtnlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075
0.028936 0.028936 0.028936 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028937 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028937 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028937 0.028937 0.028937 0.028936 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028936 0.028937 0.028936 0.028936 0.028936 0.028937 0.028937 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028937 0.028936 0.028936 0.028936 0.028936 0.028936 0.028936 0.028935 0.028936 0.028936 0.028937 0.028937 0.028936 0.028936 0.028936 0.028936 0.028936 0.028936
0.040646 0.040647 0.040645 0.040646 0.040645 0.040647 0.040647 0.040647 0.040647 0.040645 0.040647 0.040646 0.040645 0.040647 0.040647 0.040648 0.040647 0.040646 0.040646 0.040647 0.040646 0.040647 0.040646 0.040648 0.040646 0.040647 0.040646 0.040646 0.040647 0.040648 0.040645 0.040645 0.040647 0.040646 0.040648 0.040646 0.040648 0.040648 0.040646 0.040646 0.040647 0.040647 0.040646 0.040648 0.040647 0.040647 0.040646 0.040647 0.040647 0.040645 0.040648 0.040647 0.040647 0.040645 0.040647 0.040647 0.040647 0.040648 0.040646 0.040646 0.040646 0.040646 0.040646 0.040648 0.040647 0.040645 0.040646 0.040647 0.040645 0.040647 0.040645 0.040647 0.040647 0.040647 0.040648 0.040646 0.040646 0.040648 0.040646 0.040646 0.040646 0.040647 0.040647 0.040646 0.040646 0.040646 0.040645 0.040646 0.040646 0.040644 0.040646 0.040647 0.040647 0.040649 0.040647 0.040645 0.040647 0.040646 0.040646 0.040646
0.052953 0.052955 0.052952 0.052953 0.052952 0.052956 0.052955 0.052955 0.052954 0.052952 0.052956 0.052954 0.052952 0.052955 0.052954 0.052957 0.052955 0.052953 0.052954 0.052955 0.052953 0.052956 0.052954 0.052957 0.052954 0.052956 0.052953 0.052954 0.052954 0.052957 0.052952 0.052952 0.052954 0.052954 0.052957 0.052953 0.052956 0.052957 0.052954 0.052953 0.052955 0.052955 0.052954 0.052957 0.052956 0.052954 0.052954 0.052955 0.052954 0.052952 0.052956 0.052955 0.052955 0.052951 0.052956 0.052954 0.052954 0.052958 0.052953 0.052954 0.052954 0.052954 0.052953 0.052958 0.052956 0.052952 0.052954 0.052956 0.052952 0.052955 0.052952 0.052955 0.052954 0.052955 0.052957 0.052954 0.052953 0.052957 0.052954 0.052954 0.052953 0.052954 0.052955 0.052953 0.052954 0.052954 0.052952 0.052953 0.052954 0.052951 0.052953 0.052955 0.052956 0.052959 0.052955 0.052951 0.052955 0.052953 0.052954 0.052953
0.065626 0.065629 0.065624 0.065626 0.065624 0.06563 0.065629 0.065629 0.065628 0.065624 0.065631 0.065628 0.065624 0.065629 0.065629 0.065632 0.065629 0.065626 0.065627 0.06563 0.065626 0.06563 0.065628 0.065632 0.065627 0.065631 0.065626 0.065627 0.065628 0.065632 0.065624 0.065625 0.065628 0.065628 0.065632 0.065626 0.065631 0.065633 0.065627 0.065626 0.06563 0.065629 0.065627 0.065633 0.065631 0.065628 0.065627 0.06563 0.065628 0.065625 0.065632 0.065629 0.065629 0.065623 0.06563 0.065628 0.065629 0.065633 0.065627 0.065627 0.065628 0.065628 0.065626 0.065634 0.065631 0.065625 0.065628 0.065631 0.065624 0.06563 0.065625 0.065629 0.065628 0.06563 0.065633 0.065627 0.065626 0.065632 0.065628 0.065627 0.065626 0.065628 0.065629 0.065626 0.065628 0.065628 0.065624 0.065626 0.065628 0.065622 0.065626 0.065629 0.065631 0.065635 0.065629 0.065624 0.065629 0.065626 0.065628 0.065627
0.078454 0.078458 0.078451 0.078454 0.078451 0.07846 0.078458 0.078459 0.078457 0.078451 0.078461 0.078457 0.078452 0.078459 0.078458 0.078463 0.078458 0.078454 0.078456 0.078459 0.078453 0.07846 0.078456 0.078463 0.078456 0.078461 0.078454 0.078456 0.078457 0.078463 0.078452 0.078452 0.078457 0.078457 0.078463 0.078453 0.078462 0.078464 0.078455 0.078453 0.078459 0.078459 0.078456 0.078465 0.078461 0.078457 0.078455 0.07846 0.078457 0.078452 0.078462 0.078459 0.078459 0.07845 0.07846 0.078457 0.078458 0.078465 0.078455 0.078456 0.078457 0.078457 0.078454 0.078465 0.078461 0.078452 0.078456 0.078461 0.078451 0.07846 0.078452 0.078458 0.078457 0.078459 0.078463 0.078456 0.078453 0.078463 0.078457 0.078456 0.078454 0.078457 0.078459 0.078454 0.078456 0.078457 0.078451 0.078454 0.078456 0.078448 0.078454 0.078458 0.078461 0.078468 0.078459 0.07845 0.078458 0.078453 0.078457 0.078455
0.091245 0.091251 0.091242 0.091245 0.091241 0.091255 0.091251 0.091252 0.091251 0.091241 0.091255 0.09125 0.091242 0.091252 0.091251 0.091259 0.091251 0.091246 0.091248 0.091253 0.091245 0.091255 0.091249 0.091258 0.091248 0.091256 0.091246 0.091248 0.09125 0.091259 0.091242 0.091243 0.091251 0.09125 0.091258 0.091245 0.091257 0.09126 0.091248 0.091245 0.091253 0.091252 0.091248 0.091261 0.091256 0.09125 0.091247 0.091254 0.09125 0.091243 0.091257 0.091253 0.091252 0.09124 0.091255 0.09125 0.091251 0.091261 0.091247 0.091248 0.091249 0.09125 0.091245 0.091262 0.091256 0.091242 0.091249 0.091255 0.091242 0.091254 0.091243 0.091252 0.09125 0.091253 0.091259 0.091249 0.091245 0.091259 0.09125 0.091248 0.091246 0.09125 0.091252 0.091245 0.091249 0.09125 0.091242 0.091246 0.091249 0.091238 0.091246 0.091252 0.091255 0.091265 0.091252 0.091241 0.091252 0.091245 0.091249 0.091247
0.10383 0.10384 0.10383 0.10383 0.10382 0.10384 0.10384 0.10384 0.10384 0.10382 0.10384 0.10384 0.10383 0.10384 0.10384 0.10385 0.10384 0.10383 0.10383 0.10384 0.10383 0.10384 0.10384 0.10385 0.10383 0.10384 0.10383 0.10383 0.10384 0.10385 0.10383 0.10383 0.10384 0.10384 0.10385 0.10383 0.10385 0.10385 0.10383 0.10383 0.10384 0.10384 0.10383 0.10385 0.10384 0.10384 0.10383 0.10384 0.10384 0.10383 0.10385 0.10384 0.10384 0.10382 0.10384 0.10384 0.10384 0.10385 0.10383 0.10383 0.10384 0.10384 0.10383 0.10385 0.10384 0.10383 0.10383 0.10384 0.10383 0.10384 0.10383 0.10384 0.10384 0.10384 0.10385 0.10383 0.10383 0.10385 0.10384 0.10383 0.10383 0.10384 0.10384 0.10383 0.10384 0.10384 0.10383 0.10383 0.10383 0.10382 0.10383 0.10384 0.10384 0.10386 0.10384 0.10382 0.10384 0.10383 0.10384 0.10383
0.11606 0.11607 0.11605 0.11606 0.11605 0.11607 0.11607 0.11607 0.11607 0.11605 0.11608 0.11607 0.11605 0.11607 0.11607 0.11608 0.11607 0.11606 0.11606 0.11607 0.11606 0.11607 0.11606 0.11608 0.11606 0.11608 0.11606 0.11606 0.11607 0.11608 0.11605 0.11605 0.11607 0.11607 0.11608 0.11606 0.11608 0.11608 0.11606 0.11606 0.11607 0.11607 0.11606 0.11608 0.11608 0.11607 0.11606 0.11607 0.11607 0.11605 0.11608 0.11607 0.11607 0.11605 0.11607 0.11607 0.11607 0.11608 0.11606 0.11606 0.11606 0.11607 0.11606 0.11609 0.11608 0.11605 0.11606 0.11607 0.11605 0.11607 0.11605 0.11607 0.11607 0.11607 0.11608 0.11606 0.11606 0.11608 0.11607 0.11606 0.11606 0.11607 0.11607 0.11606 0.11606 0.11607 0.11605 0.11606 0.11606 0.11604 0.11606 0.11607 0.11608 0.11609 0.11607 0.11605 0.11607 0.11606 0.11606 0.11606
0.1278 0.12781 0.12779 0.1278 0.12779 0.12782 0.12781 0.12781 0.12781 0.12779 0.12782 0.12781 0.12779 0.12781 0.12781 0.12783 0.12781 0.1278 0.1278 0.12781 0.12779 0.12782 0.1278 0.12783 0.1278 0.12782 0.1278 0.1278 0.12781 0.12783 0.12779 0.12779 0.12781 0.12781 0.12783 0.1278 0.12782 0.12783 0.1278 0.1278 0.12781 0.12781 0.1278 0.12783 0.12782 0.12781 0.1278 0.12782 0.12781 0.12779 0.12782 0.12781 0.12781 0.12778 0.12782 0.12781 0.12781 0.12783 0.1278 0.1278 0.12781 0.12781 0.1278 0.12783 0.12782 0.12779 0.1278 0.12782 0.12779 0.12781 0.12779 0.12781 0.12781 0.12781 0.12783 0.1278 0.1278 0.12783 0.12781 0.1278 0.1278 0.12781 0.12781 0.1278 0.12781 0.12781 0.12779 0.1278 0.1278 0.12778 0.1278 0.12781 0.12782 0.12784 0.12781 0.12779 0.12781 0.1278 0.12781 0.1278
0.13894 0.13895 0.13893 0.13893 0.13892 0.13896 0.13895 0.13896 0.13895 0.13892 0.13896 0.13895 0.13893 0.13895 0.13895 0.13897 0.13895 0.13894 0.13894 0.13896 0.13893 0.13896 0.13894 0.13897 0.13894 0.13896 0.13894 0.13894 0.13895 0.13897 0.13893 0.13893 0.13895 0.13895 0.13897 0.13893 0.13897 0.13897 0.13894 0.13893 0.13896 0.13895 0.13894 0.13898 0.13896 0.13895 0.13894 0.13896 0.13895 0.13893 0.13897 0.13896 0.13895 0.13892 0.13896 0.13895 0.13895 0.13898 0.13894 0.13894 0.13895 0.13895 0.13894 0.13898 0.13896 0.13893 0.13894 0.13896 0.13893 0.13896 0.13893 0.13895 0.13895 0.13896 0.13897 0.13894 0.13893 0.13897 0.13895 0.13894 0.13894 0.13895 0.13895 0.13894 0.13895 0.13895 0.13893 0.13894 0.13894 0.13892 0.13894 0.13895 0.13896 0.13899 0.13895 0.13892 0.13895 0.13893 0.13895 0.13894
0.14938 0.1494 0.14937 0.14938 0.14937 0.14941 0.1494 0.1494 0.1494 0.14937 0.14941 0.14939 0.14937 0.1494 0.1494 0.14942 0.1494 0.14938 0.14939 0.1494 0.14938 0.14941 0.14939 0.14942 0.14939 0.14941 0.14938 0.14939 0.1494 0.14942 0.14937 0.14937 0.1494 0.14939 0.14942 0.14938 0.14942 0.14942 0.14939 0.14938 0.1494 0.1494 0.14939 0.14943 0.14941 0.1494 0.14939 0.14941 0.14939 0.14937 0.14942 0.1494 0.1494 0.14936 0.14941 0.14939 0.1494 0.14943 0.14938 0.14939 0.14939 0.14939 0.14938 0.14943 0.14941 0.14937 0.14939 0.14941 0.14937 0.14941 0.14937 0.1494 0.1494 0.1494 0.14942 0.14939 0.14938 0.14942 0.14939 0.14939 0.14938 0.14939 0.1494 0.14938 0.14939 0.14939 0.14937 0.14938 0.14939 0.14936 0.14938 0.1494 0.14941 0.14944 0.1494 0.14936 0.1494 0.14938 0.14939 0.14939
0.15905 0.15907 0.15904 0.15905 0.15903 0.15909 0.15907 0.15908 0.15907 0.15904 0.15909 0.15907 0.15904 0.15908 0.15907 0.1591 0.15907 0.15905 0.15906 0.15908 0.15905 0.15909 0.15906 0.1591 0.15906 0.15909 0.15905 0.15906 0.15907 0.1591 0.15904 0.15904 0.15907 0.15907 0.1591 0.15905 0.15909 0.1591 0.15906 0.15905 0.15908 0.15908 0.15906 0.15911 0.15909 0.15907 0.15906 0.15908 0.15907 0.15904 0.1591 0.15908 0.15908 0.15903 0.15909 0.15907 0.15907 0.15911 0.15906 0.15906 0.15907 0.15907 0.15905 0.15911 0.15909 0.15904 0.15906 0.15909 0.15904 0.15908 0.15904 0.15908 0.15907 0.15908 0.1591 0.15906 0.15905 0.1591 0.15907 0.15906 0.15905 0.15907 0.15908 0.15905 0.15907 0.15907 0.15904 0.15905 0.15906 0.15902 0.15905 0.15908 0.15909 0.15913 0.15908 0.15903 0.15908 0.15905 0.15907 0.15906
0.16789 0.16792 0.16787 0.16789 0.16787 0.16793 0.16791 0.16792 0.16791 0.16787 0.16793 0.16791 0.16788 0.16792 0.16792 0.16795 0.16792 0.16789 0.1679 0.16793 0.16788 0.16793 0.16791 0.16795 0.1679 0.16794 0.16789 0.1679 0.16791 0.16795 0.16788 0.16788 0.16791 0.16791 0.16795 0.16789 0.16794 0.16795 0.1679 0.16789 0.16792 0.16792 0.1679 0.16796 0.16794 0.16791 0.1679 0.16793 0.16791 0.16788 0.16794 0.16793 0.16792 0.16787 0.16793 0.16791 0.16791 0.16796 0.1679 0.1679 0.16791 0.16791 0.16789 0.16796 0.16793 0.16788 0.1679 0.16793 0.16787 0.16793 0.16788 0.16792 0.16791 0.16793 0.16795 0.1679 0.16789 0.16795 0.16791 0.1679 0.16789 0.16791 0.16792 0.16789 0.16791 0.16791 0.16787 0.16789 0.1679 0.16786 0.16789 0.16792 0.16794 0.16798 0.16792 0.16787 0.16792 0.16789 0.16791 0.1679
0.17585 0.17588 0.17583 0.17585 0.17583 0.1759 0.17588 0.17589 0.17588 0.17583 0.1759 0.17588 0.17584 0.17588 0.17588 0.17592 0.17588 0.17585 0.17587 0.17589 0.17585 0.1759 0.17587 0.17592 0.17587 0.17591 0.17586 0.17587 0.17588 0.17592 0.17584 0.17584 0.17588 0.17587 0.17592 0.17585 0.17591 0.17592 0.17586 0.17585 0.17589 0.17589 0.17587 0.17593 0.17591 0.17588 0.17586 0.1759 0.17588 0.17584 0.17591 0.17589 0.17589 0.17582 0.1759 0.17588 0.17588 0.17593 0.17586 0.17587 0.17587 0.17587 0.17585 0.17593 0.1759 0.17584 0.17587 0.1759 0.17583 0.17589 0.17584 0.17589 0.17588 0.17589 0.17592 0.17587 0.17585 0.17592 0.17587 0.17587 0.17586 0.17588 0.17589 0.17585 0.17587 0.17587 0.17583 0.17586 0.17587 0.17582 0.17585 0.17588 0.1759 0.17596 0.17589 0.17583 0.17589 0.17585 0.17587 0.17586
0.18291 0.18294 0.18289 0.1829 0.18288 0.18296 0.18294 0.18295 0.18294 0.18288 0.18296 0.18294 0.18289 0.18294 0.18294 0.18298 0.18294 0.18291 0.18292 0.18295 0.1829 0.18296 0.18293 0.18298 0.18293 0.18297 0.18291 0.18292 0.18294 0.18299 0.18289 0.18289 0.18293 0.18293 0.18298 0.1829 0.18297 0.18299 0.18292 0.1829 0.18295 0.18295 0.18292 0.183 0.18297 0.18293 0.18292 0.18296 0.18293 0.18289 0.18298 0.18295 0.18294 0.18287 0.18296 0.18293 0.18294 0.183 0.18291 0.18292 0.18293 0.18293 0.1829 0.183 0.18296 0.18289 0.18292 0.18296 0.18288 0.18295 0.18289 0.18294 0.18294 0.18295 0.18298 0.18292 0.1829 0.18298 0.18293 0.18292 0.18291 0.18293 0.18295 0.18291 0.18293 0.18293 0.18288 0.18291 0.18292 0.18287 0.18291 0.18294 0.18297 0.18302 0.18295 0.18288 0.18295 0.1829 0.18293 0.18292
0.18903 0.18907 0.18901 0.18903 0.18901 0.1891 0.18907 0.18908 0.18907 0.18901 0.1891 0.18907 0.18901 0.18907 0.18907 0.18912 0.18907 0.18903 0.18905 0.18908 0.18902 0.1891 0.18905 0.18912 0.18906 0.1891 0.18904 0.18905 0.18907 0.18912 0.18901 0.18902 0.18907 0.18906 0.18912 0.18903 0.18911 0.18912 0.18904 0.18903 0.18908 0.18908 0.18905 0.18914 0.1891 0.18906 0.18904 0.18909 0.18907 0.18902 0.18911 0.18909 0.18907 0.189 0.1891 0.18906 0.18907 0.18913 0.18904 0.18905 0.18906 0.18906 0.18903 0.18914 0.1891 0.18901 0.18905 0.18909 0.18901 0.18908 0.18902 0.18908 0.18907 0.18909 0.18912 0.18905 0.18903 0.18912 0.18906 0.18905 0.18904 0.18906 0.18908 0.18903 0.18906 0.18906 0.18901 0.18904 0.18905 0.18899 0.18903 0.18907 0.1891 0.18916 0.18908 0.189 0.18908 0.18903 0.18906 0.18905
0.19423 0.19427 0.1942 0.19422 0.1942 0.1943 0.19427 0.19428 0.19427 0.1942 0.1943 0.19427 0.19421 0.19427 0.19427 0.19432 0.19427 0.19423 0.19425 0.19428 0.19422 0.1943 0.19425 0.19432 0.19425 0.19431 0.19423 0.19425 0.19426 0.19433 0.1942 0.19421 0.19426 0.19426 0.19433 0.19423 0.19431 0.19433 0.19424 0.19422 0.19428 0.19428 0.19425 0.19434 0.19431 0.19426 0.19424 0.19429 0.19426 0.19421 0.19432 0.19429 0.19427 0.19419 0.1943 0.19426 0.19427 0.19434 0.19423 0.19425 0.19426 0.19426 0.19423 0.19434 0.1943 0.19421 0.19425 0.19429 0.1942 0.19429 0.19421 0.19428 0.19426 0.19429 0.19432 0.19425 0.19423 0.19433 0.19426 0.19425 0.19423 0.19426 0.19428 0.19423 0.19426 0.19426 0.1942 0.19423 0.19425 0.19418 0.19423 0.19427 0.1943 0.19437 0.19428 0.19419 0.19428 0.19422 0.19426 0.19425
0.1985 0.19854 0.19847 0.19849 0.19846 0.19857 0.19854 0.19856 0.19854 0.19846 0.19857 0.19854 0.19847 0.19854 0.19854 0.1986 0.19854 0.1985 0.19852 0.19856 0.19848 0.19857 0.19852 0.1986 0.19852 0.19858 0.1985 0.19852 0.19854 0.19861 0.19847 0.19847 0.19853 0.19853 0.19861 0.19849 0.19859 0.19861 0.19851 0.19849 0.19855 0.19855 0.19852 0.19862 0.19858 0.19853 0.19851 0.19857 0.19854 0.19847 0.19859 0.19856 0.19855 0.19845 0.19857 0.19853 0.19854 0.19862 0.1985 0.19852 0.19853 0.19853 0.19849 0.19862 0.19857 0.19847 0.19852 0.19857 0.19846 0.19856 0.19847 0.19855 0.19854 0.19856 0.1986 0.19852 0.19849 0.1986 0.19853 0.19852 0.1985 0.19853 0.19855 0.1985 0.19853 0.19853 0.19846 0.1985 0.19852 0.19844 0.1985 0.19855 0.19858 0.19866 0.19856 0.19846 0.19855 0.19849 0.19853 0.19851
0.20185 0.2019 0.20182 0.20184 0.20182 0.20193 0.20189 0.20192 0.20189 0.20181 0.20194 0.2019 0.20182 0.2019 0.2019 0.20196 0.2019 0.20185 0.20187 0.20192 0.20184 0.20194 0.20188 0.20197 0.20188 0.20194 0.20186 0.20188 0.20189 0.20197 0.20182 0.20183 0.20189 0.20189 0.20197 0.20185 0.20195 0.20197 0.20186 0.20185 0.20191 0.20191 0.20188 0.20199 0.20195 0.20189 0.20186 0.20193 0.20189 0.20183 0.20196 0.20192 0.2019 0.2018 0.20193 0.20189 0.2019 0.20198 0.20186 0.20188 0.20189 0.20188 0.20185 0.20199 0.20193 0.20182 0.20188 0.20193 0.20181 0.20192 0.20183 0.20191 0.20189 0.20192 0.20196 0.20188 0.20185 0.20197 0.20189 0.20188 0.20186 0.20188 0.20191 0.20185 0.20188 0.20189 0.20182 0.20186 0.20188 0.20179 0.20185 0.2019 0.20194 0.20203 0.20192 0.20181 0.20191 0.20184 0.20188 0.20187
0.20432 0.20437 0.20428 0.20431 0.20428 0.20441 0.20436 0.20439 0.20436 0.20428 0.20441 0.20437 0.20429 0.20437 0.20437 0.20444 0.20437 0.20431 0.20434 0.20439 0.2043 0.20441 0.20434 0.20444 0.20435 0.20442 0.20432 0.20434 0.20436 0.20444 0.20428 0.20429 0.20436 0.20435 0.20445 0.20431 0.20442 0.20444 0.20433 0.20431 0.20438 0.20438 0.20434 0.20447 0.20442 0.20436 0.20433 0.2044 0.20436 0.20429 0.20443 0.20439 0.20437 0.20426 0.20441 0.20436 0.20437 0.20446 0.20432 0.20435 0.20436 0.20435 0.20431 0.20446 0.20441 0.20429 0.20434 0.2044 0.20427 0.20439 0.20429 0.20438 0.20436 0.20439 0.20444 0.20435 0.20431 0.20444 0.20435 0.20434 0.20432 0.20435 0.20438 0.20432 0.20435 0.20435 0.20428 0.20432 0.20434 0.20425 0.20431 0.20437 0.20441 0.2045 0.20439 0.20427 0.20438 0.20431 0.20435 0.20434
0.20592 0.20598 0.20589 0.20591 0.20588 0.20602 0.20597 0.206 0.20597 0.20588 0.20602 0.20598 0.20589 0.20598 0.20598 0.20605 0.20598 0.20592 0.20595 0.206 0.2059 0.20602 0.20595 0.20606 0.20596 0.20603 0.20593 0.20595 0.20597 0.20606 0.20589 0.20589 0.20597 0.20596 0.20606 0.20592 0.20603 0.20606 0.20593 0.20592 0.20599 0.20599 0.20595 0.20609 0.20603 0.20597 0.20594 0.20601 0.20597 0.20589 0.20604 0.206 0.20598 0.20587 0.20602 0.20596 0.20598 0.20608 0.20593 0.20595 0.20597 0.20596 0.20592 0.20608 0.20602 0.20589 0.20595 0.20601 0.20588 0.206 0.20589 0.20599 0.20597 0.206 0.20605 0.20595 0.20592 0.20606 0.20596 0.20595 0.20593 0.20596 0.20599 0.20592 0.20596 0.20596 0.20588 0.20593 0.20595 0.20586 0.20592 0.20598 0.20602 0.20612 0.206 0.20587 0.206 0.20591 0.20596 0.20595
0.20671 0.20676 0.20667 0.20669 0.20667 0.20681 0.20676 0.20679 0.20676 0.20666 0.20681 0.20677 0.20667 0.20677 0.20677 0.20684 0.20676 0.2067 0.20673 0.20679 0.20668 0.20681 0.20674 0.20685 0.20675 0.20682 0.20672 0.20674 0.20676 0.20685 0.20667 0.20667 0.20676 0.20675 0.20686 0.2067 0.20683 0.20685 0.20672 0.2067 0.20677 0.20678 0.20674 0.20688 0.20682 0.20676 0.20672 0.2068 0.20676 0.20667 0.20684 0.20679 0.20677 0.20665 0.20681 0.20675 0.20676 0.20687 0.20671 0.20674 0.20675 0.20674 0.2067 0.20687 0.20681 0.20667 0.20674 0.2068 0.20666 0.20679 0.20668 0.20678 0.20676 0.20679 0.20684 0.20674 0.2067 0.20685 0.20675 0.20674 0.20671 0.20674 0.20678 0.20671 0.20675 0.20675 0.20666 0.20671 0.20674 0.20664 0.2067 0.20677 0.20682 0.20692 0.20679 0.20665 0.20679 0.2067 0.20674 0.20673
0.20671 0.20677 0.20667 0.2067 0.20667 0.20682 0.20676 0.2068 0.20677 0.20666 0.20682 0.20677 0.20668 0.20677 0.20678 0.20685 0.20677 0.20671 0.20674 0.2068 0.20669 0.20682 0.20674 0.20687 0.20675 0.20683 0.20672 0.20674 0.20677 0.20687 0.20667 0.20668 0.20676 0.20675 0.20687 0.20671 0.20684 0.20686 0.20672 0.2067 0.20678 0.20679 0.20675 0.2069 0.20684 0.20676 0.20673 0.20681 0.20677 0.20668 0.20685 0.2068 0.20678 0.20665 0.20682 0.20676 0.20677 0.20688 0.20672 0.20675 0.20676 0.20675 0.2067 0.20689 0.20682 0.20667 0.20674 0.20681 0.20666 0.2068 0.20668 0.20679 0.20677 0.2068 0.20686 0.20675 0.20671 0.20686 0.20676 0.20674 0.20672 0.20675 0.20679 0.20671 0.20676 0.20676 0.20666 0.20672 0.20674 0.20664 0.20671 0.20678 0.20683 0.20694 0.2068 0.20665 0.2068 0.2067 0.20675 0.20674
0.20598 0.20604 0.20594 0.20597 0.20594 0.2061 0.20604 0.20608 0.20604 0.20593 0.2061 0.20605 0.20595 0.20605 0.20605 0.20613 0.20605 0.20598 0.20601 0.20607 0.20595 0.2061 0.20601 0.20615 0.20603 0.20611 0.20599 0.20602 0.20604 0.20615 0.20594 0.20595 0.20604 0.20603 0.20615 0.20598 0.20611 0.20614 0.20599 0.20598 0.20606 0.20607 0.20602 0.20618 0.20611 0.20604 0.206 0.20609 0.20604 0.20595 0.20613 0.20608 0.20605 0.20592 0.2061 0.20603 0.20605 0.20616 0.20599 0.20602 0.20604 0.20602 0.20598 0.20617 0.20609 0.20594 0.20602 0.20608 0.20592 0.20607 0.20595 0.20606 0.20604 0.20608 0.20613 0.20602 0.20598 0.20614 0.20603 0.20602 0.20599 0.20602 0.20606 0.20599 0.20603 0.20603 0.20593 0.20599 0.20601 0.20591 0.20598 0.20605 0.20611 0.20622 0.20608 0.20592 0.20607 0.20597 0.20602 0.20601
0.20457 0.20463 0.20453 0.20456 0.20453 0.20469 0.20463 0.20467 0.20463 0.20452 0.20469 0.20464 0.20453 0.20464 0.20465 0.20473 0.20464 0.20457 0.2046 0.20467 0.20454 0.2047 0.2046 0.20475 0.20462 0.20471 0.20459 0.20461 0.20463 0.20475 0.20452 0.20453 0.20463 0.20462 0.20475 0.20457 0.20471 0.20474 0.20458 0.20456 0.20465 0.20466 0.20461 0.20478 0.20471 0.20463 0.20459 0.20469 0.20463 0.20453 0.20472 0.20468 0.20464 0.2045 0.20469 0.20462 0.20464 0.20476 0.20458 0.20461 0.20463 0.20461 0.20456 0.20477 0.20469 0.20453 0.20461 0.20468 0.20451 0.20466 0.20453 0.20466 0.20463 0.20467 0.20473 0.20461 0.20457 0.20474 0.20462 0.20461 0.20458 0.20461 0.20466 0.20458 0.20462 0.20462 0.20452 0.20458 0.2046 0.2045 0.20456 0.20464 0.2047 0.20482 0.20467 0.20451 0.20467 0.20456 0.20461 0.2046
0.20253 0.2026 0.20248 0.20251 0.20249 0.20266 0.20259 0.20264 0.2026 0.20247 0.20266 0.20261 0.20249 0.2026 0.20261 0.20269 0.2026 0.20252 0.20256 0.20263 0.2025 0.20266 0.20256 0.20271 0.20258 0.20267 0.20255 0.20257 0.20259 0.20271 0.20248 0.20249 0.20259 0.20258 0.20272 0.20253 0.20267 0.2027 0.20254 0.20252 0.20261 0.20263 0.20257 0.20275 0.20268 0.20259 0.20255 0.20265 0.2026 0.20249 0.20269 0.20264 0.20261 0.20246 0.20266 0.20258 0.2026 0.20273 0.20254 0.20257 0.20259 0.20257 0.20252 0.20273 0.20265 0.20249 0.20257 0.20264 0.20246 0.20263 0.20249 0.20262 0.20259 0.20263 0.20269 0.20257 0.20253 0.2027 0.20258 0.20257 0.20253 0.20257 0.20262 0.20254 0.20258 0.20258 0.20248 0.20254 0.20256 0.20245 0.20252 0.20261 0.20267 0.20279 0.20263 0.20247 0.20263 0.20252 0.20258 0.20256
0.19992 0.19998 0.19987 0.1999 0.19987 0.20005 0.19997 0.20003 0.19998 0.19986 0.20005 0.2 0.19987 0.19998 0.2 0.20008 0.19999 0.19991 0.19994 0.20002 0.19988 0.20005 0.19995 0.20011 0.19997 0.20006 0.19993 0.19996 0.19998 0.2001 0.19986 0.19987 0.19997 0.19997 0.20011 0.19991 0.20006 0.20009 0.19992 0.19991 0.19999 0.20001 0.19996 0.20014 0.20007 0.19997 0.19993 0.20004 0.19998 0.19987 0.20008 0.20003 0.19999 0.19984 0.20005 0.19997 0.19999 0.20012 0.19992 0.19996 0.19998 0.19996 0.19991 0.20012 0.20004 0.19987 0.19995 0.20002 0.19984 0.20001 0.19987 0.20001 0.19998 0.20002 0.20008 0.19996 0.19991 0.20009 0.19997 0.19996 0.19992 0.19995 0.20001 0.19992 0.19997 0.19997 0.19986 0.19993 0.19995 0.19984 0.19991 0.19999 0.20005 0.20019 0.20002 0.19985 0.20002 0.1999 0.19996 0.19995
0.19678 0.19685 0.19673 0.19676 0.19673 0.19692 0.19684 0.1969 0.19685 0.19672 0.19691 0.19686 0.19674 0.19685 0.19687 0.19695 0.19685 0.19677 0.19681 0.19688 0.19674 0.19692 0.19681 0.19698 0.19684 0.19693 0.1968 0.19682 0.19685 0.19697 0.19673 0.19674 0.19684 0.19683 0.19698 0.19678 0.19693 0.19696 0.19678 0.19677 0.19686 0.19688 0.19682 0.19701 0.19694 0.19684 0.1968 0.19691 0.19685 0.19674 0.19695 0.1969 0.19686 0.1967 0.19692 0.19683 0.19685 0.19699 0.19678 0.19683 0.19685 0.19682 0.19677 0.19699 0.19691 0.19673 0.19682 0.19689 0.19671 0.19688 0.19673 0.19688 0.19685 0.19689 0.19695 0.19682 0.19678 0.19696 0.19684 0.19682 0.19678 0.19682 0.19687 0.19679 0.19684 0.19683 0.19672 0.19679 0.19681 0.1967 0.19677 0.19686 0.19692 0.19706 0.19689 0.19671 0.19689 0.19677 0.19683 0.19682
0.19319 0.19325 0.19313 0.19316 0.19314 0.19332 0.19324 0.1933 0.19325 0.19312 0.19332 0.19327 0.19314 0.19325 0.19327 0.19336 0.19326 0.19317 0.19321 0.19329 0.19314 0.19333 0.19321 0.19339 0.19324 0.19334 0.1932 0.19323 0.19325 0.19338 0.19313 0.19314 0.19324 0.19324 0.19339 0.19318 0.19334 0.19337 0.19318 0.19317 0.19326 0.19329 0.19323 0.19342 0.19334 0.19324 0.1932 0.19332 0.19325 0.19314 0.19336 0.19331 0.19326 0.1931 0.19332 0.19323 0.19326 0.1934 0.19318 0.19323 0.19325 0.19322 0.19317 0.1934 0.19331 0.19313 0.19322 0.1933 0.1931 0.19328 0.19313 0.19328 0.19325 0.19329 0.19336 0.19323 0.19318 0.19337 0.19324 0.19323 0.19318 0.19322 0.19328 0.19319 0.19324 0.19324 0.19312 0.19319 0.19321 0.1931 0.19317 0.19326 0.19333 0.19347 0.1933 0.19311 0.1933 0.19317 0.19323 0.19322
0.18918 0.18925 0.18912 0.18915 0.18913 0.18932 0.18924 0.1893 0.18925 0.18911 0.18932 0.18927 0.18913 0.18924 0.18927 0.18935 0.18925 0.18917 0.1892 0.18928 0.18913 0.18933 0.18921 0.18939 0.18924 0.18934 0.1892 0.18922 0.18925 0.18938 0.18912 0.18913 0.18924 0.18923 0.18939 0.18918 0.18934 0.18936 0.18918 0.18917 0.18925 0.18928 0.18922 0.18942 0.18934 0.18924 0.18919 0.18932 0.18925 0.18913 0.18936 0.1893 0.18926 0.1891 0.18932 0.18923 0.18925 0.1894 0.18918 0.18923 0.18925 0.18922 0.18916 0.1894 0.18931 0.18913 0.18922 0.18929 0.1891 0.18928 0.18913 0.18928 0.18925 0.18929 0.18935 0.18922 0.18917 0.18937 0.18924 0.18922 0.18918 0.18921 0.18927 0.18919 0.18924 0.18923 0.18911 0.18919 0.18921 0.1891 0.18916 0.18926 0.18933 0.18947 0.1893 0.1891 0.18929 0.18916 0.18922 0.18922
0.18482 0.18489 0.18477 0.18479 0.18477 0.18497 0.18488 0.18495 0.18489 0.18475 0.18496 0.18491 0.18477 0.18489 0.18491 0.185 0.18489 0.18481 0.18485 0.18493 0.18477 0.18497 0.18485 0.18503 0.18489 0.18498 0.18484 0.18486 0.18489 0.18503 0.18476 0.18477 0.18488 0.18487 0.18504 0.18482 0.18498 0.18501 0.18482 0.18481 0.1849 0.18493 0.18487 0.18507 0.18499 0.18488 0.18483 0.18496 0.18489 0.18477 0.185 0.18495 0.1849 0.18474 0.18497 0.18487 0.1849 0.18504 0.18482 0.18487 0.18489 0.18486 0.18481 0.18504 0.18495 0.18477 0.18486 0.18493 0.18473 0.18492 0.18477 0.18492 0.18489 0.18494 0.185 0.18486 0.18482 0.18501 0.18488 0.18487 0.18482 0.18485 0.18492 0.18483 0.18488 0.18487 0.18475 0.18483 0.18485 0.18474 0.1848 0.1849 0.18497 0.18512 0.18494 0.18474 0.18494 0.1848 0.18487 0.18486
0.18017 0.18023 0.18011 0.18013 0.18012 0.18031 0.18022 0.18029 0.18023 0.18009 0.1803 0.18026 0.18012 0.18023 0.18026 0.18034 0.18024 0.18015 0.18019 0.18027 0.18011 0.18032 0.18019 0.18038 0.18023 0.18033 0.18019 0.18021 0.18023 0.18037 0.1801 0.18011 0.18022 0.18022 0.18038 0.18016 0.18032 0.18035 0.18016 0.18015 0.18024 0.18027 0.18021 0.18042 0.18033 0.18022 0.18017 0.18031 0.18024 0.18011 0.18035 0.18029 0.18024 0.18008 0.18031 0.18021 0.18024 0.18039 0.18016 0.18021 0.18024 0.1802 0.18015 0.18039 0.18029 0.18011 0.1802 0.18028 0.18007 0.18026 0.18011 0.18027 0.18023 0.18028 0.18034 0.18021 0.18016 0.18036 0.18022 0.18021 0.18016 0.18019 0.18026 0.18017 0.18023 0.18022 0.1801 0.18017 0.18019 0.18009 0.18015 0.18024 0.18032 0.18046 0.18029 0.18009 0.18028 0.18015 0.18021 0.1802
0.17526 0.17533 0.1752 0.17523 0.17522 0.17541 0.17532 0.17539 0.17533 0.17519 0.1754 0.17536 0.17521 0.17532 0.17536 0.17544 0.17533 0.17524 0.17528 0.17537 0.17521 0.17542 0.17528 0.17548 0.17533 0.17542 0.17528 0.17531 0.17533 0.17547 0.1752 0.17521 0.17532 0.17531 0.17548 0.17526 0.17542 0.17545 0.17525 0.17525 0.17533 0.17537 0.17531 0.17552 0.17543 0.17532 0.17527 0.17541 0.17534 0.17521 0.17544 0.17539 0.17534 0.17518 0.17541 0.17531 0.17534 0.17548 0.17526 0.17531 0.17533 0.1753 0.17524 0.17548 0.17539 0.1752 0.1753 0.17537 0.17517 0.17536 0.1752 0.17536 0.17533 0.17538 0.17544 0.1753 0.17526 0.17545 0.17532 0.17531 0.17526 0.17529 0.17536 0.17527 0.17532 0.17531 0.17519 0.17527 0.17529 0.17519 0.17524 0.17534 0.17542 0.17556 0.17539 0.17518 0.17538 0.17524 0.17531 0.1753
0.17017 0.17022 0.1701 0.17013 0.17012 0.17031 0.17021 0.17029 0.17023 0.17009 0.1703 0.17026 0.17011 0.17022 0.17026 0.17034 0.17023 0.17014 0.17018 0.17027 0.1701 0.17032 0.17018 0.17038 0.17023 0.17033 0.17019 0.17021 0.17023 0.17037 0.17009 0.17011 0.17021 0.17021 0.17039 0.17016 0.17032 0.17035 0.17015 0.17015 0.17023 0.17027 0.17021 0.17042 0.17033 0.17022 0.17017 0.17031 0.17024 0.17011 0.17035 0.17029 0.17023 0.17008 0.17031 0.17021 0.17024 0.17038 0.17015 0.17021 0.17024 0.17019 0.17014 0.17038 0.17029 0.1701 0.1702 0.17027 0.17007 0.17026 0.1701 0.17026 0.17023 0.17028 0.17033 0.1702 0.17016 0.17035 0.17022 0.17021 0.17016 0.17018 0.17026 0.17017 0.17022 0.17021 0.17009 0.17017 0.17019 0.17009 0.17014 0.17024 0.17032 0.17046 0.17029 0.17008 0.17029 0.17014 0.1702 0.1702
0.16492 0.16497 0.16485 0.16487 0.16487 0.16506 0.16496 0.16504 0.16498 0.16484 0.16505 0.16501 0.16486 0.16497 0.16501 0.16509 0.16498 0.16489 0.16493 0.16502 0.16485 0.16507 0.16493 0.16514 0.16499 0.16508 0.16494 0.16496 0.16498 0.16512 0.16484 0.16486 0.16496 0.16496 0.16514 0.16491 0.16507 0.16509 0.1649 0.1649 0.16498 0.16502 0.16496 0.16518 0.16508 0.16497 0.16492 0.16506 0.16499 0.16486 0.1651 0.16505 0.16498 0.16483 0.16506 0.16495 0.16499 0.16513 0.1649 0.16496 0.16499 0.16494 0.16489 0.16513 0.16504 0.16485 0.16495 0.16502 0.16481 0.16501 0.16485 0.16502 0.16498 0.16503 0.16508 0.16495 0.16491 0.1651 0.16497 0.16496 0.16491 0.16493 0.16501 0.16492 0.16497 0.16496 0.16484 0.16492 0.16493 0.16484 0.16489 0.16499 0.16507 0.16521 0.16504 0.16483 0.16504 0.16489 0.16495 0.16495
0.15956 0.15962 0.1595 0.15952 0.15952 0.15971 0.1596 0.15969 0.15963 0.15948 0.15969 0.15966 0.15951 0.15961 0.15965 0.15973 0.15962 0.15954 0.15957 0.15966 0.15949 0.15972 0.15957 0.15978 0.15963 0.15972 0.15958 0.1596 0.15962 0.15977 0.15949 0.1595 0.15961 0.15961 0.15978 0.15956 0.15971 0.15974 0.15954 0.15955 0.15962 0.15967 0.1596 0.15982 0.15973 0.15961 0.15956 0.1597 0.15963 0.1595 0.15974 0.15969 0.15963 0.15948 0.15971 0.1596 0.15963 0.15977 0.15955 0.15961 0.15963 0.15959 0.15954 0.15977 0.15968 0.1595 0.15959 0.15966 0.15946 0.15965 0.15949 0.15966 0.15962 0.15967 0.15972 0.1596 0.15956 0.15975 0.15961 0.15961 0.15955 0.15957 0.15965 0.15957 0.15962 0.15961 0.15949 0.15957 0.15958 0.15949 0.15953 0.15963 0.15971 0.15986 0.15969 0.15948 0.15968 0.15954 0.1596 0.1596
0.15415 0.1542 0.15408 0.1541 0.1541 0.15429 0.15419 0.15428 0.15421 0.15407 0.15427 0.15424 0.15409 0.15419 0.15424 0.15431 0.1542 0.15412 0.15416 0.15424 0.15408 0.1543 0.15415 0.15437 0.15422 0.1543 0.15417 0.15418 0.15421 0.15435 0.15407 0.15408 0.15419 0.15419 0.15437 0.15414 0.1543 0.15432 0.15412 0.15413 0.1542 0.15425 0.15419 0.15441 0.15431 0.15419 0.15414 0.15429 0.15422 0.15408 0.15432 0.15428 0.15421 0.15406 0.15429 0.15418 0.15421 0.15435 0.15413 0.15419 0.15422 0.15417 0.15412 0.15435 0.15426 0.15408 0.15418 0.15424 0.15404 0.15423 0.15408 0.15424 0.1542 0.15425 0.1543 0.15418 0.15414 0.15433 0.1542 0.15419 0.15413 0.15415 0.15423 0.15415 0.1542 0.15419 0.15407 0.15415 0.15416 0.15408 0.15411 0.15421 0.1543 0.15444 0.15427 0.15406 0.15427 0.15412 0.15418 0.15418
0.14871 0.14875 0.14864 0.14866 0.14867 0.14885 0.14874 0.14883 0.14877 0.14863 0.14883 0.14881 0.14865 0.14874 0.1488 0.14886 0.14876 0.14868 0.14871 0.1488 0.14863 0.14886 0.14871 0.14892 0.14878 0.14886 0.14873 0.14874 0.14876 0.14891 0.14863 0.14864 0.14874 0.14875 0.14892 0.1487 0.14885 0.14887 0.14868 0.14869 0.14875 0.14881 0.14874 0.14896 0.14887 0.14875 0.1487 0.14885 0.14878 0.14864 0.14888 0.14884 0.14876 0.14862 0.14885 0.14873 0.14877 0.14891 0.14869 0.14875 0.14878 0.14872 0.14868 0.14891 0.14881 0.14864 0.14873 0.14879 0.1486 0.14879 0.14863 0.1488 0.14876 0.14881 0.14886 0.14874 0.1487 0.14888 0.14875 0.14875 0.14869 0.14871 0.14879 0.14871 0.14876 0.14875 0.14863 0.14871 0.14872 0.14864 0.14867 0.14877 0.14885 0.14899 0.14883 0.14862 0.14883 0.14868 0.14874 0.14874
0.14328 0.14332 0.14322 0.14323 0.14324 0.14342 0.14331 0.14341 0.14333 0.1432 0.1434 0.14338 0.14323 0.14331 0.14337 0.14343 0.14333 0.14325 0.14328 0.14337 0.1432 0.14343 0.14328 0.14349 0.14335 0.14343 0.1433 0.14331 0.14333 0.14348 0.1432 0.14321 0.14331 0.14332 0.14349 0.14327 0.14342 0.14344 0.14324 0.14326 0.14332 0.14338 0.14332 0.14353 0.14344 0.14332 0.14327 0.14342 0.14335 0.14321 0.14345 0.14341 0.14333 0.1432 0.14342 0.1433 0.14334 0.14348 0.14325 0.14332 0.14335 0.14329 0.14325 0.14347 0.14338 0.14321 0.1433 0.14336 0.14317 0.14335 0.1432 0.14337 0.14333 0.14338 0.14342 0.14331 0.14327 0.14345 0.14332 0.14332 0.14326 0.14327 0.14336 0.14329 0.14333 0.14332 0.1432 0.14328 0.14328 0.14322 0.14324 0.14334 0.14342 0.14356 0.1434 0.14319 0.1434 0.14325 0.14331 0.14332
0.13789 0.13793 0.13783 0.13784 0.13786 0.13803 0.13792 0.13802 0.13795 0.13782 0.13801 0.13799 0.13784 0.13792 0.13798 0.13804 0.13794 0.13786 0.1379 0.13798 0.13781 0.13804 0.13789 0.13811 0.13797 0.13804 0.13792 0.13793 0.13795 0.13809 0.13782 0.13783 0.13793 0.13793 0.13811 0.13789 0.13803 0.13805 0.13786 0.13788 0.13793 0.13799 0.13793 0.13815 0.13805 0.13793 0.13788 0.13803 0.13796 0.13783 0.13806 0.13802 0.13794 0.13781 0.13803 0.13792 0.13795 0.13809 0.13787 0.13794 0.13796 0.1379 0.13786 0.13808 0.13799 0.13783 0.13792 0.13797 0.13778 0.13797 0.13782 0.13799 0.13795 0.13799 0.13803 0.13793 0.13789 0.13806 0.13794 0.13794 0.13788 0.13788 0.13797 0.1379 0.13795 0.13793 0.13782 0.13789 0.1379 0.13784 0.13785 0.13795 0.13803 0.13817 0.13802 0.13781 0.13801 0.13786 0.13792 0.13793
0.13258 0.13262 0.13252 0.13253 0.13255 0.13272 0.13261 0.13271 0.13264 0.13251 0.1327 0.13268 0.13253 0.13261 0.13267 0.13272 0.13263 0.13255 0.13258 0.13267 0.1325 0.13273 0.13258 0.13279 0.13266 0.13273 0.13261 0.13262 0.13264 0.13277 0.13251 0.13252 0.13261 0.13262 0.13279 0.13258 0.13272 0.13273 0.13254 0.13257 0.13261 0.13268 0.13262 0.13283 0.13273 0.13262 0.13257 0.13272 0.13265 0.13252 0.13275 0.13271 0.13263 0.13251 0.13272 0.1326 0.13264 0.13277 0.13256 0.13262 0.13265 0.13259 0.13255 0.13276 0.13268 0.13252 0.13261 0.13266 0.13247 0.13265 0.13251 0.13267 0.13263 0.13268 0.13272 0.13261 0.13258 0.13274 0.13263 0.13263 0.13257 0.13257 0.13266 0.13259 0.13264 0.13262 0.13251 0.13258 0.13258 0.13254 0.13254 0.13264 0.13272 0.13285 0.1327 0.1325 0.1327 0.13255 0.13261 0.13262
0.12737 0.12741 0.12732 0.12732 0.12735 0.1275 0.12739 0.1275 0.12742 0.1273 0.12748 0.12747 0.12733 0.12739 0.12746 0.12751 0.12742 0.12734 0.12737 0.12745 0.12729 0.12752 0.12737 0.12758 0.12745 0.12751 0.1274 0.12741 0.12742 0.12756 0.1273 0.12731 0.1274 0.1274 0.12758 0.12737 0.1275 0.12751 0.12733 0.12736 0.1274 0.12747 0.12741 0.12762 0.12752 0.12741 0.12736 0.12751 0.12744 0.12731 0.12753 0.1275 0.12741 0.1273 0.12751 0.12739 0.12743 0.12755 0.12734 0.12741 0.12744 0.12738 0.12734 0.12755 0.12746 0.12731 0.12739 0.12744 0.12726 0.12744 0.1273 0.12746 0.12742 0.12747 0.1275 0.1274 0.12737 0.12753 0.12741 0.12742 0.12735 0.12735 0.12744 0.12738 0.12743 0.12741 0.1273 0.12737 0.12737 0.12733 0.12733 0.12742 0.12751 0.12763 0.12749 0.12729 0.12749 0.12734 0.1274 0.12741
0.12229 0.12232 0.12223 0.12223 0.12226 0.12241 0.1223 0.12241 0.12233 0.12221 0.12239 0.12239 0.12224 0.1223 0.12237 0.12241 0.12233 0.12225 0.12228 0.12236 0.1222 0.12243 0.12227 0.12249 0.12236 0.12242 0.12231 0.12232 0.12233 0.12247 0.12221 0.12222 0.12231 0.12232 0.12249 0.12229 0.12241 0.12242 0.12224 0.12227 0.12231 0.12238 0.12232 0.12253 0.12243 0.12231 0.12227 0.12242 0.12235 0.12222 0.12244 0.12241 0.12232 0.12221 0.12242 0.1223 0.12234 0.12246 0.12226 0.12232 0.12235 0.12229 0.12225 0.12245 0.12237 0.12222 0.1223 0.12235 0.12217 0.12234 0.12221 0.12237 0.12233 0.12238 0.1224 0.12231 0.12228 0.12243 0.12232 0.12233 0.12227 0.12226 0.12235 0.1223 0.12234 0.12232 0.12221 0.12228 0.12228 0.12225 0.12224 0.12233 0.12242 0.12254 0.1224 0.12221 0.1224 0.12225 0.12231 0.12232
0.11734 0.11737 0.11729 0.11728 0.11732 0.11747 0.11735 0.11746 0.11739 0.11727 0.11744 0.11744 0.1173 0.11735 0.11742 0.11746 0.11738 0.1173 0.11733 0.11741 0.11725 0.11748 0.11733 0.11754 0.11742 0.11747 0.11737 0.11737 0.11739 0.11752 0.11727 0.11728 0.11736 0.11737 0.11754 0.11734 0.11746 0.11746 0.11729 0.11733 0.11736 0.11743 0.11737 0.11758 0.11748 0.11737 0.11732 0.11747 0.1174 0.11728 0.11749 0.11746 0.11737 0.11727 0.11747 0.11735 0.11739 0.11751 0.11731 0.11738 0.11741 0.11734 0.11731 0.1175 0.11742 0.11728 0.11736 0.1174 0.11723 0.11739 0.11727 0.11743 0.11738 0.11743 0.11745 0.11737 0.11734 0.11748 0.11738 0.11739 0.11732 0.11731 0.11741 0.11735 0.11739 0.11737 0.11727 0.11734 0.11733 0.11731 0.1173 0.11738 0.11747 0.11759 0.11746 0.11727 0.11746 0.11731 0.11736 0.11738
0.11256 0.11258 0.1125 0.1125 0.11254 0.11268 0.11257 0.11268 0.1126 0.11249 0.11265 0.11266 0.11251 0.11256 0.11264 0.11267 0.11259 0.11252 0.11255 0.11262 0.11247 0.11269 0.11254 0.11275 0.11263 0.11268 0.11259 0.11259 0.1126 0.11273 0.11248 0.11249 0.11257 0.11258 0.11275 0.11256 0.11267 0.11267 0.1125 0.11254 0.11257 0.11264 0.11259 0.11279 0.11269 0.11258 0.11254 0.11268 0.11262 0.1125 0.1127 0.11267 0.11258 0.11249 0.11268 0.11256 0.1126 0.11271 0.11252 0.11259 0.11262 0.11255 0.11252 0.1127 0.11263 0.11249 0.11257 0.11261 0.11244 0.1126 0.11248 0.11264 0.1126 0.11264 0.11266 0.11258 0.11255 0.11269 0.11259 0.1126 0.11254 0.11252 0.11262 0.11257 0.11261 0.11258 0.11249 0.11256 0.11255 0.11253 0.11251 0.1126 0.11268 0.11279 0.11267 0.11248 0.11267 0.11252 0.11257 0.11259
0.10795 0.10797 0.1079 0.10789 0.10793 0.10806 0.10795 0.10806 0.10799 0.10788 0.10803 0.10805 0.10791 0.10795 0.10802 0.10805 0.10797 0.10791 0.10793 0.10801 0.10786 0.10808 0.10793 0.10814 0.10802 0.10807 0.10798 0.10798 0.10799 0.10811 0.10787 0.10788 0.10796 0.10797 0.10814 0.10795 0.10805 0.10805 0.10789 0.10793 0.10795 0.10803 0.10798 0.10817 0.10808 0.10797 0.10793 0.10807 0.108 0.10789 0.10808 0.10806 0.10797 0.10789 0.10807 0.10795 0.10799 0.10809 0.10791 0.10798 0.10801 0.10794 0.10791 0.10808 0.10801 0.10789 0.10796 0.10799 0.10783 0.10799 0.10787 0.10803 0.10798 0.10803 0.10804 0.10797 0.10794 0.10807 0.10798 0.10799 0.10792 0.10791 0.108 0.10796 0.108 0.10797 0.10788 0.10794 0.10793 0.10793 0.1079 0.10798 0.10806 0.10817 0.10806 0.10788 0.10806 0.10791 0.10796 0.10798
0.10352 0.10354 0.10347 0.10346 0.10351 0.10363 0.10352 0.10364 0.10356 0.10345 0.1036 0.10362 0.10348 0.10352 0.1036 0.10362 0.10355 0.10348 0.10351 0.10358 0.10343 0.10365 0.1035 0.10371 0.1036 0.10364 0.10355 0.10355 0.10356 0.10368 0.10345 0.10346 0.10353 0.10354 0.1037 0.10352 0.10362 0.10362 0.10346 0.10351 0.10352 0.1036 0.10355 0.10374 0.10365 0.10354 0.1035 0.10364 0.10358 0.10346 0.10365 0.10363 0.10354 0.10346 0.10364 0.10352 0.10356 0.10366 0.10348 0.10356 0.10359 0.10351 0.10349 0.10365 0.10358 0.10346 0.10353 0.10356 0.10341 0.10356 0.10345 0.1036 0.10356 0.1036 0.1036 0.10354 0.10352 0.10364 0.10355 0.10356 0.1035 0.10348 0.10357 0.10354 0.10357 0.10354 0.10345 0.10352 0.10351 0.10351 0.10347 0.10355 0.10363 0.10374 0.10363 0.10345 0.10363 0.10349 0.10353 0.10356
0.099292 0.0993 0.099244 0.099227 0.099284 0.099396 0.099286 0.099401 0.099324 0.099225 0.099366 0.099386 0.099253 0.099278 0.099363 0.099379 0.09931 0.099248 0.099273 0.099344 0.099198 0.09941 0.099263 0.09947 0.099367 0.0994 0.099323 0.099318 0.099324 0.099439 0.099219 0.099228 0.099294 0.099307 0.099467 0.099294 0.099382 0.099379 0.099227 0.099277 0.099281 0.099367 0.099318 0.099498 0.099409 0.099302 0.099265 0.099404 0.099342 0.099232 0.099415 0.099399 0.099303 0.099236 0.099401 0.099283 0.099328 0.099419 0.099251 0.099323 0.099353 0.099272 0.099255 0.099408 0.099341 0.099232 0.099299 0.099319 0.099176 0.099321 0.099214 0.099362 0.099321 0.099362 0.099365 0.099309 0.09929 0.0994 0.099317 0.099332 0.099265 0.099242 0.099338 0.099306 0.099337 0.099309 0.099225 0.099287 0.099271 0.099286 0.099239 0.099316 0.099397 0.099493 0.099396 0.099224 0.099398 0.099258 0.099299 0.099327
0.095261 0.095265 0.095215 0.095195 0.095257 0.09536 0.095251 0.095367 0.09529 0.095196 0.095329 0.095354 0.095224 0.095242 0.095329 0.09534 0.095275 0.095216 0.095239 0.095307 0.095166 0.095374 0.095228 0.095432 0.095335 0.095363 0.095292 0.095285 0.09529 0.0954 0.095189 0.095198 0.095259 0.095273 0.095429 0.095264 0.095344 0.095338 0.095193 0.095246 0.095243 0.095332 0.095285 0.09546 0.095372 0.095268 0.095232 0.095369 0.095308 0.095202 0.095377 0.095364 0.095266 0.095208 0.095365 0.095248 0.095294 0.095379 0.095218 0.09529 0.09532 0.095238 0.095223 0.095367 0.095303 0.095202 0.095265 0.095281 0.095146 0.095284 0.095183 0.095328 0.095286 0.095326 0.095324 0.095276 0.095259 0.09536 0.095284 0.0953 0.095233 0.095206 0.095303 0.095275 0.095304 0.095275 0.095196 0.095255 0.095237 0.095261 0.095206 0.095281 0.09536 0.09545 0.095362 0.095195 0.095364 0.095226 0.095265 0.095295
0.091434 0.091433 0.09139 0.091367 0.091433 0.091527 0.091419 0.091536 0.091459 0.091371 0.091495 0.091525 0.091399 0.09141 0.0915 0.091504 0.091444 0.091388 0.091409 0.091475 0.091338 0.091542 0.091398 0.091599 0.091507 0.09153 0.091465 0.091456 0.09146 0.091566 0.091364 0.091372 0.091428 0.091443 0.091595 0.091437 0.09151 0.091502 0.091363 0.09142 0.09141 0.091501 0.091456 0.091625 0.091538 0.091437 0.091403 0.091538 0.091479 0.091376 0.091543 0.091533 0.091434 0.091385 0.091533 0.091417 0.091463 0.091542 0.09139 0.091461 0.091492 0.091407 0.091396 0.091529 0.091469 0.091376 0.091436 0.091447 0.091319 0.091451 0.091357 0.091497 0.091456 0.091494 0.091488 0.091447 0.091433 0.091525 0.091454 0.091472 0.091405 0.091374 0.091471 0.091449 0.091475 0.091445 0.091371 0.091428 0.091407 0.09144 0.091378 0.091449 0.091528 0.091612 0.091532 0.091371 0.091534 0.091399 0.091435 0.091467
0.087813 0.087808 0.087771 0.087745 0.087815 0.087901 0.087794 0.087912 0.087835 0.087752 0.087868 0.087902 0.087779 0.087783 0.087875 0.087875 0.087819 0.087766 0.087786 0.087849 0.087716 0.087916 0.087774 0.087971 0.087886 0.087902 0.087845 0.087834 0.087835 0.087937 0.087744 0.087751 0.087803 0.087819 0.087967 0.087816 0.087882 0.087871 0.08774 0.087799 0.087783 0.087876 0.087833 0.087995 0.087911 0.087812 0.08778 0.087912 0.087855 0.087756 0.087915 0.087908 0.087808 0.087767 0.087907 0.087792 0.087839 0.087911 0.087767 0.087838 0.087869 0.087782 0.087774 0.087898 0.087841 0.087756 0.087813 0.08782 0.087699 0.087824 0.087736 0.087873 0.087832 0.087868 0.087858 0.087824 0.087812 0.087895 0.08783 0.08785 0.087783 0.087748 0.087845 0.087828 0.087852 0.087821 0.087752 0.087806 0.087783 0.087824 0.087756 0.087823 0.087901 0.087979 0.087907 0.087752 0.08791 0.087778 0.087811 0.087845
0.084398 0.084389 0.084358 0.084329 0.084403 0.08448 0.084374 0.084493 0.084416 0.084339 0.084447 0.084485 0.084366 0.084363 0.084457 0.084451 0.084399 0.08435 0.084368 0.084429 0.0843 0.084496 0.084355 0.084549 0.084469 0.084481 0.08443 0.084417 0.084417 0.084514 0.08433 0.084337 0.084384 0.084401 0.084545 0.084402 0.08446 0.084447 0.084322 0.084384 0.084362 0.084457 0.084416 0.084572 0.08449 0.084394 0.084363 0.084492 0.084437 0.084342 0.084493 0.084489 0.084388 0.084356 0.084487 0.084373 0.08442 0.084486 0.08435 0.084421 0.084451 0.084364 0.084358 0.084472 0.08442 0.084342 0.084395 0.084398 0.084285 0.084404 0.084321 0.084454 0.084413 0.084449 0.084434 0.084407 0.084397 0.084472 0.084412 0.084433 0.084367 0.084329 0.084426 0.084413 0.084435 0.084403 0.084338 0.08439 0.084365 0.084415 0.08434 0.084404 0.08448 0.084552 0.084488 0.084339 0.084491 0.084363 0.084394 0.084429
0.081187 0.081173 0.081148 0.081117 0.081195 0.081264 0.081159 0.081278 0.081202 0.081129 0.081229 0.081272 0.081156 0.081147 0.081243 0.081231 0.081184 0.081138 0.081155 0.081213 0.081088 0.081279 0.081141 0.081331 0.081257 0.081263 0.081219 0.081204 0.081203 0.081295 0.08112 0.081127 0.081169 0.081187 0.081326 0.081191 0.081242 0.081227 0.081108 0.081173 0.081146 0.081242 0.081204 0.081353 0.081273 0.081179 0.08115 0.081277 0.081223 0.081132 0.081274 0.081274 0.081173 0.081148 0.08127 0.081158 0.081206 0.081266 0.081138 0.081208 0.081238 0.081149 0.081147 0.081251 0.081202 0.081133 0.081182 0.08118 0.081075 0.081187 0.081111 0.081239 0.081199 0.081233 0.081214 0.081194 0.081187 0.081252 0.081198 0.081221 0.081155 0.081113 0.08121 0.081202 0.081222 0.081189 0.081129 0.081179 0.081151 0.081209 0.081128 0.081188 0.081263 0.081329 0.081273 0.081131 0.081277 0.081151 0.08118 0.081217
0.078177 0.078159 0.07814 0.078106 0.078188 0.078248 0.078145 0.078264 0.078189 0.078121 0.078213 0.078259 0.078148 0.078132 0.07823 0.078213 0.07817 0.078127 0.078142 0.078198 0.078077 0.078264 0.078128 0.078314 0.078246 0.078247 0.078208 0.078192 0.078189 0.078277 0.078111 0.078118 0.078155 0.078174 0.078309 0.078181 0.078225 0.078208 0.078096 0.078163 0.07813 0.078227 0.078192 0.078334 0.078256 0.078165 0.078138 0.078262 0.07821 0.078123 0.078257 0.07826 0.078158 0.078141 0.078255 0.078145 0.078192 0.078246 0.078126 0.078196 0.078226 0.078136 0.078136 0.078231 0.078185 0.078124 0.07817 0.078164 0.078066 0.078171 0.078101 0.078225 0.078185 0.078218 0.078195 0.078181 0.078177 0.078234 0.078185 0.078209 0.078144 0.078099 0.078196 0.078192 0.07821 0.078176 0.078121 0.078168 0.078138 0.078204 0.078117 0.078174 0.078247 0.078307 0.078259 0.078123 0.078263 0.078141 0.078167 0.078205
0.075362 0.075341 0.075328 0.075291 0.075377 0.075429 0.075327 0.075446 0.075371 0.075309 0.075393 0.075443 0.075335 0.075313 0.075413 0.075391 0.075352 0.075312 0.075326 0.075379 0.075263 0.075445 0.075311 0.075493 0.07543 0.075427 0.075394 0.075376 0.075372 0.075455 0.075298 0.075304 0.075338 0.075357 0.075488 0.075367 0.075404 0.075385 0.07528 0.075349 0.07531 0.075409 0.075376 0.075511 0.075436 0.075348 0.075322 0.075443 0.075393 0.07531 0.075436 0.075441 0.075339 0.07533 0.075436 0.075327 0.075374 0.075423 0.075311 0.07538 0.07541 0.075319 0.075322 0.075407 0.075365 0.075311 0.075353 0.075344 0.075253 0.075352 0.075288 0.075407 0.075368 0.075399 0.075372 0.075365 0.075363 0.075411 0.075369 0.075394 0.075329 0.075281 0.075377 0.075378 0.075393 0.075359 0.075308 0.075353 0.075321 0.075394 0.075302 0.075356 0.075427 0.075481 0.075441 0.075311 0.075445 0.075327 0.07535 0.07539
0.072738 0.072713 0.072706 0.072667 0.072756 0.0728 0.0727 0.072819 0.072744 0.072687 0.072763 0.072817 0.072713 0.072684 0.072786 0.072759 0.072724 0.072687 0.0727 0.07275 0.072639 0.072816 0.072685 0.072863 0.072805 0.072797 0.07277 0.072751 0.072745 0.072824 0.072676 0.072681 0.07271 0.07273 0.072857 0.072744 0.072773 0.072752 0.072654 0.072725 0.072682 0.072781 0.07275 0.072879 0.072806 0.072721 0.072697 0.072814 0.072767 0.072687 0.072806 0.072813 0.072711 0.072709 0.072807 0.0727 0.072747 0.07279 0.072685 0.072755 0.072784 0.072692 0.072698 0.072774 0.072734 0.072688 0.072727 0.072714 0.07263 0.072723 0.072664 0.07278 0.072741 0.07277 0.07274 0.072739 0.072739 0.07278 0.072742 0.072769 0.072704 0.072653 0.072749 0.072754 0.072767 0.072732 0.072686 0.072728 0.072695 0.072775 0.072677 0.072728 0.072797 0.072846 0.072814 0.07269 0.072818 0.072703 0.072724 0.072765
0.070298 0.070269 0.070267 0.070226 0.070317 0.070354 0.070256 0.070374 0.070301 0.070248 0.070317 0.070374 0.070274 0.07024 0.070342 0.070311 0.07028 0.070246 0.070257 0.070305 0.070198 0.07037 0.070242 0.070416 0.070363 0.07035 0.070329 0.070308 0.070302 0.070376 0.070236 0.070242 0.070267 0.070287 0.070409 0.070303 0.070326 0.070304 0.070211 0.070285 0.070236 0.070337 0.070308 0.070431 0.07036 0.070277 0.070255 0.070369 0.070323 0.070248 0.070358 0.070369 0.070266 0.070272 0.070361 0.070256 0.070303 0.070341 0.070244 0.070312 0.070341 0.070248 0.070257 0.070324 0.070288 0.070249 0.070285 0.070268 0.070191 0.070277 0.070224 0.070335 0.070298 0.070325 0.070291 0.070297 0.070299 0.070331 0.070299 0.070326 0.070263 0.070209 0.070304 0.070314 0.070325 0.070289 0.070247 0.070287 0.070252 0.070339 0.070236 0.070283 0.070351 0.070395 0.070369 0.070251 0.070374 0.070262 0.070281 0.070323
0.068032 0.068001 0.068003 0.067961 0.068055 0.068084 0.067987 0.068105 0.068033 0.067985 0.068046 0.068106 0.06801 0.067971 0.068074 0.068039 0.068012 0.067981 0.06799 0.068036 0.067933 0.0681 0.067974 0.068144 0.068097 0.068079 0.068064 0.068042 0.068034 0.068104 0.067973 0.067978 0.067999 0.06802 0.068137 0.068038 0.068055 0.068031 0.067945 0.06802 0.067967 0.068068 0.068041 0.068158 0.068089 0.068009 0.067988 0.0681 0.068056 0.067984 0.068087 0.0681 0.067997 0.06801 0.068091 0.067988 0.068035 0.068067 0.067978 0.068045 0.068074 0.067981 0.067991 0.06805 0.068017 0.067985 0.068018 0.067997 0.067927 0.068008 0.06796 0.068067 0.06803 0.068056 0.068019 0.06803 0.068034 0.068059 0.068031 0.06806 0.067997 0.067941 0.068035 0.068049 0.068058 0.068022 0.067984 0.068021 0.067985 0.068078 0.06797 0.068014 0.068081 0.068119 0.068101 0.067989 0.068105 0.067997 0.068013 0.068057
0.065934 0.0659 0.065907 0.065862 0.065959 0.065981 0.065886 0.066004 0.065932 0.065889 0.065943 0.066006 0.065914 0.065869 0.065973 0.065934 0.06591 0.065882 0.06589 0.065933 0.065835 0.065997 0.065874 0.06604 0.065997 0.065976 0.065966 0.065942 0.065933 0.065999 0.065876 0.065881 0.065898 0.065919 0.066033 0.06594 0.065951 0.065926 0.065845 0.065922 0.065865 0.065967 0.065941 0.066052 0.065986 0.065908 0.065889 0.065997 0.065955 0.065887 0.065983 0.065998 0.065896 0.065914 0.065988 0.065888 0.065934 0.065961 0.065879 0.065946 0.065974 0.06588 0.065893 0.065944 0.065914 0.065888 0.065918 0.065894 0.065831 0.065905 0.065863 0.065966 0.065929 0.065954 0.065914 0.06593 0.065936 0.065954 0.065931 0.065961 0.065898 0.06584 0.065934 0.065951 0.065958 0.065921 0.065888 0.065923 0.065885 0.065984 0.065871 0.065913 0.065978 0.066011 0.065999 0.065893 0.066004 0.065899 0.065913 0.065958
0.063994 0.063957 0.063969 0.063922 0.064021 0.064037 0.063943 0.06406 0.063989 0.063951 0.063998 0.064064 0.063975 0.063926 0.06403 0.063987 0.063967 0.063942 0.063949 0.06399 0.063895 0.064053 0.063932 0.064094 0.064056 0.064031 0.064026 0.064001 0.063991 0.064053 0.063937 0.063942 0.063955 0.063977 0.064086 0.064001 0.064006 0.063979 0.063904 0.063982 0.063921 0.064023 0.064 0.064105 0.06404 0.063966 0.063948 0.064053 0.064013 0.063948 0.064037 0.064054 0.063952 0.063977 0.064044 0.063945 0.063992 0.064014 0.063938 0.064004 0.064032 0.063938 0.063953 0.063996 0.063969 0.06395 0.063976 0.063949 0.063892 0.063961 0.063924 0.064022 0.063986 0.06401 0.063967 0.063988 0.063996 0.064007 0.063989 0.064019 0.063958 0.063898 0.06399 0.064011 0.064016 0.063979 0.063949 0.063982 0.063943 0.064047 0.063931 0.06397 0.064033 0.064062 0.064056 0.063955 0.064061 0.063959 0.063971 0.064017
0.062203 0.062162 0.062179 0.062131 0.062231 0.062241 0.062149 0.062266 0.062195 0.062161 0.062202 0.06227 0.062185 0.062131 0.062236 0.06219 0.062173 0.06215 0.062156 0.062195 0.062104 0.062257 0.062139 0.062296 0.062263 0.062234 0.062234 0.062208 0.062197 0.062255 0.062147 0.062151 0.062161 0.062184 0.062289 0.062209 0.062209 0.062181 0.062112 0.062191 0.062126 0.062229 0.062207 0.062306 0.062244 0.062172 0.062155 0.062258 0.062219 0.062158 0.06224 0.06226 0.062158 0.062188 0.062248 0.062151 0.062198 0.062215 0.062146 0.062211 0.062239 0.062145 0.062162 0.062197 0.062173 0.062159 0.062183 0.062154 0.062103 0.062166 0.062133 0.062228 0.062193 0.062215 0.06217 0.062196 0.062205 0.06221 0.062196 0.062227 0.062166 0.062104 0.062196 0.062219 0.062223 0.062186 0.06216 0.06219 0.06215 0.062259 0.06214 0.062175 0.062237 0.062261 0.062261 0.062166 0.062266 0.062168 0.062178 0.062225
0.06055 0.060507 0.060528 0.060479 0.060581 0.060585 0.060495 0.06061 0.060541 0.06051 0.060545 0.060616 0.060534 0.060476 0.060581 0.060532 0.060518 0.060498 0.060502 0.060539 0.060452 0.060601 0.060485 0.060638 0.060609 0.060577 0.060581 0.060554 0.060542 0.060597 0.060496 0.0605 0.060507 0.06053 0.060631 0.060557 0.060552 0.060522 0.060458 0.060538 0.06047 0.060573 0.060553 0.060647 0.060587 0.060517 0.060502 0.060602 0.060565 0.060506 0.060583 0.060604 0.060503 0.060538 0.060592 0.060497 0.060543 0.060556 0.060493 0.060557 0.060584 0.06049 0.060509 0.060538 0.060516 0.060508 0.060529 0.060497 0.060452 0.06051 0.060482 0.060573 0.060538 0.060559 0.060511 0.060542 0.060553 0.060552 0.060541 0.060573 0.060513 0.06045 0.06054 0.060567 0.060569 0.060531 0.060509 0.060537 0.060496 0.06061 0.060487 0.06052 0.06058 0.0606 0.060606 0.060515 0.060611 0.060516 0.060524 0.060571
0.059026 0.058982 0.059006 0.058955 0.059059 0.059057 0.058969 0.059083 0.059015 0.058989 0.059018 0.05909 0.059011 0.05895 0.059055 0.059003 0.058993 0.058974 0.058978 0.059012 0.058929 0.059073 0.05896 0.05911 0.059084 0.059049 0.059057 0.05903 0.059017 0.059068 0.058974 0.058978 0.058981 0.059005 0.059102 0.059034 0.059024 0.058993 0.058934 0.059015 0.058944 0.059047 0.059028 0.059117 0.059059 0.058992 0.058978 0.059075 0.059039 0.058984 0.059054 0.059077 0.058977 0.059017 0.059064 0.058972 0.059017 0.059026 0.058969 0.059032 0.059059 0.058965 0.058986 0.059008 0.058989 0.058986 0.059005 0.05897 0.05893 0.058983 0.058959 0.059047 0.059012 0.059032 0.058983 0.059017 0.059029 0.059023 0.059016 0.059048 0.058989 0.058924 0.059014 0.059043 0.059044 0.059006 0.058987 0.059014 0.058971 0.059089 0.058963 0.058994 0.059053 0.059069 0.059079 0.058993 0.059085 0.058992 0.058999 0.059047
0.057622 0.057575 0.057603 0.057551 0.057656 0.057649 0.057563 0.057676 0.057609 0.057586 0.05761 0.057684 0.057608 0.057543 0.057649 0.057594 0.057586 0.05757 0.057573 0.057605 0.057526 0.057665 0.057555 0.0577 0.057679 0.057641 0.057653 0.057624 0.057611 0.057658 0.057571 0.057574 0.057575 0.057599 0.057692 0.057629 0.057615 0.057584 0.057529 0.057611 0.057537 0.05764 0.057623 0.057707 0.057651 0.057586 0.057573 0.057667 0.057633 0.05758 0.057645 0.05767 0.05757 0.057614 0.057656 0.057566 0.057611 0.057616 0.057564 0.057627 0.057653 0.05756 0.057582 0.057598 0.057581 0.057583 0.057599 0.057563 0.057527 0.057576 0.057556 0.05764 0.057606 0.057625 0.057573 0.057611 0.057625 0.057613 0.05761 0.057643 0.057585 0.057519 0.057607 0.057638 0.057638 0.0576 0.057584 0.057609 0.057566 0.057687 0.057559 0.057588 0.057644 0.057657 0.057672 0.057591 0.057678 0.057588 0.057593 0.057641
0.056327 0.056278 0.056309 0.056257 0.056362 0.056351 0.056266 0.056378 0.056312 0.056292 0.056311 0.056387 0.056314 0.056246 0.056352 0.056295 0.056289 0.056275 0.056277 0.056307 0.056231 0.056367 0.056259 0.0564 0.056382 0.056342 0.056357 0.056328 0.056314 0.056358 0.056277 0.05628 0.056278 0.056302 0.056393 0.056334 0.056316 0.056284 0.056234 0.056316 0.05624 0.056342 0.056327 0.056406 0.056352 0.056289 0.056277 0.056369 0.056336 0.056286 0.056346 0.056372 0.056273 0.056321 0.056358 0.056269 0.056314 0.056316 0.056269 0.056331 0.056356 0.056263 0.056287 0.056297 0.056283 0.056289 0.056303 0.056265 0.056234 0.056279 0.056262 0.056342 0.056309 0.056327 0.056274 0.056315 0.05633 0.056314 0.056314 0.056347 0.056289 0.056222 0.056309 0.056343 0.056341 0.056304 0.05629 0.056313 0.05627 0.056394 0.056264 0.05629 0.056346 0.056355 0.056374 0.056297 0.05638 0.056293 0.056297 0.056345
0.055131 0.055081 0.055114 0.055061 0.055167 0.055152 0.055069 0.05518 0.055115 0.055098 0.055113 0.055189 0.055119 0.055049 0.055154 0.055095 0.055092 0.055079 0.05508 0.055109 0.055036 0.055168 0.055062 0.0552 0.055185 0.055143 0.055161 0.055131 0.055117 0.055158 0.055082 0.055085 0.055081 0.055105 0.055192 0.055138 0.055117 0.055084 0.055038 0.05512 0.055042 0.055144 0.05513 0.055205 0.055153 0.055092 0.055081 0.05517 0.055139 0.055092 0.055147 0.055173 0.055075 0.055127 0.055159 0.055072 0.055116 0.055115 0.055073 0.055134 0.055159 0.055067 0.055091 0.055097 0.055084 0.055094 0.055106 0.055066 0.055039 0.055081 0.055067 0.055144 0.055112 0.055129 0.055074 0.055118 0.055134 0.055114 0.055117 0.05515 0.055094 0.055026 0.055112 0.055147 0.055144 0.055107 0.055096 0.055118 0.055073 0.0552 0.055069 0.055093 0.055147 0.055153 0.055176 0.055103 0.055182 0.055098 0.0551 0.055149
0.054025 0.053974 0.054009 0.053956 0.054062 0.054044 0.053962 0.054072 0.054008 0.053993 0.054004 0.054082 0.054014 0.053942 0.054047 0.053986 0.053985 0.053974 0.053974 0.054001 0.053931 0.054059 0.053956 0.05409 0.054078 0.054034 0.054055 0.054025 0.054009 0.054049 0.053978 0.05398 0.053974 0.053998 0.054082 0.054033 0.054008 0.053975 0.053932 0.054015 0.053935 0.054036 0.054023 0.054095 0.054044 0.053985 0.053975 0.054062 0.054032 0.053987 0.054037 0.054065 0.053968 0.054023 0.054051 0.053966 0.054009 0.054005 0.053967 0.054027 0.054052 0.05396 0.053986 0.053987 0.053976 0.053989 0.054 0.053958 0.053935 0.053973 0.053962 0.054037 0.054005 0.054021 0.053965 0.054012 0.054029 0.054004 0.05401 0.054043 0.053988 0.053919 0.054004 0.054041 0.054038 0.054 0.053991 0.054012 0.053967 0.054096 0.053963 0.053986 0.054038 0.054041 0.054068 0.053999 0.054074 0.053993 0.053993 0.054042
0.053 0.052948 0.052985 0.052932 0.053038 0.053016 0.052936 0.053045 0.052982 0.05297 0.052977 0.053055 0.05299 0.052916 0.05302 0.052958 0.052958 0.052949 0.052949 0.052974 0.052907 0.053031 0.052931 0.053062 0.053052 0.053006 0.05303 0.052999 0.052983 0.05302 0.052954 0.052956 0.052948 0.052973 0.053054 0.053008 0.052981 0.052947 0.052907 0.05299 0.052909 0.053009 0.052998 0.053065 0.053016 0.052959 0.05295 0.053034 0.053005 0.052963 0.053009 0.053038 0.052942 0.052999 0.053023 0.05294 0.052983 0.052977 0.052942 0.053001 0.053026 0.052934 0.052961 0.052958 0.052948 0.052965 0.052974 0.052931 0.052912 0.052946 0.052938 0.05301 0.052979 0.052994 0.052937 0.052986 0.053004 0.052976 0.052984 0.053018 0.052963 0.052894 0.052977 0.053016 0.053011 0.052974 0.052967 0.052986 0.052942 0.053072 0.052938 0.052959 0.05301 0.053011 0.053041 0.052975 0.053047 0.052968 0.052968 0.053017
0.052047 0.051994 0.052033 0.051979 0.052085 0.052061 0.051982 0.052089 0.052027 0.052018 0.052021 0.0521 0.052038 0.051962 0.052065 0.052002 0.052004 0.051996 0.051995 0.05202 0.051955 0.052076 0.051977 0.052105 0.052098 0.052051 0.052076 0.052045 0.052029 0.052064 0.052002 0.052004 0.051994 0.052019 0.052097 0.052055 0.052025 0.051991 0.051955 0.052037 0.051955 0.052054 0.052044 0.052108 0.05206 0.052005 0.051997 0.052079 0.052051 0.05201 0.052053 0.052083 0.051987 0.052047 0.052068 0.051986 0.052029 0.05202 0.051989 0.052047 0.052071 0.051981 0.052008 0.052001 0.051993 0.052013 0.05202 0.051977 0.05196 0.051991 0.051986 0.052055 0.052025 0.052039 0.051981 0.052032 0.052051 0.05202 0.05203 0.052064 0.05201 0.05194 0.052023 0.052063 0.052057 0.05202 0.052015 0.052033 0.051988 0.05212 0.051986 0.052005 0.052055 0.052053 0.052085 0.052023 0.052092 0.052015 0.052014 0.052063
0.051157 0.051103 0.051144 0.05109 0.051196 0.051169 0.051092 0.051198 0.051136 0.051129 0.05113 0.051209 0.051148 0.051071 0.051174 0.05111 0.051113 0.051107 0.051105 0.051128 0.051066 0.051184 0.051087 0.051212 0.051207 0.051159 0.051186 0.051155 0.051138 0.051171 0.051113 0.051115 0.051104 0.051128 0.051204 0.051165 0.051133 0.051099 0.051065 0.051147 0.051064 0.051163 0.051153 0.051215 0.051168 0.051114 0.051107 0.051187 0.05116 0.051121 0.051161 0.051191 0.051097 0.051158 0.051176 0.051096 0.051138 0.051127 0.0511 0.051157 0.051181 0.051091 0.051119 0.051109 0.051102 0.051124 0.05113 0.051086 0.051072 0.0511 0.051097 0.051164 0.051134 0.051148 0.051089 0.051142 0.051161 0.051128 0.051139 0.051173 0.05112 0.05105 0.051132 0.051173 0.051167 0.05113 0.051126 0.051143 0.051098 0.051231 0.051096 0.051114 0.051163 0.051159 0.051194 0.051135 0.0512 0.051125 0.051123 0.051172
0.050322 0.050268 0.05031 0.050256 0.050362 0.050332 0.050257 0.050361 0.050301 0.050295 0.050294 0.050373 0.050314 0.050236 0.050338 0.050273 0.050278 0.050273 0.05027 0.050293 0.050233 0.050347 0.050253 0.050375 0.050371 0.050322 0.050351 0.050319 0.050303 0.050334 0.050279 0.050281 0.050269 0.050293 0.050367 0.05033 0.050297 0.050262 0.050231 0.050313 0.050229 0.050327 0.050318 0.050377 0.050331 0.050279 0.050272 0.05035 0.050324 0.050287 0.050324 0.050355 0.050261 0.050325 0.050339 0.050261 0.050302 0.05029 0.050266 0.050322 0.050345 0.050256 0.050284 0.050272 0.050266 0.05029 0.050295 0.05025 0.050239 0.050265 0.050263 0.050328 0.050299 0.050312 0.050253 0.050307 0.050326 0.050291 0.050304 0.050338 0.050286 0.050216 0.050296 0.050338 0.050331 0.050295 0.050293 0.050309 0.050263 0.050397 0.050262 0.050279 0.050326 0.050321 0.050358 0.050301 0.050364 0.050291 0.050288 0.050337
0.049535 0.049481 0.049524 0.04947 0.049575 0.049544 0.04947 0.049573 0.049514 0.049509 0.049505 0.049585 0.049528 0.049449 0.04955 0.049485 0.049491 0.049486 0.049484 0.049505 0.049447 0.049559 0.049466 0.049585 0.049583 0.049533 0.049563 0.049532 0.049515 0.049544 0.049493 0.049495 0.049482 0.049506 0.049577 0.049543 0.049508 0.049473 0.049445 0.049526 0.049442 0.049539 0.049531 0.049587 0.049543 0.049492 0.049486 0.049562 0.049537 0.049501 0.049535 0.049566 0.049474 0.049539 0.049551 0.049474 0.049515 0.049501 0.049479 0.049534 0.049557 0.049469 0.049498 0.049483 0.049478 0.049504 0.049508 0.049462 0.049453 0.049477 0.049477 0.04954 0.049511 0.049524 0.049465 0.04952 0.049539 0.049502 0.049517 0.04955 0.049499 0.049429 0.049508 0.049551 0.049544 0.049507 0.049507 0.049522 0.049476 0.04961 0.049476 0.049491 0.049538 0.049531 0.049569 0.049515 0.049575 0.049505 0.049501 0.04955
0.048789 0.048734 0.048778 0.048724 0.048829 0.048796 0.048723 0.048825 0.048767 0.048764 0.048758 0.048837 0.048782 0.048703 0.048803 0.048737 0.048744 0.04874 0.048737 0.048758 0.048701 0.048811 0.04872 0.048837 0.048836 0.048786 0.048817 0.048785 0.048769 0.048796 0.048748 0.04875 0.048735 0.048759 0.048829 0.048797 0.048761 0.048726 0.048699 0.04878 0.048696 0.048792 0.048784 0.048838 0.048795 0.048746 0.04874 0.048814 0.04879 0.048756 0.048787 0.048818 0.048728 0.048793 0.048803 0.048727 0.048768 0.048753 0.048733 0.048788 0.04881 0.048723 0.048752 0.048735 0.048731 0.048758 0.048761 0.048716 0.048708 0.048731 0.048732 0.048793 0.048765 0.048776 0.048717 0.048773 0.048793 0.048754 0.04877 0.048803 0.048753 0.048684 0.048761 0.048804 0.048797 0.048761 0.048761 0.048775 0.04873 0.048864 0.04873 0.048744 0.04879 0.048782 0.048821 0.048769 0.048828 0.048759 0.048755 0.048803
0.048077 0.048022 0.048066 0.048013 0.048117 0.048083 0.048011 0.048112 0.048054 0.048052 0.048045 0.048124 0.04807 0.047991 0.04809 0.048024 0.048032 0.048028 0.048025 0.048045 0.04799 0.048097 0.048008 0.048122 0.048123 0.048072 0.048104 0.048073 0.048056 0.048082 0.048036 0.048038 0.048023 0.048047 0.048114 0.048084 0.048047 0.048013 0.047988 0.048068 0.047984 0.048079 0.048071 0.048123 0.048081 0.048033 0.048028 0.048101 0.048077 0.048044 0.048074 0.048105 0.048015 0.048081 0.048089 0.048015 0.048055 0.04804 0.048021 0.048075 0.048097 0.048011 0.04804 0.048021 0.048018 0.048047 0.048049 0.048003 0.047997 0.048018 0.048021 0.04808 0.048052 0.048063 0.048004 0.04806 0.048081 0.048041 0.048057 0.048091 0.048041 0.047972 0.048049 0.048092 0.048084 0.048048 0.048049 0.048063 0.048018 0.048152 0.048018 0.048032 0.048077 0.048068 0.048108 0.048058 0.048114 0.048047 0.048042 0.04809
0.047392 0.047338 0.047383 0.047329 0.047432 0.047397 0.047327 0.047426 0.04737 0.047368 0.04736 0.047439 0.047386 0.047307 0.047405 0.047339 0.047347 0.047345 0.047342 0.04736 0.047307 0.047412 0.047324 0.047436 0.047438 0.047387 0.047419 0.047388 0.047372 0.047397 0.047353 0.047354 0.047339 0.047362 0.047428 0.0474 0.047362 0.047328 0.047304 0.047384 0.0473 0.047394 0.047387 0.047437 0.047396 0.047349 0.047344 0.047415 0.047392 0.04736 0.047388 0.04742 0.047331 0.047397 0.047404 0.047331 0.047371 0.047354 0.047338 0.04739 0.047412 0.047327 0.047356 0.047336 0.047334 0.047363 0.047365 0.047319 0.047314 0.047334 0.047337 0.047395 0.047368 0.047379 0.04732 0.047376 0.047396 0.047356 0.047373 0.047406 0.047357 0.047288 0.047364 0.047407 0.047399 0.047364 0.047366 0.047379 0.047334 0.047467 0.047335 0.047348 0.047392 0.047382 0.047423 0.047374 0.047429 0.047363 0.047358 0.047406
0.04673 0.046676 0.046721 0.046668 0.04677 0.046735 0.046666 0.046763 0.046708 0.046707 0.046698 0.046776 0.046725 0.046646 0.046743 0.046677 0.046686 0.046683 0.04668 0.046698 0.046646 0.046749 0.046663 0.046773 0.046775 0.046724 0.046757 0.046726 0.04671 0.046734 0.046692 0.046693 0.046677 0.046701 0.046765 0.046738 0.0467 0.046666 0.046643 0.046722 0.046639 0.046731 0.046725 0.046773 0.046733 0.046687 0.046682 0.046752 0.04673 0.046699 0.046726 0.046757 0.046669 0.046736 0.046741 0.04667 0.046709 0.046692 0.046676 0.046728 0.04675 0.046666 0.046695 0.046674 0.046672 0.046702 0.046703 0.046657 0.046654 0.046672 0.046676 0.046732 0.046706 0.046716 0.046658 0.046714 0.046734 0.046694 0.046711 0.046744 0.046696 0.046628 0.046702 0.046745 0.046737 0.046702 0.046705 0.046717 0.046673 0.046805 0.046674 0.046686 0.046729 0.046718 0.04676 0.046713 0.046766 0.046702 0.046696 0.046743
0.046086 0.046032 0.046077 0.046025 0.046126 0.04609 0.046022 0.046118 0.046063 0.046063 0.046054 0.046131 0.046081 0.046002 0.046098 0.046033 0.046042 0.04604 0.046036 0.046054 0.046003 0.046104 0.046019 0.046127 0.04613 0.04608 0.046112 0.046082 0.046065 0.046089 0.046048 0.046049 0.046033 0.046056 0.04612 0.046094 0.046055 0.046022 0.046 0.046078 0.045995 0.046086 0.046081 0.046128 0.046088 0.046043 0.046038 0.046107 0.046085 0.046055 0.046081 0.046112 0.046026 0.046092 0.046096 0.046026 0.046064 0.046047 0.046033 0.046084 0.046105 0.046022 0.046051 0.046029 0.046028 0.046058 0.046059 0.046013 0.046011 0.046028 0.046033 0.046088 0.046061 0.046072 0.046014 0.04607 0.04609 0.046049 0.046067 0.046099 0.046052 0.045984 0.046058 0.046101 0.046092 0.046058 0.046061 0.046073 0.046029 0.04616 0.04603 0.046042 0.046084 0.046073 0.046115 0.046069 0.046121 0.046058 0.046052 0.046099
0.045455 0.045401 0.045446 0.045394 0.045494 0.045458 0.045391 0.045486 0.045432 0.045432 0.045422 0.045498 0.04545 0.045372 0.045466 0.045401 0.045411 0.045409 0.045405 0.045423 0.045373 0.045472 0.045389 0.045495 0.045498 0.045448 0.045481 0.045451 0.045434 0.045457 0.045417 0.045419 0.045403 0.045425 0.045487 0.045462 0.045424 0.045391 0.04537 0.045446 0.045365 0.045455 0.045449 0.045495 0.045456 0.045412 0.045408 0.045475 0.045454 0.045425 0.045449 0.04548 0.045395 0.045461 0.045465 0.045395 0.045433 0.045416 0.045402 0.045452 0.045473 0.045391 0.04542 0.045398 0.045397 0.045427 0.045428 0.045383 0.04538 0.045397 0.045402 0.045456 0.04543 0.04544 0.045383 0.045439 0.045459 0.045417 0.045435 0.045467 0.045421 0.045354 0.045426 0.045469 0.045461 0.045427 0.04543 0.045442 0.045399 0.045528 0.045399 0.045411 0.045452 0.045441 0.045483 0.045438 0.045489 0.045427 0.045421 0.045467
0.044833 0.04478 0.044824 0.044773 0.044871 0.044836 0.04477 0.044863 0.04481 0.044811 0.0448 0.044876 0.044827 0.04475 0.044843 0.04478 0.044789 0.044787 0.044784 0.044801 0.044752 0.044849 0.044767 0.044872 0.044875 0.044825 0.044858 0.044828 0.044812 0.044834 0.044796 0.044797 0.044781 0.044803 0.044864 0.04484 0.044802 0.044769 0.044749 0.044824 0.044743 0.044832 0.044827 0.044872 0.044834 0.04479 0.044786 0.044853 0.044832 0.044803 0.044826 0.044857 0.044773 0.044839 0.044842 0.044774 0.044811 0.044793 0.04478 0.04483 0.044851 0.04477 0.044798 0.044776 0.044775 0.044805 0.044806 0.044761 0.044759 0.044775 0.044781 0.044834 0.044808 0.044818 0.044761 0.044817 0.044836 0.044795 0.044813 0.044845 0.044799 0.044733 0.044804 0.044847 0.044838 0.044805 0.044808 0.04482 0.044777 0.044905 0.044778 0.044789 0.04483 0.044819 0.04486 0.044816 0.044866 0.044805 0.044799 0.044845
0.044216 0.044164 0.044208 0.044157 0.044254 0.044219 0.044154 0.044246 0.044194 0.044194 0.044184 0.044258 0.044211 0.044135 0.044227 0.044163 0.044173 0.044171 0.044168 0.044184 0.044136 0.044232 0.044151 0.044255 0.044258 0.044209 0.044241 0.044212 0.044195 0.044217 0.04418 0.044181 0.044165 0.044187 0.044247 0.044223 0.044186 0.044153 0.044133 0.044208 0.044128 0.044216 0.04421 0.044255 0.044217 0.044174 0.04417 0.044236 0.044215 0.044187 0.04421 0.04424 0.044157 0.044222 0.044225 0.044158 0.044195 0.044177 0.044164 0.044213 0.044234 0.044154 0.044182 0.04416 0.044159 0.044189 0.04419 0.044145 0.044144 0.044159 0.044165 0.044217 0.044192 0.044201 0.044145 0.0442 0.04422 0.044179 0.044197 0.044228 0.044183 0.044118 0.044188 0.04423 0.044222 0.044188 0.044192 0.044203 0.044161 0.044287 0.044162 0.044173 0.044213 0.044202 0.044243 0.0442 0.044249 0.044189 0.044183 0.044228
0.043602 0.04355 0.043594 0.043544 0.04364 0.043605 0.043541 0.043632 0.04358 0.043581 0.04357 0.043644 0.043597 0.043522 0.043612 0.04355 0.043559 0.043558 0.043554 0.043571 0.043523 0.043618 0.043538 0.04364 0.043643 0.043595 0.043627 0.043598 0.043582 0.043603 0.043566 0.043567 0.043552 0.043573 0.043633 0.043609 0.043572 0.04354 0.04352 0.043594 0.043515 0.043602 0.043596 0.04364 0.043603 0.043561 0.043557 0.043621 0.043601 0.043573 0.043596 0.043626 0.043544 0.043608 0.043611 0.043545 0.043581 0.043564 0.043551 0.043599 0.043619 0.043541 0.043569 0.043547 0.043546 0.043576 0.043576 0.043532 0.043531 0.043546 0.043552 0.043603 0.043578 0.043588 0.043532 0.043586 0.043606 0.043566 0.043583 0.043614 0.043569 0.043505 0.043574 0.043616 0.043608 0.043575 0.043578 0.043589 0.043548 0.043672 0.043549 0.043559 0.043599 0.043588 0.043629 0.043586 0.043634 0.043575 0.04357 0.043614
0.042988 0.042937 0.04298 0.042931 0.043025 0.042991 0.042928 0.043018 0.042967 0.042967 0.042957 0.043029 0.042983 0.042909 0.042999 0.042937 0.042946 0.042945 0.042941 0.042958 0.042911 0.043004 0.042925 0.043026 0.043029 0.042981 0.043013 0.042984 0.042968 0.04299 0.042953 0.042954 0.042938 0.04296 0.043018 0.042995 0.042959 0.042927 0.042907 0.04298 0.042902 0.042988 0.042983 0.043026 0.042989 0.042948 0.042943 0.043007 0.042987 0.042959 0.042982 0.043012 0.042931 0.042994 0.042997 0.042932 0.042967 0.04295 0.042938 0.042986 0.043005 0.042928 0.042955 0.042934 0.042933 0.042962 0.042962 0.042919 0.042918 0.042933 0.042938 0.042989 0.042965 0.042974 0.042919 0.042973 0.042992 0.042952 0.04297 0.043 0.042956 0.042893 0.042961 0.043002 0.042994 0.042961 0.042965 0.042976 0.042935 0.043057 0.042936 0.042946 0.042986 0.042975 0.043014 0.042972 0.04302 0.042961 0.042956 0.043
0.042372 0.042322 0.042364 0.042315 0.042409 0.042375 0.042313 0.042402 0.042351 0.042351 0.042342 0.042413 0.042367 0.042295 0.042383 0.042322 0.042331 0.042329 0.042326 0.042342 0.042296 0.042388 0.04231 0.04241 0.042413 0.042366 0.042396 0.042368 0.042353 0.042374 0.042337 0.042339 0.042323 0.042345 0.042402 0.042379 0.042343 0.042312 0.042293 0.042364 0.042288 0.042372 0.042367 0.04241 0.042374 0.042332 0.042328 0.042391 0.042371 0.042344 0.042367 0.042396 0.042316 0.042378 0.042381 0.042317 0.042352 0.042335 0.042323 0.04237 0.042389 0.042313 0.04234 0.042319 0.042318 0.042346 0.042347 0.042305 0.042303 0.042318 0.042323 0.042373 0.042349 0.042359 0.042305 0.042357 0.042376 0.042337 0.042354 0.042384 0.04234 0.042278 0.042346 0.042386 0.042378 0.042346 0.042349 0.04236 0.04232 0.042441 0.04232 0.042331 0.04237 0.042359 0.042398 0.042357 0.042404 0.042346 0.042341 0.042384
0.041753 0.041704 0.041745 0.041697 0.041789 0.041756 0.041694 0.041782 0.041732 0.041732 0.041723 0.041793 0.041748 0.041676 0.041763 0.041704 0.041712 0.041711 0.041707 0.041723 0.041677 0.041769 0.041692 0.04179 0.041793 0.041747 0.041777 0.041749 0.041734 0.041755 0.041718 0.041719 0.041705 0.041726 0.041783 0.04176 0.041725 0.041694 0.041674 0.041745 0.04167 0.041753 0.041748 0.04179 0.041754 0.041714 0.041709 0.041772 0.041752 0.041725 0.041748 0.041776 0.041698 0.041758 0.041762 0.041698 0.041733 0.041717 0.041704 0.041751 0.04177 0.041694 0.041721 0.041701 0.0417 0.041727 0.041728 0.041686 0.041684 0.0417 0.041704 0.041754 0.04173 0.041739 0.041686 0.041738 0.041756 0.041719 0.041735 0.041764 0.041721 0.04166 0.041727 0.041766 0.041758 0.041727 0.04173 0.041741 0.041701 0.04182 0.041702 0.041712 0.041751 0.041741 0.041779 0.041737 0.041784 0.041727 0.041722 0.041764
0.041128 0.04108 0.04112 0.041073 0.041164 0.041132 0.041071 0.041157 0.041108 0.041108 0.041099 0.041168 0.041123 0.041053 0.041139 0.041081 0.041088 0.041087 0.041084 0.0411 0.041054 0.041144 0.041068 0.041165 0.041168 0.041123 0.041152 0.041125 0.04111 0.041131 0.041094 0.041095 0.041081 0.041102 0.041159 0.041135 0.041101 0.041071 0.041051 0.041121 0.041047 0.041129 0.041123 0.041166 0.04113 0.04109 0.041086 0.041147 0.041128 0.041101 0.041124 0.041151 0.041074 0.041133 0.041138 0.041074 0.041109 0.041094 0.04108 0.041126 0.041145 0.041071 0.041097 0.041078 0.041076 0.041103 0.041104 0.041063 0.04106 0.041076 0.04108 0.04113 0.041106 0.041116 0.041063 0.041114 0.041132 0.041095 0.041111 0.04114 0.041097 0.041037 0.041103 0.041142 0.041134 0.041103 0.041106 0.041116 0.041077 0.041194 0.041078 0.041089 0.041127 0.041117 0.041154 0.041113 0.041159 0.041103 0.041098 0.04114
0.040498 0.040451 0.04049 0.040443 0.040533 0.040502 0.040442 0.040527 0.040478 0.040477 0.04047 0.040538 0.040493 0.040424 0.040509 0.040451 0.040459 0.040457 0.040454 0.04047 0.040425 0.040514 0.040439 0.040535 0.040537 0.040493 0.040521 0.040494 0.04048 0.040501 0.040464 0.040465 0.040452 0.040472 0.040528 0.040505 0.040472 0.040442 0.040422 0.04049 0.040418 0.040499 0.040493 0.040536 0.0405 0.04046 0.040456 0.040517 0.040498 0.040471 0.040494 0.040521 0.040445 0.040503 0.040508 0.040445 0.040479 0.040464 0.040451 0.040496 0.040515 0.040441 0.040467 0.040449 0.040447 0.040473 0.040474 0.040434 0.040431 0.040447 0.040451 0.0405 0.040476 0.040486 0.040435 0.040484 0.040501 0.040466 0.040481 0.04051 0.040467 0.040408 0.040473 0.040511 0.040504 0.040473 0.040475 0.040486 0.040448 0.040563 0.040448 0.040459 0.040497 0.040488 0.040524 0.040483 0.040529 0.040473 0.040468 0.040509
0.039861 0.039815 0.039853 0.039807 0.039895 0.039865 0.039806 0.03989 0.039842 0.039841 0.039834 0.0399 0.039856 0.039789 0.039872 0.039816 0.039823 0.039821 0.039818 0.039834 0.039789 0.039878 0.039803 0.039898 0.0399 0.039857 0.039884 0.039858 0.039843 0.039865 0.039827 0.039829 0.039816 0.039836 0.039892 0.039868 0.039836 0.039806 0.039786 0.039854 0.039782 0.039862 0.039857 0.039899 0.039864 0.039824 0.03982 0.03988 0.039861 0.039834 0.039858 0.039884 0.039809 0.039866 0.039871 0.039809 0.039843 0.039829 0.039815 0.039859 0.039878 0.039806 0.03983 0.039813 0.039811 0.039836 0.039838 0.039798 0.039795 0.039811 0.039814 0.039863 0.03984 0.039849 0.039799 0.039847 0.039865 0.03983 0.039845 0.039873 0.039831 0.039773 0.039837 0.039874 0.039867 0.039837 0.039839 0.03985 0.039812 0.039925 0.039812 0.039823 0.03986 0.039852 0.039887 0.039846 0.039892 0.039836 0.039832 0.039872
0.039217 0.039172 0.039209 0.039164 0.039251 0.039222 0.039163 0.039246 0.039199 0.039197 0.039191 0.039256 0.039212 0.039146 0.039228 0.039173 0.03918 0.039177 0.039175 0.039191 0.039146 0.039234 0.03916 0.039255 0.039256 0.039213 0.03924 0.039214 0.0392 0.039222 0.039184 0.039185 0.039173 0.039193 0.039248 0.039224 0.039193 0.039164 0.039144 0.03921 0.03914 0.039219 0.039213 0.039255 0.039221 0.039181 0.039177 0.039237 0.039218 0.039191 0.039215 0.039241 0.039166 0.039222 0.039228 0.039166 0.0392 0.039186 0.039172 0.039216 0.039234 0.039163 0.039187 0.039171 0.039169 0.039193 0.039194 0.039156 0.039152 0.039169 0.039171 0.03922 0.039197 0.039206 0.039157 0.039204 0.039221 0.039187 0.039201 0.039229 0.039188 0.03913 0.039194 0.03923 0.039223 0.039194 0.039195 0.039206 0.039169 0.03928 0.039169 0.03918 0.039217 0.039209 0.039243 0.039202 0.039248 0.039193 0.039189 0.039229
0.038567 0.038522 0.038558 0.038514 0.038599 0.038572 0.038513 0.038596 0.038549 0.038547 0.038541 0.038606 0.038562 0.038497 0.038578 0.038524 0.03853 0.038527 0.038525 0.038541 0.038496 0.038584 0.038511 0.038604 0.038605 0.038563 0.038589 0.038564 0.03855 0.038572 0.038534 0.038535 0.038523 0.038542 0.038598 0.038573 0.038543 0.038515 0.038494 0.038559 0.038491 0.038568 0.038563 0.038605 0.038571 0.038531 0.038527 0.038587 0.038567 0.03854 0.038565 0.03859 0.038517 0.038571 0.038577 0.038517 0.038549 0.038537 0.038522 0.038565 0.038584 0.038513 0.038537 0.038522 0.038519 0.038542 0.038544 0.038507 0.038502 0.038519 0.038521 0.038569 0.038547 0.038556 0.038508 0.038554 0.03857 0.038538 0.038551 0.038578 0.038538 0.038481 0.038544 0.038579 0.038573 0.038544 0.038545 0.038556 0.038519 0.038628 0.038519 0.03853 0.038567 0.03856 0.038593 0.038551 0.038598 0.038542 0.038539 0.038578
0.037909 0.037866 0.037901 0.037858 0.037941 0.037915 0.037857 0.037938 0.037892 0.037889 0.037885 0.037948 0.037904 0.037841 0.037921 0.037868 0.037874 0.037871 0.037868 0.037884 0.03784 0.037927 0.037854 0.037947 0.037947 0.037907 0.037932 0.037907 0.037893 0.037915 0.037877 0.037878 0.037867 0.037886 0.037941 0.037916 0.037887 0.037859 0.037838 0.037902 0.037835 0.037911 0.037906 0.037948 0.037914 0.037875 0.03787 0.037929 0.03791 0.037883 0.037908 0.037933 0.03786 0.037913 0.03792 0.03786 0.037893 0.037881 0.037865 0.037908 0.037926 0.037857 0.03788 0.037866 0.037863 0.037885 0.037887 0.037851 0.037845 0.037863 0.037864 0.037912 0.03789 0.037899 0.037852 0.037897 0.037913 0.037882 0.037894 0.037921 0.037881 0.037825 0.037887 0.037922 0.037916 0.037887 0.037887 0.037899 0.037863 0.03797 0.037862 0.037874 0.03791 0.037903 0.037935 0.037894 0.03794 0.037885 0.037882 0.037921
0.037246 0.037203 0.037237 0.037195 0.037277 0.037252 0.037194 0.037275 0.037229 0.037226 0.037222 0.037284 0.03724 0.037178 0.037257 0.037205 0.037211 0.037207 0.037205 0.037222 0.037177 0.037263 0.037191 0.037284 0.037283 0.037244 0.037268 0.037243 0.03723 0.037252 0.037213 0.037215 0.037204 0.037222 0.037277 0.037252 0.037224 0.037197 0.037175 0.037239 0.037173 0.037248 0.037242 0.037285 0.037251 0.037212 0.037207 0.037266 0.037247 0.037219 0.037245 0.037269 0.037198 0.037249 0.037257 0.037197 0.037229 0.037218 0.037202 0.037245 0.037263 0.037194 0.037217 0.037204 0.037201 0.037222 0.037224 0.037188 0.037182 0.0372 0.037201 0.037249 0.037227 0.037236 0.03719 0.037233 0.037249 0.037219 0.037231 0.037257 0.037217 0.037163 0.037224 0.037258 0.037252 0.037224 0.037224 0.037235 0.0372 0.037305 0.037199 0.037211 0.037247 0.037241 0.037272 0.03723 0.037276 0.037222 0.037219 0.037257
0.036576 0.036534 0.036568 0.036526 0.036607 0.036583 0.036526 0.036605 0.03656 0.036556 0.036553 0.036614 0.036571 0.03651 0.036588 0.036537 0.036542 0.036538 0.036536 0.036553 0.036508 0.036594 0.036523 0.036614 0.036613 0.036575 0.036598 0.036574 0.036561 0.036583 0.036544 0.036545 0.036535 0.036553 0.036608 0.036582 0.036555 0.036528 0.036507 0.036569 0.036504 0.036579 0.036573 0.036615 0.036582 0.036543 0.036538 0.036597 0.036577 0.03655 0.036576 0.0366 0.036529 0.036579 0.036588 0.036529 0.03656 0.03655 0.036533 0.036575 0.036593 0.036525 0.036547 0.036535 0.036532 0.036552 0.036555 0.03652 0.036513 0.036532 0.036532 0.03658 0.036558 0.036567 0.036522 0.036564 0.036579 0.03655 0.036562 0.036588 0.036548 0.036495 0.036555 0.036588 0.036583 0.036555 0.036554 0.036566 0.036531 0.036634 0.03653 0.036542 0.036578 0.036572 0.036602 0.036561 0.036607 0.036553 0.03655 0.036587
0.035902 0.03586 0.035893 0.035852 0.035932 0.035908 0.035852 0.03593 0.035885 0.035882 0.035879 0.035939 0.035896 0.035837 0.035913 0.035864 0.035868 0.035864 0.035862 0.035879 0.035834 0.03592 0.035849 0.03594 0.035938 0.035901 0.035923 0.035899 0.035887 0.035909 0.03587 0.035871 0.035861 0.035879 0.035934 0.035908 0.035881 0.035855 0.035833 0.035895 0.035831 0.035905 0.035898 0.035941 0.035907 0.035869 0.035864 0.035922 0.035903 0.035876 0.035902 0.035925 0.035855 0.035904 0.035914 0.035855 0.035886 0.035876 0.035859 0.035901 0.035918 0.035851 0.035873 0.035862 0.035859 0.035878 0.035881 0.035846 0.035839 0.035858 0.035858 0.035905 0.035884 0.035893 0.035848 0.03589 0.035905 0.035877 0.035888 0.035913 0.035874 0.035821 0.035881 0.035914 0.035908 0.035881 0.03588 0.035891 0.035857 0.035958 0.035856 0.035868 0.035904 0.035899 0.035928 0.035886 0.035932 0.035878 0.035876 0.035913
0.035223 0.035182 0.035214 0.035173 0.035252 0.03523 0.035174 0.035252 0.035207 0.035203 0.035201 0.03526 0.035217 0.035159 0.035234 0.035186 0.03519 0.035186 0.035184 0.035201 0.035156 0.035241 0.035171 0.035261 0.035259 0.035222 0.035244 0.035221 0.035208 0.035231 0.035191 0.035192 0.035183 0.035201 0.035255 0.035229 0.035203 0.035177 0.035155 0.035216 0.035153 0.035226 0.03522 0.035263 0.035229 0.035191 0.035186 0.035243 0.035224 0.035197 0.035224 0.035246 0.035177 0.035225 0.035235 0.035177 0.035208 0.035198 0.035181 0.035222 0.035239 0.035173 0.035195 0.035184 0.035181 0.035199 0.035202 0.035169 0.035161 0.03518 0.035179 0.035227 0.035205 0.035215 0.035171 0.035211 0.035226 0.035199 0.035209 0.035234 0.035195 0.035144 0.035203 0.035234 0.035229 0.035202 0.035201 0.035213 0.035179 0.035278 0.035178 0.03519 0.035225 0.035221 0.035249 0.035207 0.035253 0.0352 0.035197 0.035234
0.03454 0.034501 0.034532 0.034492 0.034569 0.034548 0.034493 0.034569 0.034525 0.03452 0.03452 0.034578 0.034535 0.034478 0.034552 0.034505 0.034508 0.034504 0.034503 0.034519 0.034475 0.034559 0.034489 0.034579 0.034576 0.03454 0.034561 0.034538 0.034526 0.034549 0.034509 0.03451 0.034501 0.034519 0.034573 0.034546 0.034522 0.034496 0.034474 0.034533 0.034472 0.034544 0.034537 0.034581 0.034547 0.034509 0.034504 0.034561 0.034542 0.034515 0.034542 0.034564 0.034496 0.034542 0.034553 0.034495 0.034526 0.034517 0.034499 0.03454 0.034557 0.034492 0.034513 0.034503 0.034499 0.034517 0.034521 0.034488 0.034479 0.034499 0.034497 0.034545 0.034523 0.034533 0.03449 0.034529 0.034543 0.034518 0.034527 0.034552 0.034514 0.034463 0.034521 0.034552 0.034547 0.03452 0.034519 0.03453 0.034497 0.034595 0.034496 0.034509 0.034544 0.03454 0.034566 0.034525 0.034571 0.034518 0.034516 0.034551
0.033856 0.033817 0.033847 0.033808 0.033884 0.033864 0.033809 0.033885 0.033841 0.033836 0.033836 0.033893 0.03385 0.033794 0.033868 0.033821 0.033824 0.03382 0.033819 0.033835 0.033791 0.033875 0.033806 0.033895 0.033892 0.033856 0.033877 0.033854 0.033842 0.033865 0.033825 0.033826 0.033818 0.033835 0.033889 0.033862 0.033838 0.033813 0.03379 0.033849 0.033789 0.03386 0.033853 0.033896 0.033863 0.033825 0.03382 0.033877 0.033858 0.033831 0.033858 0.03388 0.033812 0.033857 0.033869 0.033812 0.033842 0.033834 0.033815 0.033856 0.033873 0.033808 0.033828 0.03382 0.033816 0.033833 0.033836 0.033804 0.033795 0.033815 0.033813 0.033861 0.033839 0.033849 0.033806 0.033845 0.033859 0.033834 0.033843 0.033867 0.033829 0.033779 0.033837 0.033867 0.033863 0.033836 0.033834 0.033846 0.033813 0.033909 0.033812 0.033825 0.03386 0.033856 0.033882 0.03384 0.033886 0.033833 0.033832 0.033867
0.03317 0.033132 0.033161 0.033123 0.033198 0.033178 0.033124 0.033199 0.033156 0.03315 0.033151 0.033207 0.033164 0.033109 0.033182 0.033136 0.033139 0.033135 0.033133 0.03315 0.033106 0.033189 0.033121 0.033209 0.033205 0.033171 0.033191 0.033168 0.033157 0.03318 0.033139 0.03314 0.033132 0.03315 0.033203 0.033176 0.033153 0.033128 0.033105 0.033163 0.033104 0.033174 0.033167 0.033211 0.033178 0.03314 0.033135 0.033191 0.033172 0.033145 0.033173 0.033194 0.033127 0.033171 0.033183 0.033126 0.033156 0.033149 0.03313 0.03317 0.033187 0.033123 0.033143 0.033135 0.033131 0.033147 0.033151 0.033119 0.03311 0.03313 0.033128 0.033175 0.033154 0.033163 0.033122 0.033159 0.033173 0.033149 0.033157 0.033181 0.033144 0.033094 0.033152 0.033181 0.033177 0.033151 0.033148 0.03316 0.033128 0.033223 0.033127 0.03314 0.033174 0.033171 0.033196 0.033154 0.0332 0.033148 0.033146 0.033181
0.032484 0.032447 0.032475 0.032437 0.032512 0.032493 0.032439 0.032513 0.03247 0.032464 0.032465 0.032521 0.032478 0.032424 0.032496 0.032451 0.032454 0.032449 0.032448 0.032464 0.032421 0.032503 0.032435 0.032523 0.032519 0.032485 0.032504 0.032483 0.032471 0.032494 0.032453 0.032455 0.032447 0.032464 0.032517 0.03249 0.032467 0.032443 0.03242 0.032477 0.032419 0.032488 0.032482 0.032525 0.032492 0.032454 0.032449 0.032505 0.032486 0.032459 0.032487 0.032508 0.032442 0.032485 0.032497 0.032441 0.032471 0.032464 0.032444 0.032484 0.032501 0.032438 0.032457 0.03245 0.032446 0.032461 0.032465 0.032434 0.032425 0.032445 0.032442 0.032489 0.032468 0.032478 0.032437 0.032474 0.032487 0.032464 0.032472 0.032496 0.032458 0.03241 0.032467 0.032495 0.032491 0.032465 0.032463 0.032475 0.032443 0.032536 0.032442 0.032454 0.032488 0.032486 0.03251 0.032468 0.032514 0.032462 0.032461 0.032495
0.031799 0.031762 0.03179 0.031753 0.031826 0.031808 0.031754 0.031828 0.031785 0.03178 0.031781 0.031835 0.031793 0.03174 0.031811 0.031767 0.031769 0.031764 0.031764 0.03178 0.031736 0.031818 0.031751 0.031838 0.031834 0.031801 0.031819 0.031798 0.031787 0.031809 0.031769 0.03177 0.031763 0.031779 0.031832 0.031805 0.031783 0.031759 0.031736 0.031792 0.031735 0.031804 0.031797 0.03184 0.031807 0.03177 0.031765 0.03182 0.031802 0.031774 0.031802 0.031823 0.031758 0.0318 0.031813 0.031757 0.031786 0.031779 0.03176 0.031799 0.031816 0.031754 0.031773 0.031766 0.031762 0.031776 0.031781 0.03175 0.03174 0.031761 0.031758 0.031804 0.031784 0.031793 0.031753 0.031789 0.031802 0.03178 0.031787 0.031811 0.031774 0.031726 0.031782 0.03181 0.031806 0.031781 0.031778 0.03179 0.031759 0.03185 0.031757 0.03177 0.031804 0.031802 0.031825 0.031784 0.031829 0.031777 0.031776 0.03181
0.031116 0.03108 0.031107 0.031071 0.031143 0.031125 0.031072 0.031145 0.031103 0.031097 0.031099 0.031152 0.03111 0.031058 0.031129 0.031085 0.031087 0.031082 0.031081 0.031098 0.031054 0.031136 0.031069 0.031155 0.031151 0.031118 0.031136 0.031115 0.031104 0.031127 0.031086 0.031088 0.031081 0.031097 0.03115 0.031122 0.031101 0.031077 0.031054 0.03111 0.031054 0.031121 0.031114 0.031157 0.031125 0.031088 0.031082 0.031138 0.031119 0.031092 0.03112 0.03114 0.031076 0.031117 0.03113 0.031075 0.031104 0.031097 0.031077 0.031117 0.031133 0.031071 0.03109 0.031085 0.03108 0.031094 0.031098 0.031068 0.031058 0.031078 0.031075 0.031122 0.031101 0.031111 0.031071 0.031106 0.031119 0.031097 0.031105 0.031128 0.031091 0.031044 0.0311 0.031127 0.031123 0.031098 0.031095 0.031107 0.031076 0.031167 0.031075 0.031088 0.031121 0.031119 0.031142 0.031101 0.031146 0.031095 0.031094 0.031127
0.030437 0.030401 0.030428 0.030391 0.030463 0.030446 0.030393 0.030465 0.030424 0.030417 0.03042 0.030473 0.030431 0.03038 0.030449 0.030406 0.030408 0.030403 0.030402 0.030418 0.030375 0.030456 0.03039 0.030476 0.030471 0.030439 0.030457 0.030436 0.030425 0.030448 0.030407 0.030408 0.030402 0.030418 0.03047 0.030442 0.030422 0.030399 0.030375 0.03043 0.030375 0.030442 0.030435 0.030477 0.030445 0.030409 0.030403 0.030458 0.03044 0.030413 0.030441 0.030461 0.030397 0.030437 0.030451 0.030396 0.030425 0.030418 0.030398 0.030437 0.030453 0.030392 0.030411 0.030406 0.030401 0.030414 0.030419 0.03039 0.030379 0.0304 0.030396 0.030442 0.030422 0.030431 0.030392 0.030427 0.030439 0.030418 0.030425 0.030448 0.030412 0.030365 0.030421 0.030448 0.030444 0.030419 0.030416 0.030428 0.030397 0.030486 0.030396 0.030408 0.030442 0.03044 0.030463 0.030421 0.030467 0.030416 0.030415 0.030448
0.029762 0.029727 0.029753 0.029717 0.029788 0.029771 0.029719 0.02979 0.029749 0.029742 0.029745 0.029797 0.029756 0.029705 0.029774 0.029732 0.029733 0.029728 0.029727 0.029744 0.029701 0.029781 0.029716 0.0298 0.029796 0.029764 0.029781 0.029761 0.02975 0.029773 0.029732 0.029733 0.029727 0.029743 0.029795 0.029767 0.029747 0.029724 0.029701 0.029755 0.029701 0.029767 0.02976 0.029802 0.02977 0.029734 0.029728 0.029783 0.029764 0.029738 0.029766 0.029786 0.029722 0.029762 0.029775 0.029721 0.02975 0.029744 0.029724 0.029762 0.029778 0.029718 0.029736 0.029731 0.029726 0.029739 0.029744 0.029715 0.029704 0.029725 0.029722 0.029767 0.029747 0.029757 0.029718 0.029752 0.029764 0.029744 0.02975 0.029773 0.029737 0.029691 0.029746 0.029773 0.029769 0.029744 0.029741 0.029753 0.029723 0.029811 0.029721 0.029734 0.029767 0.029766 0.029787 0.029746 0.029791 0.029741 0.02974 0.029772
0.029092 0.029057 0.029083 0.029048 0.029118 0.029101 0.02905 0.02912 0.029079 0.029073 0.029075 0.029127 0.029086 0.029036 0.029104 0.029063 0.029064 0.029059 0.029058 0.029074 0.029032 0.029111 0.029046 0.02913 0.029126 0.029095 0.029111 0.029091 0.02908 0.029103 0.029063 0.029064 0.029058 0.029074 0.029125 0.029097 0.029078 0.029055 0.029032 0.029086 0.029032 0.029097 0.02909 0.029132 0.029101 0.029065 0.029059 0.029113 0.029095 0.029068 0.029096 0.029116 0.029053 0.029092 0.029106 0.029052 0.02908 0.029075 0.029054 0.029093 0.029108 0.029049 0.029067 0.029062 0.029057 0.02907 0.029075 0.029046 0.029035 0.029056 0.029052 0.029098 0.029078 0.029087 0.029049 0.029083 0.029095 0.029074 0.029081 0.029103 0.029068 0.029022 0.029076 0.029103 0.029099 0.029075 0.029071 0.029083 0.029054 0.02914 0.029052 0.029065 0.029097 0.029096 0.029118 0.029077 0.029122 0.029071 0.02907 0.029103
0.028429 0.028395 0.02842 0.028385 0.028454 0.028438 0.028387 0.028457 0.028416 0.02841 0.028413 0.028464 0.028423 0.028374 0.028441 0.0284 0.028401 0.028396 0.028395 0.028411 0.028369 0.028448 0.028384 0.028467 0.028462 0.028432 0.028448 0.028428 0.028417 0.02844 0.0284 0.028401 0.028395 0.028411 0.028462 0.028434 0.028415 0.028393 0.028369 0.028422 0.028369 0.028434 0.028427 0.028469 0.028438 0.028402 0.028396 0.02845 0.028432 0.028405 0.028433 0.028452 0.02839 0.028429 0.028442 0.028389 0.028417 0.028412 0.028392 0.028429 0.028445 0.028386 0.028404 0.0284 0.028394 0.028407 0.028412 0.028383 0.028373 0.028393 0.028389 0.028434 0.028415 0.028424 0.028387 0.02842 0.028431 0.028412 0.028418 0.02844 0.028405 0.02836 0.028413 0.028439 0.028436 0.028412 0.028408 0.02842 0.028391 0.028476 0.028389 0.028402 0.028434 0.028433 0.028454 0.028414 0.028458 0.028408 0.028407 0.028439
0.027773 0.027739 0.027764 0.02773 0.027798 0.027782 0.027732 0.027801 0.027761 0.027754 0.027757 0.027808 0.027767 0.027719 0.027785 0.027744 0.027746 0.027741 0.02774 0.027756 0.027714 0.027792 0.027728 0.027811 0.027806 0.027776 0.027792 0.027772 0.027762 0.027784 0.027744 0.027746 0.02774 0.027755 0.027806 0.027778 0.027759 0.027737 0.027714 0.027767 0.027714 0.027778 0.027771 0.027813 0.027782 0.027746 0.027741 0.027794 0.027776 0.02775 0.027777 0.027796 0.027735 0.027773 0.027787 0.027734 0.027762 0.027756 0.027736 0.027774 0.027789 0.027731 0.027748 0.027744 0.027739 0.027751 0.027756 0.027728 0.027717 0.027738 0.027734 0.027779 0.027759 0.027768 0.027731 0.027764 0.027776 0.027756 0.027762 0.027784 0.027749 0.027705 0.027758 0.027784 0.02778 0.027756 0.027753 0.027764 0.027735 0.02782 0.027734 0.027746 0.027779 0.027778 0.027798 0.027758 0.027802 0.027753 0.027752 0.027784
0.027126 0.027092 0.027117 0.027083 0.02715 0.027135 0.027085 0.027153 0.027113 0.027107 0.02711 0.02716 0.02712 0.027072 0.027138 0.027097 0.027099 0.027094 0.027093 0.027109 0.027067 0.027144 0.027082 0.027163 0.027158 0.027128 0.027144 0.027125 0.027115 0.027137 0.027097 0.027099 0.027093 0.027108 0.027158 0.027131 0.027112 0.02709 0.027067 0.027119 0.027067 0.027131 0.027124 0.027165 0.027134 0.027099 0.027094 0.027146 0.027128 0.027103 0.02713 0.027149 0.027088 0.027126 0.027139 0.027087 0.027114 0.027109 0.027089 0.027126 0.027142 0.027084 0.027101 0.027097 0.027092 0.027104 0.027109 0.027081 0.027071 0.027091 0.027087 0.027131 0.027112 0.027121 0.027084 0.027117 0.027128 0.027109 0.027115 0.027137 0.027102 0.027058 0.027111 0.027136 0.027133 0.027109 0.027106 0.027117 0.027088 0.027172 0.027087 0.027099 0.027131 0.02713 0.027151 0.027111 0.027154 0.027106 0.027105 0.027136
0.026488 0.026454 0.026479 0.026445 0.026512 0.026496 0.026447 0.026515 0.026475 0.026469 0.026472 0.026521 0.026482 0.026434 0.026499 0.02646 0.026461 0.026456 0.026455 0.026471 0.02643 0.026506 0.026444 0.026524 0.02652 0.02649 0.026506 0.026487 0.026477 0.026498 0.026459 0.026461 0.026455 0.02647 0.026519 0.026493 0.026474 0.026453 0.02643 0.026481 0.02643 0.026492 0.026486 0.026526 0.026496 0.026461 0.026456 0.026508 0.02649 0.026465 0.026492 0.02651 0.02645 0.026488 0.026501 0.026449 0.026476 0.026471 0.026452 0.026488 0.026503 0.026446 0.026463 0.026459 0.026454 0.026466 0.026471 0.026444 0.026433 0.026453 0.026449 0.026493 0.026474 0.026483 0.026447 0.026478 0.02649 0.026471 0.026477 0.026498 0.026464 0.026421 0.026473 0.026498 0.026494 0.026471 0.026468 0.026479 0.026451 0.026534 0.026449 0.026461 0.026493 0.026492 0.026512 0.026473 0.026516 0.026468 0.026467 0.026498
0.025859 0.025826 0.025851 0.025817 0.025883 0.025868 0.025819 0.025886 0.025847 0.025841 0.025844 0.025893 0.025854 0.025807 0.025871 0.025832 0.025833 0.025828 0.025827 0.025843 0.025802 0.025878 0.025816 0.025896 0.025891 0.025862 0.025878 0.025858 0.025848 0.02587 0.025831 0.025833 0.025827 0.025842 0.025891 0.025864 0.025846 0.025825 0.025802 0.025853 0.025802 0.025864 0.025857 0.025898 0.025868 0.025833 0.025828 0.025879 0.025862 0.025837 0.025863 0.025882 0.025822 0.02586 0.025872 0.025821 0.025848 0.025843 0.025824 0.02586 0.025875 0.025818 0.025835 0.025831 0.025826 0.025838 0.025843 0.025816 0.025805 0.025825 0.025821 0.025865 0.025846 0.025855 0.025819 0.02585 0.025862 0.025843 0.025849 0.02587 0.025836 0.025793 0.025845 0.025869 0.025866 0.025843 0.02584 0.025851 0.025823 0.025905 0.025821 0.025833 0.025865 0.025864 0.025884 0.025845 0.025887 0.02584 0.025839 0.025869
0.025242 0.025209 0.025233 0.0252 0.025266 0.02525 0.025202 0.025268 0.02523 0.025224 0.025226 0.025275 0.025236 0.025189 0.025253 0.025214 0.025216 0.025211 0.02521 0.025225 0.025185 0.02526 0.025199 0.025278 0.025273 0.025244 0.02526 0.025241 0.025231 0.025252 0.025214 0.025215 0.02521 0.025224 0.025273 0.025247 0.025228 0.025207 0.025185 0.025236 0.025185 0.025247 0.02524 0.02528 0.02525 0.025216 0.025211 0.025262 0.025244 0.025219 0.025246 0.025264 0.025205 0.025242 0.025255 0.025204 0.025231 0.025225 0.025207 0.025242 0.025257 0.025201 0.025218 0.025214 0.025209 0.025221 0.025226 0.025199 0.025188 0.025208 0.025204 0.025247 0.025228 0.025237 0.025202 0.025233 0.025244 0.025225 0.025231 0.025252 0.025219 0.025176 0.025227 0.025252 0.025248 0.025226 0.025222 0.025233 0.025206 0.025287 0.025204 0.025216 0.025247 0.025246 0.025266 0.025227 0.025269 0.025222 0.025221 0.025252
0.024636 0.024603 0.024627 0.024594 0.024659 0.024644 0.024596 0.024662 0.024624 0.024618 0.02462 0.024668 0.02463 0.024584 0.024647 0.024608 0.02461 0.024605 0.024604 0.024619 0.02458 0.024653 0.024593 0.024671 0.024667 0.024638 0.024653 0.024635 0.024625 0.024646 0.024608 0.02461 0.024604 0.024618 0.024666 0.02464 0.024622 0.024601 0.024579 0.02463 0.024579 0.02464 0.024634 0.024673 0.024644 0.02461 0.024605 0.024655 0.024638 0.024613 0.024639 0.024657 0.024599 0.024636 0.024648 0.024598 0.024624 0.024619 0.024601 0.024636 0.024651 0.024595 0.024612 0.024608 0.024603 0.024615 0.024619 0.024593 0.024583 0.024602 0.024599 0.024641 0.024622 0.024631 0.024596 0.024627 0.024638 0.024619 0.024625 0.024646 0.024613 0.024571 0.024621 0.024645 0.024642 0.024619 0.024616 0.024627 0.0246 0.02468 0.024598 0.02461 0.02464 0.024639 0.024659 0.024621 0.024663 0.024616 0.024615 0.024645
0.024041 0.024009 0.024033 0.024 0.024065 0.024049 0.024002 0.024067 0.024029 0.024024 0.024026 0.024073 0.024036 0.02399 0.024052 0.024014 0.024015 0.024011 0.02401 0.024025 0.023986 0.024059 0.023999 0.024076 0.024072 0.024043 0.024059 0.02404 0.02403 0.024051 0.024014 0.024016 0.024009 0.024024 0.024071 0.024046 0.024028 0.024007 0.023986 0.024035 0.023986 0.024046 0.024039 0.024078 0.024049 0.024016 0.024011 0.02406 0.024044 0.024019 0.024045 0.024063 0.024005 0.024042 0.024054 0.024004 0.02403 0.024025 0.024007 0.024042 0.024056 0.024001 0.024018 0.024013 0.024009 0.024021 0.024025 0.023999 0.023989 0.024008 0.024005 0.024046 0.024028 0.024036 0.024001 0.024032 0.024044 0.024025 0.024031 0.024051 0.024019 0.023977 0.024027 0.024051 0.024048 0.024025 0.024022 0.024033 0.024006 0.024086 0.024004 0.024016 0.024046 0.024045 0.024064 0.024027 0.024068 0.024022 0.024021 0.024051
0.023459 0.023427 0.023451 0.023419 0.023483 0.023467 0.02342 0.023484 0.023447 0.023442 0.023444 0.023491 0.023454 0.023408 0.02347 0.023432 0.023433 0.023429 0.023428 0.023443 0.023404 0.023476 0.023417 0.023493 0.02349 0.023461 0.023477 0.023458 0.023448 0.023469 0.023432 0.023434 0.023428 0.023442 0.023489 0.023464 0.023446 0.023425 0.023404 0.023453 0.023404 0.023463 0.023457 0.023495 0.023467 0.023434 0.023429 0.023478 0.023461 0.023438 0.023462 0.02348 0.023423 0.02346 0.023471 0.023423 0.023448 0.023443 0.023425 0.023459 0.023474 0.02342 0.023436 0.023431 0.023427 0.023439 0.023443 0.023417 0.023408 0.023426 0.023423 0.023464 0.023446 0.023454 0.02342 0.02345 0.023461 0.023443 0.023449 0.023469 0.023437 0.023395 0.023445 0.023469 0.023465 0.023443 0.02344 0.023451 0.023424 0.023503 0.023423 0.023434 0.023464 0.023462 0.023482 0.023445 0.023486 0.02344 0.023439 0.023469
0.02289 0.022858 0.022882 0.02285 0.022913 0.022897 0.022851 0.022915 0.022878 0.022873 0.022874 0.022921 0.022885 0.022839 0.0229 0.022862 0.022864 0.02286 0.022859 0.022873 0.022836 0.022906 0.022849 0.022923 0.02292 0.022891 0.022907 0.022889 0.022879 0.022899 0.022863 0.022865 0.022859 0.022873 0.022919 0.022895 0.022876 0.022856 0.022835 0.022884 0.022835 0.022894 0.022888 0.022925 0.022897 0.022865 0.02286 0.022908 0.022892 0.022868 0.022893 0.022911 0.022854 0.02289 0.022902 0.022854 0.022879 0.022873 0.022856 0.02289 0.022904 0.022851 0.022867 0.022862 0.022858 0.02287 0.022874 0.022848 0.022839 0.022857 0.022854 0.022894 0.022877 0.022885 0.02285 0.022881 0.022892 0.022873 0.02288 0.0229 0.022868 0.022827 0.022875 0.022899 0.022896 0.022874 0.022871 0.022882 0.022855 0.022934 0.022854 0.022865 0.022894 0.022892 0.022912 0.022876 0.022916 0.022871 0.02287 0.022899
0.022334 0.022302 0.022326 0.022294 0.022357 0.022341 0.022295 0.022358 0.022322 0.022317 0.022318 0.022364 0.022329 0.022283 0.022344 0.022306 0.022308 0.022304 0.022303 0.022317 0.02228 0.02235 0.022293 0.022367 0.022363 0.022335 0.022351 0.022332 0.022323 0.022342 0.022307 0.022309 0.022302 0.022317 0.022362 0.022338 0.02232 0.0223 0.022279 0.022328 0.022279 0.022337 0.022332 0.022368 0.02234 0.022309 0.022304 0.022352 0.022336 0.022312 0.022336 0.022354 0.022298 0.022334 0.022345 0.022298 0.022322 0.022317 0.0223 0.022334 0.022348 0.022295 0.022311 0.022306 0.022301 0.022314 0.022318 0.022292 0.022283 0.022301 0.022298 0.022338 0.02232 0.022328 0.022294 0.022325 0.022336 0.022317 0.022323 0.022343 0.022312 0.022271 0.022319 0.022343 0.022339 0.022318 0.022315 0.022326 0.022299 0.022377 0.022298 0.022308 0.022337 0.022336 0.022356 0.02232 0.022359 0.022315 0.022314 0.022343
0.021791 0.021759 0.021783 0.021751 0.021813 0.021798 0.021753 0.021814 0.021779 0.021774 0.021775 0.021821 0.021786 0.021741 0.021801 0.021763 0.021765 0.021761 0.02176 0.021774 0.021738 0.021806 0.02175 0.021823 0.02182 0.021792 0.021807 0.021789 0.02178 0.021799 0.021765 0.021766 0.02176 0.021774 0.021818 0.021795 0.021777 0.021757 0.021737 0.021785 0.021736 0.021794 0.021788 0.021824 0.021797 0.021766 0.021761 0.021808 0.021792 0.02177 0.021793 0.021811 0.021755 0.021791 0.021802 0.021755 0.021779 0.021773 0.021757 0.021791 0.021804 0.021752 0.021768 0.021762 0.021759 0.021771 0.021775 0.021749 0.021741 0.021758 0.021756 0.021795 0.021777 0.021785 0.021751 0.021782 0.021793 0.021774 0.02178 0.0218 0.021769 0.021728 0.021776 0.0218 0.021796 0.021775 0.021773 0.021783 0.021756 0.021834 0.021755 0.021766 0.021794 0.021792 0.021812 0.021777 0.021816 0.021772 0.021771 0.0218
0.021261 0.02123 0.021254 0.021222 0.021284 0.021268 0.021223 0.021284 0.021249 0.021245 0.021245 0.021291 0.021256 0.021211 0.021271 0.021233 0.021236 0.021232 0.021231 0.021244 0.021209 0.021276 0.021221 0.021293 0.02129 0.021262 0.021278 0.02126 0.02125 0.021269 0.021236 0.021237 0.02123 0.021244 0.021288 0.021266 0.021247 0.021227 0.021208 0.021255 0.021207 0.021264 0.021259 0.021294 0.021267 0.021236 0.021232 0.021278 0.021263 0.021241 0.021263 0.021281 0.021226 0.021262 0.021272 0.021225 0.02125 0.021244 0.021228 0.021261 0.021275 0.021223 0.021239 0.021233 0.021229 0.021242 0.021245 0.02122 0.021212 0.021228 0.021227 0.021265 0.021248 0.021256 0.021222 0.021252 0.021263 0.021244 0.021251 0.02127 0.02124 0.021199 0.021246 0.02127 0.021267 0.021245 0.021243 0.021253 0.021227 0.021304 0.021226 0.021236 0.021264 0.021262 0.021282 0.021248 0.021286 0.021243 0.021242 0.02127
0.020745 0.020714 0.020738 0.020707 0.020768 0.020751 0.020708 0.020768 0.020733 0.020729 0.020729 0.020775 0.02074 0.020696 0.020755 0.020717 0.02072 0.020716 0.020715 0.020728 0.020693 0.02076 0.020705 0.020776 0.020773 0.020745 0.020762 0.020744 0.020734 0.020752 0.02072 0.020721 0.020715 0.020728 0.020771 0.02075 0.020731 0.020711 0.020692 0.02074 0.020692 0.020748 0.020743 0.020777 0.020751 0.020721 0.020716 0.020762 0.020747 0.020725 0.020747 0.020764 0.02071 0.020746 0.020755 0.02071 0.020734 0.020727 0.020712 0.020745 0.020758 0.020707 0.020723 0.020717 0.020713 0.020726 0.02073 0.020704 0.020697 0.020712 0.020711 0.020749 0.020732 0.020739 0.020706 0.020736 0.020747 0.020728 0.020735 0.020754 0.020724 0.020684 0.02073 0.020754 0.02075 0.020729 0.020728 0.020737 0.020711 0.020788 0.02071 0.02072 0.020748 0.020745 0.020766 0.020733 0.020769 0.020727 0.020726 0.020754
0.020243 0.020212 0.020236 0.020205 0.020265 0.020249 0.020205 0.020265 0.020231 0.020227 0.020227 0.020272 0.020238 0.020194 0.020252 0.020215 0.020218 0.020214 0.020213 0.020226 0.020191 0.020257 0.020203 0.020273 0.020271 0.020243 0.020259 0.020241 0.020232 0.020249 0.020218 0.020219 0.020212 0.020226 0.020268 0.020247 0.020228 0.020209 0.020191 0.020237 0.02019 0.020246 0.02024 0.020274 0.020248 0.020218 0.020214 0.020259 0.020244 0.020223 0.020244 0.020261 0.020208 0.020244 0.020253 0.020208 0.020231 0.020225 0.02021 0.020242 0.020256 0.020205 0.020221 0.020214 0.020211 0.020224 0.020227 0.020202 0.020195 0.02021 0.020209 0.020246 0.020229 0.020237 0.020203 0.020234 0.020245 0.020225 0.020232 0.020252 0.020222 0.020182 0.020228 0.020252 0.020248 0.020227 0.020226 0.020235 0.020209 0.020285 0.020208 0.020218 0.020245 0.020242 0.020263 0.02023 0.020266 0.020225 0.020223 0.020251
0.019754 0.019723 0.019747 0.019717 0.019776 0.019759 0.019717 0.019776 0.019742 0.019739 0.019738 0.019783 0.01975 0.019705 0.019763 0.019726 0.019729 0.019726 0.019725 0.019737 0.019703 0.019768 0.019715 0.019783 0.019782 0.019754 0.01977 0.019752 0.019743 0.01976 0.01973 0.019731 0.019724 0.019737 0.019779 0.019758 0.019739 0.01972 0.019702 0.019749 0.019701 0.019757 0.019752 0.019784 0.019759 0.01973 0.019726 0.01977 0.019755 0.019734 0.019755 0.019772 0.01972 0.019755 0.019763 0.019719 0.019743 0.019736 0.019722 0.019754 0.019767 0.019716 0.019733 0.019725 0.019722 0.019736 0.019739 0.019713 0.019707 0.019721 0.019721 0.019757 0.019741 0.019748 0.019715 0.019745 0.019756 0.019736 0.019744 0.019763 0.019733 0.019694 0.019739 0.019763 0.019759 0.019738 0.019737 0.019746 0.019721 0.019796 0.01972 0.019729 0.019756 0.019753 0.019774 0.019742 0.019777 0.019736 0.019735 0.019762
0.019279 0.019248 0.019272 0.019242 0.019301 0.019284 0.019242 0.0193 0.019267 0.019264 0.019262 0.019307 0.019275 0.019231 0.019287 0.019251 0.019254 0.019251 0.01925 0.019262 0.019229 0.019292 0.01924 0.019307 0.019306 0.019278 0.019295 0.019277 0.019268 0.019284 0.019255 0.019256 0.019249 0.019262 0.019303 0.019283 0.019264 0.019244 0.019228 0.019273 0.019226 0.019281 0.019276 0.019308 0.019283 0.019255 0.019251 0.019294 0.01928 0.019259 0.019279 0.019296 0.019244 0.01928 0.019288 0.019244 0.019267 0.01926 0.019247 0.019278 0.019291 0.019242 0.019258 0.01925 0.019247 0.019261 0.019263 0.019238 0.019232 0.019246 0.019246 0.019282 0.019265 0.019273 0.019239 0.01927 0.019281 0.019261 0.019268 0.019287 0.019258 0.019219 0.019264 0.019288 0.019284 0.019263 0.019262 0.019271 0.019246 0.019321 0.019245 0.019254 0.019281 0.019277 0.019298 0.019267 0.019302 0.019261 0.01926 0.019287
0.018817 0.018787 0.018811 0.01878 0.018839 0.018822 0.01878 0.018838 0.018805 0.018802 0.0188 0.018845 0.018813 0.018769 0.018825 0.018789 0.018792 0.018789 0.018788 0.0188 0.018767 0.01883 0.018778 0.018845 0.018844 0.018816 0.018833 0.018815 0.018806 0.018822 0.018793 0.018795 0.018787 0.0188 0.01884 0.018821 0.018802 0.018783 0.018766 0.018812 0.018765 0.018819 0.018814 0.018846 0.018821 0.018793 0.018789 0.018832 0.018818 0.018798 0.018817 0.018834 0.018783 0.018819 0.018826 0.018783 0.018806 0.018798 0.018786 0.018816 0.018829 0.01878 0.018796 0.018788 0.018785 0.018799 0.018802 0.018776 0.018771 0.018785 0.018785 0.01882 0.018804 0.018811 0.018778 0.018808 0.018819 0.018799 0.018807 0.018825 0.018797 0.018758 0.018802 0.018826 0.018822 0.018801 0.018801 0.018809 0.018784 0.018859 0.018784 0.018792 0.018818 0.018815 0.018836 0.018806 0.018839 0.0188 0.018798 0.018825
0.018368 0.018338 0.018362 0.018332 0.01839 0.018373 0.018332 0.018389 0.018356 0.018354 0.018352 0.018396 0.018364 0.018321 0.018377 0.01834 0.018344 0.018341 0.01834 0.018351 0.01832 0.018381 0.01833 0.018396 0.018395 0.018367 0.018384 0.018367 0.018357 0.018373 0.018345 0.018346 0.018339 0.018352 0.018391 0.018373 0.018353 0.018334 0.018318 0.018363 0.018317 0.01837 0.018366 0.018396 0.018372 0.018344 0.018341 0.018383 0.018369 0.01835 0.018368 0.018385 0.018335 0.01837 0.018377 0.018334 0.018357 0.018349 0.018337 0.018368 0.01838 0.018332 0.018348 0.018339 0.018337 0.018351 0.018353 0.018328 0.018323 0.018336 0.018337 0.018371 0.018355 0.018362 0.018329 0.01836 0.018371 0.01835 0.018358 0.018377 0.018348 0.01831 0.018353 0.018377 0.018373 0.018353 0.018353 0.018361 0.018336 0.01841 0.018336 0.018344 0.01837 0.018366 0.018387 0.018357 0.01839 0.018352 0.01835 0.018376
0.017933 0.017903 0.017927 0.017897 0.017955 0.017937 0.017897 0.017953 0.017921 0.017919 0.017916 0.01796 0.017929 0.017886 0.017941 0.017905 0.017908 0.017906 0.017905 0.017916 0.017885 0.017945 0.017895 0.017959 0.017959 0.017931 0.017948 0.017931 0.017922 0.017937 0.01791 0.017911 0.017903 0.017917 0.017955 0.017937 0.017917 0.017898 0.017883 0.017928 0.017882 0.017934 0.01793 0.01796 0.017936 0.017909 0.017906 0.017947 0.017933 0.017915 0.017932 0.017949 0.017899 0.017935 0.017941 0.017899 0.017921 0.017913 0.017902 0.017932 0.017945 0.017897 0.017912 0.017903 0.017901 0.017916 0.017918 0.017893 0.017888 0.017901 0.017902 0.017935 0.01792 0.017926 0.017894 0.017924 0.017935 0.017914 0.017923 0.017941 0.017913 0.017875 0.017918 0.017941 0.017937 0.017917 0.017917 0.017925 0.017901 0.017974 0.0179 0.017908 0.017934 0.017929 0.017951 0.017922 0.017954 0.017916 0.017914 0.017941
0.01751 0.01748 0.017504 0.017475 0.017532 0.017514 0.017474 0.01753 0.017498 0.017496 0.017493 0.017536 0.017507 0.017463 0.017518 0.017482 0.017486 0.017484 0.017482 0.017493 0.017463 0.017522 0.017473 0.017536 0.017536 0.017508 0.017525 0.017508 0.017499 0.017514 0.017488 0.017489 0.017481 0.017494 0.017532 0.017514 0.017495 0.017476 0.017461 0.017505 0.017459 0.017512 0.017508 0.017537 0.017513 0.017486 0.017483 0.017524 0.017511 0.017492 0.017509 0.017526 0.017477 0.017513 0.017518 0.017477 0.017499 0.01749 0.01748 0.017509 0.017522 0.017474 0.01749 0.01748 0.017479 0.017494 0.017495 0.01747 0.017466 0.017478 0.017479 0.017512 0.017497 0.017503 0.017471 0.017501 0.017512 0.017491 0.0175 0.017518 0.017491 0.017453 0.017495 0.017519 0.017514 0.017495 0.017495 0.017503 0.017478 0.017551 0.017478 0.017486 0.017511 0.017506 0.017528 0.0175 0.017531 0.017494 0.017492 0.017518
0.0171 0.01707 0.017094 0.017065 0.017122 0.017103 0.017065 0.017119 0.017088 0.017087 0.017083 0.017126 0.017097 0.017054 0.017107 0.017072 0.017076 0.017074 0.017072 0.017083 0.017053 0.017111 0.017063 0.017125 0.017125 0.017098 0.017115 0.017098 0.017089 0.017103 0.017078 0.017079 0.017071 0.017084 0.017121 0.017104 0.017084 0.017066 0.017052 0.017095 0.01705 0.017101 0.017097 0.017126 0.017103 0.017076 0.017073 0.017113 0.0171 0.017082 0.017099 0.017116 0.017067 0.017103 0.017107 0.017067 0.017089 0.01708 0.01707 0.017099 0.017111 0.017064 0.01708 0.01707 0.017068 0.017084 0.017085 0.01706 0.017057 0.017068 0.01707 0.017102 0.017087 0.017093 0.017061 0.017091 0.017102 0.017081 0.01709 0.017108 0.017081 0.017043 0.017085 0.017108 0.017104 0.017085 0.017085 0.017093 0.017068 0.017141 0.017068 0.017076 0.0171 0.017095 0.017117 0.01709 0.017121 0.017084 0.017081 0.017108
0.016702 0.016673 0.016697 0.016668 0.016724 0.016705 0.016667 0.016721 0.01669 0.016689 0.016685 0.016727 0.016699 0.016656 0.016709 0.016674 0.016678 0.016676 0.016675 0.016685 0.016656 0.016713 0.016665 0.016726 0.016727 0.0167 0.016717 0.0167 0.016691 0.016705 0.016681 0.016681 0.016673 0.016686 0.016722 0.016706 0.016686 0.016668 0.016654 0.016697 0.016652 0.016703 0.016699 0.016727 0.016704 0.016679 0.016676 0.016715 0.016702 0.016685 0.0167 0.016717 0.016669 0.016705 0.016709 0.016669 0.016691 0.016682 0.016672 0.016701 0.016713 0.016667 0.016682 0.016672 0.016671 0.016686 0.016687 0.016662 0.01666 0.01667 0.016672 0.016704 0.016689 0.016695 0.016663 0.016693 0.016704 0.016683 0.016692 0.01671 0.016683 0.016646 0.016687 0.01671 0.016706 0.016687 0.016688 0.016695 0.016671 0.016743 0.016671 0.016678 0.016702 0.016697 0.016719 0.016692 0.016722 0.016686 0.016684 0.016709
0.016316 0.016287 0.016311 0.016282 0.016338 0.016319 0.016281 0.016334 0.016304 0.016303 0.016299 0.016341 0.016313 0.01627 0.016323 0.016287 0.016292 0.016291 0.016289 0.016299 0.01627 0.016327 0.016279 0.01634 0.016341 0.016313 0.016331 0.016314 0.016305 0.016318 0.016295 0.016296 0.016287 0.0163 0.016335 0.01632 0.0163 0.016282 0.016269 0.016311 0.016266 0.016317 0.016313 0.01634 0.016318 0.016293 0.01629 0.016328 0.016316 0.016299 0.016314 0.016331 0.016283 0.016319 0.016322 0.016283 0.016304 0.016296 0.016287 0.016315 0.016327 0.016281 0.016297 0.016286 0.016285 0.0163 0.016301 0.016277 0.016274 0.016285 0.016287 0.016317 0.016303 0.016309 0.016277 0.016307 0.016318 0.016296 0.016306 0.016323 0.016297 0.01626 0.016301 0.016324 0.01632 0.016301 0.016302 0.016309 0.016285 0.016356 0.016285 0.016292 0.016316 0.01631 0.016332 0.016306 0.016336 0.0163 0.016298 0.016323
0.015942 0.015913 0.015937 0.015908 0.015963 0.015944 0.015907 0.015959 0.015929 0.015929 0.015924 0.015966 0.015939 0.015896 0.015948 0.015913 0.015918 0.015916 0.015915 0.015924 0.015896 0.015952 0.015905 0.015965 0.015966 0.015938 0.015956 0.015939 0.01593 0.015944 0.015921 0.015922 0.015913 0.015926 0.01596 0.015946 0.015925 0.015907 0.015895 0.015937 0.015892 0.015942 0.015939 0.015965 0.015943 0.015918 0.015916 0.015953 0.015941 0.015925 0.015939 0.015956 0.015909 0.015945 0.015948 0.015909 0.01593 0.015921 0.015913 0.01594 0.015952 0.015907 0.015922 0.015911 0.01591 0.015926 0.015927 0.015902 0.0159 0.01591 0.015912 0.015943 0.015928 0.015934 0.015903 0.015933 0.015944 0.015922 0.015931 0.015949 0.015923 0.015886 0.015926 0.01595 0.015945 0.015926 0.015928 0.015934 0.015911 0.015982 0.015911 0.015918 0.015941 0.015935 0.015958 0.015932 0.015961 0.015926 0.015923 0.015949
0.015578 0.015549 0.015573 0.015545 0.0156 0.01558 0.015544 0.015596 0.015566 0.015566 0.015561 0.015602 0.015575 0.015533 0.015585 0.01555 0.015554 0.015553 0.015552 0.015561 0.015534 0.015588 0.015542 0.015601 0.015602 0.015575 0.015592 0.015576 0.015567 0.01558 0.015558 0.015559 0.01555 0.015562 0.015596 0.015582 0.015562 0.015544 0.015532 0.015574 0.015529 0.015579 0.015575 0.015601 0.015579 0.015555 0.015553 0.01559 0.015578 0.015562 0.015575 0.015592 0.015546 0.015581 0.015584 0.015546 0.015567 0.015557 0.01555 0.015577 0.015588 0.015544 0.015559 0.015548 0.015547 0.015563 0.015564 0.015539 0.015538 0.015547 0.01555 0.015579 0.015565 0.015571 0.015539 0.01557 0.01558 0.015558 0.015568 0.015585 0.01556 0.015524 0.015563 0.015586 0.015582 0.015563 0.015565 0.015571 0.015548 0.015618 0.015548 0.015554 0.015577 0.015571 0.015594 0.015569 0.015597 0.015563 0.01556 0.015585
0.015226 0.015197 0.015221 0.015193 0.015247 0.015228 0.015192 0.015243 0.015214 0.015214 0.015208 0.015249 0.015223 0.015181 0.015232 0.015197 0.015202 0.015201 0.015199 0.015209 0.015182 0.015235 0.01519 0.015247 0.015249 0.015222 0.01524 0.015224 0.015215 0.015227 0.015206 0.015206 0.015198 0.01521 0.015243 0.01523 0.015209 0.015191 0.01518 0.015221 0.015177 0.015226 0.015223 0.015247 0.015227 0.015203 0.015201 0.015237 0.015225 0.01521 0.015223 0.015239 0.015194 0.015229 0.015231 0.015194 0.015214 0.015205 0.015197 0.015225 0.015236 0.015192 0.015207 0.015195 0.015195 0.015211 0.015211 0.015187 0.015186 0.015195 0.015198 0.015227 0.015213 0.015218 0.015187 0.015217 0.015228 0.015206 0.015215 0.015233 0.015208 0.015172 0.015211 0.015234 0.015229 0.015211 0.015213 0.015219 0.015196 0.015265 0.015196 0.015202 0.015225 0.015218 0.015241 0.015217 0.015244 0.015211 0.015208 0.015233
0.014884 0.014855 0.014879 0.014852 0.014905 0.014885 0.01485 0.0149 0.014872 0.014872 0.014866 0.014907 0.014881 0.01484 0.01489 0.014855 0.01486 0.014859 0.014858 0.014867 0.01484 0.014893 0.014849 0.014905 0.014907 0.01488 0.014898 0.014881 0.014873 0.014884 0.014864 0.014865 0.014856 0.014868 0.014901 0.014888 0.014867 0.014849 0.014839 0.014879 0.014836 0.014884 0.014881 0.014905 0.014884 0.014861 0.014859 0.014894 0.014883 0.014868 0.01488 0.014897 0.014852 0.014887 0.014889 0.014852 0.014872 0.014863 0.014856 0.014882 0.014893 0.01485 0.014865 0.014853 0.014853 0.014869 0.014869 0.014845 0.014844 0.014853 0.014856 0.014884 0.014871 0.014876 0.014845 0.014875 0.014886 0.014864 0.014873 0.01489 0.014866 0.01483 0.014869 0.014892 0.014887 0.014869 0.014871 0.014877 0.014854 0.014923 0.014854 0.01486 0.014882 0.014876 0.014898 0.014875 0.014902 0.014869 0.014866 0.01489
0.014552 0.014524 0.014547 0.01452 0.014573 0.014553 0.014518 0.014568 0.01454 0.01454 0.014534 0.014574 0.014549 0.014508 0.014557 0.014523 0.014528 0.014528 0.014526 0.014535 0.014509 0.01456 0.014517 0.014572 0.014574 0.014548 0.014565 0.014549 0.014541 0.014552 0.014532 0.014533 0.014524 0.014536 0.014568 0.014556 0.014535 0.014517 0.014507 0.014547 0.014504 0.014551 0.014549 0.014572 0.014552 0.014529 0.014527 0.014562 0.014551 0.014536 0.014548 0.014564 0.01452 0.014555 0.014556 0.01452 0.01454 0.01453 0.014524 0.01455 0.014561 0.014518 0.014534 0.014521 0.014521 0.014538 0.014537 0.014513 0.014513 0.014521 0.014524 0.014552 0.014539 0.014544 0.014513 0.014543 0.014554 0.014531 0.014541 0.014558 0.014534 0.014499 0.014537 0.014559 0.014555 0.014537 0.014539 0.014545 0.014522 0.014591 0.014523 0.014528 0.01455 0.014544 0.014566 0.014543 0.014569 0.014537 0.014534 0.014558
0.014229 0.014201 0.014225 0.014198 0.01425 0.01423 0.014196 0.014245 0.014217 0.014218 0.014212 0.014252 0.014227 0.014186 0.014235 0.014201 0.014206 0.014206 0.014204 0.014212 0.014187 0.014238 0.014195 0.014249 0.014252 0.014225 0.014243 0.014227 0.014218 0.014229 0.01421 0.014211 0.014202 0.014214 0.014245 0.014233 0.014213 0.014195 0.014185 0.014225 0.014182 0.014229 0.014226 0.014249 0.014229 0.014207 0.014205 0.014239 0.014229 0.014214 0.014225 0.014242 0.014198 0.014233 0.014234 0.014198 0.014218 0.014208 0.014202 0.014228 0.014239 0.014196 0.014211 0.014199 0.014199 0.014215 0.014215 0.014191 0.014191 0.014199 0.014202 0.01423 0.014216 0.014221 0.014191 0.014221 0.014232 0.014209 0.014219 0.014236 0.014212 0.014177 0.014214 0.014237 0.014232 0.014215 0.014217 0.014223 0.0142 0.014268 0.014201 0.014206 0.014227 0.014221 0.014243 0.014221 0.014246 0.014215 0.014212 0.014236
0.013916 0.013889 0.013912 0.013885 0.013937 0.013917 0.013883 0.013932 0.013904 0.013905 0.013899 0.013938 0.013914 0.013873 0.013921 0.013888 0.013893 0.013893 0.013891 0.013899 0.013875 0.013924 0.013882 0.013935 0.013938 0.013912 0.013929 0.013914 0.013905 0.013916 0.013898 0.013898 0.013889 0.013901 0.013931 0.01392 0.0139 0.013882 0.013873 0.013912 0.01387 0.013916 0.013913 0.013935 0.013916 0.013894 0.013892 0.013926 0.013915 0.013901 0.013912 0.013928 0.013885 0.01392 0.01392 0.013885 0.013905 0.013895 0.013889 0.013915 0.013925 0.013884 0.013899 0.013886 0.013886 0.013903 0.013902 0.013879 0.013879 0.013886 0.01389 0.013916 0.013903 0.013908 0.013878 0.013908 0.013918 0.013896 0.013906 0.013922 0.013899 0.013865 0.013901 0.013924 0.013919 0.013902 0.013904 0.01391 0.013887 0.013954 0.013888 0.013893 0.013914 0.013907 0.01393 0.013908 0.013933 0.013902 0.013899 0.013922
0.013612 0.013585 0.013608 0.013582 0.013632 0.013613 0.01358 0.013627 0.0136 0.013601 0.013594 0.013633 0.01361 0.01357 0.013617 0.013584 0.013589 0.013589 0.013587 0.013595 0.013571 0.01362 0.013578 0.013631 0.013633 0.013607 0.013625 0.01361 0.013601 0.013611 0.013594 0.013594 0.013585 0.013597 0.013627 0.013616 0.013595 0.013578 0.013569 0.013608 0.013566 0.013611 0.013609 0.01363 0.013612 0.01359 0.013588 0.013621 0.013611 0.013597 0.013608 0.013624 0.013581 0.013616 0.013616 0.013582 0.013601 0.01359 0.013585 0.01361 0.013621 0.01358 0.013595 0.013582 0.013582 0.013599 0.013598 0.013575 0.013575 0.013582 0.013586 0.013612 0.013599 0.013604 0.013574 0.013604 0.013614 0.013592 0.013602 0.013618 0.013595 0.013561 0.013597 0.013619 0.013615 0.013597 0.0136 0.013605 0.013583 0.01365 0.013584 0.013589 0.01361 0.013603 0.013625 0.013604 0.013628 0.013598 0.013595 0.013618
0.013316 0.013289 0.013312 0.013286 0.013336 0.013317 0.013284 0.013331 0.013304 0.013306 0.013299 0.013337 0.013314 0.013274 0.013321 0.013288 0.013294 0.013294 0.013291 0.013299 0.013276 0.013323 0.013283 0.013334 0.013337 0.013311 0.013329 0.013314 0.013305 0.013315 0.013298 0.013299 0.01329 0.013301 0.013331 0.01332 0.013299 0.013283 0.013274 0.013312 0.013271 0.013315 0.013313 0.013334 0.013316 0.013295 0.013293 0.013325 0.013315 0.013302 0.013312 0.013328 0.013286 0.01332 0.01332 0.013286 0.013305 0.013295 0.01329 0.013315 0.013325 0.013284 0.013299 0.013286 0.013286 0.013303 0.013302 0.013279 0.01328 0.013287 0.013291 0.013316 0.013303 0.013308 0.013279 0.013308 0.013318 0.013296 0.013306 0.013322 0.013299 0.013266 0.013301 0.013324 0.013319 0.013302 0.013305 0.01331 0.013288 0.013354 0.013289 0.013294 0.013314 0.013307 0.013329 0.013309 0.013332 0.013302 0.013299 0.013322
0.013029 0.013002 0.013025 0.012999 0.013049 0.013029 0.012997 0.013043 0.013017 0.013018 0.013011 0.013049 0.013027 0.012987 0.013033 0.013001 0.013006 0.013006 0.013004 0.013012 0.012989 0.013036 0.012996 0.013046 0.013049 0.013024 0.013041 0.013026 0.013018 0.013028 0.013011 0.013011 0.013002 0.013014 0.013042 0.013032 0.013012 0.012995 0.012987 0.013025 0.012983 0.013028 0.013025 0.013046 0.013028 0.013007 0.013005 0.013037 0.013027 0.013014 0.013024 0.01304 0.012998 0.013033 0.013032 0.012999 0.013017 0.013007 0.013003 0.013027 0.013037 0.012997 0.013012 0.012998 0.012999 0.013016 0.013015 0.012992 0.012993 0.012999 0.013003 0.013028 0.013016 0.01302 0.012991 0.01302 0.013031 0.013008 0.013019 0.013034 0.013012 0.012979 0.013014 0.013036 0.013031 0.013014 0.013017 0.013022 0.013001 0.013066 0.013002 0.013006 0.013026 0.013019 0.013041 0.013021 0.013044 0.013015 0.013012 0.013034
0.012749 0.012722 0.012745 0.01272 0.012768 0.012749 0.012717 0.012763 0.012737 0.012739 0.012731 0.012769 0.012747 0.012708 0.012753 0.012721 0.012726 0.012727 0.012725 0.012732 0.01271 0.012755 0.012716 0.012766 0.012769 0.012744 0.012761 0.012746 0.012738 0.012747 0.012731 0.012732 0.012723 0.012734 0.012762 0.012753 0.012732 0.012715 0.012707 0.012745 0.012704 0.012748 0.012746 0.012766 0.012748 0.012727 0.012726 0.012757 0.012748 0.012735 0.012744 0.01276 0.012719 0.012753 0.012752 0.012719 0.012737 0.012727 0.012723 0.012747 0.012757 0.012717 0.012732 0.012719 0.012719 0.012736 0.012735 0.012712 0.012714 0.01272 0.012724 0.012748 0.012736 0.01274 0.012712 0.01274 0.012751 0.012728 0.012739 0.012754 0.012732 0.012699 0.012734 0.012756 0.012751 0.012735 0.012738 0.012742 0.012721 0.012785 0.012722 0.012726 0.012746 0.012739 0.012761 0.012742 0.012764 0.012735 0.012732 0.012754
0.012476 0.01245 0.012473 0.012448 0.012496 0.012476 0.012445 0.01249 0.012465 0.012467 0.012459 0.012496 0.012474 0.012436 0.012481 0.012449 0.012454 0.012455 0.012452 0.01246 0.012438 0.012483 0.012444 0.012493 0.012496 0.012471 0.012489 0.012474 0.012466 0.012475 0.012459 0.01246 0.012451 0.012462 0.012489 0.01248 0.01246 0.012443 0.012436 0.012472 0.012432 0.012475 0.012473 0.012493 0.012475 0.012455 0.012454 0.012484 0.012475 0.012463 0.012471 0.012487 0.012447 0.01248 0.012479 0.012447 0.012465 0.012455 0.012451 0.012475 0.012484 0.012445 0.01246 0.012446 0.012447 0.012464 0.012463 0.01244 0.012442 0.012447 0.012452 0.012476 0.012464 0.012468 0.01244 0.012468 0.012478 0.012456 0.012466 0.012482 0.01246 0.012428 0.012462 0.012483 0.012478 0.012462 0.012465 0.01247 0.012449 0.012513 0.01245 0.012454 0.012473 0.012466 0.012488 0.012469 0.012491 0.012463 0.01246 0.012482
0.012211 0.012185 0.012208 0.012183 0.01223 0.012211 0.01218 0.012224 0.012199 0.012201 0.012194 0.01223 0.012209 0.012171 0.012215 0.012183 0.012189 0.012189 0.012187 0.012194 0.012173 0.012217 0.012179 0.012227 0.012231 0.012206 0.012223 0.012208 0.0122 0.012209 0.012194 0.012195 0.012185 0.012196 0.012223 0.012215 0.012194 0.012178 0.012171 0.012207 0.012167 0.01221 0.012208 0.012227 0.012209 0.01219 0.012189 0.012219 0.01221 0.012197 0.012206 0.012221 0.012182 0.012215 0.012214 0.012182 0.0122 0.012189 0.012186 0.012209 0.012219 0.01218 0.012195 0.012181 0.012182 0.012199 0.012198 0.012175 0.012177 0.012182 0.012187 0.01221 0.012198 0.012203 0.012174 0.012203 0.012213 0.012191 0.012201 0.012216 0.012195 0.012163 0.012196 0.012218 0.012213 0.012197 0.0122 0.012205 0.012184 0.012247 0.012185 0.012189 0.012208 0.0122 0.012223 0.012204 0.012225 0.012198 0.012194 0.012216
0.011952 0.011926 0.011949 0.011924 0.011971 0.011952 0.011922 0.011965 0.011941 0.011943 0.011935 0.011971 0.011951 0.011913 0.011956 0.011925 0.011931 0.011931 0.011929 0.011936 0.011915 0.011958 0.011921 0.011968 0.011972 0.011947 0.011964 0.01195 0.011942 0.01195 0.011936 0.011936 0.011927 0.011938 0.011964 0.011956 0.011936 0.01192 0.011913 0.011949 0.011909 0.011951 0.011949 0.011968 0.011951 0.011932 0.01193 0.01196 0.011951 0.011939 0.011947 0.011962 0.011923 0.011956 0.011955 0.011924 0.011941 0.011931 0.011928 0.01195 0.01196 0.011922 0.011936 0.011923 0.011923 0.01194 0.011939 0.011917 0.011919 0.011924 0.011929 0.011952 0.01194 0.011944 0.011916 0.011944 0.011954 0.011932 0.011942 0.011958 0.011936 0.011905 0.011938 0.011959 0.011954 0.011938 0.011942 0.011946 0.011926 0.011988 0.011927 0.011931 0.011949 0.011942 0.011964 0.011946 0.011966 0.011939 0.011936 0.011958
0.0117 0.011675 0.011697 0.011673 0.011719 0.011699 0.01167 0.011713 0.011689 0.011691 0.011683 0.011719 0.011698 0.011661 0.011704 0.011673 0.011679 0.011679 0.011677 0.011684 0.011663 0.011706 0.011669 0.011715 0.011719 0.011694 0.011712 0.011697 0.011689 0.011698 0.011684 0.011684 0.011675 0.011686 0.011712 0.011704 0.011684 0.011668 0.011661 0.011696 0.011657 0.011698 0.011697 0.011715 0.011698 0.01168 0.011678 0.011707 0.011699 0.011687 0.011695 0.01171 0.011671 0.011704 0.011702 0.011672 0.011689 0.011679 0.011676 0.011698 0.011708 0.01167 0.011684 0.011671 0.011671 0.011688 0.011687 0.011665 0.011667 0.011672 0.011677 0.011699 0.011688 0.011692 0.011664 0.011692 0.011702 0.01168 0.01169 0.011705 0.011684 0.011653 0.011686 0.011707 0.011702 0.011686 0.01169 0.011694 0.011674 0.011735 0.011675 0.011679 0.011697 0.011689 0.011711 0.011694 0.011714 0.011687 0.011684 0.011705
0.011454 0.011429 0.011451 0.011427 0.011472 0.011453 0.011424 0.011466 0.011443 0.011445 0.011437 0.011472 0.011452 0.011415 0.011458 0.011427 0.011433 0.011433 0.011431 0.011438 0.011418 0.011459 0.011423 0.011469 0.011473 0.011448 0.011465 0.011451 0.011443 0.011452 0.011438 0.011438 0.011429 0.01144 0.011465 0.011457 0.011438 0.011422 0.011415 0.01145 0.011412 0.011452 0.011451 0.011468 0.011452 0.011434 0.011432 0.011461 0.011452 0.011441 0.011448 0.011463 0.011426 0.011458 0.011456 0.011426 0.011443 0.011433 0.01143 0.011452 0.011461 0.011425 0.011438 0.011425 0.011426 0.011442 0.011441 0.011419 0.011421 0.011426 0.011431 0.011453 0.011442 0.011446 0.011418 0.011446 0.011456 0.011434 0.011444 0.011459 0.011438 0.011408 0.01144 0.01146 0.011456 0.01144 0.011444 0.011448 0.011428 0.011488 0.011429 0.011433 0.011451 0.011443 0.011465 0.011448 0.011468 0.011441 0.011438 0.011459
0.011214 0.011189 0.011211 0.011187 0.011232 0.011213 0.011184 0.011226 0.011202 0.011205 0.011197 0.011232 0.011212 0.011175 0.011217 0.011187 0.011193 0.011193 0.011191 0.011198 0.011178 0.011219 0.011184 0.011228 0.011232 0.011208 0.011225 0.011211 0.011203 0.011211 0.011198 0.011198 0.011189 0.0112 0.011225 0.011217 0.011197 0.011182 0.011176 0.01121 0.011172 0.011212 0.01121 0.011228 0.011212 0.011194 0.011192 0.011221 0.011212 0.011201 0.011208 0.011223 0.011186 0.011218 0.011216 0.011186 0.011203 0.011193 0.01119 0.011212 0.011221 0.011185 0.011198 0.011185 0.011186 0.011202 0.011201 0.01118 0.011182 0.011186 0.011191 0.011213 0.011202 0.011205 0.011179 0.011206 0.011216 0.011194 0.011204 0.011219 0.011198 0.011168 0.011199 0.01122 0.011215 0.0112 0.011204 0.011208 0.011188 0.011248 0.011189 0.011193 0.01121 0.011203 0.011224 0.011208 0.011227 0.011201 0.011198 0.011219
0.010979 0.010954 0.010976 0.010953 0.010997 0.010978 0.01095 0.010991 0.010968 0.01097 0.010962 0.010997 0.010978 0.010941 0.010982 0.010953 0.010958 0.010959 0.010957 0.010963 0.010944 0.010984 0.010949 0.010993 0.010997 0.010973 0.01099 0.010976 0.010969 0.010977 0.010963 0.010964 0.010955 0.010965 0.01099 0.010982 0.010963 0.010948 0.010942 0.010976 0.010938 0.010977 0.010976 0.010993 0.010977 0.010959 0.010958 0.010986 0.010977 0.010967 0.010973 0.010988 0.010951 0.010983 0.010981 0.010952 0.010968 0.010958 0.010956 0.010977 0.010986 0.01095 0.010964 0.01095 0.010951 0.010968 0.010966 0.010945 0.010948 0.010952 0.010957 0.010978 0.010967 0.010971 0.010944 0.010971 0.010981 0.010959 0.01097 0.010984 0.010964 0.010934 0.010965 0.010985 0.010981 0.010966 0.010969 0.010973 0.010954 0.011013 0.010955 0.010958 0.010975 0.010968 0.010989 0.010973 0.010992 0.010967 0.010963 0.010984
0.01075 0.010725 0.010747 0.010724 0.010767 0.010749 0.010721 0.010761 0.010739 0.010741 0.010733 0.010767 0.010748 0.010712 0.010753 0.010724 0.010729 0.01073 0.010728 0.010734 0.010715 0.010755 0.01072 0.010764 0.010767 0.010744 0.010761 0.010747 0.010739 0.010747 0.010734 0.010735 0.010726 0.010736 0.01076 0.010753 0.010734 0.010719 0.010713 0.010746 0.010709 0.010748 0.010746 0.010763 0.010748 0.01073 0.010729 0.010756 0.010748 0.010737 0.010744 0.010758 0.010722 0.010754 0.010751 0.010723 0.010739 0.010729 0.010727 0.010748 0.010757 0.010721 0.010735 0.010721 0.010722 0.010739 0.010737 0.010716 0.010719 0.010723 0.010728 0.010749 0.010738 0.010741 0.010715 0.010742 0.010751 0.01073 0.01074 0.010754 0.010735 0.010705 0.010736 0.010756 0.010751 0.010737 0.01074 0.010744 0.010725 0.010783 0.010726 0.010729 0.010746 0.010739 0.01076 0.010744 0.010762 0.010738 0.010734 0.010754
0.010525 0.010501 0.010523 0.0105 0.010543 0.010524 0.010497 0.010537 0.010515 0.010517 0.010509 0.010543 0.010524 0.010489 0.010529 0.0105 0.010505 0.010506 0.010504 0.01051 0.010491 0.01053 0.010497 0.010539 0.010543 0.01052 0.010536 0.010523 0.010515 0.010523 0.01051 0.010511 0.010502 0.010512 0.010536 0.010529 0.01051 0.010495 0.010489 0.010522 0.010486 0.010524 0.010522 0.010538 0.010523 0.010506 0.010505 0.010532 0.010524 0.010513 0.01052 0.010534 0.010498 0.010529 0.010527 0.010499 0.010515 0.010505 0.010503 0.010524 0.010532 0.010498 0.010511 0.010497 0.010498 0.010515 0.010513 0.010493 0.010495 0.010499 0.010504 0.010524 0.010514 0.010517 0.010492 0.010518 0.010527 0.010506 0.010516 0.01053 0.010511 0.010482 0.010512 0.010532 0.010527 0.010513 0.010516 0.01052 0.010501 0.010558 0.010502 0.010505 0.010522 0.010515 0.010535 0.01052 0.010538 0.010514 0.01051 0.01053


==> images/plots/data/mismatching/dcbtnlin-ol-j.dat <==
0.21942
0.21953
0.21932
0.21939
0.21935
0.21966
0.21955
0.21961
0.21955
0.21931
0.21966
0.21956
0.21934
0.21959
0.21955
0.21974
0.21955
0.21942
0.21948
0.21961
0.21934
0.21964
0.21949
0.21976
0.21951
0.21968
0.21945
0.2195
0.21954
0.21977
0.21933
0.21934
0.21953
0.21951
0.21976
0.21942
0.21969
0.21973
0.21945
0.2194
0.2196
0.21958
0.21947
0.21982
0.21969
0.21953
0.21945
0.21965
0.21954
0.21935
0.21973
0.21962
0.21958
0.21928
0.21965
0.21952
0.21955
0.2198
0.21944
0.21948
0.21952
0.21951
0.2194
0.21979
0.21965
0.21932
0.21949
0.21963
0.21931
0.21961
0.21933
0.21958
0.21955
0.21962
0.21974
0.21949
0.21941
0.21974
0.21953
0.21948
0.21942
0.21952
0.21958
0.21942
0.2195
0.21952
0.2193
0.21944
0.2195
0.21926
0.21942
0.21958
0.21967
0.21993
0.21959
0.21932
0.21959
0.21939
0.2195
0.21947


==> images/plots/data/mismatching/dcbtnlin-ol-rho.dat <==
3.7239 -3.6353
3.7224 -3.6338
3.7253 -3.6367
3.7248 -3.6362
3.7245 -3.636
3.7201 -3.6315
3.7223 -3.6337
3.7204 -3.6319
3.7218 -3.6333
3.7257 -3.6371
3.7204 -3.6318
3.7211 -3.6326
3.7251 -3.6365
3.7218 -3.6332
3.7214 -3.6329
3.7193 -3.6307
3.7217 -3.6332
3.7241 -3.6355
3.7231 -3.6345
3.721 -3.6324
3.7258 -3.6372
3.7199 -3.6314
3.7234 -3.6347
3.7181 -3.6296
3.722 -3.6335
3.7195 -3.631
3.723 -3.6345
3.7224 -3.6339
3.7221 -3.6335
3.7184 -3.6298
3.7254 -3.6368
3.7254 -3.6368
3.7229 -3.6343
3.7226 -3.634
3.7182 -3.6297
3.724 -3.6354
3.7197 -3.6311
3.7194 -3.6308
3.724 -3.6353
3.7238 -3.6352
3.7217 -3.6331
3.7211 -3.6326
3.723 -3.6344
3.7168 -3.6284
3.7195 -3.631
3.7224 -3.6338
3.7236 -3.635
3.7197 -3.6312
3.7218 -3.6332
3.7254 -3.6368
3.719 -3.6305
3.7204 -3.6319
3.722 -3.6333
3.7256 -3.6371
3.72 -3.6315
3.7228 -3.6342
3.722 -3.6335
3.7178 -3.6292
3.7241 -3.6354
3.7228 -3.6342
3.722 -3.6335
3.7229 -3.6343
3.7246 -3.636
3.7182 -3.6296
3.7206 -3.632
3.7253 -3.6367
3.7232 -3.6346
3.7209 -3.6323
3.7262 -3.6376
3.7213 -3.6327
3.7256 -3.637
3.7212 -3.6326
3.7221 -3.6335
3.7207 -3.6321
3.7195 -3.6309
3.7229 -3.6343
3.7239 -3.6353
3.7188 -3.6302
3.7223 -3.6337
3.7225 -3.634
3.7243 -3.6357
3.7231 -3.6345
3.7215 -3.6329
3.7235 -3.635
3.7224 -3.6338
3.7226 -3.634
3.7258 -3.6372
3.7236 -3.635
3.723 -3.6344
3.7255 -3.637
3.7242 -3.6356
3.7215 -3.6329
3.7199 -3.6314
3.7159 -3.6274
3.7206 -3.6321
3.7255 -3.6369
3.7207 -3.6322
3.7241 -3.6356
3.723 -3.6344
3.7227 -3.6342


==> images/plots/data/mismatching/dcbtnlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075 0.018075
0.028935 0.028935 0.028935 0.028935 0.028935 0.028936 0.028935 0.028936 0.028936 0.028935 0.028936 0.028936 0.028935 0.028936 0.028936 0.028936 0.028936 0.028935 0.028935 0.028936 0.028935 0.028936 0.028935 0.028936 0.028936 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028935 0.028935 0.028935 0.028936 0.028935 0.028936 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028937 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028936 0.028936 0.028936 0.028935 0.028936 0.028935 0.028936 0.028937 0.028935 0.028935 0.028936 0.028935 0.028935 0.028936 0.028936 0.028935 0.028935 0.028936 0.028935 0.028936 0.028935 0.028936 0.028936 0.028936 0.028936 0.028935 0.028935 0.028936 0.028935 0.028935 0.028935 0.028935 0.028936 0.028935 0.028935 0.028935 0.028935 0.028935 0.028935 0.028935 0.028935 0.028936 0.028936 0.028937 0.028936 0.028935 0.028936 0.028935 0.028935 0.028935
0.040644 0.040645 0.040643 0.040643 0.040643 0.040646 0.040645 0.040646 0.040645 0.040643 0.040646 0.040645 0.040643 0.040645 0.040645 0.040646 0.040645 0.040644 0.040644 0.040645 0.040643 0.040646 0.040644 0.040647 0.040645 0.040646 0.040644 0.040645 0.040645 0.040647 0.040643 0.040643 0.040644 0.040644 0.040647 0.040644 0.040646 0.040646 0.040644 0.040644 0.040645 0.040645 0.040644 0.040647 0.040646 0.040645 0.040644 0.040646 0.040645 0.040643 0.040646 0.040646 0.040645 0.040643 0.040646 0.040644 0.040645 0.040647 0.040644 0.040644 0.040645 0.040644 0.040643 0.040647 0.040645 0.040643 0.040644 0.040645 0.040643 0.040645 0.040643 0.040645 0.040645 0.040645 0.040646 0.040644 0.040644 0.040646 0.040645 0.040645 0.040644 0.040644 0.040645 0.040644 0.040645 0.040644 0.040643 0.040644 0.040644 0.040643 0.040644 0.040645 0.040646 0.040648 0.040646 0.040643 0.040645 0.040644 0.040644 0.040644
0.052949 0.052951 0.052948 0.052948 0.052949 0.052953 0.052951 0.052953 0.052951 0.052948 0.052953 0.052952 0.052948 0.052951 0.052952 0.052953 0.052951 0.052949 0.05295 0.052952 0.052948 0.052953 0.05295 0.052955 0.052951 0.052953 0.05295 0.052951 0.052951 0.052954 0.052948 0.052948 0.05295 0.052951 0.052955 0.052949 0.052953 0.052953 0.052949 0.052949 0.052951 0.052952 0.05295 0.052956 0.052953 0.052951 0.05295 0.052953 0.052951 0.052948 0.052954 0.052953 0.052951 0.052948 0.052953 0.05295 0.052951 0.052955 0.052949 0.05295 0.052951 0.05295 0.052949 0.052955 0.052952 0.052948 0.05295 0.052952 0.052947 0.052952 0.052948 0.052952 0.052951 0.052952 0.052953 0.05295 0.052949 0.052954 0.052951 0.052951 0.052949 0.05295 0.052952 0.05295 0.052951 0.052951 0.052948 0.05295 0.05295 0.052948 0.052949 0.052951 0.052953 0.052957 0.052952 0.052948 0.052952 0.052949 0.05295 0.05295
0.06562 0.065622 0.065618 0.065619 0.065619 0.065626 0.065623 0.065625 0.065623 0.065618 0.065625 0.065624 0.065618 0.065623 0.065624 0.065627 0.065623 0.06562 0.065621 0.065624 0.065617 0.065626 0.065621 0.065629 0.065623 0.065627 0.065622 0.065622 0.065623 0.065628 0.065618 0.065618 0.065622 0.065622 0.065629 0.06562 0.065626 0.065627 0.06562 0.06562 0.065623 0.065624 0.065622 0.065631 0.065627 0.065622 0.065621 0.065626 0.065623 0.065618 0.065627 0.065625 0.065623 0.065618 0.065626 0.065622 0.065623 0.065629 0.06562 0.065622 0.065623 0.065622 0.065619 0.065629 0.065625 0.065618 0.065621 0.065625 0.065617 0.065624 0.065618 0.065624 0.065623 0.065625 0.065627 0.065622 0.06562 0.065628 0.065623 0.065622 0.06562 0.065621 0.065624 0.065621 0.065623 0.065622 0.065617 0.065621 0.065621 0.065618 0.06562 0.065624 0.065626 0.065632 0.065625 0.065618 0.065625 0.06562 0.065621 0.065622
0.078445 0.078448 0.078442 0.078443 0.078444 0.078454 0.078449 0.078453 0.07845 0.078441 0.078453 0.078451 0.078443 0.078449 0.078451 0.078455 0.07845 0.078445 0.078447 0.078451 0.078441 0.078454 0.078446 0.078458 0.078449 0.078455 0.078447 0.078448 0.078449 0.078457 0.078442 0.078442 0.078447 0.078448 0.078458 0.078445 0.078454 0.078455 0.078445 0.078446 0.07845 0.078451 0.078447 0.078461 0.078455 0.078448 0.078446 0.078454 0.07845 0.078442 0.078456 0.078453 0.078449 0.078442 0.078454 0.078447 0.078449 0.078459 0.078445 0.078448 0.078449 0.078447 0.078444 0.078458 0.078452 0.078442 0.078447 0.078452 0.07844 0.078451 0.078441 0.078451 0.078449 0.078452 0.078455 0.078447 0.078445 0.078456 0.078449 0.078448 0.078444 0.078447 0.07845 0.078446 0.078449 0.078448 0.078441 0.078446 0.078447 0.078442 0.078445 0.07845 0.078454 0.078462 0.078453 0.078442 0.078452 0.078445 0.078447 0.078448
0.091233 0.091238 0.091229 0.09123 0.091232 0.091245 0.091238 0.091244 0.09124 0.091228 0.091244 0.091242 0.09123 0.091239 0.091241 0.091247 0.09124 0.091232 0.091236 0.091242 0.091227 0.091246 0.091235 0.091251 0.091239 0.091247 0.091236 0.091238 0.091239 0.09125 0.091229 0.091228 0.091236 0.091237 0.091251 0.091233 0.091246 0.091247 0.091233 0.091234 0.09124 0.091242 0.091236 0.091255 0.091247 0.091238 0.091234 0.091246 0.09124 0.091228 0.091248 0.091244 0.091239 0.091228 0.091245 0.091236 0.091239 0.091252 0.091232 0.091237 0.091239 0.091236 0.091231 0.091251 0.091243 0.091229 0.091235 0.091242 0.091226 0.091241 0.091228 0.091242 0.091238 0.091243 0.091246 0.091236 0.091233 0.091249 0.091238 0.091238 0.091232 0.091235 0.09124 0.091235 0.091238 0.091237 0.091227 0.091234 0.091236 0.091229 0.091232 0.09124 0.091245 0.091257 0.091244 0.091228 0.091243 0.091233 0.091236 0.091237
0.10381 0.10382 0.10381 0.10381 0.10381 0.10383 0.10382 0.10383 0.10382 0.10381 0.10383 0.10383 0.10381 0.10382 0.10382 0.10383 0.10382 0.10381 0.10382 0.10383 0.10381 0.10383 0.10382 0.10384 0.10382 0.10383 0.10382 0.10382 0.10382 0.10384 0.10381 0.10381 0.10382 0.10382 0.10384 0.10381 0.10383 0.10383 0.10381 0.10381 0.10382 0.10383 0.10382 0.10384 0.10383 0.10382 0.10381 0.10383 0.10382 0.10381 0.10383 0.10383 0.10382 0.10381 0.10383 0.10382 0.10382 0.10384 0.10381 0.10382 0.10382 0.10382 0.10381 0.10384 0.10383 0.10381 0.10382 0.10383 0.1038 0.10382 0.10381 0.10383 0.10382 0.10383 0.10383 0.10382 0.10381 0.10383 0.10382 0.10382 0.10381 0.10382 0.10382 0.10382 0.10382 0.10382 0.10381 0.10382 0.10382 0.10381 0.10381 0.10382 0.10383 0.10385 0.10383 0.10381 0.10383 0.10381 0.10382 0.10382
0.11604 0.11604 0.11603 0.11603 0.11603 0.11606 0.11604 0.11606 0.11605 0.11603 0.11605 0.11605 0.11603 0.11605 0.11605 0.11606 0.11605 0.11603 0.11604 0.11605 0.11603 0.11606 0.11604 0.11607 0.11605 0.11606 0.11604 0.11604 0.11605 0.11607 0.11603 0.11603 0.11604 0.11604 0.11607 0.11604 0.11606 0.11606 0.11604 0.11604 0.11605 0.11605 0.11604 0.11607 0.11606 0.11604 0.11604 0.11606 0.11605 0.11603 0.11606 0.11606 0.11605 0.11603 0.11606 0.11604 0.11605 0.11607 0.11603 0.11604 0.11605 0.11604 0.11603 0.11607 0.11605 0.11603 0.11604 0.11605 0.11602 0.11605 0.11603 0.11605 0.11605 0.11605 0.11606 0.11604 0.11604 0.11606 0.11604 0.11604 0.11603 0.11604 0.11605 0.11604 0.11604 0.11604 0.11603 0.11604 0.11604 0.11603 0.11603 0.11605 0.11606 0.11608 0.11605 0.11603 0.11605 0.11604 0.11604 0.11604
0.12777 0.12778 0.12776 0.12776 0.12777 0.1278 0.12778 0.12779 0.12778 0.12776 0.12779 0.12779 0.12776 0.12778 0.12779 0.1278 0.12778 0.12777 0.12777 0.12779 0.12776 0.1278 0.12777 0.12781 0.12778 0.1278 0.12778 0.12778 0.12778 0.12781 0.12776 0.12776 0.12777 0.12778 0.12781 0.12777 0.1278 0.1278 0.12777 0.12777 0.12778 0.12779 0.12778 0.12782 0.1278 0.12778 0.12777 0.1278 0.12778 0.12776 0.1278 0.12779 0.12778 0.12776 0.1278 0.12778 0.12778 0.12781 0.12777 0.12778 0.12778 0.12778 0.12776 0.12781 0.12779 0.12776 0.12777 0.12779 0.12775 0.12779 0.12776 0.12779 0.12778 0.12779 0.1278 0.12778 0.12777 0.1278 0.12778 0.12778 0.12777 0.12777 0.12779 0.12777 0.12778 0.12778 0.12776 0.12777 0.12777 0.12776 0.12777 0.12778 0.1278 0.12782 0.12779 0.12776 0.12779 0.12777 0.12777 0.12778
0.1389 0.13891 0.13889 0.13889 0.1389 0.13893 0.13891 0.13893 0.13892 0.13889 0.13893 0.13893 0.13889 0.13892 0.13892 0.13894 0.13892 0.1389 0.13891 0.13892 0.13888 0.13894 0.1389 0.13895 0.13892 0.13894 0.13891 0.13891 0.13892 0.13895 0.13889 0.13889 0.13891 0.13891 0.13895 0.1389 0.13894 0.13894 0.1389 0.1389 0.13892 0.13892 0.13891 0.13896 0.13894 0.13891 0.1389 0.13894 0.13892 0.13889 0.13894 0.13893 0.13892 0.13889 0.13893 0.13891 0.13892 0.13895 0.1389 0.13891 0.13892 0.13891 0.13889 0.13895 0.13893 0.13889 0.13891 0.13893 0.13888 0.13892 0.13889 0.13892 0.13891 0.13893 0.13894 0.13891 0.1389 0.13894 0.13891 0.13891 0.1389 0.13891 0.13892 0.13891 0.13891 0.13891 0.13889 0.1389 0.13891 0.13889 0.1389 0.13892 0.13893 0.13897 0.13893 0.13889 0.13893 0.1389 0.13891 0.13891
0.14934 0.14935 0.14932 0.14933 0.14933 0.14938 0.14935 0.14937 0.14936 0.14932 0.14937 0.14937 0.14933 0.14936 0.14936 0.14938 0.14936 0.14933 0.14934 0.14937 0.14932 0.14938 0.14934 0.1494 0.14936 0.14938 0.14935 0.14935 0.14935 0.14939 0.14932 0.14932 0.14934 0.14935 0.14939 0.14934 0.14938 0.14938 0.14933 0.14934 0.14936 0.14937 0.14935 0.14941 0.14938 0.14935 0.14934 0.14938 0.14936 0.14932 0.14939 0.14937 0.14935 0.14932 0.14938 0.14935 0.14935 0.1494 0.14933 0.14935 0.14936 0.14935 0.14933 0.14939 0.14937 0.14932 0.14934 0.14937 0.14931 0.14936 0.14932 0.14936 0.14935 0.14937 0.14938 0.14935 0.14934 0.14939 0.14935 0.14935 0.14933 0.14934 0.14936 0.14934 0.14935 0.14935 0.14932 0.14934 0.14934 0.14932 0.14933 0.14936 0.14938 0.14942 0.14937 0.14932 0.14937 0.14934 0.14934 0.14935
0.159 0.15902 0.15899 0.15899 0.159 0.15905 0.15902 0.15904 0.15903 0.15898 0.15904 0.15904 0.15899 0.15902 0.15903 0.15905 0.15903 0.159 0.15901 0.15903 0.15898 0.15905 0.159 0.15907 0.15902 0.15905 0.15901 0.15902 0.15902 0.15907 0.15898 0.15898 0.15901 0.15902 0.15907 0.159 0.15905 0.15905 0.159 0.159 0.15902 0.15903 0.15901 0.15909 0.15905 0.15902 0.159 0.15905 0.15903 0.15898 0.15906 0.15904 0.15902 0.15898 0.15905 0.15901 0.15902 0.15907 0.159 0.15901 0.15902 0.15901 0.15899 0.15907 0.15904 0.15899 0.15901 0.15903 0.15897 0.15903 0.15898 0.15903 0.15902 0.15904 0.15905 0.15901 0.159 0.15906 0.15902 0.15902 0.15899 0.15901 0.15903 0.15901 0.15902 0.15901 0.15898 0.159 0.15901 0.15899 0.159 0.15903 0.15905 0.15909 0.15904 0.15898 0.15904 0.159 0.15901 0.15902
0.16783 0.16785 0.16781 0.16782 0.16783 0.16788 0.16785 0.16788 0.16786 0.16781 0.16788 0.16787 0.16782 0.16786 0.16787 0.16789 0.16786 0.16783 0.16784 0.16787 0.1678 0.16789 0.16784 0.16791 0.16786 0.16789 0.16785 0.16785 0.16785 0.16791 0.16781 0.16781 0.16784 0.16785 0.16791 0.16783 0.16789 0.16789 0.16783 0.16784 0.16786 0.16787 0.16784 0.16793 0.16789 0.16785 0.16783 0.16789 0.16786 0.16781 0.1679 0.16788 0.16785 0.16781 0.16789 0.16784 0.16786 0.16792 0.16783 0.16785 0.16786 0.16784 0.16782 0.16791 0.16787 0.16781 0.16784 0.16787 0.1678 0.16786 0.16781 0.16787 0.16785 0.16788 0.16789 0.16784 0.16783 0.1679 0.16785 0.16785 0.16782 0.16784 0.16786 0.16784 0.16785 0.16785 0.16781 0.16784 0.16784 0.16781 0.16783 0.16786 0.16789 0.16794 0.16788 0.16781 0.16788 0.16783 0.16784 0.16785
0.17578 0.1758 0.17576 0.17577 0.17578 0.17584 0.17581 0.17584 0.17582 0.17576 0.17584 0.17583 0.17577 0.17581 0.17583 0.17585 0.17582 0.17578 0.1758 0.17583 0.17575 0.17585 0.17579 0.17588 0.17582 0.17585 0.1758 0.17581 0.17581 0.17587 0.17576 0.17576 0.17579 0.1758 0.17587 0.17578 0.17585 0.17585 0.17578 0.17579 0.17581 0.17583 0.1758 0.1759 0.17585 0.17581 0.17579 0.17585 0.17582 0.17576 0.17586 0.17584 0.17581 0.17576 0.17585 0.1758 0.17581 0.17588 0.17578 0.1758 0.17582 0.1758 0.17577 0.17587 0.17583 0.17576 0.17579 0.17583 0.17574 0.17582 0.17576 0.17583 0.17581 0.17583 0.17585 0.1758 0.17579 0.17586 0.17581 0.17581 0.17578 0.17579 0.17582 0.17579 0.17581 0.1758 0.17576 0.17579 0.17579 0.17576 0.17578 0.17582 0.17585 0.17591 0.17584 0.17576 0.17584 0.17578 0.17579 0.17581
0.18283 0.18285 0.18281 0.18281 0.18282 0.1829 0.18285 0.18289 0.18286 0.18279 0.18289 0.18288 0.18281 0.18286 0.18288 0.1829 0.18287 0.18282 0.18284 0.18288 0.18279 0.1829 0.18283 0.18293 0.18286 0.18291 0.18285 0.18286 0.18286 0.18292 0.1828 0.1828 0.18284 0.18285 0.18293 0.18283 0.1829 0.1829 0.18282 0.18283 0.18286 0.18288 0.18284 0.18296 0.18291 0.18285 0.18283 0.1829 0.18287 0.1828 0.18291 0.18289 0.18286 0.1828 0.1829 0.18284 0.18286 0.18294 0.18282 0.18285 0.18286 0.18284 0.18281 0.18293 0.18288 0.18281 0.18284 0.18288 0.18278 0.18287 0.1828 0.18288 0.18286 0.18288 0.1829 0.18284 0.18283 0.18292 0.18285 0.18285 0.18282 0.18283 0.18287 0.18284 0.18286 0.18285 0.1828 0.18283 0.18284 0.18281 0.18282 0.18287 0.1829 0.18297 0.18289 0.1828 0.18289 0.18282 0.18284 0.18285
0.18894 0.18897 0.18892 0.18892 0.18894 0.18902 0.18897 0.18902 0.18899 0.18891 0.18901 0.189 0.18892 0.18898 0.189 0.18903 0.18899 0.18894 0.18896 0.189 0.1889 0.18903 0.18895 0.18906 0.18899 0.18903 0.18897 0.18898 0.18898 0.18905 0.18891 0.18891 0.18896 0.18897 0.18906 0.18894 0.18903 0.18903 0.18894 0.18895 0.18898 0.189 0.18896 0.18909 0.18903 0.18897 0.18895 0.18903 0.18899 0.18891 0.18904 0.18902 0.18898 0.18892 0.18902 0.18896 0.18898 0.18907 0.18894 0.18897 0.18898 0.18896 0.18893 0.18905 0.18901 0.18892 0.18895 0.189 0.18889 0.18899 0.18891 0.189 0.18897 0.18901 0.18902 0.18896 0.18895 0.18904 0.18897 0.18897 0.18893 0.18895 0.18899 0.18896 0.18898 0.18897 0.18891 0.18895 0.18896 0.18892 0.18894 0.18899 0.18902 0.1891 0.18902 0.18891 0.18901 0.18894 0.18896 0.18897
0.19413 0.19416 0.1941 0.1941 0.19412 0.19421 0.19416 0.19421 0.19417 0.19409 0.1942 0.1942 0.1941 0.19417 0.19419 0.19422 0.19418 0.19412 0.19414 0.19419 0.19408 0.19422 0.19413 0.19426 0.19417 0.19423 0.19415 0.19416 0.19417 0.19425 0.19409 0.19409 0.19414 0.19416 0.19425 0.19413 0.19422 0.19422 0.19412 0.19414 0.19417 0.19419 0.19415 0.19429 0.19422 0.19416 0.19413 0.19422 0.19418 0.19409 0.19423 0.19421 0.19416 0.1941 0.19421 0.19415 0.19417 0.19426 0.19412 0.19415 0.19417 0.19415 0.19411 0.19425 0.1942 0.1941 0.19414 0.19419 0.19407 0.19418 0.19409 0.19419 0.19416 0.1942 0.19422 0.19415 0.19413 0.19424 0.19416 0.19416 0.19411 0.19414 0.19418 0.19414 0.19416 0.19415 0.19409 0.19413 0.19414 0.1941 0.19412 0.19418 0.19421 0.1943 0.19421 0.19409 0.1942 0.19412 0.19414 0.19416
0.19838 0.19841 0.19835 0.19836 0.19838 0.19848 0.19842 0.19848 0.19843 0.19834 0.19846 0.19846 0.19836 0.19843 0.19845 0.19849 0.19844 0.19838 0.1984 0.19845 0.19833 0.19849 0.19839 0.19853 0.19843 0.19849 0.19841 0.19842 0.19843 0.19852 0.19835 0.19835 0.1984 0.19842 0.19852 0.19838 0.19848 0.19849 0.19837 0.19839 0.19843 0.19845 0.19841 0.19856 0.19849 0.19842 0.19839 0.19849 0.19844 0.19834 0.1985 0.19847 0.19842 0.19835 0.19848 0.1984 0.19843 0.19853 0.19837 0.19841 0.19843 0.1984 0.19836 0.19852 0.19846 0.19835 0.1984 0.19845 0.19832 0.19844 0.19834 0.19845 0.19842 0.19846 0.19848 0.19841 0.19839 0.19851 0.19842 0.19842 0.19837 0.19839 0.19844 0.1984 0.19842 0.19841 0.19834 0.19839 0.1984 0.19836 0.19838 0.19844 0.19848 0.19857 0.19847 0.19835 0.19847 0.19838 0.1984 0.19842
0.20173 0.20176 0.2017 0.2017 0.20172 0.20183 0.20176 0.20183 0.20178 0.20168 0.20181 0.20181 0.2017 0.20177 0.2018 0.20184 0.20179 0.20172 0.20175 0.2018 0.20167 0.20184 0.20173 0.20188 0.20178 0.20184 0.20176 0.20177 0.20177 0.20187 0.20169 0.20168 0.20174 0.20176 0.20188 0.20173 0.20184 0.20184 0.20172 0.20174 0.20177 0.2018 0.20175 0.20192 0.20184 0.20176 0.20173 0.20184 0.20179 0.20168 0.20185 0.20182 0.20177 0.20169 0.20183 0.20175 0.20177 0.20189 0.20171 0.20176 0.20178 0.20175 0.2017 0.20187 0.20181 0.2017 0.20174 0.2018 0.20166 0.20179 0.20168 0.2018 0.20177 0.20181 0.20183 0.20175 0.20173 0.20186 0.20176 0.20177 0.20171 0.20173 0.20179 0.20174 0.20177 0.20176 0.20168 0.20174 0.20174 0.2017 0.20172 0.20178 0.20183 0.20193 0.20182 0.20169 0.20182 0.20172 0.20174 0.20176
0.20418 0.20422 0.20415 0.20415 0.20417 0.20429 0.20422 0.20429 0.20424 0.20413 0.20427 0.20427 0.20415 0.20423 0.20426 0.2043 0.20424 0.20417 0.2042 0.20426 0.20412 0.2043 0.20418 0.20435 0.20424 0.20431 0.20421 0.20423 0.20423 0.20434 0.20414 0.20413 0.20419 0.20422 0.20434 0.20418 0.2043 0.2043 0.20417 0.20419 0.20423 0.20426 0.20421 0.20439 0.2043 0.20422 0.20419 0.20431 0.20424 0.20413 0.20432 0.20428 0.20422 0.20414 0.20429 0.2042 0.20423 0.20436 0.20417 0.20421 0.20424 0.2042 0.20416 0.20434 0.20427 0.20415 0.20419 0.20426 0.20411 0.20425 0.20413 0.20426 0.20422 0.20427 0.20429 0.20421 0.20418 0.20432 0.20422 0.20423 0.20416 0.20419 0.20424 0.2042 0.20423 0.20421 0.20413 0.20419 0.2042 0.20415 0.20417 0.20424 0.20429 0.2044 0.20429 0.20414 0.20428 0.20418 0.2042 0.20422
0.20577 0.20581 0.20574 0.20574 0.20577 0.20589 0.20582 0.20589 0.20584 0.20572 0.20587 0.20587 0.20574 0.20582 0.20586 0.2059 0.20584 0.20576 0.2058 0.20586 0.20571 0.20591 0.20578 0.20596 0.20584 0.20591 0.20581 0.20582 0.20583 0.20594 0.20573 0.20572 0.20579 0.20581 0.20595 0.20577 0.2059 0.2059 0.20576 0.20579 0.20583 0.20586 0.2058 0.206 0.20591 0.20581 0.20578 0.20591 0.20584 0.20572 0.20592 0.20588 0.20582 0.20573 0.20589 0.2058 0.20583 0.20596 0.20576 0.20581 0.20584 0.2058 0.20575 0.20594 0.20587 0.20574 0.20579 0.20586 0.20569 0.20584 0.20572 0.20586 0.20582 0.20587 0.20589 0.2058 0.20578 0.20593 0.20582 0.20582 0.20575 0.20578 0.20584 0.20579 0.20583 0.20581 0.20572 0.20578 0.20579 0.20574 0.20576 0.20584 0.20589 0.20601 0.20589 0.20573 0.20588 0.20577 0.20579 0.20582
0.20655 0.20659 0.20651 0.20651 0.20654 0.20667 0.20659 0.20667 0.20661 0.20649 0.20665 0.20665 0.20651 0.2066 0.20664 0.20668 0.20662 0.20653 0.20657 0.20664 0.20647 0.20669 0.20655 0.20674 0.20662 0.20669 0.20658 0.2066 0.2066 0.20672 0.2065 0.20649 0.20656 0.20659 0.20673 0.20654 0.20668 0.20668 0.20653 0.20656 0.2066 0.20664 0.20658 0.20679 0.20669 0.20659 0.20655 0.20669 0.20662 0.20649 0.2067 0.20666 0.20659 0.2065 0.20667 0.20657 0.2066 0.20675 0.20653 0.20659 0.20662 0.20657 0.20652 0.20672 0.20664 0.20651 0.20656 0.20664 0.20646 0.20662 0.20649 0.20664 0.20659 0.20665 0.20667 0.20658 0.20655 0.20671 0.20659 0.2066 0.20652 0.20655 0.20662 0.20657 0.2066 0.20658 0.20649 0.20656 0.20656 0.20652 0.20653 0.20662 0.20667 0.2068 0.20667 0.20649 0.20666 0.20654 0.20656 0.20659
0.20654 0.20658 0.2065 0.2065 0.20653 0.20667 0.20658 0.20667 0.20661 0.20647 0.20665 0.20665 0.2065 0.20659 0.20664 0.20668 0.20661 0.20653 0.20656 0.20664 0.20646 0.20669 0.20654 0.20675 0.20661 0.20669 0.20658 0.2066 0.2066 0.20673 0.20649 0.20648 0.20655 0.20658 0.20674 0.20654 0.20668 0.20668 0.20652 0.20655 0.20659 0.20664 0.20657 0.2068 0.20669 0.20658 0.20654 0.20669 0.20662 0.20648 0.2067 0.20666 0.20659 0.2065 0.20667 0.20657 0.2066 0.20675 0.20652 0.20658 0.20661 0.20656 0.20651 0.20673 0.20664 0.2065 0.20655 0.20663 0.20645 0.20662 0.20647 0.20663 0.20659 0.20665 0.20667 0.20657 0.20654 0.20671 0.20659 0.2066 0.20652 0.20654 0.20662 0.20656 0.2066 0.20657 0.20648 0.20655 0.20656 0.20651 0.20652 0.20661 0.20667 0.2068 0.20667 0.20648 0.20666 0.20654 0.20656 0.20659
0.2058 0.20584 0.20576 0.20575 0.20579 0.20594 0.20584 0.20594 0.20587 0.20573 0.20591 0.20592 0.20576 0.20585 0.2059 0.20594 0.20588 0.20578 0.20582 0.2059 0.20572 0.20596 0.2058 0.20602 0.20588 0.20596 0.20584 0.20586 0.20586 0.20599 0.20574 0.20574 0.20581 0.20585 0.20601 0.2058 0.20595 0.20595 0.20578 0.20582 0.20586 0.2059 0.20583 0.20607 0.20596 0.20584 0.2058 0.20596 0.20588 0.20574 0.20597 0.20593 0.20585 0.20575 0.20594 0.20583 0.20586 0.20602 0.20578 0.20584 0.20588 0.20582 0.20576 0.20599 0.20591 0.20576 0.20581 0.2059 0.2057 0.20588 0.20573 0.2059 0.20585 0.20591 0.20593 0.20583 0.2058 0.20598 0.20585 0.20586 0.20577 0.2058 0.20588 0.20583 0.20586 0.20583 0.20573 0.20581 0.20582 0.20577 0.20578 0.20587 0.20594 0.20608 0.20594 0.20574 0.20592 0.2058 0.20582 0.20585
0.20438 0.20442 0.20433 0.20433 0.20437 0.20452 0.20442 0.20452 0.20446 0.20431 0.20449 0.2045 0.20434 0.20443 0.20448 0.20453 0.20446 0.20436 0.2044 0.20448 0.20429 0.20454 0.20438 0.20461 0.20446 0.20454 0.20442 0.20444 0.20444 0.20458 0.20432 0.20431 0.20439 0.20442 0.20459 0.20437 0.20453 0.20453 0.20435 0.20439 0.20443 0.20449 0.20441 0.20466 0.20454 0.20442 0.20438 0.20455 0.20446 0.20431 0.20456 0.20451 0.20443 0.20433 0.20453 0.2044 0.20444 0.20461 0.20435 0.20442 0.20446 0.2044 0.20434 0.20458 0.20449 0.20433 0.20439 0.20448 0.20427 0.20446 0.20431 0.20448 0.20443 0.2045 0.20452 0.20441 0.20438 0.20456 0.20443 0.20444 0.20435 0.20438 0.20446 0.2044 0.20444 0.20441 0.20431 0.20439 0.20439 0.20435 0.20436 0.20446 0.20452 0.20467 0.20452 0.20432 0.20451 0.20437 0.20439 0.20443
0.20233 0.20237 0.20228 0.20227 0.20232 0.20247 0.20237 0.20248 0.20241 0.20225 0.20245 0.20245 0.20229 0.20238 0.20244 0.20248 0.20241 0.20231 0.20235 0.20243 0.20223 0.2025 0.20232 0.20256 0.20241 0.2025 0.20237 0.20239 0.20239 0.20254 0.20226 0.20226 0.20233 0.20237 0.20255 0.20232 0.20249 0.20248 0.2023 0.20234 0.20238 0.20244 0.20236 0.20262 0.2025 0.20237 0.20233 0.2025 0.20241 0.20226 0.20251 0.20247 0.20238 0.20228 0.20248 0.20235 0.20239 0.20257 0.2023 0.20237 0.20241 0.20235 0.20229 0.20253 0.20244 0.20228 0.20234 0.20243 0.20222 0.20241 0.20225 0.20243 0.20238 0.20245 0.20247 0.20236 0.20233 0.20252 0.20238 0.20239 0.2023 0.20233 0.20241 0.20236 0.20239 0.20236 0.20226 0.20234 0.20234 0.2023 0.20231 0.20241 0.20248 0.20262 0.20248 0.20226 0.20246 0.20232 0.20234 0.20239
0.1997 0.19974 0.19965 0.19964 0.1997 0.19985 0.19975 0.19986 0.19978 0.19962 0.19982 0.19983 0.19966 0.19976 0.19982 0.19986 0.19979 0.19968 0.19972 0.19981 0.1996 0.19988 0.1997 0.19995 0.19979 0.19988 0.19975 0.19977 0.19976 0.19992 0.19964 0.19963 0.19971 0.19975 0.19993 0.1997 0.19986 0.19986 0.19967 0.19972 0.19976 0.19982 0.19974 0.20001 0.19988 0.19975 0.1997 0.19988 0.19979 0.19963 0.19989 0.19985 0.19975 0.19965 0.19986 0.19973 0.19976 0.19995 0.19967 0.19975 0.19979 0.19972 0.19966 0.19991 0.19982 0.19965 0.19971 0.19981 0.19959 0.19978 0.19962 0.19981 0.19975 0.19983 0.19984 0.19973 0.19971 0.1999 0.19975 0.19977 0.19967 0.1997 0.19979 0.19973 0.19977 0.19974 0.19963 0.19971 0.19971 0.19967 0.19968 0.19978 0.19986 0.20001 0.19986 0.19964 0.19984 0.1997 0.19972 0.19976
0.19655 0.1966 0.19651 0.1965 0.19655 0.19671 0.1966 0.19672 0.19664 0.19648 0.19668 0.19669 0.19651 0.19661 0.19667 0.19671 0.19665 0.19653 0.19658 0.19667 0.19645 0.19674 0.19655 0.19681 0.19665 0.19674 0.19661 0.19663 0.19662 0.19678 0.19649 0.19648 0.19656 0.19661 0.19679 0.19655 0.19672 0.19672 0.19652 0.19658 0.19661 0.19668 0.19659 0.19687 0.19674 0.1966 0.19656 0.19674 0.19665 0.19648 0.19675 0.19671 0.1966 0.19651 0.19672 0.19658 0.19662 0.19681 0.19652 0.1966 0.19665 0.19658 0.19651 0.19677 0.19667 0.19651 0.19657 0.19666 0.19644 0.19664 0.19647 0.19667 0.19661 0.19669 0.1967 0.19659 0.19656 0.19676 0.19661 0.19663 0.19652 0.19655 0.19664 0.19659 0.19663 0.19659 0.19648 0.19657 0.19657 0.19653 0.19653 0.19664 0.19671 0.19687 0.19672 0.19649 0.1967 0.19655 0.19657 0.19662
0.19295 0.19299 0.1929 0.19289 0.19295 0.19311 0.19299 0.19312 0.19303 0.19287 0.19307 0.19309 0.1929 0.193 0.19307 0.19311 0.19304 0.19293 0.19297 0.19306 0.19284 0.19314 0.19294 0.19321 0.19304 0.19314 0.193 0.19302 0.19301 0.19317 0.19288 0.19287 0.19295 0.193 0.19319 0.19294 0.19312 0.19311 0.19291 0.19297 0.193 0.19307 0.19298 0.19327 0.19313 0.19299 0.19295 0.19314 0.19304 0.19287 0.19315 0.1931 0.193 0.1929 0.19311 0.19297 0.19301 0.19321 0.19291 0.193 0.19304 0.19297 0.1929 0.19317 0.19307 0.1929 0.19296 0.19306 0.19283 0.19303 0.19286 0.19306 0.193 0.19308 0.19309 0.19298 0.19295 0.19316 0.193 0.19302 0.19291 0.19294 0.19304 0.19298 0.19302 0.19298 0.19287 0.19296 0.19296 0.19292 0.19293 0.19303 0.19311 0.19327 0.19312 0.19288 0.1931 0.19294 0.19296 0.19301
0.18893 0.18898 0.18889 0.18887 0.18893 0.1891 0.18898 0.18911 0.18902 0.18885 0.18906 0.18908 0.18889 0.18899 0.18906 0.18909 0.18903 0.18891 0.18896 0.18905 0.18882 0.18913 0.18892 0.1892 0.18903 0.18912 0.18899 0.18901 0.189 0.18916 0.18886 0.18886 0.18893 0.18899 0.18918 0.18893 0.18911 0.1891 0.1889 0.18896 0.18899 0.18906 0.18897 0.18927 0.18912 0.18898 0.18894 0.18913 0.18903 0.18885 0.18914 0.18909 0.18898 0.18889 0.1891 0.18896 0.189 0.1892 0.1889 0.18898 0.18903 0.18896 0.18889 0.18916 0.18905 0.18889 0.18894 0.18904 0.18881 0.18902 0.18885 0.18905 0.18899 0.18907 0.18908 0.18897 0.18894 0.18914 0.18898 0.18901 0.18889 0.18892 0.18902 0.18897 0.18901 0.18897 0.18886 0.18894 0.18894 0.18891 0.18891 0.18902 0.1891 0.18926 0.18911 0.18886 0.18909 0.18893 0.18895 0.189
0.18457 0.18461 0.18452 0.1845 0.18457 0.18473 0.18461 0.18474 0.18466 0.18448 0.1847 0.18472 0.18452 0.18462 0.1847 0.18473 0.18466 0.18454 0.18459 0.18469 0.18445 0.18476 0.18456 0.18484 0.18467 0.18476 0.18462 0.18464 0.18463 0.1848 0.1845 0.18449 0.18456 0.18462 0.18482 0.18456 0.18474 0.18473 0.18453 0.18459 0.18462 0.1847 0.18461 0.18491 0.18476 0.18461 0.18457 0.18477 0.18467 0.18448 0.18477 0.18473 0.18461 0.18452 0.18474 0.18459 0.18463 0.18483 0.18453 0.18462 0.18467 0.18459 0.18452 0.18479 0.18469 0.18452 0.18458 0.18468 0.18444 0.18465 0.18448 0.18469 0.18462 0.1847 0.18471 0.1846 0.18457 0.18478 0.18462 0.18464 0.18453 0.18455 0.18466 0.1846 0.18465 0.1846 0.18449 0.18458 0.18458 0.18455 0.18454 0.18465 0.18473 0.18489 0.18474 0.1845 0.18472 0.18457 0.18458 0.18464
0.1799 0.17994 0.17986 0.17984 0.17991 0.18007 0.17995 0.18008 0.17999 0.17982 0.18003 0.18006 0.17986 0.17995 0.18003 0.18006 0.18 0.17988 0.17993 0.18002 0.17979 0.1801 0.17989 0.18017 0.18001 0.1801 0.17996 0.17998 0.17997 0.18014 0.17983 0.17982 0.1799 0.17996 0.18016 0.1799 0.18008 0.18007 0.17986 0.17993 0.17995 0.18003 0.17994 0.18025 0.18009 0.17995 0.1799 0.18011 0.18 0.17982 0.18011 0.18007 0.17995 0.17986 0.18008 0.17992 0.17997 0.18017 0.17986 0.17996 0.18 0.17992 0.17985 0.18013 0.18002 0.17986 0.17991 0.18001 0.17977 0.17999 0.17981 0.18002 0.17995 0.18004 0.18005 0.17994 0.17991 0.18012 0.17995 0.17998 0.17986 0.17989 0.17999 0.17994 0.17998 0.17994 0.17982 0.17991 0.17991 0.17988 0.17988 0.17999 0.18007 0.18023 0.18008 0.17983 0.18006 0.1799 0.17991 0.17998
0.17499 0.17503 0.17495 0.17492 0.175 0.17516 0.17504 0.17517 0.17508 0.17491 0.17512 0.17515 0.17495 0.17504 0.17513 0.17515 0.17509 0.17497 0.17502 0.17511 0.17487 0.17519 0.17498 0.17527 0.1751 0.17519 0.17505 0.17507 0.17506 0.17523 0.17492 0.17491 0.17498 0.17505 0.17525 0.17499 0.17517 0.17516 0.17495 0.17502 0.17504 0.17512 0.17503 0.17534 0.17519 0.17504 0.17499 0.1752 0.17509 0.17491 0.1752 0.17516 0.17503 0.17495 0.17517 0.17501 0.17506 0.17526 0.17495 0.17505 0.17509 0.17501 0.17494 0.17522 0.17511 0.17495 0.175 0.1751 0.17486 0.17507 0.1749 0.17511 0.17504 0.17513 0.17513 0.17503 0.175 0.17521 0.17504 0.17507 0.17495 0.17497 0.17508 0.17503 0.17507 0.17502 0.17491 0.175 0.175 0.17498 0.17497 0.17508 0.17516 0.17532 0.17518 0.17492 0.17515 0.17499 0.175 0.17507
0.16988 0.16993 0.16984 0.16982 0.16989 0.17005 0.16993 0.17007 0.16998 0.1698 0.17001 0.17004 0.16984 0.16993 0.17002 0.17004 0.16998 0.16986 0.16991 0.17 0.16977 0.17009 0.16987 0.17016 0.16999 0.17008 0.16995 0.16996 0.16995 0.17012 0.16981 0.16981 0.16988 0.16994 0.17014 0.16988 0.17006 0.17005 0.16984 0.16992 0.16993 0.17002 0.16992 0.17024 0.17008 0.16993 0.16989 0.17009 0.16999 0.1698 0.17009 0.17005 0.16992 0.16985 0.17006 0.1699 0.16995 0.17016 0.16984 0.16994 0.16999 0.1699 0.16983 0.17011 0.17 0.16984 0.16989 0.16999 0.16975 0.16997 0.1698 0.17001 0.16993 0.17002 0.17002 0.16992 0.1699 0.1701 0.16993 0.16997 0.16984 0.16986 0.16998 0.16993 0.16997 0.16992 0.16981 0.1699 0.16989 0.16987 0.16986 0.16997 0.17005 0.17021 0.17007 0.16982 0.17005 0.16989 0.16989 0.16996
0.16463 0.16467 0.16459 0.16456 0.16464 0.1648 0.16467 0.16481 0.16472 0.16454 0.16475 0.16479 0.16459 0.16467 0.16477 0.16478 0.16473 0.1646 0.16465 0.16475 0.16451 0.16483 0.16461 0.1649 0.16474 0.16483 0.16469 0.16471 0.1647 0.16486 0.16456 0.16455 0.16462 0.16468 0.16489 0.16463 0.16481 0.16479 0.16458 0.16466 0.16467 0.16476 0.16467 0.16498 0.16482 0.16467 0.16463 0.16484 0.16473 0.16454 0.16483 0.16479 0.16467 0.16459 0.16481 0.16465 0.16469 0.1649 0.16458 0.16468 0.16473 0.16465 0.16458 0.16485 0.16475 0.16459 0.16464 0.16474 0.16449 0.16471 0.16454 0.16475 0.16468 0.16477 0.16476 0.16466 0.16464 0.16484 0.16468 0.16471 0.16458 0.16461 0.16472 0.16467 0.16472 0.16466 0.16455 0.16464 0.16463 0.16462 0.1646 0.16471 0.1648 0.16495 0.16482 0.16456 0.16479 0.16463 0.16464 0.16471
0.15927 0.15931 0.15923 0.1592 0.15929 0.15944 0.15931 0.15946 0.15936 0.15919 0.15939 0.15943 0.15923 0.15931 0.15941 0.15942 0.15937 0.15924 0.15929 0.15939 0.15915 0.15948 0.15925 0.15954 0.15938 0.15947 0.15934 0.15935 0.15934 0.1595 0.1592 0.15919 0.15925 0.15932 0.15953 0.15927 0.15944 0.15943 0.15922 0.15931 0.15931 0.1594 0.15931 0.15962 0.15946 0.15931 0.15927 0.15948 0.15937 0.15918 0.15947 0.15944 0.1593 0.15924 0.15945 0.15928 0.15933 0.15954 0.15922 0.15933 0.15938 0.15929 0.15922 0.15949 0.15938 0.15923 0.15927 0.15937 0.15914 0.15935 0.15918 0.15939 0.15931 0.15941 0.1594 0.1593 0.15928 0.15948 0.15932 0.15936 0.15922 0.15924 0.15936 0.15932 0.15936 0.1593 0.1592 0.15928 0.15927 0.15927 0.15924 0.15935 0.15944 0.15959 0.15946 0.1592 0.15943 0.15927 0.15927 0.15935
0.15385 0.15388 0.15381 0.15378 0.15387 0.15401 0.15389 0.15403 0.15394 0.15377 0.15397 0.15401 0.15381 0.15389 0.15399 0.15399 0.15395 0.15382 0.15387 0.15396 0.15373 0.15405 0.15383 0.15412 0.15396 0.15404 0.15392 0.15393 0.15391 0.15408 0.15378 0.15377 0.15383 0.1539 0.1541 0.15385 0.15402 0.154 0.1538 0.15389 0.15389 0.15398 0.15389 0.1542 0.15404 0.15389 0.15385 0.15406 0.15395 0.15376 0.15405 0.15401 0.15388 0.15382 0.15402 0.15386 0.15391 0.15411 0.1538 0.1539 0.15396 0.15386 0.1538 0.15407 0.15396 0.15381 0.15385 0.15395 0.15371 0.15392 0.15376 0.15397 0.15389 0.15398 0.15397 0.15388 0.15386 0.15406 0.15389 0.15394 0.1538 0.15382 0.15394 0.1539 0.15394 0.15388 0.15378 0.15386 0.15385 0.15385 0.15382 0.15393 0.15401 0.15416 0.15404 0.15378 0.15401 0.15385 0.15385 0.15393
0.14841 0.14844 0.14837 0.14833 0.14843 0.14856 0.14844 0.14859 0.14849 0.14832 0.14852 0.14857 0.14837 0.14844 0.14854 0.14854 0.1485 0.14838 0.14843 0.14852 0.14828 0.14861 0.14838 0.14867 0.14852 0.1486 0.14847 0.14849 0.14847 0.14863 0.14834 0.14833 0.14838 0.14846 0.14865 0.1484 0.14857 0.14855 0.14835 0.14844 0.14844 0.14854 0.14844 0.14875 0.14859 0.14844 0.1484 0.14861 0.14851 0.14832 0.1486 0.14857 0.14843 0.14838 0.14858 0.14842 0.14846 0.14866 0.14835 0.14846 0.14851 0.14842 0.14835 0.14862 0.14851 0.14837 0.14841 0.1485 0.14827 0.14848 0.14832 0.14852 0.14844 0.14854 0.14852 0.14844 0.14842 0.14861 0.14845 0.14849 0.14836 0.14837 0.14849 0.14846 0.14849 0.14843 0.14834 0.14842 0.1484 0.14841 0.14838 0.14848 0.14857 0.14871 0.1486 0.14834 0.14857 0.14841 0.14841 0.14849
0.14298 0.143 0.14294 0.1429 0.143 0.14313 0.14301 0.14316 0.14306 0.14289 0.14308 0.14314 0.14294 0.143 0.14311 0.14311 0.14307 0.14294 0.14299 0.14308 0.14285 0.14317 0.14295 0.14324 0.14308 0.14316 0.14304 0.14305 0.14304 0.14319 0.14291 0.1429 0.14295 0.14302 0.14322 0.14297 0.14314 0.14311 0.14292 0.14301 0.143 0.1431 0.14301 0.14331 0.14316 0.14301 0.14297 0.14318 0.14308 0.14289 0.14316 0.14313 0.14299 0.14295 0.14314 0.14298 0.14303 0.14323 0.14292 0.14303 0.14308 0.14298 0.14292 0.14318 0.14308 0.14294 0.14297 0.14307 0.14284 0.14304 0.14289 0.14309 0.14301 0.1431 0.14309 0.143 0.14299 0.14317 0.14301 0.14306 0.14293 0.14294 0.14305 0.14303 0.14306 0.143 0.14291 0.14299 0.14297 0.14299 0.14295 0.14305 0.14313 0.14327 0.14316 0.14291 0.14313 0.14298 0.14297 0.14306
0.13759 0.13762 0.13756 0.13752 0.13761 0.13774 0.13762 0.13777 0.13767 0.13751 0.13769 0.13775 0.13756 0.13761 0.13772 0.13771 0.13768 0.13756 0.13761 0.13769 0.13747 0.13779 0.13756 0.13785 0.1377 0.13777 0.13766 0.13767 0.13765 0.1378 0.13752 0.13751 0.13756 0.13764 0.13783 0.13759 0.13775 0.13772 0.13753 0.13763 0.13761 0.13771 0.13763 0.13792 0.13777 0.13762 0.13759 0.13779 0.13769 0.1375 0.13777 0.13774 0.1376 0.13757 0.13775 0.13759 0.13764 0.13783 0.13753 0.13764 0.13769 0.13759 0.13753 0.13778 0.13769 0.13756 0.13759 0.13768 0.13746 0.13765 0.1375 0.1377 0.13762 0.13771 0.13769 0.13761 0.1376 0.13778 0.13763 0.13767 0.13754 0.13755 0.13767 0.13764 0.13767 0.13761 0.13752 0.1376 0.13758 0.13761 0.13756 0.13766 0.13774 0.13788 0.13778 0.13753 0.13774 0.1376 0.13758 0.13767
0.13228 0.1323 0.13225 0.1322 0.13231 0.13242 0.1323 0.13245 0.13236 0.1322 0.13238 0.13244 0.13225 0.1323 0.13241 0.13239 0.13237 0.13225 0.13229 0.13238 0.13216 0.13247 0.13224 0.13253 0.13239 0.13246 0.13235 0.13236 0.13233 0.13248 0.13221 0.1322 0.13224 0.13232 0.13251 0.13228 0.13243 0.1324 0.13222 0.13232 0.1323 0.1324 0.13231 0.1326 0.13245 0.13231 0.13227 0.13247 0.13238 0.13219 0.13245 0.13243 0.13229 0.13226 0.13244 0.13228 0.13233 0.13252 0.13222 0.13233 0.13238 0.13228 0.13222 0.13247 0.13237 0.13225 0.13227 0.13236 0.13215 0.13233 0.13219 0.13239 0.13231 0.1324 0.13237 0.1323 0.13229 0.13246 0.13231 0.13236 0.13223 0.13223 0.13235 0.13233 0.13236 0.13229 0.13221 0.13229 0.13227 0.1323 0.13225 0.13234 0.13242 0.13255 0.13246 0.13222 0.13243 0.13229 0.13227 0.13236
0.12707 0.12709 0.12704 0.12699 0.1271 0.12721 0.12709 0.12724 0.12715 0.12699 0.12716 0.12722 0.12704 0.12708 0.1272 0.12718 0.12715 0.12704 0.12708 0.12716 0.12695 0.12726 0.12703 0.12731 0.12717 0.12724 0.12713 0.12714 0.12712 0.12726 0.12701 0.12699 0.12703 0.12711 0.12729 0.12707 0.12721 0.12718 0.12701 0.12711 0.12708 0.12719 0.1271 0.12739 0.12723 0.12709 0.12706 0.12726 0.12716 0.12698 0.12724 0.12721 0.12707 0.12706 0.12722 0.12707 0.12711 0.1273 0.12701 0.12712 0.12717 0.12707 0.12701 0.12725 0.12715 0.12704 0.12706 0.12715 0.12694 0.12712 0.12698 0.12717 0.12709 0.12718 0.12715 0.12709 0.12708 0.12724 0.1271 0.12715 0.12702 0.12702 0.12714 0.12712 0.12715 0.12708 0.12701 0.12708 0.12706 0.1271 0.12704 0.12713 0.12721 0.12733 0.12725 0.12701 0.12722 0.12708 0.12706 0.12715
0.12198 0.122 0.12196 0.12191 0.12201 0.12212 0.122 0.12215 0.12206 0.12191 0.12207 0.12213 0.12196 0.12199 0.12211 0.12208 0.12206 0.12195 0.12199 0.12207 0.12186 0.12217 0.12194 0.12222 0.12209 0.12215 0.12205 0.12206 0.12203 0.12217 0.12192 0.12191 0.12194 0.12202 0.1222 0.12198 0.12212 0.12209 0.12192 0.12202 0.12199 0.1221 0.12201 0.12229 0.12214 0.122 0.12197 0.12217 0.12207 0.1219 0.12214 0.12212 0.12198 0.12198 0.12213 0.12198 0.12202 0.1222 0.12192 0.12203 0.12208 0.12198 0.12193 0.12215 0.12206 0.12196 0.12197 0.12205 0.12185 0.12203 0.1219 0.12208 0.122 0.12209 0.12206 0.122 0.122 0.12215 0.12201 0.12206 0.12193 0.12193 0.12205 0.12203 0.12206 0.12199 0.12192 0.12199 0.12197 0.12201 0.12195 0.12204 0.12212 0.12223 0.12216 0.12193 0.12213 0.12199 0.12197 0.12206
0.11704 0.11705 0.11702 0.11697 0.11707 0.11717 0.11705 0.1172 0.11711 0.11697 0.11712 0.11719 0.11702 0.11704 0.11716 0.11713 0.11712 0.11701 0.11705 0.11712 0.11692 0.11722 0.117 0.11727 0.11714 0.1172 0.1171 0.11711 0.11708 0.11721 0.11698 0.11697 0.11699 0.11708 0.11725 0.11704 0.11717 0.11714 0.11698 0.11708 0.11704 0.11715 0.11707 0.11734 0.11719 0.11706 0.11703 0.11722 0.11713 0.11696 0.11719 0.11718 0.11703 0.11704 0.11718 0.11703 0.11708 0.11725 0.11698 0.11709 0.11713 0.11703 0.11698 0.1172 0.11711 0.11702 0.11703 0.11711 0.11691 0.11708 0.11696 0.11714 0.11706 0.11714 0.11711 0.11706 0.11705 0.1172 0.11706 0.11712 0.11699 0.11698 0.1171 0.11709 0.11712 0.11704 0.11698 0.11705 0.11702 0.11708 0.11701 0.11709 0.11717 0.11728 0.11721 0.11699 0.11718 0.11705 0.11702 0.11712
0.11226 0.11227 0.11224 0.11218 0.11229 0.11238 0.11226 0.11241 0.11232 0.11219 0.11233 0.1124 0.11224 0.11226 0.11238 0.11234 0.11233 0.11222 0.11226 0.11234 0.11214 0.11243 0.11221 0.11248 0.11236 0.11241 0.11232 0.11233 0.1123 0.11242 0.1122 0.11219 0.11221 0.11229 0.11245 0.11225 0.11238 0.11235 0.11219 0.1123 0.11225 0.11236 0.11229 0.11255 0.1124 0.11227 0.11225 0.11243 0.11234 0.11218 0.1124 0.11239 0.11225 0.11226 0.11239 0.11225 0.11229 0.11246 0.11219 0.1123 0.11235 0.11225 0.1122 0.1124 0.11232 0.11224 0.11224 0.11232 0.11213 0.11229 0.11218 0.11235 0.11227 0.11236 0.11231 0.11227 0.11227 0.1124 0.11228 0.11234 0.1122 0.1122 0.11231 0.11231 0.11233 0.11226 0.11221 0.11227 0.11224 0.1123 0.11223 0.1123 0.11238 0.11248 0.11243 0.11221 0.11239 0.11227 0.11224 0.11233
0.10765 0.10766 0.10763 0.10758 0.10769 0.10776 0.10765 0.1078 0.10771 0.10758 0.10771 0.10779 0.10763 0.10764 0.10777 0.10772 0.10772 0.10761 0.10765 0.10772 0.10754 0.10782 0.1076 0.10786 0.10775 0.10779 0.10771 0.10772 0.10769 0.1078 0.10759 0.10758 0.1076 0.10768 0.10784 0.10765 0.10777 0.10773 0.10758 0.10769 0.10764 0.10775 0.10768 0.10793 0.10779 0.10766 0.10764 0.10782 0.10773 0.10757 0.10778 0.10777 0.10763 0.10766 0.10778 0.10763 0.10768 0.10784 0.10759 0.10769 0.10774 0.10764 0.10759 0.10779 0.10771 0.10763 0.10763 0.1077 0.10753 0.10768 0.10757 0.10774 0.10766 0.10774 0.1077 0.10766 0.10766 0.10779 0.10767 0.10773 0.10759 0.10759 0.1077 0.1077 0.10772 0.10765 0.1076 0.10766 0.10763 0.1077 0.10762 0.10769 0.10776 0.10786 0.10782 0.1076 0.10778 0.10766 0.10763 0.10772
0.10323 0.10323 0.10322 0.10316 0.10327 0.10333 0.10323 0.10337 0.10329 0.10317 0.10328 0.10337 0.10321 0.10322 0.10334 0.10329 0.10329 0.10319 0.10323 0.1033 0.10312 0.10339 0.10318 0.10343 0.10332 0.10336 0.10329 0.10329 0.10326 0.10337 0.10317 0.10316 0.10317 0.10326 0.1034 0.10322 0.10334 0.1033 0.10316 0.10327 0.10321 0.10332 0.10325 0.10349 0.10336 0.10324 0.10322 0.10339 0.10331 0.10315 0.10335 0.10335 0.10321 0.10324 0.10335 0.10321 0.10325 0.1034 0.10316 0.10327 0.10331 0.10321 0.10317 0.10335 0.10328 0.10321 0.10321 0.10328 0.10311 0.10325 0.10315 0.10331 0.10323 0.10331 0.10327 0.10324 0.10324 0.10336 0.10324 0.1033 0.10317 0.10316 0.10327 0.10328 0.1033 0.10322 0.10318 0.10324 0.1032 0.10328 0.1032 0.10326 0.10333 0.10342 0.10339 0.10318 0.10335 0.10324 0.1032 0.1033
0.098999 0.098999 0.09899 0.098928 0.099044 0.099099 0.098995 0.099141 0.099055 0.098941 0.09905 0.099134 0.098986 0.098982 0.099108 0.09905 0.099061 0.098964 0.099001 0.099063 0.098891 0.099152 0.098946 0.099189 0.099091 0.099126 0.099062 0.099063 0.09903 0.099134 0.098949 0.098937 0.098939 0.099027 0.099166 0.098996 0.099099 0.09906 0.098931 0.099045 0.098979 0.099091 0.099023 0.099254 0.09912 0.099005 0.098986 0.099152 0.099074 0.098926 0.099116 0.099112 0.098974 0.099014 0.099112 0.098978 0.09902 0.099166 0.098933 0.099038 0.099084 0.098982 0.098945 0.099113 0.099044 0.098989 0.098978 0.099041 0.098884 0.099016 0.098929 0.099078 0.098999 0.099079 0.099027 0.099007 0.099015 0.099118 0.099008 0.099073 0.098944 0.098931 0.09904 0.099053 0.099069 0.098991 0.098958 0.099007 0.09897 0.099057 0.098968 0.099028 0.099097 0.099177 0.099156 0.098959 0.099119 0.099013 0.098972 0.09907
0.094971 0.094968 0.094966 0.094902 0.095019 0.095065 0.094964 0.095108 0.095024 0.094917 0.095015 0.095102 0.094961 0.09495 0.095077 0.095013 0.09503 0.094937 0.094972 0.09503 0.094866 0.095118 0.094917 0.095151 0.095061 0.095091 0.095033 0.095033 0.094999 0.095096 0.094925 0.094913 0.094908 0.094997 0.095128 0.094969 0.095064 0.095023 0.094902 0.095018 0.094946 0.095059 0.094994 0.095214 0.095084 0.094974 0.094958 0.095118 0.095043 0.094901 0.09508 0.095078 0.094942 0.094991 0.095078 0.094948 0.094989 0.095127 0.094905 0.095009 0.095054 0.094952 0.094918 0.095074 0.09501 0.094964 0.094949 0.095007 0.09486 0.094983 0.094905 0.095045 0.094967 0.095046 0.09499 0.094978 0.094988 0.095081 0.094977 0.095044 0.094917 0.094901 0.095008 0.095026 0.095039 0.09496 0.094935 0.094979 0.094941 0.095034 0.094941 0.094996 0.095062 0.095134 0.095123 0.094935 0.095087 0.094986 0.094942 0.095041
0.091148 0.091142 0.091146 0.09108 0.091198 0.091235 0.091137 0.091279 0.091197 0.091098 0.091185 0.091275 0.091141 0.091122 0.09125 0.09118 0.091203 0.091114 0.091147 0.091201 0.091046 0.091289 0.091092 0.091318 0.091236 0.09126 0.091209 0.091208 0.091173 0.091263 0.091105 0.091092 0.091082 0.091172 0.091295 0.091146 0.091233 0.09119 0.091079 0.091195 0.091118 0.091231 0.09117 0.091379 0.091253 0.091148 0.091135 0.091288 0.091217 0.09108 0.091247 0.091249 0.091114 0.091172 0.091248 0.091122 0.091162 0.091292 0.091082 0.091184 0.091228 0.091126 0.091096 0.09124 0.09118 0.091145 0.091124 0.091178 0.091041 0.091154 0.091085 0.091217 0.09114 0.091217 0.091158 0.091153 0.091165 0.091248 0.091151 0.091219 0.091094 0.091075 0.09118 0.091203 0.091214 0.091134 0.091116 0.091155 0.091115 0.091216 0.091119 0.091168 0.091231 0.091295 0.091295 0.091115 0.091258 0.091164 0.091117 0.091217
0.087532 0.087522 0.087533 0.087465 0.087583 0.087611 0.087517 0.087656 0.087576 0.087485 0.087561 0.087654 0.087527 0.0875 0.087629 0.087554 0.087582 0.087497 0.087529 0.087579 0.087432 0.087665 0.087473 0.08769 0.087616 0.087635 0.087591 0.087588 0.087553 0.087636 0.087491 0.087478 0.087463 0.087553 0.087668 0.087529 0.087608 0.087564 0.087462 0.087579 0.087496 0.087609 0.087551 0.08775 0.087628 0.087528 0.087517 0.087664 0.087596 0.087466 0.087621 0.087626 0.087493 0.087559 0.087624 0.087503 0.087541 0.087664 0.087465 0.087565 0.087608 0.087507 0.08748 0.087612 0.087557 0.087531 0.087505 0.087556 0.087428 0.087532 0.087471 0.087596 0.08752 0.087594 0.087532 0.087534 0.087549 0.087621 0.087531 0.0876 0.087478 0.087456 0.087559 0.087586 0.087595 0.087515 0.087503 0.087538 0.087497 0.087604 0.087502 0.087546 0.087607 0.087663 0.087673 0.087502 0.087636 0.087549 0.087498 0.087598
0.084121 0.084109 0.084125 0.084056 0.084175 0.084193 0.084103 0.08424 0.084162 0.084078 0.084144 0.084239 0.084119 0.084085 0.084214 0.084135 0.084168 0.084087 0.084117 0.084163 0.084025 0.084248 0.084061 0.084269 0.084203 0.084217 0.08418 0.084176 0.084139 0.084215 0.084083 0.08407 0.08405 0.08414 0.084247 0.084119 0.08419 0.084145 0.084051 0.084169 0.084081 0.084194 0.084139 0.084327 0.08421 0.084115 0.084106 0.084246 0.084182 0.084058 0.084202 0.084209 0.084078 0.084153 0.084206 0.08409 0.084127 0.084242 0.084054 0.084153 0.084195 0.084094 0.084071 0.08419 0.08414 0.084123 0.084093 0.084139 0.084021 0.084116 0.084064 0.08418 0.084106 0.084177 0.084112 0.084121 0.084139 0.084201 0.084117 0.084188 0.084068 0.084043 0.084144 0.084175 0.084182 0.084101 0.084096 0.084127 0.084084 0.084198 0.084092 0.084131 0.084189 0.084237 0.084257 0.084094 0.08422 0.084139 0.084086 0.084186
0.080915 0.080899 0.080922 0.080851 0.080971 0.08098 0.080894 0.081027 0.080952 0.080875 0.080931 0.081028 0.080915 0.080875 0.081004 0.080919 0.080958 0.080881 0.080909 0.080951 0.080822 0.081034 0.080854 0.081053 0.080994 0.081002 0.080972 0.080967 0.080929 0.080998 0.08088 0.080867 0.080841 0.080931 0.08103 0.080913 0.080976 0.08093 0.080844 0.080963 0.08087 0.080982 0.080932 0.081108 0.080996 0.080906 0.080899 0.081033 0.080972 0.080855 0.080986 0.080997 0.080868 0.08095 0.080993 0.080881 0.080918 0.081025 0.080848 0.080945 0.080985 0.080886 0.080865 0.080973 0.080927 0.08092 0.080886 0.080927 0.080819 0.080905 0.080861 0.080969 0.080896 0.080965 0.080897 0.080913 0.080933 0.080985 0.080908 0.08098 0.080862 0.080835 0.080933 0.080969 0.080973 0.080892 0.080893 0.080921 0.080876 0.080996 0.080886 0.08092 0.080976 0.081016 0.081046 0.080892 0.081009 0.080933 0.080877 0.080978
0.07791 0.077891 0.07792 0.077848 0.077967 0.077968 0.077885 0.078016 0.077943 0.077873 0.077919 0.078019 0.077913 0.077865 0.077995 0.077905 0.077949 0.077876 0.077902 0.077941 0.07782 0.078022 0.077847 0.078037 0.077985 0.077989 0.077966 0.077959 0.077921 0.077983 0.077877 0.077865 0.077834 0.077923 0.078015 0.077908 0.077963 0.077916 0.077839 0.077958 0.07786 0.077972 0.077925 0.07809 0.077983 0.077898 0.077893 0.07802 0.077964 0.077852 0.077972 0.077986 0.077859 0.077949 0.077981 0.077874 0.077909 0.078008 0.077842 0.077938 0.077977 0.077878 0.077861 0.077957 0.077916 0.077918 0.077879 0.077916 0.077818 0.077894 0.077859 0.077959 0.077887 0.077954 0.077883 0.077906 0.077928 0.077971 0.0779 0.077972 0.077857 0.077828 0.077924 0.077964 0.077965 0.077884 0.077892 0.077915 0.077869 0.077994 0.077881 0.077911 0.077963 0.077996 0.078035 0.077889 0.077998 0.077929 0.07787 0.077971
0.075101 0.07508 0.075113 0.07504 0.07516 0.075152 0.075073 0.075201 0.075131 0.075068 0.075104 0.075205 0.075106 0.075052 0.075182 0.075088 0.075136 0.075067 0.075092 0.075127 0.075014 0.075207 0.075037 0.075218 0.075173 0.075173 0.075156 0.075148 0.075109 0.075164 0.075071 0.075058 0.075023 0.075112 0.075196 0.075099 0.075147 0.075098 0.07503 0.075149 0.075047 0.075159 0.075114 0.075269 0.075166 0.075086 0.075084 0.075204 0.075151 0.075046 0.075155 0.075171 0.075046 0.075144 0.075165 0.075063 0.075097 0.075189 0.075034 0.075127 0.075165 0.075067 0.075054 0.075138 0.075101 0.075112 0.075069 0.075102 0.075013 0.075081 0.075053 0.075146 0.075075 0.075139 0.075066 0.075095 0.075119 0.075153 0.075088 0.075161 0.075049 0.075017 0.07511 0.075154 0.075154 0.075073 0.075087 0.075106 0.075058 0.075189 0.075073 0.075097 0.075147 0.075173 0.075221 0.075084 0.075184 0.075121 0.07506 0.07516
0.072483 0.072459 0.072498 0.072423 0.072543 0.072527 0.072452 0.072577 0.072509 0.072452 0.072479 0.072582 0.07249 0.07243 0.072559 0.072461 0.072514 0.072449 0.072472 0.072503 0.072399 0.072581 0.072417 0.07259 0.072552 0.072547 0.072536 0.072527 0.072487 0.072536 0.072455 0.072442 0.072402 0.072491 0.072568 0.072481 0.072521 0.072472 0.072411 0.072531 0.072425 0.072535 0.072494 0.072639 0.07254 0.072465 0.072465 0.072579 0.072529 0.07243 0.072528 0.072546 0.072424 0.072528 0.07254 0.072442 0.072475 0.072559 0.072415 0.072506 0.072544 0.072447 0.072436 0.072509 0.072476 0.072496 0.072449 0.072478 0.072398 0.072457 0.072437 0.072522 0.072453 0.072515 0.072439 0.072475 0.072501 0.072525 0.072467 0.072541 0.072431 0.072397 0.072488 0.072535 0.072533 0.072452 0.072471 0.072487 0.072438 0.072574 0.072455 0.072475 0.072522 0.07254 0.072597 0.072468 0.07256 0.072503 0.07244 0.07254
0.070048 0.070021 0.070065 0.06999 0.070109 0.070086 0.070014 0.070136 0.07007 0.07002 0.070038 0.070142 0.070057 0.069991 0.07012 0.070018 0.070075 0.070014 0.070036 0.070063 0.069966 0.07014 0.069981 0.070145 0.070114 0.070104 0.0701 0.07009 0.070049 0.070091 0.070022 0.07001 0.069965 0.070054 0.070123 0.070046 0.070078 0.070029 0.069976 0.070095 0.069986 0.070096 0.070058 0.070192 0.070098 0.070027 0.070029 0.070137 0.070091 0.069997 0.070084 0.070105 0.069985 0.070096 0.070098 0.070005 0.070037 0.070114 0.06998 0.07007 0.070106 0.07001 0.070002 0.070065 0.070035 0.070063 0.070012 0.070038 0.069967 0.070018 0.070005 0.070083 0.070015 0.070075 0.069997 0.070038 0.070065 0.070082 0.070029 0.070103 0.069996 0.06996 0.070049 0.0701 0.070096 0.070015 0.07004 0.070051 0.070001 0.070142 0.07002 0.070036 0.07008 0.070092 0.070156 0.070036 0.07012 0.070068 0.070003 0.070103
0.067788 0.067759 0.067808 0.067732 0.067851 0.06782 0.067752 0.067871 0.067807 0.067764 0.067773 0.067879 0.067799 0.067728 0.067856 0.067751 0.067812 0.067755 0.067775 0.067799 0.06771 0.067874 0.067721 0.067876 0.067851 0.067838 0.067839 0.067828 0.067787 0.067823 0.067765 0.067753 0.067704 0.067792 0.067855 0.067787 0.067812 0.067762 0.067716 0.067836 0.067723 0.067832 0.067797 0.067921 0.067831 0.067765 0.067769 0.06787 0.067828 0.06774 0.067817 0.06784 0.067722 0.06784 0.067832 0.067744 0.067774 0.067845 0.067721 0.067808 0.067843 0.067749 0.067744 0.067796 0.067771 0.067806 0.067752 0.067773 0.067711 0.067754 0.067748 0.067819 0.067753 0.06781 0.06773 0.067777 0.067806 0.067814 0.067767 0.067842 0.067737 0.067699 0.067785 0.06784 0.067834 0.067753 0.067783 0.067791 0.06774 0.067885 0.067761 0.067772 0.067814 0.067819 0.067891 0.067779 0.067855 0.067809 0.067742 0.067841
0.065696 0.065664 0.065717 0.065641 0.065759 0.065722 0.065657 0.065773 0.065711 0.065674 0.065675 0.065782 0.065708 0.065633 0.06576 0.065652 0.065716 0.065663 0.065681 0.065702 0.06562 0.065775 0.065627 0.065775 0.065756 0.065739 0.065745 0.065733 0.065691 0.065722 0.065675 0.065663 0.06561 0.065698 0.065754 0.065694 0.065713 0.065663 0.065624 0.065743 0.065627 0.065735 0.065703 0.065818 0.065732 0.06567 0.065676 0.065772 0.065732 0.06565 0.065717 0.065742 0.065627 0.06575 0.065734 0.06565 0.065679 0.065743 0.065629 0.065714 0.065748 0.065655 0.065652 0.065695 0.065673 0.065715 0.065658 0.065676 0.065622 0.065658 0.065659 0.065722 0.065658 0.065713 0.065631 0.065683 0.065714 0.065713 0.065672 0.065747 0.065646 0.065606 0.065689 0.065747 0.065739 0.065659 0.065694 0.065698 0.065647 0.065795 0.065669 0.065676 0.065716 0.065715 0.065794 0.065689 0.065758 0.065717 0.065648 0.065747
0.063761 0.063728 0.063785 0.063708 0.063826 0.063782 0.06372 0.063834 0.063774 0.063742 0.063736 0.063843 0.063776 0.063695 0.063822 0.063711 0.063779 0.063729 0.063746 0.063763 0.063689 0.063835 0.063692 0.063832 0.063819 0.063798 0.063809 0.063796 0.063754 0.06378 0.063743 0.06373 0.063674 0.063762 0.063811 0.06376 0.063773 0.063722 0.06369 0.063809 0.06369 0.063796 0.063767 0.063873 0.063791 0.063734 0.063742 0.063831 0.063794 0.063718 0.063776 0.063803 0.06369 0.063818 0.063794 0.063714 0.063742 0.063799 0.063695 0.063778 0.06381 0.063719 0.063719 0.063752 0.063734 0.063783 0.063723 0.063737 0.063691 0.06372 0.063727 0.063784 0.063721 0.063773 0.06369 0.063747 0.063779 0.063772 0.063735 0.063811 0.063712 0.06367 0.063751 0.063812 0.063802 0.063722 0.063762 0.063763 0.063711 0.063863 0.063735 0.063738 0.063775 0.063769 0.063854 0.063757 0.063819 0.063783 0.063713 0.063811
0.061976 0.06194 0.062001 0.061923 0.062041 0.06199 0.061932 0.062043 0.061985 0.061959 0.061945 0.062053 0.061992 0.061907 0.062032 0.061919 0.06199 0.061944 0.061959 0.061974 0.061906 0.062043 0.061906 0.062038 0.06203 0.062006 0.062022 0.062008 0.061966 0.061986 0.061959 0.061947 0.061887 0.061974 0.062017 0.061974 0.061981 0.06193 0.061904 0.062022 0.061901 0.062007 0.06198 0.062077 0.061999 0.061946 0.061955 0.062039 0.062006 0.061934 0.061983 0.062012 0.061902 0.062034 0.062003 0.061926 0.061953 0.062005 0.061909 0.061991 0.062022 0.061932 0.061934 0.061958 0.061944 0.061999 0.061936 0.061948 0.061909 0.06193 0.061943 0.061994 0.061933 0.061983 0.061898 0.06196 0.061993 0.061979 0.061947 0.062023 0.061927 0.061884 0.061962 0.062025 0.062014 0.061935 0.061979 0.061977 0.061924 0.062079 0.06195 0.061949 0.061984 0.061972 0.062064 0.061973 0.062028 0.061997 0.061926 0.062023
0.060329 0.060291 0.060355 0.060278 0.060394 0.060338 0.060283 0.060391 0.060336 0.060314 0.060294 0.060403 0.060346 0.060258 0.060382 0.060266 0.06034 0.060297 0.060311 0.060323 0.060262 0.060391 0.060259 0.060384 0.060381 0.060353 0.060374 0.060359 0.060317 0.060332 0.060314 0.060302 0.060239 0.060325 0.060363 0.060327 0.060329 0.060277 0.060258 0.060375 0.060251 0.060356 0.060332 0.060421 0.060346 0.060297 0.060308 0.060387 0.060356 0.060289 0.06033 0.060361 0.060252 0.060389 0.06035 0.060278 0.060304 0.06035 0.060263 0.060342 0.060372 0.060284 0.060288 0.060304 0.060292 0.060354 0.060288 0.060297 0.060265 0.06028 0.060299 0.060344 0.060284 0.060332 0.060246 0.060312 0.060346 0.060325 0.060298 0.060374 0.06028 0.060236 0.060312 0.060377 0.060365 0.060286 0.060334 0.06033 0.060276 0.060434 0.060303 0.060299 0.060332 0.060315 0.060412 0.060328 0.060377 0.060351 0.060278 0.060375
0.05881 0.058772 0.058839 0.058761 0.058876 0.058816 0.058763 0.058868 0.058815 0.058798 0.058772 0.058881 0.058829 0.058737 0.058861 0.058743 0.058819 0.058779 0.058792 0.058801 0.058746 0.058868 0.05874 0.058858 0.05886 0.05883 0.058854 0.058839 0.058797 0.058807 0.058798 0.058786 0.058721 0.058806 0.058838 0.058809 0.058806 0.058754 0.05874 0.058857 0.058731 0.058834 0.058813 0.058894 0.058823 0.058778 0.05879 0.058863 0.058835 0.058773 0.058806 0.058838 0.058732 0.058873 0.058828 0.058759 0.058784 0.058824 0.058745 0.058823 0.058852 0.058765 0.058771 0.058779 0.058771 0.058837 0.05877 0.058775 0.05875 0.058759 0.058783 0.058822 0.058764 0.05881 0.058723 0.058793 0.058828 0.058801 0.058779 0.058854 0.058763 0.058718 0.058791 0.058859 0.058845 0.058767 0.058818 0.058811 0.058758 0.058917 0.058785 0.058779 0.058809 0.058787 0.05889 0.058812 0.058855 0.058833 0.058759 0.058855
0.057411 0.057371 0.057441 0.057363 0.057478 0.057412 0.057363 0.057465 0.057413 0.057401 0.057369 0.057478 0.057431 0.057336 0.057459 0.057339 0.057418 0.05738 0.057392 0.057399 0.057349 0.057464 0.057341 0.057452 0.057459 0.057426 0.057454 0.057438 0.057396 0.057402 0.0574 0.057388 0.057321 0.057405 0.057432 0.05741 0.057402 0.05735 0.057342 0.057457 0.05733 0.057432 0.057413 0.057486 0.057419 0.057377 0.05739 0.057459 0.057433 0.057376 0.057401 0.057435 0.057332 0.057475 0.057424 0.057359 0.057383 0.057418 0.057347 0.057422 0.05745 0.057365 0.057373 0.057374 0.057368 0.057439 0.05737 0.057373 0.057353 0.057358 0.057386 0.05742 0.057363 0.057407 0.05732 0.057392 0.057429 0.057396 0.057378 0.057453 0.057364 0.057318 0.05739 0.057459 0.057444 0.057367 0.057421 0.057412 0.057358 0.057519 0.057387 0.057377 0.057406 0.057379 0.057486 0.057415 0.057452 0.057434 0.057359 0.057454
0.056121 0.05608 0.056152 0.056075 0.056188 0.056118 0.056071 0.056171 0.056121 0.056113 0.056076 0.056185 0.056142 0.056045 0.056166 0.056045 0.056125 0.056091 0.056101 0.056106 0.056062 0.056169 0.056051 0.056156 0.056166 0.056131 0.056163 0.056147 0.056104 0.056107 0.056112 0.0561 0.056031 0.056114 0.056136 0.05612 0.056108 0.056056 0.056052 0.056166 0.056038 0.056139 0.056122 0.056188 0.056125 0.056086 0.0561 0.056165 0.056141 0.056088 0.056107 0.056141 0.05604 0.056186 0.05613 0.056068 0.056091 0.056122 0.056057 0.056131 0.056158 0.056074 0.056084 0.056078 0.056075 0.05615 0.056079 0.05608 0.056066 0.056065 0.056097 0.056127 0.056071 0.056114 0.056026 0.056101 0.056138 0.056101 0.056086 0.056161 0.056075 0.056028 0.056097 0.056168 0.056152 0.056075 0.056133 0.056122 0.056067 0.05623 0.056097 0.056085 0.056112 0.056081 0.056192 0.056126 0.056158 0.056144 0.056068 0.056162
0.054931 0.054888 0.054963 0.054885 0.054997 0.054924 0.05488 0.054977 0.054929 0.054924 0.054882 0.054991 0.054953 0.054853 0.054972 0.054851 0.054932 0.054901 0.05491 0.054913 0.054873 0.054975 0.05486 0.05496 0.054974 0.054936 0.054971 0.054954 0.054912 0.054911 0.054923 0.054911 0.05484 0.054922 0.05494 0.05493 0.054913 0.054861 0.054862 0.054975 0.054846 0.054945 0.05493 0.054991 0.05493 0.054894 0.054909 0.05497 0.054948 0.054899 0.054911 0.054947 0.054848 0.054997 0.054936 0.054877 0.054899 0.054926 0.054867 0.054939 0.054965 0.054882 0.054894 0.054883 0.054881 0.054961 0.054888 0.054887 0.054878 0.054873 0.054908 0.054934 0.054879 0.05492 0.054832 0.05491 0.054948 0.054906 0.054895 0.054969 0.054885 0.054837 0.054905 0.054977 0.05496 0.054884 0.054944 0.054931 0.054876 0.05504 0.054907 0.054892 0.054917 0.054883 0.054998 0.054937 0.054964 0.054953 0.054877 0.05497
0.05383 0.053786 0.053862 0.053785 0.053896 0.05382 0.053778 0.053872 0.053826 0.053825 0.053779 0.053887 0.053852 0.053751 0.053869 0.053747 0.05383 0.0538 0.053808 0.05381 0.053774 0.05387 0.053759 0.053854 0.053871 0.053831 0.053869 0.053852 0.05381 0.053805 0.053823 0.053811 0.053739 0.05382 0.053834 0.053829 0.053809 0.053757 0.053762 0.053874 0.053744 0.053842 0.053828 0.053883 0.053825 0.053792 0.053808 0.053865 0.053845 0.053799 0.053806 0.053843 0.053746 0.053896 0.053831 0.053775 0.053797 0.053819 0.053767 0.053837 0.053862 0.053781 0.053794 0.053777 0.053778 0.053861 0.053787 0.053784 0.053779 0.05377 0.053809 0.053831 0.053777 0.053817 0.053728 0.053808 0.053846 0.053801 0.053793 0.053866 0.053785 0.053736 0.053802 0.053875 0.053857 0.053782 0.053844 0.053829 0.053775 0.05394 0.053806 0.05379 0.053813 0.053776 0.053894 0.053837 0.05386 0.053852 0.053776 0.053868
0.052809 0.052765 0.052843 0.052766 0.052876 0.052797 0.052756 0.052849 0.052804 0.052806 0.052756 0.052864 0.052833 0.052729 0.052846 0.052724 0.052807 0.05278 0.052787 0.052787 0.052756 0.052846 0.052739 0.052828 0.052848 0.052808 0.052847 0.05283 0.052788 0.052781 0.052804 0.052792 0.052718 0.052798 0.052809 0.052808 0.052785 0.052734 0.052742 0.052853 0.052723 0.052819 0.052807 0.052857 0.052801 0.052771 0.052788 0.052841 0.052823 0.05278 0.052782 0.05282 0.052725 0.052877 0.052808 0.052754 0.052775 0.052794 0.052747 0.052816 0.05284 0.05276 0.052774 0.052753 0.052756 0.052841 0.052767 0.052762 0.052761 0.052748 0.05279 0.052808 0.052756 0.052794 0.052705 0.052787 0.052826 0.052776 0.052771 0.052845 0.052765 0.052716 0.05278 0.052854 0.052835 0.052761 0.052825 0.052809 0.052754 0.052919 0.052786 0.052768 0.05279 0.05275 0.05287 0.052818 0.052837 0.052832 0.052755 0.052846
0.05186 0.051816 0.051895 0.051818 0.051927 0.051845 0.051807 0.051897 0.051854 0.051859 0.051805 0.051913 0.051884 0.05178 0.051895 0.051772 0.051857 0.051832 0.051838 0.051837 0.051809 0.051894 0.051791 0.051875 0.051898 0.051856 0.051897 0.05188 0.051838 0.051828 0.051856 0.051844 0.05177 0.051849 0.051857 0.05186 0.051834 0.051783 0.051794 0.051904 0.051773 0.051868 0.051858 0.051902 0.05185 0.051821 0.051839 0.051889 0.051873 0.051833 0.05183 0.051868 0.051776 0.051928 0.051856 0.051805 0.051825 0.051841 0.051799 0.051866 0.05189 0.051811 0.051826 0.051801 0.051805 0.051893 0.051818 0.051811 0.051815 0.051798 0.051843 0.051857 0.051806 0.051843 0.051754 0.051838 0.051877 0.051824 0.051822 0.051895 0.051817 0.051768 0.05183 0.051904 0.051885 0.051812 0.051877 0.05186 0.051806 0.051971 0.051838 0.051818 0.051838 0.051796 0.051918 0.05187 0.051886 0.051883 0.051807 0.051896
0.050975 0.05093 0.051009 0.050934 0.051041 0.050957 0.050921 0.051009 0.050967 0.050974 0.050918 0.051025 0.050999 0.050894 0.051007 0.050885 0.05097 0.050946 0.050952 0.050949 0.050925 0.051005 0.050905 0.050986 0.051011 0.050967 0.051011 0.050993 0.050952 0.05094 0.050971 0.05096 0.050884 0.050962 0.050967 0.050974 0.050946 0.050895 0.050909 0.051017 0.050887 0.050981 0.050972 0.051012 0.050961 0.050935 0.050953 0.051 0.050986 0.050948 0.050942 0.05098 0.05089 0.051043 0.050968 0.05092 0.050939 0.050952 0.050914 0.05098 0.051003 0.050925 0.050942 0.050912 0.050918 0.051008 0.050932 0.050924 0.050931 0.050911 0.050958 0.05097 0.05092 0.050955 0.050867 0.050952 0.050991 0.050936 0.050935 0.051008 0.050932 0.050883 0.050943 0.051018 0.050998 0.050926 0.050993 0.050974 0.05092 0.051085 0.050952 0.050931 0.05095 0.050906 0.05103 0.050985 0.050998 0.050997 0.050921 0.051009
0.050144 0.050099 0.050179 0.050104 0.05021 0.050125 0.05009 0.050176 0.050135 0.050144 0.050086 0.050192 0.050169 0.050063 0.050175 0.050053 0.050138 0.050116 0.050121 0.050117 0.050096 0.050172 0.050075 0.050152 0.050179 0.050134 0.050179 0.050162 0.05012 0.050106 0.050142 0.05013 0.050054 0.050131 0.050134 0.050143 0.050113 0.050063 0.050079 0.050186 0.050056 0.050149 0.050141 0.050177 0.050128 0.050104 0.050123 0.050167 0.050154 0.050119 0.050109 0.050148 0.050059 0.050213 0.050136 0.050089 0.050108 0.050118 0.050084 0.050148 0.050171 0.050095 0.050112 0.050079 0.050086 0.050177 0.050101 0.050092 0.050102 0.05008 0.050129 0.050138 0.050089 0.050123 0.050035 0.050121 0.05016 0.050103 0.050104 0.050176 0.050102 0.050053 0.050111 0.050186 0.050167 0.050095 0.050163 0.050143 0.050089 0.050254 0.050122 0.0501 0.050118 0.050072 0.050197 0.050156 0.050165 0.050166 0.05009 0.050178
0.049361 0.049315 0.049396 0.049322 0.049426 0.04934 0.049307 0.049391 0.049351 0.049362 0.049302 0.049407 0.049386 0.04928 0.04939 0.049268 0.049354 0.049333 0.049338 0.049333 0.049314 0.049387 0.049293 0.049366 0.049394 0.049349 0.049395 0.049377 0.049336 0.049321 0.049359 0.049348 0.049272 0.049347 0.049348 0.04936 0.049328 0.049278 0.049297 0.049402 0.049273 0.049364 0.049357 0.04939 0.049343 0.049321 0.04934 0.049382 0.049369 0.049337 0.049324 0.049363 0.049276 0.049429 0.049351 0.049306 0.049324 0.049333 0.049302 0.049364 0.049386 0.049312 0.049329 0.049294 0.049302 0.049395 0.049318 0.049308 0.04932 0.049296 0.049347 0.049354 0.049306 0.049339 0.049251 0.049338 0.049377 0.049318 0.049321 0.049392 0.04932 0.04927 0.049327 0.049403 0.049382 0.049312 0.04938 0.04936 0.049307 0.04947 0.049339 0.049316 0.049333 0.049286 0.049412 0.049373 0.049381 0.049383 0.049307 0.049394
0.048618 0.048573 0.048654 0.04858 0.048683 0.048596 0.048564 0.048646 0.048608 0.04862 0.048559 0.048663 0.048644 0.048537 0.048646 0.048525 0.048611 0.048591 0.048595 0.04859 0.048573 0.048642 0.04855 0.048621 0.04865 0.048605 0.048652 0.048634 0.048593 0.048577 0.048617 0.048606 0.04853 0.048604 0.048603 0.048617 0.048584 0.048535 0.048555 0.048659 0.048531 0.04862 0.048614 0.048644 0.048599 0.048578 0.048597 0.048637 0.048626 0.048595 0.04858 0.048619 0.048534 0.048687 0.048606 0.048563 0.048581 0.048588 0.04856 0.048621 0.048643 0.048569 0.048587 0.04855 0.048559 0.048652 0.048576 0.048565 0.048579 0.048553 0.048605 0.04861 0.048563 0.048595 0.048508 0.048595 0.048634 0.048574 0.048578 0.048648 0.048578 0.048528 0.048584 0.048659 0.048639 0.048569 0.048638 0.048617 0.048564 0.048727 0.048597 0.048573 0.048589 0.048541 0.048667 0.048631 0.048636 0.04864 0.048565 0.04865
0.047909 0.047864 0.047945 0.047872 0.047973 0.047886 0.047855 0.047936 0.047898 0.047912 0.047849 0.047952 0.047935 0.047829 0.047936 0.047816 0.047901 0.047883 0.047886 0.04788 0.047865 0.047932 0.047842 0.04791 0.04794 0.047895 0.047942 0.047924 0.047884 0.047866 0.047909 0.047898 0.047821 0.047895 0.047892 0.047909 0.047874 0.047825 0.047847 0.04795 0.047822 0.04791 0.047905 0.047932 0.047889 0.047869 0.047888 0.047926 0.047916 0.047887 0.04787 0.047909 0.047825 0.047977 0.047896 0.047855 0.047872 0.047877 0.047852 0.047912 0.047933 0.04786 0.047879 0.04784 0.047849 0.047943 0.047867 0.047856 0.047871 0.047844 0.047897 0.0479 0.047854 0.047885 0.047799 0.047886 0.047925 0.047863 0.047869 0.047938 0.047869 0.04782 0.047875 0.04795 0.047929 0.047861 0.04793 0.047908 0.047856 0.048017 0.047888 0.047863 0.047879 0.04783 0.047956 0.047922 0.047926 0.047931 0.047856 0.04794
0.047228 0.047183 0.047263 0.047191 0.047291 0.047204 0.047174 0.047253 0.047216 0.047231 0.047168 0.04727 0.047254 0.047148 0.047254 0.047134 0.04722 0.047202 0.047205 0.047198 0.047185 0.047249 0.047162 0.047227 0.047258 0.047212 0.04726 0.047243 0.047203 0.047184 0.047228 0.047217 0.047141 0.047214 0.04721 0.047227 0.047192 0.047144 0.047166 0.047268 0.047142 0.047228 0.047223 0.047249 0.047207 0.047188 0.047207 0.047244 0.047234 0.047206 0.047188 0.047227 0.047144 0.047296 0.047214 0.047174 0.047191 0.047195 0.047171 0.04723 0.047251 0.04718 0.047198 0.047158 0.047168 0.047262 0.047186 0.047175 0.047191 0.047163 0.047216 0.047218 0.047173 0.047203 0.047118 0.047205 0.047243 0.047181 0.047188 0.047256 0.047189 0.04714 0.047193 0.047268 0.047247 0.04718 0.047249 0.047227 0.047175 0.047335 0.047208 0.047182 0.047197 0.047148 0.047273 0.047241 0.047244 0.04725 0.047176 0.047258
0.046569 0.046524 0.046604 0.046533 0.046632 0.046545 0.046516 0.046593 0.046557 0.046573 0.046509 0.04661 0.046595 0.04649 0.046594 0.046476 0.04656 0.046543 0.046547 0.046539 0.046527 0.046589 0.046504 0.046567 0.046599 0.046553 0.046601 0.046583 0.046544 0.046525 0.046569 0.046559 0.046483 0.046555 0.04655 0.046569 0.046533 0.046485 0.046508 0.046609 0.046483 0.046569 0.046564 0.046588 0.046547 0.046529 0.046549 0.046584 0.046575 0.046548 0.046528 0.046567 0.046486 0.046636 0.046555 0.046516 0.046532 0.046535 0.046513 0.046571 0.046591 0.046521 0.04654 0.046498 0.046509 0.046603 0.046528 0.046516 0.046533 0.046505 0.046558 0.046559 0.046515 0.046544 0.046459 0.046546 0.046584 0.046522 0.046529 0.046597 0.04653 0.046482 0.046534 0.046608 0.046588 0.046521 0.04659 0.046568 0.046516 0.046675 0.046549 0.046523 0.046538 0.046488 0.046613 0.046583 0.046584 0.046591 0.046517 0.046599
0.045928 0.045883 0.045963 0.045892 0.04599 0.045903 0.045875 0.045951 0.045915 0.045931 0.045868 0.045967 0.045953 0.045849 0.045952 0.045835 0.045918 0.045902 0.045905 0.045898 0.045886 0.045946 0.045863 0.045924 0.045956 0.045911 0.045959 0.045941 0.045902 0.045883 0.045928 0.045918 0.045843 0.045913 0.045908 0.045927 0.045891 0.045844 0.045867 0.045966 0.045842 0.045927 0.045923 0.045945 0.045905 0.045888 0.045907 0.045941 0.045933 0.045907 0.045886 0.045925 0.045845 0.045994 0.045913 0.045875 0.045891 0.045893 0.045872 0.045929 0.045949 0.04588 0.045899 0.045857 0.045868 0.045961 0.045887 0.045874 0.045893 0.045864 0.045917 0.045917 0.045874 0.045902 0.045818 0.045904 0.045942 0.04588 0.045888 0.045955 0.045889 0.045841 0.045893 0.045966 0.045946 0.04588 0.045949 0.045926 0.045875 0.046032 0.045908 0.045882 0.045896 0.045846 0.04597 0.045941 0.045942 0.045949 0.045876 0.045957
0.045299 0.045255 0.045334 0.045264 0.04536 0.045274 0.045246 0.045321 0.045287 0.045303 0.045239 0.045337 0.045324 0.045221 0.045322 0.045207 0.04529 0.045274 0.045277 0.045269 0.045259 0.045317 0.045235 0.045295 0.045327 0.045282 0.045329 0.045312 0.045274 0.045254 0.045299 0.045289 0.045215 0.045284 0.045279 0.045298 0.045262 0.045216 0.04524 0.045337 0.045215 0.045298 0.045294 0.045315 0.045276 0.045259 0.045279 0.045312 0.045304 0.045279 0.045258 0.045296 0.045217 0.045365 0.045284 0.045246 0.045262 0.045263 0.045244 0.045301 0.04532 0.045252 0.045271 0.045228 0.045239 0.045332 0.045259 0.045246 0.045265 0.045235 0.045288 0.045288 0.045245 0.045273 0.04519 0.045276 0.045314 0.045251 0.04526 0.045325 0.045261 0.045214 0.045264 0.045337 0.045317 0.045252 0.04532 0.045297 0.045247 0.045402 0.045279 0.045254 0.045267 0.045218 0.045341 0.045313 0.045312 0.04532 0.045248 0.045327
0.044679 0.044635 0.044713 0.044645 0.044739 0.044654 0.044627 0.044701 0.044667 0.044683 0.04462 0.044717 0.044704 0.044602 0.044702 0.044588 0.04467 0.044654 0.044657 0.044649 0.044639 0.044697 0.044616 0.044675 0.044707 0.044662 0.044709 0.044692 0.044654 0.044634 0.04468 0.04467 0.044596 0.044665 0.044658 0.044678 0.044643 0.044597 0.04462 0.044717 0.044596 0.044678 0.044674 0.044695 0.044656 0.04464 0.044659 0.044692 0.044684 0.044659 0.044638 0.044675 0.044599 0.044744 0.044664 0.044627 0.044643 0.044644 0.044625 0.044681 0.044699 0.044632 0.044651 0.044609 0.04462 0.044712 0.044639 0.044626 0.044645 0.044616 0.044669 0.044668 0.044626 0.044654 0.044572 0.044656 0.044693 0.044632 0.04464 0.044705 0.044642 0.044595 0.044645 0.044717 0.044696 0.044632 0.0447 0.044677 0.044628 0.044781 0.04466 0.044634 0.044648 0.044598 0.04472 0.044693 0.044692 0.0447 0.044629 0.044707
0.044065 0.044021 0.044099 0.044031 0.044124 0.04404 0.044013 0.044086 0.044052 0.044068 0.044006 0.044102 0.044089 0.043988 0.044087 0.043974 0.044055 0.04404 0.044043 0.044035 0.044026 0.044082 0.044002 0.04406 0.044092 0.044047 0.044094 0.044077 0.04404 0.04402 0.044065 0.044055 0.043983 0.04405 0.044044 0.044064 0.044029 0.043983 0.044007 0.044102 0.043982 0.044063 0.04406 0.04408 0.044042 0.044026 0.044045 0.044077 0.044069 0.044045 0.044024 0.044061 0.043985 0.044129 0.044049 0.044013 0.044029 0.044029 0.044012 0.044066 0.044085 0.044019 0.044037 0.043995 0.044006 0.044097 0.044025 0.044013 0.044032 0.044002 0.044054 0.044054 0.044012 0.044039 0.043959 0.044042 0.044079 0.044018 0.044026 0.04409 0.044028 0.043982 0.044031 0.044102 0.044082 0.044018 0.044085 0.044063 0.044014 0.044166 0.044046 0.04402 0.044033 0.043985 0.044105 0.044078 0.044077 0.044085 0.044015 0.044092
0.043453 0.04341 0.043486 0.043419 0.043511 0.043428 0.043402 0.043474 0.043441 0.043456 0.043395 0.043489 0.043477 0.043377 0.043475 0.043364 0.043443 0.043429 0.043431 0.043424 0.043414 0.04347 0.043391 0.043448 0.043479 0.043436 0.043482 0.043465 0.043428 0.043409 0.043453 0.043443 0.043372 0.043439 0.043432 0.043452 0.043417 0.043372 0.043396 0.043489 0.043372 0.043451 0.043448 0.043468 0.04343 0.043415 0.043433 0.043465 0.043457 0.043434 0.043412 0.043449 0.043374 0.043516 0.043438 0.043402 0.043417 0.043418 0.0434 0.043454 0.043472 0.043407 0.043426 0.043384 0.043395 0.043485 0.043414 0.043401 0.04342 0.043391 0.043443 0.043442 0.043401 0.043428 0.043348 0.04343 0.043467 0.043406 0.043415 0.043478 0.043417 0.043371 0.043419 0.043489 0.043469 0.043407 0.043473 0.043451 0.043403 0.043552 0.043434 0.043409 0.043422 0.043374 0.043492 0.043466 0.043465 0.043473 0.043404 0.04348
0.042841 0.042799 0.042874 0.042808 0.042899 0.042817 0.042791 0.042861 0.042829 0.042844 0.042784 0.042877 0.042864 0.042767 0.042863 0.042753 0.042832 0.042817 0.04282 0.042812 0.042803 0.042858 0.04278 0.042837 0.042867 0.042824 0.042869 0.042853 0.042817 0.042798 0.042841 0.042832 0.042761 0.042827 0.042821 0.04284 0.042806 0.042762 0.042784 0.042877 0.042761 0.042839 0.042836 0.042856 0.042819 0.042803 0.042822 0.042853 0.042845 0.042822 0.042801 0.042837 0.042763 0.042903 0.042826 0.042791 0.042806 0.042807 0.042789 0.042842 0.04286 0.042796 0.042814 0.042773 0.042784 0.042872 0.042802 0.04279 0.042809 0.04278 0.042831 0.04283 0.04279 0.042816 0.042738 0.042819 0.042855 0.042795 0.042803 0.042866 0.042805 0.04276 0.042808 0.042877 0.042857 0.042796 0.042861 0.042839 0.042792 0.042939 0.042822 0.042798 0.042811 0.042763 0.04288 0.042854 0.042853 0.042861 0.042793 0.042868
0.042227 0.042185 0.042259 0.042194 0.042284 0.042203 0.042177 0.042247 0.042215 0.04223 0.042171 0.042263 0.04225 0.042154 0.042249 0.04214 0.042218 0.042203 0.042206 0.042199 0.042189 0.042243 0.042167 0.042223 0.042253 0.04221 0.042255 0.042239 0.042203 0.042184 0.042227 0.042218 0.042148 0.042213 0.042208 0.042226 0.042192 0.042149 0.042171 0.042262 0.042148 0.042225 0.042222 0.042242 0.042205 0.04219 0.042208 0.042239 0.042231 0.042208 0.042188 0.042223 0.042151 0.042288 0.042212 0.042178 0.042192 0.042193 0.042176 0.042228 0.042246 0.042183 0.0422 0.042161 0.042171 0.042258 0.042189 0.042177 0.042195 0.042167 0.042217 0.042216 0.042177 0.042203 0.042125 0.042205 0.04224 0.042182 0.04219 0.042251 0.042191 0.042147 0.042194 0.042262 0.042243 0.042182 0.042246 0.042225 0.042178 0.042323 0.042208 0.042184 0.042197 0.042151 0.042266 0.042239 0.042239 0.042246 0.042179 0.042253
0.041609 0.041568 0.041641 0.041577 0.041665 0.041586 0.04156 0.04163 0.041598 0.041612 0.041554 0.041645 0.041632 0.041537 0.041631 0.041524 0.0416 0.041586 0.041588 0.041581 0.041571 0.041626 0.04155 0.041606 0.041635 0.041593 0.041637 0.041621 0.041586 0.041568 0.041609 0.0416 0.041531 0.041596 0.04159 0.041608 0.041575 0.041533 0.041554 0.041644 0.041531 0.041608 0.041604 0.041624 0.041588 0.041573 0.04159 0.041621 0.041613 0.04159 0.041571 0.041606 0.041534 0.041669 0.041595 0.041561 0.041575 0.041577 0.041559 0.04161 0.041628 0.041565 0.041583 0.041544 0.041554 0.041639 0.041572 0.04156 0.041577 0.04155 0.041599 0.041599 0.04156 0.041586 0.041509 0.041588 0.041622 0.041565 0.041573 0.041633 0.041574 0.04153 0.041577 0.041644 0.041625 0.041565 0.041628 0.041607 0.041561 0.041704 0.041591 0.041567 0.04158 0.041534 0.041648 0.041621 0.041621 0.041628 0.041562 0.041635
0.040986 0.040946 0.041017 0.040954 0.041041 0.040964 0.040938 0.041007 0.040975 0.040989 0.040932 0.041021 0.041008 0.040915 0.041008 0.040903 0.040978 0.040963 0.040966 0.040959 0.040949 0.041003 0.040928 0.040983 0.041012 0.040971 0.041014 0.040998 0.040963 0.040946 0.040986 0.040977 0.04091 0.040973 0.040968 0.040985 0.040953 0.040911 0.040932 0.041021 0.04091 0.040985 0.040982 0.041002 0.040966 0.04095 0.040968 0.040999 0.040991 0.040967 0.040949 0.040984 0.040912 0.041045 0.040973 0.040938 0.040953 0.040955 0.040936 0.040988 0.041005 0.040943 0.04096 0.040923 0.040932 0.041016 0.040949 0.040938 0.040954 0.040929 0.040976 0.040977 0.040938 0.040963 0.040888 0.040965 0.040999 0.040944 0.04095 0.04101 0.040952 0.040909 0.040955 0.041021 0.041002 0.040943 0.041004 0.040985 0.040939 0.04108 0.040968 0.040945 0.040958 0.040913 0.041025 0.040998 0.040999 0.041005 0.04094 0.041012
0.040357 0.040318 0.040388 0.040325 0.040412 0.040336 0.04031 0.040378 0.040347 0.04036 0.040305 0.040392 0.040379 0.040288 0.040379 0.040276 0.040349 0.040334 0.040337 0.040331 0.04032 0.040374 0.0403 0.040355 0.040383 0.040343 0.040385 0.040369 0.040335 0.040318 0.040357 0.040348 0.040282 0.040344 0.04034 0.040356 0.040326 0.040284 0.040304 0.040391 0.040282 0.040357 0.040353 0.040374 0.040338 0.040322 0.040339 0.04037 0.040362 0.040338 0.040321 0.040355 0.040285 0.040416 0.040344 0.04031 0.040325 0.040327 0.040308 0.040359 0.040376 0.040315 0.040331 0.040295 0.040305 0.040386 0.040321 0.04031 0.040326 0.040301 0.040347 0.040348 0.04031 0.040335 0.040261 0.040337 0.04037 0.040316 0.040322 0.040381 0.040323 0.040281 0.040327 0.040391 0.040373 0.040315 0.040375 0.040356 0.040311 0.040449 0.040339 0.040317 0.04033 0.040287 0.040396 0.040369 0.04037 0.040376 0.040312 0.040383
0.039721 0.039683 0.039752 0.03969 0.039775 0.039701 0.039676 0.039743 0.039712 0.039724 0.03967 0.039757 0.039743 0.039653 0.039743 0.039642 0.039714 0.039699 0.039702 0.039696 0.039685 0.039739 0.039665 0.039721 0.039747 0.039708 0.039749 0.039734 0.0397 0.039684 0.039721 0.039712 0.039648 0.039709 0.039706 0.039721 0.039691 0.03965 0.039669 0.039755 0.039648 0.039722 0.039718 0.039739 0.039703 0.039687 0.039704 0.039735 0.039727 0.039703 0.039687 0.03972 0.03965 0.039779 0.03971 0.039676 0.03969 0.039693 0.039673 0.039723 0.039741 0.03968 0.039696 0.039662 0.03967 0.03975 0.039686 0.039676 0.03969 0.039666 0.039711 0.039713 0.039675 0.0397 0.039628 0.039701 0.039734 0.039682 0.039687 0.039746 0.039688 0.039647 0.039692 0.039755 0.039738 0.03968 0.039739 0.03972 0.039676 0.039812 0.039704 0.039682 0.039695 0.039653 0.03976 0.039733 0.039735 0.03974 0.039677 0.039747
0.039079 0.039041 0.039109 0.039048 0.039132 0.039059 0.039034 0.039101 0.03907 0.039081 0.039029 0.039114 0.0391 0.039012 0.039101 0.039001 0.039072 0.039057 0.03906 0.039055 0.039043 0.039097 0.039023 0.039079 0.039105 0.039067 0.039106 0.039091 0.039058 0.039043 0.039079 0.03907 0.039006 0.039067 0.039065 0.039078 0.03905 0.039009 0.039027 0.039113 0.039007 0.03908 0.039075 0.039098 0.039062 0.039046 0.039062 0.039093 0.039084 0.039061 0.039046 0.039078 0.039009 0.039136 0.039068 0.039034 0.039048 0.039052 0.039031 0.039081 0.039098 0.039039 0.039054 0.039021 0.039029 0.039107 0.039044 0.039035 0.039048 0.039025 0.039069 0.039071 0.039033 0.039059 0.038987 0.039059 0.039092 0.039041 0.039046 0.039103 0.039046 0.039005 0.03905 0.039113 0.039095 0.039039 0.039096 0.039078 0.039034 0.039169 0.039062 0.039041 0.039054 0.039013 0.039118 0.03909 0.039093 0.039097 0.039035 0.039105
0.03843 0.038393 0.038459 0.038399 0.038482 0.038411 0.038385 0.038451 0.038421 0.038432 0.038381 0.038465 0.03845 0.038364 0.038452 0.038353 0.038423 0.038408 0.038411 0.038406 0.038393 0.038448 0.038375 0.038431 0.038455 0.038418 0.038457 0.038442 0.038409 0.038395 0.038429 0.03842 0.038358 0.038418 0.038416 0.038429 0.038401 0.038361 0.038378 0.038463 0.038359 0.038431 0.038426 0.038449 0.038413 0.038397 0.038413 0.038444 0.038435 0.038411 0.038398 0.038429 0.038361 0.038485 0.038419 0.038385 0.038399 0.038404 0.038383 0.038432 0.038449 0.03839 0.038405 0.038373 0.038381 0.038457 0.038395 0.038386 0.038398 0.038377 0.038419 0.038422 0.038385 0.03841 0.038339 0.03841 0.038442 0.038392 0.038397 0.038453 0.038397 0.038357 0.038402 0.038463 0.038446 0.03839 0.038446 0.038429 0.038386 0.038518 0.038413 0.038392 0.038405 0.038365 0.038468 0.03844 0.038444 0.038447 0.038387 0.038455
0.037773 0.037737 0.037802 0.037743 0.037825 0.037756 0.03773 0.037796 0.037765 0.037775 0.037726 0.037809 0.037794 0.037709 0.037796 0.037699 0.037767 0.037752 0.037755 0.03775 0.037737 0.037792 0.037719 0.037775 0.037799 0.037763 0.0378 0.037786 0.037754 0.03774 0.037773 0.037764 0.037703 0.037762 0.037761 0.037773 0.037746 0.037707 0.037723 0.037806 0.037704 0.037775 0.03777 0.037794 0.037758 0.037741 0.037757 0.037788 0.037779 0.037755 0.037743 0.037774 0.037706 0.037828 0.037764 0.03773 0.037744 0.037749 0.037727 0.037776 0.037793 0.037734 0.037749 0.037718 0.037726 0.0378 0.03774 0.037731 0.037742 0.037722 0.037763 0.037767 0.037729 0.037755 0.037685 0.037755 0.037786 0.037738 0.037741 0.037797 0.037741 0.037702 0.037746 0.037806 0.03779 0.037734 0.037789 0.037772 0.03773 0.03786 0.037757 0.037737 0.03775 0.037711 0.037812 0.037784 0.037788 0.037791 0.037731 0.037799
0.037111 0.037075 0.037139 0.03708 0.037162 0.037094 0.037068 0.037133 0.037103 0.037112 0.037064 0.037146 0.037131 0.037047 0.037133 0.037038 0.037105 0.037089 0.037093 0.037089 0.037075 0.03713 0.037058 0.037114 0.037136 0.037101 0.037137 0.037123 0.037091 0.037079 0.03711 0.037101 0.037041 0.0371 0.0371 0.03711 0.037085 0.037046 0.037061 0.037143 0.037042 0.037113 0.037108 0.037132 0.037096 0.037079 0.037094 0.037126 0.037117 0.037092 0.037081 0.037112 0.037044 0.037164 0.037102 0.037068 0.037082 0.037087 0.037065 0.037113 0.03713 0.037072 0.037086 0.037057 0.037064 0.037137 0.037078 0.037069 0.03708 0.03706 0.0371 0.037105 0.037068 0.037093 0.037024 0.037092 0.037123 0.037076 0.037079 0.037134 0.037079 0.03704 0.037084 0.037143 0.037127 0.037072 0.037126 0.03711 0.037068 0.037196 0.037094 0.037075 0.037088 0.037051 0.03715 0.037121 0.037125 0.037128 0.037069 0.037136
0.036442 0.036407 0.036469 0.036412 0.036492 0.036426 0.036401 0.036465 0.036435 0.036443 0.036397 0.036478 0.036462 0.03638 0.036465 0.036371 0.036437 0.036421 0.036425 0.036421 0.036407 0.036462 0.03639 0.036446 0.036468 0.036433 0.036469 0.036455 0.036423 0.036412 0.036441 0.036432 0.036374 0.036432 0.036432 0.036442 0.036417 0.036379 0.036393 0.036474 0.036375 0.036445 0.036439 0.036464 0.036429 0.036411 0.036426 0.036458 0.036449 0.036424 0.036414 0.036444 0.036377 0.036495 0.036434 0.0364 0.036414 0.03642 0.036397 0.036445 0.036462 0.036404 0.036418 0.036391 0.036397 0.036468 0.03641 0.036402 0.036411 0.036393 0.036431 0.036437 0.0364 0.036425 0.036358 0.036424 0.036455 0.036409 0.036412 0.036466 0.036411 0.036373 0.036417 0.036474 0.036459 0.036405 0.036457 0.036441 0.036401 0.036526 0.036426 0.036408 0.036421 0.036384 0.036481 0.036452 0.036457 0.036459 0.036401 0.036467
0.035769 0.035734 0.035795 0.035739 0.035818 0.035753 0.035728 0.035792 0.035762 0.035769 0.035725 0.035804 0.035788 0.035707 0.035791 0.035699 0.035764 0.035748 0.035752 0.035748 0.035733 0.035789 0.035717 0.035773 0.035794 0.03576 0.035795 0.035781 0.03575 0.035739 0.035767 0.035759 0.035701 0.035759 0.03576 0.035768 0.035744 0.035707 0.03572 0.0358 0.035703 0.035771 0.035766 0.035792 0.035756 0.035738 0.035753 0.035785 0.035775 0.03575 0.035741 0.035771 0.035705 0.035821 0.035761 0.035727 0.035741 0.035748 0.035724 0.035772 0.035788 0.035731 0.035745 0.035719 0.035724 0.035794 0.035737 0.035729 0.035738 0.03572 0.035758 0.035763 0.035727 0.035752 0.035686 0.035751 0.035781 0.035737 0.035739 0.035792 0.035737 0.0357 0.035744 0.0358 0.035785 0.035732 0.035783 0.035768 0.035728 0.035852 0.035752 0.035735 0.035748 0.035713 0.035808 0.035778 0.035784 0.035786 0.035728 0.035794
0.035091 0.035057 0.035117 0.035061 0.035139 0.035076 0.035051 0.035114 0.035084 0.035091 0.035048 0.035126 0.035109 0.035031 0.035114 0.035023 0.035086 0.03507 0.035074 0.035071 0.035055 0.035111 0.03504 0.035096 0.035116 0.035083 0.035117 0.035104 0.035073 0.035063 0.035089 0.035081 0.035024 0.035081 0.035083 0.03509 0.035067 0.03503 0.035043 0.035122 0.035026 0.035094 0.035088 0.035115 0.035079 0.035061 0.035075 0.035108 0.035098 0.035072 0.035065 0.035093 0.035028 0.035142 0.035084 0.03505 0.035064 0.035071 0.035046 0.035094 0.03511 0.035054 0.035067 0.035042 0.035048 0.035116 0.035059 0.035052 0.03506 0.035043 0.03508 0.035086 0.03505 0.035075 0.03501 0.035074 0.035103 0.03506 0.035061 0.035114 0.03506 0.035023 0.035066 0.035122 0.035107 0.035054 0.035105 0.03509 0.03505 0.035172 0.035075 0.035058 0.035071 0.035037 0.03513 0.035099 0.035106 0.035107 0.035051 0.035116
0.03441 0.034377 0.034435 0.03438 0.034458 0.034396 0.03437 0.034433 0.034403 0.03441 0.034368 0.034445 0.034428 0.03435 0.034433 0.034343 0.034406 0.034389 0.034393 0.03439 0.034374 0.034431 0.034359 0.034416 0.034435 0.034403 0.034435 0.034423 0.034392 0.034382 0.034408 0.034399 0.034344 0.0344 0.034402 0.034409 0.034387 0.03435 0.034362 0.03444 0.034346 0.034413 0.034407 0.034434 0.034398 0.03438 0.034394 0.034427 0.034417 0.034391 0.034384 0.034413 0.034348 0.03446 0.034404 0.034369 0.034383 0.034391 0.034366 0.034413 0.034429 0.034374 0.034386 0.034362 0.034367 0.034434 0.034378 0.034372 0.034378 0.034363 0.034398 0.034405 0.03437 0.034394 0.03433 0.034393 0.034421 0.03438 0.034381 0.034433 0.034379 0.034343 0.034386 0.034441 0.034426 0.034374 0.034423 0.034409 0.03437 0.03449 0.034394 0.034377 0.034391 0.034357 0.034449 0.034418 0.034426 0.034426 0.03437 0.034434
0.033726 0.033694 0.033751 0.033697 0.033773 0.033713 0.033687 0.03375 0.03372 0.033726 0.033685 0.033761 0.033744 0.033668 0.033749 0.033661 0.033722 0.033706 0.03371 0.033707 0.033691 0.033747 0.033676 0.033733 0.033751 0.03372 0.033752 0.033739 0.033709 0.0337 0.033724 0.033716 0.033661 0.033717 0.03372 0.033725 0.033704 0.033668 0.033679 0.033757 0.033663 0.03373 0.033724 0.033751 0.033716 0.033697 0.033711 0.033744 0.033733 0.033707 0.033702 0.033729 0.033665 0.033775 0.033721 0.033686 0.0337 0.033709 0.033683 0.033729 0.033746 0.033691 0.033702 0.03368 0.033685 0.03375 0.033695 0.033689 0.033695 0.03368 0.033715 0.033722 0.033687 0.033712 0.033648 0.03371 0.033738 0.033697 0.033698 0.033749 0.033696 0.03366 0.033703 0.033757 0.033743 0.033691 0.033739 0.033725 0.033687 0.033805 0.03371 0.033694 0.033708 0.033676 0.033765 0.033734 0.033742 0.033742 0.033687 0.033751
0.033041 0.033009 0.033066 0.033012 0.033088 0.033029 0.033003 0.033065 0.033036 0.033041 0.033001 0.033077 0.033059 0.032984 0.033064 0.032977 0.033038 0.033021 0.033025 0.033023 0.033006 0.033063 0.032992 0.033049 0.033067 0.033036 0.033067 0.033054 0.033025 0.033016 0.033039 0.033031 0.032977 0.033032 0.033036 0.033041 0.03302 0.032985 0.032995 0.033071 0.032979 0.033045 0.033039 0.033067 0.033031 0.033013 0.033026 0.033059 0.033049 0.033023 0.033018 0.033045 0.032981 0.03309 0.033036 0.033002 0.033016 0.033025 0.032998 0.033045 0.033061 0.033006 0.033018 0.032997 0.033001 0.033065 0.033011 0.033005 0.03301 0.032996 0.03303 0.033038 0.033003 0.033027 0.032965 0.033025 0.033053 0.033014 0.033013 0.033064 0.033011 0.032976 0.033019 0.033072 0.033058 0.033007 0.033054 0.033041 0.033002 0.033119 0.033025 0.03301 0.033024 0.032992 0.03308 0.033049 0.033058 0.033057 0.033003 0.033066
0.032356 0.032325 0.03238 0.032327 0.032402 0.032344 0.032319 0.03238 0.032351 0.032356 0.032317 0.032392 0.032373 0.0323 0.032379 0.032294 0.032353 0.032336 0.032341 0.032339 0.032321 0.032378 0.032308 0.032365 0.032382 0.032351 0.032382 0.032369 0.03234 0.032332 0.032354 0.032346 0.032293 0.032348 0.032352 0.032356 0.032336 0.032301 0.03231 0.032386 0.032295 0.032361 0.032354 0.032383 0.032347 0.032329 0.032341 0.032375 0.032364 0.032338 0.032334 0.032361 0.032297 0.032404 0.032352 0.032318 0.032331 0.032341 0.032314 0.03236 0.032376 0.032322 0.032333 0.032313 0.032317 0.032379 0.032326 0.032321 0.032325 0.032312 0.032345 0.032353 0.032318 0.032343 0.032281 0.03234 0.032368 0.032329 0.032329 0.032379 0.032326 0.032292 0.032334 0.032387 0.032373 0.032322 0.032369 0.032356 0.032318 0.032433 0.032341 0.032326 0.03234 0.032309 0.032395 0.032364 0.032373 0.032372 0.032319 0.032381
0.031672 0.031642 0.031696 0.031644 0.031718 0.031661 0.031635 0.031697 0.031667 0.031672 0.031634 0.031708 0.031689 0.031617 0.031696 0.031611 0.03167 0.031653 0.031657 0.031655 0.031638 0.031694 0.031624 0.031681 0.031698 0.031668 0.031698 0.031685 0.031657 0.031649 0.03167 0.031662 0.03161 0.031664 0.031668 0.031672 0.031653 0.031618 0.031627 0.031702 0.031612 0.031677 0.03167 0.031699 0.031664 0.031645 0.031658 0.031691 0.03168 0.031654 0.031651 0.031677 0.031614 0.031719 0.031669 0.031635 0.031648 0.031658 0.03163 0.031676 0.031692 0.031638 0.031649 0.03163 0.031634 0.031695 0.031643 0.031638 0.031642 0.031629 0.031661 0.03167 0.031635 0.03166 0.031598 0.031657 0.031684 0.031646 0.031646 0.031695 0.031643 0.031609 0.031651 0.031702 0.031689 0.031639 0.031685 0.031672 0.031635 0.031748 0.031657 0.031643 0.031656 0.031626 0.031711 0.03168 0.031689 0.031688 0.031635 0.031697
0.030991 0.03096 0.031014 0.030962 0.031036 0.03098 0.030954 0.031015 0.030986 0.03099 0.030953 0.031026 0.031007 0.030936 0.031014 0.03093 0.030988 0.030971 0.030975 0.030974 0.030956 0.031013 0.030943 0.031 0.031016 0.030987 0.031016 0.031004 0.030975 0.030968 0.030988 0.03098 0.030929 0.030983 0.030987 0.03099 0.030972 0.030937 0.030946 0.03102 0.030931 0.030996 0.030989 0.031018 0.030983 0.030964 0.030976 0.031009 0.030999 0.030972 0.03097 0.030995 0.030933 0.031037 0.030987 0.030953 0.030967 0.030977 0.030949 0.030994 0.03101 0.030957 0.030968 0.030949 0.030953 0.031013 0.030962 0.030957 0.03096 0.030948 0.030979 0.030988 0.030954 0.030978 0.030918 0.030975 0.031002 0.030965 0.030964 0.031014 0.030961 0.030928 0.03097 0.03102 0.031007 0.030958 0.031003 0.03099 0.030953 0.031066 0.030975 0.030961 0.030975 0.030946 0.031029 0.030998 0.031008 0.031006 0.030954 0.031015
0.030312 0.030282 0.030335 0.030284 0.030357 0.030302 0.030276 0.030336 0.030308 0.030311 0.030275 0.030347 0.030328 0.030258 0.030335 0.030253 0.03031 0.030293 0.030297 0.030296 0.030278 0.030334 0.030265 0.030322 0.030337 0.030309 0.030337 0.030325 0.030297 0.03029 0.030309 0.030302 0.030251 0.030304 0.030309 0.030312 0.030294 0.03026 0.030268 0.030341 0.030254 0.030317 0.030311 0.03034 0.030305 0.030286 0.030298 0.030331 0.03032 0.030294 0.030292 0.030317 0.030255 0.030358 0.030309 0.030275 0.030289 0.030299 0.030271 0.030316 0.030332 0.030279 0.03029 0.030272 0.030275 0.030334 0.030284 0.030279 0.030282 0.03027 0.030301 0.03031 0.030276 0.0303 0.030241 0.030297 0.030323 0.030288 0.030286 0.030335 0.030283 0.03025 0.030291 0.030342 0.030329 0.03028 0.030324 0.030312 0.030275 0.030386 0.030297 0.030283 0.030297 0.030269 0.030351 0.030319 0.030329 0.030327 0.030276 0.030336
0.029638 0.029609 0.029661 0.02961 0.029682 0.029628 0.029603 0.029662 0.029634 0.029637 0.029602 0.029673 0.029654 0.029585 0.029661 0.02958 0.029636 0.029619 0.029623 0.029622 0.029604 0.02966 0.029592 0.029648 0.029663 0.029635 0.029663 0.029651 0.029623 0.029617 0.029635 0.029628 0.029578 0.02963 0.029636 0.029638 0.02962 0.029587 0.029594 0.029667 0.029581 0.029643 0.029637 0.029666 0.029631 0.029612 0.029624 0.029657 0.029646 0.02962 0.029618 0.029643 0.029582 0.029683 0.029635 0.029602 0.029615 0.029625 0.029597 0.029642 0.029658 0.029606 0.029616 0.029598 0.029601 0.02966 0.02961 0.029606 0.029608 0.029597 0.029627 0.029636 0.029602 0.029626 0.029568 0.029623 0.029649 0.029614 0.029613 0.029661 0.029609 0.029577 0.029618 0.029667 0.029655 0.029606 0.02965 0.029638 0.029602 0.029711 0.029623 0.02961 0.029624 0.029595 0.029677 0.029645 0.029655 0.029653 0.029603 0.029662
0.02897 0.02894 0.028992 0.028942 0.029013 0.02896 0.028935 0.028994 0.028965 0.028968 0.028934 0.029004 0.028985 0.028917 0.028992 0.028912 0.028968 0.028951 0.028955 0.028954 0.028936 0.028992 0.028924 0.02898 0.028994 0.028967 0.028994 0.028983 0.028955 0.028949 0.028967 0.028959 0.02891 0.028962 0.028967 0.028969 0.028952 0.028919 0.028926 0.028998 0.028913 0.028975 0.028968 0.028997 0.028963 0.028944 0.028956 0.028988 0.028978 0.028952 0.02895 0.028975 0.028914 0.029014 0.028967 0.028934 0.028947 0.028957 0.028929 0.028973 0.028989 0.028937 0.028947 0.028931 0.028933 0.028991 0.028942 0.028937 0.028939 0.028929 0.028958 0.028968 0.028934 0.028958 0.0289 0.028955 0.02898 0.028946 0.028944 0.028992 0.028941 0.028909 0.02895 0.028998 0.028986 0.028938 0.028981 0.028969 0.028934 0.029042 0.028955 0.028942 0.028955 0.028928 0.029008 0.028976 0.028987 0.028984 0.028934 0.028993
0.028308 0.028279 0.02833 0.02828 0.028351 0.028298 0.028273 0.028332 0.028303 0.028306 0.028272 0.028342 0.028323 0.028256 0.02833 0.028251 0.028306 0.028289 0.028293 0.028292 0.028274 0.02833 0.028262 0.028318 0.028332 0.028305 0.028332 0.02832 0.028293 0.028287 0.028305 0.028297 0.028249 0.0283 0.028305 0.028307 0.028291 0.028257 0.028264 0.028336 0.028251 0.028313 0.028306 0.028335 0.028301 0.028282 0.028294 0.028326 0.028316 0.02829 0.028289 0.028313 0.028253 0.028352 0.028305 0.028272 0.028285 0.028296 0.028268 0.028311 0.028327 0.028276 0.028286 0.028269 0.028272 0.028329 0.02828 0.028276 0.028278 0.028267 0.028296 0.028306 0.028273 0.028296 0.028239 0.028293 0.028318 0.028285 0.028283 0.02833 0.028279 0.028248 0.028288 0.028336 0.028324 0.028276 0.028319 0.028307 0.028272 0.028379 0.028293 0.02828 0.028294 0.028266 0.028345 0.028314 0.028324 0.028322 0.028273 0.028331
0.027653 0.027625 0.027675 0.027626 0.027696 0.027644 0.027619 0.027677 0.027649 0.027652 0.027618 0.027687 0.027668 0.027602 0.027676 0.027597 0.027651 0.027635 0.027639 0.027638 0.02762 0.027675 0.027608 0.027663 0.027677 0.02765 0.027677 0.027666 0.027639 0.027633 0.02765 0.027643 0.027595 0.027646 0.027651 0.027652 0.027636 0.027604 0.02761 0.027681 0.027597 0.027658 0.027652 0.027681 0.027646 0.027628 0.027639 0.027672 0.027661 0.027635 0.027634 0.027658 0.027599 0.027697 0.027651 0.027618 0.027631 0.027641 0.027614 0.027657 0.027672 0.027622 0.027631 0.027615 0.027618 0.027674 0.027626 0.027622 0.027623 0.027613 0.027642 0.027651 0.027619 0.027642 0.027585 0.027639 0.027664 0.02763 0.027628 0.027675 0.027625 0.027594 0.027634 0.027681 0.027669 0.027622 0.027664 0.027653 0.027618 0.027724 0.027639 0.027626 0.027639 0.027613 0.027691 0.027659 0.02767 0.027668 0.027619 0.027676
0.027007 0.026979 0.027028 0.02698 0.027049 0.026998 0.026973 0.02703 0.027003 0.027006 0.026972 0.02704 0.027022 0.026956 0.027029 0.026951 0.027005 0.026989 0.026993 0.026992 0.026974 0.027029 0.026963 0.027017 0.027031 0.027004 0.027031 0.027019 0.026993 0.026987 0.027004 0.026997 0.026949 0.027 0.027005 0.027006 0.02699 0.026958 0.026965 0.027034 0.026952 0.027012 0.027005 0.027034 0.027 0.026982 0.026993 0.027025 0.027015 0.026989 0.026988 0.027012 0.026953 0.02705 0.027005 0.026972 0.026985 0.026995 0.026968 0.027011 0.027026 0.026976 0.026985 0.026969 0.026972 0.027027 0.02698 0.026976 0.026978 0.026967 0.026996 0.027005 0.026973 0.026996 0.02694 0.026993 0.027017 0.026985 0.026982 0.027029 0.026979 0.026948 0.026988 0.027035 0.027023 0.026976 0.027018 0.027006 0.026972 0.027077 0.026992 0.02698 0.026993 0.026967 0.027044 0.027013 0.027023 0.027021 0.026973 0.02703
0.02637 0.026342 0.026391 0.026343 0.026412 0.026361 0.026337 0.026393 0.026366 0.026369 0.026336 0.026403 0.026385 0.02632 0.026392 0.026315 0.026368 0.026352 0.026356 0.026355 0.026337 0.026391 0.026326 0.02638 0.026394 0.026367 0.026393 0.026382 0.026356 0.02635 0.026367 0.02636 0.026313 0.026363 0.026368 0.026369 0.026354 0.026321 0.026328 0.026397 0.026315 0.026375 0.026368 0.026397 0.026364 0.026346 0.026357 0.026388 0.026378 0.026353 0.026352 0.026375 0.026317 0.026413 0.026368 0.026336 0.026348 0.026359 0.026331 0.026374 0.026389 0.026339 0.026349 0.026333 0.026335 0.02639 0.026343 0.026339 0.026341 0.026331 0.026359 0.026368 0.026336 0.026359 0.026303 0.026356 0.02638 0.026348 0.026346 0.026392 0.026343 0.026312 0.026351 0.026398 0.026386 0.02634 0.026381 0.02637 0.026336 0.026439 0.026356 0.026343 0.026356 0.02633 0.026407 0.026376 0.026386 0.026384 0.026336 0.026393
0.025743 0.025715 0.025764 0.025717 0.025784 0.025734 0.02571 0.025766 0.025739 0.025742 0.025709 0.025776 0.025758 0.025693 0.025765 0.025689 0.025741 0.025725 0.025729 0.025728 0.025711 0.025764 0.0257 0.025753 0.025767 0.02574 0.025766 0.025755 0.025729 0.025724 0.02574 0.025733 0.025687 0.025736 0.025741 0.025742 0.025727 0.025695 0.025702 0.02577 0.025689 0.025748 0.025742 0.02577 0.025737 0.025719 0.02573 0.025761 0.025751 0.025726 0.025725 0.025748 0.025691 0.025785 0.025741 0.025709 0.025721 0.025732 0.025705 0.025747 0.025761 0.025713 0.025722 0.025706 0.025709 0.025763 0.025717 0.025713 0.025714 0.025704 0.025732 0.025741 0.02571 0.025732 0.025677 0.025729 0.025753 0.025721 0.025719 0.025764 0.025716 0.025686 0.025724 0.02577 0.025759 0.025713 0.025754 0.025743 0.025709 0.025812 0.025729 0.025717 0.02573 0.025704 0.025779 0.025749 0.025759 0.025757 0.02571 0.025765
0.025127 0.025099 0.025148 0.025101 0.025168 0.025118 0.025094 0.025149 0.025123 0.025126 0.025093 0.025159 0.025142 0.025077 0.025148 0.025073 0.025125 0.025109 0.025113 0.025112 0.025095 0.025148 0.025084 0.025136 0.02515 0.025124 0.02515 0.025139 0.025113 0.025107 0.025124 0.025117 0.025071 0.02512 0.025125 0.025126 0.025111 0.025079 0.025086 0.025153 0.025073 0.025132 0.025125 0.025153 0.02512 0.025103 0.025114 0.025145 0.025135 0.02511 0.025109 0.025132 0.025075 0.025169 0.025124 0.025093 0.025105 0.025115 0.025089 0.02513 0.025145 0.025097 0.025106 0.02509 0.025093 0.025147 0.025101 0.025097 0.025098 0.025089 0.025116 0.025125 0.025094 0.025116 0.025062 0.025113 0.025137 0.025105 0.025103 0.025148 0.0251 0.02507 0.025108 0.025154 0.025142 0.025097 0.025137 0.025126 0.025093 0.025195 0.025113 0.025101 0.025113 0.025088 0.025163 0.025133 0.025143 0.025141 0.025094 0.025149
0.024522 0.024495 0.024543 0.024496 0.024562 0.024513 0.024489 0.024544 0.024518 0.024521 0.024489 0.024554 0.024537 0.024473 0.024543 0.024468 0.02452 0.024504 0.024508 0.024507 0.024491 0.024542 0.024479 0.024531 0.024545 0.024519 0.024545 0.024534 0.024508 0.024503 0.024519 0.024512 0.024467 0.024515 0.02452 0.024521 0.024506 0.024475 0.024481 0.024548 0.024469 0.024527 0.02452 0.024548 0.024515 0.024498 0.024509 0.024539 0.024529 0.024505 0.024504 0.024527 0.024471 0.024563 0.024519 0.024488 0.024501 0.02451 0.024485 0.024525 0.02454 0.024492 0.024501 0.024486 0.024488 0.024542 0.024496 0.024492 0.024494 0.024484 0.024511 0.02452 0.024489 0.024511 0.024457 0.024508 0.024532 0.0245 0.024498 0.024543 0.024496 0.024466 0.024503 0.024549 0.024537 0.024492 0.024532 0.024522 0.024489 0.024589 0.024508 0.024496 0.024509 0.024483 0.024557 0.024528 0.024538 0.024536 0.024489 0.024544
0.023929 0.023902 0.02395 0.023904 0.023969 0.02392 0.023897 0.023951 0.023925 0.023928 0.023896 0.02396 0.023944 0.02388 0.02395 0.023876 0.023927 0.023912 0.023916 0.023914 0.023898 0.023949 0.023887 0.023938 0.023952 0.023926 0.023951 0.023941 0.023915 0.023909 0.023926 0.023919 0.023874 0.023922 0.023926 0.023928 0.023913 0.023882 0.023889 0.023955 0.023876 0.023934 0.023927 0.023954 0.023922 0.023905 0.023916 0.023946 0.023936 0.023912 0.023911 0.023934 0.023878 0.02397 0.023926 0.023896 0.023908 0.023917 0.023892 0.023932 0.023947 0.023899 0.023909 0.023893 0.023895 0.023949 0.023903 0.023899 0.023901 0.023891 0.023918 0.023927 0.023896 0.023918 0.023865 0.023915 0.023939 0.023907 0.023906 0.023949 0.023903 0.023873 0.02391 0.023955 0.023944 0.0239 0.023939 0.023929 0.023896 0.023996 0.023915 0.023903 0.023916 0.02389 0.023964 0.023935 0.023944 0.023943 0.023897 0.023951
0.023348 0.023322 0.023369 0.023323 0.023388 0.023339 0.023316 0.02337 0.023344 0.023347 0.023315 0.023379 0.023363 0.0233 0.023369 0.023295 0.023346 0.023331 0.023335 0.023334 0.023318 0.023368 0.023307 0.023357 0.023371 0.023345 0.02337 0.02336 0.023335 0.023329 0.023346 0.023339 0.023294 0.023341 0.023345 0.023348 0.023332 0.023302 0.023309 0.023374 0.023296 0.023353 0.023347 0.023373 0.023341 0.023325 0.023336 0.023365 0.023355 0.023332 0.02333 0.023353 0.023298 0.023389 0.023345 0.023315 0.023327 0.023336 0.023312 0.023352 0.023366 0.023319 0.023328 0.023312 0.023315 0.023368 0.023323 0.023319 0.023321 0.023311 0.023338 0.023346 0.023316 0.023338 0.023284 0.023335 0.023358 0.023326 0.023325 0.023369 0.023323 0.023293 0.02333 0.023374 0.023363 0.023319 0.023359 0.023348 0.023316 0.023414 0.023335 0.023323 0.023335 0.023309 0.023383 0.023354 0.023363 0.023362 0.023316 0.02337
0.02278 0.022754 0.022801 0.022756 0.02282 0.022771 0.022749 0.022801 0.022776 0.02278 0.022747 0.022811 0.022795 0.022733 0.0228 0.022728 0.022778 0.022764 0.022767 0.022766 0.02275 0.0228 0.022739 0.022788 0.022802 0.022777 0.022802 0.022792 0.022767 0.022761 0.022778 0.022771 0.022727 0.022773 0.022777 0.02278 0.022764 0.022734 0.022741 0.022806 0.022729 0.022785 0.022779 0.022804 0.022773 0.022757 0.022768 0.022797 0.022787 0.022764 0.022762 0.022785 0.02273 0.022821 0.022777 0.022748 0.022759 0.022768 0.022744 0.022784 0.022797 0.022751 0.022761 0.022744 0.022747 0.0228 0.022755 0.022751 0.022754 0.022743 0.02277 0.022778 0.022748 0.02277 0.022717 0.022767 0.02279 0.022758 0.022757 0.0228 0.022755 0.022726 0.022762 0.022806 0.022795 0.022752 0.022791 0.02278 0.022748 0.022846 0.022767 0.022755 0.022767 0.022741 0.022814 0.022787 0.022795 0.022794 0.022749 0.022801
0.022226 0.022199 0.022246 0.022201 0.022264 0.022216 0.022194 0.022246 0.022221 0.022225 0.022193 0.022255 0.02224 0.022178 0.022245 0.022173 0.022223 0.022209 0.022212 0.022211 0.022196 0.022244 0.022185 0.022233 0.022247 0.022222 0.022247 0.022237 0.022212 0.022206 0.022223 0.022217 0.022172 0.022218 0.022222 0.022225 0.022209 0.022179 0.022187 0.022251 0.022174 0.02223 0.022224 0.022248 0.022218 0.022202 0.022213 0.022241 0.022232 0.02221 0.022207 0.022229 0.022176 0.022266 0.022222 0.022193 0.022205 0.022213 0.02219 0.022229 0.022242 0.022197 0.022206 0.022189 0.022192 0.022245 0.0222 0.022196 0.022199 0.022189 0.022216 0.022223 0.022194 0.022215 0.022162 0.022212 0.022235 0.022203 0.022203 0.022245 0.0222 0.022171 0.022207 0.022251 0.02224 0.022197 0.022236 0.022225 0.022193 0.02229 0.022212 0.0222 0.022212 0.022186 0.022259 0.022232 0.02224 0.022239 0.022194 0.022246
0.021684 0.021658 0.021704 0.02166 0.021723 0.021674 0.021653 0.021704 0.02168 0.021684 0.021651 0.021713 0.021698 0.021637 0.021703 0.021632 0.021682 0.021668 0.021671 0.021669 0.021655 0.021702 0.021644 0.021691 0.021705 0.02168 0.021705 0.021695 0.021671 0.021664 0.021682 0.021675 0.021631 0.021677 0.02168 0.021684 0.021667 0.021638 0.021646 0.021709 0.021633 0.021688 0.021682 0.021706 0.021676 0.021661 0.021672 0.021699 0.021691 0.021669 0.021665 0.021688 0.021635 0.021724 0.02168 0.021652 0.021663 0.021671 0.021649 0.021687 0.0217 0.021655 0.021665 0.021648 0.021651 0.021703 0.021659 0.021655 0.021658 0.021647 0.021674 0.021681 0.021652 0.021673 0.021621 0.021671 0.021694 0.021662 0.021661 0.021703 0.021659 0.02163 0.021666 0.021709 0.021698 0.021656 0.021695 0.021684 0.021652 0.021748 0.021671 0.021659 0.02167 0.021645 0.021716 0.02169 0.021698 0.021697 0.021653 0.021704
0.021156 0.02113 0.021176 0.021132 0.021194 0.021146 0.021125 0.021175 0.021151 0.021156 0.021123 0.021185 0.02117 0.021109 0.021175 0.021104 0.021153 0.02114 0.021143 0.021141 0.021127 0.021174 0.021116 0.021162 0.021177 0.021152 0.021177 0.021167 0.021143 0.021136 0.021154 0.021148 0.021104 0.021149 0.021152 0.021156 0.021139 0.02111 0.021118 0.021181 0.021106 0.021159 0.021154 0.021177 0.021148 0.021133 0.021144 0.021171 0.021162 0.021141 0.021137 0.021159 0.021107 0.021196 0.021152 0.021124 0.021135 0.021143 0.021121 0.021159 0.021172 0.021128 0.021137 0.02112 0.021123 0.021175 0.021131 0.021127 0.021131 0.021119 0.021147 0.021153 0.021125 0.021145 0.021094 0.021143 0.021165 0.021133 0.021133 0.021175 0.021131 0.021103 0.021138 0.021181 0.02117 0.021128 0.021167 0.021155 0.021124 0.02122 0.021143 0.021131 0.021142 0.021116 0.021188 0.021162 0.021169 0.021169 0.021125 0.021176
0.020642 0.020616 0.020662 0.020618 0.020679 0.020631 0.020611 0.02066 0.020637 0.020641 0.020609 0.02067 0.020656 0.020595 0.02066 0.02059 0.020639 0.020625 0.020629 0.020627 0.020613 0.020659 0.020602 0.020647 0.020662 0.020637 0.020662 0.020652 0.020628 0.020621 0.02064 0.020633 0.02059 0.020634 0.020637 0.020641 0.020624 0.020595 0.020604 0.020666 0.020591 0.020645 0.02064 0.020662 0.020633 0.020619 0.020629 0.020656 0.020647 0.020627 0.020622 0.020644 0.020593 0.020681 0.020637 0.02061 0.020621 0.020628 0.020607 0.020644 0.020657 0.020613 0.020623 0.020605 0.020609 0.020661 0.020617 0.020612 0.020617 0.020605 0.020632 0.020638 0.02061 0.02063 0.020579 0.020628 0.020651 0.020619 0.020619 0.02066 0.020617 0.020589 0.020623 0.020666 0.020655 0.020614 0.020652 0.020641 0.02061 0.020705 0.020629 0.020616 0.020627 0.020601 0.020673 0.020648 0.020654 0.020654 0.020611 0.020661
0.020141 0.020115 0.020161 0.020118 0.020178 0.02013 0.02011 0.020159 0.020136 0.020141 0.020108 0.020168 0.020155 0.020095 0.020159 0.020089 0.020138 0.020125 0.020128 0.020126 0.020113 0.020157 0.020101 0.020146 0.020161 0.020136 0.020161 0.020151 0.020127 0.02012 0.020139 0.020133 0.02009 0.020133 0.020135 0.02014 0.020123 0.020095 0.020104 0.020165 0.020091 0.020144 0.020139 0.02016 0.020132 0.020118 0.020129 0.020154 0.020146 0.020126 0.020121 0.020143 0.020092 0.02018 0.020136 0.020109 0.02012 0.020127 0.020107 0.020143 0.020156 0.020113 0.020122 0.020104 0.020108 0.02016 0.020116 0.020112 0.020116 0.020104 0.020132 0.020137 0.02011 0.020129 0.020079 0.020128 0.02015 0.020118 0.020118 0.020159 0.020117 0.020089 0.020122 0.020165 0.020154 0.020113 0.020151 0.02014 0.02011 0.020203 0.020128 0.020116 0.020126 0.0201 0.020171 0.020147 0.020153 0.020153 0.02011 0.02016
0.019653 0.019628 0.019673 0.019631 0.01969 0.019643 0.019623 0.019671 0.019648 0.019654 0.019621 0.019681 0.019668 0.019608 0.019671 0.019602 0.01965 0.019638 0.019641 0.019638 0.019626 0.019669 0.019615 0.019658 0.019673 0.019648 0.019673 0.019663 0.01964 0.019632 0.019652 0.019646 0.019603 0.019646 0.019648 0.019653 0.019636 0.019608 0.019617 0.019677 0.019604 0.019656 0.019652 0.019672 0.019645 0.019631 0.019642 0.019666 0.019659 0.019639 0.019634 0.019656 0.019606 0.019692 0.019649 0.019622 0.019633 0.019639 0.01962 0.019656 0.019668 0.019626 0.019635 0.019617 0.019621 0.019672 0.019629 0.019624 0.01963 0.019617 0.019645 0.01965 0.019623 0.019642 0.019592 0.01964 0.019663 0.01963 0.019631 0.019671 0.01963 0.019602 0.019635 0.019677 0.019666 0.019626 0.019664 0.019653 0.019623 0.019716 0.019641 0.019628 0.019639 0.019613 0.019683 0.01966 0.019666 0.019666 0.019623 0.019672
0.01918 0.019154 0.0192 0.019158 0.019216 0.019169 0.019149 0.019197 0.019175 0.01918 0.019147 0.019206 0.019194 0.019134 0.019197 0.019128 0.019176 0.019164 0.019167 0.019165 0.019153 0.019195 0.019141 0.019184 0.019199 0.019174 0.019199 0.019189 0.019166 0.019158 0.019179 0.019172 0.01913 0.019172 0.019173 0.019179 0.019162 0.019134 0.019144 0.019203 0.019131 0.019182 0.019178 0.019197 0.019171 0.019157 0.019168 0.019192 0.019185 0.019166 0.01916 0.019181 0.019132 0.019218 0.019175 0.019149 0.019159 0.019165 0.019146 0.019182 0.019194 0.019152 0.019162 0.019143 0.019147 0.019199 0.019156 0.019151 0.019157 0.019144 0.019172 0.019176 0.019149 0.019168 0.019118 0.019167 0.019189 0.019156 0.019158 0.019197 0.019156 0.019129 0.019161 0.019203 0.019192 0.019152 0.019191 0.019179 0.019149 0.019241 0.019168 0.019155 0.019165 0.019139 0.019209 0.019186 0.019191 0.019192 0.01915 0.019198
0.01872 0.018694 0.018739 0.018698 0.018756 0.018708 0.018689 0.018736 0.018714 0.01872 0.018687 0.018745 0.018734 0.018674 0.018736 0.018668 0.018716 0.018704 0.018707 0.018704 0.018693 0.018734 0.018682 0.018723 0.018738 0.018713 0.018739 0.018729 0.018706 0.018698 0.018718 0.018712 0.01867 0.018712 0.018713 0.018719 0.018702 0.018674 0.018684 0.018743 0.018671 0.018721 0.018717 0.018736 0.01871 0.018697 0.018708 0.018731 0.018724 0.018706 0.018699 0.018721 0.018672 0.018758 0.018714 0.018689 0.018699 0.018704 0.018687 0.018722 0.018734 0.018692 0.018702 0.018682 0.018687 0.018738 0.018696 0.01869 0.018697 0.018684 0.018712 0.018716 0.018689 0.018707 0.018659 0.018707 0.018728 0.018696 0.018697 0.018737 0.018697 0.018669 0.018701 0.018743 0.018732 0.018692 0.01873 0.018719 0.018689 0.01878 0.018708 0.018695 0.018704 0.018678 0.018748 0.018726 0.018731 0.018732 0.01869 0.018738
0.018273 0.018247 0.018292 0.018251 0.018308 0.018261 0.018243 0.018289 0.018267 0.018273 0.01824 0.018298 0.018287 0.018228 0.018289 0.018221 0.018269 0.018257 0.01826 0.018257 0.018247 0.018287 0.018235 0.018275 0.018291 0.018266 0.018291 0.018282 0.018259 0.01825 0.018272 0.018266 0.018223 0.018265 0.018265 0.018272 0.018254 0.018227 0.018237 0.018295 0.018224 0.018274 0.01827 0.018288 0.018263 0.01825 0.018261 0.018284 0.018277 0.018259 0.018252 0.018273 0.018226 0.01831 0.018267 0.018242 0.018252 0.018257 0.01824 0.018274 0.018286 0.018245 0.018255 0.018235 0.01824 0.018291 0.018249 0.018244 0.01825 0.018237 0.018265 0.018268 0.018242 0.01826 0.018212 0.01826 0.018281 0.018249 0.01825 0.018289 0.01825 0.018223 0.018254 0.018296 0.018284 0.018246 0.018283 0.018272 0.018243 0.018333 0.018261 0.018248 0.018257 0.018231 0.0183 0.018279 0.018283 0.018285 0.018243 0.01829
0.017839 0.017814 0.017858 0.017817 0.017874 0.017827 0.017809 0.017854 0.017833 0.01784 0.017806 0.017863 0.017853 0.017794 0.017854 0.017788 0.017835 0.017824 0.017826 0.017823 0.017814 0.017852 0.017801 0.01784 0.017856 0.017832 0.017857 0.017847 0.017825 0.017816 0.017838 0.017832 0.01779 0.017831 0.017831 0.017838 0.01782 0.017793 0.017804 0.017861 0.017791 0.01784 0.017836 0.017853 0.017828 0.017817 0.017827 0.017849 0.017843 0.017826 0.017818 0.017839 0.017792 0.017876 0.017832 0.017809 0.017818 0.017822 0.017806 0.01784 0.017852 0.017812 0.017821 0.017801 0.017806 0.017857 0.017815 0.01781 0.017817 0.017803 0.017831 0.017834 0.017808 0.017826 0.017778 0.017826 0.017847 0.017814 0.017817 0.017855 0.017816 0.017789 0.01782 0.017861 0.01785 0.017812 0.01785 0.017838 0.017809 0.017898 0.017827 0.017814 0.017823 0.017797 0.017866 0.017846 0.017849 0.017851 0.017809 0.017856
0.017417 0.017393 0.017437 0.017397 0.017453 0.017405 0.017388 0.017432 0.017412 0.017419 0.017385 0.017442 0.017431 0.017373 0.017433 0.017367 0.017413 0.017403 0.017405 0.017402 0.017393 0.01743 0.017381 0.017419 0.017435 0.01741 0.017436 0.017426 0.017404 0.017395 0.017417 0.017411 0.017369 0.01741 0.017409 0.017417 0.017399 0.017372 0.017383 0.01744 0.01737 0.017418 0.017415 0.017431 0.017407 0.017396 0.017406 0.017428 0.017421 0.017405 0.017396 0.017418 0.017371 0.017455 0.017411 0.017388 0.017397 0.017401 0.017386 0.017419 0.017431 0.017391 0.017401 0.01738 0.017385 0.017436 0.017394 0.017389 0.017396 0.017382 0.01741 0.017413 0.017388 0.017405 0.017357 0.017405 0.017426 0.017393 0.017396 0.017434 0.017395 0.017369 0.017399 0.01744 0.017429 0.017391 0.017428 0.017417 0.017388 0.017477 0.017406 0.017393 0.017402 0.017375 0.017444 0.017424 0.017427 0.017429 0.017389 0.017435
0.017009 0.016984 0.017028 0.016988 0.017044 0.016996 0.01698 0.017023 0.017003 0.01701 0.016976 0.017032 0.017023 0.016965 0.017024 0.016958 0.017005 0.016994 0.016996 0.016993 0.016985 0.017021 0.016972 0.017009 0.017026 0.017001 0.017027 0.017017 0.016995 0.016986 0.017008 0.017003 0.016961 0.017001 0.017 0.017008 0.01699 0.016963 0.016975 0.017031 0.016962 0.01701 0.017006 0.017022 0.016998 0.016987 0.016998 0.017018 0.017013 0.016997 0.016988 0.017009 0.016963 0.017046 0.017002 0.016979 0.016989 0.016992 0.016978 0.01701 0.017022 0.016982 0.016992 0.016971 0.016976 0.017027 0.016986 0.01698 0.016988 0.016974 0.017002 0.017004 0.016979 0.016996 0.016949 0.016996 0.017017 0.016984 0.016987 0.017025 0.016987 0.01696 0.01699 0.017031 0.01702 0.016982 0.01702 0.017008 0.01698 0.017068 0.016998 0.016984 0.016993 0.016966 0.017034 0.017016 0.017018 0.017021 0.01698 0.017026
0.016612 0.016588 0.016632 0.016592 0.016647 0.0166 0.016583 0.016626 0.016606 0.016614 0.01658 0.016635 0.016626 0.016569 0.016627 0.016562 0.016608 0.016598 0.0166 0.016597 0.016589 0.016624 0.016576 0.016613 0.016629 0.016604 0.01663 0.01662 0.016599 0.016589 0.016612 0.016606 0.016565 0.016605 0.016603 0.016612 0.016593 0.016567 0.016579 0.016634 0.016566 0.016613 0.01661 0.016625 0.016601 0.016591 0.016601 0.016621 0.016616 0.0166 0.016591 0.016612 0.016567 0.016649 0.016605 0.016583 0.016592 0.016595 0.016582 0.016614 0.016625 0.016586 0.016596 0.016575 0.01658 0.016631 0.01659 0.016584 0.016592 0.016577 0.016606 0.016607 0.016583 0.016599 0.016553 0.0166 0.016621 0.016588 0.016591 0.016628 0.016591 0.016565 0.016594 0.016634 0.016623 0.016586 0.016624 0.016612 0.016584 0.016671 0.016601 0.016588 0.016596 0.01657 0.016637 0.01662 0.016621 0.016624 0.016584 0.016629
0.016228 0.016204 0.016247 0.016208 0.016262 0.016215 0.016199 0.016241 0.016222 0.01623 0.016196 0.01625 0.016242 0.016185 0.016242 0.016178 0.016223 0.016214 0.016216 0.016212 0.016205 0.016239 0.016192 0.016227 0.016244 0.01622 0.016245 0.016236 0.016214 0.016204 0.016228 0.016222 0.016181 0.01622 0.016218 0.016228 0.016209 0.016183 0.016195 0.016249 0.016181 0.016228 0.016225 0.016239 0.016216 0.016206 0.016217 0.016236 0.016231 0.016216 0.016206 0.016227 0.016183 0.016264 0.01622 0.016199 0.016208 0.01621 0.016197 0.016229 0.01624 0.016202 0.016212 0.01619 0.016196 0.016246 0.016206 0.016199 0.016208 0.016193 0.016221 0.016223 0.016199 0.016215 0.016169 0.016215 0.016236 0.016203 0.016206 0.016243 0.016207 0.016181 0.016209 0.016249 0.016238 0.016202 0.016239 0.016227 0.016199 0.016285 0.016217 0.016203 0.016211 0.016185 0.016252 0.016235 0.016236 0.01624 0.0162 0.016244
0.015855 0.015831 0.015874 0.015836 0.015889 0.015842 0.015826 0.015868 0.015849 0.015857 0.015823 0.015877 0.015869 0.015812 0.015868 0.015805 0.01585 0.015841 0.015843 0.015839 0.015832 0.015866 0.01582 0.015854 0.015871 0.015846 0.015872 0.015862 0.015841 0.015831 0.015855 0.015849 0.015809 0.015847 0.015845 0.015855 0.015836 0.01581 0.015822 0.015876 0.015809 0.015855 0.015852 0.015865 0.015843 0.015833 0.015844 0.015863 0.015858 0.015844 0.015833 0.015854 0.01581 0.015891 0.015847 0.015826 0.015835 0.015837 0.015825 0.015856 0.015867 0.015829 0.015839 0.015817 0.015823 0.015873 0.015833 0.015826 0.015836 0.01582 0.015849 0.015849 0.015826 0.015842 0.015796 0.015842 0.015863 0.01583 0.015834 0.01587 0.015834 0.015808 0.015836 0.015876 0.015865 0.015829 0.015866 0.015854 0.015827 0.015912 0.015844 0.01583 0.015838 0.015812 0.015879 0.015862 0.015863 0.015866 0.015827 0.015871
0.015493 0.015469 0.015512 0.015474 0.015526 0.01548 0.015465 0.015506 0.015487 0.015495 0.015461 0.015514 0.015507 0.015451 0.015506 0.015443 0.015488 0.015479 0.015481 0.015477 0.015471 0.015503 0.015458 0.015492 0.015509 0.015484 0.01551 0.0155 0.01548 0.015469 0.015493 0.015488 0.015448 0.015485 0.015483 0.015493 0.015474 0.015448 0.015461 0.015514 0.015447 0.015493 0.015491 0.015503 0.015481 0.015472 0.015482 0.015501 0.015496 0.015482 0.015471 0.015492 0.015449 0.015529 0.015485 0.015465 0.015473 0.015474 0.015463 0.015494 0.015505 0.015468 0.015478 0.015455 0.015461 0.015511 0.015471 0.015465 0.015474 0.015459 0.015487 0.015487 0.015464 0.01548 0.015435 0.015481 0.015501 0.015468 0.015472 0.015508 0.015473 0.015447 0.015475 0.015514 0.015503 0.015468 0.015504 0.015492 0.015465 0.015549 0.015482 0.015469 0.015476 0.01545 0.015516 0.0155 0.015501 0.015504 0.015466 0.015509
0.015142 0.015118 0.015161 0.015123 0.015175 0.015129 0.015114 0.015154 0.015136 0.015144 0.01511 0.015163 0.015156 0.0151 0.015155 0.015093 0.015137 0.015129 0.01513 0.015126 0.01512 0.015152 0.015108 0.01514 0.015157 0.015133 0.015158 0.015149 0.015129 0.015118 0.015142 0.015137 0.015097 0.015134 0.015131 0.015142 0.015123 0.015098 0.01511 0.015163 0.015097 0.015141 0.015139 0.015151 0.01513 0.015121 0.015131 0.015149 0.015145 0.015131 0.01512 0.01514 0.015098 0.015178 0.015134 0.015114 0.015122 0.015123 0.015113 0.015143 0.015153 0.015117 0.015127 0.015104 0.01511 0.01516 0.01512 0.015114 0.015124 0.015108 0.015136 0.015136 0.015113 0.015128 0.015084 0.01513 0.01515 0.015117 0.015121 0.015156 0.015122 0.015096 0.015124 0.015163 0.015152 0.015117 0.015153 0.015141 0.015114 0.015198 0.015132 0.015118 0.015125 0.015099 0.015165 0.015149 0.015149 0.015153 0.015115 0.015157
0.014801 0.014778 0.01482 0.014783 0.014834 0.014788 0.014774 0.014813 0.014795 0.014804 0.01477 0.014822 0.014815 0.01476 0.014814 0.014752 0.014796 0.014788 0.01479 0.014785 0.01478 0.014811 0.014768 0.014799 0.014816 0.014792 0.014818 0.014808 0.014788 0.014777 0.014802 0.014796 0.014757 0.014794 0.01479 0.014801 0.014782 0.014757 0.01477 0.014822 0.014757 0.014801 0.014799 0.01481 0.014789 0.014781 0.014791 0.014808 0.014804 0.014791 0.014779 0.014799 0.014758 0.014837 0.014793 0.014774 0.014782 0.014782 0.014773 0.014802 0.014812 0.014776 0.014787 0.014764 0.01477 0.014819 0.01478 0.014773 0.014784 0.014768 0.014796 0.014796 0.014773 0.014788 0.014744 0.014789 0.014809 0.014776 0.014781 0.014815 0.014782 0.014756 0.014783 0.014822 0.014811 0.014776 0.014813 0.014801 0.014774 0.014857 0.014791 0.014777 0.014784 0.014758 0.014823 0.014809 0.014808 0.014813 0.014775 0.014816
0.014471 0.014448 0.014489 0.014453 0.014503 0.014457 0.014443 0.014482 0.014464 0.014473 0.014439 0.014491 0.014484 0.01443 0.014483 0.014422 0.014466 0.014458 0.014459 0.014455 0.01445 0.01448 0.014437 0.014468 0.014485 0.014461 0.014487 0.014477 0.014457 0.014446 0.014471 0.014466 0.014427 0.014463 0.014459 0.014471 0.014451 0.014427 0.01444 0.014491 0.014427 0.01447 0.014468 0.014478 0.014458 0.01445 0.01446 0.014477 0.014473 0.014461 0.014449 0.014469 0.014428 0.014506 0.014462 0.014443 0.014451 0.014451 0.014442 0.014472 0.014481 0.014446 0.014456 0.014433 0.014439 0.014488 0.01445 0.014443 0.014453 0.014437 0.014466 0.014465 0.014443 0.014457 0.014414 0.014459 0.014479 0.014445 0.01445 0.014484 0.014451 0.014426 0.014452 0.014491 0.01448 0.014446 0.014482 0.01447 0.014444 0.014525 0.014461 0.014447 0.014454 0.014427 0.014492 0.014478 0.014477 0.014482 0.014444 0.014486
0.01415 0.014127 0.014168 0.014132 0.014182 0.014136 0.014122 0.014161 0.014143 0.014152 0.014118 0.014169 0.014163 0.014109 0.014161 0.014101 0.014145 0.014137 0.014138 0.014134 0.01413 0.014158 0.014117 0.014147 0.014164 0.01414 0.014165 0.014156 0.014136 0.014125 0.014151 0.014145 0.014106 0.014142 0.014138 0.01415 0.01413 0.014106 0.014119 0.01417 0.014106 0.014149 0.014147 0.014157 0.014137 0.014129 0.01414 0.014156 0.014152 0.01414 0.014128 0.014147 0.014108 0.014184 0.014141 0.014123 0.014131 0.01413 0.014122 0.01415 0.01416 0.014125 0.014135 0.014112 0.014119 0.014167 0.014129 0.014122 0.014133 0.014117 0.014145 0.014144 0.014122 0.014136 0.014093 0.014138 0.014157 0.014124 0.014129 0.014163 0.014131 0.014106 0.014132 0.014169 0.014159 0.014125 0.014161 0.014149 0.014123 0.014204 0.01414 0.014126 0.014133 0.014106 0.014171 0.014157 0.014156 0.014161 0.014124 0.014164
0.013838 0.013815 0.013856 0.013821 0.01387 0.013824 0.013811 0.013848 0.013831 0.013841 0.013807 0.013857 0.013851 0.013798 0.013849 0.01379 0.013833 0.013826 0.013827 0.013822 0.013818 0.013846 0.013806 0.013834 0.013852 0.013828 0.013853 0.013844 0.013825 0.013814 0.013839 0.013834 0.013795 0.01383 0.013826 0.013838 0.013818 0.013795 0.013808 0.013858 0.013795 0.013837 0.013835 0.013844 0.013825 0.013818 0.013828 0.013844 0.01384 0.013828 0.013816 0.013835 0.013796 0.013872 0.013829 0.013811 0.013819 0.013818 0.013811 0.013839 0.013848 0.013814 0.013824 0.013801 0.013807 0.013855 0.013817 0.01381 0.013822 0.013805 0.013833 0.013832 0.013811 0.013824 0.013782 0.013826 0.013846 0.013813 0.013818 0.013851 0.013819 0.013795 0.01382 0.013857 0.013847 0.013814 0.013849 0.013837 0.013812 0.013891 0.013828 0.013814 0.013821 0.013795 0.013858 0.013846 0.013844 0.013849 0.013812 0.013852
0.013535 0.013513 0.013553 0.013518 0.013566 0.013521 0.013508 0.013545 0.013528 0.013538 0.013504 0.013554 0.013548 0.013495 0.013546 0.013487 0.01353 0.013523 0.013524 0.013519 0.013516 0.013543 0.013503 0.013531 0.013549 0.013525 0.01355 0.013541 0.013522 0.013511 0.013536 0.013531 0.013493 0.013528 0.013523 0.013535 0.013515 0.013492 0.013506 0.013554 0.013492 0.013534 0.013533 0.013541 0.013522 0.013515 0.013525 0.01354 0.013537 0.013526 0.013513 0.013532 0.013494 0.013569 0.013526 0.013509 0.013516 0.013515 0.013508 0.013536 0.013545 0.013511 0.013521 0.013498 0.013504 0.013552 0.013515 0.013508 0.013519 0.013503 0.013531 0.013529 0.013508 0.013521 0.013479 0.013523 0.013543 0.01351 0.013515 0.013548 0.013517 0.013492 0.013517 0.013554 0.013544 0.013511 0.013546 0.013534 0.013509 0.013588 0.013526 0.013512 0.013518 0.013492 0.013555 0.013543 0.013541 0.013546 0.01351 0.013549
0.013241 0.013218 0.013259 0.013224 0.013271 0.013227 0.013214 0.01325 0.013234 0.013244 0.01321 0.013259 0.013254 0.013201 0.013251 0.013193 0.013235 0.013229 0.01323 0.013225 0.013222 0.013248 0.013209 0.013236 0.013254 0.01323 0.013256 0.013247 0.013228 0.013216 0.013242 0.013237 0.013199 0.013233 0.013228 0.013241 0.013221 0.013198 0.013212 0.01326 0.013198 0.013239 0.013238 0.013246 0.013228 0.013221 0.013231 0.013246 0.013242 0.013232 0.013218 0.013238 0.0132 0.013274 0.013232 0.013215 0.013222 0.013221 0.013214 0.013241 0.01325 0.013217 0.013227 0.013204 0.01321 0.013258 0.013221 0.013213 0.013225 0.013208 0.013236 0.013234 0.013214 0.013227 0.013186 0.013229 0.013248 0.013215 0.013221 0.013253 0.013223 0.013199 0.013223 0.01326 0.013249 0.013217 0.013252 0.01324 0.013215 0.013293 0.013231 0.013218 0.013224 0.013197 0.01326 0.013248 0.013246 0.013251 0.013215 0.013254
0.012955 0.012932 0.012972 0.012938 0.012985 0.012941 0.012928 0.012964 0.012948 0.012957 0.012924 0.012972 0.012967 0.012916 0.012965 0.012907 0.012949 0.012942 0.012943 0.012939 0.012936 0.012961 0.012923 0.01295 0.012967 0.012944 0.012969 0.01296 0.012941 0.01293 0.012956 0.012951 0.012913 0.012947 0.012942 0.012954 0.012935 0.012912 0.012926 0.012973 0.012913 0.012953 0.012952 0.012959 0.012941 0.012935 0.012945 0.012959 0.012956 0.012946 0.012932 0.012951 0.012914 0.012988 0.012945 0.012929 0.012936 0.012934 0.012928 0.012955 0.012964 0.012931 0.012941 0.012917 0.012924 0.012971 0.012935 0.012927 0.012939 0.012922 0.01295 0.012948 0.012928 0.012941 0.0129 0.012943 0.012962 0.012929 0.012935 0.012967 0.012936 0.012913 0.012937 0.012973 0.012962 0.012931 0.012966 0.012954 0.012929 0.013006 0.012945 0.012931 0.012937 0.012911 0.012973 0.012962 0.01296 0.012965 0.012929 0.012968
0.012676 0.012654 0.012693 0.01266 0.012706 0.012662 0.01265 0.012685 0.012669 0.012679 0.012646 0.012693 0.012689 0.012637 0.012686 0.012629 0.01267 0.012664 0.012665 0.01266 0.012658 0.012683 0.012645 0.012671 0.012688 0.012665 0.01269 0.012681 0.012663 0.012651 0.012677 0.012672 0.012635 0.012668 0.012663 0.012676 0.012656 0.012634 0.012648 0.012694 0.012634 0.012674 0.012673 0.01268 0.012663 0.012656 0.012666 0.01268 0.012677 0.012667 0.012654 0.012673 0.012636 0.012709 0.012667 0.01265 0.012657 0.012656 0.01265 0.012676 0.012685 0.012653 0.012663 0.012639 0.012646 0.012693 0.012656 0.012649 0.012661 0.012644 0.012672 0.012669 0.012649 0.012662 0.012622 0.012664 0.012683 0.01265 0.012656 0.012688 0.012658 0.012635 0.012658 0.012694 0.012684 0.012653 0.012687 0.012675 0.012651 0.012727 0.012667 0.012653 0.012659 0.012633 0.012694 0.012683 0.012681 0.012686 0.012651 0.012689
0.012405 0.012383 0.012422 0.012389 0.012434 0.012391 0.012379 0.012413 0.012398 0.012408 0.012375 0.012421 0.012417 0.012367 0.012414 0.012359 0.012399 0.012393 0.012394 0.012389 0.012387 0.012411 0.012374 0.0124 0.012417 0.012394 0.012419 0.01241 0.012392 0.01238 0.012406 0.012401 0.012365 0.012397 0.012392 0.012405 0.012385 0.012363 0.012377 0.012423 0.012364 0.012403 0.012402 0.012408 0.012391 0.012385 0.012395 0.012409 0.012406 0.012396 0.012382 0.012401 0.012365 0.012437 0.012395 0.012379 0.012386 0.012384 0.012379 0.012405 0.012413 0.012382 0.012392 0.012368 0.012375 0.012421 0.012385 0.012378 0.01239 0.012373 0.012401 0.012398 0.012379 0.012391 0.012351 0.012393 0.012412 0.012379 0.012385 0.012416 0.012387 0.012364 0.012387 0.012423 0.012412 0.012382 0.012416 0.012404 0.01238 0.012455 0.012396 0.012382 0.012388 0.012362 0.012423 0.012412 0.012409 0.012415 0.01238 0.012418
0.012141 0.012119 0.012158 0.012125 0.01217 0.012127 0.012115 0.012149 0.012134 0.012144 0.012111 0.012157 0.012153 0.012103 0.01215 0.012095 0.012135 0.012129 0.01213 0.012125 0.012123 0.012147 0.01211 0.012135 0.012153 0.01213 0.012154 0.012146 0.012128 0.012116 0.012142 0.012137 0.012101 0.012133 0.012128 0.01214 0.012121 0.012099 0.012113 0.012158 0.0121 0.012138 0.012138 0.012144 0.012127 0.012121 0.012131 0.012144 0.012141 0.012132 0.012118 0.012137 0.012102 0.012172 0.012131 0.012115 0.012122 0.01212 0.012115 0.012141 0.012149 0.012118 0.012128 0.012104 0.012111 0.012157 0.012121 0.012114 0.012126 0.012109 0.012137 0.012134 0.012115 0.012127 0.012087 0.012129 0.012147 0.012115 0.012121 0.012152 0.012123 0.012101 0.012123 0.012158 0.012148 0.012118 0.012152 0.01214 0.012116 0.01219 0.012132 0.012118 0.012123 0.012098 0.012158 0.012148 0.012145 0.012151 0.012116 0.012153
0.011883 0.011862 0.0119 0.011868 0.011912 0.011869 0.011858 0.011891 0.011876 0.011886 0.011854 0.011899 0.011895 0.011846 0.011892 0.011838 0.011877 0.011872 0.011872 0.011867 0.011866 0.011889 0.011853 0.011878 0.011895 0.011872 0.011897 0.011888 0.01187 0.011859 0.011884 0.01188 0.011844 0.011876 0.01187 0.011883 0.011864 0.011842 0.011856 0.011901 0.011843 0.011881 0.01188 0.011886 0.01187 0.011864 0.011874 0.011886 0.011884 0.011875 0.011861 0.011879 0.011845 0.011915 0.011874 0.011858 0.011865 0.011863 0.011858 0.011883 0.011891 0.011861 0.011871 0.011847 0.011854 0.011899 0.011864 0.011857 0.011869 0.011852 0.011879 0.011876 0.011857 0.011869 0.011831 0.011872 0.01189 0.011858 0.011864 0.011894 0.011866 0.011844 0.011866 0.0119 0.01189 0.011861 0.011894 0.011882 0.011859 0.011932 0.011874 0.011861 0.011866 0.011841 0.0119 0.011891 0.011887 0.011893 0.011859 0.011895
0.011632 0.011611 0.011649 0.011617 0.01166 0.011618 0.011607 0.01164 0.011625 0.011635 0.011603 0.011648 0.011644 0.011595 0.011641 0.011587 0.011626 0.011621 0.011621 0.011617 0.011615 0.011637 0.011603 0.011626 0.011643 0.011621 0.011645 0.011637 0.011619 0.011608 0.011633 0.011629 0.011594 0.011625 0.011619 0.011632 0.011613 0.011591 0.011605 0.011649 0.011593 0.01163 0.011629 0.011635 0.011619 0.011613 0.011623 0.011635 0.011633 0.011624 0.01161 0.011628 0.011594 0.011663 0.011622 0.011608 0.011614 0.011612 0.011608 0.011632 0.01164 0.01161 0.01162 0.011596 0.011603 0.011648 0.011613 0.011606 0.011618 0.011602 0.011628 0.011625 0.011607 0.011618 0.01158 0.011621 0.011639 0.011607 0.011613 0.011643 0.011615 0.011593 0.011615 0.011649 0.011639 0.01161 0.011643 0.011631 0.011608 0.01168 0.011623 0.01161 0.011615 0.01159 0.011649 0.011639 0.011636 0.011642 0.011609 0.011644
0.011387 0.011366 0.011404 0.011372 0.011415 0.011373 0.011363 0.011394 0.01138 0.01139 0.011358 0.011402 0.011399 0.011351 0.011396 0.011343 0.011381 0.011376 0.011377 0.011372 0.011371 0.011392 0.011358 0.011381 0.011398 0.011376 0.0114 0.011392 0.011375 0.011363 0.011388 0.011384 0.011349 0.01138 0.011374 0.011387 0.011368 0.011347 0.011361 0.011404 0.011348 0.011385 0.011384 0.011389 0.011374 0.011369 0.011378 0.01139 0.011388 0.011379 0.011365 0.011383 0.01135 0.011418 0.011378 0.011363 0.011369 0.011367 0.011363 0.011387 0.011395 0.011365 0.011375 0.011352 0.011358 0.011403 0.011369 0.011361 0.011374 0.011357 0.011384 0.01138 0.011362 0.011373 0.011336 0.011376 0.011394 0.011362 0.011369 0.011398 0.011371 0.011349 0.01137 0.011404 0.011394 0.011365 0.011398 0.011386 0.011364 0.011435 0.011379 0.011365 0.01137 0.011345 0.011403 0.011394 0.011391 0.011397 0.011364 0.011399
0.011148 0.011128 0.011164 0.011133 0.011175 0.011134 0.011124 0.011155 0.011141 0.011151 0.011119 0.011163 0.01116 0.011112 0.011156 0.011104 0.011142 0.011137 0.011138 0.011133 0.011132 0.011153 0.01112 0.011142 0.011159 0.011137 0.011161 0.011153 0.011136 0.011124 0.011149 0.011145 0.011111 0.011141 0.011135 0.011148 0.011129 0.011108 0.011122 0.011165 0.011109 0.011145 0.011145 0.01115 0.011135 0.01113 0.011139 0.011151 0.011149 0.01114 0.011126 0.011144 0.011111 0.011178 0.011138 0.011124 0.01113 0.011128 0.011124 0.011148 0.011156 0.011127 0.011136 0.011113 0.01112 0.011164 0.01113 0.011123 0.011135 0.011118 0.011145 0.011141 0.011123 0.011134 0.011097 0.011137 0.011154 0.011123 0.01113 0.011159 0.011132 0.01111 0.011131 0.011164 0.011155 0.011126 0.011159 0.011147 0.011125 0.011195 0.01114 0.011126 0.011131 0.011107 0.011164 0.011155 0.011152 0.011157 0.011125 0.01116
0.010914 0.010894 0.01093 0.0109 0.010941 0.010901 0.010891 0.010921 0.010908 0.010917 0.010886 0.010929 0.010926 0.010879 0.010923 0.010871 0.010909 0.010904 0.010904 0.010899 0.010898 0.010919 0.010886 0.010908 0.010925 0.010904 0.010927 0.010919 0.010902 0.010891 0.010916 0.010911 0.010877 0.010907 0.010901 0.010914 0.010895 0.010875 0.010889 0.010931 0.010876 0.010912 0.010912 0.010916 0.010901 0.010896 0.010906 0.010917 0.010915 0.010907 0.010893 0.01091 0.010878 0.010944 0.010905 0.010891 0.010897 0.010894 0.010891 0.010914 0.010922 0.010893 0.010903 0.01088 0.010886 0.01093 0.010896 0.010889 0.010901 0.010885 0.010911 0.010908 0.01089 0.010901 0.010864 0.010904 0.010921 0.01089 0.010896 0.010925 0.010899 0.010877 0.010898 0.010931 0.010921 0.010893 0.010925 0.010914 0.010892 0.01096 0.010906 0.010893 0.010898 0.010873 0.01093 0.010922 0.010918 0.010924 0.010892 0.010926
0.010686 0.010666 0.010702 0.010672 0.010713 0.010673 0.010663 0.010693 0.010679 0.010689 0.010658 0.0107 0.010698 0.010651 0.010694 0.010643 0.010681 0.010676 0.010676 0.010671 0.010671 0.010691 0.010659 0.01068 0.010697 0.010675 0.010698 0.010691 0.010674 0.010663 0.010688 0.010683 0.01065 0.010679 0.010673 0.010686 0.010667 0.010647 0.010661 0.010702 0.010649 0.010683 0.010683 0.010688 0.010673 0.010668 0.010677 0.010688 0.010687 0.010679 0.010665 0.010682 0.01065 0.010716 0.010677 0.010663 0.010669 0.010666 0.010663 0.010686 0.010694 0.010665 0.010675 0.010652 0.010658 0.010701 0.010668 0.010661 0.010673 0.010657 0.010683 0.010679 0.010662 0.010673 0.010637 0.010676 0.010692 0.010662 0.010668 0.010696 0.01067 0.010649 0.01067 0.010702 0.010693 0.010665 0.010697 0.010685 0.010664 0.010732 0.010678 0.010665 0.01067 0.010645 0.010701 0.010693 0.010689 0.010695 0.010664 0.010697
0.010463 0.010443 0.010479 0.010449 0.010489 0.010449 0.01044 0.010469 0.010456 0.010466 0.010435 0.010477 0.010474 0.010429 0.010471 0.010421 0.010457 0.010453 0.010453 0.010448 0.010448 0.010467 0.010436 0.010457 0.010473 0.010452 0.010475 0.010467 0.010451 0.01044 0.010464 0.01046 0.010427 0.010456 0.01045 0.010463 0.010444 0.010425 0.010438 0.010479 0.010426 0.01046 0.01046 0.010464 0.01045 0.010445 0.010454 0.010465 0.010463 0.010456 0.010442 0.010459 0.010427 0.010492 0.010454 0.01044 0.010446 0.010443 0.01044 0.010463 0.01047 0.010442 0.010452 0.010429 0.010436 0.010478 0.010446 0.010438 0.010451 0.010434 0.01046 0.010456 0.010439 0.01045 0.010414 0.010453 0.010469 0.010439 0.010445 0.010473 0.010448 0.010427 0.010447 0.010479 0.010469 0.010442 0.010473 0.010462 0.010441 0.010508 0.010455 0.010442 0.010447 0.010423 0.010478 0.01047 0.010466 0.010472 0.010441 0.010474


==> images/plots/data/mismatching/exp-cl-r.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/mismatching/exp-ol-u.dat <==
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1
-1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> images/plots/data/mismatching/ideal-y.dat <==
0
0.0083333
0.0175
0.027229
0.037292
0.047495
0.057678
0.067708
0.077477
0.086897
0.095898
0.10443
0.11245
0.11992
0.12684
0.1332
0.13898
0.14419
0.14884
0.15295
0.15652
0.15958
0.16214
0.16423
0.16588
0.16709
0.1679
0.16833
0.16841
0.16815
0.16759
0.16674
0.16563
0.16427
0.1627
0.16092
0.15896
0.15683
0.15456
0.15216
0.14964
0.14702
0.14431
0.14153
0.13868
0.13579
0.13285
0.12988
0.12689
0.12389
0.12088
0.11787
0.11487
0.11188
0.10891
0.10596
0.10304
0.10015
0.097304
0.094492
0.091721
0.088995
0.086315
0.083683
0.081101
0.07857
0.076091
0.073666
0.071295
0.068978
0.066715
0.064508
0.062356
0.060258
0.058216
0.056227
0.054293
0.052412
0.050584
0.048808
0.047084
0.045411
0.043787
0.042213
0.040687
0.039209
0.037776
0.036389
0.035047
0.033748
0.032492
0.031276
0.030102
0.028966
0.02787
0.02681
0.025787
0.024799
0.023846
0.022926
0.022038
0.021182
0.020356
0.01956
0.018793
0.018054
0.017342
0.016655
0.015994
0.015358
0.014745
0.014155
0.013588
0.013041
0.012516
0.01201
0.011524
0.011056
0.010606
0.010174
0.0097579
0.0093583
0.0089743
0.0086053
0.0082508
0.0079102
0.0075831
0.0072689
0.0069671
0.0066774
0.0063992
0.0061322
0.0058758
0.0056298
0.0053937
0.0051671
0.0049497
0.0047411
0.004541
0.0043491
0.004165
0.0039884
0.0038191
0.0036567
0.0035011
0.0033518
0.0032088
0.0030716
0.0029402
0.0028142


==> images/plots/data/mismatching/optimum-j.dat <==
0.2061


==> images/plots/data/mismatching/optimum-rho.dat <==
4.1381 -4.0505


==> images/plots/data/mismatching/optimum-y.dat <==
0
0.0083333
0.018046
0.028839
0.040434
0.052573
0.065018
0.077554
0.08999
0.10215
0.1139
0.12509
0.13563
0.14542
0.15439
0.1625
0.1697
0.17597
0.18131
0.18571
0.1892
0.19179
0.19352
0.19442
0.19455
0.19396
0.19268
0.19079
0.18834
0.18539
0.182
0.17822
0.17412
0.16974
0.16515
0.16039
0.1555
0.15055
0.14556
0.14057
0.13562
0.13074
0.12595
0.12129
0.11677
0.1124
0.1082
0.10418
0.10036
0.096723
0.093289
0.090052
0.087013
0.084168
0.081513
0.079041
0.076746
0.07462
0.072653
0.070837
0.069161
0.067615
0.066189
0.064873
0.063657
0.06253
0.061483
0.060506
0.059591
0.058728
0.057911
0.057132
0.056383
0.055659
0.054953
0.054262
0.05358
0.052903
0.052229
0.051554
0.050876
0.050193
0.049503
0.048806
0.048102
0.047389
0.046667
0.045938
0.045201
0.044457
0.043708
0.042953
0.042194
0.041433
0.040671
0.039908
0.039146
0.038387
0.037632
0.036881
0.036137
0.0354
0.034671
0.033952
0.033242
0.032544
0.031858
0.031183
0.030522
0.029874
0.02924
0.028619
0.028013
0.027421
0.026843
0.02628
0.025731
0.025195
0.024674
0.024166
0.023672
0.023191
0.022722
0.022266
0.021822
0.02139
0.020968
0.020558
0.020157
0.019767
0.019386
0.019015
0.018652
0.018297
0.017951
0.017612
0.01728
0.016956
0.016638
0.016327
0.016022
0.015722
0.015429
0.015141
0.014858
0.01458
0.014308
0.01404
0.013777
0.013518


==> images/plots/data/mismatching/vdftlin-cl-j.dat <==
0.28312
0.28391
0.28121
0.27745
0.28232
0.28397
0.28664
0.2861
0.28327
0.28397
0.28403
0.28037
0.2851
0.28626
0.28667
0.28914
0.28439
0.28059
0.28596
0.28819
0.28374
0.28663
0.28419
0.28775
0.28303
0.28171
0.28516
0.2851
0.28645
0.28196
0.28566
0.28347
0.28767
0.28473
0.2872
0.28451
0.28369
0.28574
0.28251
0.286
0.28434
0.28856
0.29174
0.28634
0.28408
0.28336
0.28221
0.28882
0.28653
0.28566
0.29106
0.2855
0.28112
0.2829
0.28292
0.28295
0.28378
0.28654
0.28371
0.28646
0.28285
0.28802
0.28493
0.29146
0.28596
0.28677
0.28399
0.28512
0.28664
0.28733
0.28453
0.28716
0.28773
0.28513
0.2857
0.28571
0.28265
0.28277
0.2831
0.28673
0.28426
0.28553
0.28545
0.28542
0.28675
0.28277
0.28351
0.28507
0.28158
0.28355
0.28589
0.28549
0.28093
0.28746
0.28405
0.28517
0.28741
0.28596
0.28386
0.28749


==> images/plots/data/mismatching/vdftlin-cl-rho.dat <==
3.3004 -3.2033
3.2949 -3.1978
3.3131 -3.2161
3.3408 -3.2437
3.3056 -3.2085
3.2945 -3.1974
3.2761 -3.1791
3.2798 -3.1827
3.2991 -3.202
3.2943 -3.1972
3.2945 -3.1974
3.3191 -3.2221
3.286 -3.1889
3.2787 -3.1816
3.2758 -3.1788
3.2599 -3.1628
3.2911 -3.1941
3.3179 -3.2208
3.2806 -3.1835
3.2658 -3.1687
3.2958 -3.1988
3.2758 -3.1787
3.2929 -3.1959
3.2691 -3.172
3.301 -3.2039
3.3103 -3.2132
3.2858 -3.1888
3.2864 -3.1893
3.2776 -3.1806
3.3087 -3.2116
3.2828 -3.1857
3.2978 -3.2007
3.2704 -3.1733
3.289 -3.192
3.2734 -3.1763
3.291 -3.1939
3.2962 -3.1991
3.2829 -3.1858
3.3044 -3.2074
3.2802 -3.1831
3.2916 -3.1945
3.2634 -3.1664
3.2423 -3.1452
3.2783 -3.1812
3.2939 -3.1968
3.2984 -3.2014
3.3065 -3.2094
3.2614 -3.1644
3.2766 -3.1796
3.283 -3.186
3.247 -3.1499
3.2842 -3.1871
3.3148 -3.2177
3.301 -3.2039
3.302 -3.2049
3.3016 -3.2045
3.2958 -3.1987
3.2768 -3.1798
3.2966 -3.1995
3.2774 -3.1803
3.3019 -3.2049
3.2668 -3.1698
3.288 -3.1909
3.2445 -3.1474
3.2811 -3.184
3.2749 -3.1778
3.2946 -3.1975
3.2861 -3.1891
3.276 -3.1789
3.2717 -3.1746
3.2905 -3.1935
3.273 -3.1759
3.2694 -3.1723
3.2865 -3.1894
3.2831 -3.186
3.2829 -3.1858
3.3036 -3.2065
3.3026 -3.2055
3.3005 -3.2034
3.2752 -3.1782
3.2927 -3.1956
3.2835 -3.1865
3.2843 -3.1872
3.2837 -3.1866
3.2758 -3.1787
3.303 -3.206
3.2974 -3.2004
3.2869 -3.1898
3.311 -3.214
3.297 -3.1999
3.2808 -3.1838
3.2838 -3.1867
3.3157 -3.2186
3.2709 -3.1738
3.2933 -3.1963
3.2859 -3.1889
3.2711 -3.174
3.2798 -3.1828
3.2955 -3.1984
3.2703 -3.1733


==> images/plots/data/mismatching/vdftlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018104 0.018105 0.018103 0.018101 0.018104 0.018105 0.018106 0.018106 0.018104 0.018105 0.018105 0.018103 0.018105 0.018106 0.018106 0.018107 0.018105 0.018103 0.018106 0.018107 0.018104 0.018106 0.018105 0.018106 0.018104 0.018103 0.018105 0.018105 0.018106 0.018104 0.018105 0.018104 0.018106 0.018105 0.018106 0.018105 0.018104 0.018105 0.018104 0.018106 0.018105 0.018107 0.018108 0.018106 0.018105 0.018104 0.018104 0.018107 0.018106 0.018105 0.018108 0.018105 0.018103 0.018104 0.018104 0.018104 0.018104 0.018106 0.018104 0.018106 0.018104 0.018106 0.018105 0.018108 0.018105 0.018106 0.018105 0.018105 0.018106 0.018106 0.018105 0.018106 0.018106 0.018105 0.018105 0.018105 0.018104 0.018104 0.018104 0.018106 0.018105 0.018105 0.018105 0.018105 0.018106 0.018104 0.018104 0.018105 0.018103 0.018104 0.018105 0.018105 0.018103 0.018106 0.018105 0.018105 0.018106 0.018106 0.018104 0.018106
0.029033 0.029034 0.02903 0.029023 0.029032 0.029034 0.029038 0.029038 0.029033 0.029034 0.029034 0.029028 0.029036 0.029038 0.029039 0.029042 0.029035 0.029029 0.029037 0.029041 0.029034 0.029039 0.029035 0.02904 0.029033 0.029031 0.029036 0.029036 0.029038 0.029031 0.029037 0.029033 0.02904 0.029035 0.029039 0.029035 0.029034 0.029037 0.029032 0.029038 0.029035 0.029041 0.029046 0.029038 0.029034 0.029033 0.029031 0.029042 0.029038 0.029037 0.029045 0.029037 0.029029 0.029033 0.029032 0.029033 0.029034 0.029038 0.029034 0.029038 0.029032 0.029041 0.029036 0.029046 0.029037 0.029039 0.029034 0.029036 0.029038 0.029039 0.029035 0.029039 0.02904 0.029036 0.029037 0.029037 0.029032 0.029032 0.029033 0.029039 0.029035 0.029037 0.029037 0.029037 0.029039 0.029032 0.029033 0.029036 0.02903 0.029034 0.029037 0.029037 0.029029 0.02904 0.029034 0.029036 0.02904 0.029038 0.029034 0.02904
0.040857 0.04086 0.04085 0.040836 0.040854 0.04086 0.040869 0.040867 0.040857 0.04086 0.04086 0.040847 0.040864 0.040868 0.040869 0.040877 0.040861 0.040848 0.040867 0.040874 0.040859 0.040869 0.040861 0.040873 0.040856 0.040852 0.040864 0.040864 0.040868 0.040852 0.040866 0.040858 0.040872 0.040863 0.04087 0.040862 0.040859 0.040866 0.040855 0.040867 0.040861 0.040876 0.040886 0.040868 0.04086 0.040858 0.040854 0.040877 0.040869 0.040866 0.040884 0.040865 0.040849 0.040856 0.040856 0.040856 0.040859 0.040869 0.040859 0.040868 0.040856 0.040874 0.040863 0.040885 0.040867 0.04087 0.04086 0.040864 0.040869 0.040871 0.040862 0.040871 0.040873 0.040864 0.040866 0.040866 0.040855 0.040856 0.040857 0.04087 0.040861 0.040865 0.040865 0.040865 0.040869 0.040855 0.040858 0.040864 0.040851 0.040858 0.040867 0.040865 0.040849 0.040872 0.04086 0.040864 0.040872 0.040867 0.040859 0.040872
0.053331 0.053336 0.053319 0.053294 0.053326 0.053336 0.053353 0.05335 0.053332 0.053337 0.053336 0.053314 0.053344 0.053351 0.053354 0.053368 0.05334 0.053315 0.053349 0.053363 0.053335 0.053354 0.053338 0.05336 0.05333 0.053322 0.053344 0.053344 0.053352 0.053323 0.053347 0.053333 0.053359 0.053341 0.053356 0.05334 0.053335 0.053347 0.053327 0.05335 0.053339 0.053365 0.053385 0.053351 0.053337 0.053333 0.053325 0.053367 0.053353 0.053347 0.05338 0.053346 0.053318 0.053331 0.05333 0.05333 0.053335 0.053353 0.053334 0.053352 0.05333 0.053362 0.053342 0.053382 0.053349 0.053355 0.053336 0.053344 0.053354 0.053357 0.05334 0.053356 0.05336 0.053344 0.053347 0.053347 0.053328 0.053329 0.053331 0.053354 0.053338 0.053347 0.053346 0.053346 0.053354 0.053329 0.053334 0.053343 0.053321 0.053334 0.053349 0.053346 0.053317 0.053358 0.053338 0.053344 0.053358 0.05335 0.053336 0.053359
0.066229 0.066237 0.06621 0.066169 0.066221 0.066238 0.066265 0.06626 0.066231 0.066238 0.066238 0.066201 0.06625 0.066261 0.066265 0.066289 0.066243 0.066203 0.066258 0.06628 0.066236 0.066265 0.06624 0.066275 0.066228 0.066214 0.066251 0.06625 0.066263 0.066217 0.066255 0.066233 0.066273 0.066246 0.066269 0.066243 0.066235 0.066255 0.066223 0.066259 0.066242 0.066284 0.066315 0.066262 0.066239 0.066232 0.06622 0.066287 0.066264 0.066255 0.066308 0.066253 0.066208 0.066228 0.066227 0.066227 0.066236 0.066264 0.066235 0.066263 0.066227 0.066279 0.066247 0.066312 0.066258 0.066267 0.066238 0.06625 0.066265 0.066271 0.066244 0.06627 0.066275 0.06625 0.066255 0.066255 0.066224 0.066226 0.066229 0.066266 0.06624 0.066254 0.066253 0.066254 0.066265 0.066225 0.066233 0.066249 0.066213 0.066234 0.066258 0.066254 0.066206 0.066273 0.06624 0.06625 0.066272 0.06626 0.066236 0.066274
0.079343 0.079355 0.079315 0.079254 0.079331 0.079356 0.079396 0.079388 0.079346 0.079356 0.079356 0.079302 0.079374 0.07939 0.079397 0.079432 0.079363 0.079304 0.079386 0.079419 0.079353 0.079397 0.079359 0.079411 0.079341 0.079321 0.079375 0.079373 0.079393 0.079324 0.079381 0.079348 0.079408 0.079368 0.079402 0.079363 0.079352 0.079381 0.079334 0.079387 0.079362 0.079424 0.07947 0.079391 0.079357 0.079347 0.079329 0.079428 0.079395 0.079381 0.07946 0.079378 0.079311 0.079341 0.079339 0.07934 0.079353 0.079394 0.079351 0.079393 0.079339 0.079416 0.07937 0.079465 0.079385 0.079399 0.079355 0.079374 0.079396 0.079406 0.079364 0.079403 0.079411 0.079373 0.07938 0.079381 0.079336 0.079338 0.079342 0.079398 0.07936 0.07938 0.079378 0.07938 0.079397 0.079337 0.079349 0.079372 0.079319 0.07935 0.079386 0.079379 0.079309 0.079408 0.079358 0.079374 0.079407 0.079388 0.079353 0.079409
0.092482 0.092499 0.092443 0.092358 0.092466 0.0925 0.092557 0.092546 0.092486 0.092501 0.0925 0.092425 0.092527 0.092549 0.092558 0.092607 0.092511 0.092428 0.092543 0.092589 0.092496 0.092558 0.092505 0.092578 0.09248 0.092452 0.092527 0.092526 0.092552 0.092457 0.092537 0.09249 0.092574 0.092517 0.092565 0.092511 0.092495 0.092536 0.09247 0.092545 0.092509 0.092596 0.092662 0.09255 0.092502 0.092488 0.092464 0.092602 0.092556 0.092536 0.092647 0.092532 0.092438 0.092481 0.092477 0.092479 0.092497 0.092555 0.092494 0.092553 0.092478 0.092586 0.092521 0.092655 0.092542 0.092561 0.0925 0.092526 0.092558 0.092571 0.092513 0.092567 0.092578 0.092525 0.092535 0.092536 0.092472 0.092476 0.092482 0.09256 0.092506 0.092534 0.092532 0.092534 0.092558 0.092474 0.092492 0.092524 0.09245 0.092493 0.092543 0.092534 0.092435 0.092573 0.092504 0.092527 0.092572 0.092546 0.092497 0.092575
0.10548 0.1055 0.10542 0.10531 0.10546 0.1055 0.10558 0.10556 0.10548 0.1055 0.1055 0.1054 0.10554 0.10557 0.10558 0.10564 0.10552 0.1054 0.10556 0.10562 0.1055 0.10558 0.10551 0.10561 0.10547 0.10544 0.10554 0.10554 0.10557 0.10544 0.10555 0.10549 0.1056 0.10552 0.10559 0.10552 0.10549 0.10555 0.10546 0.10556 0.10551 0.10563 0.10572 0.10557 0.1055 0.10549 0.10545 0.10564 0.10558 0.10555 0.1057 0.10554 0.10542 0.10547 0.10547 0.10547 0.1055 0.10557 0.10549 0.10557 0.10547 0.10562 0.10553 0.10571 0.10556 0.10558 0.1055 0.10554 0.10558 0.1056 0.10552 0.10559 0.1056 0.10553 0.10555 0.10555 0.10546 0.10547 0.10548 0.10558 0.10551 0.10555 0.10554 0.10555 0.10558 0.10547 0.10549 0.10553 0.10543 0.10549 0.10556 0.10555 0.10541 0.1056 0.10551 0.10554 0.1056 0.10556 0.1055 0.1056
0.11817 0.1182 0.11811 0.11796 0.11815 0.11821 0.1183 0.11828 0.11818 0.11821 0.11821 0.11807 0.11825 0.11829 0.11831 0.11839 0.11822 0.11808 0.11828 0.11836 0.1182 0.11831 0.11821 0.11834 0.11817 0.11812 0.11825 0.11825 0.1183 0.11813 0.11827 0.11819 0.11833 0.11823 0.11832 0.11822 0.1182 0.11827 0.11815 0.11828 0.11822 0.11837 0.11849 0.11829 0.11821 0.11818 0.11814 0.11838 0.1183 0.11827 0.11846 0.11826 0.1181 0.11817 0.11817 0.11817 0.1182 0.1183 0.11819 0.1183 0.11817 0.11835 0.11824 0.11847 0.11828 0.11831 0.1182 0.11825 0.11831 0.11833 0.11823 0.11832 0.11834 0.11825 0.11827 0.11827 0.11816 0.11816 0.11817 0.11831 0.11822 0.11826 0.11826 0.11826 0.11831 0.11816 0.11819 0.11825 0.11812 0.11819 0.11828 0.11826 0.11809 0.11833 0.11821 0.11825 0.11833 0.11829 0.1182 0.11834
0.13044 0.13048 0.13035 0.13017 0.1304 0.13048 0.1306 0.13058 0.13045 0.13048 0.13048 0.13031 0.13054 0.13059 0.1306 0.13071 0.1305 0.13032 0.13057 0.13067 0.13047 0.13061 0.13049 0.13065 0.13043 0.13037 0.13054 0.13053 0.13059 0.13038 0.13056 0.13046 0.13064 0.13052 0.13062 0.1305 0.13047 0.13056 0.13041 0.13058 0.1305 0.13069 0.13083 0.13059 0.13048 0.13045 0.1304 0.1307 0.1306 0.13056 0.1308 0.13055 0.13034 0.13044 0.13043 0.13043 0.13047 0.1306 0.13046 0.13059 0.13043 0.13067 0.13052 0.13082 0.13057 0.13061 0.13048 0.13054 0.1306 0.13063 0.13051 0.13062 0.13065 0.13053 0.13055 0.13056 0.13042 0.13042 0.13044 0.13061 0.13049 0.13055 0.13055 0.13055 0.1306 0.13042 0.13046 0.13053 0.13037 0.13046 0.13057 0.13055 0.13034 0.13064 0.13049 0.13054 0.13064 0.13058 0.13047 0.13064
0.14215 0.1422 0.14205 0.14182 0.14211 0.1422 0.14236 0.14232 0.14217 0.14221 0.1422 0.142 0.14227 0.14233 0.14236 0.14249 0.14223 0.14201 0.14232 0.14244 0.14219 0.14236 0.14222 0.14241 0.14215 0.14207 0.14228 0.14227 0.14234 0.14209 0.1423 0.14218 0.1424 0.14225 0.14238 0.14223 0.14219 0.1423 0.14212 0.14232 0.14223 0.14246 0.14264 0.14234 0.14221 0.14217 0.1421 0.14248 0.14235 0.1423 0.1426 0.14229 0.14203 0.14215 0.14214 0.14214 0.14219 0.14235 0.14219 0.14234 0.14214 0.14243 0.14226 0.14262 0.14231 0.14237 0.1422 0.14227 0.14236 0.14239 0.14224 0.14238 0.14241 0.14227 0.1423 0.1423 0.14213 0.14214 0.14215 0.14236 0.14222 0.14229 0.14229 0.14229 0.14236 0.14213 0.14218 0.14227 0.14207 0.14218 0.14232 0.14229 0.14203 0.1424 0.14221 0.14227 0.1424 0.14233 0.14219 0.1424
0.15322 0.15327 0.15309 0.15282 0.15317 0.15328 0.15346 0.15342 0.15323 0.15328 0.15328 0.15303 0.15336 0.15344 0.15346 0.15362 0.15331 0.15305 0.15342 0.15356 0.15327 0.15347 0.15329 0.15353 0.15321 0.15312 0.15337 0.15336 0.15345 0.15314 0.1534 0.15325 0.15352 0.15333 0.15349 0.15331 0.15326 0.15339 0.15318 0.15342 0.15331 0.15359 0.1538 0.15344 0.15328 0.15324 0.15316 0.15361 0.15346 0.15339 0.15375 0.15338 0.15308 0.15321 0.1532 0.15321 0.15327 0.15345 0.15326 0.15345 0.1532 0.15355 0.15334 0.15378 0.15341 0.15347 0.15328 0.15336 0.15346 0.15351 0.15332 0.15349 0.15353 0.15336 0.15339 0.15339 0.15319 0.1532 0.15322 0.15347 0.1533 0.15339 0.15338 0.15339 0.15346 0.15319 0.15325 0.15335 0.15311 0.15325 0.15341 0.15339 0.15307 0.15351 0.15329 0.15336 0.15351 0.15343 0.15327 0.15352
0.16355 0.16362 0.1634 0.16308 0.16349 0.16362 0.16384 0.16379 0.16357 0.16362 0.16362 0.16333 0.16372 0.16381 0.16384 0.16403 0.16366 0.16334 0.16378 0.16396 0.1636 0.16384 0.16364 0.16392 0.16354 0.16343 0.16372 0.16372 0.16382 0.16345 0.16376 0.16358 0.1639 0.16368 0.16387 0.16366 0.1636 0.16376 0.1635 0.16379 0.16365 0.16399 0.16424 0.16381 0.16363 0.16357 0.16348 0.16401 0.16383 0.16375 0.16418 0.16374 0.16338 0.16355 0.16353 0.16354 0.1636 0.16383 0.16359 0.16382 0.16353 0.16395 0.1637 0.16421 0.16378 0.16385 0.16362 0.16372 0.16384 0.16389 0.16367 0.16387 0.16392 0.16371 0.16375 0.16376 0.16351 0.16352 0.16355 0.16385 0.16364 0.16375 0.16374 0.16375 0.16384 0.16352 0.16359 0.16371 0.16343 0.16359 0.16378 0.16375 0.16337 0.1639 0.16363 0.16372 0.1639 0.1638 0.16361 0.16391
0.17308 0.17315 0.17291 0.17253 0.17301 0.17316 0.17341 0.17336 0.1731 0.17316 0.17316 0.17282 0.17328 0.17338 0.17342 0.17363 0.17321 0.17284 0.17335 0.17355 0.17314 0.17342 0.17318 0.17351 0.17307 0.17294 0.17328 0.17327 0.17339 0.17296 0.17332 0.17311 0.17349 0.17323 0.17345 0.17321 0.17314 0.17332 0.17302 0.17336 0.1732 0.17359 0.17388 0.17338 0.17317 0.17311 0.173 0.17361 0.17341 0.17332 0.17381 0.1733 0.17288 0.17307 0.17306 0.17306 0.17314 0.1734 0.17313 0.17339 0.17306 0.17354 0.17325 0.17385 0.17334 0.17343 0.17316 0.17327 0.17341 0.17347 0.17321 0.17345 0.1735 0.17327 0.17331 0.17332 0.17303 0.17305 0.17308 0.17342 0.17318 0.17331 0.1733 0.17331 0.17342 0.17304 0.17312 0.17326 0.17293 0.17313 0.17335 0.17331 0.17287 0.17348 0.17318 0.17328 0.17348 0.17336 0.17314 0.17349
0.18175 0.18184 0.18155 0.18112 0.18167 0.18184 0.18213 0.18207 0.18177 0.18185 0.18184 0.18146 0.18198 0.18209 0.18214 0.18239 0.1819 0.18147 0.18206 0.1823 0.18182 0.18214 0.18187 0.18224 0.18174 0.18159 0.18198 0.18197 0.18211 0.18162 0.18203 0.18179 0.18222 0.18193 0.18217 0.1819 0.18182 0.18202 0.18169 0.18207 0.18189 0.18233 0.18267 0.1821 0.18185 0.18178 0.18165 0.18236 0.18212 0.18202 0.18259 0.182 0.18152 0.18174 0.18172 0.18173 0.18182 0.18212 0.18181 0.18211 0.18173 0.18228 0.18194 0.18263 0.18205 0.18215 0.18184 0.18197 0.18213 0.1822 0.1819 0.18218 0.18224 0.18197 0.18202 0.18202 0.1817 0.18172 0.18175 0.18215 0.18187 0.18202 0.182 0.18202 0.18214 0.18171 0.1818 0.18196 0.18158 0.1818 0.18206 0.18201 0.18151 0.18221 0.18186 0.18198 0.18221 0.18208 0.18183 0.18222
0.18952 0.18962 0.1893 0.1888 0.18943 0.18963 0.18996 0.18989 0.18955 0.18963 0.18963 0.18919 0.18978 0.18991 0.18996 0.19025 0.18969 0.18921 0.18988 0.19014 0.1896 0.18996 0.18966 0.19008 0.18951 0.18935 0.18978 0.18977 0.18993 0.18937 0.18984 0.18957 0.19005 0.18973 0.19 0.18969 0.1896 0.18983 0.18945 0.18989 0.18968 0.19018 0.19056 0.18992 0.18964 0.18956 0.18941 0.19022 0.18995 0.18983 0.19048 0.18981 0.18927 0.18952 0.18949 0.1895 0.18961 0.18994 0.18959 0.18993 0.1895 0.19012 0.18974 0.19052 0.18987 0.18998 0.18962 0.18978 0.18996 0.19003 0.1897 0.19001 0.19007 0.18977 0.18983 0.18983 0.18947 0.18948 0.18952 0.18997 0.18966 0.18982 0.18981 0.18982 0.18996 0.18947 0.18958 0.18976 0.18933 0.18958 0.18987 0.18982 0.18925 0.19005 0.18965 0.18978 0.19005 0.18989 0.18961 0.19006
0.19637 0.19648 0.19612 0.19556 0.19627 0.19649 0.19686 0.19678 0.1964 0.19649 0.19649 0.196 0.19666 0.19681 0.19686 0.19718 0.19656 0.19602 0.19677 0.19706 0.19646 0.19686 0.19652 0.19699 0.19636 0.19617 0.19666 0.19665 0.19683 0.1962 0.19672 0.19642 0.19697 0.1966 0.19691 0.19656 0.19645 0.19672 0.19629 0.19678 0.19655 0.19711 0.19754 0.19681 0.1965 0.19641 0.19625 0.19715 0.19685 0.19672 0.19744 0.19669 0.19608 0.19636 0.19634 0.19635 0.19646 0.19684 0.19644 0.19683 0.19634 0.19704 0.19662 0.19749 0.19675 0.19688 0.19648 0.19666 0.19686 0.19694 0.19657 0.19692 0.19699 0.19665 0.19671 0.19672 0.19631 0.19633 0.19637 0.19688 0.19652 0.19671 0.19669 0.19671 0.19686 0.19632 0.19643 0.19664 0.19616 0.19644 0.19676 0.1967 0.19606 0.19696 0.19651 0.19666 0.19696 0.19679 0.19647 0.19697
0.20228 0.2024 0.202 0.20138 0.20216 0.20241 0.20282 0.20273 0.20231 0.20241 0.2024 0.20186 0.2026 0.20276 0.20282 0.20318 0.20249 0.20189 0.20272 0.20305 0.20238 0.20283 0.20244 0.20297 0.20226 0.20206 0.2026 0.20259 0.20278 0.20209 0.20267 0.20233 0.20294 0.20253 0.20287 0.20248 0.20237 0.20266 0.20219 0.20273 0.20247 0.2031 0.20357 0.20277 0.20242 0.20232 0.20214 0.20314 0.20281 0.20266 0.20346 0.20264 0.20196 0.20227 0.20224 0.20225 0.20238 0.2028 0.20236 0.20279 0.20224 0.20302 0.20255 0.20352 0.2027 0.20285 0.2024 0.20259 0.20282 0.20291 0.2025 0.20288 0.20296 0.20259 0.20266 0.20266 0.2022 0.20223 0.20227 0.20284 0.20245 0.20265 0.20263 0.20265 0.20282 0.20222 0.20234 0.20258 0.20204 0.20235 0.20271 0.20265 0.20194 0.20293 0.20244 0.2026 0.20293 0.20274 0.20238 0.20295
0.20724 0.20737 0.20693 0.20625 0.20711 0.20738 0.20783 0.20774 0.20727 0.20739 0.20738 0.20678 0.20759 0.20777 0.20784 0.20822 0.20747 0.20681 0.20772 0.20808 0.20735 0.20784 0.20742 0.208 0.20722 0.20699 0.20759 0.20758 0.20779 0.20703 0.20767 0.2073 0.20796 0.20751 0.20789 0.20746 0.20734 0.20766 0.20714 0.20773 0.20745 0.20814 0.20866 0.20778 0.20739 0.20729 0.20709 0.20819 0.20782 0.20766 0.20854 0.20763 0.20688 0.20723 0.2072 0.20721 0.20735 0.20781 0.20733 0.2078 0.2072 0.20806 0.20754 0.2086 0.2077 0.20786 0.20738 0.20759 0.20783 0.20794 0.20748 0.2079 0.20799 0.20758 0.20765 0.20766 0.20716 0.20718 0.20723 0.20785 0.20742 0.20765 0.20763 0.20765 0.20784 0.20717 0.20731 0.20757 0.20698 0.20732 0.20772 0.20764 0.20686 0.20796 0.20741 0.20759 0.20795 0.20775 0.20735 0.20797
0.21125 0.2114 0.21092 0.21019 0.21112 0.21141 0.2119 0.2118 0.21129 0.21142 0.21141 0.21076 0.21164 0.21183 0.21191 0.21233 0.2115 0.21079 0.21178 0.21218 0.21138 0.21191 0.21145 0.21208 0.21124 0.21099 0.21164 0.21163 0.21186 0.21103 0.21172 0.21132 0.21204 0.21156 0.21196 0.2115 0.21137 0.21172 0.21115 0.21179 0.21149 0.21224 0.2128 0.21184 0.21142 0.21131 0.21109 0.21229 0.21189 0.21171 0.21268 0.21168 0.21087 0.21124 0.21121 0.21122 0.21138 0.21188 0.21135 0.21187 0.21121 0.21215 0.21158 0.21274 0.21176 0.21194 0.21141 0.21164 0.2119 0.21202 0.21152 0.21198 0.21207 0.21162 0.21171 0.21172 0.21117 0.2112 0.21125 0.21193 0.21146 0.2117 0.21168 0.2117 0.21191 0.21118 0.21133 0.21161 0.21097 0.21135 0.21178 0.2117 0.21085 0.21204 0.21145 0.21164 0.21203 0.21181 0.21138 0.21206
0.21434 0.2145 0.21398 0.21319 0.2142 0.21451 0.21504 0.21494 0.21438 0.21452 0.21451 0.21381 0.21476 0.21497 0.21505 0.21551 0.21461 0.21384 0.21491 0.21534 0.21448 0.21505 0.21456 0.21524 0.21433 0.21406 0.21477 0.21475 0.215 0.2141 0.21485 0.21442 0.2152 0.21467 0.21511 0.21461 0.21446 0.21484 0.21423 0.21493 0.2146 0.21541 0.21602 0.21498 0.21453 0.2144 0.21417 0.21547 0.21503 0.21484 0.21588 0.21481 0.21393 0.21433 0.2143 0.21431 0.21448 0.21502 0.21445 0.215 0.2143 0.21531 0.2147 0.21595 0.21489 0.21508 0.21451 0.21476 0.21505 0.21517 0.21463 0.21513 0.21523 0.21474 0.21483 0.21484 0.21425 0.21428 0.21434 0.21507 0.21456 0.21483 0.2148 0.21483 0.21505 0.21427 0.21443 0.21473 0.21404 0.21444 0.21491 0.21482 0.2139 0.21519 0.21455 0.21476 0.21518 0.21494 0.21448 0.21521
0.21653 0.2167 0.21614 0.21529 0.21637 0.21671 0.21727 0.21716 0.21657 0.21672 0.2167 0.21596 0.21698 0.2172 0.21728 0.21777 0.21682 0.21599 0.21714 0.21759 0.21667 0.21729 0.21676 0.21749 0.21651 0.21622 0.21698 0.21696 0.21723 0.21627 0.21707 0.21661 0.21744 0.21688 0.21735 0.21681 0.21666 0.21706 0.2164 0.21715 0.2168 0.21767 0.21832 0.21721 0.21672 0.21659 0.21634 0.21773 0.21726 0.21706 0.21817 0.21702 0.21608 0.21652 0.21648 0.21649 0.21667 0.21725 0.21664 0.21724 0.21648 0.21756 0.21691 0.21825 0.21712 0.21732 0.2167 0.21697 0.21728 0.21741 0.21683 0.21737 0.21748 0.21696 0.21705 0.21706 0.21643 0.21646 0.21652 0.2173 0.21676 0.21705 0.21702 0.21705 0.21728 0.21644 0.21662 0.21694 0.2162 0.21664 0.21713 0.21704 0.21606 0.21744 0.21675 0.21697 0.21743 0.21717 0.21667 0.21745
0.21783 0.21801 0.21742 0.21652 0.21767 0.21802 0.21863 0.21851 0.21788 0.21803 0.21802 0.21723 0.21831 0.21855 0.21864 0.21916 0.21814 0.21726 0.21848 0.21897 0.21798 0.21864 0.21808 0.21885 0.21781 0.21751 0.21831 0.21829 0.21858 0.21756 0.21841 0.21792 0.2188 0.21821 0.2187 0.21814 0.21797 0.2184 0.2177 0.2185 0.21812 0.21904 0.21975 0.21856 0.21804 0.2179 0.21763 0.21911 0.21861 0.2184 0.21958 0.21836 0.21736 0.21782 0.21778 0.21779 0.21798 0.2186 0.21795 0.21859 0.21778 0.21893 0.21824 0.21967 0.21846 0.21867 0.21802 0.2183 0.21863 0.21877 0.21815 0.21873 0.21884 0.21829 0.21839 0.2184 0.21773 0.21776 0.21783 0.21866 0.21808 0.21839 0.21836 0.21839 0.21864 0.21774 0.21793 0.21827 0.21748 0.21795 0.21848 0.21838 0.21733 0.2188 0.21807 0.21831 0.21879 0.21852 0.21799 0.21882
0.21829 0.21848 0.21786 0.2169 0.21812 0.2185 0.21914 0.21901 0.21834 0.21851 0.21849 0.21765 0.2188 0.21905 0.21915 0.2197 0.21862 0.21769 0.21898 0.2195 0.21845 0.21915 0.21855 0.21937 0.21827 0.21795 0.2188 0.21878 0.21908 0.218 0.21891 0.21838 0.21932 0.21869 0.21922 0.21862 0.21844 0.21889 0.21816 0.219 0.2186 0.21957 0.22032 0.21906 0.21851 0.21837 0.21808 0.21965 0.21912 0.21889 0.22015 0.21885 0.21779 0.21828 0.21824 0.21825 0.21845 0.21911 0.21842 0.21909 0.21824 0.21946 0.21872 0.22023 0.21896 0.21918 0.21849 0.21879 0.21914 0.21929 0.21863 0.21924 0.21936 0.21878 0.21888 0.2189 0.21818 0.21822 0.21829 0.21917 0.21856 0.21888 0.21885 0.21888 0.21914 0.2182 0.2184 0.21876 0.21793 0.21842 0.21898 0.21887 0.21776 0.21932 0.21854 0.2188 0.21931 0.21902 0.21846 0.21934
0.21795 0.21815 0.2175 0.21649 0.21777 0.21817 0.21884 0.2187 0.218 0.21818 0.21816 0.21728 0.21849 0.21875 0.21885 0.21943 0.2183 0.21732 0.21867 0.21921 0.21812 0.21885 0.21822 0.21909 0.21793 0.21759 0.21849 0.21847 0.21878 0.21765 0.2186 0.21805 0.21903 0.21837 0.21892 0.21829 0.21811 0.21858 0.21781 0.21869 0.21828 0.2193 0.22008 0.21876 0.21818 0.21803 0.21773 0.21937 0.21882 0.21858 0.2199 0.21854 0.21743 0.21794 0.21789 0.21791 0.21812 0.21881 0.21808 0.21879 0.2179 0.21918 0.2184 0.21999 0.21865 0.21889 0.21816 0.21848 0.21884 0.219 0.21831 0.21895 0.21907 0.21846 0.21857 0.21858 0.21783 0.21787 0.21795 0.21887 0.21823 0.21857 0.21854 0.21857 0.21884 0.21785 0.21806 0.21844 0.21757 0.21808 0.21867 0.21856 0.2174 0.21903 0.21822 0.21848 0.21902 0.21872 0.21812 0.21905
0.21685 0.21706 0.21638 0.21533 0.21666 0.21707 0.21778 0.21764 0.2169 0.21709 0.21707 0.21615 0.21741 0.21768 0.21779 0.21839 0.21721 0.21619 0.21761 0.21817 0.21703 0.21779 0.21713 0.21803 0.21683 0.21647 0.21741 0.21739 0.21771 0.21653 0.21752 0.21695 0.21798 0.21728 0.21786 0.2172 0.21701 0.21751 0.2167 0.21763 0.21719 0.21826 0.21907 0.21769 0.21709 0.21693 0.21662 0.21834 0.21776 0.21751 0.21888 0.21746 0.2163 0.21684 0.21679 0.2168 0.21703 0.21775 0.21699 0.21773 0.2168 0.21813 0.21732 0.21898 0.21758 0.21783 0.21707 0.2174 0.21778 0.21794 0.21723 0.21789 0.21802 0.21738 0.2175 0.21751 0.21673 0.21677 0.21685 0.21781 0.21714 0.2175 0.21746 0.2175 0.21778 0.21675 0.21697 0.21737 0.21645 0.21699 0.2176 0.21749 0.21627 0.21797 0.21713 0.2174 0.21796 0.21765 0.21703 0.218
0.21504 0.21526 0.21455 0.21346 0.21484 0.21527 0.216 0.21585 0.21509 0.21528 0.21526 0.21431 0.21562 0.2159 0.21601 0.21663 0.21541 0.21436 0.21582 0.21641 0.21522 0.21602 0.21533 0.21627 0.21501 0.21465 0.21562 0.2156 0.21593 0.21471 0.21574 0.21514 0.2162 0.21549 0.21609 0.21541 0.21521 0.21572 0.21488 0.21584 0.21539 0.2165 0.21734 0.21591 0.21529 0.21512 0.2148 0.21658 0.21598 0.21572 0.21715 0.21567 0.21447 0.21503 0.21497 0.21499 0.21522 0.21597 0.21518 0.21595 0.21498 0.21637 0.21553 0.21725 0.21579 0.21605 0.21526 0.21561 0.21601 0.21617 0.21543 0.21612 0.21625 0.21559 0.21571 0.21572 0.21491 0.21496 0.21503 0.21604 0.21534 0.21571 0.21567 0.21571 0.21601 0.21493 0.21516 0.21557 0.21462 0.21518 0.21582 0.2157 0.21444 0.2162 0.21533 0.21561 0.21619 0.21587 0.21523 0.21623
0.21257 0.21279 0.21206 0.21094 0.21236 0.2128 0.21356 0.21341 0.21262 0.21282 0.2128 0.21182 0.21317 0.21345 0.21357 0.21421 0.21295 0.21186 0.21337 0.21398 0.21275 0.21358 0.21287 0.21383 0.21254 0.21216 0.21317 0.21314 0.21349 0.21223 0.21329 0.21267 0.21377 0.21303 0.21365 0.21294 0.21274 0.21327 0.21241 0.2134 0.21293 0.21407 0.21495 0.21346 0.21282 0.21265 0.21232 0.21416 0.21354 0.21327 0.21474 0.21322 0.21198 0.21256 0.2125 0.21252 0.21275 0.21353 0.21271 0.2135 0.21251 0.21393 0.21307 0.21484 0.21334 0.21361 0.2128 0.21315 0.21356 0.21373 0.21297 0.21368 0.21382 0.21313 0.21326 0.21327 0.21244 0.21248 0.21256 0.2136 0.21288 0.21326 0.21322 0.21326 0.21356 0.21245 0.21269 0.21312 0.21214 0.21271 0.21337 0.21325 0.21195 0.21377 0.21286 0.21316 0.21376 0.21342 0.21276 0.21379
0.20949 0.20971 0.20897 0.20781 0.20928 0.20973 0.2105 0.21035 0.20954 0.20974 0.20972 0.20872 0.2101 0.2104 0.21051 0.21117 0.20988 0.20876 0.21031 0.21093 0.20968 0.21052 0.2098 0.21078 0.20946 0.20907 0.2101 0.21008 0.21043 0.20914 0.21022 0.2096 0.21072 0.20996 0.21059 0.20987 0.20966 0.2102 0.20932 0.21034 0.20986 0.21103 0.21193 0.21041 0.20975 0.20957 0.20923 0.21112 0.21048 0.21021 0.21172 0.21016 0.20888 0.20948 0.20942 0.20943 0.20968 0.21047 0.20964 0.21045 0.20943 0.21089 0.21 0.21182 0.21028 0.21056 0.20972 0.21009 0.21051 0.21068 0.2099 0.21063 0.21077 0.21007 0.21019 0.21021 0.20935 0.2094 0.20948 0.21054 0.2098 0.21019 0.21016 0.2102 0.21051 0.20937 0.20961 0.21005 0.20904 0.20963 0.21031 0.21018 0.20885 0.21072 0.20979 0.21009 0.21071 0.21037 0.20968 0.21075
0.20585 0.20608 0.20532 0.20414 0.20564 0.2061 0.20689 0.20673 0.20591 0.20611 0.20609 0.20507 0.20648 0.20678 0.2069 0.20757 0.20625 0.20511 0.2067 0.20733 0.20605 0.20691 0.20617 0.20717 0.20582 0.20543 0.20648 0.20645 0.20682 0.20549 0.2066 0.20596 0.2071 0.20634 0.20698 0.20624 0.20603 0.20658 0.20568 0.20672 0.20623 0.20743 0.20834 0.20679 0.20612 0.20594 0.20559 0.20752 0.20687 0.20658 0.20813 0.20654 0.20523 0.20584 0.20578 0.2058 0.20605 0.20685 0.206 0.20683 0.20579 0.20728 0.20638 0.20824 0.20666 0.20695 0.20609 0.20646 0.2069 0.20707 0.20627 0.20701 0.20716 0.20644 0.20657 0.20659 0.20571 0.20576 0.20584 0.20693 0.20617 0.20657 0.20653 0.20658 0.20689 0.20573 0.20598 0.20643 0.2054 0.206 0.20669 0.20656 0.2052 0.20711 0.20616 0.20647 0.2071 0.20675 0.20605 0.20714
0.20172 0.20195 0.20118 0.19998 0.2015 0.20197 0.20277 0.20261 0.20178 0.20198 0.20196 0.20092 0.20236 0.20266 0.20278 0.20346 0.20213 0.20097 0.20257 0.20322 0.20192 0.20279 0.20204 0.20306 0.20169 0.20128 0.20236 0.20233 0.2027 0.20135 0.20248 0.20183 0.20299 0.20221 0.20286 0.20212 0.2019 0.20246 0.20154 0.2026 0.2021 0.20331 0.20425 0.20267 0.20199 0.20181 0.20146 0.20341 0.20275 0.20246 0.20403 0.20241 0.20109 0.20171 0.20164 0.20166 0.20191 0.20274 0.20187 0.20271 0.20165 0.20317 0.20225 0.20414 0.20254 0.20283 0.20196 0.20234 0.20278 0.20295 0.20214 0.2029 0.20304 0.20232 0.20245 0.20246 0.20158 0.20162 0.20171 0.20281 0.20204 0.20245 0.20241 0.20246 0.20277 0.20159 0.20185 0.2023 0.20126 0.20187 0.20257 0.20244 0.20105 0.20299 0.20203 0.20235 0.20298 0.20263 0.20192 0.20302
0.19714 0.19737 0.1966 0.19539 0.19692 0.19739 0.1982 0.19804 0.1972 0.19741 0.19738 0.19634 0.19778 0.19809 0.19821 0.1989 0.19755 0.19638 0.198 0.19865 0.19734 0.19822 0.19746 0.19849 0.19711 0.1967 0.19778 0.19775 0.19812 0.19677 0.19791 0.19725 0.19842 0.19763 0.19829 0.19754 0.19732 0.19788 0.19696 0.19803 0.19752 0.19875 0.19969 0.1981 0.19741 0.19723 0.19687 0.19885 0.19818 0.19789 0.19947 0.19784 0.1965 0.19713 0.19706 0.19708 0.19734 0.19817 0.19729 0.19814 0.19707 0.19861 0.19767 0.19958 0.19797 0.19826 0.19738 0.19777 0.19821 0.19839 0.19756 0.19833 0.19848 0.19774 0.19787 0.19789 0.19699 0.19704 0.19713 0.19824 0.19747 0.19788 0.19784 0.19789 0.1982 0.19701 0.19727 0.19773 0.19667 0.19729 0.198 0.19787 0.19647 0.19842 0.19746 0.19777 0.19841 0.19806 0.19734 0.19845
0.19217 0.19241 0.19163 0.19041 0.19195 0.19242 0.19323 0.19307 0.19223 0.19244 0.19241 0.19136 0.19282 0.19312 0.19325 0.19394 0.19258 0.19141 0.19304 0.19369 0.19237 0.19326 0.19249 0.19353 0.19214 0.19173 0.19282 0.19279 0.19316 0.1918 0.19294 0.19228 0.19345 0.19267 0.19332 0.19257 0.19235 0.19292 0.19199 0.19306 0.19256 0.19379 0.19474 0.19313 0.19244 0.19226 0.1919 0.19388 0.19322 0.19292 0.19452 0.19287 0.19153 0.19216 0.19209 0.19211 0.19237 0.1932 0.19232 0.19318 0.1921 0.19364 0.19271 0.19462 0.193 0.1933 0.19241 0.1928 0.19324 0.19342 0.1926 0.19336 0.19351 0.19278 0.19291 0.19292 0.19202 0.19207 0.19216 0.19328 0.1925 0.19291 0.19287 0.19292 0.19324 0.19204 0.1923 0.19276 0.1917 0.19232 0.19303 0.1929 0.1915 0.19346 0.19249 0.19281 0.19345 0.1931 0.19237 0.19349
0.18686 0.1871 0.18632 0.18511 0.18664 0.18711 0.18793 0.18776 0.18692 0.18713 0.1871 0.18606 0.18751 0.18782 0.18794 0.18863 0.18728 0.1861 0.18773 0.18838 0.18706 0.18795 0.18718 0.18822 0.18683 0.18642 0.18751 0.18748 0.18785 0.18649 0.18763 0.18698 0.18814 0.18736 0.18801 0.18726 0.18705 0.18761 0.18669 0.18776 0.18725 0.18848 0.18943 0.18783 0.18713 0.18695 0.1866 0.18858 0.18791 0.18761 0.18921 0.18756 0.18622 0.18686 0.18678 0.1868 0.18706 0.18789 0.18701 0.18787 0.1868 0.18834 0.1874 0.18932 0.18769 0.18799 0.1871 0.18749 0.18794 0.18811 0.18729 0.18806 0.1882 0.18747 0.1876 0.18762 0.18672 0.18677 0.18685 0.18797 0.18719 0.1876 0.18756 0.18762 0.18793 0.18673 0.187 0.18745 0.1864 0.18702 0.18773 0.1876 0.18619 0.18815 0.18718 0.1875 0.18814 0.18779 0.18706 0.18819
0.18127 0.18151 0.18074 0.17953 0.18105 0.18152 0.18233 0.18217 0.18133 0.18154 0.18151 0.18047 0.18192 0.18222 0.18235 0.18303 0.18169 0.18052 0.18214 0.18278 0.18147 0.18236 0.18159 0.18262 0.18124 0.18083 0.18192 0.18189 0.18226 0.1809 0.18204 0.18138 0.18254 0.18177 0.18241 0.18167 0.18145 0.18201 0.1811 0.18216 0.18166 0.18288 0.18383 0.18223 0.18154 0.18136 0.18101 0.18298 0.18231 0.18202 0.18361 0.18197 0.18063 0.18127 0.18119 0.18121 0.18147 0.1823 0.18142 0.18227 0.18121 0.18274 0.1818 0.18371 0.1821 0.1824 0.18151 0.1819 0.18234 0.18252 0.1817 0.18246 0.18261 0.18188 0.182 0.18202 0.18113 0.18118 0.18126 0.18238 0.1816 0.18201 0.18197 0.18202 0.18233 0.18114 0.1814 0.18186 0.18081 0.18143 0.18213 0.182 0.1806 0.18255 0.18159 0.18191 0.18254 0.1822 0.18147 0.18259
0.17545 0.17568 0.17492 0.17372 0.17523 0.1757 0.1765 0.17634 0.17551 0.17572 0.17568 0.17466 0.17609 0.17639 0.17651 0.17719 0.17586 0.1747 0.1763 0.17695 0.17565 0.17652 0.17577 0.17678 0.17542 0.17502 0.17609 0.17606 0.17642 0.17508 0.17621 0.17556 0.1767 0.17594 0.17658 0.17584 0.17563 0.17618 0.17528 0.17633 0.17583 0.17704 0.17798 0.1764 0.17572 0.17554 0.17519 0.17714 0.17648 0.17619 0.17776 0.17614 0.17482 0.17545 0.17537 0.17539 0.17564 0.17646 0.1756 0.17644 0.17539 0.1769 0.17598 0.17786 0.17627 0.17656 0.17568 0.17607 0.17651 0.17668 0.17587 0.17662 0.17677 0.17605 0.17617 0.17619 0.17531 0.17536 0.17544 0.17654 0.17577 0.17618 0.17614 0.17619 0.1765 0.17532 0.17558 0.17603 0.17499 0.1756 0.1763 0.17617 0.17479 0.17672 0.17577 0.17608 0.17671 0.17637 0.17564 0.17675
0.16944 0.16967 0.16892 0.16774 0.16923 0.16968 0.17047 0.17032 0.1695 0.1697 0.16967 0.16867 0.17008 0.17037 0.17049 0.17115 0.16985 0.16871 0.17028 0.17091 0.16964 0.1705 0.16975 0.17075 0.16941 0.16901 0.17007 0.17004 0.1704 0.16908 0.17019 0.16955 0.17067 0.16992 0.17055 0.16983 0.16962 0.17016 0.16927 0.17031 0.16982 0.17101 0.17193 0.17037 0.1697 0.16953 0.16919 0.1711 0.17046 0.17017 0.17172 0.17012 0.16882 0.16944 0.16936 0.16938 0.16963 0.17044 0.16959 0.17042 0.16938 0.17087 0.16996 0.17182 0.17024 0.17054 0.16967 0.17006 0.17048 0.17065 0.16986 0.1706 0.17074 0.17003 0.17015 0.17017 0.1693 0.16935 0.16943 0.17052 0.16976 0.17016 0.17012 0.17018 0.17047 0.16932 0.16957 0.17001 0.16899 0.16959 0.17028 0.17015 0.16879 0.17069 0.16976 0.17006 0.17068 0.17035 0.16963 0.17072
0.16329 0.16352 0.16279 0.16163 0.16309 0.16353 0.16431 0.16415 0.16335 0.16355 0.16352 0.16254 0.16392 0.1642 0.16432 0.16497 0.1637 0.16258 0.16412 0.16474 0.16349 0.16433 0.1636 0.16458 0.16327 0.16288 0.16392 0.16389 0.16423 0.16294 0.16403 0.1634 0.1645 0.16377 0.16438 0.16367 0.16347 0.164 0.16313 0.16415 0.16367 0.16483 0.16574 0.16421 0.16355 0.16338 0.16305 0.16493 0.16429 0.16401 0.16552 0.16396 0.16269 0.1633 0.16322 0.16324 0.16348 0.16428 0.16344 0.16425 0.16324 0.1647 0.1638 0.16562 0.16408 0.16437 0.16352 0.1639 0.16432 0.16448 0.1637 0.16443 0.16457 0.16387 0.16399 0.16401 0.16316 0.16321 0.16329 0.16435 0.1636 0.164 0.16396 0.16402 0.16431 0.16317 0.16342 0.16386 0.16285 0.16345 0.16412 0.16399 0.16266 0.16452 0.16361 0.1639 0.16451 0.16419 0.16348 0.16455
0.15706 0.15728 0.15657 0.15544 0.15686 0.15729 0.15804 0.15789 0.15712 0.15731 0.15728 0.15632 0.15767 0.15794 0.15806 0.15869 0.15745 0.15636 0.15786 0.15846 0.15725 0.15807 0.15736 0.15831 0.15703 0.15665 0.15766 0.15763 0.15797 0.15671 0.15777 0.15716 0.15823 0.15752 0.15811 0.15743 0.15723 0.15774 0.1569 0.15789 0.15742 0.15855 0.15944 0.15795 0.15731 0.15715 0.15682 0.15865 0.15803 0.15775 0.15923 0.1577 0.15646 0.15706 0.15698 0.157 0.15724 0.15801 0.15719 0.15799 0.157 0.15842 0.15755 0.15933 0.15782 0.15811 0.15728 0.15765 0.15805 0.15821 0.15745 0.15816 0.15829 0.15762 0.15773 0.15775 0.15693 0.15697 0.15705 0.15809 0.15736 0.15775 0.15771 0.15776 0.15804 0.15694 0.15718 0.1576 0.15663 0.15721 0.15786 0.15774 0.15644 0.15825 0.15736 0.15765 0.15824 0.15793 0.15724 0.15828
0.15077 0.15098 0.1503 0.14921 0.15058 0.15099 0.15172 0.15158 0.15083 0.15101 0.15098 0.15006 0.15136 0.15163 0.15174 0.15235 0.15115 0.15009 0.15155 0.15213 0.15095 0.15175 0.15106 0.15198 0.15074 0.15038 0.15136 0.15133 0.15165 0.15043 0.15146 0.15087 0.1519 0.15122 0.15179 0.15113 0.15094 0.15143 0.15062 0.15158 0.15112 0.15222 0.15307 0.15163 0.15101 0.15085 0.15054 0.15231 0.15171 0.15144 0.15287 0.15139 0.15019 0.15078 0.1507 0.15072 0.15095 0.15169 0.1509 0.15167 0.15072 0.15209 0.15125 0.15297 0.15151 0.15179 0.15098 0.15134 0.15173 0.15189 0.15115 0.15184 0.15196 0.15131 0.15142 0.15144 0.15064 0.15069 0.15076 0.15177 0.15106 0.15144 0.1514 0.15146 0.15172 0.15065 0.15089 0.1513 0.15035 0.15091 0.15155 0.15143 0.15017 0.15192 0.15107 0.15134 0.15191 0.15162 0.15094 0.15196
0.14447 0.14467 0.14401 0.14296 0.14429 0.14469 0.14539 0.14525 0.14452 0.14471 0.14467 0.14379 0.14504 0.14529 0.1454 0.14599 0.14484 0.14382 0.14522 0.14578 0.14464 0.14541 0.14475 0.14563 0.14444 0.14409 0.14503 0.14501 0.14532 0.14414 0.14514 0.14457 0.14555 0.1449 0.14544 0.14481 0.14463 0.1451 0.14432 0.14525 0.14481 0.14586 0.14669 0.1453 0.1447 0.14455 0.14424 0.14595 0.14538 0.14511 0.14649 0.14507 0.14391 0.14448 0.1444 0.14442 0.14464 0.14536 0.14459 0.14534 0.14442 0.14574 0.14493 0.14658 0.14518 0.14545 0.14467 0.14502 0.1454 0.14555 0.14484 0.14549 0.14562 0.14499 0.14509 0.14511 0.14435 0.14439 0.14446 0.14543 0.14475 0.14511 0.14507 0.14513 0.14538 0.14436 0.14459 0.14498 0.14407 0.14461 0.14522 0.1451 0.14389 0.14558 0.14476 0.14502 0.14557 0.14529 0.14464 0.14561
0.13819 0.13839 0.13776 0.13675 0.13802 0.1384 0.13907 0.13894 0.13825 0.13842 0.13838 0.13754 0.13874 0.13898 0.13909 0.13964 0.13854 0.13757 0.13891 0.13945 0.13836 0.1391 0.13846 0.1393 0.13817 0.13783 0.13873 0.13871 0.13901 0.13788 0.13883 0.13829 0.13923 0.13861 0.13912 0.13852 0.13835 0.1388 0.13805 0.13894 0.13852 0.13953 0.14032 0.13899 0.13841 0.13827 0.13798 0.13961 0.13906 0.13881 0.14013 0.13877 0.13766 0.13821 0.13812 0.13814 0.13835 0.13904 0.13831 0.13902 0.13814 0.13941 0.13863 0.14021 0.13887 0.13913 0.13838 0.13872 0.13908 0.13922 0.13855 0.13917 0.13929 0.13869 0.13879 0.13881 0.13807 0.13812 0.13818 0.13912 0.13846 0.13881 0.13877 0.13883 0.13907 0.13808 0.13831 0.13868 0.13781 0.13833 0.13891 0.1388 0.13764 0.13925 0.13847 0.13872 0.13925 0.13898 0.13835 0.13929
0.13197 0.13216 0.13156 0.13061 0.13181 0.13217 0.13281 0.13268 0.13202 0.13219 0.13215 0.13136 0.1325 0.13272 0.13282 0.13335 0.13231 0.13138 0.13266 0.13317 0.13213 0.13284 0.13222 0.13303 0.13195 0.13163 0.13249 0.13246 0.13274 0.13168 0.13258 0.13206 0.13295 0.13237 0.13285 0.13228 0.13212 0.13255 0.13184 0.13268 0.13228 0.13324 0.13399 0.13273 0.13218 0.13205 0.13177 0.13332 0.1328 0.13256 0.13381 0.13252 0.13147 0.13199 0.13191 0.13193 0.13213 0.13278 0.13208 0.13276 0.13193 0.13313 0.13239 0.13389 0.13262 0.13287 0.13215 0.13248 0.13282 0.13295 0.13231 0.1329 0.13301 0.13245 0.13254 0.13255 0.13186 0.1319 0.13196 0.13285 0.13222 0.13256 0.13252 0.13258 0.1328 0.13187 0.13208 0.13243 0.13161 0.1321 0.13266 0.13255 0.13145 0.13298 0.13224 0.13248 0.13297 0.13272 0.13212 0.13301
0.12584 0.12602 0.12546 0.12455 0.12569 0.12602 0.12663 0.12651 0.12589 0.12604 0.12601 0.12526 0.12634 0.12655 0.12664 0.12714 0.12616 0.12529 0.12649 0.12697 0.12599 0.12666 0.12608 0.12683 0.12582 0.12551 0.12633 0.1263 0.12657 0.12556 0.12641 0.12593 0.12676 0.12621 0.12667 0.12613 0.12598 0.12638 0.12572 0.12651 0.12613 0.12704 0.12775 0.12655 0.12604 0.12591 0.12565 0.12711 0.12662 0.12639 0.12758 0.12635 0.12536 0.12586 0.12578 0.1258 0.12599 0.1266 0.12594 0.12658 0.1258 0.12693 0.12623 0.12765 0.12645 0.12669 0.12601 0.12632 0.12664 0.12676 0.12616 0.12672 0.12682 0.12629 0.12637 0.12639 0.12573 0.12578 0.12583 0.12667 0.12608 0.12639 0.12636 0.12642 0.12662 0.12574 0.12594 0.12628 0.1255 0.12596 0.12649 0.12639 0.12535 0.12679 0.12609 0.12632 0.12678 0.12655 0.12598 0.12682
0.11982 0.11999 0.11947 0.11862 0.11968 0.11999 0.12056 0.12045 0.11987 0.12001 0.11998 0.11928 0.12029 0.12049 0.12057 0.12104 0.12012 0.1193 0.12043 0.12088 0.11997 0.12059 0.12004 0.12075 0.1198 0.11952 0.12028 0.12026 0.1205 0.11956 0.12036 0.1199 0.12068 0.12017 0.12059 0.12009 0.11995 0.12032 0.11971 0.12045 0.1201 0.12094 0.12161 0.12049 0.12 0.11989 0.11964 0.12102 0.12056 0.12034 0.12145 0.1203 0.11937 0.11984 0.11976 0.11978 0.11996 0.12054 0.11992 0.12052 0.11979 0.12085 0.12019 0.12152 0.12039 0.12062 0.11998 0.12027 0.12057 0.12069 0.12012 0.12064 0.12074 0.12024 0.12031 0.12033 0.11972 0.11976 0.11982 0.1206 0.12004 0.12034 0.12031 0.12037 0.12055 0.11973 0.11992 0.12023 0.1195 0.11994 0.12043 0.12034 0.11936 0.12071 0.12006 0.12027 0.12071 0.1205 0.11995 0.12074
0.11394 0.1141 0.11362 0.11283 0.11381 0.1141 0.11463 0.11452 0.11399 0.11412 0.11408 0.11345 0.11438 0.11456 0.11464 0.11507 0.11423 0.11346 0.11451 0.11492 0.11408 0.11466 0.11415 0.1148 0.11392 0.11366 0.11437 0.11435 0.11458 0.1137 0.11444 0.11402 0.11473 0.11427 0.11465 0.11419 0.11407 0.11441 0.11384 0.11453 0.1142 0.11498 0.11561 0.11456 0.11411 0.11401 0.11378 0.11505 0.11463 0.11442 0.11545 0.11439 0.11352 0.11397 0.11389 0.1139 0.11407 0.11461 0.11403 0.11459 0.11391 0.11489 0.11428 0.11552 0.11447 0.11468 0.11409 0.11436 0.11464 0.11475 0.11422 0.1147 0.11479 0.11433 0.1144 0.11442 0.11385 0.11389 0.11394 0.11467 0.11415 0.11443 0.11439 0.11445 0.11462 0.11385 0.11404 0.11432 0.11365 0.11405 0.11451 0.11442 0.11351 0.11477 0.11417 0.11436 0.11476 0.11457 0.11406 0.1148
0.10822 0.10836 0.10793 0.1072 0.10811 0.10837 0.10886 0.10876 0.10827 0.10839 0.10835 0.10777 0.10863 0.10879 0.10887 0.10926 0.10849 0.10779 0.10874 0.10913 0.10835 0.10888 0.10841 0.10902 0.10821 0.10796 0.10862 0.1086 0.10881 0.108 0.10868 0.10829 0.10894 0.10852 0.10887 0.10845 0.10834 0.10865 0.10813 0.10877 0.10846 0.10918 0.10976 0.10879 0.10838 0.10829 0.10808 0.10925 0.10885 0.10866 0.10961 0.10863 0.10784 0.10825 0.10817 0.10819 0.10834 0.10884 0.1083 0.10882 0.1082 0.1091 0.10854 0.10967 0.10871 0.10891 0.10836 0.10861 0.10887 0.10896 0.10848 0.10892 0.109 0.10858 0.10864 0.10866 0.10814 0.10818 0.10822 0.10889 0.10841 0.10867 0.10864 0.1087 0.10885 0.10814 0.10831 0.10857 0.10795 0.10833 0.10875 0.10867 0.10783 0.10898 0.10843 0.10861 0.10898 0.10881 0.10833 0.10901
0.10268 0.10281 0.10242 0.10175 0.10258 0.10282 0.10326 0.10317 0.10272 0.10284 0.1028 0.10228 0.10306 0.1032 0.10327 0.10362 0.10293 0.10229 0.10316 0.10351 0.1028 0.10329 0.10286 0.1034 0.10267 0.10245 0.10305 0.10303 0.10321 0.10248 0.1031 0.10275 0.10333 0.10296 0.10327 0.10289 0.10279 0.10307 0.1026 0.10318 0.1029 0.10355 0.10408 0.1032 0.10282 0.10274 0.10255 0.10362 0.10326 0.10308 0.10395 0.10305 0.10233 0.10271 0.10263 0.10265 0.10279 0.10324 0.10275 0.10323 0.10266 0.10348 0.10297 0.104 0.10312 0.10331 0.1028 0.10304 0.10327 0.10335 0.10292 0.10332 0.10339 0.10301 0.10306 0.10308 0.10261 0.10264 0.10268 0.1033 0.10285 0.10309 0.10306 0.10312 0.10325 0.10261 0.10276 0.103 0.10244 0.10278 0.10317 0.10309 0.10233 0.10337 0.10288 0.10304 0.10337 0.10322 0.10278 0.1034
0.097338 0.097453 0.097103 0.096504 0.097246 0.097458 0.097857 0.097777 0.097376 0.097477 0.097437 0.096976 0.09768 0.097805 0.097867 0.098181 0.097558 0.096984 0.097766 0.098076 0.097443 0.097883 0.097493 0.09798 0.097323 0.097124 0.097669 0.097647 0.097811 0.097151 0.097716 0.097397 0.097914 0.097585 0.097856 0.097523 0.097433 0.097679 0.097261 0.097786 0.097537 0.098119 0.098594 0.097803 0.097461 0.097393 0.097219 0.098176 0.097857 0.097694 0.098472 0.097669 0.09702 0.097371 0.097292 0.097309 0.097433 0.097839 0.097399 0.097825 0.097318 0.098055 0.097592 0.098521 0.097728 0.097901 0.097443 0.097659 0.097867 0.097939 0.097546 0.097907 0.097967 0.097632 0.097671 0.097688 0.09727 0.097302 0.097334 0.09789 0.097488 0.097706 0.097676 0.097734 0.097844 0.097268 0.097412 0.097624 0.097117 0.097428 0.097774 0.097703 0.097017 0.097956 0.097515 0.097657 0.097954 0.097828 0.097423 0.097985
0.092199 0.092302 0.091996 0.091464 0.092121 0.092305 0.092659 0.092588 0.092234 0.092324 0.092284 0.091884 0.092507 0.092613 0.092669 0.092943 0.092397 0.091888 0.092579 0.092853 0.092294 0.092685 0.092337 0.092765 0.092186 0.09201 0.092495 0.092475 0.092617 0.092033 0.092534 0.092253 0.092701 0.092419 0.092651 0.092362 0.092285 0.092497 0.092133 0.092598 0.092377 0.092889 0.093312 0.09261 0.092307 0.09225 0.092096 0.092942 0.092661 0.092513 0.093202 0.092491 0.091917 0.092235 0.092158 0.092173 0.092283 0.092643 0.092251 0.092631 0.092184 0.092834 0.092423 0.093244 0.092542 0.092701 0.092291 0.092486 0.092669 0.09273 0.092384 0.092702 0.092752 0.092459 0.09249 0.092506 0.09214 0.092169 0.092196 0.09269 0.092331 0.092526 0.092498 0.092556 0.092645 0.092136 0.092266 0.092452 0.092005 0.092282 0.092588 0.092524 0.091917 0.092745 0.09236 0.092484 0.092744 0.092641 0.092273 0.092774
0.087279 0.087368 0.087108 0.086643 0.087214 0.08737 0.087678 0.087616 0.087311 0.087388 0.087349 0.08701 0.087551 0.087639 0.087688 0.087921 0.087454 0.087011 0.087609 0.087846 0.087362 0.087703 0.087398 0.087766 0.087267 0.087114 0.087539 0.08752 0.08764 0.087132 0.08757 0.087326 0.087705 0.087471 0.087663 0.087418 0.087354 0.087533 0.087223 0.087628 0.087435 0.087877 0.088247 0.087635 0.08737 0.087325 0.087191 0.087925 0.087681 0.087549 0.088148 0.08753 0.087031 0.087316 0.087241 0.087256 0.087351 0.087664 0.087321 0.087653 0.087267 0.08783 0.087472 0.088184 0.087573 0.087717 0.087356 0.087531 0.087688 0.087739 0.087439 0.087713 0.087754 0.087504 0.087526 0.087542 0.087228 0.087254 0.087276 0.087707 0.087391 0.087564 0.087538 0.087594 0.087663 0.087222 0.087339 0.087498 0.087111 0.087353 0.087619 0.087563 0.087034 0.087751 0.087423 0.087528 0.08775 0.08767 0.08734 0.087778
0.082584 0.082659 0.082445 0.082048 0.082532 0.08266 0.082923 0.08287 0.082613 0.082678 0.082639 0.082362 0.082821 0.08289 0.082932 0.083124 0.082736 0.08236 0.082866 0.083065 0.082656 0.082947 0.082684 0.082993 0.082574 0.082444 0.082808 0.082791 0.082889 0.082458 0.082832 0.082625 0.082935 0.082748 0.0829 0.0827 0.082649 0.082794 0.082538 0.082883 0.082719 0.083089 0.083406 0.082885 0.082659 0.082626 0.082512 0.083132 0.082928 0.082811 0.083319 0.082795 0.082372 0.082624 0.08255 0.082564 0.082645 0.082911 0.082616 0.082901 0.082577 0.083051 0.082746 0.083349 0.08283 0.082959 0.082646 0.082801 0.082933 0.082972 0.08272 0.082949 0.082982 0.082775 0.082788 0.082803 0.082541 0.082565 0.082581 0.08295 0.082677 0.082828 0.082803 0.082858 0.082906 0.082533 0.082637 0.08277 0.082443 0.08265 0.082876 0.082827 0.082377 0.082982 0.082711 0.082797 0.082982 0.082924 0.082633 0.083009
0.078121 0.078182 0.078014 0.077684 0.078082 0.078183 0.078399 0.078356 0.078147 0.0782 0.078161 0.077946 0.078322 0.078373 0.078407 0.078559 0.07825 0.07794 0.078353 0.078515 0.078182 0.078423 0.078203 0.078451 0.078113 0.078005 0.078309 0.078293 0.078368 0.078015 0.078324 0.078155 0.078396 0.078257 0.078369 0.078213 0.078175 0.078287 0.078085 0.078369 0.078234 0.078534 0.078797 0.078367 0.078179 0.078158 0.078064 0.078572 0.078405 0.078304 0.078722 0.078291 0.077944 0.078163 0.078091 0.078104 0.07817 0.078389 0.078144 0.07838 0.078118 0.078504 0.078252 0.078745 0.078319 0.078432 0.078168 0.078302 0.078408 0.078437 0.078232 0.078417 0.078441 0.078277 0.078282 0.078296 0.078086 0.078108 0.078118 0.078424 0.078195 0.078322 0.0783 0.078354 0.078382 0.078076 0.078166 0.078273 0.078006 0.078178 0.078364 0.078322 0.077952 0.078445 0.078231 0.078298 0.078446 0.07841 0.078157 0.07847
0.073892 0.07394 0.073817 0.073555 0.073867 0.07394 0.074111 0.074076 0.073916 0.073957 0.073918 0.073764 0.074059 0.074091 0.074118 0.07423 0.073999 0.073755 0.074076 0.074201 0.073942 0.074134 0.073956 0.074145 0.073886 0.073801 0.074045 0.07403 0.074084 0.073808 0.074053 0.073921 0.074092 0.074 0.074073 0.073961 0.073937 0.074015 0.073867 0.074091 0.073984 0.074214 0.074424 0.074084 0.073935 0.073925 0.073851 0.074247 0.074118 0.074033 0.07436 0.074022 0.073751 0.073936 0.073866 0.073878 0.073931 0.074102 0.073906 0.074095 0.073893 0.074193 0.073993 0.074377 0.074043 0.074141 0.073926 0.074039 0.07412 0.074138 0.07398 0.074121 0.074135 0.074014 0.07401 0.074025 0.073865 0.073885 0.07389 0.074134 0.073948 0.074053 0.074032 0.074085 0.074092 0.073855 0.073931 0.074011 0.073804 0.073942 0.074088 0.074053 0.073761 0.074143 0.073985 0.074034 0.074145 0.074132 0.073917 0.074168
0.069901 0.069936 0.069857 0.069661 0.069888 0.069934 0.07006 0.070034 0.069921 0.06995 0.069912 0.069818 0.070032 0.070046 0.070067 0.070138 0.069985 0.069806 0.070036 0.070124 0.06994 0.070083 0.069946 0.070077 0.069896 0.069834 0.070018 0.070004 0.070037 0.069836 0.070018 0.069923 0.070027 0.069981 0.070015 0.069947 0.069935 0.06998 0.069885 0.07005 0.069971 0.070131 0.070289 0.070038 0.069928 0.069929 0.069874 0.070159 0.070069 0.069999 0.070237 0.069991 0.069794 0.069947 0.069878 0.06989 0.069928 0.070053 0.069905 0.070047 0.069906 0.070119 0.069971 0.070247 0.070004 0.070087 0.06992 0.070013 0.070069 0.070076 0.069964 0.070062 0.070067 0.069989 0.069976 0.06999 0.069882 0.069899 0.069899 0.070081 0.069937 0.07002 0.070001 0.070053 0.07004 0.06987 0.069932 0.069987 0.069838 0.069942 0.070049 0.070021 0.069807 0.070079 0.069977 0.070007 0.070081 0.07009 0.069913 0.070102
0.066145 0.066167 0.066132 0.066001 0.066145 0.066165 0.066247 0.06623 0.066163 0.066181 0.066143 0.066108 0.066242 0.066239 0.066252 0.066285 0.066208 0.066093 0.066233 0.066286 0.066174 0.066268 0.066173 0.066246 0.066142 0.066102 0.066228 0.066215 0.066227 0.066101 0.066221 0.066162 0.066199 0.066199 0.066195 0.066169 0.06617 0.066183 0.06614 0.066247 0.066195 0.066287 0.066392 0.06623 0.066157 0.066169 0.066133 0.06631 0.066256 0.066202 0.066352 0.066197 0.066073 0.066193 0.066127 0.066137 0.066162 0.066241 0.066141 0.066237 0.066154 0.066283 0.066186 0.066357 0.066202 0.066271 0.066151 0.066224 0.066255 0.066251 0.066186 0.066241 0.066237 0.0662 0.06618 0.066193 0.066134 0.066149 0.066144 0.066265 0.066163 0.066224 0.066207 0.066258 0.066226 0.066121 0.06617 0.066199 0.066109 0.066179 0.066247 0.066226 0.066089 0.066253 0.066205 0.066217 0.066256 0.066286 0.066146 0.066275
0.062625 0.062634 0.062641 0.062573 0.062637 0.06263 0.062669 0.062661 0.062639 0.062646 0.062608 0.062631 0.062688 0.062667 0.062674 0.062669 0.062666 0.062613 0.062666 0.062683 0.062642 0.06269 0.062635 0.062652 0.062623 0.062605 0.062673 0.062662 0.062653 0.062599 0.062658 0.062635 0.062608 0.062652 0.062611 0.062626 0.06264 0.062621 0.062629 0.062678 0.062654 0.062679 0.062734 0.062657 0.062621 0.062644 0.062627 0.062698 0.06268 0.062641 0.062705 0.062638 0.062586 0.062674 0.06261 0.06262 0.06263 0.062665 0.062611 0.062662 0.062637 0.062683 0.062636 0.062703 0.062637 0.06269 0.062617 0.06267 0.062677 0.062663 0.062642 0.062656 0.062644 0.062647 0.062618 0.062631 0.062621 0.062634 0.062624 0.062686 0.062625 0.062664 0.062648 0.062698 0.062647 0.062606 0.062642 0.062647 0.062613 0.06265 0.06268 0.062666 0.062603 0.062663 0.062668 0.062663 0.062666 0.062717 0.062614 0.062683
0.059335 0.059331 0.05938 0.059374 0.059359 0.059327 0.059324 0.059324 0.059346 0.059342 0.059305 0.059383 0.059365 0.059328 0.059328 0.059286 0.059355 0.059363 0.059332 0.059314 0.059342 0.059344 0.059328 0.059291 0.059335 0.059337 0.05935 0.05934 0.059311 0.059328 0.059329 0.059339 0.059249 0.059336 0.05926 0.059315 0.059341 0.059292 0.059348 0.059343 0.059344 0.059305 0.05931 0.059317 0.059317 0.05935 0.059351 0.059319 0.059336 0.059312 0.059293 0.059312 0.059329 0.059386 0.059324 0.059333 0.05933 0.059321 0.059313 0.05932 0.059351 0.059317 0.059318 0.059285 0.059303 0.059342 0.059314 0.059348 0.059331 0.059308 0.05933 0.059303 0.059283 0.059326 0.059289 0.059301 0.059339 0.059349 0.059334 0.059338 0.059317 0.059336 0.059322 0.05937 0.059301 0.059322 0.059346 0.059326 0.059347 0.059353 0.059346 0.059339 0.059348 0.059306 0.059362 0.05934 0.059309 0.05938 0.059313 0.059325
0.056271 0.056256 0.056344 0.056398 0.056307 0.056251 0.056207 0.056215 0.05628 0.056265 0.056229 0.056361 0.05627 0.056216 0.056211 0.056133 0.056271 0.056337 0.056225 0.056174 0.056269 0.056227 0.056249 0.056158 0.056273 0.056295 0.056255 0.056246 0.056197 0.056283 0.056226 0.05627 0.056119 0.056248 0.056137 0.056231 0.056268 0.05619 0.056293 0.056235 0.056261 0.056159 0.056117 0.056205 0.056239 0.056282 0.056301 0.056169 0.05622 0.05621 0.05611 0.056213 0.056297 0.056323 0.056264 0.056272 0.056256 0.056206 0.056241 0.056206 0.056291 0.056179 0.056227 0.056097 0.056197 0.056222 0.056238 0.056253 0.056214 0.056181 0.056245 0.056179 0.056151 0.056231 0.056188 0.056199 0.056282 0.05629 0.056271 0.056219 0.056237 0.056235 0.056223 0.05627 0.056183 0.056265 0.056276 0.056233 0.056307 0.056282 0.05624 0.056239 0.056318 0.056177 0.056283 0.056245 0.056181 0.056271 0.056239 0.056195
0.053428 0.053401 0.053528 0.053638 0.053474 0.053395 0.053312 0.053328 0.053434 0.053409 0.053373 0.053556 0.053396 0.053327 0.053316 0.053203 0.053408 0.053531 0.053339 0.053257 0.053416 0.053331 0.05339 0.053249 0.053431 0.053473 0.053381 0.053373 0.053306 0.053457 0.053346 0.053421 0.053213 0.053381 0.053236 0.053368 0.053416 0.053309 0.053459 0.053348 0.0534 0.053237 0.053149 0.053315 0.053382 0.053434 0.053471 0.053243 0.053327 0.05333 0.053153 0.053335 0.053483 0.053481 0.053424 0.053431 0.053403 0.053313 0.05339 0.053314 0.053451 0.053264 0.053358 0.053134 0.053313 0.053325 0.053382 0.053379 0.053319 0.053277 0.053381 0.053278 0.053242 0.053359 0.053308 0.053319 0.053446 0.053452 0.053428 0.053323 0.053378 0.053356 0.053346 0.053391 0.053288 0.053427 0.053426 0.053361 0.053486 0.053431 0.053355 0.05336 0.053507 0.053271 0.053425 0.053371 0.053276 0.053384 0.053386 0.053288
0.050798 0.05076 0.050923 0.051088 0.050854 0.050753 0.050633 0.050657 0.050801 0.050766 0.050731 0.050963 0.050737 0.050653 0.050636 0.050491 0.050759 0.050935 0.050669 0.050557 0.050777 0.050651 0.050744 0.050555 0.050802 0.050862 0.050721 0.050715 0.05063 0.050843 0.05068 0.050786 0.050522 0.050728 0.050552 0.050719 0.050777 0.050644 0.050836 0.050677 0.050752 0.050532 0.0504 0.05064 0.050739 0.0508 0.050853 0.050533 0.050649 0.050665 0.050414 0.050672 0.050882 0.050852 0.050797 0.050803 0.050764 0.050635 0.050752 0.050637 0.050824 0.050566 0.050703 0.05039 0.050644 0.050643 0.050741 0.05072 0.05064 0.050589 0.050731 0.050592 0.050549 0.050701 0.050644 0.050653 0.050822 0.050826 0.050798 0.050642 0.050732 0.050692 0.050684 0.050727 0.050608 0.050802 0.05079 0.050704 0.050877 0.050794 0.050685 0.050696 0.050907 0.050581 0.05078 0.050712 0.050587 0.050712 0.050746 0.050597
0.048373 0.048324 0.048521 0.048738 0.048439 0.048317 0.048161 0.048192 0.048374 0.04833 0.048295 0.048573 0.048284 0.048186 0.048164 0.047988 0.048317 0.048543 0.048206 0.048066 0.048343 0.048179 0.048305 0.048071 0.048378 0.048456 0.048268 0.048263 0.048161 0.048434 0.048221 0.048356 0.04804 0.048281 0.048076 0.048276 0.048344 0.048186 0.048419 0.048214 0.04831 0.048036 0.047863 0.048173 0.048302 0.048371 0.048439 0.048033 0.048178 0.048207 0.047886 0.048216 0.048484 0.048428 0.048375 0.048381 0.04833 0.048165 0.04832 0.048168 0.048402 0.048077 0.048254 0.047856 0.048182 0.048169 0.048305 0.048268 0.048168 0.048109 0.048287 0.048115 0.048065 0.048249 0.048186 0.048195 0.048403 0.048405 0.048373 0.048169 0.048292 0.048235 0.048228 0.04827 0.048136 0.048382 0.04836 0.048253 0.048472 0.048363 0.048223 0.048239 0.048511 0.048099 0.048342 0.048259 0.048105 0.048247 0.048312 0.048114
0.046144 0.046086 0.046315 0.046581 0.04622 0.046077 0.045889 0.045927 0.046143 0.04609 0.046056 0.046378 0.046029 0.045918 0.045891 0.045686 0.046071 0.046346 0.045942 0.045774 0.046106 0.045906 0.046063 0.045786 0.04615 0.046245 0.046013 0.046009 0.045892 0.046221 0.045961 0.046123 0.045757 0.046032 0.045799 0.04603 0.046108 0.045926 0.046198 0.045948 0.046065 0.045741 0.045527 0.045904 0.046062 0.046139 0.046221 0.045734 0.045906 0.045947 0.04556 0.045959 0.046281 0.0462 0.046149 0.046154 0.046093 0.045894 0.046085 0.045898 0.046176 0.045787 0.046003 0.045526 0.045919 0.045894 0.046066 0.046014 0.045895 0.045828 0.046041 0.045837 0.04578 0.045995 0.045926 0.045935 0.046181 0.04618 0.046145 0.045894 0.04605 0.045976 0.04597 0.046011 0.045863 0.046159 0.046126 0.046 0.046262 0.046128 0.045959 0.045981 0.04631 0.045818 0.0461 0.046004 0.045824 0.045981 0.046075 0.045831
0.044102 0.044035 0.044295 0.044606 0.044187 0.044026 0.043807 0.04385 0.044099 0.044038 0.044005 0.044367 0.043963 0.04384 0.043808 0.043575 0.044014 0.044333 0.043867 0.043674 0.044057 0.043823 0.044009 0.043691 0.04411 0.04422 0.043947 0.043944 0.043812 0.044193 0.04389 0.044077 0.043666 0.043971 0.043712 0.043973 0.04406 0.043855 0.044163 0.043873 0.044009 0.043636 0.043386 0.043826 0.04401 0.044094 0.04419 0.043626 0.043825 0.043877 0.043427 0.04389 0.044264 0.044159 0.04411 0.044115 0.044044 0.043813 0.044037 0.043818 0.044137 0.043689 0.043941 0.043389 0.043846 0.043809 0.044015 0.043948 0.043812 0.043739 0.043983 0.043749 0.043687 0.043931 0.043856 0.043864 0.044144 0.044142 0.044103 0.04381 0.043996 0.043906 0.043902 0.043941 0.04378 0.044122 0.044079 0.043936 0.044239 0.044081 0.043884 0.043911 0.044294 0.043726 0.044047 0.043938 0.043733 0.043905 0.044025 0.043739
0.042238 0.042162 0.04245 0.042803 0.04233 0.042153 0.041904 0.041954 0.042233 0.042164 0.042132 0.042532 0.042076 0.041942 0.041905 0.041647 0.042135 0.042496 0.041972 0.041755 0.042185 0.041919 0.042134 0.041778 0.042247 0.042372 0.04206 0.042058 0.041912 0.042342 0.041998 0.042208 0.041755 0.042089 0.041806 0.042095 0.042189 0.041964 0.042305 0.041976 0.042131 0.041714 0.041429 0.041927 0.042136 0.042227 0.042335 0.0417 0.041923 0.041985 0.041478 0.042001 0.042422 0.042296 0.042249 0.042252 0.042173 0.041912 0.042167 0.041917 0.042275 0.041772 0.042058 0.041436 0.041951 0.041905 0.042142 0.042062 0.041909 0.041829 0.042103 0.041842 0.041774 0.042045 0.041965 0.041973 0.042285 0.042281 0.042239 0.041906 0.04212 0.042015 0.042013 0.04205 0.041878 0.042262 0.04221 0.04205 0.042391 0.042211 0.041989 0.042021 0.042453 0.041816 0.042171 0.042051 0.041823 0.042008 0.042153 0.041827
0.040541 0.040457 0.04077 0.041162 0.04064 0.040447 0.040172 0.040227 0.040534 0.040458 0.040427 0.040861 0.040358 0.040213 0.040172 0.039891 0.040424 0.040823 0.040246 0.040008 0.040482 0.040186 0.040426 0.040036 0.040551 0.040689 0.040341 0.04034 0.040182 0.040657 0.040275 0.040508 0.040015 0.040376 0.040071 0.040384 0.040486 0.040242 0.040613 0.04025 0.040421 0.039963 0.039646 0.040198 0.040429 0.040527 0.040647 0.039946 0.040191 0.040263 0.039702 0.04028 0.040745 0.040599 0.040554 0.040557 0.040469 0.04018 0.040465 0.040187 0.04058 0.040026 0.040343 0.039656 0.040227 0.04017 0.040437 0.040344 0.040177 0.040091 0.040392 0.040105 0.040032 0.040327 0.040244 0.040251 0.040593 0.040587 0.040543 0.040173 0.040412 0.040294 0.040292 0.040328 0.040145 0.040569 0.040509 0.040334 0.040709 0.040509 0.040264 0.0403 0.040778 0.040076 0.040464 0.040333 0.040083 0.04028 0.040449 0.040086
0.039 0.03891 0.039246 0.039673 0.039106 0.038899 0.038599 0.038659 0.038991 0.03891 0.038879 0.039344 0.038798 0.038644 0.038599 0.038297 0.038871 0.039305 0.038679 0.038421 0.038935 0.038613 0.038875 0.038454 0.039011 0.039161 0.038781 0.038781 0.038612 0.039127 0.038712 0.038964 0.038435 0.03882 0.038495 0.038831 0.03894 0.038679 0.039078 0.038682 0.038869 0.038373 0.038028 0.038628 0.038881 0.038983 0.039114 0.038354 0.038619 0.0387 0.03809 0.038719 0.039224 0.039058 0.039016 0.039018 0.038922 0.038609 0.03892 0.038616 0.039041 0.038441 0.038786 0.038041 0.038661 0.038596 0.038889 0.038784 0.038604 0.038512 0.038838 0.038528 0.038451 0.038769 0.038681 0.038687 0.039056 0.03905 0.039002 0.038599 0.038861 0.038731 0.038731 0.038765 0.038572 0.039032 0.038964 0.038776 0.039182 0.038963 0.038697 0.038737 0.039257 0.038496 0.038913 0.038774 0.038504 0.038712 0.038903 0.038506
0.037606 0.037509 0.037866 0.038325 0.037718 0.037498 0.037176 0.03724 0.037595 0.037508 0.037478 0.037971 0.037386 0.037223 0.037175 0.036854 0.037465 0.037931 0.037261 0.036985 0.037535 0.037189 0.037472 0.037022 0.037617 0.037778 0.037369 0.03737 0.03719 0.037742 0.037296 0.037566 0.037006 0.037412 0.037069 0.037426 0.03754 0.037264 0.037688 0.037264 0.037464 0.036934 0.036562 0.037207 0.037479 0.037586 0.037726 0.036912 0.037196 0.037285 0.036631 0.037305 0.037846 0.037664 0.037623 0.037625 0.037522 0.037186 0.037521 0.037194 0.037648 0.037006 0.037377 0.036579 0.037244 0.037171 0.037488 0.037372 0.03718 0.037083 0.037432 0.037101 0.03702 0.037357 0.037266 0.037272 0.037666 0.037658 0.037608 0.037174 0.037458 0.037316 0.037317 0.03735 0.037148 0.037641 0.037566 0.037365 0.0378 0.037565 0.037279 0.037323 0.037881 0.037066 0.03751 0.037362 0.037074 0.037292 0.037503 0.037075
0.036347 0.036244 0.03662 0.037108 0.036464 0.036232 0.03589 0.035959 0.036334 0.036242 0.036213 0.036731 0.036111 0.035941 0.035889 0.035551 0.036196 0.03669 0.035981 0.035688 0.036271 0.035903 0.036205 0.03573 0.036359 0.03653 0.036094 0.036095 0.035907 0.036492 0.036018 0.036304 0.035715 0.036141 0.035782 0.036157 0.036276 0.035986 0.036433 0.035982 0.036195 0.035635 0.035239 0.035925 0.036213 0.036325 0.036474 0.035611 0.035911 0.036008 0.035314 0.036029 0.036602 0.036405 0.036366 0.036367 0.036258 0.035902 0.036258 0.03591 0.036391 0.035711 0.036105 0.035259 0.035964 0.035884 0.036223 0.036098 0.035895 0.035794 0.036163 0.035813 0.035728 0.036084 0.035989 0.035995 0.03641 0.036401 0.036349 0.035887 0.036191 0.036039 0.036041 0.036072 0.035863 0.036384 0.036303 0.036091 0.036552 0.036302 0.035999 0.036045 0.036638 0.035776 0.036243 0.036087 0.035784 0.03601 0.036239 0.035783
0.035212 0.035104 0.035497 0.03601 0.035334 0.035093 0.034733 0.034805 0.035199 0.035102 0.035073 0.035613 0.034962 0.034786 0.034732 0.034378 0.035053 0.035572 0.034828 0.034521 0.035132 0.034745 0.035064 0.034566 0.035225 0.035405 0.034946 0.034948 0.034751 0.035366 0.034867 0.035167 0.034553 0.034996 0.034623 0.035014 0.035138 0.034836 0.035302 0.034829 0.035052 0.034466 0.034049 0.034769 0.035073 0.035188 0.035345 0.034439 0.034754 0.034857 0.034128 0.034879 0.035481 0.03527 0.035233 0.035234 0.03512 0.034745 0.03512 0.034754 0.035258 0.034544 0.034959 0.034071 0.034812 0.034725 0.035083 0.03495 0.034737 0.034632 0.035019 0.034652 0.034564 0.034936 0.034839 0.034844 0.035279 0.035268 0.035215 0.034729 0.035049 0.034888 0.034891 0.034922 0.034706 0.035253 0.035166 0.034944 0.035427 0.035164 0.034846 0.034895 0.035517 0.034613 0.035102 0.034939 0.034622 0.034855 0.0351 0.03462
0.034192 0.03408 0.034486 0.035021 0.034318 0.034068 0.033693 0.033768 0.034177 0.034077 0.034049 0.034608 0.03393 0.033748 0.033691 0.033325 0.034025 0.034565 0.033791 0.033472 0.034108 0.033705 0.034038 0.033521 0.034205 0.034392 0.033913 0.033916 0.033713 0.034352 0.033832 0.034145 0.033509 0.033966 0.033581 0.033986 0.034115 0.033802 0.034285 0.033792 0.034025 0.033415 0.03298 0.033731 0.034047 0.034167 0.034329 0.033387 0.033715 0.033823 0.033063 0.033846 0.034473 0.03425 0.034215 0.034215 0.034096 0.033705 0.034098 0.033715 0.034239 0.033496 0.033929 0.033004 0.033776 0.033683 0.034059 0.033918 0.033697 0.033589 0.033991 0.03361 0.033519 0.033905 0.033805 0.03381 0.034261 0.03425 0.034195 0.033688 0.034023 0.033854 0.033858 0.033887 0.033666 0.034235 0.034143 0.033913 0.034416 0.034141 0.033809 0.033861 0.034509 0.033569 0.034075 0.033907 0.033578 0.033817 0.034076 0.033575
0.033276 0.03316 0.033578 0.034132 0.033405 0.033148 0.03276 0.032838 0.03326 0.033156 0.033129 0.033704 0.033003 0.032817 0.032758 0.032381 0.033102 0.033661 0.032861 0.032532 0.033189 0.032771 0.033117 0.032583 0.03329 0.033483 0.032987 0.03299 0.032781 0.033442 0.032904 0.033227 0.032573 0.033042 0.032647 0.033064 0.033195 0.032874 0.033372 0.032861 0.033103 0.032473 0.032022 0.0328 0.033127 0.033249 0.033417 0.032443 0.032782 0.032895 0.032109 0.032919 0.033567 0.033333 0.0333 0.0333 0.033177 0.032773 0.033179 0.032783 0.033323 0.032557 0.033004 0.032048 0.032847 0.032749 0.033139 0.032992 0.032763 0.032653 0.033068 0.032675 0.032582 0.032979 0.032878 0.032882 0.033347 0.033335 0.033279 0.032754 0.033102 0.032926 0.032931 0.032959 0.032733 0.033321 0.033225 0.032988 0.033507 0.033222 0.032879 0.032934 0.033604 0.032632 0.033154 0.03298 0.032641 0.032886 0.033157 0.032638
0.032454 0.032335 0.032763 0.033332 0.032585 0.032322 0.031924 0.032004 0.032437 0.03233 0.032304 0.032891 0.032172 0.031982 0.031922 0.031535 0.032274 0.032848 0.032028 0.031689 0.032364 0.031934 0.03229 0.031743 0.032468 0.032667 0.032156 0.03216 0.031946 0.032625 0.032072 0.032403 0.031735 0.032214 0.03181 0.032237 0.032371 0.032043 0.032552 0.032027 0.032275 0.03163 0.031165 0.031965 0.032302 0.032425 0.032598 0.031598 0.031945 0.032063 0.031256 0.032088 0.032753 0.032511 0.032479 0.032479 0.032352 0.031937 0.032355 0.031948 0.032502 0.031715 0.032175 0.031193 0.032014 0.031912 0.032314 0.032161 0.031927 0.031814 0.03224 0.031837 0.031742 0.032149 0.032046 0.03205 0.032527 0.032514 0.032457 0.031917 0.032276 0.032094 0.0321 0.032126 0.031897 0.032501 0.032401 0.032158 0.032691 0.032397 0.032045 0.032102 0.03279 0.031793 0.032327 0.03215 0.031802 0.032051 0.032333 0.031798
0.031716 0.031594 0.03203 0.032611 0.03185 0.031582 0.031175 0.031256 0.031699 0.031589 0.031564 0.032161 0.031427 0.031234 0.031172 0.030779 0.031531 0.032118 0.031281 0.030935 0.031624 0.031184 0.031549 0.030991 0.031731 0.031933 0.031411 0.031415 0.031198 0.031891 0.031326 0.031664 0.030984 0.03147 0.031061 0.031495 0.031631 0.031297 0.031816 0.03128 0.031533 0.030875 0.030399 0.031217 0.031561 0.031686 0.031863 0.030842 0.031196 0.031318 0.030493 0.031343 0.032022 0.031773 0.031742 0.031741 0.031612 0.031188 0.031616 0.031199 0.031764 0.030961 0.031432 0.030429 0.031268 0.031162 0.031574 0.031416 0.031178 0.031063 0.031498 0.031087 0.03099 0.031405 0.031301 0.031305 0.031791 0.031777 0.031719 0.031167 0.031534 0.031349 0.031354 0.03138 0.031148 0.031764 0.031662 0.031414 0.031958 0.031658 0.031298 0.031356 0.032059 0.031042 0.031586 0.031405 0.031051 0.031303 0.031593 0.031046
0.031053 0.03093 0.031371 0.031962 0.031188 0.030917 0.030503 0.030586 0.031035 0.030924 0.0309 0.031504 0.030758 0.030563 0.030501 0.030102 0.030865 0.031461 0.030611 0.03026 0.030959 0.030513 0.030884 0.030318 0.031068 0.031274 0.030743 0.030747 0.030527 0.031231 0.030657 0.031 0.030312 0.030804 0.03039 0.030829 0.030967 0.030629 0.031154 0.030609 0.030867 0.030199 0.029715 0.030547 0.030896 0.031023 0.031202 0.030165 0.030525 0.030649 0.029811 0.030675 0.031364 0.031109 0.03108 0.031079 0.030948 0.030517 0.030952 0.030528 0.031102 0.030287 0.030765 0.029746 0.030599 0.03049 0.030909 0.030748 0.030506 0.03039 0.030832 0.030414 0.030317 0.030737 0.030633 0.030636 0.031129 0.031114 0.031056 0.030495 0.030869 0.03068 0.030686 0.030711 0.030477 0.031103 0.030998 0.030746 0.031298 0.030993 0.030628 0.030687 0.031401 0.030369 0.03092 0.030737 0.030378 0.030632 0.030929 0.030373
0.030457 0.030332 0.030776 0.031374 0.030592 0.030319 0.0299 0.029984 0.030438 0.030326 0.030302 0.030911 0.030158 0.029961 0.029898 0.029495 0.030265 0.030868 0.030009 0.029655 0.030361 0.029909 0.030285 0.029714 0.030471 0.03068 0.030142 0.030147 0.029925 0.030637 0.030055 0.030403 0.029709 0.030204 0.029787 0.03023 0.030369 0.030029 0.030558 0.030007 0.030268 0.029593 0.029103 0.029945 0.030298 0.030425 0.030607 0.029558 0.029922 0.030048 0.0292 0.030074 0.030771 0.030512 0.030484 0.030483 0.03035 0.029915 0.030355 0.029926 0.030505 0.029681 0.030165 0.029135 0.029998 0.029886 0.030311 0.030147 0.029903 0.029786 0.030233 0.029811 0.029713 0.030137 0.030033 0.030036 0.030533 0.030518 0.030459 0.029892 0.030271 0.030079 0.030085 0.030109 0.029874 0.030507 0.0304 0.030146 0.030704 0.030396 0.030026 0.030086 0.030808 0.029765 0.030321 0.030136 0.029774 0.030029 0.030331 0.029768
0.029917 0.029792 0.030238 0.030839 0.030054 0.029779 0.029358 0.029442 0.029898 0.029786 0.029762 0.030374 0.029616 0.029419 0.029355 0.02895 0.029725 0.030331 0.029467 0.029111 0.029822 0.029366 0.029745 0.02917 0.029932 0.030142 0.0296 0.029605 0.029383 0.030099 0.029514 0.029863 0.029167 0.029663 0.029245 0.02969 0.029829 0.029488 0.030019 0.029465 0.029727 0.029049 0.028554 0.029402 0.029758 0.029885 0.030068 0.029013 0.029379 0.029507 0.028653 0.029533 0.030234 0.029972 0.029945 0.029944 0.02981 0.029372 0.029816 0.029384 0.029966 0.029137 0.029624 0.028588 0.029456 0.029343 0.029771 0.029606 0.02936 0.029243 0.029692 0.029268 0.02917 0.029596 0.029492 0.029495 0.029994 0.029979 0.02992 0.029349 0.029731 0.029537 0.029544 0.029567 0.029332 0.029968 0.02986 0.029605 0.030166 0.029856 0.029484 0.029544 0.030271 0.029222 0.02978 0.029595 0.029231 0.029486 0.029792 0.029225
0.029428 0.029302 0.029748 0.030351 0.029564 0.029289 0.028867 0.028952 0.029408 0.029296 0.029273 0.029884 0.029125 0.028928 0.028864 0.028459 0.029234 0.029842 0.028976 0.028619 0.029332 0.028875 0.029255 0.02868 0.029443 0.029653 0.02911 0.029115 0.028892 0.02961 0.029023 0.029373 0.028677 0.029173 0.028756 0.0292 0.029339 0.028998 0.02953 0.028974 0.029237 0.028557 0.028061 0.028912 0.029269 0.029396 0.029579 0.028521 0.028888 0.029017 0.028161 0.029043 0.029745 0.029481 0.029456 0.029454 0.029321 0.028881 0.029326 0.028893 0.029476 0.028646 0.029134 0.028095 0.028966 0.028852 0.029282 0.029115 0.028869 0.028752 0.029202 0.028778 0.02868 0.029106 0.029002 0.029005 0.029505 0.029489 0.029431 0.028858 0.029241 0.029046 0.029054 0.029076 0.028841 0.029479 0.02937 0.029115 0.029677 0.029366 0.028993 0.029054 0.029782 0.028731 0.02929 0.029105 0.02874 0.028994 0.029302 0.028733
0.028981 0.028855 0.0293 0.029901 0.029116 0.028842 0.02842 0.028505 0.028961 0.028848 0.028826 0.029435 0.028677 0.028481 0.028417 0.028014 0.028787 0.029393 0.02853 0.028173 0.028884 0.028428 0.028808 0.028234 0.028995 0.029205 0.028663 0.028668 0.028446 0.029162 0.028577 0.028926 0.028232 0.028726 0.02831 0.028754 0.028892 0.028552 0.029082 0.028527 0.02879 0.028111 0.027616 0.028465 0.028822 0.028948 0.029131 0.028075 0.028442 0.02857 0.027716 0.028596 0.029297 0.029033 0.029008 0.029007 0.028873 0.028435 0.028879 0.028447 0.029029 0.0282 0.028688 0.02765 0.02852 0.028405 0.028835 0.028668 0.028423 0.028306 0.028755 0.028332 0.028234 0.028659 0.028556 0.028558 0.029057 0.029042 0.028983 0.028411 0.028794 0.0286 0.028607 0.028628 0.028395 0.029032 0.028923 0.028668 0.029229 0.028918 0.028546 0.028607 0.029334 0.028285 0.028842 0.028658 0.028294 0.028547 0.028855 0.028287
0.028568 0.028443 0.028885 0.029483 0.028703 0.028431 0.028011 0.028095 0.028549 0.028437 0.028415 0.02902 0.028266 0.028072 0.028008 0.027607 0.028375 0.028978 0.02812 0.027765 0.028472 0.028019 0.028397 0.027826 0.028583 0.028792 0.028252 0.028257 0.028037 0.028749 0.028166 0.028514 0.027824 0.028315 0.027903 0.028343 0.02848 0.028142 0.028669 0.028117 0.028378 0.027704 0.02721 0.028056 0.028411 0.028536 0.028718 0.027668 0.028032 0.02816 0.02731 0.028186 0.028884 0.02862 0.028596 0.028594 0.028462 0.028026 0.028468 0.028037 0.028616 0.027792 0.028277 0.027245 0.02811 0.027996 0.028424 0.028257 0.028013 0.027898 0.028344 0.027923 0.027826 0.028248 0.028146 0.028149 0.028644 0.028629 0.028571 0.028002 0.028383 0.028189 0.028197 0.028217 0.027987 0.028619 0.028511 0.028258 0.028815 0.028506 0.028136 0.028196 0.028919 0.027877 0.028431 0.028247 0.027885 0.028136 0.028444 0.027879
0.028185 0.028061 0.028498 0.029091 0.028318 0.028049 0.027633 0.027716 0.028165 0.028054 0.028034 0.028632 0.027885 0.027693 0.027629 0.027232 0.027993 0.028591 0.02774 0.027389 0.02809 0.02764 0.028015 0.027449 0.0282 0.028406 0.027871 0.027876 0.027658 0.028364 0.027786 0.028131 0.027448 0.027934 0.027526 0.027962 0.028097 0.027763 0.028285 0.027738 0.027997 0.027328 0.026838 0.027677 0.028029 0.028152 0.028333 0.027292 0.027653 0.027781 0.026937 0.027806 0.028497 0.028235 0.028213 0.028211 0.028079 0.027647 0.028086 0.027658 0.028232 0.027415 0.027896 0.026873 0.027731 0.027617 0.028042 0.027877 0.027635 0.02752 0.027963 0.027546 0.02745 0.027868 0.027767 0.027769 0.02826 0.028245 0.028188 0.027623 0.028002 0.027809 0.027817 0.027836 0.027608 0.028236 0.028128 0.027877 0.028429 0.028123 0.027756 0.027816 0.028533 0.027499 0.028048 0.027866 0.027508 0.027756 0.028062 0.027501
0.027824 0.027702 0.028134 0.028719 0.027955 0.02769 0.027278 0.027361 0.027805 0.027695 0.027675 0.028266 0.027528 0.027338 0.027275 0.026883 0.027635 0.028225 0.027385 0.027038 0.02773 0.027285 0.027656 0.027098 0.027839 0.028043 0.027514 0.027519 0.027304 0.028001 0.027431 0.027771 0.027097 0.027576 0.027173 0.027604 0.027737 0.027408 0.027923 0.027382 0.027638 0.026978 0.026493 0.027323 0.02767 0.027792 0.02797 0.026942 0.027299 0.027425 0.026591 0.02745 0.028133 0.027874 0.027852 0.02785 0.02772 0.027293 0.027726 0.027304 0.02787 0.027064 0.027539 0.026528 0.027376 0.027263 0.027683 0.027519 0.02728 0.027168 0.027605 0.027193 0.027098 0.027511 0.027412 0.027414 0.027898 0.027883 0.027827 0.027269 0.027643 0.027453 0.027461 0.02748 0.027255 0.027874 0.027767 0.02752 0.028066 0.027763 0.0274 0.02746 0.028168 0.027147 0.027689 0.027509 0.027155 0.0274 0.027703 0.027148
0.027481 0.02736 0.027785 0.028361 0.02761 0.027348 0.026943 0.027025 0.027462 0.027354 0.027334 0.027915 0.027188 0.027002 0.02694 0.026554 0.027294 0.027875 0.027048 0.026706 0.027388 0.02695 0.027316 0.026765 0.027495 0.027696 0.027175 0.02718 0.026968 0.027655 0.027093 0.027428 0.026765 0.027236 0.02684 0.027264 0.027395 0.027071 0.027578 0.027045 0.027297 0.026647 0.026169 0.026987 0.027329 0.027449 0.027624 0.026611 0.026963 0.027088 0.026266 0.027113 0.027785 0.027529 0.027508 0.027506 0.027378 0.026957 0.027385 0.026968 0.027526 0.026732 0.0272 0.026203 0.02704 0.026928 0.027342 0.02718 0.026945 0.026834 0.027265 0.026859 0.026766 0.027172 0.027075 0.027077 0.027554 0.027539 0.027484 0.026934 0.027303 0.027115 0.027123 0.027141 0.02692 0.02753 0.027425 0.027181 0.027718 0.02742 0.027063 0.027122 0.027819 0.026814 0.027347 0.02717 0.026822 0.027062 0.027361 0.026815
0.02715 0.027031 0.027449 0.028014 0.027276 0.02702 0.026622 0.026702 0.027131 0.027025 0.027006 0.027576 0.026863 0.026679 0.026619 0.026239 0.026966 0.027537 0.026725 0.026389 0.027059 0.026628 0.026988 0.026447 0.027164 0.027361 0.026849 0.026855 0.026647 0.027321 0.026769 0.027098 0.026447 0.02691 0.026521 0.026937 0.027066 0.026747 0.027245 0.026722 0.02697 0.026331 0.025861 0.026665 0.027001 0.027119 0.027291 0.026296 0.026641 0.026764 0.025957 0.026789 0.027449 0.027197 0.027177 0.027175 0.027049 0.026636 0.027055 0.026647 0.027195 0.026414 0.026875 0.025895 0.026717 0.026607 0.027014 0.026855 0.026624 0.026515 0.026938 0.026539 0.026448 0.026847 0.026751 0.026753 0.027222 0.027207 0.027153 0.026612 0.026975 0.026791 0.026798 0.026816 0.026599 0.027199 0.027095 0.026856 0.027383 0.02709 0.02674 0.026797 0.027482 0.026495 0.027019 0.026845 0.026503 0.026739 0.027033 0.026496
0.026827 0.026711 0.02712 0.027673 0.026951 0.0267 0.02631 0.026388 0.026809 0.026705 0.026686 0.027245 0.026546 0.026366 0.026307 0.025935 0.026647 0.027206 0.026411 0.026082 0.026738 0.026316 0.026668 0.026139 0.026841 0.027034 0.026533 0.026538 0.026334 0.026995 0.026454 0.026777 0.026139 0.026592 0.026211 0.026619 0.026745 0.026433 0.02692 0.026408 0.026651 0.026025 0.025565 0.026352 0.026682 0.026797 0.026965 0.025991 0.026329 0.026449 0.025658 0.026473 0.02712 0.026873 0.026853 0.026852 0.026728 0.026324 0.026735 0.026334 0.026871 0.026106 0.026558 0.025598 0.026403 0.026295 0.026694 0.026538 0.026312 0.026205 0.026619 0.026229 0.026139 0.026531 0.026437 0.026439 0.026898 0.026883 0.02683 0.026301 0.026656 0.026475 0.026483 0.0265 0.026288 0.026875 0.026773 0.026539 0.027056 0.026769 0.026425 0.026482 0.027152 0.026186 0.026698 0.026529 0.026193 0.026424 0.026712 0.026187
0.026509 0.026395 0.026794 0.027335 0.02663 0.026384 0.026003 0.02608 0.026491 0.026389 0.026371 0.026916 0.026234 0.026058 0.026001 0.025637 0.026333 0.026879 0.026102 0.02578 0.026422 0.02601 0.026353 0.025836 0.026522 0.026711 0.026221 0.026226 0.026027 0.026673 0.026144 0.026459 0.025836 0.026279 0.025907 0.026305 0.026428 0.026124 0.0266 0.026099 0.026336 0.025725 0.025275 0.026044 0.026367 0.026479 0.026643 0.025691 0.026022 0.026139 0.025366 0.026163 0.026794 0.026554 0.026534 0.026532 0.026412 0.026017 0.026418 0.026027 0.026551 0.025804 0.026245 0.025307 0.026094 0.025989 0.026379 0.026226 0.026005 0.025901 0.026306 0.025924 0.025837 0.026219 0.026127 0.026129 0.026577 0.026563 0.026511 0.025994 0.026342 0.026165 0.026172 0.026189 0.025982 0.026555 0.026456 0.026227 0.026732 0.026452 0.026116 0.026171 0.026826 0.025882 0.026383 0.026217 0.025889 0.026115 0.026397 0.025883
0.026191 0.026081 0.026469 0.026996 0.026309 0.02607 0.025699 0.025773 0.026173 0.026075 0.026057 0.026588 0.025923 0.025752 0.025696 0.025342 0.02602 0.026552 0.025794 0.025481 0.026106 0.025705 0.02604 0.025536 0.026204 0.026388 0.025911 0.025916 0.025722 0.026351 0.025836 0.026143 0.025536 0.025967 0.025605 0.025992 0.026113 0.025816 0.02628 0.025792 0.026023 0.025427 0.024988 0.025739 0.026053 0.026162 0.026322 0.025394 0.025717 0.025831 0.025077 0.025854 0.026469 0.026235 0.026216 0.026214 0.026097 0.025712 0.026103 0.025722 0.026233 0.025505 0.025934 0.02502 0.025787 0.025684 0.026064 0.025916 0.0257 0.025599 0.025993 0.025621 0.025536 0.025909 0.02582 0.025821 0.026258 0.026244 0.026194 0.02569 0.026028 0.025856 0.025863 0.02588 0.025678 0.026236 0.02614 0.025917 0.026409 0.026135 0.025808 0.025862 0.0265 0.02558 0.026069 0.025907 0.025588 0.025807 0.026082 0.025581
0.025871 0.025764 0.026142 0.026654 0.025986 0.025754 0.025393 0.025465 0.025854 0.025758 0.025741 0.026258 0.025611 0.025445 0.02539 0.025045 0.025705 0.026222 0.025486 0.025181 0.025789 0.025398 0.025724 0.025234 0.025884 0.026063 0.025599 0.025604 0.025415 0.026027 0.025526 0.025825 0.025234 0.025654 0.025301 0.025678 0.025795 0.025506 0.025958 0.025483 0.025708 0.025128 0.024702 0.025431 0.025737 0.025843 0.025999 0.025097 0.02541 0.025521 0.024788 0.025544 0.026142 0.025914 0.025896 0.025894 0.02578 0.025405 0.025786 0.025415 0.025912 0.025204 0.025622 0.024732 0.025479 0.025379 0.025748 0.025604 0.025394 0.025295 0.025679 0.025317 0.025235 0.025597 0.02551 0.025512 0.025936 0.025923 0.025874 0.025384 0.025713 0.025546 0.025553 0.025569 0.025372 0.025915 0.025822 0.025605 0.026083 0.025817 0.025499 0.025552 0.026172 0.025277 0.025752 0.025595 0.025284 0.025498 0.025765 0.025278
0.025547 0.025443 0.02581 0.026306 0.025658 0.025433 0.025082 0.025153 0.02553 0.025437 0.02542 0.025922 0.025294 0.025133 0.02508 0.024745 0.025386 0.025887 0.025173 0.024877 0.025467 0.025088 0.025404 0.024929 0.025559 0.025733 0.025283 0.025288 0.025104 0.025698 0.025212 0.025502 0.024928 0.025336 0.024993 0.02536 0.025473 0.025193 0.025631 0.025171 0.025389 0.024826 0.024412 0.02512 0.025416 0.02552 0.025671 0.024795 0.0251 0.025207 0.024496 0.025229 0.025809 0.025589 0.02557 0.025569 0.025458 0.025095 0.025464 0.025104 0.025586 0.024899 0.025305 0.024442 0.025166 0.025069 0.025427 0.025288 0.025084 0.024988 0.02536 0.025009 0.024929 0.025281 0.025196 0.025198 0.02561 0.025597 0.025549 0.025074 0.025393 0.025231 0.025238 0.025253 0.025062 0.02559 0.025499 0.025288 0.025752 0.025495 0.025186 0.025237 0.025839 0.02497 0.025432 0.025279 0.024978 0.025185 0.025444 0.024971
0.025216 0.025115 0.025471 0.02595 0.025324 0.025105 0.024766 0.024834 0.0252 0.02511 0.025093 0.025579 0.024972 0.024815 0.024764 0.02444 0.02506 0.025545 0.024854 0.024567 0.025139 0.024772 0.025078 0.024617 0.025228 0.025396 0.02496 0.024965 0.024787 0.025362 0.024892 0.025172 0.024617 0.025011 0.02468 0.025035 0.025144 0.024873 0.025297 0.024852 0.025063 0.024518 0.024117 0.024803 0.025089 0.02519 0.025336 0.024488 0.024783 0.024887 0.024198 0.024908 0.02547 0.025257 0.025239 0.025237 0.02513 0.024778 0.025135 0.024787 0.025254 0.024589 0.024981 0.024146 0.024847 0.024753 0.0251 0.024965 0.024768 0.024675 0.025035 0.024695 0.024618 0.024958 0.024876 0.024878 0.025277 0.025265 0.025218 0.024758 0.025067 0.02491 0.024917 0.024932 0.024747 0.025257 0.025169 0.024966 0.025415 0.025165 0.024867 0.024916 0.025498 0.024658 0.025104 0.024956 0.024665 0.024866 0.025116 0.024659
0.024877 0.024779 0.025123 0.025586 0.024981 0.02477 0.024442 0.024508 0.024861 0.024774 0.024758 0.025228 0.024641 0.024489 0.02444 0.024126 0.024726 0.025195 0.024527 0.02425 0.024802 0.024448 0.024743 0.024298 0.024888 0.02505 0.02463 0.024634 0.024462 0.025017 0.024563 0.024834 0.024297 0.024679 0.024358 0.024701 0.024808 0.024545 0.024955 0.024525 0.024729 0.024202 0.023814 0.024477 0.024754 0.024851 0.024993 0.024173 0.024458 0.024559 0.023893 0.024579 0.025122 0.024916 0.024898 0.024897 0.024794 0.024453 0.024799 0.024462 0.024914 0.024271 0.02465 0.023842 0.02452 0.02443 0.024765 0.024634 0.024444 0.024354 0.024702 0.024374 0.024298 0.024627 0.024548 0.02455 0.024936 0.024924 0.024879 0.024434 0.024733 0.024581 0.024587 0.024602 0.024423 0.024917 0.024832 0.024635 0.025069 0.024828 0.024539 0.024587 0.02515 0.024337 0.024769 0.024626 0.024344 0.024539 0.02478 0.024338
0.024528 0.024434 0.024765 0.025212 0.024628 0.024424 0.024108 0.024172 0.024513 0.024429 0.024413 0.024866 0.0243 0.024154 0.024106 0.023804 0.024382 0.024835 0.02419 0.023923 0.024456 0.024114 0.024399 0.023969 0.024539 0.024695 0.024289 0.024294 0.024128 0.024663 0.024225 0.024487 0.023968 0.024337 0.024027 0.024358 0.024461 0.024208 0.024603 0.024188 0.024385 0.023877 0.023503 0.024142 0.024409 0.024503 0.02464 0.023849 0.024124 0.024221 0.023579 0.024241 0.024764 0.024566 0.024549 0.024547 0.024448 0.024119 0.024452 0.024128 0.024563 0.023943 0.024309 0.023529 0.024183 0.024097 0.024419 0.024294 0.02411 0.024023 0.024359 0.024042 0.023969 0.024287 0.024211 0.024212 0.024585 0.024573 0.02453 0.024101 0.024389 0.024243 0.024249 0.024263 0.02409 0.024566 0.024484 0.024294 0.024713 0.024481 0.024202 0.024248 0.024791 0.024007 0.024424 0.024286 0.024014 0.024202 0.024434 0.024008
0.024168 0.024078 0.024397 0.024827 0.024265 0.024069 0.023764 0.023825 0.024154 0.024073 0.024057 0.024494 0.023949 0.023808 0.023762 0.023471 0.024028 0.024464 0.023843 0.023586 0.024099 0.02377 0.024044 0.02363 0.024179 0.024329 0.023939 0.023943 0.023783 0.024299 0.023877 0.024129 0.023629 0.023985 0.023686 0.024005 0.024104 0.02386 0.024241 0.023841 0.024031 0.023541 0.023181 0.023797 0.024054 0.024145 0.024276 0.023515 0.023779 0.023873 0.023254 0.023892 0.024396 0.024205 0.024188 0.024187 0.024091 0.023775 0.024095 0.023783 0.024203 0.023605 0.023957 0.023206 0.023836 0.023753 0.024064 0.023943 0.023766 0.023682 0.024006 0.0237 0.02363 0.023936 0.023863 0.023864 0.024223 0.024212 0.02417 0.023757 0.024034 0.023894 0.023899 0.023914 0.023746 0.024205 0.024126 0.023943 0.024346 0.024123 0.023855 0.023899 0.024422 0.023667 0.024068 0.023935 0.023673 0.023855 0.024078 0.023668
0.023797 0.02371 0.024018 0.024431 0.023891 0.023702 0.023409 0.023468 0.023784 0.023706 0.023691 0.024111 0.023587 0.023451 0.023407 0.023126 0.023663 0.024082 0.023485 0.023237 0.023731 0.023414 0.023678 0.02328 0.023807 0.023952 0.023577 0.023581 0.023427 0.023923 0.023517 0.02376 0.023278 0.023621 0.023333 0.02364 0.023736 0.0235 0.023867 0.023483 0.023665 0.023194 0.022848 0.02344 0.023687 0.023775 0.023901 0.023169 0.023424 0.023513 0.022918 0.023531 0.024016 0.023834 0.023816 0.023815 0.023723 0.023419 0.023727 0.023427 0.02383 0.023256 0.023594 0.022872 0.023478 0.023398 0.023697 0.023581 0.023411 0.02333 0.023641 0.023347 0.02328 0.023574 0.023503 0.023505 0.02385 0.023839 0.023799 0.023402 0.023668 0.023533 0.023539 0.023553 0.023392 0.023832 0.023757 0.023581 0.023969 0.023754 0.023496 0.023538 0.024041 0.023315 0.023702 0.023573 0.023321 0.023497 0.02371 0.023316
0.023415 0.023331 0.023627 0.024023 0.023505 0.023323 0.023042 0.023098 0.023402 0.023327 0.023312 0.023717 0.023213 0.023083 0.02304 0.02277 0.023286 0.023688 0.023115 0.022877 0.023351 0.023047 0.0233 0.022917 0.023425 0.023563 0.023203 0.023207 0.023059 0.023535 0.023146 0.023379 0.022916 0.023245 0.022968 0.023264 0.023356 0.023129 0.023482 0.023113 0.023288 0.022835 0.022503 0.023072 0.023309 0.023393 0.023514 0.022811 0.023056 0.023142 0.02257 0.023159 0.023625 0.02345 0.023433 0.023432 0.023343 0.023052 0.023347 0.023059 0.023447 0.022895 0.02322 0.022526 0.023108 0.023032 0.023318 0.023207 0.023043 0.022966 0.023265 0.022983 0.022917 0.023201 0.023132 0.023134 0.023465 0.023455 0.023416 0.023036 0.023291 0.023161 0.023166 0.023181 0.023025 0.023448 0.023376 0.023207 0.023579 0.023373 0.023126 0.023166 0.023649 0.022951 0.023323 0.0232 0.022957 0.023126 0.023331 0.022953
0.02302 0.02294 0.023224 0.023605 0.023107 0.022932 0.022663 0.022717 0.023008 0.022936 0.022922 0.02331 0.022828 0.022702 0.022661 0.022402 0.022897 0.023283 0.022733 0.022505 0.022959 0.022668 0.02291 0.022543 0.02303 0.023163 0.022818 0.022821 0.022679 0.023136 0.022763 0.022986 0.022541 0.022858 0.022592 0.022876 0.022964 0.022746 0.023085 0.022731 0.022899 0.022465 0.022146 0.022692 0.022919 0.023 0.023116 0.022442 0.022677 0.022758 0.022211 0.022775 0.023222 0.023055 0.023038 0.023037 0.022952 0.022672 0.022956 0.02268 0.023051 0.022522 0.022834 0.022168 0.022726 0.022653 0.022927 0.022822 0.022664 0.02259 0.022877 0.022606 0.022543 0.022815 0.022749 0.022751 0.023069 0.023059 0.023022 0.022657 0.022902 0.022778 0.022782 0.022796 0.022647 0.023053 0.022984 0.022821 0.023178 0.022981 0.022743 0.022782 0.023245 0.022576 0.022933 0.022815 0.022582 0.022744 0.02294 0.022578
0.022615 0.022538 0.02281 0.023175 0.022698 0.02253 0.022272 0.022324 0.022603 0.022534 0.02252 0.022893 0.02243 0.02231 0.02227 0.022022 0.022497 0.022866 0.022339 0.02212 0.022556 0.022277 0.022509 0.022157 0.022624 0.022751 0.022421 0.022424 0.022287 0.022725 0.022368 0.022582 0.022155 0.022459 0.022203 0.022476 0.022561 0.022352 0.022677 0.022338 0.022498 0.022082 0.021777 0.0223 0.022517 0.022595 0.022707 0.02206 0.022285 0.022363 0.021839 0.022379 0.022807 0.022648 0.022631 0.02263 0.022549 0.022281 0.022552 0.022288 0.022644 0.022137 0.022435 0.021798 0.022333 0.022263 0.022525 0.022424 0.022274 0.022202 0.022477 0.022217 0.022157 0.022418 0.022354 0.022356 0.022661 0.022652 0.022616 0.022267 0.022501 0.022382 0.022386 0.0224 0.022256 0.022645 0.02258 0.022424 0.022766 0.022577 0.022349 0.022387 0.02283 0.022189 0.022531 0.022418 0.022194 0.022351 0.022538 0.02219
0.022198 0.022124 0.022385 0.022734 0.022277 0.022117 0.02187 0.021919 0.022187 0.022121 0.022107 0.022464 0.022022 0.021906 0.021868 0.02163 0.022085 0.022439 0.021934 0.021724 0.022142 0.021875 0.022097 0.021759 0.022206 0.022328 0.022012 0.022015 0.021884 0.022303 0.021961 0.022166 0.021757 0.022049 0.021803 0.022064 0.022146 0.021946 0.022257 0.021933 0.022087 0.021688 0.021396 0.021896 0.022104 0.022179 0.022286 0.021667 0.021883 0.021957 0.021455 0.021972 0.022382 0.02223 0.022213 0.022213 0.022135 0.021878 0.022138 0.021885 0.022226 0.02174 0.022026 0.021416 0.021927 0.021861 0.022112 0.022016 0.021871 0.021802 0.022066 0.021817 0.021759 0.022009 0.021948 0.02195 0.022242 0.022234 0.022199 0.021865 0.022088 0.021975 0.021979 0.021993 0.021854 0.022227 0.022164 0.022015 0.022343 0.022162 0.021944 0.021979 0.022404 0.02179 0.022118 0.022009 0.021795 0.021946 0.022124 0.021792
0.02177 0.021699 0.02195 0.022283 0.021846 0.021692 0.021456 0.021504 0.021759 0.021696 0.021682 0.022025 0.021602 0.021491 0.021455 0.021227 0.021662 0.022001 0.021518 0.021317 0.021716 0.021461 0.021673 0.02135 0.021778 0.021895 0.021593 0.021595 0.02147 0.021871 0.021544 0.02174 0.021348 0.021628 0.021392 0.021642 0.02172 0.021528 0.021827 0.021517 0.021664 0.021282 0.021004 0.021481 0.02168 0.021752 0.021854 0.021262 0.021469 0.02154 0.021059 0.021554 0.021946 0.021801 0.021785 0.021784 0.02171 0.021464 0.021712 0.021471 0.021797 0.021332 0.021606 0.021022 0.021511 0.021448 0.021688 0.021596 0.021458 0.021392 0.021644 0.021406 0.02135 0.02159 0.021531 0.021533 0.021813 0.021804 0.021771 0.021452 0.021665 0.021557 0.021561 0.021574 0.021441 0.021798 0.021738 0.021595 0.021909 0.021736 0.021527 0.021561 0.021967 0.02138 0.021694 0.02159 0.021385 0.021529 0.021699 0.021382
0.021332 0.021265 0.021505 0.021823 0.021405 0.021258 0.021032 0.021078 0.021322 0.021262 0.021248 0.021577 0.021172 0.021065 0.021031 0.020813 0.02123 0.021553 0.021091 0.020899 0.021281 0.021037 0.02124 0.020931 0.02134 0.021452 0.021163 0.021165 0.021045 0.021428 0.021116 0.021303 0.020928 0.021196 0.02097 0.02121 0.021285 0.021101 0.021387 0.02109 0.021231 0.020866 0.0206 0.021056 0.021246 0.021316 0.021413 0.020847 0.021044 0.021112 0.020653 0.021126 0.0215 0.021363 0.021346 0.021346 0.021275 0.02104 0.021277 0.021046 0.021359 0.020914 0.021175 0.020617 0.021084 0.021025 0.021253 0.021166 0.021034 0.02097 0.021211 0.020984 0.020931 0.02116 0.021103 0.021105 0.021373 0.021365 0.021333 0.021028 0.021232 0.021129 0.021132 0.021146 0.021018 0.021359 0.021302 0.021165 0.021465 0.0213 0.021101 0.021133 0.021521 0.020959 0.02126 0.02116 0.020964 0.021103 0.021264 0.020961
0.020885 0.020821 0.021051 0.021355 0.020956 0.020814 0.020599 0.020642 0.020876 0.020818 0.020805 0.02112 0.020732 0.02063 0.020597 0.020388 0.020788 0.021097 0.020655 0.020472 0.020837 0.020604 0.020797 0.020501 0.020893 0.021 0.020724 0.020726 0.020611 0.020977 0.020679 0.020858 0.020498 0.020755 0.020539 0.020768 0.02084 0.020664 0.020938 0.020654 0.020788 0.020439 0.020185 0.020621 0.020803 0.020869 0.020963 0.020422 0.02061 0.020674 0.020236 0.020688 0.021046 0.020915 0.020899 0.020898 0.02083 0.020606 0.020832 0.020612 0.020911 0.020485 0.020735 0.020202 0.020648 0.020592 0.02081 0.020727 0.0206 0.020539 0.02077 0.020552 0.020501 0.020721 0.020666 0.020668 0.020924 0.020917 0.020886 0.020595 0.020789 0.020691 0.020694 0.020708 0.020584 0.02091 0.020856 0.020725 0.021012 0.020854 0.020664 0.020695 0.021066 0.020528 0.020816 0.020721 0.020533 0.020666 0.02082 0.02053
0.02043 0.020368 0.020589 0.02088 0.020498 0.020362 0.020156 0.020198 0.020421 0.020366 0.020353 0.020655 0.020284 0.020186 0.020155 0.019955 0.020337 0.020633 0.02021 0.020035 0.020384 0.020161 0.020346 0.020063 0.020437 0.020539 0.020276 0.020278 0.020168 0.020518 0.020233 0.020404 0.020059 0.020306 0.020098 0.020318 0.020387 0.020218 0.02048 0.02021 0.020338 0.020004 0.019762 0.020178 0.020352 0.020415 0.020504 0.019987 0.020167 0.020228 0.019809 0.020241 0.020584 0.020459 0.020443 0.020443 0.020377 0.020163 0.020379 0.020169 0.020455 0.020048 0.020286 0.019777 0.020203 0.02015 0.020358 0.020279 0.020158 0.020099 0.02032 0.020112 0.020063 0.020273 0.02022 0.020222 0.020467 0.020461 0.020431 0.020153 0.020338 0.020244 0.020247 0.020261 0.020142 0.020454 0.020403 0.020277 0.020552 0.020401 0.020219 0.020248 0.020603 0.020089 0.020365 0.020273 0.020093 0.020222 0.020367 0.020091
0.019968 0.019909 0.02012 0.020398 0.020033 0.019903 0.019706 0.019745 0.019959 0.019907 0.019894 0.020183 0.019829 0.019735 0.019705 0.019514 0.019879 0.020162 0.019757 0.01959 0.019923 0.019711 0.019887 0.019617 0.019975 0.020072 0.019821 0.019823 0.019717 0.020052 0.019779 0.019943 0.019613 0.019849 0.01965 0.019861 0.019927 0.019765 0.020016 0.019757 0.01988 0.01956 0.019329 0.019726 0.019892 0.019954 0.020039 0.019545 0.019717 0.019775 0.019375 0.019787 0.020114 0.019996 0.01998 0.01998 0.019917 0.019713 0.019919 0.019718 0.019991 0.019603 0.01983 0.019344 0.019751 0.0197 0.019898 0.019823 0.019708 0.019652 0.019862 0.019663 0.019616 0.019817 0.019767 0.019769 0.020004 0.019997 0.019969 0.019703 0.01988 0.01979 0.019793 0.019806 0.019693 0.01999 0.019942 0.019822 0.020084 0.01994 0.019766 0.019794 0.020133 0.019641 0.019906 0.019818 0.019646 0.019769 0.019908 0.019644
0.019499 0.019443 0.019645 0.019912 0.019562 0.019437 0.019249 0.019287 0.019492 0.019441 0.019428 0.019706 0.019367 0.019277 0.019248 0.019065 0.019415 0.019685 0.019298 0.019138 0.019457 0.019254 0.019422 0.019163 0.019506 0.019599 0.019359 0.019361 0.019259 0.01958 0.019319 0.019475 0.019159 0.019386 0.019195 0.019397 0.01946 0.019305 0.019546 0.019298 0.019415 0.01911 0.018889 0.019269 0.019427 0.019486 0.019568 0.019095 0.019259 0.019315 0.018932 0.019326 0.01964 0.019527 0.019511 0.019511 0.019451 0.019255 0.019452 0.01926 0.019522 0.01915 0.019368 0.018903 0.019292 0.019244 0.019433 0.019361 0.019251 0.019197 0.019399 0.019208 0.019163 0.019355 0.019307 0.019309 0.019534 0.019528 0.0195 0.019246 0.019415 0.01933 0.019332 0.019345 0.019236 0.019521 0.019475 0.01936 0.019611 0.019473 0.019307 0.019333 0.019658 0.019187 0.01944 0.019356 0.019191 0.01931 0.019442 0.01919
0.019026 0.018972 0.019166 0.019422 0.019086 0.018966 0.018787 0.018823 0.019019 0.01897 0.018958 0.019224 0.0189 0.018813 0.018786 0.01861 0.018945 0.019204 0.018834 0.01868 0.018986 0.018792 0.018952 0.018704 0.019032 0.019122 0.018892 0.018893 0.018796 0.019103 0.018853 0.019003 0.0187 0.018918 0.018734 0.018928 0.018989 0.01884 0.01907 0.018834 0.018946 0.018653 0.018443 0.018805 0.018957 0.019014 0.019091 0.018639 0.018797 0.018849 0.018484 0.01886 0.01916 0.019053 0.019037 0.019037 0.01898 0.018793 0.018981 0.018797 0.019048 0.018692 0.0189 0.018455 0.018827 0.018782 0.018962 0.018894 0.018788 0.018737 0.01893 0.018747 0.018704 0.018888 0.018841 0.018843 0.019059 0.019053 0.019027 0.018784 0.018945 0.018864 0.018866 0.018879 0.018774 0.019047 0.019002 0.018892 0.019133 0.019001 0.018842 0.018867 0.019178 0.018727 0.01897 0.018889 0.018731 0.018845 0.018971 0.01873
0.018549 0.018497 0.018684 0.018929 0.018607 0.018492 0.01832 0.018354 0.018542 0.018496 0.018483 0.01874 0.018428 0.018345 0.018319 0.018151 0.018472 0.01872 0.018365 0.018218 0.01851 0.018325 0.018478 0.018241 0.018555 0.018641 0.018421 0.018422 0.018329 0.018622 0.018384 0.018527 0.018236 0.018445 0.018269 0.018455 0.018513 0.01837 0.018592 0.018365 0.018472 0.018192 0.017991 0.018337 0.018483 0.018537 0.018612 0.018179 0.018329 0.018379 0.01803 0.01839 0.018678 0.018575 0.018559 0.018559 0.018505 0.018325 0.018506 0.01833 0.01857 0.018229 0.018428 0.018002 0.018358 0.018315 0.018488 0.018423 0.018321 0.018272 0.018457 0.018282 0.01824 0.018417 0.018372 0.018374 0.018581 0.018575 0.01855 0.018317 0.018471 0.018394 0.018396 0.018409 0.018307 0.018569 0.018527 0.018421 0.018651 0.018525 0.018373 0.018397 0.018694 0.018263 0.018495 0.018418 0.018267 0.018376 0.018496 0.018265
0.018069 0.01802 0.018199 0.018434 0.018125 0.018015 0.01785 0.017883 0.018063 0.018019 0.018006 0.018253 0.017954 0.017874 0.017849 0.017687 0.017996 0.018234 0.017893 0.017752 0.018033 0.017855 0.018001 0.017774 0.018075 0.018157 0.017947 0.017948 0.017858 0.01814 0.017911 0.018049 0.017769 0.01797 0.0178 0.017979 0.018035 0.017898 0.018111 0.017893 0.017996 0.017727 0.017535 0.017866 0.018006 0.018058 0.01813 0.017714 0.017859 0.017907 0.017572 0.017917 0.018193 0.018095 0.018079 0.018079 0.018027 0.017855 0.018028 0.017859 0.01809 0.017763 0.017953 0.017546 0.017886 0.017845 0.01801 0.017949 0.017851 0.017804 0.017981 0.017813 0.017773 0.017943 0.017899 0.017901 0.0181 0.018095 0.01807 0.017847 0.017995 0.017921 0.017922 0.017935 0.017838 0.018088 0.018048 0.017947 0.018168 0.018047 0.017901 0.017924 0.018209 0.017795 0.018018 0.017944 0.017799 0.017905 0.018018 0.017798
0.017589 0.017541 0.017714 0.01794 0.017642 0.017536 0.017378 0.017409 0.017583 0.01754 0.017528 0.017765 0.017478 0.017401 0.017377 0.017222 0.017518 0.017747 0.017419 0.017284 0.017553 0.017383 0.017523 0.017304 0.017594 0.017673 0.017471 0.017472 0.017386 0.017656 0.017437 0.017569 0.017299 0.017493 0.01733 0.017501 0.017556 0.017423 0.017628 0.01742 0.017518 0.01726 0.017076 0.017394 0.017527 0.017578 0.017647 0.017248 0.017387 0.017432 0.017111 0.017442 0.017707 0.017614 0.017598 0.017598 0.017548 0.017383 0.017548 0.017387 0.017609 0.017294 0.017477 0.017086 0.017413 0.017374 0.017532 0.017473 0.017379 0.017333 0.017504 0.017342 0.017304 0.017467 0.017425 0.017427 0.017618 0.017613 0.01759 0.017376 0.017517 0.017446 0.017447 0.01746 0.017366 0.017606 0.017568 0.017471 0.017683 0.017567 0.017427 0.017449 0.017723 0.017325 0.01754 0.017468 0.017329 0.017431 0.017539 0.017328
0.017108 0.017062 0.017228 0.017446 0.017159 0.017057 0.016905 0.016935 0.017102 0.017061 0.017049 0.017278 0.017002 0.016927 0.016904 0.016755 0.01704 0.01726 0.016945 0.016815 0.017074 0.01691 0.017045 0.016834 0.017113 0.017189 0.016995 0.016996 0.016913 0.017173 0.016961 0.017089 0.016829 0.017016 0.016858 0.017024 0.017076 0.016948 0.017146 0.016945 0.01704 0.016792 0.016615 0.01692 0.017049 0.017098 0.017164 0.01678 0.016914 0.016957 0.016649 0.016967 0.017222 0.017133 0.017117 0.017117 0.017069 0.01691 0.017069 0.016914 0.017127 0.016825 0.017 0.016625 0.016938 0.016901 0.017053 0.016997 0.016906 0.016862 0.017026 0.016871 0.016833 0.016991 0.01695 0.016952 0.017136 0.017131 0.017109 0.016903 0.017039 0.016971 0.016972 0.016985 0.016893 0.017125 0.017088 0.016994 0.017199 0.017087 0.016952 0.016973 0.017237 0.016854 0.017061 0.016992 0.016858 0.016956 0.01706 0.016857
0.016628 0.016584 0.016745 0.016955 0.016678 0.016579 0.016432 0.016462 0.016623 0.016583 0.016571 0.016792 0.016526 0.016454 0.016432 0.016288 0.016563 0.016775 0.016471 0.016346 0.016595 0.016437 0.016567 0.016364 0.016633 0.016706 0.016519 0.01652 0.01644 0.01669 0.016487 0.01661 0.016359 0.01654 0.016387 0.016547 0.016598 0.016474 0.016665 0.016472 0.016563 0.016324 0.016154 0.016447 0.016571 0.016618 0.016682 0.016313 0.016441 0.016483 0.016186 0.016492 0.016738 0.016652 0.016636 0.016637 0.01659 0.016437 0.01659 0.016441 0.016647 0.016356 0.016524 0.016163 0.016464 0.016429 0.016575 0.016521 0.016434 0.016391 0.016549 0.016399 0.016364 0.016515 0.016475 0.016478 0.016655 0.016651 0.016629 0.016431 0.016561 0.016496 0.016497 0.01651 0.016421 0.016644 0.016609 0.016519 0.016716 0.016608 0.016478 0.016499 0.016753 0.016384 0.016583 0.016516 0.016387 0.016483 0.016582 0.016387
0.01615 0.016108 0.016263 0.016467 0.016199 0.016103 0.015962 0.01599 0.016145 0.016107 0.016095 0.01631 0.016052 0.015983 0.015961 0.015822 0.016088 0.016293 0.015999 0.015878 0.016119 0.015967 0.016092 0.015896 0.016155 0.016226 0.016046 0.016046 0.015969 0.016211 0.016014 0.016133 0.01589 0.016065 0.015918 0.016072 0.016121 0.016002 0.016186 0.016 0.016088 0.015857 0.015693 0.015976 0.016095 0.016141 0.016203 0.015846 0.01597 0.01601 0.015724 0.016019 0.016256 0.016174 0.016158 0.016159 0.016114 0.015966 0.016114 0.01597 0.016169 0.015888 0.01605 0.015702 0.015992 0.015959 0.016099 0.016047 0.015963 0.015922 0.016074 0.01593 0.015895 0.016042 0.016003 0.016005 0.016177 0.016173 0.016151 0.01596 0.016086 0.016023 0.016024 0.016037 0.015951 0.016166 0.016132 0.016045 0.016235 0.016132 0.016006 0.016026 0.016271 0.015914 0.016107 0.016043 0.015918 0.01601 0.016106 0.015917
0.015676 0.015635 0.015786 0.015983 0.015723 0.01563 0.015494 0.015521 0.015671 0.015634 0.015623 0.015831 0.015582 0.015514 0.015493 0.015359 0.015616 0.015814 0.01553 0.015413 0.015646 0.015499 0.01562 0.01543 0.015681 0.01575 0.015575 0.015576 0.0155 0.015735 0.015545 0.015659 0.015424 0.015594 0.015451 0.0156 0.015648 0.015532 0.015711 0.01553 0.015615 0.015392 0.015235 0.015507 0.015623 0.015667 0.015727 0.015382 0.015502 0.015541 0.015264 0.015549 0.015779 0.0157 0.015684 0.015685 0.015641 0.015498 0.015641 0.015502 0.015694 0.015422 0.015579 0.015243 0.015523 0.015491 0.015627 0.015577 0.015495 0.015455 0.015602 0.015463 0.015429 0.015571 0.015533 0.015535 0.015702 0.015698 0.015677 0.015492 0.015614 0.015553 0.015554 0.015566 0.015483 0.015691 0.015659 0.015574 0.015759 0.015658 0.015537 0.015556 0.015793 0.015448 0.015635 0.015572 0.015451 0.015541 0.015633 0.015451
0.015206 0.015166 0.015313 0.015505 0.015252 0.015162 0.015029 0.015056 0.015202 0.015166 0.015154 0.015357 0.015115 0.015049 0.015029 0.014899 0.015148 0.015341 0.015064 0.014951 0.015177 0.015034 0.015151 0.014967 0.015211 0.015278 0.015108 0.015109 0.015036 0.015263 0.015079 0.01519 0.014962 0.015127 0.014987 0.015133 0.015179 0.015067 0.01524 0.015065 0.015148 0.014931 0.014779 0.015043 0.015154 0.015198 0.015256 0.014922 0.015038 0.015075 0.014807 0.015083 0.015306 0.015229 0.015214 0.015214 0.015172 0.015034 0.015172 0.015037 0.015224 0.01496 0.015112 0.014786 0.015058 0.015027 0.015158 0.01511 0.015031 0.014992 0.015135 0.014999 0.014967 0.015104 0.015068 0.01507 0.015231 0.015227 0.015207 0.015028 0.015146 0.015087 0.015088 0.0151 0.015019 0.015221 0.01519 0.015107 0.015287 0.015189 0.015071 0.01509 0.01532 0.014985 0.015166 0.015106 0.014988 0.015076 0.015164 0.014988
0.014742 0.014703 0.014846 0.015033 0.014787 0.014699 0.01457 0.014596 0.014738 0.014703 0.014691 0.014889 0.014653 0.014589 0.01457 0.014443 0.014685 0.014873 0.014604 0.014494 0.014714 0.014575 0.014689 0.01451 0.014747 0.014811 0.014647 0.014647 0.014576 0.014797 0.014618 0.014726 0.014504 0.014664 0.014529 0.01467 0.014716 0.014606 0.014775 0.014605 0.014685 0.014475 0.014327 0.014583 0.014691 0.014734 0.01479 0.014465 0.014578 0.014614 0.014355 0.014622 0.014839 0.014765 0.014749 0.01475 0.014709 0.014574 0.014708 0.014578 0.014759 0.014503 0.014651 0.014334 0.014598 0.014568 0.014695 0.014648 0.014572 0.014534 0.014673 0.014541 0.014509 0.014643 0.014607 0.014609 0.014766 0.014763 0.014743 0.014569 0.014683 0.014626 0.014627 0.014639 0.01456 0.014756 0.014726 0.014646 0.01482 0.014725 0.014611 0.014628 0.014853 0.014527 0.014703 0.014644 0.01453 0.014615 0.014701 0.01453
0.014284 0.014246 0.014386 0.014568 0.014328 0.014242 0.014117 0.014142 0.01428 0.014246 0.014234 0.014427 0.014198 0.014135 0.014116 0.013993 0.014229 0.014412 0.01415 0.014043 0.014256 0.014121 0.014232 0.014058 0.014289 0.014352 0.014191 0.014192 0.014122 0.014338 0.014163 0.014268 0.014052 0.014208 0.014076 0.014214 0.014258 0.014151 0.014316 0.01415 0.014228 0.014023 0.01388 0.014129 0.014235 0.014276 0.014331 0.014015 0.014124 0.014159 0.013907 0.014167 0.014378 0.014306 0.014291 0.014292 0.014252 0.014121 0.014251 0.014124 0.014301 0.014051 0.014195 0.013887 0.014143 0.014114 0.014238 0.014193 0.014118 0.014081 0.014216 0.014088 0.014057 0.014187 0.014152 0.014154 0.014308 0.014304 0.014285 0.014116 0.014226 0.014171 0.014171 0.014184 0.014106 0.014298 0.014268 0.01419 0.01436 0.014268 0.014156 0.014173 0.014392 0.014074 0.014246 0.014189 0.014077 0.014161 0.014244 0.014077
0.013833 0.013796 0.013933 0.014111 0.013876 0.013792 0.01367 0.013694 0.013829 0.013796 0.013785 0.013973 0.013749 0.013688 0.013669 0.013549 0.013779 0.013958 0.013702 0.013598 0.013806 0.013674 0.013782 0.013612 0.013838 0.013899 0.013743 0.013743 0.013675 0.013886 0.013715 0.013818 0.013606 0.013759 0.01363 0.013765 0.013808 0.013703 0.013865 0.013703 0.013779 0.013579 0.013439 0.013682 0.013785 0.013826 0.013879 0.01357 0.013677 0.013711 0.013465 0.013719 0.013926 0.013855 0.01384 0.013841 0.013801 0.013674 0.013801 0.013677 0.013849 0.013606 0.013746 0.013446 0.013696 0.013667 0.013788 0.013744 0.013671 0.013635 0.013767 0.013642 0.013611 0.013739 0.013704 0.013707 0.013856 0.013853 0.013834 0.013669 0.013777 0.013723 0.013723 0.013735 0.01366 0.013847 0.013818 0.013741 0.013908 0.013817 0.013709 0.013725 0.013939 0.013629 0.013796 0.01374 0.013631 0.013713 0.013794 0.013631
0.013391 0.013354 0.013488 0.013663 0.013432 0.01335 0.01323 0.013254 0.013386 0.013354 0.013343 0.013528 0.013308 0.013248 0.01323 0.013112 0.013338 0.013513 0.013262 0.01316 0.013364 0.013235 0.013341 0.013174 0.013395 0.013455 0.013302 0.013302 0.013236 0.013442 0.013275 0.013376 0.013168 0.013318 0.013191 0.013323 0.013366 0.013263 0.013421 0.013263 0.013337 0.013141 0.013005 0.013242 0.013343 0.013383 0.013436 0.013133 0.013238 0.013271 0.01303 0.013278 0.013481 0.013412 0.013397 0.013398 0.013359 0.013234 0.013359 0.013237 0.013406 0.013168 0.013305 0.013011 0.013256 0.013228 0.013346 0.013303 0.013232 0.013196 0.013326 0.013203 0.013173 0.013298 0.013264 0.013266 0.013413 0.01341 0.013391 0.013229 0.013335 0.013282 0.013283 0.013295 0.01322 0.013404 0.013375 0.013301 0.013464 0.013375 0.013268 0.013285 0.013494 0.01319 0.013354 0.013299 0.013193 0.013273 0.013352 0.013193
0.012957 0.012921 0.013053 0.013225 0.012998 0.012917 0.012799 0.012823 0.012952 0.01292 0.01291 0.013092 0.012875 0.012816 0.012799 0.012683 0.012905 0.013077 0.01283 0.01273 0.01293 0.012804 0.012907 0.012744 0.012961 0.01302 0.012869 0.01287 0.012805 0.013007 0.012843 0.012942 0.012738 0.012885 0.012761 0.01289 0.012932 0.012831 0.012987 0.012831 0.012904 0.012712 0.012579 0.012811 0.01291 0.012949 0.013001 0.012704 0.012806 0.012839 0.012603 0.012846 0.013045 0.012978 0.012963 0.012964 0.012926 0.012803 0.012925 0.012806 0.012972 0.012738 0.012873 0.012585 0.012824 0.012797 0.012913 0.012871 0.012801 0.012766 0.012893 0.012772 0.012743 0.012865 0.012832 0.012835 0.012979 0.012975 0.012957 0.012798 0.012902 0.01285 0.012851 0.012862 0.012789 0.012969 0.012942 0.012868 0.013028 0.012941 0.012837 0.012853 0.013058 0.01276 0.012921 0.012867 0.012762 0.012841 0.012919 0.012763
0.012532 0.012497 0.012626 0.012796 0.012572 0.012493 0.012377 0.0124 0.012528 0.012496 0.012486 0.012665 0.012452 0.012394 0.012377 0.012263 0.012481 0.012651 0.012408 0.012309 0.012506 0.012382 0.012483 0.012323 0.012536 0.012595 0.012446 0.012446 0.012382 0.012582 0.01242 0.012517 0.012317 0.012462 0.012339 0.012467 0.012508 0.012409 0.012562 0.012408 0.01248 0.012291 0.01216 0.012388 0.012486 0.012525 0.012576 0.012283 0.012384 0.012416 0.012185 0.012423 0.012619 0.012553 0.012538 0.012539 0.012502 0.012381 0.012501 0.012384 0.012547 0.012317 0.012449 0.012166 0.012402 0.012375 0.012489 0.012447 0.012379 0.012344 0.012469 0.01235 0.012322 0.012442 0.01241 0.012412 0.012554 0.012551 0.012533 0.012376 0.012478 0.012427 0.012428 0.012439 0.012367 0.012545 0.012517 0.012445 0.012603 0.012517 0.012414 0.01243 0.012632 0.012338 0.012497 0.012444 0.012341 0.012418 0.012495 0.012341
0.012117 0.012082 0.012211 0.012379 0.012157 0.012079 0.011964 0.011987 0.012113 0.012082 0.012072 0.012249 0.012038 0.011981 0.011964 0.011852 0.012067 0.012234 0.011995 0.011898 0.012092 0.011969 0.012069 0.011911 0.012121 0.012179 0.012033 0.012033 0.01197 0.012166 0.012007 0.012103 0.011905 0.012048 0.011927 0.012053 0.012094 0.011996 0.012147 0.011995 0.012066 0.01188 0.011751 0.011976 0.012072 0.01211 0.01216 0.011872 0.011972 0.012003 0.011775 0.01201 0.012204 0.012138 0.012123 0.012124 0.012087 0.011968 0.012087 0.011971 0.012132 0.011905 0.012036 0.011757 0.011989 0.011962 0.012075 0.012034 0.011966 0.011932 0.012055 0.011938 0.01191 0.012029 0.011997 0.011999 0.012139 0.012136 0.012118 0.011964 0.012064 0.012014 0.012014 0.012026 0.011955 0.01213 0.012103 0.012031 0.012187 0.012102 0.012001 0.012016 0.012216 0.011926 0.012083 0.01203 0.011929 0.012005 0.01208 0.011929
0.011713 0.011679 0.011805 0.011972 0.011752 0.011675 0.011562 0.011584 0.011709 0.011678 0.011668 0.011843 0.011635 0.011578 0.011562 0.011451 0.011663 0.011829 0.011592 0.011496 0.011688 0.011566 0.011666 0.011509 0.011717 0.011774 0.011629 0.01163 0.011567 0.011762 0.011604 0.011699 0.011504 0.011645 0.011525 0.01165 0.01169 0.011593 0.011742 0.011592 0.011663 0.011479 0.011351 0.011573 0.011668 0.011706 0.011756 0.011471 0.011569 0.0116 0.011375 0.011607 0.011799 0.011733 0.011719 0.01172 0.011683 0.011566 0.011683 0.011568 0.011728 0.011503 0.011632 0.011357 0.011586 0.01156 0.011671 0.01163 0.011563 0.01153 0.011652 0.011536 0.011508 0.011625 0.011594 0.011596 0.011734 0.011731 0.011714 0.011561 0.011661 0.011611 0.011611 0.011622 0.011553 0.011725 0.011699 0.011628 0.011782 0.011698 0.011598 0.011613 0.011811 0.011524 0.011679 0.011627 0.011527 0.011602 0.011677 0.011527
0.01132 0.011286 0.011411 0.011576 0.011359 0.011282 0.01117 0.011192 0.011316 0.011285 0.011275 0.011448 0.011242 0.011186 0.01117 0.01106 0.01127 0.011434 0.011199 0.011105 0.011295 0.011174 0.011273 0.011118 0.011324 0.01138 0.011237 0.011237 0.011175 0.011368 0.011211 0.011305 0.011112 0.011252 0.011134 0.011257 0.011296 0.011201 0.011348 0.0112 0.01127 0.011088 0.010962 0.011181 0.011275 0.011313 0.011362 0.01108 0.011177 0.011208 0.010985 0.011215 0.011404 0.011339 0.011326 0.011326 0.01129 0.011174 0.01129 0.011176 0.011334 0.011112 0.01124 0.010968 0.011194 0.011168 0.011278 0.011238 0.011171 0.011138 0.011259 0.011144 0.011117 0.011233 0.011202 0.011204 0.011341 0.011338 0.01132 0.011169 0.011268 0.011218 0.011219 0.01123 0.011161 0.011332 0.011305 0.011235 0.011388 0.011305 0.011205 0.011221 0.011417 0.011133 0.011286 0.011234 0.011135 0.011209 0.011284 0.011135
0.010937 0.010904 0.011028 0.011192 0.010976 0.0109 0.010789 0.010811 0.010933 0.010903 0.010893 0.011065 0.010861 0.010805 0.010789 0.01068 0.010888 0.011051 0.010818 0.010724 0.010913 0.010793 0.010891 0.010737 0.010941 0.010998 0.010855 0.010855 0.010794 0.010985 0.01083 0.010923 0.010732 0.01087 0.010753 0.010875 0.010914 0.01082 0.010966 0.010819 0.010888 0.010707 0.010583 0.0108 0.010893 0.01093 0.010979 0.0107 0.010796 0.010827 0.010606 0.010833 0.011022 0.010957 0.010944 0.010944 0.010908 0.010792 0.010908 0.010795 0.010952 0.010731 0.010858 0.010588 0.010813 0.010787 0.010897 0.010856 0.01079 0.010758 0.010877 0.010764 0.010736 0.010851 0.01082 0.010822 0.010958 0.010955 0.010938 0.010788 0.010886 0.010837 0.010837 0.010848 0.01078 0.01095 0.010923 0.010854 0.011005 0.010923 0.010824 0.010839 0.011034 0.010752 0.010904 0.010853 0.010755 0.010828 0.010902 0.010755
0.010567 0.010533 0.010657 0.01082 0.010605 0.010529 0.010419 0.010441 0.010563 0.010533 0.010523 0.010694 0.01049 0.010435 0.010419 0.010311 0.010518 0.01068 0.010448 0.010355 0.010542 0.010423 0.010521 0.010368 0.010571 0.010627 0.010485 0.010485 0.010424 0.010614 0.01046 0.010553 0.010363 0.0105 0.010384 0.010505 0.010544 0.01045 0.010595 0.010449 0.010517 0.010338 0.010214 0.01043 0.010523 0.01056 0.010608 0.01033 0.010426 0.010457 0.010237 0.010463 0.010651 0.010586 0.010573 0.010573 0.010538 0.010423 0.010538 0.010425 0.010581 0.010362 0.010488 0.01022 0.010443 0.010417 0.010526 0.010486 0.010421 0.010388 0.010507 0.010394 0.010367 0.010481 0.010451 0.010452 0.010587 0.010584 0.010567 0.010418 0.010516 0.010467 0.010467 0.010478 0.01041 0.010579 0.010553 0.010484 0.010634 0.010552 0.010454 0.010469 0.010663 0.010382 0.010533 0.010482 0.010385 0.010458 0.010531 0.010385
0.010208 0.010174 0.010297 0.01046 0.010246 0.010171 0.010061 0.010083 0.010204 0.010174 0.010164 0.010334 0.010132 0.010077 0.010061 0.0099538 0.010159 0.010321 0.01009 0.0099969 0.010183 0.010065 0.010162 0.01001 0.010212 0.010268 0.010126 0.010127 0.010066 0.010255 0.010102 0.010194 0.010005 0.010141 0.010026 0.010146 0.010185 0.010091 0.010236 0.01009 0.010159 0.0099803 0.0098572 0.010072 0.010164 0.010201 0.010249 0.0099726 0.010068 0.010098 0.00988 0.010105 0.010291 0.010227 0.010214 0.010214 0.010179 0.010064 0.010179 0.010067 0.010222 0.010004 0.010129 0.009863 0.010084 0.010059 0.010167 0.010127 0.010062 0.01003 0.010148 0.010036 0.010009 0.010123 0.010092 0.010094 0.010228 0.010225 0.010208 0.01006 0.010157 0.010108 0.010109 0.010119 0.010052 0.01022 0.010194 0.010125 0.010275 0.010193 0.010096 0.01011 0.010303 0.010024 0.010174 0.010124 0.010027 0.010099 0.010173 0.010027
0.0098607 0.0098273 0.0099498 0.010113 0.0098987 0.0098236 0.0097143 0.009736 0.0098566 0.0098267 0.0098173 0.0099866 0.0097845 0.0097303 0.009714 0.0096077 0.0098119 0.0099731 0.009743 0.0096505 0.0098361 0.0097183 0.0098148 0.0096636 0.0098646 0.0099203 0.0097792 0.0097796 0.0097195 0.0099081 0.0097548 0.0098468 0.0096589 0.0097942 0.0096798 0.0097993 0.0098379 0.0097447 0.0098888 0.0097435 0.0098116 0.009634 0.0095114 0.0097251 0.0098173 0.0098536 0.009902 0.0096263 0.0097209 0.0097515 0.0095342 0.0097582 0.0099441 0.0098795 0.0098669 0.0098673 0.009832 0.0097178 0.0098319 0.0097205 0.0098749 0.0096575 0.0097825 0.0095173 0.0097377 0.0097122 0.0098205 0.0097804 0.0097156 0.0096836 0.0098012 0.0096896 0.0096628 0.0097758 0.0097456 0.0097474 0.0098812 0.0098781 0.0098613 0.0097133 0.0098102 0.0097615 0.0097621 0.0097723 0.0097056 0.0098729 0.0098466 0.0097783 0.0099276 0.009846 0.0097487 0.0097636 0.0099558 0.009678 0.0098271 0.0097769 0.0096805 0.0097523 0.0098257 0.0096804
0.0095254 0.0094922 0.0096143 0.0097769 0.0095634 0.0094885 0.0093794 0.0094011 0.0095214 0.0094915 0.0094823 0.0096509 0.0094493 0.0093954 0.0093791 0.0092732 0.0094767 0.0096376 0.009408 0.0093159 0.0095009 0.0093833 0.0094797 0.009329 0.0095293 0.009585 0.009444 0.0094445 0.0093847 0.0095728 0.0094198 0.0095116 0.0093244 0.0094591 0.0093453 0.0094643 0.0095027 0.0094099 0.0095534 0.0094085 0.0094765 0.0092994 0.0091772 0.0093902 0.0094822 0.0095183 0.0095666 0.0092917 0.009386 0.0094166 0.0091999 0.0094233 0.0096088 0.009544 0.0095317 0.0095321 0.0094969 0.0093829 0.0094968 0.0093857 0.0095396 0.0093228 0.0094475 0.0091831 0.0094029 0.0093772 0.0094854 0.0094453 0.0093807 0.0093489 0.0094661 0.0093549 0.0093282 0.0094408 0.0094108 0.0094126 0.0095459 0.0095428 0.0095261 0.0093784 0.0094751 0.0094265 0.0094271 0.0094371 0.0093709 0.0095377 0.0095113 0.0094433 0.0095922 0.0095107 0.0094137 0.0094286 0.0096203 0.0093432 0.0094919 0.0094418 0.0093458 0.0094171 0.0094906 0.0093456
0.0092021 0.0091689 0.0092907 0.0094532 0.0092399 0.0091653 0.0090563 0.009078 0.009198 0.0091683 0.0091592 0.0093273 0.009126 0.0090723 0.009056 0.0089505 0.0091534 0.0093141 0.0090849 0.0089929 0.0091776 0.0090602 0.0091565 0.0090061 0.009206 0.0092616 0.0091208 0.0091213 0.0090617 0.0092495 0.0090967 0.0091883 0.0090017 0.0091359 0.0090225 0.0091412 0.0091794 0.009087 0.0092301 0.0090853 0.0091532 0.0089765 0.0088545 0.0090672 0.0091591 0.0091949 0.0092432 0.0089688 0.0090629 0.0090935 0.0088773 0.0091002 0.0092855 0.0092205 0.0092085 0.0092088 0.0091736 0.0090599 0.0091737 0.0090626 0.0092162 0.0089999 0.0091244 0.0088606 0.0090798 0.0090541 0.0091623 0.009122 0.0090576 0.0090259 0.0091429 0.0090319 0.0090054 0.0091176 0.0090878 0.0090895 0.0092226 0.0092194 0.0092028 0.0090553 0.009152 0.0091033 0.009104 0.0091137 0.0090479 0.0092144 0.009188 0.0091201 0.0092688 0.0091874 0.0090905 0.0091054 0.0092969 0.0090203 0.0091685 0.0091186 0.0090229 0.0090937 0.0091674 0.0090226
0.0088907 0.0088575 0.0089791 0.0091416 0.0089284 0.0088539 0.0087451 0.0087667 0.0088866 0.0088568 0.008848 0.0090157 0.0088145 0.008761 0.0087447 0.0086395 0.0088419 0.0090025 0.0087736 0.0086818 0.0088662 0.0087488 0.0088452 0.008695 0.0088946 0.0089502 0.0088094 0.0088099 0.0087505 0.0089381 0.0087854 0.0088769 0.0086908 0.0088245 0.0087116 0.0088299 0.008868 0.0087758 0.0089186 0.008774 0.0088418 0.0086654 0.0085436 0.0087559 0.0088478 0.0088835 0.0089317 0.0086576 0.0087515 0.0087823 0.0085664 0.008789 0.008974 0.0089089 0.0088971 0.0088974 0.0088623 0.0087486 0.0088624 0.0087514 0.0089048 0.0086887 0.0088131 0.0085497 0.0087687 0.0087428 0.008851 0.0088106 0.0087463 0.0087148 0.0088315 0.0087208 0.0086944 0.0088063 0.0087767 0.0087784 0.0089112 0.008908 0.0088914 0.0087439 0.0088407 0.008792 0.0087927 0.0088022 0.0087367 0.0089031 0.0088766 0.0088088 0.0089573 0.0088759 0.0087791 0.008794 0.0089854 0.0087092 0.008857 0.0088072 0.0087117 0.0087822 0.0088561 0.0087114
0.0085911 0.008558 0.0086793 0.0088418 0.0086287 0.0085544 0.0084456 0.0084672 0.0085869 0.0085572 0.0085485 0.0087158 0.0085148 0.0084614 0.0084452 0.0083402 0.0085422 0.0087028 0.008474 0.0083823 0.0085666 0.0084492 0.0085456 0.0083957 0.008595 0.0086506 0.0085097 0.0085103 0.008451 0.0086385 0.0084858 0.0085772 0.0083917 0.0085249 0.0084124 0.0085304 0.0085683 0.0084764 0.0086189 0.0084744 0.0085421 0.008366 0.0082442 0.0084564 0.0085483 0.0085838 0.008632 0.0083581 0.008452 0.0084828 0.0082671 0.0084895 0.0086745 0.008609 0.0085975 0.0085978 0.0085627 0.0084491 0.0085629 0.0084519 0.0086051 0.0083892 0.0085136 0.0082504 0.0084692 0.0084431 0.0085515 0.008511 0.0084467 0.0084153 0.0085319 0.0084214 0.008395 0.0085067 0.0084773 0.0084789 0.0086115 0.0086083 0.0085918 0.0084443 0.0085411 0.0084924 0.0084932 0.0085025 0.0084373 0.0086035 0.0085769 0.0085092 0.0086577 0.0085762 0.0084794 0.0084944 0.0086857 0.0084097 0.0085572 0.0085076 0.0084122 0.0084824 0.0085566 0.0084119
0.0083032 0.00827 0.0083911 0.0085537 0.0083406 0.0082665 0.0081577 0.0081793 0.0082989 0.0082692 0.0082607 0.0084277 0.0082267 0.0081735 0.0081572 0.0080524 0.0082542 0.0084147 0.0081861 0.0080945 0.0082786 0.0081612 0.0082577 0.0081079 0.0083071 0.0083626 0.0082217 0.0082223 0.0081631 0.0083506 0.0081979 0.0082893 0.0081041 0.0082369 0.0081247 0.0082425 0.0082804 0.0081887 0.0083309 0.0081864 0.0082541 0.0080782 0.0079564 0.0081686 0.0082604 0.0082958 0.008344 0.0080703 0.008164 0.008195 0.0079793 0.0082017 0.0083866 0.0083209 0.0083097 0.0083099 0.0082748 0.0081612 0.008275 0.008164 0.0083171 0.0081014 0.0082257 0.0079627 0.0081814 0.0081552 0.0082636 0.0082229 0.0081588 0.0081275 0.008244 0.0081335 0.0081073 0.0082188 0.0081896 0.0081911 0.0083236 0.0083203 0.0083039 0.0081564 0.0082533 0.0082044 0.0082053 0.0082144 0.0081495 0.0083157 0.0082889 0.0082213 0.0083697 0.0082882 0.0081914 0.0082065 0.0083977 0.0081219 0.0082692 0.0082196 0.0081244 0.0081942 0.0082688 0.0081239
0.0080267 0.0079936 0.0081145 0.0082771 0.0080641 0.00799 0.0078812 0.0079028 0.0080224 0.0079927 0.0079843 0.008151 0.0079501 0.007897 0.0078808 0.0077761 0.0079776 0.0081382 0.0079096 0.0078181 0.0080021 0.0078847 0.0079812 0.0078316 0.0080306 0.0080862 0.0079451 0.0079458 0.0078868 0.0080742 0.0079215 0.0080128 0.007828 0.0079605 0.0078486 0.0079661 0.0080039 0.0079124 0.0080544 0.0079098 0.0079776 0.0078018 0.00768 0.0078922 0.007984 0.0080193 0.0080675 0.0077938 0.0078875 0.0079186 0.007703 0.0079253 0.0081102 0.0080442 0.0080332 0.0080335 0.0079983 0.0078848 0.0079987 0.0078876 0.0080405 0.0078249 0.0079493 0.0076864 0.0079051 0.0078786 0.0079872 0.0079464 0.0078823 0.0078511 0.0079676 0.0078572 0.0078311 0.0079424 0.0079133 0.0079148 0.0080471 0.0080438 0.0080274 0.0078799 0.0079769 0.0079279 0.0079289 0.0079377 0.0078732 0.0080393 0.0080124 0.0079449 0.0080932 0.0080116 0.0079149 0.00793 0.0081212 0.0078455 0.0079926 0.0079431 0.007848 0.0079176 0.0079924 0.0078475
0.0077615 0.0077284 0.007849 0.0080118 0.0077988 0.0077249 0.007616 0.0076377 0.0077572 0.0077275 0.0077193 0.0078856 0.0076847 0.0076319 0.0076156 0.0075111 0.0077123 0.0078728 0.0076444 0.0075529 0.0077368 0.0076194 0.0077161 0.0075666 0.0077654 0.0078209 0.0076798 0.0076806 0.0076216 0.007809 0.0076563 0.0077476 0.0075632 0.0076952 0.0075837 0.007701 0.0077386 0.0076474 0.0077891 0.0076446 0.0077124 0.0075368 0.0074148 0.007627 0.0077189 0.007754 0.0078022 0.0075287 0.0076223 0.0076535 0.0074379 0.0076602 0.007845 0.0077787 0.0077681 0.0077683 0.0077332 0.0076196 0.0077336 0.0076224 0.0077753 0.0075598 0.0076842 0.0074214 0.00764 0.0076134 0.0077221 0.0076811 0.0076171 0.007586 0.0077024 0.0075921 0.0075661 0.0076772 0.0076483 0.0076497 0.0077819 0.0077785 0.0077622 0.0076146 0.0077118 0.0076627 0.0076637 0.0076724 0.0076081 0.0077741 0.0077471 0.0076797 0.0078279 0.0077464 0.0076496 0.0076647 0.007856 0.0075805 0.0077273 0.0076779 0.0075829 0.0076521 0.0077273 0.0075823
0.0075073 0.0074742 0.0075946 0.0077573 0.0075444 0.0074707 0.0073619 0.0073835 0.0075029 0.0074733 0.0074652 0.0076312 0.0074304 0.0073777 0.0073614 0.0072572 0.007458 0.0076185 0.0073902 0.0072988 0.0074826 0.0073652 0.0074619 0.0073126 0.0075112 0.0075667 0.0074256 0.0074264 0.0073676 0.0075548 0.0074021 0.0074933 0.0073094 0.007441 0.0073299 0.0074469 0.0074844 0.0073934 0.0075349 0.0073904 0.0074581 0.0072827 0.0071607 0.0073729 0.0074648 0.0074997 0.0075479 0.0072746 0.0073681 0.0073994 0.0071839 0.0074061 0.0075908 0.0075243 0.0075139 0.0075141 0.007479 0.0073655 0.0074795 0.0073683 0.007521 0.0073057 0.0074301 0.0071674 0.007386 0.0073592 0.007468 0.0074269 0.007363 0.007332 0.0074482 0.0073381 0.0073121 0.0074231 0.0073943 0.0073957 0.0075277 0.0075242 0.007508 0.0073604 0.0074576 0.0074085 0.0074096 0.007418 0.0073541 0.00752 0.0074929 0.0074256 0.0075737 0.0074921 0.0073954 0.0074105 0.0076017 0.0073264 0.0074729 0.0074237 0.0073288 0.0073977 0.0074732 0.0073282
0.0072639 0.0072308 0.0073509 0.0075135 0.0073008 0.0072273 0.0071185 0.0071401 0.0072594 0.0072298 0.0072219 0.0073874 0.0071868 0.0071343 0.007118 0.007014 0.0072145 0.0073748 0.0071468 0.0070555 0.0072391 0.0071217 0.0072185 0.0070694 0.0072678 0.0073232 0.0071821 0.0071829 0.0071243 0.0073114 0.0071587 0.0072499 0.0070663 0.0071976 0.0070868 0.0072035 0.0072409 0.0071501 0.0072913 0.0071469 0.0072146 0.0070394 0.0069175 0.0071296 0.0072214 0.0072562 0.0073044 0.0070312 0.0071247 0.0071561 0.0069407 0.0071628 0.0073473 0.0072806 0.0072705 0.0072706 0.0072355 0.0071221 0.0072361 0.0071249 0.0072774 0.0070624 0.0071867 0.0069243 0.0071427 0.0071157 0.0072247 0.0071834 0.0071196 0.0070887 0.0072048 0.0070948 0.0070689 0.0071797 0.0071511 0.0071524 0.0072842 0.0072807 0.0072645 0.007117 0.0072143 0.0071651 0.0071662 0.0071744 0.0071108 0.0072765 0.0072494 0.0071822 0.0073301 0.0072485 0.0071519 0.0071671 0.0073581 0.0070831 0.0072294 0.0071802 0.0070855 0.0071541 0.0072299 0.0070848
0.0070308 0.0069977 0.0071176 0.00728 0.0070676 0.0069943 0.0068856 0.0069072 0.0070263 0.0069967 0.006989 0.007154 0.0069537 0.0069014 0.0068851 0.0067813 0.0069814 0.0071415 0.0069139 0.0068227 0.007006 0.0068887 0.0069855 0.0068367 0.0070347 0.0070901 0.006949 0.0069499 0.0068914 0.0070783 0.0069257 0.0070168 0.0068338 0.0069646 0.0068542 0.0069706 0.0070079 0.0069173 0.0070582 0.0069139 0.0069816 0.0068067 0.0066847 0.0068967 0.0069884 0.0070231 0.0070712 0.0067984 0.0068917 0.0069232 0.0067081 0.0069299 0.0071142 0.0070473 0.0070375 0.0070375 0.0070025 0.0068892 0.0070031 0.006892 0.0070443 0.0068295 0.0069538 0.0066916 0.0069098 0.0068827 0.0069917 0.0069503 0.0068866 0.0068559 0.0069718 0.006862 0.0068362 0.0069467 0.0069183 0.0069196 0.0070511 0.0070475 0.0070315 0.006884 0.0069813 0.0069321 0.0069333 0.0069413 0.006878 0.0070435 0.0070163 0.0069492 0.0070969 0.0070154 0.0069189 0.0069341 0.0071249 0.0068503 0.0069962 0.0069472 0.0068527 0.0069209 0.0069969 0.0068519
0.0068078 0.0067748 0.0068942 0.0070564 0.0068445 0.0067714 0.0066629 0.0066844 0.0068032 0.0067737 0.0067662 0.0069306 0.0067306 0.0066786 0.0066623 0.0065588 0.0067584 0.0069182 0.006691 0.0066 0.006783 0.0066659 0.0067626 0.0066141 0.0068117 0.006867 0.0067261 0.006727 0.0066687 0.0068552 0.0067029 0.0067938 0.0066114 0.0067417 0.0066317 0.0067478 0.0067849 0.0066947 0.0068351 0.006691 0.0067586 0.0065841 0.0064622 0.006674 0.0067656 0.0068 0.006848 0.0065758 0.0066689 0.0067004 0.0064856 0.0067071 0.0068911 0.006824 0.0068145 0.0068145 0.0067796 0.0066665 0.0067803 0.0066693 0.0068212 0.0066069 0.0067309 0.0064692 0.0066871 0.0066599 0.0067689 0.0067274 0.0066638 0.0066332 0.0067489 0.0066394 0.0066137 0.0067239 0.0066957 0.0066969 0.006828 0.0068245 0.0068085 0.0066612 0.0067585 0.0067092 0.0067104 0.0067183 0.0066554 0.0068206 0.0067933 0.0067264 0.0068738 0.0067923 0.006696 0.0067112 0.0069017 0.0066277 0.0067731 0.0067243 0.0066301 0.0066979 0.0067741 0.0066292
0.0065945 0.0065616 0.0066806 0.0068424 0.006631 0.0065582 0.0064499 0.0064714 0.0065899 0.0065605 0.0065531 0.0067168 0.0065174 0.0064656 0.0064494 0.0063462 0.0065451 0.0067046 0.006478 0.0063872 0.0065698 0.0064529 0.0065494 0.0064014 0.0065984 0.0066536 0.0065129 0.0065138 0.0064558 0.0066419 0.0064899 0.0065805 0.0063988 0.0065285 0.0064191 0.0065347 0.0065716 0.0064818 0.0066217 0.006478 0.0065454 0.0063713 0.0062496 0.006461 0.0065525 0.0065867 0.0066346 0.006363 0.0064559 0.0064875 0.0062731 0.0064942 0.0066777 0.0066105 0.0066013 0.0066013 0.0065664 0.0064535 0.0065672 0.0064563 0.0066078 0.006394 0.0065179 0.0062567 0.0064742 0.0064469 0.0065558 0.0065142 0.0064508 0.0064204 0.0065358 0.0064265 0.006401 0.0065108 0.0064828 0.006484 0.0066147 0.0066111 0.0065952 0.0064482 0.0065454 0.0064961 0.0064974 0.006505 0.0064425 0.0066073 0.00658 0.0065133 0.0066603 0.006579 0.0064829 0.0064981 0.0066882 0.0064149 0.0065598 0.0065111 0.0064172 0.0064847 0.0065609 0.0064163
0.0063906 0.0063578 0.0064762 0.0066375 0.0064269 0.0063544 0.0062464 0.0062679 0.006386 0.0063566 0.0063494 0.0065124 0.0063136 0.006262 0.0062459 0.0061431 0.0063412 0.0065003 0.0062744 0.0061839 0.0063659 0.0062493 0.0063456 0.0061981 0.0063945 0.0064495 0.0063091 0.0063101 0.0062523 0.0064379 0.0062863 0.0063766 0.0061957 0.0063248 0.0062159 0.006331 0.0063677 0.0062784 0.0064177 0.0062743 0.0063416 0.0061681 0.0060466 0.0062575 0.0063487 0.0063827 0.0064305 0.0061597 0.0062523 0.0062839 0.0060701 0.0062906 0.0064735 0.0064064 0.0063974 0.0063973 0.0063626 0.00625 0.0063634 0.0062528 0.0064038 0.0061907 0.0063142 0.0060538 0.0062708 0.0062433 0.006352 0.0063105 0.0062473 0.006217 0.006332 0.0062232 0.0061978 0.0063072 0.0062793 0.0062805 0.0064107 0.0064071 0.0063913 0.0062446 0.0063416 0.0062925 0.0062938 0.0063012 0.0062391 0.0064034 0.006376 0.0063096 0.0064561 0.0063751 0.0062792 0.0062944 0.0064839 0.0062115 0.0063559 0.0063074 0.0062138 0.0062809 0.0063572 0.0062129
0.0061956 0.006163 0.0062808 0.0064415 0.0062317 0.0061596 0.006052 0.0060734 0.006191 0.0061618 0.0061547 0.0063168 0.0061188 0.0060676 0.0060514 0.0059491 0.0061464 0.0063048 0.0060799 0.0059897 0.006171 0.0060548 0.0061509 0.006004 0.0061995 0.0062543 0.0061144 0.0061154 0.0060579 0.0062428 0.0060917 0.0061817 0.0060018 0.00613 0.0060218 0.0061364 0.0061728 0.006084 0.0062226 0.0060797 0.0061468 0.005974 0.0058528 0.0060631 0.006154 0.0061878 0.0062354 0.0059656 0.0060578 0.0060894 0.0058763 0.0060961 0.0062783 0.0062112 0.0062025 0.0062024 0.0061677 0.0060556 0.0061686 0.0060584 0.0062087 0.0059965 0.0061196 0.0058601 0.0060763 0.0060488 0.0061573 0.0061158 0.0060529 0.0060227 0.0061373 0.0060289 0.0060037 0.0061125 0.0060849 0.006086 0.0062157 0.006212 0.0061963 0.0060502 0.0061469 0.0060978 0.0060992 0.0061064 0.0060448 0.0062084 0.0061811 0.006115 0.0062609 0.0061801 0.0060846 0.0060998 0.0062886 0.0060173 0.006161 0.0061127 0.0060196 0.0060861 0.0061624 0.0060186
0.0060093 0.0059768 0.0060939 0.0062539 0.0060451 0.0059734 0.0058663 0.0058876 0.0060046 0.0059755 0.0059686 0.0061297 0.0059326 0.0058818 0.0058657 0.0057639 0.0059602 0.0061178 0.005894 0.0058043 0.0059847 0.005869 0.0059647 0.0058185 0.0060131 0.0060677 0.0059283 0.0059294 0.0058722 0.0060562 0.0059058 0.0059954 0.0058165 0.005944 0.0058364 0.0059503 0.0059866 0.0058982 0.006036 0.0058938 0.0059606 0.0057886 0.0056679 0.0058773 0.0059679 0.0060014 0.0060488 0.0057802 0.005872 0.0059036 0.0056913 0.0059102 0.0060916 0.0060246 0.0060161 0.006016 0.0059815 0.0058699 0.0059825 0.0058727 0.0060223 0.005811 0.0059336 0.0056752 0.0058906 0.0058631 0.0059712 0.0059297 0.0058671 0.0058372 0.0059512 0.0058433 0.0058183 0.0059266 0.0058992 0.0059002 0.0060292 0.0060255 0.00601 0.0058644 0.0059608 0.0059119 0.0059133 0.0059203 0.0058592 0.0060221 0.0059948 0.005929 0.0060742 0.0059938 0.0058987 0.0059138 0.0061018 0.0058317 0.0059747 0.0059267 0.005834 0.0059 0.0059763 0.005833
0.0058311 0.0057988 0.0059151 0.0060742 0.0058667 0.0057955 0.0056889 0.0057101 0.0058264 0.0057975 0.0057908 0.0059507 0.0057547 0.0057043 0.0056882 0.0055871 0.0057822 0.005939 0.0057164 0.0056272 0.0058067 0.0056915 0.0057868 0.0056414 0.0058349 0.0058892 0.0057505 0.0057516 0.0056948 0.0058778 0.0057282 0.0058173 0.0056396 0.0057661 0.0056594 0.0057725 0.0058085 0.0057208 0.0058577 0.0057162 0.0057826 0.0056116 0.0054914 0.0056999 0.00579 0.0058232 0.0058703 0.0056032 0.0056945 0.005726 0.0055148 0.0057326 0.005913 0.0058461 0.0058379 0.0058378 0.0058035 0.0056924 0.0058045 0.0056952 0.005844 0.0056339 0.0057559 0.0054988 0.0057131 0.0056856 0.0057933 0.0057519 0.0056897 0.0056599 0.0057733 0.0056661 0.0056412 0.0057488 0.0057217 0.0057227 0.0058509 0.0058472 0.0058318 0.0056869 0.005783 0.0057342 0.0057357 0.0057425 0.0056819 0.0058439 0.0058166 0.0057513 0.0058957 0.0058156 0.005721 0.0057361 0.005923 0.0056545 0.0057966 0.005749 0.0056568 0.0057223 0.0057984 0.0056557
0.0056607 0.0056286 0.0057441 0.0059021 0.005696 0.0056253 0.0055194 0.0055404 0.005656 0.0056273 0.0056207 0.0057795 0.0055847 0.0055347 0.0055187 0.0054183 0.005612 0.0057679 0.0055467 0.0054581 0.0056364 0.0055219 0.0056167 0.0054723 0.0056645 0.0057184 0.0055806 0.0055817 0.0055253 0.0057072 0.0055584 0.005647 0.0054706 0.0055961 0.0054903 0.0056026 0.0056382 0.0055512 0.0056871 0.0055465 0.0056125 0.0054426 0.005323 0.0055303 0.0056199 0.0056528 0.0056997 0.0054342 0.005525 0.0055564 0.0053463 0.0055629 0.0057421 0.0056755 0.0056676 0.0056674 0.0056333 0.0055229 0.0056344 0.0055257 0.0056735 0.0054647 0.005586 0.0053304 0.0055435 0.0055161 0.0056232 0.005582 0.0055201 0.0054907 0.0056033 0.0054968 0.0054721 0.005579 0.0055522 0.0055531 0.0056804 0.0056767 0.0056614 0.0055174 0.0056129 0.0055644 0.0055659 0.0055725 0.0055125 0.0056735 0.0056463 0.0055814 0.0057249 0.0056453 0.0055513 0.0055663 0.0057521 0.0054853 0.0056263 0.0055791 0.0054875 0.0055524 0.0056283 0.0054864
0.0054978 0.0054659 0.0055804 0.0057373 0.0055328 0.0054627 0.0053574 0.0053783 0.0054931 0.0054646 0.0054581 0.0056155 0.0054222 0.0053726 0.0053568 0.0052571 0.0054494 0.0056041 0.0053846 0.0052965 0.0054736 0.0053598 0.0054541 0.0053108 0.0055016 0.0055551 0.0054181 0.0054193 0.0053634 0.0055439 0.0053962 0.0054841 0.0053092 0.0054336 0.0053287 0.0054401 0.0054754 0.0053891 0.0055239 0.0053843 0.0054499 0.0052812 0.0051623 0.0053683 0.0054573 0.0054899 0.0055364 0.0052728 0.0053629 0.0053942 0.0051856 0.0054007 0.0055786 0.0055123 0.0055046 0.0055044 0.0054706 0.0053609 0.0054716 0.0053637 0.0055104 0.0053031 0.0054236 0.0051698 0.0053815 0.0053541 0.0054605 0.0054195 0.0053581 0.0053289 0.0054408 0.005335 0.0053106 0.0054166 0.0053901 0.005391 0.0055173 0.0055136 0.0054985 0.0053554 0.0054504 0.0054021 0.0054036 0.0054101 0.0053506 0.0055105 0.0054834 0.005419 0.0055614 0.0054824 0.005389 0.005404 0.0055884 0.0053236 0.0054635 0.0054166 0.0053258 0.0053901 0.0054656 0.0053246
0.0053418 0.0053102 0.0054237 0.0055793 0.0053765 0.005307 0.0052026 0.0052233 0.0053371 0.0053089 0.0053026 0.0054585 0.0052668 0.0052176 0.0052019 0.0051031 0.0052937 0.0054472 0.0052295 0.0051422 0.0053178 0.0052049 0.0052985 0.0051564 0.0053456 0.0053987 0.0052628 0.0052639 0.0052085 0.0053876 0.005241 0.0053282 0.0051549 0.0052782 0.0051742 0.0052846 0.0053196 0.0052341 0.0053677 0.0052292 0.0052943 0.005127 0.0050089 0.0052134 0.0053017 0.005334 0.0053801 0.0051186 0.005208 0.0052391 0.0050321 0.0052456 0.005422 0.0053561 0.0053486 0.0053484 0.0053148 0.0052061 0.005316 0.0052089 0.0053543 0.0051487 0.0052683 0.0050164 0.0052265 0.0051992 0.005305 0.0052641 0.0052033 0.0051743 0.0052853 0.0051804 0.0051562 0.0052613 0.0052351 0.005236 0.0053612 0.0053575 0.0053425 0.0052006 0.0052948 0.0052469 0.0052485 0.0052547 0.0051959 0.0053544 0.0053276 0.0052637 0.0054049 0.0053265 0.0052339 0.0052487 0.0054317 0.0051691 0.0053078 0.0052613 0.0051713 0.0052348 0.00531 0.00517
0.0051925 0.0051612 0.0052735 0.0054277 0.0052268 0.005158 0.0050545 0.0050751 0.0051878 0.0051598 0.0051537 0.005308 0.005118 0.0050694 0.0050538 0.0049559 0.0051448 0.0052968 0.0050812 0.0049946 0.0051687 0.0050568 0.0051496 0.0050088 0.0051962 0.0052488 0.0051141 0.0051153 0.0050604 0.0052379 0.0050926 0.005179 0.0050074 0.0051294 0.0050266 0.0051359 0.0051705 0.0050858 0.0052182 0.0050809 0.0051454 0.0049796 0.0048624 0.0050653 0.0051528 0.0051847 0.0052304 0.0049712 0.0050599 0.0050907 0.0048855 0.0050971 0.005272 0.0052065 0.0051993 0.005199 0.0051658 0.005058 0.0051669 0.0050607 0.0052048 0.0050011 0.0051197 0.0048699 0.0050783 0.0050511 0.005156 0.0051155 0.0050552 0.0050265 0.0051365 0.0050326 0.0050086 0.0051127 0.0050868 0.0050877 0.0052117 0.005208 0.0051932 0.0050525 0.005146 0.0050984 0.0051 0.0051061 0.0050479 0.005205 0.0051783 0.0051151 0.005255 0.0051773 0.0050855 0.0051002 0.0052815 0.0050213 0.0051587 0.0051127 0.0050235 0.0050863 0.005161 0.0050222
0.0050495 0.0050184 0.0051296 0.0052821 0.0050833 0.0050153 0.0049128 0.0049332 0.0050448 0.0050171 0.0050111 0.0051637 0.0049756 0.0049275 0.0049121 0.0048152 0.0050022 0.0051527 0.0049392 0.0048535 0.0050259 0.004915 0.005007 0.0048676 0.0050531 0.0051052 0.0049718 0.0049729 0.0049187 0.0050944 0.0049505 0.0050361 0.0048663 0.004987 0.0048853 0.0049934 0.0050276 0.0049439 0.0050748 0.0049389 0.0050027 0.0048386 0.0047225 0.0049235 0.0050102 0.0050417 0.0050869 0.0048303 0.0049181 0.0049487 0.0047454 0.0049551 0.0051282 0.0050632 0.0050562 0.0050559 0.005023 0.0049163 0.0050242 0.004919 0.0050616 0.0048599 0.0049774 0.00473 0.0049364 0.0049094 0.0050134 0.0049731 0.0049134 0.0048851 0.004994 0.0048911 0.0048674 0.0049705 0.0049449 0.0049457 0.0050684 0.0050648 0.0050501 0.0049107 0.0050034 0.0049563 0.0049579 0.0049638 0.0049064 0.0050619 0.0050354 0.0049728 0.0051113 0.0050343 0.0049434 0.0049581 0.0051376 0.00488 0.0050159 0.0049704 0.0048821 0.0049442 0.0050183 0.0048808
0.0049123 0.0048816 0.0049914 0.0051423 0.0049458 0.0048785 0.0047771 0.0047973 0.0049077 0.0048802 0.0048744 0.0050252 0.0048392 0.0047917 0.0047764 0.0046806 0.0048654 0.0050143 0.0048032 0.0047184 0.0048889 0.0047792 0.0048703 0.0047324 0.0049159 0.0049674 0.0048354 0.0048366 0.0047829 0.0049568 0.0048144 0.0048991 0.0047313 0.0048504 0.00475 0.0048569 0.0048907 0.004808 0.0049373 0.0048028 0.004866 0.0047037 0.0045888 0.0047877 0.0048735 0.0049046 0.0049493 0.0046955 0.0047823 0.0048127 0.0046114 0.0048189 0.0049902 0.0049258 0.0049189 0.0049187 0.0048861 0.0047805 0.0048873 0.0047832 0.0049243 0.0047247 0.004841 0.0045962 0.0048005 0.0047737 0.0048766 0.0048367 0.0047777 0.0047498 0.0048574 0.0047557 0.0047323 0.0048342 0.0048089 0.0048097 0.004931 0.0049274 0.004913 0.004775 0.0048668 0.0048201 0.0048217 0.0048274 0.0047708 0.0049246 0.0048984 0.0048365 0.0049734 0.0048973 0.0048074 0.0048218 0.0049994 0.0047446 0.004879 0.0048341 0.0047468 0.004808 0.0048815 0.0047454


==> images/plots/data/mismatching/vdftlin-ol-j.dat <==
0.3026
0.30434
0.29992
0.295
0.30134
0.304
0.30765
0.30673
0.30272
0.30397
0.30414
0.29862
0.30579
0.30713
0.30711
0.31167
0.30398
0.29954
0.30666
0.30954
0.30321
0.30749
0.30439
0.30936
0.30247
0.30055
0.30594
0.30529
0.30746
0.30127
0.30645
0.30347
0.30953
0.30481
0.30802
0.30508
0.30344
0.30644
0.30187
0.30615
0.30496
0.30992
0.31492
0.30678
0.30412
0.30332
0.30115
0.31028
0.3073
0.30637
0.31395
0.30631
0.30029
0.3016
0.30297
0.30273
0.30385
0.30725
0.30404
0.30737
0.30204
0.30977
0.30534
0.31434
0.30637
0.3072
0.30423
0.30522
0.30765
0.30905
0.30409
0.30839
0.30953
0.30509
0.30663
0.30663
0.30219
0.30239
0.30326
0.30791
0.30507
0.30667
0.30565
0.30585
0.30751
0.30291
0.30302
0.30513
0.30078
0.30299
0.30641
0.30601
0.30008
0.30943
0.30349
0.30584
0.30881
0.30629
0.30408
0.3083


==> images/plots/data/mismatching/vdftlin-ol-rho.dat <==
3.1841 -3.0866
3.1754 -3.0778
3.1992 -3.1018
3.2332 -3.1356
3.1901 -3.0927
3.1767 -3.0791
3.1529 -3.0555
3.1591 -3.0616
3.181 -3.0836
3.1748 -3.0773
3.1768 -3.0792
3.2072 -3.1097
3.1654 -3.0678
3.1554 -3.058
3.1554 -3.058
3.1326 -3.035
3.1704 -3.0731
3.2019 -3.1044
3.1588 -3.0614
3.1422 -3.0447
3.1797 -3.0822
3.1532 -3.0558
3.1749 -3.0773
3.1448 -3.0473
3.185 -3.0874
3.1956 -3.0982
3.1636 -3.0661
3.1659 -3.0685
3.156 -3.0584
3.194 -3.0964
3.1611 -3.0636
3.1803 -3.0827
3.1473 -3.0495
3.1688 -3.0713
3.1525 -3.0549
3.1712 -3.0736
3.1772 -3.0798
3.1625 -3.0649
3.1873 -3.0898
3.1593 -3.062
3.1705 -3.073
3.1403 -3.0428
3.1125 -3.015
3.156 -3.0587
3.176 -3.0784
3.1794 -3.0819
3.1914 -3.094
3.1368 -3.0393
3.1545 -3.0571
3.1633 -3.0657
3.1187 -3.0211
3.1632 -3.0656
3.2004 -3.1028
3.1849 -3.0876
3.184 -3.0864
3.1855 -3.0879
3.1779 -3.0804
3.1547 -3.0572
3.1775 -3.0799
3.156 -3.0585
3.1864 -3.089
3.1415 -3.044
3.169 -3.0715
3.1155 -3.018
3.1603 -3.0629
3.1537 -3.0563
3.1769 -3.0793
3.1662 -3.0688
3.1536 -3.0561
3.1464 -3.0488
3.1746 -3.0771
3.1503 -3.0528
3.1455 -3.0479
3.1684 -3.071
3.162 -3.0644
3.1607 -3.0631
3.1878 -3.0902
3.1837 -3.0863
3.1812 -3.0836
3.152 -3.0545
3.174 -3.0763
3.1592 -3.0617
3.1663 -3.0688
3.1626 -3.0652
3.1544 -3.0569
3.1857 -3.088
3.1813 -3.0838
3.168 -3.0705
3.1948 -3.0973
3.1809 -3.0834
3.1588 -3.0614
3.1625 -3.065
3.2003 -3.1027
3.146 -3.0483
3.175 -3.0776
3.1638 -3.0663
3.149 -3.0514
3.1575 -3.0602
3.1781 -3.0805
3.1474 -3.05


==> images/plots/data/mismatching/vdftlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018112 0.018113 0.018111 0.018109 0.018112 0.018113 0.018114 0.018114 0.018112 0.018113 0.018113 0.018111 0.018114 0.018114 0.018114 0.018116 0.018113 0.018111 0.018114 0.018115 0.018113 0.018114 0.018113 0.018115 0.018112 0.018111 0.018114 0.018113 0.018114 0.018112 0.018114 0.018112 0.018115 0.018113 0.018114 0.018113 0.018113 0.018114 0.018112 0.018114 0.018113 0.018115 0.018117 0.018114 0.018113 0.018113 0.018112 0.018116 0.018114 0.018114 0.018117 0.018114 0.018111 0.018112 0.018112 0.018112 0.018113 0.018114 0.018113 0.018114 0.018112 0.018115 0.018113 0.018117 0.018114 0.018114 0.018113 0.018113 0.018114 0.018115 0.018113 0.018115 0.018115 0.018113 0.018114 0.018114 0.018112 0.018112 0.018112 0.018114 0.018113 0.018114 0.018113 0.018114 0.018114 0.018112 0.018112 0.018113 0.018111 0.018112 0.018114 0.018114 0.018111 0.018115 0.018113 0.018114 0.018115 0.018114 0.018113 0.018115
0.02906 0.029062 0.029056 0.029048 0.029058 0.029062 0.029067 0.029066 0.029061 0.029062 0.029061 0.029054 0.029064 0.029066 0.029066 0.029072 0.029063 0.029056 0.029066 0.02907 0.029061 0.029067 0.029062 0.029069 0.02906 0.029057 0.029065 0.029064 0.029066 0.029057 0.029065 0.029061 0.029068 0.029063 0.029067 0.029063 0.029061 0.029065 0.029059 0.029066 0.029063 0.02907 0.029076 0.029066 0.029062 0.029061 0.029058 0.029071 0.029067 0.029065 0.029075 0.029065 0.029056 0.02906 0.02906 0.029059 0.029061 0.029067 0.029061 0.029066 0.029059 0.02907 0.029063 0.029076 0.029065 0.029067 0.029061 0.029064 0.029067 0.029069 0.029062 0.029068 0.029069 0.029063 0.029065 0.029065 0.029059 0.02906 0.02906 0.029067 0.029062 0.029066 0.029064 0.029065 0.029067 0.029059 0.02906 0.029064 0.029057 0.029061 0.029066 0.029065 0.029056 0.029069 0.029062 0.029065 0.029068 0.029066 0.029061 0.029068
0.040916 0.04092 0.040908 0.040891 0.040913 0.04092 0.040932 0.040929 0.040918 0.040921 0.04092 0.040904 0.040925 0.040931 0.040931 0.040942 0.040923 0.040907 0.040929 0.040937 0.040918 0.040932 0.040921 0.040936 0.040915 0.04091 0.040926 0.040925 0.04093 0.040911 0.040928 0.040918 0.040935 0.040924 0.040932 0.040922 0.040919 0.040927 0.040914 0.040929 0.040923 0.040938 0.040952 0.04093 0.04092 0.040918 0.040912 0.04094 0.040931 0.040926 0.040949 0.040927 0.040908 0.040916 0.040916 0.040915 0.040919 0.040931 0.040919 0.04093 0.040915 0.040938 0.040924 0.040951 0.040928 0.040931 0.04092 0.040925 0.040932 0.040935 0.040921 0.040933 0.040936 0.040924 0.040927 0.040928 0.040914 0.040916 0.040917 0.040932 0.040921 0.040929 0.040925 0.040927 0.040931 0.040915 0.040917 0.040924 0.04091 0.040918 0.040929 0.040927 0.040908 0.040935 0.040921 0.040926 0.040934 0.04093 0.040919 0.040935
0.053438 0.053446 0.053424 0.053392 0.053432 0.053445 0.053467 0.053461 0.053441 0.053446 0.053444 0.053417 0.053455 0.053464 0.053464 0.053485 0.053451 0.053421 0.053461 0.053476 0.053442 0.053466 0.053446 0.053474 0.053437 0.053427 0.053457 0.053455 0.053464 0.053429 0.053459 0.053441 0.053472 0.053452 0.053467 0.05345 0.053444 0.053458 0.053435 0.053461 0.05345 0.053478 0.053504 0.053464 0.053445 0.053442 0.053431 0.053482 0.053465 0.053457 0.053498 0.053457 0.053423 0.053437 0.053438 0.053436 0.053443 0.053465 0.053444 0.053464 0.053436 0.053477 0.053452 0.053501 0.05346 0.053466 0.053444 0.053454 0.053466 0.053473 0.053447 0.053469 0.053473 0.053452 0.053458 0.053459 0.053434 0.053438 0.05344 0.053467 0.053447 0.053461 0.053454 0.053458 0.053465 0.053436 0.05344 0.053453 0.053428 0.053441 0.053461 0.053458 0.053423 0.053473 0.053446 0.053457 0.05347 0.053463 0.053443 0.053472
0.0664 0.066413 0.066378 0.066328 0.066392 0.066411 0.066447 0.066438 0.066405 0.066414 0.066411 0.066366 0.066428 0.066443 0.066443 0.066477 0.066421 0.066374 0.066438 0.066463 0.066407 0.066446 0.066414 0.066459 0.066399 0.066383 0.066431 0.066428 0.066442 0.066386 0.066435 0.066406 0.066455 0.066423 0.066447 0.066419 0.066411 0.066432 0.066396 0.066438 0.066421 0.066465 0.066507 0.066442 0.066412 0.066407 0.06639 0.066471 0.066444 0.066431 0.066497 0.066431 0.066376 0.0664 0.0664 0.066398 0.06641 0.066444 0.06641 0.066442 0.066397 0.066464 0.066423 0.066502 0.066436 0.066446 0.066411 0.066427 0.066446 0.066456 0.066415 0.06645 0.066457 0.066424 0.066433 0.066435 0.066395 0.066401 0.066405 0.066448 0.066415 0.066438 0.066427 0.066433 0.066445 0.066398 0.066405 0.066424 0.066385 0.066405 0.066438 0.066433 0.066376 0.066457 0.066414 0.066431 0.066452 0.06644 0.066409 0.066455
0.079597 0.079616 0.079564 0.079489 0.079584 0.079613 0.079666 0.079652 0.079604 0.079618 0.079613 0.079546 0.079638 0.07966 0.079661 0.07971 0.079628 0.079558 0.079653 0.079689 0.079607 0.079665 0.079617 0.079683 0.079595 0.079572 0.079642 0.079637 0.079659 0.079575 0.079648 0.079605 0.079678 0.079631 0.079667 0.079625 0.079612 0.079644 0.07959 0.079652 0.079627 0.079694 0.079755 0.079659 0.079615 0.079607 0.079581 0.079702 0.079662 0.079642 0.079741 0.079643 0.079561 0.079596 0.079597 0.079594 0.07961 0.079662 0.079611 0.079659 0.079592 0.079691 0.07963 0.079748 0.07965 0.079664 0.079612 0.079637 0.079664 0.07968 0.079618 0.079671 0.079682 0.079632 0.079645 0.079648 0.079589 0.079598 0.079603 0.079668 0.079618 0.079652 0.079636 0.079645 0.079662 0.079593 0.079603 0.079633 0.079573 0.079604 0.079653 0.079645 0.079561 0.079681 0.079618 0.079642 0.079674 0.079656 0.07961 0.079678
0.092839 0.092865 0.092792 0.092687 0.09282 0.092861 0.092935 0.092916 0.092849 0.092868 0.092861 0.092768 0.092896 0.092928 0.092928 0.092998 0.092882 0.092784 0.092917 0.092968 0.092853 0.092935 0.092867 0.09296 0.092836 0.092803 0.092902 0.092895 0.092925 0.092807 0.09291 0.09285 0.092951 0.092887 0.092936 0.092878 0.09286 0.092905 0.092829 0.092916 0.092881 0.092974 0.09306 0.092926 0.092863 0.092853 0.092816 0.092986 0.092931 0.092902 0.093041 0.092903 0.092788 0.092838 0.092838 0.092834 0.092857 0.09293 0.092858 0.092925 0.092832 0.09297 0.092885 0.093051 0.092912 0.092934 0.09286 0.092895 0.092933 0.092955 0.092868 0.092943 0.092957 0.092887 0.092906 0.092911 0.092827 0.09284 0.092847 0.092938 0.092869 0.092916 0.092893 0.092906 0.092931 0.092833 0.092847 0.092889 0.092806 0.092849 0.092918 0.092906 0.092789 0.092956 0.092868 0.092902 0.092947 0.092922 0.092856 0.092953
0.10595 0.10599 0.10589 0.10575 0.10593 0.10599 0.10608 0.10606 0.10597 0.10599 0.10598 0.10586 0.10603 0.10607 0.10607 0.10617 0.10601 0.10588 0.10606 0.10613 0.10597 0.10608 0.10599 0.10612 0.10595 0.10591 0.10604 0.10603 0.10607 0.10591 0.10605 0.10597 0.10611 0.10602 0.10609 0.10601 0.10598 0.10604 0.10594 0.10606 0.10601 0.10614 0.10625 0.10607 0.10599 0.10597 0.10593 0.10615 0.10608 0.10604 0.10623 0.10604 0.10589 0.10595 0.10595 0.10595 0.10598 0.10608 0.10598 0.10607 0.10595 0.10613 0.10602 0.10624 0.10605 0.10608 0.10598 0.10603 0.10608 0.10611 0.10599 0.10609 0.10611 0.10602 0.10605 0.10605 0.10594 0.10596 0.10597 0.10609 0.10599 0.10606 0.10603 0.10604 0.10608 0.10595 0.10597 0.10602 0.10591 0.10597 0.10606 0.10605 0.10589 0.10611 0.10599 0.10604 0.1061 0.10607 0.10598 0.10611
0.11879 0.11884 0.11871 0.11853 0.11876 0.11883 0.11896 0.11893 0.11881 0.11884 0.11883 0.11867 0.11889 0.11895 0.11895 0.11907 0.11887 0.1187 0.11893 0.11902 0.11882 0.11896 0.11884 0.119 0.11879 0.11873 0.1189 0.11889 0.11894 0.11874 0.11892 0.11881 0.11899 0.11888 0.11896 0.11886 0.11883 0.11891 0.11878 0.11893 0.11887 0.11903 0.11918 0.11895 0.11884 0.11882 0.11875 0.11905 0.11895 0.1189 0.11914 0.1189 0.1187 0.11879 0.11879 0.11878 0.11882 0.11895 0.11883 0.11894 0.11878 0.11902 0.11887 0.11916 0.11892 0.11896 0.11883 0.11889 0.11896 0.119 0.11884 0.11897 0.119 0.11888 0.11891 0.11892 0.11877 0.1188 0.11881 0.11897 0.11884 0.11893 0.11889 0.11891 0.11895 0.11878 0.11881 0.11888 0.11874 0.11881 0.11893 0.11891 0.11871 0.119 0.11884 0.1189 0.11898 0.11894 0.11882 0.11899
0.13122 0.13127 0.13112 0.13088 0.13118 0.13127 0.13143 0.13139 0.13124 0.13128 0.13126 0.13106 0.13134 0.13141 0.13141 0.13156 0.13131 0.1311 0.13139 0.1315 0.13125 0.13143 0.13128 0.13148 0.13121 0.13114 0.13136 0.13134 0.13141 0.13115 0.13137 0.13124 0.13146 0.13132 0.13143 0.1313 0.13127 0.13136 0.1312 0.13139 0.13131 0.13151 0.1317 0.13141 0.13127 0.13125 0.13117 0.13154 0.13142 0.13136 0.13166 0.13136 0.1311 0.13122 0.13122 0.13121 0.13126 0.13142 0.13126 0.13141 0.1312 0.13151 0.13132 0.13168 0.13138 0.13143 0.13126 0.13134 0.13142 0.13147 0.13128 0.13145 0.13148 0.13132 0.13136 0.13137 0.13119 0.13122 0.13124 0.13144 0.13128 0.13139 0.13134 0.13136 0.13142 0.1312 0.13124 0.13133 0.13114 0.13124 0.13139 0.13136 0.13111 0.13147 0.13128 0.13136 0.13145 0.1314 0.13125 0.13147
0.14311 0.14318 0.14298 0.1427 0.14306 0.14317 0.14337 0.14332 0.14314 0.14319 0.14317 0.14292 0.14326 0.14335 0.14335 0.14354 0.14323 0.14296 0.14332 0.14346 0.14315 0.14337 0.14318 0.14344 0.1431 0.14301 0.14328 0.14326 0.14334 0.14302 0.1433 0.14314 0.14341 0.14324 0.14337 0.14321 0.14317 0.14329 0.14308 0.14332 0.14322 0.14348 0.14371 0.14335 0.14318 0.14315 0.14305 0.14351 0.14336 0.14328 0.14365 0.14328 0.14297 0.14311 0.14311 0.1431 0.14316 0.14336 0.14316 0.14334 0.14309 0.14346 0.14323 0.14368 0.14331 0.14337 0.14317 0.14326 0.14336 0.14342 0.14319 0.14339 0.14343 0.14324 0.14329 0.1433 0.14308 0.14311 0.14313 0.14338 0.14319 0.14332 0.14326 0.14329 0.14336 0.14309 0.14313 0.14324 0.14302 0.14314 0.14332 0.14329 0.14297 0.14342 0.14319 0.14328 0.1434 0.14334 0.14316 0.14342
0.15437 0.15445 0.15422 0.15387 0.15431 0.15444 0.15468 0.15462 0.1544 0.15446 0.15444 0.15414 0.15456 0.15466 0.15466 0.15488 0.15451 0.15419 0.15462 0.15479 0.15441 0.15468 0.15446 0.15476 0.15436 0.15425 0.15458 0.15455 0.15465 0.15427 0.1546 0.1544 0.15473 0.15453 0.15468 0.15449 0.15444 0.15458 0.15434 0.15462 0.1545 0.15481 0.15509 0.15466 0.15445 0.15442 0.1543 0.15485 0.15467 0.15457 0.15502 0.15458 0.1542 0.15437 0.15437 0.15435 0.15443 0.15467 0.15443 0.15465 0.15435 0.1548 0.15452 0.15506 0.15461 0.15468 0.15444 0.15455 0.15468 0.15475 0.15446 0.15471 0.15475 0.15453 0.15459 0.1546 0.15433 0.15437 0.1544 0.15469 0.15446 0.15462 0.15455 0.15459 0.15467 0.15435 0.1544 0.15453 0.15426 0.1544 0.15463 0.15459 0.1542 0.15475 0.15447 0.15457 0.15472 0.15464 0.15442 0.15474
0.16491 0.16501 0.16473 0.16432 0.16484 0.16499 0.16528 0.16521 0.16495 0.16502 0.16499 0.16464 0.16513 0.16525 0.16525 0.16552 0.16508 0.1647 0.16521 0.16541 0.16496 0.16528 0.16501 0.16537 0.1649 0.16477 0.16515 0.16513 0.16524 0.16479 0.16518 0.16495 0.16534 0.16509 0.16528 0.16506 0.16499 0.16516 0.16487 0.16521 0.16507 0.16543 0.16576 0.16525 0.165 0.16496 0.16482 0.16547 0.16526 0.16515 0.16568 0.16515 0.16471 0.16491 0.1649 0.16489 0.16498 0.16526 0.16498 0.16524 0.16488 0.16541 0.16508 0.16573 0.16519 0.16528 0.16499 0.16512 0.16527 0.16536 0.16502 0.16531 0.16536 0.1651 0.16517 0.16518 0.16486 0.16492 0.16494 0.16529 0.16502 0.16521 0.16512 0.16517 0.16526 0.16488 0.16494 0.1651 0.16478 0.16495 0.16521 0.16517 0.16471 0.16536 0.16502 0.16515 0.16532 0.16523 0.16497 0.16535
0.17466 0.17477 0.17445 0.17397 0.17458 0.17476 0.17509 0.175 0.17471 0.17479 0.17475 0.17434 0.17492 0.17506 0.17506 0.17537 0.17486 0.17441 0.17501 0.17524 0.17472 0.17509 0.17478 0.1752 0.17464 0.1745 0.17494 0.17491 0.17504 0.17451 0.17498 0.17471 0.17516 0.17487 0.17509 0.17483 0.17476 0.17495 0.17462 0.17501 0.17484 0.17527 0.17565 0.17505 0.17477 0.17472 0.17456 0.17532 0.17507 0.17494 0.17556 0.17494 0.17443 0.17466 0.17465 0.17463 0.17474 0.17507 0.17474 0.17505 0.17463 0.17525 0.17486 0.17561 0.17499 0.17509 0.17475 0.17491 0.17508 0.17518 0.17479 0.17512 0.17519 0.17488 0.17496 0.17498 0.1746 0.17467 0.17469 0.1751 0.17478 0.175 0.1749 0.17496 0.17507 0.17463 0.1747 0.17488 0.17451 0.1747 0.17501 0.17496 0.17443 0.17518 0.17479 0.17494 0.17514 0.17504 0.17473 0.17517
0.18356 0.18369 0.18332 0.18277 0.18347 0.18367 0.18406 0.18396 0.18362 0.18371 0.18367 0.1832 0.18386 0.18402 0.18402 0.18437 0.1838 0.18328 0.18397 0.18423 0.18363 0.18406 0.1837 0.18418 0.18355 0.18338 0.18389 0.18386 0.184 0.1834 0.18393 0.18362 0.18413 0.18381 0.18406 0.18376 0.18367 0.1839 0.18351 0.18397 0.18377 0.18426 0.1847 0.18402 0.18368 0.18364 0.18345 0.18432 0.18404 0.18388 0.1846 0.18389 0.18329 0.18356 0.18355 0.18353 0.18365 0.18403 0.18366 0.18401 0.18353 0.18424 0.18379 0.18465 0.18394 0.18405 0.18367 0.18385 0.18405 0.18416 0.18371 0.18409 0.18417 0.18381 0.1839 0.18393 0.1835 0.18357 0.1836 0.18407 0.1837 0.18396 0.18384 0.18391 0.18403 0.18352 0.18361 0.18382 0.18339 0.18361 0.18397 0.18391 0.1833 0.18416 0.18372 0.18389 0.18411 0.184 0.18364 0.18415
0.19157 0.19172 0.1913 0.19068 0.19147 0.1917 0.19214 0.19202 0.19164 0.19174 0.1917 0.19116 0.19191 0.1921 0.1921 0.1925 0.19184 0.19126 0.19203 0.19233 0.19166 0.19214 0.19173 0.19228 0.19156 0.19137 0.19195 0.19191 0.19208 0.19139 0.19199 0.19164 0.19222 0.19186 0.19214 0.1918 0.1917 0.19196 0.19152 0.19203 0.19181 0.19237 0.19287 0.19209 0.19171 0.19166 0.19145 0.19244 0.19211 0.19194 0.19275 0.19194 0.19127 0.19158 0.19156 0.19154 0.19168 0.19211 0.19168 0.19208 0.19153 0.19234 0.19184 0.19282 0.19201 0.19213 0.19169 0.1919 0.19213 0.19225 0.19175 0.19218 0.19226 0.19186 0.19196 0.19199 0.1915 0.19159 0.19162 0.19215 0.19174 0.19203 0.19189 0.19197 0.19211 0.19153 0.19162 0.19187 0.19138 0.19163 0.19204 0.19197 0.19128 0.19225 0.19175 0.19194 0.1922 0.19207 0.19167 0.19225
0.19866 0.19883 0.19836 0.19767 0.19855 0.19881 0.1993 0.19917 0.19874 0.19886 0.1988 0.19821 0.19904 0.19925 0.19926 0.1997 0.19897 0.19831 0.19918 0.19952 0.19876 0.1993 0.19884 0.19946 0.19865 0.19844 0.19908 0.19904 0.19923 0.19845 0.19913 0.19874 0.19939 0.19899 0.1993 0.19892 0.19881 0.1991 0.19861 0.19918 0.19894 0.19956 0.20012 0.19925 0.19882 0.19876 0.19852 0.19964 0.19927 0.19908 0.19999 0.19908 0.19833 0.19868 0.19866 0.19863 0.19878 0.19927 0.19879 0.19923 0.19862 0.19953 0.19896 0.20006 0.19915 0.1993 0.1988 0.19904 0.19929 0.19943 0.19886 0.19935 0.19944 0.19899 0.1991 0.19914 0.19858 0.19868 0.19872 0.19932 0.19885 0.19917 0.19902 0.19911 0.19927 0.19862 0.19872 0.19899 0.19845 0.19873 0.19919 0.19911 0.19833 0.19943 0.19887 0.19908 0.19937 0.19923 0.19877 0.19942
0.20482 0.205 0.20449 0.20371 0.20469 0.20498 0.20553 0.20538 0.2049 0.20503 0.20497 0.20431 0.20524 0.20547 0.20548 0.20597 0.20516 0.20443 0.20539 0.20577 0.20492 0.20552 0.20502 0.2057 0.2048 0.20457 0.20528 0.20524 0.20545 0.20459 0.20534 0.2049 0.20562 0.20518 0.20553 0.2051 0.20498 0.2053 0.20476 0.2054 0.20512 0.20581 0.20643 0.20547 0.205 0.20493 0.20466 0.2059 0.20549 0.20528 0.20629 0.20528 0.20444 0.20483 0.20481 0.20478 0.20495 0.20549 0.20495 0.20545 0.20477 0.20578 0.20515 0.20637 0.20536 0.20552 0.20497 0.20523 0.20551 0.20567 0.20504 0.20558 0.20567 0.20518 0.2053 0.20534 0.20473 0.20484 0.20488 0.20555 0.20502 0.20538 0.20522 0.20532 0.20549 0.20476 0.20488 0.20519 0.20458 0.2049 0.2054 0.20531 0.20445 0.20566 0.20505 0.20528 0.2056 0.20545 0.20494 0.20566
0.21003 0.21023 0.20966 0.2088 0.20989 0.2102 0.21081 0.21065 0.21012 0.21026 0.21019 0.20947 0.21049 0.21075 0.21075 0.21129 0.2104 0.20959 0.21066 0.21107 0.21014 0.2108 0.21024 0.211 0.21001 0.20975 0.21054 0.21049 0.21072 0.20977 0.2106 0.21011 0.21091 0.21042 0.21081 0.21033 0.21021 0.21055 0.20996 0.21067 0.21036 0.21112 0.2118 0.21074 0.21022 0.21015 0.20986 0.21121 0.21077 0.21053 0.21164 0.21054 0.20961 0.21004 0.21001 0.20998 0.21017 0.21077 0.21017 0.21072 0.20998 0.21108 0.21039 0.21173 0.21062 0.2108 0.21019 0.21048 0.21079 0.21096 0.21027 0.21086 0.21097 0.21042 0.21056 0.2106 0.20993 0.21005 0.21009 0.21083 0.21024 0.21065 0.21046 0.21057 0.21076 0.20996 0.2101 0.21043 0.20976 0.21011 0.21067 0.21057 0.20962 0.21096 0.21028 0.21054 0.21088 0.21072 0.21015 0.21096
0.21429 0.21451 0.21389 0.21296 0.21414 0.21448 0.21514 0.21497 0.21439 0.21455 0.21447 0.21368 0.21479 0.21508 0.21508 0.21567 0.2147 0.21382 0.21498 0.21543 0.21442 0.21514 0.21453 0.21535 0.21427 0.21399 0.21485 0.2148 0.21504 0.21401 0.21491 0.21438 0.21525 0.21472 0.21514 0.21462 0.21449 0.21486 0.21421 0.21499 0.21465 0.21548 0.21623 0.21507 0.2145 0.21442 0.21411 0.21559 0.2151 0.21484 0.21605 0.21484 0.21383 0.21431 0.21427 0.21424 0.21445 0.2151 0.21445 0.21505 0.21424 0.21544 0.21469 0.21615 0.21494 0.21514 0.21446 0.21479 0.21512 0.21531 0.21455 0.2152 0.21531 0.21472 0.21487 0.21492 0.21418 0.21431 0.21436 0.21516 0.21452 0.21497 0.21477 0.21489 0.2151 0.21422 0.21437 0.21473 0.214 0.21438 0.215 0.21488 0.21385 0.2153 0.21457 0.21485 0.21522 0.21505 0.21443 0.2153
0.21762 0.21785 0.21719 0.21618 0.21746 0.21783 0.21854 0.21835 0.21773 0.2179 0.21781 0.21696 0.21816 0.21847 0.21848 0.21911 0.21807 0.21711 0.21837 0.21885 0.21776 0.21854 0.21787 0.21876 0.21759 0.21729 0.21822 0.21817 0.21843 0.21731 0.21829 0.21772 0.21866 0.21809 0.21854 0.21798 0.21784 0.21824 0.21754 0.21838 0.21801 0.21891 0.21972 0.21847 0.21785 0.21776 0.21742 0.21902 0.2185 0.21821 0.21953 0.21822 0.21713 0.21765 0.2176 0.21756 0.21779 0.2185 0.21779 0.21844 0.21756 0.21887 0.21805 0.21963 0.21832 0.21854 0.2178 0.21816 0.21852 0.21872 0.2179 0.2186 0.21872 0.21808 0.21824 0.2183 0.2175 0.21765 0.21769 0.21856 0.21787 0.21835 0.21813 0.21827 0.21849 0.21754 0.2177 0.2181 0.21731 0.21772 0.21838 0.21826 0.21714 0.21871 0.21792 0.21822 0.21863 0.21844 0.21777 0.21872
0.22003 0.22029 0.21957 0.21848 0.21986 0.22026 0.22102 0.22082 0.22016 0.22034 0.22024 0.21933 0.22062 0.22095 0.22095 0.22163 0.22052 0.21949 0.22084 0.22136 0.22018 0.22102 0.22031 0.22126 0.22001 0.21968 0.22068 0.22063 0.22091 0.2197 0.22075 0.22014 0.22114 0.22054 0.22102 0.22042 0.22027 0.2207 0.21995 0.22085 0.22045 0.22142 0.22229 0.22095 0.22028 0.22019 0.21982 0.22154 0.22098 0.22067 0.22208 0.22068 0.2195 0.22007 0.22001 0.21997 0.22021 0.22098 0.22022 0.22091 0.21997 0.22137 0.22049 0.22219 0.22079 0.22102 0.22023 0.22062 0.221 0.22121 0.22034 0.22109 0.22122 0.22053 0.2207 0.22076 0.21991 0.22006 0.22011 0.22105 0.2203 0.22082 0.22058 0.22073 0.22097 0.21995 0.22013 0.22055 0.2197 0.22014 0.22086 0.22072 0.21952 0.2212 0.22036 0.22068 0.22112 0.22092 0.22019 0.22122
0.22156 0.22183 0.22107 0.21991 0.22138 0.22179 0.22261 0.2224 0.22169 0.22188 0.22178 0.22081 0.22218 0.22254 0.22254 0.22326 0.22208 0.22098 0.22242 0.22297 0.22172 0.22261 0.22185 0.22286 0.22153 0.22119 0.22225 0.22219 0.22249 0.22121 0.22233 0.22167 0.22274 0.2221 0.22261 0.22197 0.22181 0.22226 0.22147 0.22243 0.22201 0.22303 0.22396 0.22254 0.22182 0.22172 0.22133 0.22317 0.22257 0.22223 0.22374 0.22224 0.22099 0.2216 0.22154 0.22149 0.22175 0.22256 0.22175 0.22249 0.22149 0.22299 0.22205 0.22386 0.22237 0.22261 0.22177 0.22218 0.22259 0.22281 0.22188 0.22268 0.22282 0.22209 0.22227 0.22233 0.22142 0.22159 0.22164 0.22264 0.22184 0.2224 0.22215 0.2223 0.22256 0.22146 0.22166 0.22211 0.22121 0.22168 0.22244 0.2223 0.22101 0.22281 0.22191 0.22225 0.22271 0.22251 0.22172 0.22282
0.22223 0.22251 0.22171 0.22048 0.22204 0.22248 0.22335 0.22312 0.22237 0.22257 0.22246 0.22144 0.22288 0.22327 0.22327 0.22403 0.22279 0.22162 0.22314 0.22372 0.2224 0.22334 0.22253 0.22361 0.2222 0.22184 0.22296 0.2229 0.22321 0.22185 0.22304 0.22234 0.22347 0.2228 0.22334 0.22266 0.2225 0.22297 0.22213 0.22315 0.2227 0.22379 0.22477 0.22327 0.2225 0.2224 0.22199 0.22393 0.2233 0.22294 0.22454 0.22295 0.22163 0.22228 0.2222 0.22215 0.22243 0.22329 0.22243 0.22322 0.22216 0.22374 0.22274 0.22467 0.22309 0.22335 0.22245 0.22289 0.22332 0.22356 0.22257 0.22341 0.22356 0.22279 0.22298 0.22305 0.22208 0.22226 0.22232 0.22337 0.22252 0.22312 0.22285 0.22302 0.22328 0.22212 0.22233 0.22281 0.22186 0.22235 0.22316 0.22301 0.22165 0.22355 0.2226 0.22296 0.22345 0.22323 0.2224 0.22357
0.22208 0.22237 0.22154 0.22024 0.22188 0.22234 0.22326 0.22301 0.22223 0.22244 0.22232 0.22125 0.22277 0.22317 0.22318 0.22397 0.22267 0.22143 0.22304 0.22365 0.22225 0.22325 0.2224 0.22353 0.22205 0.22167 0.22285 0.22279 0.22311 0.22168 0.22293 0.2222 0.22338 0.22268 0.22325 0.22253 0.22236 0.22286 0.22198 0.22306 0.22257 0.22372 0.22475 0.22317 0.22236 0.22226 0.22183 0.22387 0.2232 0.22282 0.22451 0.22284 0.22144 0.22213 0.22205 0.22199 0.22229 0.2232 0.22229 0.22312 0.22201 0.22367 0.22262 0.22464 0.22298 0.22326 0.2223 0.22278 0.22322 0.22348 0.22244 0.22332 0.22348 0.22267 0.22287 0.22294 0.22192 0.22212 0.22217 0.22328 0.22238 0.22302 0.22273 0.22291 0.22319 0.22197 0.22219 0.22269 0.22169 0.22221 0.22306 0.2229 0.22147 0.22346 0.22248 0.22285 0.22336 0.22314 0.22226 0.22349
0.22115 0.22146 0.22059 0.21923 0.22095 0.22142 0.22238 0.22213 0.22132 0.22153 0.2214 0.22028 0.22187 0.2223 0.2223 0.22313 0.22178 0.22048 0.22215 0.2228 0.22134 0.22238 0.22148 0.22267 0.22112 0.22072 0.22196 0.22189 0.22223 0.22074 0.22204 0.22128 0.22251 0.22178 0.22237 0.22162 0.22145 0.22197 0.22105 0.22218 0.22167 0.22287 0.22395 0.2223 0.22145 0.22134 0.22089 0.22303 0.22233 0.22193 0.22369 0.22194 0.22049 0.22121 0.22112 0.22106 0.22137 0.22233 0.22137 0.22224 0.22108 0.22281 0.22171 0.22383 0.2221 0.22239 0.22139 0.22188 0.22235 0.22261 0.22153 0.22245 0.22261 0.22177 0.22197 0.22205 0.22099 0.22119 0.22125 0.22241 0.22146 0.22213 0.22183 0.22202 0.22231 0.22103 0.22127 0.22179 0.22074 0.22129 0.22218 0.22201 0.22051 0.22259 0.22157 0.22196 0.22249 0.22227 0.22133 0.22263
0.21949 0.21981 0.21891 0.21749 0.21928 0.21977 0.22077 0.22051 0.21967 0.21989 0.21975 0.21859 0.22024 0.22068 0.22069 0.22154 0.22015 0.2188 0.22053 0.2212 0.21969 0.22077 0.21984 0.22107 0.21946 0.21905 0.22033 0.22027 0.22061 0.21906 0.22042 0.21962 0.2209 0.22015 0.22076 0.21998 0.21981 0.22034 0.21939 0.22056 0.22003 0.22128 0.2224 0.22069 0.2198 0.21969 0.21923 0.22145 0.22072 0.2203 0.22213 0.22031 0.2188 0.21956 0.21946 0.2194 0.21972 0.22072 0.21972 0.22062 0.21942 0.22122 0.22007 0.22228 0.22048 0.22078 0.21973 0.22026 0.22074 0.22101 0.21989 0.22085 0.22101 0.22014 0.22034 0.22043 0.21932 0.21954 0.21959 0.2208 0.21981 0.22051 0.2202 0.2204 0.2207 0.21936 0.21961 0.22016 0.21907 0.21964 0.22057 0.22039 0.21883 0.22099 0.21993 0.22033 0.22088 0.22066 0.21968 0.22103
0.21715 0.21747 0.21655 0.21508 0.21694 0.21744 0.21848 0.2182 0.21733 0.21756 0.21742 0.21622 0.21793 0.21838 0.21839 0.21927 0.21784 0.21643 0.21823 0.21892 0.21735 0.21848 0.2175 0.21878 0.21712 0.21669 0.21802 0.21795 0.21831 0.2167 0.21811 0.21728 0.2186 0.21784 0.21846 0.21765 0.21748 0.21803 0.21705 0.21826 0.21771 0.219 0.22015 0.21839 0.21747 0.21736 0.21688 0.21918 0.21842 0.21798 0.21988 0.218 0.21643 0.21723 0.21711 0.21705 0.21738 0.21842 0.21738 0.21832 0.21708 0.21894 0.21775 0.22003 0.21817 0.21849 0.2174 0.21795 0.21844 0.21872 0.21756 0.21855 0.21871 0.21782 0.21803 0.21812 0.21697 0.2172 0.21725 0.21851 0.21747 0.21821 0.21788 0.21809 0.2184 0.21701 0.21728 0.21784 0.21671 0.2173 0.21827 0.21808 0.21647 0.2187 0.21761 0.21802 0.21858 0.21836 0.21734 0.21875
0.21418 0.21451 0.21356 0.21205 0.21396 0.21448 0.21554 0.21526 0.21437 0.2146 0.21445 0.21323 0.21497 0.21545 0.21546 0.21635 0.21489 0.21344 0.21529 0.216 0.21439 0.21555 0.21454 0.21585 0.21414 0.21371 0.21507 0.21501 0.21537 0.21371 0.21517 0.21431 0.21566 0.21489 0.21552 0.21469 0.21452 0.21508 0.21407 0.21533 0.21475 0.21608 0.21727 0.21546 0.2145 0.21439 0.2139 0.21626 0.21549 0.21503 0.21698 0.21505 0.21344 0.21427 0.21413 0.21407 0.21441 0.21548 0.21441 0.21538 0.21411 0.21602 0.21479 0.21714 0.21523 0.21556 0.21443 0.215 0.2155 0.21579 0.2146 0.21561 0.21578 0.21487 0.21508 0.21517 0.214 0.21424 0.21428 0.21557 0.2145 0.21527 0.21493 0.21515 0.21546 0.21403 0.21431 0.21489 0.21373 0.21434 0.21533 0.21514 0.21347 0.21576 0.21466 0.21507 0.21565 0.21543 0.21437 0.21582
0.21063 0.21096 0.21 0.20846 0.21041 0.21093 0.21202 0.21173 0.21083 0.21106 0.2109 0.20966 0.21144 0.21193 0.21194 0.21285 0.21137 0.20988 0.21176 0.21249 0.21084 0.21203 0.211 0.21234 0.21059 0.21015 0.21154 0.21148 0.21184 0.21015 0.21164 0.21076 0.21214 0.21135 0.212 0.21115 0.21098 0.21154 0.21052 0.21181 0.21121 0.21257 0.21378 0.21194 0.21096 0.21085 0.21035 0.21276 0.21197 0.2115 0.21349 0.21151 0.20987 0.21073 0.21058 0.21052 0.21087 0.21196 0.21086 0.21185 0.21056 0.21251 0.21126 0.21366 0.2117 0.21204 0.21088 0.21147 0.21198 0.21227 0.21106 0.21209 0.21226 0.21133 0.21155 0.21164 0.21044 0.21069 0.21073 0.21205 0.21095 0.21174 0.2114 0.21162 0.21194 0.21047 0.21076 0.21136 0.21017 0.21079 0.21181 0.21161 0.20991 0.21224 0.21112 0.21154 0.21213 0.21191 0.21082 0.21231
0.20655 0.20689 0.20592 0.20434 0.20633 0.20686 0.20797 0.20768 0.20676 0.207 0.20683 0.20557 0.20738 0.20788 0.20789 0.20881 0.20731 0.20579 0.20771 0.20845 0.20677 0.20798 0.20692 0.20829 0.20652 0.20607 0.20748 0.20742 0.20779 0.20607 0.20758 0.20669 0.20808 0.20729 0.20795 0.20708 0.20691 0.20748 0.20645 0.20776 0.20714 0.20853 0.20976 0.20789 0.20689 0.20678 0.20627 0.20873 0.20792 0.20743 0.20946 0.20745 0.20578 0.20667 0.2065 0.20644 0.20679 0.20791 0.20679 0.2078 0.20648 0.20846 0.20719 0.20963 0.20765 0.208 0.2068 0.20741 0.20793 0.20823 0.20699 0.20804 0.20821 0.20727 0.20748 0.20758 0.20636 0.20662 0.20665 0.208 0.20688 0.20768 0.20733 0.20757 0.20789 0.20639 0.20669 0.20729 0.20609 0.20672 0.20776 0.20755 0.20582 0.20819 0.20706 0.20749 0.20807 0.20787 0.20674 0.20827
0.20201 0.20235 0.20137 0.19977 0.20179 0.20231 0.20345 0.20314 0.20222 0.20246 0.20228 0.20102 0.20284 0.20335 0.20336 0.20428 0.20279 0.20124 0.20318 0.20393 0.20223 0.20345 0.20238 0.20376 0.20197 0.20152 0.20295 0.20289 0.20325 0.20151 0.20305 0.20214 0.20355 0.20276 0.20342 0.20253 0.20237 0.20294 0.2019 0.20323 0.2026 0.20401 0.20525 0.20337 0.20234 0.20223 0.20173 0.20421 0.20339 0.20289 0.20495 0.20291 0.20122 0.20213 0.20195 0.20189 0.20225 0.20339 0.20224 0.20327 0.20194 0.20394 0.20265 0.20513 0.20312 0.20347 0.20226 0.20288 0.2034 0.2037 0.20245 0.20351 0.20368 0.20274 0.20294 0.20305 0.20181 0.20208 0.20211 0.20347 0.20232 0.20315 0.20279 0.20304 0.20336 0.20184 0.20215 0.20276 0.20154 0.20218 0.20323 0.20302 0.20126 0.20366 0.20253 0.20295 0.20354 0.20335 0.20219 0.20375
0.19705 0.19738 0.1964 0.19479 0.19683 0.19735 0.1985 0.19819 0.19727 0.1975 0.19732 0.19605 0.19788 0.1984 0.19841 0.19933 0.19784 0.19628 0.19823 0.19898 0.19727 0.1985 0.19742 0.19881 0.19701 0.19656 0.198 0.19794 0.1983 0.19654 0.19809 0.19718 0.19858 0.19781 0.19846 0.19757 0.19742 0.19798 0.19694 0.19828 0.19764 0.19906 0.20031 0.19842 0.19738 0.19727 0.19677 0.19927 0.19844 0.19793 0.2 0.19795 0.19625 0.19718 0.19698 0.19692 0.19728 0.19844 0.19728 0.19831 0.19698 0.19899 0.19769 0.20018 0.19816 0.19853 0.19729 0.19793 0.19845 0.19875 0.1975 0.19856 0.19872 0.19778 0.19798 0.19809 0.19684 0.19712 0.19715 0.19852 0.19736 0.1982 0.19784 0.19809 0.19841 0.19687 0.19718 0.1978 0.19658 0.19722 0.19828 0.19807 0.1963 0.1987 0.19758 0.198 0.19859 0.1984 0.19723 0.19881
0.19172 0.19205 0.19108 0.18946 0.1915 0.19203 0.19318 0.19287 0.19195 0.19218 0.19199 0.19073 0.19256 0.19308 0.19309 0.19401 0.19253 0.19095 0.19291 0.19366 0.19195 0.19318 0.19209 0.19348 0.19168 0.19124 0.19267 0.19262 0.19297 0.19121 0.19277 0.19185 0.19325 0.19249 0.19314 0.19224 0.1921 0.19266 0.19162 0.19297 0.19232 0.19374 0.19499 0.19311 0.19206 0.19195 0.19144 0.19395 0.19312 0.19261 0.19468 0.19263 0.19092 0.19187 0.19165 0.19159 0.19196 0.19312 0.19195 0.19299 0.19165 0.19367 0.19236 0.19486 0.19284 0.19321 0.19196 0.19261 0.19313 0.19342 0.19217 0.19324 0.19339 0.19246 0.19266 0.19276 0.19152 0.1918 0.19182 0.1932 0.19202 0.19288 0.19251 0.19277 0.19309 0.19153 0.19186 0.19248 0.19125 0.1919 0.19296 0.19275 0.19097 0.19338 0.19226 0.19268 0.19326 0.19309 0.1919 0.19349
0.18609 0.18641 0.18545 0.18383 0.18587 0.18639 0.18754 0.18723 0.18632 0.18655 0.18635 0.1851 0.18692 0.18745 0.18745 0.18836 0.1869 0.18532 0.18727 0.18802 0.18631 0.18755 0.18645 0.18784 0.18605 0.1856 0.18704 0.18698 0.18733 0.18558 0.18713 0.18621 0.1876 0.18686 0.1875 0.1866 0.18646 0.18702 0.18599 0.18734 0.18668 0.1881 0.18935 0.18747 0.18642 0.18631 0.18581 0.18831 0.18748 0.18696 0.18903 0.18699 0.18528 0.18624 0.18602 0.18595 0.18632 0.18748 0.18631 0.18735 0.18602 0.18803 0.18672 0.18922 0.18721 0.18758 0.18632 0.18698 0.18749 0.18778 0.18654 0.18759 0.18775 0.18682 0.18701 0.18712 0.18588 0.18616 0.18618 0.18756 0.18637 0.18724 0.18687 0.18713 0.18745 0.18589 0.18623 0.18685 0.18562 0.18626 0.18733 0.18711 0.18534 0.18773 0.18663 0.18704 0.18761 0.18746 0.18625 0.18785
0.18019 0.18051 0.17957 0.17796 0.17999 0.18049 0.18163 0.18133 0.18043 0.18065 0.18045 0.17922 0.18102 0.18154 0.18155 0.18244 0.18101 0.17944 0.18137 0.18211 0.18042 0.18165 0.18055 0.18193 0.18015 0.17972 0.18113 0.18109 0.18142 0.17968 0.18122 0.18031 0.18168 0.18096 0.18159 0.1807 0.18057 0.18111 0.1801 0.18144 0.18078 0.18219 0.18342 0.18157 0.18052 0.18042 0.17993 0.1824 0.18158 0.18106 0.18311 0.18108 0.17939 0.18036 0.18012 0.18005 0.18042 0.18158 0.18041 0.18144 0.18013 0.18212 0.18082 0.1833 0.18131 0.18168 0.18042 0.18108 0.18158 0.18187 0.18064 0.18168 0.18183 0.18092 0.1811 0.18122 0.17998 0.18027 0.18028 0.18166 0.18047 0.18134 0.18097 0.18124 0.18154 0.17999 0.18033 0.18095 0.17973 0.18037 0.18143 0.18121 0.17945 0.18182 0.18074 0.18114 0.1817 0.18156 0.18035 0.18195
0.17409 0.1744 0.17348 0.17188 0.17389 0.17438 0.17551 0.17521 0.17433 0.17454 0.17433 0.17313 0.1749 0.17543 0.17543 0.1763 0.17491 0.17335 0.17525 0.17598 0.17432 0.17553 0.17444 0.1758 0.17405 0.17362 0.17502 0.17498 0.1753 0.17358 0.17511 0.1742 0.17555 0.17485 0.17546 0.17458 0.17447 0.17499 0.174 0.17533 0.17467 0.17606 0.17728 0.17546 0.17441 0.17431 0.17383 0.17627 0.17546 0.17494 0.17697 0.17496 0.17329 0.17427 0.17401 0.17394 0.17431 0.17546 0.1743 0.17532 0.17403 0.17599 0.1747 0.17715 0.17519 0.17556 0.1743 0.17497 0.17546 0.17574 0.17453 0.17556 0.1757 0.17481 0.17498 0.1751 0.17388 0.17417 0.17418 0.17553 0.17435 0.17522 0.17485 0.17512 0.17542 0.17388 0.17423 0.17484 0.17363 0.17427 0.17532 0.17509 0.17335 0.17568 0.17464 0.17503 0.17557 0.17545 0.17424 0.17583
0.16782 0.16812 0.16723 0.16566 0.16763 0.1681 0.16922 0.16892 0.16806 0.16827 0.16806 0.16689 0.16862 0.16914 0.16915 0.16999 0.16865 0.1671 0.16897 0.16968 0.16805 0.16924 0.16816 0.1695 0.16779 0.16737 0.16874 0.1687 0.16901 0.16732 0.16882 0.16793 0.16924 0.16858 0.16917 0.1683 0.1682 0.1687 0.16774 0.16905 0.16839 0.16975 0.17095 0.16918 0.16813 0.16805 0.16757 0.16997 0.16918 0.16865 0.17064 0.16868 0.16704 0.16802 0.16774 0.16768 0.16804 0.16917 0.16802 0.16903 0.16777 0.16968 0.16842 0.17083 0.16891 0.16928 0.16803 0.16869 0.16917 0.16944 0.16826 0.16926 0.16939 0.16853 0.16869 0.16881 0.16762 0.16791 0.16791 0.16924 0.16806 0.16893 0.16857 0.16884 0.16913 0.16761 0.16796 0.16856 0.16738 0.168 0.16903 0.16881 0.1671 0.16938 0.16838 0.16874 0.16927 0.16918 0.16796 0.16954
0.16144 0.16173 0.16086 0.15932 0.16126 0.16171 0.16281 0.16251 0.16168 0.16188 0.16167 0.16054 0.16222 0.16273 0.16274 0.16355 0.16226 0.16074 0.16256 0.16326 0.16166 0.16283 0.16176 0.16307 0.16141 0.161 0.16234 0.1623 0.1626 0.16095 0.16241 0.16154 0.16281 0.16218 0.16275 0.1619 0.16182 0.1623 0.16137 0.16265 0.16199 0.16333 0.16449 0.16277 0.16174 0.16166 0.1612 0.16354 0.16277 0.16224 0.16419 0.16227 0.16067 0.16165 0.16135 0.16129 0.16164 0.16276 0.16163 0.16262 0.16139 0.16326 0.16202 0.16438 0.1625 0.16287 0.16163 0.1623 0.16276 0.16302 0.16187 0.16284 0.16297 0.16214 0.16229 0.1624 0.16124 0.16153 0.16152 0.16283 0.16166 0.16253 0.16217 0.16244 0.16272 0.16122 0.16157 0.16216 0.16101 0.16162 0.16263 0.16241 0.16073 0.16295 0.16199 0.16234 0.16285 0.16277 0.16157 0.16313
0.15499 0.15526 0.15443 0.15293 0.15482 0.15524 0.15632 0.15603 0.15523 0.15542 0.1552 0.15411 0.15574 0.15624 0.15625 0.15702 0.1558 0.15431 0.15607 0.15675 0.1552 0.15634 0.15529 0.15657 0.15495 0.15456 0.15585 0.15583 0.1561 0.1545 0.15593 0.15508 0.1563 0.15571 0.15626 0.15543 0.15536 0.15581 0.15492 0.15617 0.15552 0.15682 0.15795 0.15629 0.15527 0.1552 0.15476 0.15703 0.15628 0.15576 0.15765 0.15578 0.15423 0.1552 0.15489 0.15483 0.15518 0.15628 0.15516 0.15613 0.15494 0.15675 0.15554 0.15783 0.15602 0.15638 0.15516 0.15582 0.15626 0.15652 0.1554 0.15634 0.15646 0.15566 0.1558 0.15592 0.15478 0.15508 0.15506 0.15633 0.15518 0.15604 0.15569 0.15597 0.15623 0.15476 0.15512 0.15569 0.15457 0.15516 0.15615 0.15593 0.1543 0.15644 0.15553 0.15586 0.15635 0.1563 0.1551 0.15663
0.1485 0.14875 0.14797 0.14651 0.14834 0.14874 0.14979 0.1495 0.14874 0.14892 0.14869 0.14766 0.14922 0.14972 0.14973 0.15045 0.1493 0.14785 0.14955 0.1502 0.14871 0.14981 0.14879 0.15002 0.14846 0.14809 0.14934 0.14932 0.14957 0.14802 0.14941 0.14858 0.14975 0.1492 0.14972 0.14892 0.14886 0.14929 0.14844 0.14965 0.14901 0.15027 0.15135 0.14977 0.14877 0.1487 0.14828 0.15048 0.14975 0.14923 0.15107 0.14926 0.14776 0.14872 0.1484 0.14834 0.14868 0.14975 0.14866 0.1496 0.14846 0.1502 0.14903 0.15125 0.1495 0.14985 0.14866 0.14931 0.14973 0.14997 0.1489 0.1498 0.14991 0.14915 0.14927 0.14939 0.1483 0.14859 0.14856 0.1498 0.14867 0.14952 0.14918 0.14945 0.14969 0.14827 0.14862 0.14918 0.1481 0.14867 0.14963 0.14941 0.14783 0.1499 0.14904 0.14935 0.1498 0.14978 0.1486 0.15009
0.14201 0.14225 0.14151 0.1401 0.14187 0.14224 0.14325 0.14298 0.14225 0.14242 0.14219 0.14122 0.1427 0.14319 0.1432 0.14388 0.1428 0.14139 0.14303 0.14365 0.14222 0.14328 0.14229 0.14347 0.14198 0.14163 0.14282 0.14281 0.14304 0.14155 0.14289 0.14209 0.1432 0.1427 0.14318 0.14241 0.14237 0.14277 0.14196 0.14314 0.1425 0.14371 0.14475 0.14324 0.14227 0.14221 0.14182 0.14392 0.14322 0.14271 0.14447 0.14274 0.1413 0.14225 0.14191 0.14186 0.14218 0.14322 0.14216 0.14306 0.14198 0.14364 0.14252 0.14465 0.14298 0.14332 0.14216 0.1428 0.1432 0.14342 0.1424 0.14326 0.14335 0.14264 0.14275 0.14287 0.14182 0.14211 0.14207 0.14326 0.14216 0.14299 0.14266 0.14293 0.14316 0.14178 0.14214 0.14267 0.14163 0.14218 0.14311 0.1429 0.14137 0.14334 0.14255 0.14283 0.14326 0.14326 0.1421 0.14356
0.13557 0.13579 0.13509 0.13374 0.13544 0.13578 0.13675 0.13649 0.13581 0.13596 0.13573 0.13482 0.13622 0.13669 0.1367 0.13734 0.13634 0.13498 0.13654 0.13713 0.13577 0.13678 0.13582 0.13695 0.13554 0.13521 0.13634 0.13633 0.13654 0.13512 0.1364 0.13563 0.13668 0.13623 0.13668 0.13593 0.13591 0.13628 0.13552 0.13665 0.13603 0.13719 0.13818 0.13675 0.13581 0.13576 0.13539 0.13739 0.13672 0.13623 0.13791 0.13626 0.13488 0.13582 0.13546 0.13541 0.13572 0.13672 0.1357 0.13657 0.13554 0.13712 0.13604 0.13808 0.13649 0.13683 0.13569 0.13633 0.1367 0.13691 0.13594 0.13676 0.13684 0.13617 0.13626 0.13638 0.13538 0.13567 0.13562 0.13676 0.13569 0.1365 0.13618 0.13645 0.13666 0.13533 0.13569 0.13619 0.13521 0.13573 0.13662 0.13641 0.13495 0.13683 0.13609 0.13635 0.13675 0.13677 0.13564 0.13705
0.12919 0.12939 0.12875 0.12746 0.12908 0.12939 0.13032 0.13007 0.12943 0.12957 0.12934 0.12849 0.12981 0.13027 0.13028 0.13086 0.12995 0.12865 0.13012 0.13068 0.12939 0.13035 0.12943 0.1305 0.12916 0.12886 0.12993 0.12993 0.13011 0.12876 0.12998 0.12925 0.13022 0.12983 0.13024 0.12953 0.12953 0.12986 0.12916 0.13024 0.12963 0.13073 0.13166 0.13033 0.12942 0.12938 0.12903 0.13093 0.13029 0.12981 0.1314 0.12984 0.12854 0.12945 0.12908 0.12903 0.12933 0.13029 0.12931 0.13014 0.12917 0.13067 0.12964 0.13157 0.13007 0.1304 0.1293 0.12992 0.13027 0.13046 0.12955 0.13031 0.13038 0.12977 0.12984 0.12996 0.12901 0.1293 0.12924 0.13032 0.12929 0.13008 0.12977 0.13004 0.13023 0.12896 0.12931 0.12979 0.12885 0.12935 0.1302 0.13 0.12861 0.13037 0.12971 0.12994 0.1303 0.13035 0.12924 0.13061
0.12292 0.1231 0.12251 0.12129 0.12282 0.1231 0.12398 0.12374 0.12316 0.12328 0.12305 0.12227 0.1235 0.12394 0.12395 0.12448 0.12366 0.12241 0.12379 0.12432 0.1231 0.12401 0.12313 0.12414 0.12289 0.12261 0.12361 0.12362 0.12378 0.12251 0.12366 0.12297 0.12387 0.12353 0.1239 0.12323 0.12324 0.12354 0.12289 0.12392 0.12332 0.12436 0.12524 0.124 0.12312 0.12309 0.12277 0.12456 0.12396 0.12349 0.12499 0.12352 0.12229 0.12319 0.12281 0.12276 0.12305 0.12396 0.12302 0.1238 0.12291 0.1243 0.12333 0.12515 0.12375 0.12407 0.12301 0.12362 0.12393 0.12411 0.12326 0.12397 0.12402 0.12346 0.12352 0.12364 0.12274 0.12303 0.12296 0.12398 0.12298 0.12376 0.12346 0.12373 0.1239 0.12268 0.12303 0.12348 0.1226 0.12307 0.12388 0.12368 0.12237 0.12401 0.12342 0.12362 0.12395 0.12403 0.12295 0.12426
0.11677 0.11693 0.1164 0.11525 0.11669 0.11694 0.11777 0.11754 0.117 0.11711 0.11688 0.11617 0.11731 0.11773 0.11774 0.11821 0.11749 0.1163 0.11759 0.11808 0.11695 0.1178 0.11696 0.1179 0.11675 0.11649 0.11742 0.11743 0.11757 0.11638 0.11746 0.11681 0.11763 0.11735 0.11768 0.11705 0.11708 0.11734 0.11675 0.11772 0.11714 0.11812 0.11893 0.11779 0.11696 0.11694 0.11664 0.11831 0.11775 0.11729 0.11869 0.11732 0.11618 0.11705 0.11666 0.11661 0.11688 0.11775 0.11685 0.11759 0.11677 0.11806 0.11715 0.11885 0.11755 0.11786 0.11684 0.11743 0.11771 0.11787 0.11709 0.11775 0.11778 0.11728 0.11732 0.11744 0.1166 0.11688 0.1168 0.11777 0.11681 0.11756 0.11727 0.11753 0.11769 0.11653 0.11687 0.1173 0.11648 0.11692 0.11768 0.11749 0.11626 0.11778 0.11726 0.11743 0.11772 0.11783 0.11679 0.11804
0.11078 0.11091 0.11044 0.10936 0.11071 0.11092 0.1117 0.11148 0.111 0.11109 0.11086 0.11023 0.11127 0.11166 0.11168 0.11209 0.11147 0.11035 0.11153 0.11198 0.11094 0.11173 0.11094 0.11181 0.11075 0.11052 0.11137 0.1114 0.1115 0.1104 0.11141 0.1108 0.11154 0.11132 0.11161 0.11102 0.11107 0.11129 0.11076 0.11167 0.11111 0.11202 0.11276 0.11174 0.11094 0.11093 0.11067 0.11221 0.11168 0.11124 0.11254 0.11127 0.11022 0.11106 0.11066 0.11062 0.11087 0.11169 0.11083 0.11153 0.11077 0.11196 0.11111 0.11269 0.1115 0.11179 0.11082 0.1114 0.11165 0.11179 0.11107 0.11167 0.11169 0.11125 0.11126 0.11138 0.11061 0.11088 0.11079 0.11169 0.11078 0.1115 0.11123 0.11149 0.11162 0.11053 0.11087 0.11127 0.11051 0.11091 0.11163 0.11144 0.1103 0.11169 0.11124 0.11139 0.11164 0.11178 0.11077 0.11196
0.10495 0.10506 0.10465 0.10365 0.1049 0.10507 0.1058 0.10559 0.10517 0.10524 0.10502 0.10446 0.10539 0.10577 0.10578 0.10613 0.10561 0.10456 0.10565 0.10605 0.1051 0.10583 0.10509 0.10589 0.10493 0.10472 0.1055 0.10553 0.1056 0.1046 0.10552 0.10496 0.10562 0.10546 0.1057 0.10516 0.10523 0.10541 0.10494 0.10578 0.10525 0.10609 0.10676 0.10584 0.10509 0.10509 0.10486 0.10627 0.10579 0.10536 0.10655 0.10539 0.10442 0.10524 0.10482 0.10479 0.10502 0.10579 0.10499 0.10563 0.10495 0.10603 0.10524 0.1067 0.10562 0.1059 0.10497 0.10553 0.10574 0.10587 0.10522 0.10576 0.10577 0.10538 0.10538 0.1055 0.10479 0.10506 0.10496 0.10579 0.10492 0.10561 0.10536 0.10561 0.10572 0.1047 0.10504 0.1054 0.1047 0.10508 0.10574 0.10556 0.10451 0.10576 0.1054 0.10551 0.10572 0.10589 0.10493 0.10605
0.099307 0.099392 0.099046 0.098126 0.099271 0.099413 0.10008 0.09989 0.099525 0.099582 0.099354 0.098877 0.099706 0.10006 0.10007 0.10036 0.099945 0.098969 0.099943 0.10031 0.099453 0.10011 0.099423 0.10015 0.099287 0.09911 0.099805 0.099843 0.099893 0.098978 0.099825 0.099309 0.099878 0.099779 0.099984 0.09948 0.099575 0.099713 0.099314 0.10009 0.099577 0.10034 0.10094 0.10014 0.099426 0.099438 0.099236 0.10051 0.10007 0.099667 0.10075 0.0997 0.098822 0.099612 0.099181 0.099148 0.099366 0.10008 0.099328 0.099922 0.09932 0.10028 0.099564 0.10089 0.099919 0.10018 0.099311 0.099845 0.10003 0.10013 0.099557 0.10003 0.10003 0.099705 0.099681 0.099796 0.099154 0.099416 0.099308 0.10007 0.099248 0.09991 0.099676 0.099919 0.1 0.099064 0.099388 0.099723 0.099091 0.099431 0.10004 0.099871 0.098905 0.10003 0.099741 0.099823 0.099994 0.10019 0.099268 0.10032
0.093869 0.09393 0.093648 0.09281 0.093851 0.093955 0.094563 0.094389 0.094081 0.094121 0.093896 0.093499 0.09422 0.09455 0.094561 0.09479 0.094478 0.093577 0.094442 0.094766 0.094004 0.094598 0.09396 0.09461 0.093851 0.093702 0.094315 0.094361 0.094382 0.093564 0.094329 0.09386 0.094341 0.094304 0.094465 0.094007 0.094122 0.094218 0.093885 0.094589 0.094104 0.094788 0.095317 0.094631 0.093967 0.093988 0.093818 0.094952 0.094562 0.094175 0.09514 0.094207 0.093423 0.094182 0.093741 0.093711 0.09391 0.094567 0.093871 0.094412 0.093889 0.094738 0.094086 0.095272 0.094422 0.094671 0.093852 0.094364 0.094512 0.094597 0.094095 0.094506 0.094488 0.094228 0.094185 0.094298 0.093724 0.093979 0.093862 0.094549 0.093779 0.094409 0.094192 0.094429 0.094491 0.093627 0.093943 0.094245 0.093681 0.093986 0.094539 0.094379 0.093507 0.094487 0.094284 0.094334 0.094464 0.094691 0.093811 0.094788
0.088646 0.088683 0.088465 0.087711 0.088645 0.088712 0.08926 0.089101 0.088852 0.088875 0.088652 0.088337 0.088948 0.089254 0.089265 0.089431 0.089225 0.088401 0.089154 0.089434 0.088771 0.089297 0.088711 0.089284 0.08863 0.08851 0.089039 0.089093 0.089085 0.088365 0.089046 0.088625 0.089018 0.089043 0.089159 0.088749 0.088882 0.088938 0.088672 0.089305 0.088845 0.089451 0.089907 0.089338 0.088722 0.088754 0.088616 0.089608 0.089264 0.088896 0.089745 0.088928 0.08824 0.088966 0.088516 0.08849 0.08867 0.089269 0.088629 0.089116 0.088673 0.089404 0.088823 0.08987 0.089139 0.089372 0.088608 0.089097 0.089211 0.089275 0.088848 0.089195 0.089162 0.088965 0.088902 0.089014 0.08851 0.088757 0.08863 0.089243 0.088526 0.089122 0.088923 0.089152 0.089192 0.088405 0.088713 0.088981 0.088486 0.088755 0.089253 0.089101 0.088325 0.089162 0.089041 0.089059 0.089148 0.089403 0.08857 0.089473
0.083648 0.083661 0.083507 0.082838 0.083663 0.083694 0.084181 0.084038 0.083848 0.083854 0.083633 0.0834 0.0839 0.084182 0.084193 0.084295 0.084196 0.08345 0.084091 0.084327 0.083761 0.084219 0.083688 0.084182 0.083634 0.083542 0.083988 0.084049 0.084013 0.083391 0.083987 0.083616 0.08392 0.084007 0.084077 0.083715 0.083868 0.083882 0.083683 0.084245 0.083811 0.084338 0.084719 0.084269 0.083701 0.083743 0.083638 0.084487 0.08419 0.083842 0.084574 0.083874 0.083282 0.083974 0.083515 0.083493 0.083655 0.084195 0.083612 0.084044 0.083682 0.084294 0.083784 0.084691 0.084079 0.084297 0.083588 0.084054 0.084133 0.084177 0.083826 0.084107 0.08406 0.083926 0.083845 0.083954 0.08352 0.083759 0.083624 0.084161 0.083497 0.084059 0.083878 0.084099 0.084116 0.083408 0.083708 0.083942 0.083516 0.083749 0.084191 0.084047 0.083368 0.084062 0.084022 0.084008 0.084056 0.084339 0.083554 0.084381
0.078882 0.078871 0.078781 0.078199 0.078915 0.078908 0.079334 0.079207 0.079076 0.079064 0.078846 0.078695 0.079085 0.079342 0.079353 0.079392 0.079398 0.078731 0.079259 0.079451 0.078984 0.079374 0.078897 0.079312 0.07887 0.078807 0.079168 0.079237 0.079172 0.07865 0.079161 0.078839 0.079054 0.079202 0.079228 0.078914 0.079085 0.079058 0.078926 0.079416 0.079009 0.079457 0.079763 0.079432 0.078913 0.078965 0.078892 0.079597 0.079347 0.07902 0.079634 0.079053 0.078558 0.079214 0.078748 0.07873 0.078872 0.079353 0.078827 0.079204 0.078922 0.079416 0.078978 0.079743 0.079252 0.079453 0.078802 0.079242 0.079287 0.079312 0.079035 0.079252 0.079191 0.07912 0.07902 0.079126 0.078763 0.078993 0.07885 0.079311 0.078702 0.079228 0.079065 0.079279 0.079272 0.078644 0.078935 0.079135 0.078778 0.078976 0.07936 0.079226 0.078644 0.079194 0.079235 0.07919 0.079197 0.079507 0.07877 0.07952
0.074354 0.074319 0.074293 0.073796 0.074403 0.074359 0.074725 0.074613 0.074541 0.074512 0.074298 0.074227 0.074508 0.07474 0.07475 0.074727 0.074837 0.074249 0.074665 0.074813 0.074445 0.074765 0.074344 0.07468 0.074344 0.074309 0.074587 0.074662 0.07457 0.074146 0.074573 0.0743 0.074426 0.074635 0.074616 0.074351 0.07454 0.074472 0.074407 0.074825 0.074445 0.074814 0.075045 0.074832 0.074364 0.074425 0.074384 0.074946 0.074742 0.074437 0.074932 0.074469 0.07407 0.074691 0.074218 0.074204 0.074327 0.074749 0.074281 0.074602 0.074401 0.074776 0.07441 0.075033 0.074662 0.074847 0.074253 0.074669 0.074679 0.074684 0.074482 0.074635 0.07456 0.074551 0.074432 0.074536 0.074244 0.074465 0.074313 0.074699 0.074144 0.074635 0.07449 0.074695 0.074667 0.074118 0.0744 0.074565 0.074278 0.07444 0.074767 0.074642 0.074157 0.074564 0.074685 0.074609 0.074575 0.074912 0.074225 0.074897
0.070067 0.070009 0.070046 0.069633 0.070132 0.070052 0.070357 0.070261 0.070246 0.070202 0.069991 0.07 0.070172 0.070379 0.070389 0.070304 0.070517 0.070008 0.070313 0.070417 0.070147 0.070399 0.070032 0.07029 0.070059 0.070052 0.070246 0.070329 0.070209 0.069884 0.070226 0.070002 0.070041 0.070309 0.070247 0.070029 0.070236 0.070128 0.070128 0.070475 0.070122 0.070413 0.07057 0.070473 0.070055 0.070126 0.070116 0.070536 0.070379 0.070095 0.070473 0.070127 0.069824 0.070408 0.06993 0.069919 0.070023 0.070386 0.069975 0.070242 0.07012 0.070377 0.070083 0.070566 0.070314 0.070482 0.069946 0.070336 0.070313 0.070298 0.070171 0.070259 0.070171 0.070224 0.070087 0.070188 0.069966 0.070178 0.070018 0.070328 0.069829 0.070283 0.070156 0.070353 0.070302 0.069833 0.070105 0.070236 0.070019 0.070144 0.070415 0.070299 0.069911 0.070176 0.070376 0.070269 0.070196 0.070557 0.069921 0.070516
0.066022 0.065941 0.066039 0.065711 0.066103 0.065988 0.066232 0.066152 0.066194 0.066133 0.065927 0.066014 0.066079 0.066261 0.066271 0.066125 0.066439 0.066009 0.066203 0.066265 0.066091 0.066275 0.065963 0.066144 0.066016 0.066037 0.066149 0.066238 0.066092 0.065864 0.066122 0.065947 0.0659 0.066225 0.06612 0.065951 0.066174 0.066028 0.066092 0.066368 0.066042 0.066256 0.066339 0.066357 0.065989 0.066069 0.06609 0.06637 0.066259 0.065996 0.066258 0.066028 0.06582 0.066366 0.065884 0.065877 0.065962 0.066266 0.065913 0.066124 0.066081 0.066223 0.065999 0.066343 0.066208 0.06636 0.065882 0.066246 0.066189 0.066156 0.066102 0.066127 0.066026 0.066139 0.065985 0.066082 0.06593 0.066132 0.065965 0.066201 0.065757 0.066175 0.066066 0.066254 0.066182 0.065791 0.066053 0.066151 0.066001 0.066091 0.066306 0.066199 0.065907 0.066033 0.066309 0.066173 0.06606 0.066446 0.06586 0.066378
0.062219 0.062116 0.062274 0.062029 0.062315 0.062166 0.062351 0.062287 0.062384 0.062307 0.062105 0.062268 0.062228 0.062386 0.062397 0.062191 0.062602 0.06225 0.062337 0.062356 0.062277 0.062395 0.062136 0.062242 0.062215 0.062262 0.062294 0.06239 0.062218 0.062085 0.062261 0.062134 0.062003 0.062384 0.062237 0.062115 0.062354 0.06217 0.062297 0.062504 0.062205 0.062342 0.062354 0.062484 0.062165 0.062254 0.062306 0.062448 0.062381 0.06214 0.062288 0.062172 0.062057 0.062566 0.06208 0.062077 0.062143 0.062389 0.062093 0.062251 0.062284 0.062312 0.062158 0.062366 0.062346 0.062481 0.06206 0.062399 0.06231 0.062258 0.062275 0.062239 0.062125 0.062297 0.062126 0.06222 0.062136 0.062328 0.062155 0.062317 0.061927 0.062309 0.062218 0.062397 0.062304 0.061991 0.062243 0.062307 0.062225 0.06228 0.06244 0.062342 0.062144 0.062133 0.062484 0.062319 0.062168 0.062577 0.062041 0.062483
0.058656 0.058531 0.058747 0.058583 0.058767 0.058585 0.058711 0.058662 0.058813 0.058721 0.058523 0.05876 0.058619 0.058752 0.058763 0.058501 0.059006 0.058729 0.058712 0.05869 0.058702 0.058756 0.05855 0.058581 0.058654 0.058727 0.058681 0.058782 0.058585 0.058545 0.058641 0.058561 0.058349 0.058784 0.058596 0.05852 0.058774 0.058554 0.058741 0.05888 0.058608 0.058671 0.058613 0.058852 0.058582 0.058679 0.05876 0.058768 0.058746 0.058526 0.058563 0.058557 0.058532 0.059005 0.058517 0.058517 0.058564 0.058754 0.058513 0.058618 0.058727 0.058644 0.058558 0.058632 0.058724 0.058844 0.058479 0.058792 0.058671 0.058602 0.058688 0.058593 0.058466 0.058695 0.058508 0.0586 0.058581 0.058764 0.058584 0.058675 0.058339 0.058685 0.058611 0.058782 0.058668 0.058432 0.058673 0.058705 0.058687 0.058709 0.058815 0.058726 0.058619 0.058475 0.058898 0.058706 0.058518 0.058949 0.058463 0.05883
0.055329 0.055183 0.055456 0.05537 0.055453 0.05524 0.05531 0.055275 0.055478 0.055372 0.055179 0.055487 0.055248 0.055357 0.055367 0.05505 0.055646 0.055444 0.055325 0.055263 0.055365 0.055355 0.055201 0.055161 0.055329 0.055427 0.055305 0.055412 0.055191 0.055241 0.055259 0.055225 0.054934 0.05542 0.055194 0.055162 0.055431 0.055175 0.055421 0.055494 0.055249 0.055239 0.055113 0.055458 0.055235 0.055341 0.05545 0.055327 0.055348 0.055149 0.055078 0.05518 0.055243 0.05568 0.055189 0.055193 0.055223 0.055357 0.055171 0.055224 0.055405 0.055215 0.055195 0.05514 0.055341 0.055444 0.055135 0.055422 0.055272 0.055185 0.055339 0.055185 0.055047 0.055331 0.055129 0.055217 0.055263 0.055436 0.05525 0.055271 0.054988 0.055298 0.055242 0.055403 0.05527 0.055108 0.055339 0.05534 0.055385 0.055374 0.055427 0.055347 0.05533 0.055057 0.055549 0.05533 0.055107 0.055558 0.055122 0.055415
0.052233 0.052068 0.052394 0.052384 0.052371 0.052127 0.052142 0.052122 0.052375 0.052255 0.052067 0.052443 0.052109 0.052195 0.052205 0.051835 0.052518 0.052388 0.052171 0.05207 0.052258 0.052188 0.052084 0.051974 0.052235 0.052357 0.052162 0.052274 0.052031 0.052168 0.052111 0.052121 0.051754 0.052289 0.052025 0.052037 0.052319 0.05203 0.052332 0.052341 0.052122 0.052042 0.051851 0.052298 0.052121 0.052234 0.05237 0.052122 0.052184 0.052006 0.051831 0.052037 0.052185 0.052585 0.052093 0.0521 0.052113 0.052193 0.05206 0.052064 0.052314 0.052021 0.052065 0.051885 0.05219 0.052278 0.052023 0.052285 0.052106 0.052002 0.052221 0.052012 0.051862 0.052199 0.051983 0.052067 0.052175 0.052339 0.052148 0.052102 0.05187 0.052145 0.052105 0.052258 0.052106 0.052017 0.052236 0.052207 0.052314 0.052271 0.052273 0.052202 0.052271 0.051874 0.052432 0.052188 0.051931 0.052401 0.052012 0.052235
0.049362 0.049179 0.049555 0.049618 0.049513 0.049241 0.049203 0.049197 0.049497 0.049363 0.04918 0.049621 0.049197 0.049261 0.049271 0.048851 0.049616 0.049555 0.049244 0.049107 0.049378 0.049249 0.049194 0.049017 0.049366 0.049511 0.049246 0.049363 0.049099 0.04932 0.04919 0.049242 0.048803 0.049384 0.049085 0.049138 0.049432 0.049112 0.049468 0.049415 0.049222 0.049074 0.04882 0.049365 0.049233 0.049353 0.049515 0.049146 0.049248 0.04909 0.048814 0.049121 0.04935 0.049714 0.049223 0.049233 0.049229 0.049257 0.049176 0.049132 0.049448 0.049056 0.049161 0.048861 0.049267 0.04934 0.049137 0.049375 0.049168 0.049048 0.049329 0.049067 0.048907 0.049294 0.049064 0.049146 0.049313 0.049467 0.049271 0.04916 0.048978 0.04922 0.049196 0.04934 0.04917 0.04915 0.049359 0.049301 0.049466 0.049393 0.049346 0.049283 0.049435 0.04892 0.049541 0.049272 0.048983 0.04947 0.049129 0.049282
0.04671 0.046509 0.046934 0.047066 0.046872 0.046573 0.046485 0.046492 0.046837 0.046691 0.046513 0.047016 0.046506 0.046548 0.046558 0.04609 0.046933 0.046939 0.046538 0.046366 0.046716 0.046532 0.046523 0.046282 0.046715 0.046882 0.046551 0.046672 0.046387 0.046688 0.046489 0.046582 0.046074 0.046699 0.046367 0.04646 0.046765 0.046415 0.046822 0.046709 0.046541 0.046329 0.046016 0.046652 0.046564 0.046691 0.046877 0.046393 0.046533 0.046395 0.046023 0.046425 0.046731 0.047062 0.046571 0.046584 0.046564 0.046542 0.04651 0.04642 0.0468 0.046314 0.046478 0.046062 0.046564 0.046622 0.046471 0.046684 0.046451 0.046317 0.046657 0.046344 0.046174 0.046609 0.046366 0.046444 0.046668 0.046813 0.046613 0.04644 0.046306 0.046515 0.046506 0.046642 0.046455 0.046502 0.046701 0.046614 0.046835 0.046734 0.04664 0.046585 0.046816 0.046188 0.046868 0.046577 0.046258 0.046761 0.046465 0.046552
0.044267 0.04405 0.04452 0.044719 0.044441 0.044116 0.04398 0.044 0.044387 0.04423 0.044057 0.044618 0.044027 0.044048 0.044058 0.043546 0.044462 0.044531 0.044045 0.04384 0.044264 0.044027 0.044063 0.043762 0.044275 0.044461 0.044067 0.044193 0.04389 0.044266 0.044001 0.044133 0.043561 0.044225 0.043862 0.043993 0.044308 0.04393 0.044385 0.044216 0.044072 0.043799 0.043429 0.044153 0.044106 0.044239 0.044449 0.043855 0.044031 0.043913 0.04345 0.043942 0.044322 0.044618 0.04413 0.044145 0.04411 0.044041 0.044056 0.043923 0.044362 0.043787 0.044006 0.043482 0.044074 0.044118 0.044015 0.044205 0.043948 0.043799 0.044195 0.043835 0.043656 0.044135 0.043881 0.043956 0.044234 0.044369 0.044165 0.043934 0.043846 0.044023 0.044029 0.044156 0.043953 0.044064 0.044253 0.04414 0.044414 0.044285 0.044146 0.0441 0.044406 0.043671 0.044406 0.044094 0.043746 0.044263 0.044013 0.044035
0.042026 0.041794 0.042306 0.042568 0.04221 0.041862 0.04168 0.041712 0.042139 0.041971 0.041804 0.042418 0.041751 0.041753 0.041762 0.041209 0.042192 0.042322 0.041757 0.04152 0.042015 0.041728 0.041806 0.041448 0.042035 0.042241 0.041788 0.041917 0.041597 0.042044 0.041717 0.041885 0.041253 0.041955 0.041562 0.041729 0.042053 0.04165 0.042149 0.041927 0.041806 0.041476 0.041052 0.041857 0.041851 0.041989 0.04222 0.041524 0.041734 0.041634 0.041085 0.041663 0.042112 0.042376 0.04189 0.041908 0.041859 0.041744 0.041804 0.041629 0.042125 0.041466 0.041738 0.04111 0.041789 0.041819 0.041763 0.04193 0.04165 0.041488 0.041936 0.041531 0.041344 0.041865 0.0416 0.041672 0.042 0.042127 0.041919 0.041632 0.041589 0.041735 0.041755 0.041874 0.041657 0.041828 0.042006 0.041869 0.042192 0.042037 0.041856 0.041818 0.042195 0.04136 0.042146 0.041815 0.041441 0.04197 0.041762 0.041724
0.039978 0.039732 0.040283 0.040603 0.040171 0.039801 0.039576 0.03962 0.040083 0.039906 0.039744 0.040408 0.03967 0.039653 0.039662 0.03907 0.040116 0.040303 0.039663 0.039397 0.039958 0.039624 0.039742 0.039331 0.039988 0.040211 0.039703 0.039835 0.039499 0.040014 0.039629 0.039831 0.039143 0.039878 0.039458 0.039659 0.039992 0.039564 0.040105 0.039833 0.039734 0.03935 0.038876 0.039758 0.039788 0.039932 0.040183 0.039391 0.039633 0.03955 0.038921 0.039578 0.040092 0.040325 0.039842 0.039863 0.0398 0.039643 0.039745 0.039532 0.040079 0.039342 0.039664 0.03894 0.039698 0.039715 0.039703 0.039849 0.039547 0.039373 0.039871 0.039424 0.03923 0.039788 0.039514 0.039582 0.039958 0.040076 0.039866 0.039527 0.039526 0.039642 0.039676 0.039786 0.039556 0.039784 0.039952 0.039791 0.040162 0.039982 0.039762 0.039731 0.040174 0.039246 0.040079 0.03973 0.039332 0.039872 0.039705 0.039609
0.038111 0.037852 0.038439 0.038814 0.038313 0.037923 0.037658 0.037712 0.03821 0.038024 0.037867 0.038577 0.037773 0.037739 0.037748 0.037121 0.038224 0.038464 0.037755 0.037462 0.038084 0.037706 0.037862 0.037401 0.038123 0.038362 0.037803 0.037938 0.037588 0.038164 0.037725 0.037959 0.037219 0.037985 0.037541 0.037773 0.038113 0.037664 0.038243 0.037923 0.037847 0.037411 0.036891 0.037843 0.03791 0.038057 0.038327 0.037445 0.037717 0.037651 0.036947 0.037679 0.038252 0.038456 0.037977 0.038 0.037924 0.037727 0.037869 0.03762 0.038215 0.037406 0.037774 0.03696 0.037792 0.037797 0.037827 0.037952 0.037631 0.037446 0.037988 0.037503 0.037302 0.037896 0.037613 0.037679 0.038099 0.038208 0.037996 0.037608 0.037646 0.037735 0.037781 0.037883 0.037641 0.037923 0.038081 0.037898 0.038312 0.03811 0.037853 0.037828 0.038333 0.037319 0.038195 0.03783 0.037409 0.037959 0.037831 0.037681
0.036417 0.036147 0.036766 0.037191 0.036626 0.036219 0.035916 0.03598 0.036509 0.036314 0.036163 0.036914 0.036051 0.036 0.036009 0.03535 0.036505 0.036794 0.036022 0.035704 0.036382 0.035964 0.036155 0.035648 0.036429 0.036684 0.036078 0.036215 0.035852 0.036485 0.035996 0.03626 0.035473 0.036266 0.0358 0.036061 0.036407 0.035938 0.036552 0.036189 0.036132 0.035651 0.035088 0.036105 0.036204 0.036356 0.036642 0.035678 0.035977 0.035927 0.035154 0.035954 0.036583 0.036759 0.036284 0.036309 0.036222 0.035988 0.036167 0.035884 0.036523 0.035647 0.036059 0.035161 0.036061 0.036055 0.036124 0.036229 0.03589 0.035695 0.036279 0.035758 0.035552 0.036178 0.035888 0.03595 0.03641 0.036512 0.036298 0.035865 0.035941 0.036003 0.036061 0.036155 0.035902 0.036233 0.036382 0.036179 0.036633 0.03641 0.036118 0.036101 0.036663 0.035569 0.036484 0.036105 0.035664 0.036222 0.03613 0.035929
0.034884 0.034604 0.035252 0.035723 0.035099 0.034677 0.03434 0.034413 0.03497 0.034768 0.034622 0.035411 0.034494 0.034427 0.034435 0.033748 0.034949 0.035284 0.034454 0.034113 0.034842 0.034388 0.034611 0.034062 0.034898 0.035165 0.034516 0.034656 0.034282 0.034967 0.034432 0.034723 0.033894 0.034711 0.034225 0.034512 0.034863 0.034377 0.035022 0.03462 0.034582 0.034057 0.033456 0.034531 0.034661 0.034816 0.035117 0.034079 0.034403 0.034368 0.033532 0.034394 0.035074 0.035222 0.034753 0.03478 0.034682 0.034413 0.034627 0.034313 0.034993 0.034056 0.034506 0.033533 0.034495 0.034478 0.034583 0.03467 0.034316 0.034111 0.034733 0.03418 0.033968 0.034623 0.034327 0.034386 0.034883 0.034977 0.034762 0.034288 0.034398 0.034435 0.034504 0.034592 0.034328 0.034705 0.034845 0.034624 0.035114 0.034872 0.034549 0.034537 0.035152 0.033986 0.034936 0.034543 0.034085 0.034649 0.034591 0.034344
0.033502 0.033213 0.033887 0.0344 0.033723 0.033287 0.032919 0.033001 0.033582 0.033374 0.033233 0.034055 0.033089 0.033008 0.033017 0.032304 0.033545 0.033922 0.03304 0.032678 0.033454 0.032966 0.033219 0.032633 0.033517 0.033796 0.033109 0.03325 0.032866 0.033599 0.033022 0.033338 0.03247 0.033308 0.032804 0.033116 0.033471 0.03297 0.033642 0.033204 0.033184 0.032621 0.031984 0.033111 0.03327 0.033428 0.033743 0.032636 0.032983 0.032962 0.032069 0.032988 0.033713 0.033836 0.033372 0.033401 0.033294 0.032994 0.033239 0.032897 0.033613 0.032621 0.033107 0.032065 0.033083 0.033056 0.033195 0.033264 0.032896 0.032684 0.033339 0.032757 0.032541 0.033221 0.03292 0.032976 0.033507 0.033593 0.033377 0.032866 0.033008 0.033022 0.033101 0.033181 0.03291 0.033329 0.03346 0.033221 0.033744 0.033485 0.033133 0.033128 0.03379 0.03256 0.033539 0.033136 0.032661 0.03323 0.033204 0.032914
0.03226 0.031963 0.03266 0.033211 0.032486 0.032038 0.031642 0.031731 0.032334 0.032121 0.031985 0.032836 0.031827 0.031734 0.031742 0.031008 0.032283 0.032699 0.03177 0.03139 0.032207 0.031689 0.031969 0.031349 0.032276 0.032566 0.031844 0.031986 0.031595 0.032369 0.031755 0.032093 0.031193 0.032048 0.031529 0.031862 0.03222 0.031706 0.032403 0.031932 0.031928 0.03133 0.030662 0.031836 0.032021 0.032181 0.032507 0.03134 0.031707 0.0317 0.030755 0.031725 0.03249 0.03259 0.032133 0.032163 0.032046 0.031718 0.031992 0.031625 0.032372 0.031333 0.031851 0.030746 0.031814 0.031778 0.031948 0.032001 0.03162 0.031401 0.032086 0.031479 0.03126 0.031962 0.031656 0.031709 0.03227 0.032349 0.032134 0.031589 0.03176 0.031753 0.031841 0.031914 0.031635 0.032092 0.032214 0.031961 0.032513 0.032239 0.031862 0.031862 0.032566 0.031278 0.032284 0.031871 0.031383 0.031954 0.031959 0.031629
0.031148 0.030845 0.03156 0.032145 0.031378 0.03092 0.030499 0.030595 0.031217 0.030999 0.030868 0.031744 0.030698 0.030592 0.0306 0.029847 0.031153 0.031602 0.030633 0.030236 0.03109 0.030546 0.030849 0.030199 0.031164 0.031463 0.030712 0.030855 0.030456 0.031268 0.030621 0.030979 0.03005 0.030919 0.030387 0.03074 0.031099 0.030575 0.031292 0.030792 0.030803 0.030175 0.02948 0.030694 0.030902 0.031064 0.0314 0.03018 0.030565 0.03057 0.02958 0.030594 0.031395 0.031473 0.031023 0.031054 0.03093 0.030576 0.030876 0.030486 0.031261 0.030179 0.030726 0.029566 0.030678 0.030633 0.030832 0.030869 0.030478 0.030253 0.030965 0.030335 0.030113 0.030834 0.030525 0.030575 0.031163 0.031235 0.03102 0.030445 0.030643 0.030616 0.030712 0.030779 0.030494 0.030985 0.031099 0.030833 0.031411 0.031123 0.030722 0.030727 0.031469 0.030132 0.031159 0.030739 0.030239 0.030812 0.030844 0.030479
0.030155 0.029847 0.030578 0.031192 0.030388 0.029922 0.029479 0.029581 0.030218 0.029997 0.029871 0.030768 0.02969 0.029573 0.029581 0.028813 0.030142 0.030622 0.029617 0.029207 0.030092 0.029525 0.02985 0.029174 0.030172 0.030478 0.029701 0.029844 0.029441 0.030285 0.029609 0.029984 0.02903 0.029911 0.029368 0.029738 0.030098 0.029566 0.0303 0.029775 0.0298 0.029145 0.028425 0.029674 0.029903 0.030066 0.030412 0.029145 0.029546 0.029561 0.028532 0.029585 0.030417 0.030475 0.030032 0.030065 0.029933 0.029557 0.02988 0.02947 0.030269 0.02915 0.029722 0.028515 0.029664 0.029611 0.029835 0.029859 0.029459 0.029229 0.029963 0.029315 0.029091 0.029827 0.029516 0.029564 0.030174 0.030239 0.030025 0.029425 0.029647 0.029602 0.029705 0.029766 0.029476 0.029996 0.030104 0.029826 0.030426 0.030127 0.029706 0.029715 0.03049 0.02911 0.030155 0.029728 0.029218 0.029792 0.029849 0.029452
0.02927 0.028958 0.029702 0.030341 0.029506 0.029033 0.028571 0.028679 0.029329 0.029105 0.028984 0.029897 0.028793 0.028667 0.028675 0.027894 0.029242 0.029748 0.028714 0.028292 0.029204 0.028617 0.028961 0.028263 0.029288 0.0296 0.028802 0.028945 0.028538 0.029409 0.028709 0.029099 0.028125 0.029014 0.028462 0.028847 0.029207 0.028667 0.029417 0.028869 0.028907 0.028229 0.027489 0.028766 0.029014 0.029178 0.02953 0.028225 0.028639 0.028664 0.027601 0.028688 0.029546 0.029585 0.029149 0.029183 0.029046 0.028649 0.028993 0.028567 0.029385 0.028235 0.028828 0.027581 0.028761 0.028702 0.028949 0.02896 0.028553 0.028318 0.029071 0.028407 0.028182 0.028931 0.028618 0.028664 0.029293 0.029353 0.02914 0.028517 0.028761 0.028699 0.028809 0.028865 0.02857 0.029117 0.029217 0.028929 0.029548 0.029239 0.0288 0.028814 0.029617 0.028201 0.02926 0.028828 0.028311 0.028884 0.028964 0.028538
0.028484 0.028169 0.028923 0.029583 0.028721 0.028244 0.027766 0.027878 0.028538 0.028312 0.028196 0.029122 0.027996 0.027863 0.02787 0.02708 0.028442 0.028971 0.027912 0.027481 0.028415 0.027811 0.028172 0.027455 0.028502 0.02882 0.028004 0.028146 0.027736 0.02863 0.02791 0.028312 0.027323 0.028216 0.027659 0.028056 0.028415 0.027871 0.028631 0.028065 0.028114 0.027416 0.026661 0.02796 0.028225 0.028389 0.028747 0.027409 0.027834 0.027869 0.026778 0.027891 0.028771 0.028793 0.028366 0.028401 0.028258 0.027845 0.028205 0.027765 0.028599 0.027424 0.028035 0.026754 0.02796 0.027895 0.028162 0.028161 0.027749 0.027511 0.028279 0.027603 0.027376 0.028135 0.027822 0.027865 0.02851 0.028565 0.028354 0.027712 0.027975 0.027898 0.028013 0.028064 0.027767 0.028336 0.028429 0.028133 0.028767 0.02845 0.027997 0.028014 0.028841 0.027396 0.028464 0.028029 0.027507 0.028077 0.028178 0.027728
0.027787 0.02747 0.02823 0.028908 0.028024 0.027545 0.027053 0.027169 0.027837 0.02761 0.027497 0.028433 0.027291 0.02715 0.027157 0.026361 0.027732 0.02828 0.027202 0.026763 0.027714 0.027098 0.027472 0.026741 0.027805 0.028126 0.027296 0.027438 0.027027 0.027939 0.027202 0.027614 0.026614 0.02751 0.026948 0.027355 0.027712 0.027165 0.027933 0.027352 0.027411 0.026698 0.02593 0.027246 0.027525 0.027689 0.02805 0.026687 0.027121 0.027164 0.026051 0.027186 0.028083 0.02809 0.027671 0.027706 0.027559 0.027132 0.027508 0.027055 0.027901 0.026707 0.027333 0.026024 0.027251 0.02718 0.027464 0.027453 0.027037 0.026797 0.027577 0.026891 0.026665 0.02743 0.027117 0.027158 0.027816 0.027865 0.027656 0.027 0.027278 0.027189 0.027309 0.027354 0.027055 0.027643 0.02773 0.027427 0.028074 0.02775 0.027285 0.027306 0.028151 0.026684 0.027758 0.027322 0.026796 0.027362 0.027481 0.02701
0.027168 0.026851 0.027615 0.028306 0.027406 0.026925 0.026423 0.026542 0.027214 0.026987 0.026879 0.02782 0.026667 0.02652 0.026527 0.025728 0.027103 0.027666 0.026574 0.02613 0.027094 0.026467 0.026852 0.02611 0.027187 0.02751 0.026671 0.026811 0.026401 0.027326 0.026576 0.026997 0.025988 0.026884 0.02632 0.026735 0.02709 0.026542 0.027314 0.026721 0.026789 0.026065 0.025287 0.026615 0.026905 0.027069 0.027433 0.02605 0.026491 0.026541 0.025411 0.026562 0.027472 0.027466 0.027055 0.027091 0.026941 0.026502 0.02689 0.026428 0.027282 0.026075 0.026711 0.025382 0.026623 0.026548 0.026847 0.026826 0.026408 0.026167 0.026955 0.026262 0.026036 0.026806 0.026494 0.026533 0.0272 0.027245 0.027038 0.02637 0.026662 0.026561 0.026685 0.026727 0.026427 0.027029 0.02711 0.026803 0.027459 0.02713 0.026655 0.026679 0.027538 0.026056 0.027133 0.026696 0.026168 0.026729 0.026864 0.026376
0.02662 0.026304 0.027069 0.027769 0.026857 0.026376 0.025867 0.025988 0.026663 0.026436 0.026332 0.027275 0.026115 0.025964 0.025971 0.02517 0.026546 0.02712 0.026019 0.025571 0.026544 0.02591 0.026304 0.025554 0.026639 0.026963 0.026117 0.026257 0.025847 0.026782 0.026023 0.026449 0.025437 0.02633 0.025765 0.026186 0.026538 0.02599 0.026765 0.026163 0.026238 0.025506 0.024722 0.026057 0.026357 0.026519 0.026884 0.025489 0.025935 0.025991 0.024849 0.026011 0.02693 0.026911 0.026509 0.026545 0.026393 0.025945 0.026343 0.025874 0.026733 0.025517 0.026161 0.024817 0.026068 0.02599 0.0263 0.026272 0.025852 0.025611 0.026404 0.025707 0.025483 0.026253 0.025944 0.02598 0.026654 0.026694 0.026491 0.025814 0.026118 0.026007 0.026134 0.026171 0.025871 0.026485 0.026561 0.02625 0.026912 0.02658 0.026098 0.026125 0.026994 0.025502 0.026578 0.026142 0.025614 0.02617 0.026318 0.025816
0.026133 0.025818 0.026582 0.027288 0.026369 0.02589 0.025375 0.025498 0.026173 0.025946 0.025846 0.026788 0.025627 0.025472 0.025478 0.02468 0.026051 0.026634 0.025529 0.025079 0.026055 0.025417 0.025818 0.025064 0.026153 0.026476 0.025628 0.025765 0.025359 0.026298 0.025534 0.025964 0.024952 0.025839 0.025276 0.0257 0.026048 0.025503 0.026277 0.025669 0.025751 0.025013 0.024226 0.025563 0.02587 0.026031 0.026396 0.024994 0.025443 0.025504 0.024355 0.025524 0.026447 0.026418 0.026025 0.026061 0.025907 0.025453 0.025858 0.025384 0.026245 0.025025 0.025675 0.024321 0.025577 0.025496 0.025816 0.02578 0.025362 0.025121 0.025915 0.025218 0.024995 0.025764 0.025457 0.025492 0.026169 0.026205 0.026005 0.025323 0.025636 0.025517 0.025646 0.025679 0.025381 0.026003 0.026074 0.02576 0.026426 0.026092 0.025605 0.025634 0.02651 0.025014 0.026086 0.025652 0.025126 0.025674 0.025834 0.025322
0.0257 0.025387 0.026147 0.026856 0.025933 0.025458 0.02494 0.025064 0.025736 0.025511 0.025415 0.026353 0.025194 0.025036 0.025042 0.024248 0.02561 0.026199 0.025093 0.024643 0.025621 0.024981 0.025386 0.024631 0.025719 0.026041 0.025193 0.025329 0.024926 0.025867 0.0251 0.025532 0.024523 0.025403 0.024843 0.025269 0.025612 0.025071 0.025842 0.025231 0.025318 0.024578 0.023791 0.025125 0.025438 0.025597 0.025961 0.024557 0.025007 0.025072 0.023921 0.025092 0.026016 0.025978 0.025594 0.02563 0.025475 0.025017 0.025427 0.024951 0.02581 0.02459 0.025243 0.023886 0.025142 0.025058 0.025385 0.025344 0.024927 0.024687 0.025481 0.024784 0.024564 0.025329 0.025026 0.025059 0.025737 0.02577 0.025572 0.024888 0.025208 0.025082 0.025213 0.025243 0.024946 0.025573 0.02564 0.025326 0.025992 0.025657 0.025168 0.025199 0.026077 0.024583 0.025647 0.025217 0.024694 0.025234 0.025404 0.024884
0.025311 0.025001 0.025755 0.026465 0.025542 0.025071 0.024553 0.024678 0.025345 0.025123 0.02503 0.025961 0.024808 0.024648 0.024654 0.023866 0.025217 0.025808 0.024706 0.024258 0.025232 0.024593 0.025001 0.024247 0.025331 0.025651 0.024806 0.02494 0.024541 0.02548 0.024714 0.025146 0.024143 0.025013 0.024458 0.024884 0.025222 0.024686 0.025452 0.02484 0.024932 0.024193 0.023409 0.024735 0.025052 0.025209 0.02557 0.02417 0.024619 0.024688 0.023539 0.024707 0.025628 0.025583 0.025208 0.025245 0.025089 0.024629 0.025042 0.024566 0.025421 0.024205 0.024857 0.023503 0.024754 0.024668 0.025001 0.024954 0.024541 0.024303 0.025093 0.0244 0.024182 0.024942 0.024642 0.024673 0.02535 0.02538 0.025186 0.024502 0.024826 0.024695 0.024827 0.024854 0.02456 0.025189 0.025251 0.024938 0.025602 0.025268 0.024779 0.024811 0.025688 0.024201 0.025255 0.024829 0.024311 0.024843 0.02502 0.024495
0.024961 0.024655 0.025401 0.026107 0.025189 0.024724 0.024207 0.024332 0.024993 0.024773 0.024684 0.025605 0.024462 0.024301 0.024307 0.023528 0.024862 0.025453 0.024359 0.023914 0.024882 0.024247 0.024654 0.023905 0.024981 0.025297 0.024459 0.024591 0.024197 0.02513 0.024368 0.024798 0.023805 0.024663 0.024114 0.024539 0.024871 0.024342 0.0251 0.02449 0.024585 0.02385 0.023071 0.024386 0.024705 0.024859 0.025217 0.023826 0.024272 0.024344 0.023201 0.024362 0.025278 0.025227 0.024861 0.024897 0.024741 0.024282 0.024695 0.024221 0.025069 0.023863 0.024512 0.023164 0.024407 0.02432 0.024655 0.024605 0.024196 0.02396 0.024744 0.024057 0.023842 0.024594 0.024298 0.024328 0.025 0.025028 0.024838 0.024157 0.024484 0.024349 0.02448 0.024505 0.024215 0.024843 0.024901 0.02459 0.02525 0.024918 0.02443 0.024463 0.025336 0.023861 0.024902 0.024482 0.023969 0.024492 0.024675 0.024148
0.024643 0.024341 0.025077 0.025777 0.024867 0.024409 0.023895 0.024019 0.024672 0.024456 0.024369 0.025278 0.024148 0.023988 0.023993 0.023225 0.024541 0.025129 0.024046 0.023605 0.024564 0.023934 0.02434 0.023598 0.024662 0.024975 0.024145 0.024274 0.023887 0.024811 0.024055 0.024482 0.023502 0.024346 0.023805 0.024226 0.024552 0.02403 0.024779 0.024174 0.024271 0.023542 0.022771 0.024071 0.024389 0.024541 0.024894 0.023517 0.023959 0.024033 0.022901 0.024051 0.024957 0.024902 0.024545 0.024581 0.024426 0.023969 0.024381 0.02391 0.024748 0.023555 0.024199 0.022863 0.024093 0.024005 0.024342 0.024288 0.023884 0.023652 0.024427 0.023748 0.023536 0.024278 0.023988 0.024016 0.024682 0.024707 0.024521 0.023846 0.024174 0.024036 0.024167 0.02419 0.023903 0.024528 0.024583 0.024274 0.024928 0.024599 0.024115 0.024149 0.025014 0.023555 0.024582 0.024167 0.023662 0.024174 0.024361 0.023835
0.02435 0.024053 0.024777 0.025469 0.02457 0.024119 0.023611 0.023734 0.024377 0.024164 0.024081 0.024976 0.023862 0.023702 0.023707 0.022951 0.024246 0.024829 0.02376 0.023325 0.024271 0.023649 0.024052 0.023318 0.024369 0.024676 0.023858 0.023985 0.023604 0.024517 0.02377 0.024192 0.023226 0.024056 0.023523 0.02394 0.024259 0.023746 0.024483 0.023884 0.023983 0.023262 0.022501 0.023783 0.0241 0.024249 0.024597 0.023237 0.023674 0.023749 0.02263 0.023766 0.024661 0.024602 0.024254 0.024289 0.024137 0.023683 0.024093 0.023627 0.024453 0.023276 0.023912 0.022592 0.023806 0.023719 0.024054 0.023998 0.023601 0.023372 0.024136 0.023467 0.023259 0.023989 0.023705 0.023732 0.024389 0.024412 0.02423 0.023563 0.02389 0.02375 0.02388 0.023901 0.02362 0.024238 0.024291 0.023985 0.02463 0.024306 0.023827 0.023861 0.024716 0.023277 0.024287 0.02388 0.023383 0.023884 0.024073 0.023551
0.024076 0.023785 0.024496 0.025177 0.024292 0.02385 0.023349 0.02347 0.024102 0.023893 0.023812 0.024691 0.023596 0.023438 0.023443 0.0227 0.023971 0.024547 0.023495 0.023067 0.023998 0.023386 0.023784 0.023062 0.024095 0.024397 0.023592 0.023716 0.023343 0.024241 0.023505 0.023921 0.022973 0.023786 0.023263 0.023674 0.023986 0.023483 0.024207 0.023617 0.023715 0.023006 0.022257 0.023517 0.023831 0.023977 0.024318 0.02298 0.023411 0.023486 0.022384 0.023502 0.024383 0.024322 0.023983 0.024018 0.023867 0.02342 0.023824 0.023365 0.024177 0.023019 0.023646 0.022346 0.023541 0.023453 0.023787 0.023729 0.023339 0.023114 0.023866 0.023207 0.023004 0.023721 0.023442 0.023468 0.024115 0.024137 0.023959 0.023302 0.023626 0.023486 0.023615 0.023634 0.023357 0.023968 0.024018 0.023717 0.024352 0.024032 0.023561 0.023595 0.024437 0.023022 0.024013 0.023613 0.023125 0.023616 0.023806 0.023288
0.023817 0.023532 0.024228 0.024897 0.024028 0.023595 0.023103 0.023222 0.023841 0.023637 0.023559 0.02442 0.023346 0.02319 0.023195 0.022468 0.023712 0.024278 0.023246 0.022826 0.02374 0.023139 0.02353 0.022822 0.023835 0.024131 0.023342 0.023463 0.023097 0.023979 0.023257 0.023666 0.022736 0.023531 0.023019 0.023423 0.023728 0.023235 0.023945 0.023365 0.023463 0.022766 0.022031 0.023267 0.023577 0.023719 0.024054 0.02274 0.023163 0.023238 0.022157 0.023254 0.024118 0.024056 0.023726 0.02376 0.023612 0.023172 0.02357 0.023119 0.023916 0.022779 0.023396 0.022119 0.023291 0.023205 0.023534 0.023476 0.023093 0.022873 0.023611 0.022965 0.022766 0.023468 0.023196 0.023221 0.023856 0.023876 0.023702 0.023057 0.023377 0.023237 0.023364 0.023382 0.023112 0.023712 0.02376 0.023464 0.024087 0.023774 0.02331 0.023344 0.024171 0.022784 0.023753 0.023362 0.022884 0.023364 0.023552 0.023043
0.023567 0.023289 0.023969 0.024624 0.023774 0.02335 0.022868 0.022985 0.023591 0.023391 0.023315 0.024157 0.023107 0.022953 0.022958 0.022247 0.023463 0.024018 0.023009 0.022598 0.023492 0.022903 0.023287 0.022594 0.023585 0.023875 0.023102 0.02322 0.022864 0.023727 0.02302 0.02342 0.02251 0.023288 0.022787 0.023182 0.02348 0.022998 0.023692 0.023124 0.023221 0.022539 0.021819 0.023028 0.023333 0.023472 0.023799 0.022513 0.022927 0.023002 0.021942 0.023017 0.023863 0.0238 0.023479 0.023512 0.023367 0.022936 0.023327 0.022885 0.023664 0.022552 0.023155 0.021905 0.023052 0.022967 0.023291 0.023233 0.022859 0.022644 0.023365 0.022734 0.02254 0.023226 0.02296 0.022984 0.023606 0.023624 0.023455 0.022823 0.023138 0.023 0.023125 0.023141 0.022877 0.023466 0.023511 0.023222 0.023832 0.023525 0.023071 0.023104 0.023914 0.022557 0.023504 0.023122 0.022655 0.023123 0.023309 0.022809
0.023323 0.023052 0.023716 0.024354 0.023524 0.023112 0.022641 0.022755 0.023346 0.023151 0.023078 0.023898 0.022874 0.022724 0.022729 0.022035 0.023221 0.023763 0.022778 0.022377 0.02325 0.022675 0.02305 0.022373 0.023341 0.023623 0.022869 0.022984 0.022637 0.023479 0.022789 0.023179 0.022293 0.02305 0.022562 0.022948 0.023237 0.022768 0.023445 0.02289 0.022986 0.022319 0.021617 0.022797 0.023094 0.02323 0.023549 0.022294 0.022698 0.022771 0.021737 0.022787 0.023612 0.02355 0.023237 0.02327 0.023128 0.022707 0.023089 0.022657 0.023417 0.022332 0.022922 0.021701 0.022821 0.022737 0.023054 0.022997 0.022632 0.022422 0.023126 0.02251 0.022321 0.02299 0.022731 0.022754 0.023361 0.023379 0.023214 0.022597 0.022905 0.02277 0.022891 0.022907 0.02265 0.023225 0.023269 0.022986 0.023581 0.023282 0.022838 0.022871 0.023661 0.022337 0.023261 0.022889 0.022434 0.022889 0.023072 0.022583
0.023081 0.022817 0.023463 0.024084 0.023277 0.022875 0.022417 0.022528 0.023103 0.022914 0.022842 0.023641 0.022644 0.022497 0.022502 0.021827 0.022981 0.023509 0.02255 0.022159 0.02301 0.02245 0.022816 0.022156 0.023098 0.023373 0.022639 0.022751 0.022413 0.023233 0.022561 0.022941 0.022078 0.022815 0.02234 0.022716 0.022997 0.022541 0.023199 0.022659 0.022753 0.022104 0.021419 0.022568 0.022858 0.02299 0.023301 0.022078 0.022473 0.022544 0.021537 0.022559 0.023362 0.023301 0.022998 0.023029 0.022891 0.022481 0.022853 0.022433 0.023173 0.022116 0.02269 0.021501 0.022592 0.02251 0.022819 0.022763 0.022408 0.022204 0.022889 0.022289 0.022105 0.022757 0.022505 0.022527 0.023118 0.023135 0.022975 0.022374 0.022674 0.022542 0.022661 0.022676 0.022425 0.022985 0.023028 0.022753 0.023332 0.023041 0.022609 0.022641 0.02341 0.022121 0.02302 0.022658 0.022215 0.022658 0.022837 0.02236
0.022838 0.022581 0.023208 0.023811 0.023028 0.022638 0.022192 0.0223 0.022859 0.022675 0.022606 0.023381 0.022413 0.022271 0.022275 0.021619 0.022741 0.023253 0.022322 0.021942 0.022768 0.022224 0.02258 0.021939 0.022854 0.023121 0.022408 0.022517 0.022188 0.022985 0.022332 0.022702 0.021863 0.022579 0.022117 0.022483 0.022756 0.022313 0.022952 0.022428 0.022518 0.021888 0.021223 0.02234 0.022621 0.022749 0.023051 0.021863 0.022247 0.022316 0.021337 0.02233 0.02311 0.023052 0.022756 0.022787 0.022653 0.022254 0.022616 0.022208 0.022926 0.0219 0.022458 0.021302 0.022362 0.022283 0.022583 0.022529 0.022184 0.021985 0.022651 0.022068 0.02189 0.022523 0.022278 0.0223 0.022873 0.02289 0.022734 0.022151 0.022442 0.022314 0.022429 0.022444 0.0222 0.022744 0.022786 0.022519 0.023082 0.022798 0.022379 0.02241 0.023157 0.021905 0.022779 0.022427 0.021996 0.022426 0.0226 0.022137
0.02259 0.022341 0.022949 0.023533 0.022774 0.022396 0.021965 0.022069 0.022611 0.022432 0.022365 0.023117 0.022178 0.022041 0.022045 0.021409 0.022497 0.022993 0.02209 0.021722 0.022523 0.021996 0.02234 0.021719 0.022606 0.022865 0.022174 0.02228 0.021961 0.022732 0.0221 0.022458 0.021645 0.02234 0.021892 0.022246 0.022512 0.022081 0.022701 0.022193 0.022281 0.02167 0.021024 0.022108 0.02238 0.022505 0.022797 0.021646 0.022017 0.022084 0.021135 0.022098 0.022854 0.022798 0.022511 0.022541 0.022411 0.022025 0.022375 0.021979 0.022676 0.021681 0.022222 0.021102 0.022129 0.022053 0.022343 0.022291 0.021956 0.021764 0.022409 0.021844 0.021671 0.022285 0.022047 0.022069 0.022624 0.022641 0.02249 0.021924 0.022206 0.022083 0.022194 0.022209 0.021973 0.022499 0.02254 0.022281 0.022826 0.022552 0.022146 0.022176 0.022899 0.021686 0.022533 0.022192 0.021774 0.022192 0.022359 0.021911
0.022336 0.022095 0.022684 0.023247 0.022514 0.022148 0.021731 0.021832 0.022356 0.022184 0.022118 0.022845 0.021938 0.021805 0.021809 0.021193 0.022247 0.022726 0.021853 0.021497 0.022271 0.021761 0.022094 0.021493 0.022351 0.022602 0.021934 0.022036 0.021727 0.022473 0.021862 0.022208 0.021421 0.022094 0.021661 0.022002 0.02226 0.021844 0.022444 0.021953 0.022037 0.021446 0.020822 0.02187 0.022133 0.022253 0.022536 0.021423 0.021782 0.021846 0.020929 0.02186 0.02259 0.022538 0.022259 0.022288 0.022163 0.02179 0.022127 0.021745 0.022419 0.021457 0.02198 0.020896 0.021891 0.021817 0.022097 0.022047 0.021723 0.021537 0.022161 0.021614 0.021447 0.022041 0.02181 0.021832 0.022369 0.022386 0.022239 0.021692 0.021964 0.021845 0.021953 0.021968 0.021739 0.022247 0.022287 0.022037 0.022564 0.022299 0.021907 0.021936 0.022635 0.021461 0.022282 0.021951 0.021547 0.021952 0.022112 0.02168
0.022073 0.02184 0.022409 0.022951 0.022246 0.021892 0.02149 0.021587 0.022094 0.021927 0.021862 0.022565 0.021689 0.021561 0.021565 0.02097 0.021989 0.022449 0.021607 0.021263 0.022011 0.021519 0.021839 0.02126 0.022088 0.02233 0.021685 0.021784 0.021485 0.022205 0.021616 0.021949 0.02119 0.021841 0.021421 0.021751 0.022001 0.021598 0.022178 0.021704 0.021784 0.021214 0.020611 0.021624 0.021877 0.021994 0.022267 0.021193 0.021539 0.0216 0.020715 0.021614 0.022318 0.02227 0.021999 0.022026 0.021906 0.021547 0.021871 0.021503 0.022154 0.021225 0.021729 0.020684 0.021644 0.021573 0.021842 0.021795 0.021482 0.021302 0.021905 0.021377 0.021214 0.021789 0.021566 0.021586 0.022104 0.022122 0.021979 0.021452 0.021713 0.0216 0.021704 0.021719 0.021497 0.021987 0.022027 0.021785 0.022294 0.022038 0.02166 0.021687 0.022361 0.021229 0.022022 0.021702 0.021311 0.021704 0.021857 0.021441
0.0218 0.021575 0.022124 0.022646 0.021967 0.021625 0.021239 0.021333 0.021821 0.02166 0.021597 0.022275 0.02143 0.021308 0.021312 0.020737 0.021721 0.022163 0.021352 0.021021 0.021741 0.021267 0.021574 0.021017 0.021815 0.022048 0.021427 0.021523 0.021234 0.021927 0.02136 0.021681 0.020948 0.021577 0.021172 0.02149 0.021731 0.021342 0.021902 0.021446 0.021522 0.020973 0.020392 0.021369 0.021611 0.021724 0.021988 0.020953 0.021287 0.021345 0.020492 0.021358 0.022036 0.021992 0.021728 0.021755 0.021639 0.021294 0.021605 0.021251 0.021879 0.020984 0.021469 0.020462 0.021387 0.02132 0.021577 0.021533 0.021231 0.021057 0.021639 0.02113 0.020973 0.021527 0.021311 0.021331 0.02183 0.021848 0.02171 0.021202 0.021452 0.021345 0.021444 0.02146 0.021246 0.021716 0.021756 0.021524 0.022013 0.021767 0.021403 0.021429 0.022078 0.020986 0.021753 0.021443 0.021066 0.021446 0.021591 0.021192
0.021516 0.021299 0.021828 0.022328 0.021678 0.021348 0.020977 0.021067 0.021537 0.021382 0.02132 0.021973 0.02116 0.021044 0.021048 0.020494 0.021442 0.021866 0.021086 0.020767 0.021459 0.021005 0.021299 0.020763 0.02153 0.021755 0.021158 0.021251 0.020972 0.021637 0.021093 0.021401 0.020696 0.021303 0.020912 0.021217 0.021451 0.021076 0.021614 0.021177 0.021249 0.020722 0.020162 0.021103 0.021334 0.021443 0.021697 0.020702 0.021023 0.021078 0.020258 0.02109 0.021742 0.021703 0.021446 0.021472 0.021361 0.02103 0.021328 0.020988 0.021592 0.020731 0.021197 0.02023 0.02112 0.021056 0.0213 0.02126 0.020969 0.020802 0.021361 0.020871 0.02072 0.021254 0.021045 0.021065 0.021545 0.021563 0.021429 0.020942 0.02118 0.021079 0.021174 0.02119 0.020983 0.021434 0.021474 0.021251 0.021721 0.021485 0.021135 0.02116 0.021783 0.020733 0.021472 0.021174 0.02081 0.021177 0.021314 0.020933
0.02122 0.021011 0.02152 0.021999 0.021376 0.021058 0.020703 0.020789 0.021241 0.021091 0.021031 0.021659 0.020878 0.020767 0.020771 0.020238 0.021151 0.021556 0.020808 0.020501 0.021166 0.02073 0.021011 0.020497 0.021234 0.02145 0.020876 0.020966 0.020697 0.021335 0.020814 0.021109 0.020431 0.021016 0.02064 0.020932 0.021158 0.020797 0.021315 0.020896 0.020963 0.020458 0.019921 0.020825 0.021045 0.02115 0.021395 0.02044 0.020748 0.020798 0.020012 0.020811 0.021436 0.021401 0.021152 0.021176 0.02107 0.020754 0.021039 0.020713 0.021294 0.020467 0.020913 0.019985 0.02084 0.020779 0.021012 0.020976 0.020696 0.020534 0.021072 0.020601 0.020455 0.020968 0.020767 0.020787 0.021247 0.021265 0.021136 0.020669 0.020895 0.020801 0.020891 0.020907 0.020709 0.02114 0.021179 0.020966 0.021417 0.02119 0.020856 0.020879 0.021476 0.020467 0.021179 0.020892 0.020541 0.020897 0.021025 0.020661
0.020912 0.02071 0.0212 0.021657 0.021062 0.020756 0.020416 0.020498 0.020933 0.020789 0.020729 0.021333 0.020584 0.020478 0.020482 0.019969 0.020848 0.021234 0.020516 0.020223 0.02086 0.020442 0.02071 0.020218 0.020924 0.021132 0.020582 0.020669 0.02041 0.021021 0.020522 0.020804 0.020153 0.020717 0.020355 0.020634 0.020853 0.020505 0.021003 0.020603 0.020665 0.020181 0.019666 0.020534 0.020743 0.020845 0.021079 0.020164 0.020459 0.020506 0.019753 0.020518 0.021117 0.021088 0.020845 0.020868 0.020767 0.020466 0.020737 0.020426 0.020982 0.020189 0.020616 0.019728 0.020548 0.020491 0.02071 0.020678 0.020409 0.020254 0.020769 0.020318 0.020177 0.020671 0.020476 0.020496 0.020936 0.020956 0.02083 0.020383 0.020598 0.02051 0.020596 0.020613 0.020422 0.020833 0.020872 0.020668 0.0211 0.020883 0.020563 0.020585 0.021156 0.020189 0.020874 0.020597 0.02026 0.020604 0.020723 0.020377
0.02059 0.020396 0.020866 0.021302 0.020734 0.02044 0.020117 0.020195 0.020612 0.020473 0.020414 0.020994 0.020276 0.020176 0.02018 0.019687 0.020532 0.020899 0.020212 0.019931 0.020541 0.020142 0.020396 0.019925 0.020602 0.020801 0.020275 0.020359 0.020109 0.020694 0.020217 0.020486 0.019862 0.020404 0.020057 0.020323 0.020535 0.0202 0.020678 0.020296 0.020353 0.019891 0.019398 0.02023 0.020428 0.020526 0.020751 0.019876 0.020158 0.020201 0.019481 0.020213 0.020785 0.020761 0.020525 0.020547 0.020451 0.020164 0.020421 0.020125 0.020658 0.019899 0.020307 0.019457 0.020242 0.020188 0.020396 0.020367 0.020109 0.01996 0.020454 0.020021 0.019885 0.02036 0.020172 0.020192 0.020613 0.020633 0.020511 0.020085 0.020287 0.020205 0.020288 0.020305 0.020121 0.020512 0.020552 0.020357 0.020771 0.020563 0.020258 0.020278 0.020823 0.019897 0.020556 0.020289 0.019965 0.020298 0.020408 0.02008
0.020255 0.020069 0.02052 0.020935 0.020394 0.020111 0.019803 0.019877 0.020277 0.020144 0.020086 0.020642 0.019955 0.01986 0.019864 0.019391 0.020203 0.020551 0.019895 0.019626 0.020208 0.019828 0.020069 0.01962 0.020266 0.020458 0.019954 0.020035 0.019795 0.020353 0.019899 0.020155 0.019557 0.020079 0.019746 0.019999 0.020203 0.019882 0.02034 0.019976 0.020028 0.019587 0.019116 0.019913 0.0201 0.020194 0.02041 0.019574 0.019843 0.019882 0.019195 0.019894 0.020441 0.020422 0.020192 0.020213 0.020121 0.019849 0.020093 0.01981 0.020321 0.019595 0.019984 0.019173 0.019924 0.019873 0.020068 0.020044 0.019796 0.019653 0.020125 0.019711 0.01958 0.020035 0.019855 0.019874 0.020276 0.020297 0.020179 0.019772 0.019963 0.019888 0.019966 0.019984 0.019807 0.020179 0.020219 0.020033 0.020428 0.02023 0.019939 0.019957 0.020478 0.019592 0.020225 0.019968 0.019657 0.019978 0.020079 0.019769
0.019907 0.019729 0.020161 0.020556 0.020041 0.019769 0.019477 0.019547 0.01993 0.019801 0.019745 0.020278 0.01962 0.019531 0.019535 0.019082 0.019861 0.02019 0.019564 0.019307 0.019863 0.0195 0.019729 0.0193 0.019918 0.020101 0.01962 0.019699 0.019468 0.02 0.019567 0.019811 0.019238 0.01974 0.019421 0.019662 0.019859 0.01955 0.019989 0.019643 0.019691 0.01927 0.01882 0.019583 0.019758 0.019849 0.020056 0.019258 0.019515 0.019551 0.018895 0.019562 0.020083 0.02007 0.019845 0.019866 0.019779 0.019521 0.019751 0.019482 0.019971 0.019277 0.019647 0.018874 0.019592 0.019544 0.019727 0.019707 0.019469 0.019332 0.019784 0.019388 0.019262 0.019698 0.019524 0.019543 0.019927 0.019948 0.019834 0.019447 0.019625 0.019557 0.019631 0.01965 0.01948 0.019833 0.019873 0.019696 0.020073 0.019884 0.019607 0.019624 0.020119 0.019273 0.019881 0.019634 0.019336 0.019646 0.019738 0.019445
0.019547 0.019375 0.01979 0.020165 0.019676 0.019415 0.019137 0.019204 0.01957 0.019447 0.019391 0.019901 0.019273 0.01919 0.019193 0.018759 0.019506 0.019818 0.01922 0.018976 0.019506 0.01916 0.019376 0.018968 0.019557 0.019733 0.019274 0.019349 0.019127 0.019634 0.019223 0.019454 0.018906 0.019389 0.019083 0.019312 0.019502 0.019205 0.019626 0.019298 0.01934 0.01894 0.01851 0.01924 0.019404 0.019492 0.01969 0.018929 0.019174 0.019206 0.018581 0.019217 0.019714 0.019705 0.019487 0.019506 0.019424 0.019179 0.019397 0.019142 0.019608 0.018946 0.019298 0.018562 0.019247 0.019203 0.019374 0.019357 0.019129 0.018998 0.01943 0.019051 0.01893 0.019348 0.01918 0.0192 0.019565 0.019587 0.019477 0.019108 0.019275 0.019214 0.019283 0.019303 0.01914 0.019474 0.019515 0.019346 0.019705 0.019525 0.019263 0.019278 0.019749 0.01894 0.019524 0.019287 0.019001 0.019301 0.019384 0.019108
0.019175 0.01901 0.019407 0.019763 0.019298 0.019048 0.018785 0.018848 0.019198 0.01908 0.019025 0.019514 0.018914 0.018835 0.018839 0.018423 0.019139 0.019434 0.018864 0.018631 0.019136 0.018807 0.019011 0.018622 0.019185 0.019353 0.018915 0.018988 0.018775 0.019257 0.018866 0.019086 0.018562 0.019026 0.018732 0.01895 0.019133 0.018848 0.019251 0.018939 0.018977 0.018597 0.018187 0.018884 0.019038 0.019123 0.019312 0.018588 0.01882 0.018848 0.018254 0.018859 0.019332 0.019329 0.019116 0.019135 0.019056 0.018826 0.01903 0.018788 0.019234 0.018603 0.018937 0.018237 0.018889 0.018849 0.019008 0.018995 0.018777 0.018652 0.019063 0.018702 0.018585 0.018986 0.018824 0.018843 0.019191 0.019214 0.019107 0.018757 0.018913 0.018858 0.018923 0.018943 0.018787 0.019103 0.019145 0.018984 0.019326 0.019155 0.018905 0.018919 0.019367 0.018595 0.019155 0.018928 0.018653 0.018943 0.019017 0.018758
0.018791 0.018633 0.019014 0.019351 0.01891 0.01867 0.018421 0.01848 0.018816 0.018702 0.018647 0.019115 0.018542 0.018469 0.018473 0.018074 0.018761 0.019039 0.018496 0.018274 0.018755 0.018443 0.018634 0.018265 0.018801 0.018961 0.018544 0.018615 0.01841 0.018868 0.018497 0.018706 0.018205 0.018651 0.018369 0.018576 0.018753 0.01848 0.018865 0.01857 0.018603 0.018241 0.017852 0.018516 0.018661 0.018742 0.018923 0.018234 0.018455 0.01848 0.017915 0.01849 0.01894 0.018942 0.018734 0.018752 0.018678 0.01846 0.018652 0.018423 0.018848 0.018247 0.018564 0.017899 0.018521 0.018483 0.018631 0.018622 0.018413 0.018293 0.018686 0.018341 0.018229 0.018612 0.018456 0.018475 0.018807 0.01883 0.018726 0.018394 0.018539 0.01849 0.018551 0.018572 0.018423 0.018721 0.018763 0.01861 0.018936 0.018773 0.018537 0.018549 0.018974 0.018238 0.018775 0.018557 0.018294 0.018574 0.018639 0.018397
0.018398 0.018246 0.01861 0.01893 0.018512 0.018282 0.018046 0.018102 0.018422 0.018313 0.018259 0.018707 0.01816 0.018092 0.018096 0.017714 0.018372 0.018634 0.018117 0.017906 0.018363 0.018067 0.018247 0.017896 0.018407 0.01856 0.018163 0.018231 0.018034 0.01847 0.018118 0.018315 0.017837 0.018265 0.017996 0.018191 0.018363 0.0181 0.018468 0.018189 0.018218 0.017875 0.017504 0.018138 0.018272 0.018351 0.018525 0.017868 0.018078 0.0181 0.017563 0.01811 0.018538 0.018545 0.018342 0.018359 0.018289 0.018083 0.018264 0.018047 0.018453 0.017879 0.01818 0.017549 0.018141 0.018106 0.018243 0.018238 0.018038 0.017923 0.018297 0.017968 0.01786 0.018227 0.018077 0.018096 0.018411 0.018436 0.018335 0.01802 0.018154 0.018111 0.018169 0.01819 0.018047 0.018328 0.018371 0.018226 0.018535 0.018381 0.018157 0.018167 0.018571 0.01787 0.018385 0.018175 0.017923 0.018193 0.018251 0.018024
0.017995 0.017849 0.018198 0.0185 0.018105 0.017883 0.01766 0.017713 0.01802 0.017915 0.017861 0.01829 0.017768 0.017705 0.017708 0.017343 0.017974 0.01822 0.017729 0.017527 0.017962 0.017681 0.01785 0.017517 0.018003 0.01815 0.017771 0.017837 0.017648 0.018062 0.017728 0.017915 0.017458 0.01787 0.017611 0.017796 0.017962 0.01771 0.018063 0.017798 0.017823 0.017497 0.017144 0.01775 0.017875 0.01795 0.018116 0.017492 0.017692 0.01771 0.0172 0.01772 0.018127 0.018138 0.01794 0.017956 0.01789 0.017697 0.017866 0.017661 0.018048 0.017502 0.017787 0.017187 0.017751 0.017719 0.017846 0.017844 0.017653 0.017543 0.0179 0.017585 0.017482 0.017833 0.017688 0.017707 0.018007 0.018032 0.017934 0.017635 0.01776 0.017722 0.017776 0.017799 0.017661 0.017926 0.017969 0.017831 0.018126 0.017979 0.017767 0.017776 0.018159 0.017491 0.017985 0.017783 0.017542 0.017803 0.017853 0.017641
0.017583 0.017443 0.017778 0.018064 0.017689 0.017477 0.017266 0.017315 0.017609 0.017508 0.017455 0.017866 0.017368 0.017309 0.017312 0.016962 0.017567 0.017799 0.017331 0.017139 0.017553 0.017286 0.017444 0.017128 0.017591 0.017732 0.017371 0.017435 0.017252 0.017646 0.017329 0.017506 0.01707 0.017466 0.017218 0.017393 0.017554 0.017312 0.017649 0.017399 0.017419 0.01711 0.016774 0.017352 0.017468 0.017541 0.0177 0.017106 0.017296 0.017311 0.016827 0.017321 0.017708 0.017724 0.01753 0.017545 0.017483 0.017301 0.017459 0.017265 0.017634 0.017114 0.017384 0.016816 0.017352 0.017323 0.01744 0.017441 0.017258 0.017153 0.017493 0.017193 0.017093 0.017429 0.01729 0.017309 0.017594 0.01762 0.017525 0.017242 0.017356 0.017324 0.017375 0.017398 0.017266 0.017515 0.017559 0.017428 0.017708 0.017569 0.017368 0.017376 0.01774 0.017102 0.017576 0.017382 0.017151 0.017404 0.017446 0.017249
0.017164 0.01703 0.017351 0.017622 0.017266 0.017062 0.016863 0.01691 0.01719 0.017093 0.017041 0.017435 0.016959 0.016904 0.016907 0.016572 0.017153 0.01737 0.016925 0.016742 0.017136 0.016882 0.017031 0.016731 0.017172 0.017307 0.016963 0.017024 0.016849 0.017223 0.016923 0.01709 0.016673 0.017054 0.016817 0.016982 0.017138 0.016905 0.017228 0.016991 0.017008 0.016715 0.016395 0.016947 0.017054 0.017125 0.017277 0.016712 0.016892 0.016904 0.016445 0.016914 0.017282 0.017302 0.017112 0.017127 0.017068 0.016897 0.017045 0.016861 0.017214 0.016718 0.016974 0.016434 0.016945 0.016919 0.017026 0.017031 0.016855 0.016754 0.017079 0.016793 0.016697 0.017019 0.016884 0.016903 0.017174 0.0172 0.017108 0.01684 0.016945 0.016918 0.016966 0.01699 0.016863 0.017098 0.017142 0.017018 0.017284 0.017151 0.016962 0.016968 0.017313 0.016705 0.017161 0.016974 0.016752 0.016997 0.017032 0.016848
0.01674 0.01661 0.016918 0.017175 0.016838 0.016642 0.016453 0.016497 0.016766 0.016673 0.016621 0.016998 0.016544 0.016493 0.016496 0.016175 0.016732 0.016937 0.016512 0.016338 0.016713 0.016472 0.016612 0.016326 0.016747 0.016876 0.016548 0.016607 0.016439 0.016795 0.016509 0.016668 0.016269 0.016636 0.016408 0.016565 0.016715 0.016492 0.016801 0.016577 0.01659 0.016312 0.016008 0.016534 0.016634 0.016702 0.016848 0.01631 0.016481 0.01649 0.016054 0.0165 0.01685 0.016874 0.016688 0.016702 0.016647 0.016486 0.016624 0.016451 0.016788 0.016315 0.016558 0.016045 0.016531 0.016508 0.016606 0.016614 0.016445 0.016349 0.016659 0.016385 0.016293 0.016601 0.016471 0.016491 0.016748 0.016775 0.016685 0.016431 0.016528 0.016506 0.01655 0.016574 0.016453 0.016674 0.016718 0.0166 0.016854 0.016728 0.016548 0.016553 0.016881 0.016301 0.016738 0.016559 0.016346 0.016583 0.016612 0.01644
0.01631 0.016186 0.016481 0.016725 0.016405 0.016216 0.016038 0.016079 0.016336 0.016247 0.016195 0.016558 0.016123 0.016076 0.016079 0.015771 0.016306 0.016499 0.016094 0.015928 0.016285 0.016056 0.016187 0.015916 0.016317 0.016441 0.016128 0.016185 0.016023 0.016361 0.01609 0.016241 0.015859 0.016212 0.015993 0.016142 0.016288 0.016073 0.016369 0.016157 0.016167 0.015903 0.015613 0.016116 0.016209 0.016274 0.016414 0.015902 0.016065 0.016071 0.015657 0.016081 0.016414 0.016441 0.01626 0.016273 0.01622 0.016069 0.016199 0.016035 0.016356 0.015905 0.016136 0.015649 0.016112 0.016091 0.016181 0.016191 0.01603 0.015937 0.016233 0.015972 0.015882 0.016178 0.016053 0.016072 0.016317 0.016345 0.016258 0.016016 0.016105 0.016087 0.016129 0.016154 0.016037 0.016245 0.016289 0.016178 0.016419 0.016299 0.016129 0.016133 0.016444 0.01589 0.016311 0.016138 0.015933 0.016164 0.016186 0.016026
0.015877 0.015757 0.016041 0.016272 0.015968 0.015786 0.015618 0.015656 0.015903 0.015817 0.015766 0.016114 0.015698 0.015654 0.015657 0.015361 0.015876 0.016057 0.015671 0.015513 0.015853 0.015636 0.015758 0.0155 0.015883 0.016002 0.015703 0.015759 0.015602 0.015925 0.015667 0.01581 0.015444 0.015785 0.015574 0.015715 0.015857 0.01565 0.015934 0.015733 0.01574 0.015489 0.015213 0.015694 0.015779 0.015843 0.015977 0.015489 0.015644 0.015648 0.015254 0.015657 0.015975 0.016005 0.015827 0.01584 0.01579 0.015648 0.015769 0.015614 0.015922 0.015491 0.015709 0.015247 0.015689 0.01567 0.015752 0.015765 0.01561 0.015521 0.015804 0.015554 0.015467 0.015751 0.01563 0.015649 0.015883 0.015911 0.015826 0.015597 0.015678 0.015665 0.015704 0.015729 0.015616 0.015812 0.015857 0.015751 0.015981 0.015867 0.015706 0.015709 0.016004 0.015475 0.01588 0.015713 0.015516 0.01574 0.015757 0.015608
0.015441 0.015325 0.015599 0.015819 0.015529 0.015354 0.015194 0.015231 0.015468 0.015385 0.015334 0.015669 0.01527 0.015229 0.015232 0.014948 0.015444 0.015614 0.015245 0.015094 0.015419 0.015212 0.015327 0.015081 0.015447 0.015561 0.015275 0.01533 0.015178 0.015486 0.015241 0.015376 0.015025 0.015354 0.015152 0.015285 0.015423 0.015223 0.015496 0.015306 0.01531 0.015071 0.014808 0.015268 0.015347 0.015409 0.015538 0.015072 0.015219 0.015221 0.014846 0.01523 0.015534 0.015567 0.015392 0.015404 0.015358 0.015223 0.015337 0.015189 0.015484 0.015073 0.01528 0.01484 0.015262 0.015245 0.01532 0.015335 0.015186 0.015101 0.015371 0.015132 0.015049 0.015322 0.015204 0.015223 0.015446 0.015475 0.015392 0.015174 0.015248 0.015239 0.015275 0.015301 0.015192 0.015378 0.015423 0.015321 0.015541 0.015432 0.015279 0.015281 0.015563 0.015056 0.015446 0.015285 0.015096 0.015313 0.015325 0.015186
0.015004 0.014892 0.015156 0.015366 0.015089 0.01492 0.014768 0.014803 0.015031 0.014951 0.014901 0.015223 0.01484 0.014803 0.014806 0.014532 0.01501 0.015171 0.014817 0.014673 0.014983 0.014786 0.014894 0.014659 0.01501 0.01512 0.014846 0.014898 0.014752 0.015046 0.014812 0.014941 0.014604 0.014922 0.014727 0.014854 0.014988 0.014795 0.015058 0.014877 0.014878 0.014651 0.014399 0.01484 0.014914 0.014974 0.015098 0.014653 0.014793 0.014793 0.014435 0.014802 0.015092 0.015128 0.014956 0.014968 0.014923 0.014797 0.014903 0.014763 0.015046 0.014652 0.014849 0.01443 0.014834 0.014818 0.014887 0.014904 0.014761 0.014679 0.014938 0.014708 0.014627 0.01489 0.014776 0.014795 0.015008 0.015037 0.014956 0.014749 0.014817 0.014811 0.014845 0.014871 0.014766 0.014941 0.014986 0.01489 0.0151 0.014996 0.014851 0.014852 0.01512 0.014634 0.015011 0.014856 0.014673 0.014884 0.014891 0.014762
0.014567 0.014459 0.014713 0.014914 0.01465 0.014486 0.014342 0.014374 0.014594 0.014516 0.014467 0.014778 0.01441 0.014375 0.014378 0.014114 0.014575 0.014728 0.014388 0.01425 0.014548 0.014359 0.014461 0.014236 0.014573 0.014679 0.014415 0.014467 0.014325 0.014606 0.014383 0.014506 0.014181 0.014489 0.014301 0.014422 0.014552 0.014366 0.014619 0.014447 0.014446 0.014229 0.013988 0.014412 0.01448 0.014538 0.014658 0.014232 0.014365 0.014363 0.014022 0.014372 0.01465 0.014688 0.01452 0.014531 0.014489 0.014369 0.014469 0.014336 0.014608 0.01423 0.014418 0.014018 0.014404 0.01439 0.014453 0.014472 0.014334 0.014255 0.014504 0.014283 0.014205 0.014458 0.014348 0.014367 0.01457 0.0146 0.014521 0.014323 0.014385 0.014382 0.014414 0.014441 0.014339 0.014505 0.01455 0.014458 0.014659 0.014559 0.014421 0.014422 0.014678 0.014212 0.014576 0.014425 0.014249 0.014455 0.014457 0.014336
0.014131 0.014026 0.014273 0.014465 0.014212 0.014053 0.013915 0.013946 0.014158 0.014083 0.014034 0.014335 0.01398 0.013947 0.01395 0.013695 0.014142 0.014286 0.01396 0.013828 0.014113 0.013932 0.014028 0.013813 0.014137 0.014239 0.013986 0.014036 0.013899 0.014168 0.013955 0.014072 0.013759 0.014058 0.013876 0.013991 0.014118 0.013937 0.014182 0.014017 0.014015 0.013807 0.013576 0.013984 0.014047 0.014104 0.014219 0.01381 0.013938 0.013935 0.013608 0.013944 0.01421 0.01425 0.014085 0.014096 0.014056 0.013942 0.014036 0.013909 0.014171 0.013808 0.013987 0.013605 0.013975 0.013963 0.014021 0.014041 0.013908 0.013831 0.014071 0.013858 0.013782 0.014027 0.013919 0.013938 0.014134 0.014163 0.014086 0.013897 0.013954 0.013954 0.013984 0.014011 0.013913 0.01407 0.014115 0.014027 0.01422 0.014124 0.013992 0.013992 0.014238 0.013789 0.014141 0.013995 0.013825 0.014025 0.014024 0.013911
0.013698 0.013596 0.013834 0.014019 0.013776 0.013622 0.01349 0.01352 0.013725 0.013652 0.013603 0.013895 0.013552 0.013521 0.013524 0.013278 0.01371 0.013847 0.013533 0.013406 0.01368 0.013507 0.013598 0.013391 0.013703 0.013802 0.013558 0.013607 0.013473 0.013733 0.013528 0.01364 0.013338 0.013628 0.013451 0.013562 0.013686 0.01351 0.013747 0.01359 0.013585 0.013386 0.013164 0.013557 0.013616 0.013671 0.013783 0.01339 0.013513 0.013508 0.013195 0.013516 0.013773 0.013815 0.013652 0.013663 0.013624 0.013516 0.013605 0.013484 0.013737 0.013386 0.013559 0.013192 0.013548 0.013537 0.01359 0.013612 0.013483 0.013409 0.013639 0.013435 0.013361 0.013598 0.013493 0.013512 0.0137 0.013729 0.013654 0.013472 0.013525 0.013527 0.013556 0.013583 0.013488 0.013637 0.013682 0.013598 0.013784 0.013691 0.013565 0.013564 0.0138 0.013367 0.013709 0.013567 0.013402 0.013598 0.013593 0.013487
0.013267 0.013169 0.0134 0.013578 0.013344 0.013194 0.013068 0.013096 0.013295 0.013223 0.013175 0.013459 0.013126 0.013098 0.013101 0.012862 0.013281 0.013413 0.013109 0.012986 0.013251 0.013084 0.013171 0.012972 0.013272 0.013369 0.013133 0.013181 0.013051 0.0133 0.013103 0.013211 0.012919 0.013201 0.01303 0.013136 0.013256 0.013086 0.013316 0.013164 0.013159 0.012967 0.012754 0.013133 0.013188 0.013242 0.01335 0.012971 0.01309 0.013083 0.012783 0.013092 0.01334 0.013383 0.013223 0.013233 0.013196 0.013093 0.013177 0.013061 0.013305 0.012967 0.013133 0.012781 0.013124 0.013114 0.013163 0.013185 0.01306 0.012989 0.013211 0.013014 0.012942 0.013171 0.013069 0.013088 0.013269 0.013299 0.013225 0.01305 0.013099 0.013103 0.01313 0.013157 0.013065 0.013208 0.013253 0.013171 0.013351 0.013262 0.013141 0.013139 0.013366 0.012948 0.01328 0.013142 0.012982 0.013173 0.013166 0.013065
0.012841 0.012745 0.012971 0.013142 0.012916 0.01277 0.012649 0.012676 0.012869 0.012799 0.012752 0.013027 0.012705 0.012678 0.012681 0.012449 0.012857 0.012983 0.012689 0.01257 0.012826 0.012665 0.012747 0.012555 0.012846 0.01294 0.012711 0.012758 0.012632 0.012873 0.012683 0.012787 0.012503 0.012778 0.012611 0.012713 0.012832 0.012666 0.012889 0.012743 0.012736 0.012551 0.012346 0.012712 0.012764 0.012817 0.012922 0.012556 0.01267 0.012663 0.012373 0.012671 0.012911 0.012955 0.012798 0.012807 0.012772 0.012674 0.012754 0.012642 0.012879 0.012552 0.012711 0.012371 0.012703 0.012694 0.012739 0.012763 0.012641 0.012572 0.012788 0.012596 0.012526 0.012749 0.012649 0.012668 0.012843 0.012872 0.0128 0.012632 0.012677 0.012683 0.012709 0.012736 0.012646 0.012783 0.012828 0.012749 0.012922 0.012836 0.01272 0.012718 0.012937 0.012532 0.012855 0.01272 0.012565 0.012752 0.012742 0.012647
0.012421 0.012327 0.012547 0.012713 0.012494 0.012351 0.012235 0.01226 0.012448 0.01238 0.012333 0.012602 0.012288 0.012263 0.012266 0.01204 0.012437 0.012558 0.012273 0.012158 0.012406 0.01225 0.012329 0.012143 0.012426 0.012517 0.012295 0.012341 0.012217 0.012451 0.012267 0.012367 0.012091 0.012359 0.012198 0.012296 0.012412 0.01225 0.012467 0.012326 0.012318 0.01214 0.011941 0.012297 0.012346 0.012397 0.0125 0.012145 0.012255 0.012247 0.011967 0.012256 0.012488 0.012532 0.012378 0.012387 0.012353 0.012259 0.012335 0.012227 0.012457 0.01214 0.012294 0.011966 0.012287 0.012279 0.012321 0.012345 0.012227 0.012159 0.012369 0.012183 0.012114 0.012331 0.012234 0.012252 0.012422 0.012451 0.01238 0.012218 0.01226 0.012267 0.012292 0.012319 0.012231 0.012363 0.012407 0.012331 0.0125 0.012416 0.012303 0.012301 0.012514 0.01212 0.012435 0.012304 0.012152 0.012335 0.012324 0.012233
0.012007 0.011915 0.012129 0.012292 0.012078 0.011938 0.011826 0.01185 0.012034 0.011967 0.011921 0.012183 0.011877 0.011854 0.011856 0.011636 0.012024 0.012141 0.011863 0.011751 0.011992 0.011841 0.011917 0.011737 0.012011 0.0121 0.011884 0.011929 0.011808 0.012036 0.011857 0.011954 0.011685 0.011947 0.011789 0.011885 0.011998 0.01184 0.012052 0.011916 0.011907 0.011734 0.01154 0.011886 0.011933 0.011984 0.012084 0.011739 0.011846 0.011837 0.011566 0.011845 0.012072 0.012116 0.011964 0.011973 0.01194 0.011849 0.011923 0.011818 0.012042 0.011734 0.011882 0.011565 0.011876 0.011869 0.011909 0.011934 0.011818 0.011752 0.011956 0.011775 0.011708 0.011919 0.011824 0.011842 0.012007 0.012036 0.011967 0.011809 0.011849 0.011857 0.011881 0.011908 0.011822 0.01195 0.011994 0.011919 0.012083 0.012002 0.011893 0.01189 0.012097 0.011713 0.012021 0.011893 0.011745 0.011924 0.011911 0.011825
0.011599 0.011509 0.01172 0.011878 0.011669 0.011533 0.011423 0.011447 0.011626 0.011561 0.011515 0.011772 0.011473 0.01145 0.011453 0.011238 0.011617 0.01173 0.01146 0.011351 0.011585 0.011438 0.011512 0.011336 0.011604 0.011691 0.01148 0.011524 0.011406 0.011628 0.011453 0.011548 0.011285 0.011542 0.011387 0.01148 0.011591 0.011437 0.011644 0.011511 0.011502 0.011333 0.011145 0.011483 0.011528 0.011577 0.011675 0.011339 0.011443 0.011434 0.01117 0.011442 0.011662 0.011707 0.011558 0.011567 0.011534 0.011446 0.011517 0.011415 0.011634 0.011333 0.011478 0.011169 0.011472 0.011466 0.011503 0.011528 0.011416 0.011351 0.01155 0.011373 0.011308 0.011514 0.011421 0.011439 0.0116 0.011629 0.01156 0.011407 0.011445 0.011454 0.011477 0.011503 0.01142 0.011543 0.011587 0.011514 0.011674 0.011595 0.011489 0.011486 0.011688 0.011313 0.011614 0.011488 0.011344 0.01152 0.011506 0.011423
0.0112 0.011112 0.011318 0.011473 0.011268 0.011134 0.011028 0.011051 0.011226 0.011162 0.011118 0.01137 0.011076 0.011054 0.011057 0.010847 0.011218 0.011328 0.011063 0.010957 0.011186 0.011042 0.011114 0.010942 0.011204 0.01129 0.011083 0.011126 0.01101 0.011227 0.011057 0.011149 0.010892 0.011144 0.010992 0.011083 0.011192 0.01104 0.011244 0.011114 0.011104 0.01094 0.010757 0.011086 0.01113 0.011178 0.011274 0.010946 0.011047 0.011038 0.01078 0.011046 0.011262 0.011306 0.011159 0.011168 0.011136 0.01105 0.011119 0.01102 0.011234 0.01094 0.011081 0.01078 0.011076 0.011069 0.011106 0.011131 0.01102 0.010957 0.011152 0.010979 0.010914 0.011117 0.011025 0.011043 0.0112 0.011229 0.011162 0.011012 0.011048 0.011058 0.01108 0.011106 0.011024 0.011145 0.011187 0.011117 0.011273 0.011196 0.011092 0.011089 0.011286 0.01092 0.011215 0.011091 0.01095 0.011122 0.011108 0.011027
0.010809 0.010722 0.010925 0.011078 0.010876 0.010745 0.01064 0.010663 0.010835 0.010772 0.010728 0.010976 0.010688 0.010666 0.010669 0.010462 0.010827 0.010935 0.010675 0.010571 0.010796 0.010654 0.010724 0.010556 0.010813 0.010897 0.010694 0.010737 0.010623 0.010836 0.010669 0.010759 0.010507 0.010754 0.010605 0.010694 0.010801 0.010652 0.010852 0.010725 0.010715 0.010554 0.010375 0.010697 0.01074 0.010787 0.010882 0.01056 0.010659 0.01065 0.010398 0.010657 0.010869 0.010913 0.010769 0.010777 0.010746 0.010662 0.010729 0.010632 0.010843 0.010554 0.010692 0.010397 0.010687 0.010681 0.010716 0.010741 0.010633 0.010571 0.010761 0.010592 0.010529 0.010727 0.010637 0.010655 0.010809 0.010837 0.010771 0.010624 0.01066 0.010669 0.010691 0.010717 0.010637 0.010754 0.010797 0.010727 0.010881 0.010805 0.010703 0.0107 0.010894 0.010534 0.010823 0.010702 0.010563 0.010733 0.010719 0.01064
0.010427 0.010342 0.010541 0.010692 0.010493 0.010364 0.010261 0.010283 0.010452 0.010391 0.010347 0.010591 0.010308 0.010287 0.010289 0.010086 0.010444 0.010551 0.010295 0.010193 0.010414 0.010275 0.010344 0.010178 0.010431 0.010514 0.010314 0.010356 0.010244 0.010453 0.010289 0.010378 0.01013 0.010373 0.010227 0.010314 0.01042 0.010273 0.010469 0.010344 0.010334 0.010176 0.010001 0.010317 0.010359 0.010406 0.010499 0.010182 0.010279 0.01027 0.010023 0.010278 0.010487 0.01053 0.010387 0.010396 0.010365 0.010282 0.010349 0.010253 0.01046 0.010176 0.010312 0.010023 0.010307 0.010301 0.010336 0.01036 0.010254 0.010193 0.01038 0.010213 0.010151 0.010347 0.010258 0.010275 0.010427 0.010455 0.01039 0.010245 0.01028 0.01029 0.010311 0.010336 0.010257 0.010373 0.010415 0.010347 0.010498 0.010423 0.010323 0.01032 0.010511 0.010156 0.010441 0.010322 0.010185 0.010352 0.010338 0.010261
0.010055 0.0099705 0.010167 0.010317 0.01012 0.0099922 0.0098907 0.0099128 0.01008 0.010019 0.009976 0.010217 0.0099369 0.0099161 0.0099186 0.0097191 0.010072 0.010177 0.0099245 0.0098238 0.010042 0.0099045 0.0099725 0.0098096 0.010059 0.010141 0.0099434 0.0099845 0.0098742 0.010081 0.0099185 0.010006 0.0097617 0.010001 0.0098572 0.009943 0.010047 0.0099027 0.010096 0.0099729 0.0099634 0.0098076 0.0096349 0.0099464 0.0099875 0.010034 0.010126 0.0098132 0.009909 0.0099 0.0096568 0.0099077 0.010114 0.010156 0.010016 0.010024 0.0099938 0.0099121 0.0099775 0.0098832 0.010087 0.0098074 0.0099412 0.0096567 0.0099366 0.0099307 0.0099646 0.0099887 0.0098836 0.0098239 0.010009 0.0098441 0.0097829 0.0099753 0.0098879 0.0099049 0.010055 0.010082 0.010018 0.0098755 0.0099099 0.0099191 0.0099402 0.0099652 0.0098875 0.010002 0.010043 0.0099755 0.010125 0.010051 0.0099521 0.0099494 0.010137 0.009788 0.010069 0.0099513 0.0098165 0.009981 0.009967 0.0098909
0.0096923 0.0096092 0.0098036 0.0099522 0.0097568 0.0096307 0.0095302 0.0095521 0.0097169 0.009657 0.0096148 0.0098527 0.009576 0.0095553 0.0095578 0.009361 0.0097088 0.0098138 0.0095637 0.0094642 0.0096795 0.0095438 0.0096112 0.0094503 0.0096965 0.0097773 0.0095823 0.0096228 0.009514 0.0097184 0.0095578 0.0096447 0.0094032 0.0096393 0.0094972 0.0095821 0.009685 0.0095422 0.0097334 0.0096113 0.0096022 0.0094483 0.009278 0.0095852 0.009626 0.0096717 0.0097624 0.0094538 0.0095483 0.0095396 0.0092996 0.0095472 0.0097508 0.0097921 0.0096538 0.009662 0.0096323 0.0095513 0.0096163 0.009523 0.0097247 0.0094481 0.0095802 0.0092995 0.0095756 0.0095696 0.0096035 0.009627 0.0095233 0.0094644 0.0096467 0.0094843 0.009424 0.0096138 0.0095276 0.0095444 0.0096927 0.0097195 0.0096562 0.0095152 0.0095496 0.0095584 0.0095793 0.0096038 0.0095271 0.0096403 0.0096805 0.009614 0.0097618 0.0096883 0.0095908 0.0095882 0.0097741 0.0094291 0.0097059 0.0095901 0.0094571 0.0096193 0.009606 0.0095304
0.0093404 0.0092583 0.0094507 0.0095986 0.0094042 0.0092795 0.0091798 0.0092015 0.0093646 0.0093053 0.0092638 0.0094994 0.0092253 0.0092046 0.009207 0.0090126 0.0093562 0.0094608 0.0092129 0.0091145 0.0093276 0.0091932 0.0092603 0.0091009 0.0093446 0.0094246 0.0092314 0.0092714 0.0091639 0.0093665 0.0092072 0.0092934 0.0090545 0.0092877 0.0091473 0.0092315 0.009333 0.0091919 0.0093811 0.0092598 0.0092512 0.0090988 0.0089305 0.009234 0.0092749 0.00932 0.0094097 0.0091041 0.0091977 0.0091894 0.0089519 0.0091968 0.0093987 0.0094387 0.0093026 0.0093107 0.0092812 0.0092006 0.0092653 0.0091727 0.0093724 0.0090986 0.0092296 0.0089517 0.0092247 0.0092186 0.0092528 0.0092755 0.009173 0.0091148 0.0092952 0.0091345 0.009075 0.0092626 0.0091775 0.009194 0.009341 0.0093672 0.0093048 0.009165 0.0091996 0.0092077 0.0092285 0.0092525 0.0091768 0.0092893 0.0093288 0.0092628 0.0094093 0.0093364 0.0092396 0.0092372 0.0094217 0.00908 0.0093535 0.0092391 0.0091077 0.0092676 0.0092552 0.0091798
0.0089993 0.0089181 0.0091087 0.0092563 0.0090624 0.008939 0.0088398 0.0088614 0.009023 0.0089643 0.0089236 0.009157 0.0088851 0.0088643 0.0088666 0.0086744 0.0090142 0.0091188 0.0088726 0.008775 0.0089865 0.008853 0.00892 0.0087617 0.0090035 0.0090828 0.008891 0.0089305 0.0088243 0.0090255 0.008867 0.0089529 0.0087162 0.0089467 0.0088077 0.0088914 0.0089916 0.0088521 0.0090395 0.0089188 0.0089109 0.0087595 0.0085929 0.0088932 0.0089344 0.008979 0.0090679 0.0087646 0.0088574 0.0088496 0.0086141 0.0088569 0.0090576 0.0090961 0.0089621 0.0089701 0.0089407 0.0088603 0.0089251 0.0088329 0.009031 0.0087594 0.0088895 0.0086138 0.0088843 0.008878 0.0089127 0.0089346 0.0088331 0.0087755 0.0089544 0.0087951 0.0087363 0.008922 0.0088379 0.008854 0.0090001 0.0090257 0.0089641 0.0088251 0.0088602 0.0088675 0.0088883 0.0089118 0.0088368 0.0089491 0.0089877 0.0089221 0.0090677 0.0089952 0.0088989 0.0088967 0.0090802 0.0087412 0.0090118 0.0088986 0.0087686 0.0089264 0.0089151 0.0088395
0.0086692 0.0085887 0.0087778 0.0089254 0.0087317 0.0086094 0.0085104 0.008532 0.0086923 0.0086342 0.0085942 0.0088259 0.0085557 0.0085346 0.008537 0.0083466 0.008683 0.0087879 0.008543 0.0084461 0.0086563 0.0085234 0.0085905 0.0084331 0.0086733 0.0087521 0.0085614 0.0086004 0.0084953 0.0086956 0.0085377 0.0086233 0.0083885 0.0086165 0.0084788 0.0085623 0.0086613 0.008523 0.008709 0.0085886 0.0085813 0.0084307 0.0082654 0.0085632 0.0086048 0.0086489 0.0087372 0.0084355 0.0085278 0.0085207 0.0082866 0.0085278 0.0087276 0.0087646 0.0086325 0.0086405 0.0086111 0.0085307 0.0085957 0.0085038 0.0087005 0.0084306 0.0085602 0.0082862 0.0085546 0.008548 0.0085835 0.0086044 0.0085038 0.0084468 0.0086244 0.0084663 0.0084081 0.0085922 0.0085091 0.0085249 0.0086702 0.0086951 0.0086344 0.0084959 0.0085317 0.008538 0.0085589 0.0085818 0.0085076 0.0086199 0.0086576 0.0085923 0.0087372 0.008665 0.0085689 0.0085669 0.0087498 0.008413 0.0086809 0.0085689 0.0084401 0.0085959 0.008586 0.0085098
0.0083503 0.0082705 0.0084582 0.008606 0.0084122 0.0082909 0.0081919 0.0082136 0.0083728 0.0083152 0.008276 0.0085062 0.0082373 0.0082159 0.0082182 0.0080294 0.008363 0.0084684 0.0082244 0.008128 0.0083373 0.0082047 0.0082722 0.0081154 0.0083544 0.0084327 0.0082428 0.0082813 0.0081772 0.008377 0.0082193 0.0083048 0.0080716 0.0082973 0.0081608 0.0082441 0.008342 0.008205 0.0083896 0.0082692 0.0082629 0.0081127 0.0079485 0.0082441 0.0082863 0.00833 0.0084177 0.0081172 0.0082092 0.0082027 0.0079696 0.0082097 0.0084089 0.0084442 0.0083142 0.0083222 0.0082927 0.008212 0.0082775 0.0081856 0.0083812 0.0081127 0.008242 0.007969 0.0082359 0.008229 0.0082654 0.0082853 0.0081855 0.0081289 0.0083055 0.0081483 0.0080908 0.0082734 0.0081912 0.0082066 0.0083515 0.0083758 0.0083158 0.0081776 0.0082142 0.0082195 0.0082405 0.0082628 0.0081892 0.0083018 0.0083387 0.0082734 0.0084179 0.0083459 0.0082499 0.0082481 0.0084308 0.0080956 0.0083612 0.0082502 0.0081225 0.0082763 0.008268 0.008191
0.0080427 0.0079635 0.0081501 0.0082982 0.008104 0.0079836 0.0078845 0.0079062 0.0080645 0.0080074 0.0079689 0.0081978 0.00793 0.0079083 0.0079105 0.0077232 0.0080541 0.0081602 0.0079169 0.0078208 0.0080295 0.0078971 0.0079651 0.0078086 0.0080468 0.0081246 0.0079353 0.0079734 0.0078703 0.0080697 0.007912 0.0079976 0.0077656 0.0079894 0.0078539 0.0079372 0.0080339 0.007898 0.0080816 0.007961 0.0079556 0.0078056 0.0076422 0.007936 0.0079791 0.0080223 0.0081096 0.0078099 0.0079016 0.0078958 0.0076633 0.0079028 0.0081016 0.0081351 0.0080071 0.0080151 0.0079855 0.0079044 0.0079705 0.0078785 0.0080733 0.0078057 0.0079349 0.0076626 0.0079283 0.007921 0.0079586 0.0079774 0.0078782 0.007822 0.0079979 0.0078414 0.0077844 0.0079658 0.0078844 0.0078995 0.0080442 0.0080677 0.0080085 0.0078704 0.007908 0.007912 0.0079333 0.0079549 0.0078819 0.0079951 0.008031 0.0079658 0.0081101 0.0080381 0.0079419 0.0079405 0.0081231 0.0077892 0.0080527 0.0079426 0.0078159 0.0079679 0.0079612 0.0078832
0.0077464 0.0076677 0.0078533 0.0080021 0.0078072 0.0076876 0.0075882 0.0076101 0.0077676 0.0077109 0.0076732 0.007901 0.007634 0.0076118 0.007614 0.0074279 0.0077564 0.0078635 0.0076205 0.0075247 0.0077331 0.0076006 0.0076693 0.0075129 0.0077505 0.007828 0.0076391 0.0076767 0.0075744 0.0077738 0.0076159 0.0077017 0.0074708 0.0076927 0.007558 0.0076416 0.0077372 0.0076023 0.0077849 0.007664 0.0076596 0.0075096 0.0073467 0.0076391 0.0076832 0.0077259 0.0078128 0.0075135 0.0076051 0.0076002 0.007368 0.007607 0.0078057 0.0078374 0.0077114 0.0077193 0.0076896 0.0076079 0.0076749 0.0075826 0.0077767 0.0075098 0.0076391 0.007367 0.0076319 0.0076242 0.0076631 0.0076806 0.0075821 0.0075262 0.0077015 0.0075456 0.0074892 0.0076694 0.0075889 0.0076036 0.0077481 0.0077709 0.0077125 0.0075742 0.007613 0.0076158 0.0076373 0.0076583 0.0075858 0.0076997 0.0077346 0.0076694 0.0078136 0.0077416 0.0076452 0.0076441 0.0078268 0.007494 0.0077554 0.0076463 0.0075204 0.0076706 0.0076657 0.0075865
0.0074614 0.0073833 0.0075679 0.0077174 0.0075218 0.007403 0.0073031 0.0073252 0.007482 0.0074257 0.0073888 0.0076156 0.0073492 0.0073265 0.0073287 0.0071437 0.0074701 0.0075783 0.0073354 0.0072397 0.0074479 0.0073154 0.0073848 0.0072283 0.0074655 0.0075427 0.0073541 0.0073913 0.0072898 0.0074893 0.0073311 0.0074171 0.0071872 0.0074072 0.0072734 0.0073572 0.0074518 0.0073178 0.0074996 0.0073782 0.0073748 0.0072247 0.0070622 0.0073535 0.0073985 0.0074408 0.0075274 0.0072283 0.0073199 0.0073158 0.0070836 0.0073225 0.0075212 0.0075509 0.007427 0.0074349 0.007405 0.0073226 0.0073905 0.0072978 0.0074914 0.007225 0.0073546 0.0070824 0.0073467 0.0073386 0.0073788 0.0073952 0.0072971 0.0072415 0.0074164 0.007261 0.0072051 0.0073843 0.0073045 0.0073189 0.0074635 0.0074855 0.0074278 0.0072893 0.0073294 0.0073308 0.0073525 0.0073729 0.0073009 0.0074156 0.0074496 0.0073843 0.0075285 0.0074564 0.0073597 0.0073589 0.007542 0.0072098 0.0074695 0.0073611 0.0072361 0.0073845 0.0073815 0.007301
0.0071877 0.0071101 0.0072939 0.0074441 0.0072477 0.0071296 0.0070291 0.0070514 0.0072077 0.0071517 0.0071157 0.0073415 0.0070756 0.0070524 0.0070546 0.0068706 0.007195 0.0073043 0.0070615 0.0069659 0.007174 0.0070412 0.0071115 0.0069549 0.0071918 0.0072687 0.0070803 0.0071171 0.0070164 0.0072161 0.0070574 0.0071438 0.0069147 0.007133 0.0069999 0.007084 0.0071776 0.0070445 0.0072256 0.0071036 0.0071013 0.006951 0.0067887 0.007079 0.0071251 0.0071671 0.0072533 0.0069541 0.0070458 0.0070426 0.0068103 0.0070492 0.0072481 0.0072758 0.0071539 0.0071618 0.0071317 0.0070485 0.0071174 0.0070243 0.0072174 0.0069514 0.0070813 0.0068088 0.0070727 0.0070641 0.0071058 0.0071209 0.0070233 0.006968 0.0071426 0.0069875 0.0069321 0.0071105 0.0070314 0.0070455 0.0071901 0.0072114 0.0071544 0.0070155 0.0070569 0.007057 0.007079 0.0070986 0.0070271 0.0071429 0.0071759 0.0071104 0.0072547 0.0071825 0.0070853 0.0070849 0.0072685 0.0069368 0.0071948 0.0070872 0.0069629 0.0071097 0.0071086 0.0070266
0.0069252 0.0068481 0.0070311 0.0071821 0.0069847 0.0068673 0.0067663 0.0067888 0.0069445 0.0068889 0.0068537 0.0070786 0.0068132 0.0067895 0.0067915 0.0066085 0.006931 0.0070415 0.0067987 0.0067031 0.0069113 0.0067782 0.0068494 0.0066926 0.0069293 0.007006 0.0068176 0.006854 0.0067541 0.006954 0.0067949 0.0068817 0.0066532 0.0068699 0.0067375 0.006822 0.0069146 0.0067823 0.0069627 0.0068401 0.006839 0.0066883 0.0065261 0.0068156 0.0068629 0.0069044 0.0069904 0.006691 0.0067828 0.0067806 0.0065479 0.006787 0.0069862 0.0070119 0.0068919 0.0068999 0.0068695 0.0067855 0.0068554 0.0067618 0.0069546 0.0066888 0.0068191 0.0065462 0.0068098 0.0068008 0.006844 0.0068578 0.0067607 0.0067056 0.0068799 0.0067251 0.0066702 0.0068478 0.0067694 0.0067831 0.0069279 0.0069485 0.0068922 0.0067528 0.0067957 0.0067943 0.0068166 0.0068356 0.0067645 0.0068813 0.0069133 0.0068476 0.0069921 0.0069197 0.0068221 0.006822 0.0070062 0.0066749 0.0069313 0.0068244 0.0067008 0.0068459 0.0068469 0.0067632
0.0066737 0.006597 0.0067793 0.0069312 0.0067328 0.0066161 0.0065145 0.0065372 0.0066924 0.0066371 0.0066027 0.0068268 0.0065618 0.0065375 0.0065395 0.0063574 0.006678 0.0067898 0.0065468 0.0064513 0.0066596 0.0065262 0.0065983 0.0064412 0.0066779 0.0067542 0.0065659 0.0066019 0.0065027 0.0067031 0.0065434 0.0066306 0.0064028 0.0066179 0.0064861 0.006571 0.0066626 0.0065311 0.0067109 0.0065876 0.0065876 0.0064365 0.0062744 0.0065632 0.0066117 0.0066528 0.0067385 0.0064389 0.0065309 0.0065295 0.0062965 0.0065358 0.0067353 0.006759 0.006641 0.006649 0.0066184 0.0065335 0.0066045 0.0065103 0.0067029 0.0064371 0.0065679 0.0062945 0.006558 0.0065484 0.0065932 0.0066057 0.006509 0.0064542 0.0066283 0.0064737 0.0064193 0.006596 0.0065184 0.0065317 0.0066768 0.0066965 0.006641 0.0065011 0.0065454 0.0065425 0.0065652 0.0065835 0.0065128 0.0066307 0.0066617 0.0065959 0.0067405 0.006668 0.0065699 0.0065702 0.006755 0.0064239 0.0066788 0.0065727 0.0064497 0.0065931 0.0065962 0.0065109
0.0064331 0.0063569 0.0065383 0.006691 0.0064918 0.0063757 0.0062734 0.0062964 0.0064511 0.0063962 0.0063625 0.0065858 0.0063212 0.0062963 0.0062983 0.006117 0.0064359 0.006549 0.0063058 0.0062103 0.0064188 0.006285 0.0063581 0.0062006 0.0064372 0.0065134 0.0063251 0.0063607 0.0062622 0.0064629 0.0063027 0.0063903 0.0061631 0.0063766 0.0062456 0.0063309 0.0064214 0.0062908 0.0064699 0.006346 0.0063471 0.0061956 0.0060335 0.0063216 0.0063713 0.0064121 0.0064975 0.0061975 0.0062897 0.0062893 0.0060558 0.0062954 0.0064952 0.0065169 0.006401 0.0064089 0.0063781 0.0062924 0.0063644 0.0062697 0.006462 0.0061963 0.0063276 0.0060535 0.0063169 0.0063069 0.0063533 0.0063644 0.0062681 0.0062135 0.0063875 0.0062332 0.0061792 0.0063552 0.0062783 0.0062912 0.0064364 0.0064554 0.0064006 0.0062602 0.006306 0.0063017 0.0063247 0.0063422 0.0062719 0.006391 0.006421 0.006355 0.0064998 0.0064272 0.0063285 0.0063291 0.0065145 0.0061838 0.0064371 0.0063317 0.0062094 0.0063512 0.0063563 0.0062694
0.0062031 0.0061273 0.006308 0.0064614 0.0062613 0.006146 0.0060431 0.0060662 0.0062204 0.0061658 0.006133 0.0063554 0.0060913 0.0060658 0.0060677 0.0058873 0.0062044 0.0063187 0.0060755 0.0059799 0.0061886 0.0060545 0.0061284 0.0059707 0.0062072 0.0062831 0.0060949 0.0061301 0.0060324 0.0062334 0.0060726 0.0061607 0.0059341 0.006146 0.0060156 0.0061013 0.0061909 0.0060611 0.0062396 0.0061149 0.0061172 0.0059653 0.0058032 0.0060907 0.0061415 0.006182 0.006267 0.0059668 0.0060592 0.0060597 0.0058258 0.0060657 0.0062658 0.0062855 0.0061715 0.0061795 0.0061484 0.0060618 0.0061349 0.0060397 0.0062317 0.0059661 0.0060979 0.0058232 0.0060865 0.0060759 0.0061239 0.0061338 0.0060379 0.0059835 0.0061573 0.0060032 0.0059497 0.0061249 0.0060487 0.0060613 0.0062067 0.006225 0.0061709 0.0060299 0.0060772 0.0060714 0.0060948 0.0061116 0.0060417 0.0061619 0.0061909 0.0061247 0.0062697 0.0061969 0.0060977 0.0060987 0.0062847 0.0059543 0.0062061 0.0061014 0.0059798 0.0061199 0.006127 0.0060385
0.0059834 0.0059081 0.006088 0.0062421 0.0060412 0.0059266 0.0058231 0.0058465 0.0060001 0.0059459 0.0059139 0.0061354 0.0058717 0.0058456 0.0058475 0.0056681 0.0059833 0.0060988 0.0058555 0.0057599 0.0059687 0.0058343 0.0059092 0.0057512 0.0059876 0.0060632 0.005875 0.0059099 0.0058129 0.0060142 0.0058529 0.0059414 0.0057155 0.0059258 0.0057961 0.0058822 0.0059707 0.0058417 0.0060196 0.0058943 0.0058977 0.0057454 0.0055834 0.0058702 0.0059221 0.0059622 0.006047 0.0057465 0.0058391 0.0058405 0.0056062 0.0058464 0.0060466 0.0060644 0.0059524 0.0059604 0.0059291 0.0058417 0.0059158 0.0058201 0.0060117 0.0057463 0.0058786 0.0056033 0.0058665 0.0058554 0.005905 0.0059135 0.0058181 0.005764 0.0059374 0.0057837 0.0057307 0.0059051 0.0058296 0.0058418 0.0059874 0.0060049 0.0059515 0.0058101 0.0058588 0.0058516 0.0058752 0.0058914 0.0058219 0.0059432 0.0059712 0.0059048 0.0060499 0.005977 0.0058773 0.0058787 0.0060652 0.0057352 0.0059854 0.0058815 0.0057606 0.005899 0.0059081 0.005818
0.0057738 0.0056991 0.005878 0.0060327 0.0058312 0.0057173 0.0056132 0.0056368 0.0057899 0.005736 0.0057048 0.0059253 0.0056622 0.0056356 0.0056375 0.005459 0.0057723 0.0058889 0.0056457 0.0055501 0.0057589 0.0056243 0.0057 0.0055418 0.005778 0.0058533 0.0056653 0.0056998 0.0056035 0.0058051 0.0056434 0.0057322 0.0055071 0.0057157 0.0055867 0.0056731 0.0057607 0.0056325 0.0058096 0.0056838 0.0056883 0.0055356 0.0053737 0.0056598 0.0057128 0.0057525 0.0058369 0.0055364 0.0056291 0.0056314 0.0053967 0.0056372 0.0058376 0.0058533 0.0057434 0.0057514 0.0057199 0.0056316 0.0057068 0.0056106 0.0058018 0.0055367 0.0056694 0.0053936 0.0056566 0.0056451 0.0056961 0.0057034 0.0056084 0.0055545 0.0057277 0.0055743 0.0055217 0.0056953 0.0056206 0.0056324 0.0057781 0.0057948 0.0057422 0.0056004 0.0056505 0.0056418 0.0056658 0.0056813 0.0056123 0.0057345 0.0057615 0.005695 0.0058402 0.0057672 0.005667 0.0056688 0.0058558 0.0055262 0.0057748 0.0056717 0.0055514 0.0056882 0.0056993 0.0056077
0.005574 0.0054998 0.0056777 0.0058329 0.0056308 0.0055177 0.0054132 0.005437 0.0055894 0.005536 0.0055056 0.005725 0.0054626 0.0054354 0.0054373 0.0052597 0.0055711 0.0056886 0.0054457 0.0053502 0.0055589 0.0054241 0.0055006 0.0053423 0.0055782 0.0056531 0.0054654 0.0054995 0.005404 0.0056057 0.0054436 0.0055327 0.0053085 0.0055154 0.0053871 0.0054739 0.0055604 0.0054332 0.0056094 0.0054831 0.0054887 0.0053358 0.005174 0.0054592 0.0055133 0.0055526 0.0056367 0.0053362 0.005429 0.0054321 0.0051972 0.0054378 0.0056382 0.0056521 0.0055441 0.0055521 0.0055205 0.0054315 0.0055076 0.005411 0.0056017 0.0053369 0.00547 0.0051938 0.0054566 0.0054445 0.005497 0.005503 0.0054085 0.0053549 0.0055278 0.0053748 0.0053227 0.0054953 0.0054214 0.0054328 0.0055786 0.0055946 0.0055427 0.0054005 0.005452 0.0054419 0.0054662 0.005481 0.0054124 0.0055356 0.0055616 0.005495 0.0056402 0.0055672 0.0054666 0.0054688 0.0056561 0.0053271 0.0055741 0.0054717 0.0053522 0.0054872 0.0055003 0.0054072
0.0053836 0.0053099 0.0054868 0.0056424 0.00544 0.0053277 0.0052227 0.0052467 0.0053984 0.0053454 0.0053157 0.0055339 0.0052724 0.0052448 0.0052466 0.0050701 0.0053793 0.0054978 0.0052552 0.0051598 0.0053684 0.0052334 0.0053107 0.0051524 0.0053878 0.0054623 0.005275 0.0053087 0.0052141 0.0054157 0.0052534 0.0053427 0.0051195 0.0053246 0.0051971 0.0052841 0.0053695 0.0052433 0.0054187 0.0052919 0.0052986 0.0051455 0.0049839 0.0052681 0.0053233 0.0053621 0.0054458 0.0051455 0.0052383 0.0052423 0.0050073 0.0052479 0.0054482 0.0054602 0.0053543 0.0053623 0.0053305 0.0052408 0.0053178 0.0052209 0.005411 0.0051468 0.0052801 0.0050036 0.005266 0.0052535 0.0053074 0.0053122 0.0052182 0.0051649 0.0053373 0.0051848 0.0051332 0.0053049 0.0052317 0.0052428 0.0053885 0.0054037 0.0053526 0.0052102 0.0052629 0.0052515 0.0052761 0.0052902 0.0052221 0.0053461 0.0053712 0.0053045 0.0054496 0.0053766 0.0052757 0.0052782 0.0054657 0.0051376 0.0053827 0.0052812 0.0051625 0.0052958 0.0053107 0.0052163
0.0052023 0.0051292 0.005305 0.0054607 0.0052581 0.0051467 0.0050415 0.0050656 0.0052165 0.0051639 0.005135 0.0053519 0.0050914 0.0050633 0.0050651 0.0048898 0.0051967 0.005316 0.0050739 0.0049787 0.0051869 0.005052 0.0051299 0.0049717 0.0052065 0.0052806 0.0050938 0.005127 0.0050333 0.0052347 0.0050724 0.0051619 0.0049397 0.0051429 0.0050163 0.0051035 0.0051878 0.0050626 0.005237 0.00511 0.0051176 0.0049645 0.0048032 0.0050863 0.0051424 0.0051808 0.005264 0.0049641 0.0050569 0.0050617 0.0048268 0.0050672 0.0052672 0.0052775 0.0051736 0.0051815 0.0051496 0.0050594 0.0051371 0.00504 0.0052294 0.0049658 0.0050993 0.0048228 0.0050847 0.0050717 0.0051268 0.0051305 0.0050371 0.0049841 0.005156 0.005004 0.0049529 0.0051236 0.0050512 0.0050619 0.0052074 0.005222 0.0051716 0.0050291 0.005083 0.0050703 0.0050951 0.0051086 0.005041 0.0051657 0.0051898 0.0051231 0.005268 0.0051951 0.005094 0.0050968 0.0052843 0.0049573 0.0052005 0.0050999 0.004982 0.0051135 0.0051302 0.0050346
0.0050297 0.0049572 0.0051317 0.0052876 0.005085 0.0049745 0.004869 0.0048933 0.0050433 0.0049911 0.0049631 0.0051785 0.0049192 0.0048907 0.0048924 0.0047184 0.0050229 0.0051428 0.0049014 0.0048065 0.0050142 0.0048794 0.0049579 0.0047998 0.0050339 0.0051075 0.0049214 0.0049541 0.0048613 0.0050624 0.0049001 0.0049897 0.0047687 0.00497 0.0048444 0.0049316 0.0050148 0.0048907 0.005064 0.0049368 0.0049453 0.0047923 0.0046315 0.0049133 0.0049702 0.0050081 0.0050908 0.0047916 0.0048844 0.0048899 0.0046552 0.0048952 0.0050948 0.0051035 0.0050015 0.0050095 0.0049775 0.0048868 0.0049652 0.0048679 0.0050565 0.0047938 0.0049273 0.004651 0.0049121 0.0048988 0.0049551 0.0049576 0.0048648 0.0048122 0.0049834 0.0048321 0.0047816 0.004951 0.0048794 0.0048898 0.0050351 0.0050489 0.0049993 0.0048568 0.0049118 0.0048979 0.0049229 0.0049357 0.0048687 0.004994 0.0050172 0.0049505 0.0050951 0.0050223 0.0049211 0.0049242 0.0051116 0.0047859 0.0050271 0.0049274 0.0048104 0.0049401 0.0049585 0.0048618
0.0048654 0.0047936 0.0049668 0.0051225 0.0049202 0.0048107 0.0047051 0.0047295 0.0048785 0.0048268 0.0047995 0.0050134 0.0047555 0.0047266 0.0047283 0.0045555 0.0048575 0.0049779 0.0047373 0.0046428 0.0048498 0.0047153 0.0047942 0.0046365 0.0048696 0.0049428 0.0047574 0.0047897 0.0046978 0.0048984 0.0047364 0.0048259 0.0046063 0.0048055 0.0046809 0.0047681 0.0048503 0.0047272 0.0048993 0.0047721 0.0047815 0.0046287 0.0044684 0.0047487 0.0048064 0.0048439 0.004926 0.0046277 0.0047203 0.0047266 0.0044923 0.0047318 0.0049308 0.0049378 0.0048378 0.0048458 0.0048137 0.0047226 0.0048017 0.0047043 0.0048919 0.0046303 0.0047638 0.0044879 0.004748 0.0047343 0.0047917 0.0047931 0.0047011 0.0046488 0.0048192 0.0046686 0.0046187 0.0047869 0.0047162 0.0047262 0.0048711 0.0048843 0.0048354 0.004693 0.004749 0.004734 0.0047592 0.0047714 0.004705 0.0048306 0.0048529 0.0047864 0.0049305 0.0048579 0.0047567 0.0047601 0.0049472 0.004623 0.004862 0.0047633 0.0046473 0.0047752 0.0047952 0.0046974
0.0047092 0.0046381 0.0048098 0.0049652 0.0047633 0.0046549 0.0045493 0.0045737 0.0047216 0.0046705 0.0046439 0.0048561 0.0045998 0.0045706 0.0045722 0.0044009 0.0047002 0.0048209 0.0045814 0.0044873 0.0046935 0.0045593 0.0046386 0.0044814 0.0047133 0.0047859 0.0046015 0.0046334 0.0045425 0.0047423 0.0045807 0.0046701 0.004452 0.0046491 0.0045255 0.0046127 0.0046937 0.0045718 0.0047426 0.0046155 0.0046258 0.0044733 0.0043137 0.0045923 0.0046506 0.0046876 0.0047691 0.004472 0.0045643 0.0045713 0.0043377 0.0045764 0.0047746 0.0047801 0.0046821 0.00469 0.0046579 0.0045666 0.0046461 0.0045488 0.0047353 0.004475 0.0046082 0.004333 0.004592 0.004578 0.0046363 0.0046367 0.0045454 0.0044935 0.004663 0.0045133 0.004464 0.0046308 0.004561 0.0045707 0.004715 0.0047276 0.0046795 0.0045374 0.0045943 0.0045782 0.0046035 0.0046151 0.0045493 0.0046752 0.0046966 0.0046303 0.0047739 0.0047015 0.0046003 0.004604 0.0047907 0.0044682 0.004705 0.0046073 0.0044923 0.0046183 0.0046398 0.0045413
0.0045605 0.0044901 0.0046603 0.0048152 0.004614 0.0045067 0.0044012 0.0044257 0.0045724 0.0045218 0.004496 0.0047062 0.0044518 0.0044223 0.0044239 0.0042541 0.0045505 0.0046713 0.0044332 0.0043396 0.0045447 0.004411 0.0044906 0.004334 0.0045646 0.0046366 0.0044533 0.0044847 0.0043948 0.0045938 0.0044327 0.0045219 0.0043055 0.0045003 0.0043779 0.0044649 0.0045447 0.0044242 0.0045935 0.0044666 0.0044777 0.0043257 0.0041669 0.0044436 0.0045024 0.004539 0.0046198 0.0043241 0.0044161 0.0044237 0.0041909 0.0044286 0.0046259 0.0046299 0.004534 0.0045418 0.0045098 0.0044184 0.0044982 0.004401 0.0045862 0.0043274 0.0044604 0.0041861 0.0044437 0.0044294 0.0044885 0.004488 0.0043975 0.0043461 0.0045144 0.0043658 0.0043171 0.0044824 0.0044135 0.0044229 0.0045665 0.0045784 0.0045312 0.0043895 0.0044471 0.0044301 0.0044555 0.0044665 0.0044014 0.0045274 0.004548 0.0044819 0.0046247 0.0045527 0.0044517 0.0044557 0.0046416 0.0043213 0.0045556 0.0044589 0.0043451 0.0044692 0.0044921 0.0043929
0.004419 0.0043494 0.0045179 0.0046722 0.0044718 0.0043657 0.0042605 0.004285 0.0044304 0.0043804 0.0043553 0.0045635 0.004311 0.0042814 0.0042829 0.0041148 0.0044081 0.0045289 0.0042923 0.0041993 0.0044032 0.0042701 0.0043498 0.0041941 0.0044231 0.0044944 0.0043124 0.0043433 0.0042545 0.0044524 0.004292 0.0043809 0.0041664 0.0043588 0.0042377 0.0043244 0.004403 0.0042838 0.0044516 0.004325 0.0043368 0.0041856 0.0040276 0.0043023 0.0043615 0.0043976 0.0044776 0.0041836 0.0042752 0.0042834 0.0040517 0.0042882 0.0044843 0.004487 0.0043931 0.0044009 0.0043689 0.0042774 0.0043575 0.0042606 0.0044444 0.0041873 0.0043198 0.0040467 0.0043027 0.0042881 0.0043479 0.0043466 0.0042569 0.004206 0.0043731 0.0042257 0.0041775 0.0043413 0.0042733 0.0042824 0.0044252 0.0044365 0.0043901 0.004249 0.0043072 0.0042893 0.0043148 0.0043252 0.0042608 0.0043867 0.0044065 0.0043407 0.0044827 0.0044111 0.0043104 0.0043146 0.0044997 0.0041817 0.0044134 0.0043179 0.0042053 0.0043274 0.0043515 0.0042519
0.0042843 0.0042156 0.0043822 0.0045357 0.0043365 0.0042316 0.0041268 0.0041513 0.0042952 0.0042458 0.0042214 0.0044274 0.0041772 0.0041474 0.0041489 0.0039826 0.0042725 0.0043932 0.0041584 0.004066 0.0042685 0.0041362 0.0042159 0.0040611 0.0042884 0.004359 0.0041784 0.0042088 0.0041212 0.0043178 0.0041583 0.0042468 0.0040343 0.0042243 0.0041044 0.0041908 0.0042681 0.0041503 0.0043164 0.0041904 0.0042029 0.0040524 0.0038956 0.0041679 0.0042275 0.004263 0.0043423 0.0040503 0.0041413 0.00415 0.0039197 0.0041547 0.0043495 0.0043509 0.004259 0.0042667 0.0042348 0.0041435 0.0042236 0.0041271 0.0043093 0.0040543 0.0041861 0.0039145 0.0041687 0.0041539 0.0042143 0.0042121 0.0041233 0.0040729 0.0042387 0.0040925 0.004045 0.0042071 0.0041401 0.0041488 0.0042907 0.0043014 0.0042558 0.0041154 0.0041742 0.0041555 0.004181 0.0041909 0.0041272 0.0042529 0.0042719 0.0042065 0.0043475 0.0042763 0.0041761 0.0041805 0.0043645 0.0040491 0.0042782 0.0041838 0.0040724 0.0041926 0.0042179 0.0041179
0.0041561 0.0040882 0.0042529 0.0044054 0.0042075 0.004104 0.0039997 0.0040241 0.0041665 0.0041177 0.004094 0.0042977 0.00405 0.00402 0.0040215 0.0038571 0.0041435 0.0042639 0.004031 0.0039394 0.0041403 0.0040089 0.0040885 0.0039348 0.0041601 0.0042299 0.004051 0.0040809 0.0039944 0.0041895 0.0040311 0.0041191 0.0039088 0.0040962 0.0039778 0.0040636 0.0041397 0.0040234 0.0041877 0.0040624 0.0040754 0.003926 0.0037703 0.0040401 0.0040999 0.0041349 0.0042133 0.0039236 0.004014 0.0040232 0.0037944 0.0040278 0.004221 0.0042213 0.0041313 0.004139 0.0041072 0.0040161 0.0040963 0.0040002 0.0041807 0.0039279 0.0040589 0.0037891 0.0040412 0.0040262 0.004087 0.0040841 0.0039963 0.0039465 0.0041108 0.0039659 0.0039192 0.0040794 0.0040134 0.0040218 0.0041626 0.0041728 0.004128 0.0039885 0.0040477 0.0040282 0.0040537 0.0040631 0.0040002 0.0041255 0.0041437 0.0040788 0.0042186 0.004148 0.0040483 0.0040529 0.0042357 0.0039232 0.0041494 0.0040563 0.0039462 0.0040644 0.0040907 0.0039906


==> images/plots/data/mismatching/vdftnlin-cl-j.dat <==
0.28312
0.28391
0.28121
0.27745
0.28232
0.28397
0.28664
0.2861
0.28327
0.28397
0.28403
0.28037
0.2851
0.28626
0.28667
0.28914
0.28439
0.28059
0.28596
0.28819
0.28374
0.28663
0.28419
0.28775
0.28303
0.28171
0.28516
0.2851
0.28645
0.28196
0.28566
0.28347
0.28767
0.28473
0.2872
0.28451
0.28369
0.28574
0.28251
0.286
0.28434
0.28856
0.29174
0.28634
0.28408
0.28336
0.28221
0.28882
0.28653
0.28566
0.29106
0.2855
0.28112
0.2829
0.28292
0.28295
0.28378
0.28654
0.28371
0.28646
0.28285
0.28802
0.28493
0.29146
0.28596
0.28677
0.28399
0.28512
0.28664
0.28733
0.28453
0.28716
0.28773
0.28513
0.2857
0.28571
0.28265
0.28277
0.2831
0.28673
0.28426
0.28553
0.28545
0.28542
0.28675
0.28277
0.28351
0.28507
0.28158
0.28355
0.28589
0.28549
0.28093
0.28746
0.28405
0.28517
0.28741
0.28596
0.28386
0.28749


==> images/plots/data/mismatching/vdftnlin-cl-rho.dat <==
3.3004 -3.2033
3.2949 -3.1978
3.3131 -3.2161
3.3408 -3.2437
3.3056 -3.2085
3.2945 -3.1974
3.2761 -3.1791
3.2798 -3.1827
3.2991 -3.202
3.2943 -3.1972
3.2945 -3.1974
3.3191 -3.2221
3.286 -3.1889
3.2787 -3.1816
3.2758 -3.1788
3.2599 -3.1628
3.2911 -3.1941
3.3179 -3.2208
3.2806 -3.1835
3.2658 -3.1687
3.2958 -3.1988
3.2758 -3.1787
3.2929 -3.1959
3.2691 -3.172
3.301 -3.2039
3.3103 -3.2132
3.2858 -3.1888
3.2864 -3.1893
3.2776 -3.1806
3.3087 -3.2116
3.2828 -3.1857
3.2978 -3.2007
3.2704 -3.1733
3.289 -3.192
3.2734 -3.1763
3.291 -3.1939
3.2962 -3.1991
3.2829 -3.1858
3.3044 -3.2074
3.2802 -3.1831
3.2916 -3.1945
3.2634 -3.1664
3.2423 -3.1452
3.2783 -3.1812
3.2939 -3.1968
3.2984 -3.2014
3.3065 -3.2094
3.2614 -3.1644
3.2766 -3.1796
3.283 -3.186
3.247 -3.1499
3.2842 -3.1871
3.3148 -3.2177
3.301 -3.204
3.302 -3.2049
3.3016 -3.2045
3.2958 -3.1987
3.2768 -3.1798
3.2966 -3.1995
3.2774 -3.1803
3.3019 -3.2049
3.2668 -3.1698
3.288 -3.1909
3.2445 -3.1474
3.2811 -3.184
3.2749 -3.1778
3.2946 -3.1975
3.2861 -3.1891
3.276 -3.1789
3.2717 -3.1746
3.2905 -3.1935
3.273 -3.1759
3.2694 -3.1723
3.2865 -3.1894
3.2831 -3.186
3.2829 -3.1858
3.3036 -3.2065
3.3026 -3.2055
3.3005 -3.2034
3.2752 -3.1782
3.2927 -3.1956
3.2835 -3.1865
3.2843 -3.1872
3.2837 -3.1866
3.2758 -3.1787
3.303 -3.206
3.2974 -3.2004
3.2869 -3.1898
3.311 -3.214
3.297 -3.1999
3.2808 -3.1838
3.2838 -3.1867
3.3157 -3.2186
3.2709 -3.1738
3.2933 -3.1963
3.2859 -3.1889
3.2711 -3.174
3.2798 -3.1828
3.2955 -3.1984
3.2703 -3.1733


==> images/plots/data/mismatching/vdftnlin-cl-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018104 0.018105 0.018103 0.018101 0.018104 0.018105 0.018106 0.018106 0.018104 0.018105 0.018105 0.018103 0.018105 0.018106 0.018106 0.018107 0.018105 0.018103 0.018106 0.018107 0.018104 0.018106 0.018105 0.018106 0.018104 0.018103 0.018105 0.018105 0.018106 0.018104 0.018105 0.018104 0.018106 0.018105 0.018106 0.018105 0.018104 0.018105 0.018104 0.018106 0.018105 0.018107 0.018108 0.018106 0.018105 0.018104 0.018104 0.018107 0.018106 0.018105 0.018108 0.018105 0.018103 0.018104 0.018104 0.018104 0.018104 0.018106 0.018104 0.018106 0.018104 0.018106 0.018105 0.018108 0.018105 0.018106 0.018105 0.018105 0.018106 0.018106 0.018105 0.018106 0.018106 0.018105 0.018105 0.018105 0.018104 0.018104 0.018104 0.018106 0.018105 0.018105 0.018105 0.018105 0.018106 0.018104 0.018104 0.018105 0.018103 0.018104 0.018105 0.018105 0.018103 0.018106 0.018105 0.018105 0.018106 0.018106 0.018104 0.018106
0.029033 0.029034 0.02903 0.029023 0.029032 0.029034 0.029038 0.029038 0.029033 0.029034 0.029034 0.029028 0.029036 0.029038 0.029039 0.029042 0.029035 0.029029 0.029037 0.029041 0.029034 0.029039 0.029035 0.02904 0.029033 0.029031 0.029036 0.029036 0.029038 0.029031 0.029037 0.029033 0.02904 0.029035 0.029039 0.029035 0.029034 0.029037 0.029032 0.029038 0.029035 0.029041 0.029046 0.029038 0.029034 0.029033 0.029031 0.029042 0.029038 0.029037 0.029045 0.029037 0.029029 0.029033 0.029032 0.029033 0.029034 0.029038 0.029034 0.029038 0.029032 0.029041 0.029036 0.029046 0.029037 0.029039 0.029034 0.029036 0.029038 0.029039 0.029035 0.029039 0.02904 0.029036 0.029037 0.029037 0.029032 0.029032 0.029033 0.029039 0.029035 0.029037 0.029037 0.029037 0.029039 0.029032 0.029033 0.029036 0.02903 0.029034 0.029037 0.029037 0.029029 0.02904 0.029034 0.029036 0.02904 0.029038 0.029034 0.02904
0.040857 0.04086 0.04085 0.040836 0.040854 0.04086 0.040869 0.040867 0.040857 0.04086 0.04086 0.040847 0.040864 0.040868 0.040869 0.040877 0.040861 0.040848 0.040867 0.040874 0.040859 0.040869 0.040861 0.040873 0.040856 0.040852 0.040864 0.040864 0.040868 0.040852 0.040866 0.040858 0.040872 0.040863 0.04087 0.040862 0.040859 0.040866 0.040855 0.040867 0.040861 0.040876 0.040886 0.040868 0.04086 0.040858 0.040854 0.040877 0.040869 0.040866 0.040884 0.040865 0.040849 0.040856 0.040856 0.040856 0.040859 0.040869 0.040859 0.040868 0.040856 0.040874 0.040863 0.040885 0.040867 0.04087 0.04086 0.040864 0.040869 0.040871 0.040862 0.040871 0.040873 0.040864 0.040866 0.040866 0.040855 0.040856 0.040857 0.04087 0.040861 0.040865 0.040865 0.040865 0.040869 0.040855 0.040858 0.040864 0.040851 0.040858 0.040867 0.040865 0.040849 0.040872 0.04086 0.040864 0.040872 0.040867 0.040859 0.040872
0.053331 0.053336 0.053319 0.053294 0.053326 0.053336 0.053353 0.05335 0.053332 0.053337 0.053336 0.053314 0.053344 0.053351 0.053354 0.053368 0.05334 0.053315 0.053349 0.053363 0.053335 0.053354 0.053338 0.05336 0.05333 0.053322 0.053344 0.053344 0.053352 0.053323 0.053347 0.053333 0.053359 0.053341 0.053356 0.05334 0.053335 0.053347 0.053327 0.05335 0.053339 0.053365 0.053385 0.053351 0.053337 0.053333 0.053325 0.053367 0.053353 0.053347 0.05338 0.053346 0.053318 0.053331 0.05333 0.05333 0.053335 0.053353 0.053334 0.053352 0.05333 0.053362 0.053342 0.053382 0.053349 0.053355 0.053336 0.053344 0.053354 0.053357 0.05334 0.053356 0.05336 0.053344 0.053347 0.053347 0.053328 0.053329 0.053331 0.053354 0.053338 0.053347 0.053346 0.053346 0.053354 0.053329 0.053334 0.053343 0.053321 0.053334 0.053349 0.053346 0.053317 0.053358 0.053338 0.053344 0.053358 0.05335 0.053336 0.053359
0.066229 0.066237 0.06621 0.066169 0.066221 0.066238 0.066265 0.06626 0.066231 0.066238 0.066238 0.066201 0.06625 0.066261 0.066265 0.066289 0.066243 0.066203 0.066258 0.06628 0.066236 0.066265 0.06624 0.066275 0.066228 0.066214 0.066251 0.06625 0.066263 0.066217 0.066255 0.066233 0.066273 0.066246 0.066269 0.066243 0.066235 0.066255 0.066223 0.066259 0.066242 0.066284 0.066315 0.066262 0.066239 0.066232 0.06622 0.066287 0.066264 0.066255 0.066308 0.066253 0.066208 0.066228 0.066227 0.066227 0.066236 0.066264 0.066235 0.066263 0.066227 0.066279 0.066247 0.066312 0.066258 0.066267 0.066238 0.06625 0.066265 0.066271 0.066244 0.06627 0.066275 0.06625 0.066255 0.066255 0.066224 0.066226 0.066229 0.066266 0.06624 0.066254 0.066253 0.066254 0.066265 0.066225 0.066233 0.066249 0.066213 0.066234 0.066258 0.066254 0.066206 0.066273 0.06624 0.06625 0.066272 0.06626 0.066236 0.066274
0.079343 0.079355 0.079315 0.079254 0.079331 0.079356 0.079396 0.079388 0.079346 0.079356 0.079356 0.079302 0.079374 0.07939 0.079397 0.079432 0.079363 0.079304 0.079386 0.079419 0.079353 0.079397 0.079359 0.079411 0.079341 0.079321 0.079375 0.079373 0.079393 0.079324 0.079381 0.079348 0.079408 0.079368 0.079402 0.079363 0.079352 0.079381 0.079334 0.079387 0.079362 0.079424 0.07947 0.079391 0.079357 0.079347 0.079329 0.079428 0.079395 0.079381 0.07946 0.079378 0.079311 0.079341 0.079339 0.07934 0.079353 0.079394 0.079351 0.079393 0.079339 0.079416 0.07937 0.079465 0.079385 0.079399 0.079355 0.079374 0.079396 0.079406 0.079364 0.079403 0.079411 0.079373 0.07938 0.079381 0.079336 0.079338 0.079342 0.079398 0.07936 0.07938 0.079378 0.07938 0.079397 0.079337 0.079349 0.079372 0.079319 0.07935 0.079386 0.079379 0.079309 0.079408 0.079358 0.079374 0.079407 0.079388 0.079353 0.079409
0.092482 0.092499 0.092443 0.092358 0.092466 0.0925 0.092557 0.092546 0.092486 0.092501 0.0925 0.092425 0.092527 0.092549 0.092558 0.092607 0.092511 0.092428 0.092543 0.092589 0.092496 0.092558 0.092505 0.092578 0.09248 0.092452 0.092527 0.092526 0.092552 0.092457 0.092537 0.09249 0.092574 0.092517 0.092565 0.092511 0.092495 0.092536 0.09247 0.092545 0.092509 0.092596 0.092662 0.09255 0.092502 0.092488 0.092464 0.092602 0.092556 0.092536 0.092647 0.092532 0.092438 0.092481 0.092477 0.092479 0.092497 0.092555 0.092494 0.092553 0.092478 0.092586 0.092521 0.092655 0.092542 0.092561 0.0925 0.092526 0.092558 0.092571 0.092513 0.092567 0.092578 0.092525 0.092535 0.092536 0.092472 0.092476 0.092482 0.09256 0.092506 0.092534 0.092532 0.092534 0.092558 0.092474 0.092492 0.092524 0.09245 0.092493 0.092543 0.092534 0.092435 0.092573 0.092504 0.092527 0.092572 0.092546 0.092497 0.092575
0.10548 0.1055 0.10542 0.10531 0.10546 0.1055 0.10558 0.10556 0.10548 0.1055 0.1055 0.1054 0.10554 0.10557 0.10558 0.10564 0.10552 0.1054 0.10556 0.10562 0.1055 0.10558 0.10551 0.10561 0.10547 0.10544 0.10554 0.10554 0.10557 0.10544 0.10555 0.10549 0.1056 0.10552 0.10559 0.10552 0.10549 0.10555 0.10546 0.10556 0.10551 0.10563 0.10572 0.10557 0.1055 0.10549 0.10545 0.10564 0.10558 0.10555 0.1057 0.10554 0.10542 0.10547 0.10547 0.10547 0.1055 0.10557 0.10549 0.10557 0.10547 0.10562 0.10553 0.10571 0.10556 0.10558 0.1055 0.10554 0.10558 0.1056 0.10552 0.10559 0.1056 0.10553 0.10555 0.10555 0.10546 0.10547 0.10548 0.10558 0.10551 0.10555 0.10554 0.10555 0.10558 0.10547 0.10549 0.10553 0.10543 0.10549 0.10556 0.10555 0.10541 0.1056 0.10551 0.10554 0.1056 0.10556 0.1055 0.1056
0.11817 0.1182 0.11811 0.11796 0.11815 0.11821 0.1183 0.11828 0.11818 0.11821 0.11821 0.11807 0.11825 0.11829 0.11831 0.11839 0.11822 0.11808 0.11828 0.11836 0.1182 0.11831 0.11821 0.11834 0.11817 0.11812 0.11825 0.11825 0.1183 0.11813 0.11827 0.11819 0.11833 0.11823 0.11832 0.11822 0.1182 0.11827 0.11815 0.11828 0.11822 0.11837 0.11849 0.11829 0.11821 0.11818 0.11814 0.11838 0.1183 0.11827 0.11846 0.11826 0.1181 0.11817 0.11817 0.11817 0.1182 0.1183 0.11819 0.1183 0.11817 0.11835 0.11824 0.11847 0.11828 0.11831 0.1182 0.11825 0.11831 0.11833 0.11823 0.11832 0.11834 0.11825 0.11827 0.11827 0.11816 0.11816 0.11817 0.11831 0.11822 0.11826 0.11826 0.11826 0.11831 0.11816 0.11819 0.11825 0.11812 0.11819 0.11828 0.11826 0.11809 0.11833 0.11821 0.11825 0.11833 0.11829 0.1182 0.11834
0.13044 0.13048 0.13035 0.13017 0.1304 0.13048 0.1306 0.13058 0.13045 0.13048 0.13048 0.13031 0.13054 0.13059 0.1306 0.13071 0.1305 0.13032 0.13057 0.13067 0.13047 0.13061 0.13049 0.13065 0.13043 0.13037 0.13054 0.13053 0.13059 0.13038 0.13056 0.13046 0.13064 0.13052 0.13062 0.1305 0.13047 0.13056 0.13041 0.13058 0.1305 0.13069 0.13083 0.13059 0.13048 0.13045 0.1304 0.1307 0.1306 0.13056 0.1308 0.13055 0.13034 0.13044 0.13043 0.13043 0.13047 0.1306 0.13046 0.13059 0.13043 0.13067 0.13052 0.13082 0.13057 0.13061 0.13048 0.13054 0.1306 0.13063 0.13051 0.13062 0.13065 0.13053 0.13055 0.13056 0.13042 0.13042 0.13044 0.13061 0.13049 0.13055 0.13055 0.13055 0.1306 0.13042 0.13046 0.13053 0.13037 0.13046 0.13057 0.13055 0.13034 0.13064 0.13049 0.13054 0.13064 0.13058 0.13047 0.13064
0.14215 0.1422 0.14205 0.14182 0.14211 0.1422 0.14236 0.14232 0.14217 0.14221 0.1422 0.142 0.14227 0.14233 0.14236 0.14249 0.14223 0.14201 0.14232 0.14244 0.14219 0.14236 0.14222 0.14241 0.14215 0.14207 0.14228 0.14227 0.14234 0.14209 0.1423 0.14218 0.1424 0.14225 0.14238 0.14223 0.14219 0.1423 0.14212 0.14232 0.14223 0.14246 0.14264 0.14234 0.14221 0.14217 0.1421 0.14248 0.14235 0.1423 0.1426 0.14229 0.14203 0.14215 0.14214 0.14214 0.14219 0.14235 0.14219 0.14234 0.14214 0.14243 0.14226 0.14262 0.14231 0.14237 0.1422 0.14227 0.14236 0.14239 0.14224 0.14238 0.14241 0.14227 0.1423 0.1423 0.14213 0.14214 0.14215 0.14236 0.14222 0.14229 0.14229 0.14229 0.14236 0.14213 0.14218 0.14227 0.14207 0.14218 0.14232 0.14229 0.14203 0.1424 0.14221 0.14227 0.1424 0.14233 0.14219 0.1424
0.15322 0.15327 0.15309 0.15282 0.15317 0.15328 0.15346 0.15342 0.15323 0.15328 0.15328 0.15303 0.15336 0.15344 0.15346 0.15362 0.15331 0.15305 0.15342 0.15356 0.15327 0.15347 0.15329 0.15353 0.15321 0.15312 0.15337 0.15336 0.15345 0.15314 0.1534 0.15325 0.15352 0.15333 0.15349 0.15331 0.15326 0.15339 0.15318 0.15342 0.15331 0.15359 0.1538 0.15344 0.15328 0.15324 0.15316 0.15361 0.15346 0.15339 0.15375 0.15338 0.15308 0.15321 0.1532 0.15321 0.15327 0.15345 0.15326 0.15345 0.1532 0.15355 0.15334 0.15378 0.15341 0.15347 0.15328 0.15336 0.15346 0.15351 0.15332 0.15349 0.15353 0.15336 0.15339 0.15339 0.15319 0.1532 0.15322 0.15347 0.1533 0.15339 0.15338 0.15339 0.15346 0.15319 0.15325 0.15335 0.15311 0.15325 0.15341 0.15339 0.15307 0.15351 0.15329 0.15336 0.15351 0.15343 0.15327 0.15352
0.16355 0.16362 0.1634 0.16308 0.16349 0.16362 0.16384 0.16379 0.16357 0.16362 0.16362 0.16333 0.16372 0.16381 0.16384 0.16403 0.16366 0.16334 0.16378 0.16396 0.1636 0.16384 0.16364 0.16392 0.16354 0.16343 0.16372 0.16372 0.16382 0.16345 0.16376 0.16358 0.1639 0.16368 0.16387 0.16366 0.1636 0.16376 0.1635 0.16379 0.16365 0.16399 0.16424 0.16381 0.16363 0.16357 0.16348 0.16401 0.16383 0.16375 0.16418 0.16374 0.16338 0.16355 0.16353 0.16354 0.1636 0.16383 0.16359 0.16382 0.16353 0.16395 0.1637 0.16421 0.16378 0.16385 0.16362 0.16372 0.16384 0.16389 0.16367 0.16387 0.16392 0.16371 0.16375 0.16376 0.16351 0.16352 0.16355 0.16385 0.16364 0.16375 0.16374 0.16375 0.16384 0.16352 0.16359 0.16371 0.16343 0.16359 0.16378 0.16375 0.16337 0.1639 0.16363 0.16372 0.1639 0.1638 0.16361 0.16391
0.17308 0.17315 0.17291 0.17253 0.17301 0.17316 0.17341 0.17336 0.1731 0.17316 0.17316 0.17282 0.17328 0.17338 0.17342 0.17363 0.17321 0.17284 0.17335 0.17355 0.17314 0.17342 0.17318 0.17351 0.17307 0.17294 0.17328 0.17327 0.17339 0.17296 0.17332 0.17311 0.17349 0.17323 0.17345 0.17321 0.17314 0.17332 0.17302 0.17336 0.1732 0.17359 0.17388 0.17338 0.17317 0.17311 0.173 0.17361 0.17341 0.17332 0.17381 0.1733 0.17288 0.17307 0.17306 0.17306 0.17314 0.1734 0.17313 0.17339 0.17306 0.17354 0.17325 0.17385 0.17334 0.17343 0.17316 0.17327 0.17341 0.17347 0.17321 0.17345 0.1735 0.17327 0.17331 0.17332 0.17303 0.17305 0.17308 0.17342 0.17318 0.17331 0.1733 0.17331 0.17342 0.17304 0.17312 0.17326 0.17293 0.17313 0.17335 0.17331 0.17287 0.17348 0.17318 0.17328 0.17348 0.17336 0.17314 0.17349
0.18175 0.18184 0.18155 0.18112 0.18167 0.18184 0.18213 0.18207 0.18177 0.18185 0.18184 0.18146 0.18198 0.18209 0.18214 0.18239 0.1819 0.18147 0.18206 0.1823 0.18182 0.18214 0.18187 0.18224 0.18174 0.18159 0.18198 0.18197 0.18211 0.18162 0.18203 0.18179 0.18222 0.18193 0.18217 0.1819 0.18182 0.18202 0.18169 0.18207 0.18189 0.18233 0.18267 0.1821 0.18185 0.18178 0.18165 0.18236 0.18212 0.18202 0.18259 0.182 0.18152 0.18174 0.18172 0.18173 0.18182 0.18212 0.18181 0.18211 0.18173 0.18228 0.18194 0.18263 0.18205 0.18215 0.18184 0.18197 0.18213 0.1822 0.1819 0.18218 0.18224 0.18197 0.18202 0.18202 0.1817 0.18172 0.18175 0.18215 0.18187 0.18202 0.182 0.18202 0.18214 0.18171 0.1818 0.18196 0.18158 0.1818 0.18206 0.18201 0.18151 0.18221 0.18186 0.18198 0.18221 0.18208 0.18183 0.18222
0.18952 0.18962 0.1893 0.1888 0.18943 0.18963 0.18996 0.18989 0.18955 0.18963 0.18963 0.18919 0.18978 0.18991 0.18996 0.19025 0.18969 0.18921 0.18988 0.19014 0.1896 0.18996 0.18966 0.19008 0.18951 0.18935 0.18978 0.18977 0.18993 0.18937 0.18984 0.18957 0.19005 0.18973 0.19 0.18969 0.1896 0.18983 0.18945 0.18989 0.18968 0.19018 0.19056 0.18992 0.18964 0.18956 0.18941 0.19022 0.18995 0.18983 0.19048 0.18981 0.18927 0.18952 0.18949 0.1895 0.18961 0.18994 0.18959 0.18993 0.1895 0.19012 0.18974 0.19052 0.18987 0.18998 0.18962 0.18978 0.18996 0.19003 0.1897 0.19001 0.19007 0.18977 0.18983 0.18983 0.18947 0.18948 0.18952 0.18997 0.18966 0.18982 0.18981 0.18982 0.18996 0.18947 0.18958 0.18976 0.18933 0.18958 0.18987 0.18982 0.18925 0.19005 0.18965 0.18978 0.19005 0.18989 0.18961 0.19006
0.19637 0.19648 0.19612 0.19556 0.19627 0.19649 0.19686 0.19678 0.1964 0.19649 0.19649 0.196 0.19666 0.19681 0.19686 0.19718 0.19656 0.19602 0.19677 0.19706 0.19646 0.19686 0.19652 0.19699 0.19636 0.19617 0.19666 0.19665 0.19683 0.1962 0.19672 0.19642 0.19697 0.1966 0.19691 0.19656 0.19645 0.19672 0.19629 0.19678 0.19655 0.19711 0.19754 0.19681 0.1965 0.19641 0.19625 0.19715 0.19685 0.19672 0.19744 0.19669 0.19608 0.19636 0.19634 0.19635 0.19646 0.19684 0.19644 0.19683 0.19634 0.19704 0.19662 0.19749 0.19675 0.19688 0.19648 0.19666 0.19686 0.19694 0.19657 0.19692 0.19699 0.19665 0.19671 0.19672 0.19631 0.19633 0.19637 0.19688 0.19652 0.19671 0.19669 0.19671 0.19686 0.19632 0.19643 0.19664 0.19616 0.19644 0.19676 0.1967 0.19606 0.19696 0.19651 0.19666 0.19696 0.19679 0.19647 0.19697
0.20228 0.2024 0.202 0.20138 0.20216 0.20241 0.20282 0.20273 0.20231 0.20241 0.2024 0.20186 0.2026 0.20276 0.20282 0.20318 0.20249 0.20189 0.20272 0.20305 0.20238 0.20283 0.20244 0.20297 0.20226 0.20206 0.2026 0.20259 0.20278 0.20209 0.20267 0.20233 0.20294 0.20253 0.20287 0.20248 0.20237 0.20266 0.20219 0.20273 0.20247 0.2031 0.20357 0.20277 0.20242 0.20232 0.20214 0.20314 0.20281 0.20266 0.20346 0.20264 0.20196 0.20227 0.20224 0.20225 0.20238 0.2028 0.20236 0.20279 0.20224 0.20302 0.20255 0.20352 0.2027 0.20285 0.2024 0.20259 0.20282 0.20291 0.2025 0.20288 0.20296 0.20259 0.20266 0.20266 0.2022 0.20223 0.20227 0.20284 0.20245 0.20265 0.20263 0.20265 0.20282 0.20222 0.20234 0.20258 0.20204 0.20235 0.20271 0.20265 0.20194 0.20293 0.20244 0.2026 0.20293 0.20274 0.20238 0.20295
0.20724 0.20737 0.20693 0.20625 0.20711 0.20738 0.20783 0.20774 0.20727 0.20739 0.20738 0.20678 0.20759 0.20777 0.20784 0.20822 0.20747 0.20681 0.20772 0.20808 0.20735 0.20784 0.20742 0.208 0.20722 0.20699 0.20759 0.20758 0.20779 0.20703 0.20767 0.2073 0.20796 0.20751 0.20789 0.20746 0.20734 0.20766 0.20714 0.20773 0.20745 0.20814 0.20866 0.20778 0.20739 0.20729 0.20709 0.20819 0.20782 0.20766 0.20854 0.20763 0.20688 0.20723 0.2072 0.20721 0.20735 0.20781 0.20733 0.2078 0.2072 0.20806 0.20754 0.2086 0.2077 0.20786 0.20738 0.20759 0.20783 0.20794 0.20748 0.2079 0.20799 0.20758 0.20765 0.20766 0.20716 0.20718 0.20723 0.20785 0.20742 0.20765 0.20763 0.20765 0.20784 0.20717 0.20731 0.20757 0.20698 0.20732 0.20772 0.20764 0.20686 0.20796 0.20741 0.20759 0.20795 0.20775 0.20735 0.20797
0.21125 0.2114 0.21092 0.21019 0.21112 0.21141 0.2119 0.2118 0.21129 0.21142 0.21141 0.21076 0.21164 0.21183 0.21191 0.21233 0.2115 0.21079 0.21178 0.21218 0.21138 0.21191 0.21145 0.21208 0.21124 0.21099 0.21164 0.21163 0.21186 0.21103 0.21172 0.21132 0.21204 0.21156 0.21196 0.2115 0.21137 0.21172 0.21115 0.21179 0.21149 0.21224 0.2128 0.21184 0.21142 0.21131 0.21109 0.21229 0.21189 0.21171 0.21268 0.21168 0.21087 0.21124 0.21121 0.21122 0.21138 0.21188 0.21135 0.21187 0.21121 0.21215 0.21158 0.21274 0.21176 0.21194 0.21141 0.21164 0.2119 0.21202 0.21152 0.21198 0.21207 0.21162 0.21171 0.21172 0.21117 0.2112 0.21125 0.21193 0.21146 0.2117 0.21168 0.2117 0.21191 0.21118 0.21133 0.21161 0.21097 0.21135 0.21178 0.2117 0.21085 0.21204 0.21145 0.21164 0.21203 0.21181 0.21138 0.21206
0.21434 0.2145 0.21398 0.21319 0.2142 0.21451 0.21504 0.21494 0.21438 0.21452 0.21451 0.21381 0.21476 0.21497 0.21505 0.21551 0.21461 0.21384 0.21491 0.21534 0.21448 0.21505 0.21456 0.21524 0.21433 0.21406 0.21477 0.21475 0.215 0.2141 0.21485 0.21442 0.2152 0.21467 0.21511 0.21461 0.21446 0.21484 0.21423 0.21493 0.2146 0.21541 0.21602 0.21498 0.21453 0.2144 0.21417 0.21547 0.21503 0.21484 0.21588 0.21481 0.21393 0.21433 0.2143 0.21431 0.21448 0.21502 0.21445 0.215 0.2143 0.21531 0.2147 0.21595 0.21489 0.21508 0.21451 0.21476 0.21505 0.21517 0.21463 0.21513 0.21523 0.21474 0.21483 0.21484 0.21425 0.21428 0.21434 0.21507 0.21456 0.21483 0.2148 0.21483 0.21505 0.21427 0.21443 0.21473 0.21404 0.21444 0.21491 0.21482 0.2139 0.21519 0.21455 0.21476 0.21518 0.21494 0.21448 0.21521
0.21653 0.2167 0.21614 0.21529 0.21637 0.21671 0.21727 0.21716 0.21657 0.21672 0.2167 0.21596 0.21698 0.2172 0.21728 0.21777 0.21682 0.21599 0.21714 0.21759 0.21667 0.21729 0.21676 0.21749 0.21651 0.21622 0.21698 0.21696 0.21723 0.21627 0.21707 0.21661 0.21744 0.21688 0.21735 0.21681 0.21666 0.21706 0.2164 0.21715 0.2168 0.21767 0.21832 0.21721 0.21672 0.21659 0.21634 0.21773 0.21726 0.21706 0.21817 0.21702 0.21608 0.21652 0.21648 0.21649 0.21667 0.21725 0.21664 0.21724 0.21648 0.21756 0.21691 0.21825 0.21712 0.21732 0.2167 0.21697 0.21728 0.21741 0.21683 0.21737 0.21748 0.21696 0.21705 0.21706 0.21643 0.21646 0.21652 0.2173 0.21676 0.21705 0.21702 0.21705 0.21728 0.21644 0.21662 0.21694 0.2162 0.21664 0.21713 0.21704 0.21606 0.21744 0.21675 0.21697 0.21743 0.21717 0.21667 0.21745
0.21783 0.21801 0.21742 0.21652 0.21767 0.21802 0.21863 0.21851 0.21788 0.21803 0.21802 0.21723 0.21831 0.21855 0.21864 0.21916 0.21814 0.21726 0.21848 0.21897 0.21798 0.21864 0.21808 0.21885 0.21781 0.21751 0.21831 0.21829 0.21858 0.21756 0.21841 0.21792 0.2188 0.21821 0.2187 0.21814 0.21797 0.2184 0.2177 0.2185 0.21812 0.21904 0.21975 0.21856 0.21804 0.2179 0.21763 0.21911 0.21861 0.2184 0.21958 0.21836 0.21736 0.21782 0.21778 0.21779 0.21798 0.2186 0.21795 0.21859 0.21778 0.21893 0.21824 0.21967 0.21846 0.21867 0.21802 0.2183 0.21863 0.21877 0.21815 0.21873 0.21884 0.21829 0.21839 0.2184 0.21773 0.21776 0.21783 0.21866 0.21808 0.21839 0.21836 0.21839 0.21864 0.21774 0.21793 0.21827 0.21748 0.21795 0.21848 0.21838 0.21733 0.2188 0.21807 0.21831 0.21879 0.21852 0.21799 0.21882
0.21829 0.21848 0.21786 0.2169 0.21812 0.2185 0.21914 0.21901 0.21834 0.21851 0.21849 0.21765 0.2188 0.21905 0.21915 0.2197 0.21862 0.21769 0.21898 0.2195 0.21845 0.21915 0.21855 0.21937 0.21827 0.21795 0.2188 0.21878 0.21908 0.218 0.21891 0.21838 0.21932 0.21869 0.21922 0.21862 0.21844 0.21889 0.21816 0.219 0.2186 0.21957 0.22032 0.21906 0.21851 0.21837 0.21808 0.21965 0.21912 0.21889 0.22015 0.21885 0.21779 0.21828 0.21824 0.21825 0.21845 0.21911 0.21842 0.21909 0.21824 0.21946 0.21872 0.22023 0.21896 0.21918 0.21849 0.21879 0.21914 0.21929 0.21863 0.21924 0.21936 0.21878 0.21888 0.2189 0.21818 0.21822 0.21829 0.21917 0.21856 0.21888 0.21885 0.21888 0.21914 0.2182 0.2184 0.21876 0.21793 0.21842 0.21898 0.21887 0.21776 0.21932 0.21854 0.2188 0.21931 0.21902 0.21846 0.21934
0.21795 0.21815 0.2175 0.21649 0.21777 0.21817 0.21884 0.2187 0.218 0.21818 0.21816 0.21728 0.21849 0.21875 0.21885 0.21943 0.2183 0.21732 0.21867 0.21921 0.21812 0.21885 0.21822 0.21909 0.21793 0.21759 0.21849 0.21847 0.21878 0.21765 0.2186 0.21805 0.21903 0.21837 0.21892 0.21829 0.21811 0.21858 0.21781 0.21869 0.21828 0.2193 0.22008 0.21876 0.21818 0.21803 0.21773 0.21937 0.21882 0.21858 0.2199 0.21854 0.21743 0.21794 0.21789 0.21791 0.21812 0.21881 0.21808 0.21879 0.2179 0.21918 0.2184 0.21999 0.21865 0.21889 0.21816 0.21848 0.21884 0.219 0.21831 0.21895 0.21907 0.21846 0.21857 0.21858 0.21783 0.21787 0.21795 0.21887 0.21823 0.21857 0.21854 0.21857 0.21884 0.21785 0.21806 0.21844 0.21757 0.21808 0.21867 0.21856 0.2174 0.21903 0.21822 0.21848 0.21902 0.21872 0.21812 0.21905
0.21685 0.21706 0.21638 0.21533 0.21666 0.21707 0.21778 0.21764 0.2169 0.21709 0.21707 0.21615 0.21741 0.21768 0.21779 0.21839 0.21721 0.21619 0.21761 0.21817 0.21703 0.21779 0.21713 0.21803 0.21683 0.21647 0.21741 0.21739 0.21771 0.21653 0.21752 0.21695 0.21798 0.21728 0.21786 0.2172 0.21701 0.21751 0.2167 0.21763 0.21719 0.21826 0.21907 0.21769 0.21709 0.21693 0.21662 0.21834 0.21776 0.21751 0.21888 0.21746 0.2163 0.21684 0.21679 0.2168 0.21703 0.21775 0.21699 0.21773 0.2168 0.21813 0.21732 0.21898 0.21758 0.21783 0.21707 0.2174 0.21778 0.21794 0.21723 0.21789 0.21802 0.21738 0.2175 0.21751 0.21673 0.21677 0.21685 0.21781 0.21714 0.2175 0.21746 0.2175 0.21778 0.21675 0.21697 0.21737 0.21645 0.21699 0.2176 0.21749 0.21627 0.21797 0.21713 0.2174 0.21796 0.21765 0.21703 0.218
0.21504 0.21526 0.21455 0.21346 0.21484 0.21527 0.216 0.21585 0.21509 0.21528 0.21526 0.21431 0.21562 0.2159 0.21601 0.21663 0.21541 0.21436 0.21582 0.21641 0.21522 0.21602 0.21533 0.21627 0.21501 0.21465 0.21562 0.2156 0.21593 0.21471 0.21574 0.21514 0.2162 0.21549 0.21609 0.21541 0.21521 0.21572 0.21488 0.21584 0.21539 0.2165 0.21734 0.21591 0.21529 0.21512 0.2148 0.21658 0.21598 0.21572 0.21715 0.21567 0.21447 0.21503 0.21497 0.21499 0.21522 0.21597 0.21518 0.21595 0.21498 0.21637 0.21553 0.21725 0.21579 0.21605 0.21526 0.21561 0.21601 0.21617 0.21543 0.21612 0.21625 0.21559 0.21571 0.21572 0.21491 0.21496 0.21503 0.21604 0.21534 0.21571 0.21567 0.21571 0.21601 0.21493 0.21516 0.21557 0.21462 0.21518 0.21582 0.2157 0.21444 0.2162 0.21533 0.21561 0.21619 0.21587 0.21523 0.21623
0.21257 0.21279 0.21206 0.21094 0.21236 0.2128 0.21356 0.21341 0.21262 0.21282 0.2128 0.21182 0.21317 0.21345 0.21357 0.21421 0.21295 0.21186 0.21337 0.21398 0.21275 0.21358 0.21287 0.21383 0.21254 0.21216 0.21317 0.21314 0.21349 0.21223 0.21329 0.21267 0.21377 0.21303 0.21365 0.21294 0.21274 0.21327 0.21241 0.2134 0.21293 0.21407 0.21495 0.21346 0.21282 0.21265 0.21232 0.21416 0.21354 0.21327 0.21474 0.21322 0.21198 0.21256 0.2125 0.21252 0.21275 0.21353 0.21271 0.2135 0.21251 0.21393 0.21307 0.21484 0.21334 0.21361 0.2128 0.21315 0.21356 0.21373 0.21297 0.21368 0.21382 0.21313 0.21326 0.21327 0.21244 0.21248 0.21256 0.2136 0.21288 0.21326 0.21322 0.21326 0.21356 0.21245 0.21269 0.21312 0.21214 0.21271 0.21337 0.21325 0.21195 0.21377 0.21286 0.21316 0.21376 0.21342 0.21276 0.21379
0.20949 0.20971 0.20897 0.20781 0.20928 0.20973 0.2105 0.21035 0.20954 0.20974 0.20972 0.20872 0.2101 0.2104 0.21051 0.21117 0.20988 0.20876 0.21031 0.21093 0.20968 0.21052 0.2098 0.21078 0.20946 0.20907 0.2101 0.21008 0.21043 0.20914 0.21022 0.2096 0.21072 0.20996 0.21059 0.20987 0.20966 0.2102 0.20932 0.21034 0.20986 0.21103 0.21193 0.21041 0.20975 0.20957 0.20923 0.21112 0.21048 0.21021 0.21172 0.21016 0.20888 0.20948 0.20942 0.20943 0.20968 0.21047 0.20964 0.21045 0.20943 0.21089 0.21 0.21182 0.21028 0.21056 0.20972 0.21009 0.21051 0.21068 0.2099 0.21063 0.21077 0.21007 0.21019 0.21021 0.20935 0.2094 0.20948 0.21054 0.2098 0.21019 0.21016 0.2102 0.21051 0.20937 0.20961 0.21005 0.20904 0.20963 0.21031 0.21018 0.20885 0.21072 0.20979 0.21009 0.21071 0.21037 0.20968 0.21075
0.20585 0.20608 0.20532 0.20414 0.20564 0.2061 0.20689 0.20673 0.20591 0.20611 0.20609 0.20507 0.20648 0.20678 0.2069 0.20757 0.20625 0.20511 0.2067 0.20733 0.20605 0.20691 0.20617 0.20717 0.20582 0.20543 0.20648 0.20645 0.20682 0.20549 0.2066 0.20596 0.2071 0.20634 0.20698 0.20624 0.20603 0.20658 0.20568 0.20672 0.20623 0.20743 0.20834 0.20679 0.20612 0.20594 0.20559 0.20752 0.20687 0.20658 0.20813 0.20654 0.20523 0.20584 0.20578 0.2058 0.20605 0.20685 0.206 0.20683 0.20579 0.20728 0.20638 0.20824 0.20666 0.20695 0.20609 0.20646 0.2069 0.20707 0.20627 0.20701 0.20716 0.20644 0.20657 0.20659 0.20571 0.20576 0.20584 0.20693 0.20617 0.20657 0.20653 0.20658 0.20689 0.20573 0.20598 0.20643 0.2054 0.206 0.20669 0.20656 0.2052 0.20711 0.20616 0.20647 0.2071 0.20675 0.20605 0.20714
0.20172 0.20195 0.20118 0.19998 0.2015 0.20197 0.20277 0.20261 0.20178 0.20198 0.20196 0.20092 0.20236 0.20266 0.20278 0.20346 0.20213 0.20097 0.20257 0.20322 0.20192 0.20279 0.20204 0.20306 0.20169 0.20128 0.20236 0.20233 0.2027 0.20135 0.20248 0.20183 0.20299 0.20221 0.20286 0.20212 0.2019 0.20246 0.20154 0.2026 0.2021 0.20331 0.20425 0.20267 0.20199 0.20181 0.20146 0.20341 0.20275 0.20246 0.20403 0.20241 0.20109 0.20171 0.20164 0.20166 0.20191 0.20274 0.20187 0.20271 0.20165 0.20317 0.20225 0.20414 0.20254 0.20283 0.20196 0.20234 0.20278 0.20295 0.20214 0.2029 0.20304 0.20232 0.20245 0.20246 0.20158 0.20162 0.20171 0.20281 0.20204 0.20245 0.20241 0.20246 0.20277 0.20159 0.20185 0.2023 0.20126 0.20187 0.20257 0.20244 0.20105 0.20299 0.20203 0.20235 0.20298 0.20263 0.20192 0.20302
0.19714 0.19737 0.1966 0.19539 0.19692 0.19739 0.1982 0.19804 0.1972 0.19741 0.19738 0.19634 0.19778 0.19809 0.19821 0.1989 0.19755 0.19638 0.198 0.19865 0.19734 0.19822 0.19746 0.19849 0.19711 0.1967 0.19778 0.19775 0.19812 0.19677 0.19791 0.19725 0.19842 0.19763 0.19829 0.19754 0.19732 0.19788 0.19696 0.19803 0.19752 0.19875 0.19969 0.1981 0.19741 0.19723 0.19687 0.19885 0.19818 0.19789 0.19947 0.19784 0.1965 0.19713 0.19706 0.19708 0.19734 0.19817 0.19729 0.19814 0.19707 0.19861 0.19767 0.19958 0.19797 0.19826 0.19738 0.19777 0.19821 0.19839 0.19756 0.19833 0.19848 0.19774 0.19787 0.19789 0.19699 0.19704 0.19713 0.19824 0.19747 0.19788 0.19784 0.19789 0.1982 0.19701 0.19727 0.19773 0.19667 0.19729 0.198 0.19787 0.19647 0.19842 0.19746 0.19777 0.19841 0.19806 0.19734 0.19845
0.19217 0.19241 0.19163 0.19041 0.19195 0.19242 0.19323 0.19307 0.19223 0.19244 0.19241 0.19136 0.19282 0.19312 0.19325 0.19394 0.19258 0.19141 0.19304 0.19369 0.19237 0.19326 0.19249 0.19353 0.19214 0.19173 0.19282 0.19279 0.19316 0.1918 0.19294 0.19228 0.19345 0.19267 0.19332 0.19257 0.19235 0.19292 0.19199 0.19306 0.19256 0.19379 0.19474 0.19313 0.19244 0.19226 0.1919 0.19388 0.19322 0.19292 0.19452 0.19287 0.19153 0.19216 0.19209 0.19211 0.19237 0.1932 0.19232 0.19318 0.1921 0.19364 0.19271 0.19462 0.193 0.1933 0.19241 0.1928 0.19324 0.19342 0.1926 0.19336 0.19351 0.19278 0.19291 0.19292 0.19202 0.19207 0.19216 0.19328 0.1925 0.19291 0.19287 0.19292 0.19324 0.19204 0.1923 0.19276 0.1917 0.19232 0.19303 0.1929 0.1915 0.19346 0.19249 0.19281 0.19345 0.1931 0.19237 0.19349
0.18686 0.1871 0.18632 0.18511 0.18664 0.18711 0.18793 0.18776 0.18692 0.18713 0.1871 0.18606 0.18751 0.18782 0.18794 0.18863 0.18728 0.1861 0.18773 0.18838 0.18706 0.18795 0.18718 0.18822 0.18683 0.18642 0.18751 0.18748 0.18785 0.18649 0.18763 0.18698 0.18814 0.18736 0.18801 0.18726 0.18705 0.18761 0.18669 0.18776 0.18725 0.18848 0.18943 0.18783 0.18713 0.18695 0.1866 0.18858 0.18791 0.18761 0.18921 0.18756 0.18622 0.18686 0.18678 0.1868 0.18706 0.18789 0.18701 0.18787 0.1868 0.18834 0.1874 0.18932 0.18769 0.18799 0.1871 0.18749 0.18794 0.18811 0.18729 0.18806 0.1882 0.18747 0.1876 0.18762 0.18672 0.18677 0.18685 0.18797 0.18719 0.1876 0.18756 0.18762 0.18793 0.18673 0.187 0.18745 0.1864 0.18702 0.18773 0.1876 0.18619 0.18815 0.18718 0.1875 0.18814 0.18779 0.18706 0.18819
0.18127 0.18151 0.18074 0.17953 0.18105 0.18152 0.18233 0.18217 0.18133 0.18154 0.18151 0.18047 0.18192 0.18222 0.18235 0.18303 0.18169 0.18052 0.18214 0.18278 0.18147 0.18236 0.18159 0.18262 0.18124 0.18083 0.18192 0.18189 0.18226 0.1809 0.18204 0.18138 0.18254 0.18177 0.18241 0.18167 0.18145 0.18201 0.1811 0.18216 0.18166 0.18288 0.18383 0.18223 0.18154 0.18136 0.18101 0.18298 0.18231 0.18202 0.18361 0.18197 0.18063 0.18127 0.18119 0.18121 0.18147 0.1823 0.18142 0.18227 0.18121 0.18274 0.1818 0.18371 0.1821 0.1824 0.18151 0.1819 0.18234 0.18252 0.1817 0.18246 0.18261 0.18188 0.182 0.18202 0.18113 0.18118 0.18126 0.18238 0.1816 0.18201 0.18197 0.18202 0.18233 0.18114 0.1814 0.18186 0.18081 0.18143 0.18213 0.182 0.1806 0.18255 0.18159 0.18191 0.18254 0.1822 0.18147 0.18259
0.17545 0.17568 0.17492 0.17372 0.17523 0.1757 0.1765 0.17634 0.17551 0.17572 0.17568 0.17466 0.17609 0.17639 0.17651 0.17719 0.17586 0.1747 0.1763 0.17695 0.17565 0.17652 0.17577 0.17678 0.17542 0.17502 0.17609 0.17606 0.17642 0.17508 0.17621 0.17556 0.1767 0.17594 0.17658 0.17584 0.17563 0.17618 0.17528 0.17633 0.17583 0.17704 0.17798 0.1764 0.17572 0.17554 0.17519 0.17714 0.17648 0.17619 0.17776 0.17614 0.17482 0.17545 0.17537 0.17539 0.17564 0.17646 0.1756 0.17644 0.17539 0.1769 0.17598 0.17786 0.17627 0.17656 0.17568 0.17607 0.17651 0.17668 0.17587 0.17662 0.17677 0.17605 0.17617 0.17619 0.17531 0.17536 0.17544 0.17654 0.17577 0.17618 0.17614 0.17619 0.1765 0.17532 0.17558 0.17603 0.17499 0.1756 0.1763 0.17617 0.17479 0.17672 0.17577 0.17608 0.17671 0.17637 0.17564 0.17675
0.16944 0.16967 0.16892 0.16774 0.16923 0.16968 0.17047 0.17032 0.1695 0.1697 0.16967 0.16867 0.17008 0.17037 0.17049 0.17115 0.16985 0.16871 0.17028 0.17091 0.16964 0.1705 0.16975 0.17075 0.16941 0.16901 0.17007 0.17004 0.1704 0.16908 0.17019 0.16955 0.17067 0.16992 0.17055 0.16983 0.16962 0.17016 0.16927 0.17031 0.16982 0.17101 0.17193 0.17037 0.1697 0.16953 0.16919 0.1711 0.17046 0.17017 0.17172 0.17012 0.16882 0.16944 0.16936 0.16938 0.16963 0.17044 0.16959 0.17042 0.16938 0.17087 0.16996 0.17182 0.17024 0.17054 0.16967 0.17006 0.17048 0.17065 0.16986 0.1706 0.17074 0.17003 0.17015 0.17017 0.1693 0.16935 0.16943 0.17052 0.16976 0.17016 0.17012 0.17018 0.17047 0.16932 0.16957 0.17001 0.16899 0.16959 0.17028 0.17015 0.16879 0.17069 0.16976 0.17006 0.17068 0.17035 0.16963 0.17072
0.16329 0.16352 0.16279 0.16163 0.16309 0.16353 0.16431 0.16415 0.16335 0.16355 0.16352 0.16254 0.16392 0.1642 0.16432 0.16497 0.1637 0.16258 0.16412 0.16474 0.16349 0.16433 0.1636 0.16458 0.16327 0.16288 0.16392 0.16389 0.16423 0.16294 0.16403 0.1634 0.1645 0.16377 0.16438 0.16367 0.16347 0.164 0.16313 0.16415 0.16367 0.16483 0.16574 0.16421 0.16355 0.16338 0.16305 0.16493 0.16429 0.16401 0.16552 0.16396 0.16269 0.1633 0.16322 0.16324 0.16348 0.16428 0.16344 0.16425 0.16324 0.1647 0.1638 0.16562 0.16408 0.16437 0.16352 0.1639 0.16432 0.16448 0.1637 0.16443 0.16457 0.16387 0.16399 0.16401 0.16316 0.16321 0.16329 0.16435 0.1636 0.164 0.16396 0.16402 0.16431 0.16317 0.16342 0.16386 0.16285 0.16345 0.16412 0.16399 0.16266 0.16452 0.16361 0.1639 0.16451 0.16419 0.16348 0.16455
0.15706 0.15728 0.15657 0.15544 0.15686 0.15729 0.15804 0.15789 0.15712 0.15731 0.15728 0.15632 0.15767 0.15794 0.15806 0.15869 0.15745 0.15636 0.15786 0.15846 0.15725 0.15807 0.15736 0.15831 0.15703 0.15665 0.15766 0.15763 0.15797 0.15671 0.15777 0.15716 0.15823 0.15752 0.15811 0.15743 0.15723 0.15774 0.1569 0.15789 0.15742 0.15855 0.15944 0.15795 0.15731 0.15715 0.15682 0.15865 0.15803 0.15775 0.15923 0.1577 0.15646 0.15706 0.15698 0.157 0.15724 0.15801 0.15719 0.15799 0.157 0.15842 0.15755 0.15933 0.15782 0.15811 0.15728 0.15765 0.15805 0.15821 0.15745 0.15816 0.15829 0.15762 0.15773 0.15775 0.15693 0.15697 0.15705 0.15809 0.15736 0.15775 0.15771 0.15776 0.15804 0.15694 0.15718 0.1576 0.15663 0.15721 0.15786 0.15774 0.15644 0.15825 0.15736 0.15765 0.15824 0.15793 0.15724 0.15828
0.15077 0.15098 0.1503 0.14921 0.15058 0.15099 0.15172 0.15158 0.15083 0.15101 0.15098 0.15006 0.15136 0.15163 0.15174 0.15235 0.15115 0.15009 0.15155 0.15213 0.15095 0.15175 0.15106 0.15198 0.15074 0.15038 0.15136 0.15133 0.15165 0.15043 0.15146 0.15087 0.1519 0.15122 0.15179 0.15113 0.15094 0.15143 0.15062 0.15158 0.15112 0.15222 0.15307 0.15163 0.15101 0.15085 0.15054 0.15231 0.15171 0.15144 0.15287 0.15139 0.15019 0.15078 0.1507 0.15072 0.15095 0.15169 0.1509 0.15167 0.15072 0.15209 0.15125 0.15297 0.15151 0.15179 0.15098 0.15134 0.15173 0.15189 0.15115 0.15184 0.15196 0.15131 0.15142 0.15144 0.15064 0.15069 0.15076 0.15177 0.15106 0.15144 0.1514 0.15146 0.15172 0.15065 0.15089 0.1513 0.15035 0.15091 0.15155 0.15143 0.15017 0.15192 0.15107 0.15134 0.15191 0.15162 0.15094 0.15196
0.14447 0.14467 0.14401 0.14296 0.14429 0.14469 0.14539 0.14525 0.14452 0.14471 0.14467 0.14379 0.14504 0.14529 0.1454 0.14599 0.14484 0.14382 0.14522 0.14578 0.14464 0.14541 0.14475 0.14563 0.14444 0.14409 0.14503 0.14501 0.14532 0.14414 0.14514 0.14457 0.14555 0.1449 0.14544 0.14481 0.14463 0.1451 0.14432 0.14525 0.14481 0.14586 0.14669 0.1453 0.1447 0.14455 0.14424 0.14595 0.14538 0.14511 0.14649 0.14507 0.14391 0.14448 0.1444 0.14442 0.14464 0.14536 0.14459 0.14534 0.14442 0.14574 0.14493 0.14658 0.14518 0.14545 0.14467 0.14502 0.1454 0.14555 0.14484 0.14549 0.14562 0.14499 0.14509 0.14511 0.14435 0.14439 0.14446 0.14543 0.14475 0.14511 0.14507 0.14513 0.14538 0.14436 0.14459 0.14498 0.14407 0.14461 0.14522 0.1451 0.14389 0.14558 0.14476 0.14502 0.14557 0.14529 0.14464 0.14561
0.13819 0.13839 0.13776 0.13675 0.13802 0.1384 0.13907 0.13894 0.13825 0.13842 0.13838 0.13754 0.13874 0.13898 0.13909 0.13964 0.13854 0.13757 0.13891 0.13945 0.13836 0.1391 0.13846 0.1393 0.13817 0.13783 0.13873 0.13871 0.13901 0.13788 0.13883 0.13829 0.13923 0.13861 0.13912 0.13852 0.13835 0.1388 0.13805 0.13894 0.13852 0.13953 0.14032 0.13899 0.13841 0.13827 0.13798 0.13961 0.13906 0.13881 0.14013 0.13877 0.13766 0.13821 0.13812 0.13814 0.13835 0.13904 0.13831 0.13902 0.13814 0.13941 0.13863 0.14021 0.13887 0.13913 0.13838 0.13872 0.13908 0.13922 0.13855 0.13917 0.13929 0.13869 0.13879 0.13881 0.13807 0.13812 0.13818 0.13912 0.13846 0.13881 0.13877 0.13883 0.13907 0.13808 0.13831 0.13868 0.13781 0.13833 0.13891 0.1388 0.13764 0.13925 0.13847 0.13872 0.13925 0.13898 0.13835 0.13929
0.13197 0.13216 0.13156 0.13061 0.13181 0.13217 0.13281 0.13268 0.13202 0.13219 0.13215 0.13136 0.1325 0.13272 0.13282 0.13335 0.13231 0.13138 0.13266 0.13317 0.13213 0.13284 0.13222 0.13303 0.13195 0.13163 0.13249 0.13246 0.13274 0.13168 0.13258 0.13206 0.13295 0.13237 0.13285 0.13228 0.13212 0.13255 0.13184 0.13268 0.13228 0.13324 0.13399 0.13273 0.13218 0.13205 0.13177 0.13332 0.1328 0.13256 0.13381 0.13252 0.13147 0.13199 0.13191 0.13193 0.13213 0.13278 0.13208 0.13276 0.13193 0.13313 0.13239 0.13389 0.13262 0.13287 0.13215 0.13248 0.13282 0.13295 0.13231 0.1329 0.13301 0.13245 0.13254 0.13255 0.13186 0.1319 0.13196 0.13285 0.13222 0.13256 0.13252 0.13258 0.1328 0.13187 0.13208 0.13243 0.13161 0.1321 0.13266 0.13255 0.13145 0.13298 0.13224 0.13248 0.13297 0.13272 0.13212 0.13301
0.12584 0.12602 0.12546 0.12455 0.12569 0.12602 0.12663 0.12651 0.12589 0.12604 0.12601 0.12526 0.12634 0.12655 0.12664 0.12714 0.12616 0.12529 0.12649 0.12697 0.12599 0.12666 0.12608 0.12683 0.12582 0.12551 0.12633 0.1263 0.12657 0.12556 0.12641 0.12593 0.12676 0.12621 0.12667 0.12613 0.12598 0.12638 0.12572 0.12651 0.12613 0.12704 0.12775 0.12655 0.12604 0.12591 0.12565 0.12711 0.12662 0.12639 0.12758 0.12635 0.12536 0.12586 0.12578 0.1258 0.12599 0.1266 0.12594 0.12658 0.1258 0.12693 0.12623 0.12765 0.12645 0.12669 0.12601 0.12632 0.12664 0.12676 0.12616 0.12672 0.12682 0.12629 0.12637 0.12639 0.12573 0.12578 0.12583 0.12667 0.12608 0.12639 0.12636 0.12642 0.12662 0.12574 0.12594 0.12628 0.1255 0.12596 0.12649 0.12639 0.12535 0.12679 0.12609 0.12632 0.12678 0.12655 0.12598 0.12682
0.11982 0.11999 0.11947 0.11862 0.11968 0.11999 0.12056 0.12045 0.11987 0.12001 0.11998 0.11928 0.12029 0.12049 0.12057 0.12104 0.12012 0.1193 0.12043 0.12088 0.11997 0.12059 0.12004 0.12075 0.1198 0.11952 0.12028 0.12026 0.1205 0.11956 0.12036 0.1199 0.12068 0.12017 0.12059 0.12009 0.11995 0.12032 0.11971 0.12045 0.1201 0.12094 0.12161 0.12049 0.12 0.11989 0.11964 0.12102 0.12056 0.12034 0.12145 0.1203 0.11937 0.11984 0.11976 0.11978 0.11996 0.12054 0.11992 0.12052 0.11979 0.12085 0.12019 0.12152 0.12039 0.12062 0.11998 0.12027 0.12057 0.12069 0.12012 0.12064 0.12074 0.12024 0.12031 0.12033 0.11972 0.11976 0.11982 0.1206 0.12004 0.12034 0.12031 0.12037 0.12055 0.11973 0.11992 0.12023 0.1195 0.11994 0.12043 0.12034 0.11936 0.12071 0.12006 0.12027 0.12071 0.1205 0.11995 0.12074
0.11394 0.1141 0.11362 0.11283 0.11381 0.1141 0.11463 0.11452 0.11399 0.11412 0.11408 0.11345 0.11438 0.11456 0.11464 0.11507 0.11423 0.11346 0.11451 0.11492 0.11408 0.11466 0.11415 0.1148 0.11392 0.11366 0.11437 0.11435 0.11458 0.1137 0.11444 0.11402 0.11473 0.11427 0.11465 0.11419 0.11407 0.11441 0.11384 0.11453 0.1142 0.11498 0.11561 0.11456 0.11411 0.11401 0.11378 0.11505 0.11463 0.11442 0.11545 0.11439 0.11352 0.11397 0.11389 0.1139 0.11407 0.11461 0.11403 0.11459 0.11391 0.11489 0.11428 0.11552 0.11447 0.11468 0.11409 0.11436 0.11464 0.11475 0.11422 0.1147 0.11479 0.11433 0.1144 0.11442 0.11385 0.11389 0.11394 0.11467 0.11415 0.11443 0.11439 0.11445 0.11462 0.11385 0.11404 0.11432 0.11365 0.11405 0.11451 0.11442 0.11351 0.11477 0.11417 0.11436 0.11476 0.11457 0.11406 0.1148
0.10822 0.10836 0.10793 0.1072 0.10811 0.10837 0.10886 0.10876 0.10827 0.10839 0.10835 0.10777 0.10863 0.10879 0.10887 0.10926 0.10849 0.10779 0.10874 0.10913 0.10835 0.10888 0.10841 0.10902 0.10821 0.10796 0.10862 0.1086 0.10881 0.108 0.10868 0.10829 0.10894 0.10852 0.10887 0.10845 0.10834 0.10865 0.10813 0.10877 0.10846 0.10918 0.10976 0.10879 0.10838 0.10829 0.10808 0.10925 0.10885 0.10866 0.10961 0.10863 0.10784 0.10825 0.10817 0.10819 0.10834 0.10884 0.1083 0.10882 0.1082 0.1091 0.10854 0.10967 0.10871 0.10891 0.10836 0.10861 0.10887 0.10896 0.10848 0.10892 0.109 0.10858 0.10864 0.10866 0.10814 0.10818 0.10822 0.10889 0.10841 0.10867 0.10864 0.1087 0.10885 0.10814 0.10831 0.10857 0.10795 0.10833 0.10875 0.10867 0.10783 0.10898 0.10843 0.10861 0.10898 0.10881 0.10833 0.10901
0.10268 0.10281 0.10242 0.10175 0.10258 0.10282 0.10326 0.10317 0.10272 0.10284 0.1028 0.10228 0.10306 0.1032 0.10327 0.10362 0.10293 0.10229 0.10316 0.10351 0.1028 0.10329 0.10286 0.1034 0.10267 0.10245 0.10305 0.10303 0.10321 0.10248 0.1031 0.10275 0.10333 0.10296 0.10327 0.10289 0.10279 0.10307 0.1026 0.10318 0.1029 0.10355 0.10408 0.1032 0.10282 0.10274 0.10255 0.10362 0.10326 0.10308 0.10395 0.10305 0.10233 0.10271 0.10263 0.10265 0.10279 0.10324 0.10275 0.10323 0.10266 0.10348 0.10297 0.104 0.10312 0.10331 0.1028 0.10304 0.10327 0.10335 0.10292 0.10332 0.10339 0.10301 0.10306 0.10308 0.10261 0.10264 0.10268 0.1033 0.10285 0.10309 0.10306 0.10312 0.10325 0.10261 0.10276 0.103 0.10244 0.10278 0.10317 0.10309 0.10233 0.10337 0.10288 0.10304 0.10337 0.10322 0.10278 0.1034
0.097338 0.097453 0.097103 0.096504 0.097246 0.097458 0.097857 0.097777 0.097376 0.097477 0.097437 0.096976 0.09768 0.097805 0.097867 0.098181 0.097558 0.096984 0.097766 0.098076 0.097443 0.097883 0.097493 0.09798 0.097323 0.097124 0.097669 0.097647 0.097811 0.097151 0.097716 0.097397 0.097914 0.097585 0.097856 0.097523 0.097433 0.097679 0.097261 0.097786 0.097537 0.098119 0.098594 0.097803 0.097461 0.097393 0.097219 0.098176 0.097857 0.097694 0.098472 0.097669 0.09702 0.097371 0.097292 0.097309 0.097433 0.097839 0.097399 0.097825 0.097318 0.098055 0.097592 0.098521 0.097728 0.097901 0.097443 0.097659 0.097867 0.097939 0.097546 0.097907 0.097967 0.097632 0.097671 0.097688 0.09727 0.097302 0.097334 0.09789 0.097488 0.097706 0.097676 0.097734 0.097844 0.097268 0.097412 0.097624 0.097117 0.097428 0.097774 0.097703 0.097017 0.097956 0.097515 0.097657 0.097954 0.097828 0.097423 0.097985
0.092199 0.092302 0.091996 0.091464 0.092121 0.092305 0.092659 0.092588 0.092234 0.092324 0.092284 0.091884 0.092507 0.092613 0.092669 0.092942 0.092397 0.091888 0.092579 0.092853 0.092294 0.092685 0.092337 0.092765 0.092186 0.09201 0.092495 0.092475 0.092617 0.092033 0.092534 0.092253 0.092701 0.092419 0.092651 0.092362 0.092285 0.092497 0.092133 0.092598 0.092377 0.092889 0.093312 0.09261 0.092307 0.09225 0.092096 0.092942 0.092661 0.092513 0.093202 0.092491 0.091917 0.092235 0.092158 0.092173 0.092283 0.092643 0.092251 0.092631 0.092184 0.092834 0.092423 0.093244 0.092542 0.092701 0.092291 0.092486 0.092669 0.09273 0.092384 0.092702 0.092752 0.092459 0.09249 0.092506 0.09214 0.092169 0.092196 0.09269 0.092331 0.092526 0.092498 0.092556 0.092645 0.092136 0.092266 0.092452 0.092005 0.092282 0.092588 0.092524 0.091917 0.092745 0.09236 0.092484 0.092744 0.092641 0.092273 0.092774
0.087279 0.087368 0.087108 0.086643 0.087214 0.08737 0.087678 0.087616 0.087311 0.087388 0.087349 0.08701 0.087551 0.087639 0.087688 0.087921 0.087454 0.087011 0.087609 0.087846 0.087362 0.087703 0.087398 0.087766 0.087267 0.087114 0.087539 0.08752 0.08764 0.087132 0.08757 0.087326 0.087705 0.087471 0.087663 0.087418 0.087354 0.087533 0.087223 0.087628 0.087435 0.087877 0.088247 0.087635 0.08737 0.087325 0.087191 0.087925 0.087681 0.087549 0.088148 0.08753 0.087031 0.087316 0.087241 0.087256 0.087351 0.087664 0.087321 0.087653 0.087267 0.08783 0.087472 0.088184 0.087573 0.087717 0.087356 0.087531 0.087688 0.087739 0.087439 0.087713 0.087754 0.087504 0.087526 0.087542 0.087228 0.087254 0.087276 0.087707 0.087391 0.087564 0.087538 0.087594 0.087663 0.087222 0.087339 0.087498 0.087111 0.087353 0.087619 0.087563 0.087034 0.087751 0.087423 0.087527 0.08775 0.08767 0.08734 0.087778
0.082584 0.082659 0.082445 0.082048 0.082532 0.08266 0.082923 0.08287 0.082613 0.082678 0.082639 0.082362 0.082821 0.08289 0.082932 0.083124 0.082736 0.08236 0.082866 0.083065 0.082656 0.082947 0.082684 0.082993 0.082574 0.082444 0.082808 0.082791 0.082889 0.082458 0.082832 0.082625 0.082935 0.082748 0.0829 0.0827 0.082649 0.082794 0.082538 0.082883 0.082719 0.083089 0.083406 0.082885 0.082659 0.082626 0.082512 0.083132 0.082928 0.082811 0.083319 0.082795 0.082372 0.082624 0.08255 0.082564 0.082645 0.082911 0.082616 0.082901 0.082577 0.083051 0.082746 0.083349 0.08283 0.082959 0.082646 0.082801 0.082933 0.082972 0.08272 0.082949 0.082982 0.082775 0.082788 0.082803 0.082541 0.082565 0.082581 0.08295 0.082677 0.082828 0.082803 0.082858 0.082906 0.082533 0.082637 0.08277 0.082443 0.08265 0.082876 0.082827 0.082377 0.082982 0.082711 0.082797 0.082982 0.082924 0.082633 0.083009
0.078121 0.078182 0.078014 0.077684 0.078082 0.078183 0.078399 0.078356 0.078147 0.0782 0.078161 0.077946 0.078322 0.078373 0.078407 0.078559 0.07825 0.07794 0.078353 0.078515 0.078182 0.078423 0.078203 0.078451 0.078112 0.078005 0.078309 0.078293 0.078368 0.078015 0.078324 0.078155 0.078396 0.078257 0.078369 0.078213 0.078175 0.078287 0.078085 0.078369 0.078234 0.078534 0.078797 0.078367 0.078179 0.078158 0.078064 0.078572 0.078405 0.078304 0.078722 0.078291 0.077944 0.078163 0.078091 0.078104 0.07817 0.078389 0.078144 0.07838 0.078118 0.078504 0.078252 0.078745 0.078319 0.078432 0.078168 0.078302 0.078408 0.078437 0.078232 0.078417 0.078441 0.078277 0.078282 0.078296 0.078086 0.078108 0.078118 0.078424 0.078195 0.078322 0.0783 0.078354 0.078382 0.078076 0.078166 0.078273 0.078006 0.078178 0.078364 0.078322 0.077952 0.078445 0.078231 0.078298 0.078446 0.07841 0.078157 0.07847
0.073892 0.07394 0.073817 0.073555 0.073867 0.07394 0.074111 0.074076 0.073916 0.073957 0.073918 0.073764 0.074058 0.074091 0.074118 0.07423 0.073999 0.073755 0.074076 0.074201 0.073942 0.074134 0.073956 0.074145 0.073886 0.073801 0.074045 0.07403 0.074084 0.073808 0.074053 0.073921 0.074092 0.074 0.074073 0.073961 0.073937 0.074015 0.073867 0.074091 0.073984 0.074214 0.074424 0.074084 0.073935 0.073925 0.073851 0.074247 0.074118 0.074033 0.07436 0.074022 0.073751 0.073936 0.073866 0.073878 0.073931 0.074102 0.073906 0.074095 0.073893 0.074193 0.073993 0.074377 0.074043 0.074141 0.073926 0.074039 0.07412 0.074138 0.07398 0.074121 0.074135 0.074014 0.07401 0.074025 0.073865 0.073885 0.07389 0.074134 0.073948 0.074053 0.074032 0.074085 0.074092 0.073855 0.073931 0.074011 0.073804 0.073942 0.074088 0.074053 0.073761 0.074143 0.073985 0.074034 0.074145 0.074132 0.073917 0.074168
0.069901 0.069936 0.069857 0.069661 0.069888 0.069934 0.07006 0.070034 0.069921 0.06995 0.069912 0.069818 0.070032 0.070046 0.070067 0.070138 0.069985 0.069806 0.070036 0.070124 0.06994 0.070083 0.069946 0.070077 0.069896 0.069834 0.070018 0.070004 0.070037 0.069836 0.070018 0.069923 0.070027 0.069981 0.070015 0.069947 0.069935 0.06998 0.069885 0.07005 0.069971 0.070131 0.070289 0.070038 0.069928 0.069929 0.069874 0.070159 0.070069 0.069999 0.070237 0.069991 0.069794 0.069947 0.069878 0.06989 0.069928 0.070053 0.069905 0.070047 0.069906 0.070119 0.069971 0.070247 0.070004 0.070087 0.06992 0.070013 0.070069 0.070076 0.069964 0.070062 0.070067 0.069989 0.069976 0.06999 0.069882 0.069899 0.069899 0.070081 0.069937 0.07002 0.070001 0.070053 0.07004 0.06987 0.069932 0.069987 0.069838 0.069942 0.070049 0.070021 0.069807 0.070079 0.069977 0.070007 0.070081 0.07009 0.069913 0.070102
0.066145 0.066167 0.066132 0.066001 0.066145 0.066165 0.066247 0.06623 0.066163 0.066181 0.066143 0.066108 0.066242 0.066239 0.066252 0.066285 0.066208 0.066093 0.066233 0.066286 0.066174 0.066268 0.066173 0.066246 0.066142 0.066102 0.066228 0.066215 0.066227 0.066101 0.066221 0.066162 0.066199 0.066199 0.066195 0.066169 0.06617 0.066183 0.06614 0.066247 0.066195 0.066287 0.066392 0.06623 0.066157 0.066169 0.066133 0.06631 0.066256 0.066202 0.066352 0.066197 0.066073 0.066193 0.066127 0.066137 0.066162 0.066241 0.066141 0.066237 0.066154 0.066283 0.066186 0.066357 0.066202 0.066271 0.066151 0.066224 0.066255 0.066251 0.066186 0.066241 0.066237 0.0662 0.06618 0.066193 0.066134 0.066149 0.066144 0.066265 0.066163 0.066224 0.066207 0.066258 0.066226 0.066121 0.06617 0.066199 0.066109 0.066179 0.066247 0.066226 0.066089 0.066253 0.066205 0.066217 0.066256 0.066286 0.066146 0.066275
0.062625 0.062634 0.062641 0.062573 0.062637 0.06263 0.062669 0.062661 0.062639 0.062646 0.062608 0.062631 0.062688 0.062667 0.062674 0.062669 0.062666 0.062613 0.062666 0.062683 0.062642 0.06269 0.062635 0.062652 0.062623 0.062605 0.062673 0.062662 0.062653 0.062599 0.062658 0.062635 0.062608 0.062652 0.062611 0.062626 0.06264 0.062621 0.062629 0.062678 0.062654 0.062679 0.062734 0.062657 0.062621 0.062644 0.062627 0.062698 0.06268 0.062641 0.062705 0.062638 0.062586 0.062674 0.06261 0.06262 0.06263 0.062665 0.062611 0.062662 0.062637 0.062683 0.062636 0.062703 0.062637 0.06269 0.062617 0.06267 0.062677 0.062663 0.062642 0.062656 0.062644 0.062647 0.062618 0.062631 0.062621 0.062634 0.062624 0.062686 0.062625 0.062664 0.062648 0.062698 0.062647 0.062606 0.062642 0.062647 0.062613 0.06265 0.06268 0.062666 0.062603 0.062663 0.062668 0.062663 0.062666 0.062717 0.062614 0.062683
0.059335 0.059331 0.05938 0.059374 0.059359 0.059327 0.059324 0.059324 0.059346 0.059342 0.059305 0.059383 0.059365 0.059328 0.059328 0.059286 0.059355 0.059363 0.059332 0.059314 0.059342 0.059344 0.059328 0.059291 0.059335 0.059337 0.05935 0.05934 0.059311 0.059328 0.059329 0.059339 0.059249 0.059336 0.05926 0.059315 0.059341 0.059292 0.059348 0.059343 0.059344 0.059305 0.05931 0.059317 0.059317 0.05935 0.059351 0.059319 0.059336 0.059312 0.059293 0.059312 0.059329 0.059386 0.059324 0.059333 0.05933 0.059321 0.059313 0.05932 0.059351 0.059317 0.059318 0.059285 0.059303 0.059342 0.059314 0.059348 0.059331 0.059308 0.05933 0.059303 0.059283 0.059326 0.059289 0.059301 0.059339 0.059349 0.059334 0.059338 0.059317 0.059336 0.059322 0.05937 0.059301 0.059322 0.059346 0.059326 0.059347 0.059353 0.059346 0.059339 0.059348 0.059306 0.059362 0.05934 0.059309 0.05938 0.059313 0.059325
0.056271 0.056256 0.056344 0.056398 0.056307 0.056251 0.056207 0.056215 0.05628 0.056265 0.056229 0.056361 0.05627 0.056216 0.056211 0.056133 0.056271 0.056337 0.056225 0.056174 0.056269 0.056227 0.056249 0.056158 0.056273 0.056295 0.056255 0.056246 0.056197 0.056283 0.056226 0.05627 0.056119 0.056248 0.056137 0.056231 0.056268 0.05619 0.056293 0.056235 0.056261 0.056159 0.056117 0.056205 0.056239 0.056282 0.056301 0.056169 0.05622 0.05621 0.05611 0.056213 0.056297 0.056323 0.056264 0.056272 0.056256 0.056206 0.056241 0.056206 0.056291 0.056179 0.056227 0.056097 0.056197 0.056222 0.056238 0.056253 0.056214 0.056181 0.056245 0.056179 0.056151 0.056231 0.056188 0.056199 0.056282 0.05629 0.056271 0.056219 0.056237 0.056235 0.056223 0.05627 0.056183 0.056265 0.056276 0.056233 0.056307 0.056282 0.05624 0.056239 0.056318 0.056177 0.056283 0.056245 0.056181 0.056271 0.056239 0.056195
0.053428 0.053401 0.053528 0.053638 0.053474 0.053395 0.053312 0.053328 0.053434 0.053409 0.053373 0.053556 0.053396 0.053327 0.053316 0.053203 0.053408 0.053531 0.053339 0.053257 0.053416 0.053331 0.05339 0.053249 0.053431 0.053473 0.053381 0.053373 0.053306 0.053457 0.053346 0.053421 0.053213 0.053381 0.053236 0.053368 0.053416 0.053309 0.053459 0.053348 0.0534 0.053237 0.053149 0.053315 0.053382 0.053434 0.053471 0.053243 0.053327 0.05333 0.053153 0.053335 0.053483 0.053481 0.053424 0.053431 0.053403 0.053313 0.05339 0.053314 0.053451 0.053264 0.053358 0.053134 0.053313 0.053325 0.053382 0.053379 0.053319 0.053277 0.053381 0.053278 0.053242 0.053359 0.053308 0.053319 0.053446 0.053452 0.053428 0.053323 0.053378 0.053356 0.053346 0.053391 0.053288 0.053427 0.053426 0.053361 0.053486 0.053431 0.053355 0.05336 0.053507 0.053271 0.053425 0.053371 0.053276 0.053384 0.053386 0.053288
0.050798 0.05076 0.050923 0.051088 0.050854 0.050753 0.050633 0.050657 0.050801 0.050766 0.050731 0.050963 0.050737 0.050653 0.050636 0.050491 0.050759 0.050935 0.050669 0.050557 0.050777 0.050651 0.050744 0.050555 0.050802 0.050862 0.050721 0.050715 0.05063 0.050843 0.05068 0.050786 0.050522 0.050728 0.050552 0.050719 0.050777 0.050644 0.050836 0.050677 0.050752 0.050532 0.0504 0.05064 0.050739 0.0508 0.050853 0.050533 0.050649 0.050665 0.050414 0.050672 0.050882 0.050852 0.050797 0.050803 0.050764 0.050635 0.050752 0.050637 0.050824 0.050566 0.050703 0.05039 0.050644 0.050643 0.050741 0.05072 0.05064 0.050589 0.050731 0.050592 0.050549 0.050701 0.050644 0.050653 0.050822 0.050826 0.050798 0.050642 0.050732 0.050692 0.050684 0.050727 0.050608 0.050802 0.05079 0.050704 0.050877 0.050794 0.050685 0.050696 0.050907 0.050581 0.05078 0.050712 0.050587 0.050712 0.050746 0.050597
0.048373 0.048324 0.048521 0.048738 0.048439 0.048317 0.048161 0.048192 0.048374 0.04833 0.048295 0.048573 0.048284 0.048186 0.048164 0.047988 0.048317 0.048543 0.048206 0.048066 0.048343 0.048179 0.048305 0.048071 0.048378 0.048456 0.048268 0.048263 0.048161 0.048434 0.048221 0.048356 0.04804 0.048281 0.048076 0.048276 0.048344 0.048186 0.048419 0.048214 0.04831 0.048036 0.047863 0.048173 0.048302 0.048371 0.048439 0.048033 0.048178 0.048207 0.047886 0.048216 0.048484 0.048428 0.048375 0.048381 0.04833 0.048165 0.04832 0.048168 0.048402 0.048077 0.048254 0.047857 0.048182 0.048169 0.048305 0.048268 0.048168 0.048109 0.048287 0.048115 0.048065 0.048249 0.048186 0.048195 0.048403 0.048405 0.048373 0.048169 0.048292 0.048235 0.048228 0.04827 0.048136 0.048382 0.04836 0.048253 0.048472 0.048363 0.048223 0.048239 0.048511 0.048099 0.048342 0.048259 0.048105 0.048247 0.048312 0.048114
0.046144 0.046086 0.046315 0.046581 0.04622 0.046077 0.045889 0.045927 0.046143 0.04609 0.046056 0.046378 0.046029 0.045918 0.045891 0.045686 0.046071 0.046346 0.045942 0.045774 0.046106 0.045906 0.046063 0.045786 0.04615 0.046245 0.046013 0.046009 0.045892 0.046221 0.045961 0.046123 0.045757 0.046032 0.045799 0.04603 0.046108 0.045926 0.046198 0.045948 0.046065 0.045741 0.045527 0.045904 0.046062 0.046139 0.046221 0.045734 0.045906 0.045947 0.04556 0.045959 0.046281 0.0462 0.046149 0.046154 0.046093 0.045894 0.046085 0.045898 0.046176 0.045787 0.046003 0.045526 0.045919 0.045894 0.046066 0.046014 0.045895 0.045828 0.046041 0.045837 0.04578 0.045995 0.045926 0.045935 0.046181 0.04618 0.046145 0.045894 0.04605 0.045976 0.04597 0.046011 0.045863 0.046159 0.046126 0.046 0.046262 0.046128 0.045959 0.045981 0.04631 0.045818 0.0461 0.046004 0.045824 0.045981 0.046075 0.045831
0.044102 0.044035 0.044295 0.044606 0.044187 0.044026 0.043807 0.04385 0.044099 0.044038 0.044005 0.044367 0.043963 0.04384 0.043808 0.043575 0.044014 0.044333 0.043867 0.043674 0.044057 0.043823 0.044009 0.043691 0.04411 0.04422 0.043947 0.043944 0.043812 0.044193 0.04389 0.044077 0.043666 0.043971 0.043712 0.043973 0.04406 0.043855 0.044163 0.043873 0.044009 0.043636 0.043386 0.043826 0.04401 0.044094 0.04419 0.043626 0.043825 0.043877 0.043427 0.04389 0.044264 0.044159 0.04411 0.044115 0.044044 0.043813 0.044037 0.043818 0.044137 0.043689 0.043941 0.043389 0.043846 0.043809 0.044015 0.043948 0.043812 0.043739 0.043983 0.043749 0.043687 0.043931 0.043856 0.043864 0.044144 0.044142 0.044103 0.04381 0.043996 0.043906 0.043902 0.043941 0.04378 0.044122 0.044079 0.043936 0.044239 0.044081 0.043884 0.043911 0.044294 0.043726 0.044047 0.043938 0.043733 0.043905 0.044025 0.043739
0.042238 0.042162 0.04245 0.042803 0.04233 0.042153 0.041904 0.041954 0.042233 0.042164 0.042132 0.042532 0.042076 0.041942 0.041905 0.041647 0.042135 0.042496 0.041972 0.041755 0.042185 0.041919 0.042134 0.041778 0.042247 0.042372 0.04206 0.042058 0.041912 0.042342 0.041998 0.042208 0.041755 0.042089 0.041806 0.042095 0.042189 0.041964 0.042305 0.041976 0.042131 0.041714 0.041429 0.041927 0.042136 0.042227 0.042335 0.0417 0.041923 0.041985 0.041478 0.042001 0.042422 0.042296 0.042249 0.042252 0.042173 0.041912 0.042167 0.041917 0.042275 0.041772 0.042058 0.041436 0.041951 0.041905 0.042142 0.042062 0.041909 0.041829 0.042103 0.041842 0.041774 0.042045 0.041965 0.041973 0.042285 0.042281 0.042239 0.041906 0.04212 0.042015 0.042013 0.04205 0.041878 0.042262 0.04221 0.04205 0.042391 0.042211 0.041989 0.042021 0.042453 0.041816 0.042171 0.042051 0.041823 0.042008 0.042153 0.041827
0.040541 0.040457 0.04077 0.041162 0.04064 0.040447 0.040172 0.040227 0.040534 0.040458 0.040427 0.040861 0.040358 0.040213 0.040172 0.039891 0.040424 0.040823 0.040246 0.040008 0.040482 0.040186 0.040426 0.040036 0.040551 0.040689 0.040341 0.04034 0.040182 0.040657 0.040275 0.040508 0.040015 0.040376 0.040071 0.040384 0.040486 0.040242 0.040613 0.04025 0.040421 0.039963 0.039646 0.040198 0.040429 0.040527 0.040647 0.039946 0.040191 0.040263 0.039702 0.04028 0.040745 0.040599 0.040554 0.040557 0.040469 0.04018 0.040465 0.040187 0.04058 0.040026 0.040343 0.039656 0.040227 0.04017 0.040437 0.040344 0.040177 0.040091 0.040392 0.040105 0.040032 0.040327 0.040244 0.040251 0.040593 0.040587 0.040543 0.040173 0.040412 0.040294 0.040292 0.040328 0.040145 0.040569 0.040509 0.040334 0.040709 0.040509 0.040264 0.0403 0.040778 0.040076 0.040464 0.040333 0.040083 0.04028 0.040449 0.040086
0.039 0.03891 0.039246 0.039673 0.039106 0.038899 0.038599 0.038659 0.038991 0.03891 0.038879 0.039344 0.038798 0.038644 0.038599 0.038297 0.038871 0.039305 0.038679 0.038421 0.038935 0.038613 0.038875 0.038454 0.039011 0.039161 0.038781 0.038781 0.038612 0.039127 0.038712 0.038964 0.038435 0.03882 0.038495 0.038831 0.03894 0.038679 0.039078 0.038682 0.038869 0.038373 0.038028 0.038628 0.038881 0.038983 0.039114 0.038354 0.038619 0.0387 0.03809 0.038719 0.039224 0.039058 0.039016 0.039018 0.038922 0.038609 0.03892 0.038616 0.039041 0.038441 0.038786 0.038041 0.038661 0.038596 0.038889 0.038784 0.038604 0.038512 0.038838 0.038528 0.038451 0.038769 0.038681 0.038687 0.039056 0.03905 0.039002 0.038599 0.038861 0.038731 0.038731 0.038765 0.038572 0.039032 0.038964 0.038776 0.039182 0.038963 0.038697 0.038737 0.039257 0.038496 0.038913 0.038774 0.038504 0.038712 0.038903 0.038506
0.037606 0.037509 0.037866 0.038326 0.037718 0.037498 0.037176 0.03724 0.037595 0.037508 0.037478 0.037971 0.037386 0.037223 0.037175 0.036854 0.037465 0.037931 0.037261 0.036985 0.037535 0.037189 0.037472 0.037022 0.037617 0.037778 0.037369 0.03737 0.03719 0.037742 0.037296 0.037566 0.037006 0.037412 0.037069 0.037426 0.03754 0.037264 0.037688 0.037264 0.037464 0.036934 0.036562 0.037207 0.037479 0.037586 0.037726 0.036912 0.037196 0.037285 0.036631 0.037305 0.037846 0.037664 0.037623 0.037625 0.037522 0.037186 0.037521 0.037194 0.037648 0.037006 0.037377 0.036579 0.037244 0.037171 0.037488 0.037372 0.03718 0.037083 0.037432 0.037101 0.03702 0.037357 0.037266 0.037272 0.037666 0.037658 0.037608 0.037174 0.037458 0.037316 0.037317 0.03735 0.037148 0.037641 0.037566 0.037365 0.0378 0.037565 0.037279 0.037323 0.037881 0.037066 0.03751 0.037362 0.037074 0.037292 0.037503 0.037075
0.036347 0.036244 0.03662 0.037108 0.036464 0.036232 0.03589 0.035959 0.036334 0.036242 0.036213 0.036731 0.036111 0.035941 0.035889 0.035551 0.036196 0.03669 0.035981 0.035688 0.036271 0.035903 0.036205 0.03573 0.036359 0.03653 0.036094 0.036095 0.035907 0.036492 0.036018 0.036304 0.035715 0.036141 0.035782 0.036157 0.036276 0.035986 0.036433 0.035982 0.036195 0.035635 0.035239 0.035925 0.036213 0.036325 0.036474 0.035611 0.035911 0.036008 0.035314 0.036029 0.036602 0.036405 0.036366 0.036367 0.036258 0.035902 0.036258 0.03591 0.036391 0.035711 0.036105 0.035259 0.035964 0.035884 0.036223 0.036098 0.035895 0.035794 0.036163 0.035813 0.035728 0.036084 0.035989 0.035995 0.03641 0.036401 0.036349 0.035887 0.036191 0.036039 0.036041 0.036072 0.035863 0.036384 0.036303 0.036091 0.036552 0.036302 0.035999 0.036045 0.036638 0.035776 0.036243 0.036087 0.035784 0.03601 0.036239 0.035783
0.035212 0.035104 0.035497 0.03601 0.035334 0.035093 0.034733 0.034805 0.035199 0.035102 0.035073 0.035613 0.034962 0.034786 0.034732 0.034379 0.035053 0.035572 0.034828 0.034521 0.035132 0.034745 0.035064 0.034566 0.035225 0.035405 0.034946 0.034948 0.034751 0.035366 0.034867 0.035167 0.034553 0.034996 0.034623 0.035014 0.035138 0.034836 0.035302 0.034829 0.035052 0.034466 0.034049 0.034769 0.035073 0.035188 0.035345 0.034439 0.034754 0.034857 0.034128 0.034879 0.035481 0.03527 0.035233 0.035234 0.03512 0.034745 0.03512 0.034754 0.035258 0.034544 0.034959 0.034071 0.034812 0.034725 0.035083 0.03495 0.034737 0.034632 0.035019 0.034652 0.034564 0.034936 0.034839 0.034844 0.035279 0.035268 0.035215 0.034729 0.035049 0.034888 0.034891 0.034922 0.034706 0.035253 0.035166 0.034944 0.035427 0.035164 0.034846 0.034895 0.035517 0.034613 0.035102 0.034939 0.034622 0.034855 0.0351 0.03462
0.034192 0.03408 0.034486 0.035021 0.034318 0.034068 0.033693 0.033768 0.034177 0.034076 0.034049 0.034608 0.03393 0.033748 0.033691 0.033325 0.034025 0.034565 0.033791 0.033472 0.034108 0.033705 0.034038 0.033521 0.034205 0.034392 0.033913 0.033916 0.033713 0.034352 0.033832 0.034145 0.033509 0.033966 0.033581 0.033986 0.034115 0.033802 0.034285 0.033792 0.034025 0.033415 0.03298 0.033731 0.034047 0.034167 0.034329 0.033387 0.033715 0.033823 0.033063 0.033846 0.034473 0.03425 0.034215 0.034215 0.034096 0.033705 0.034097 0.033715 0.034239 0.033496 0.033929 0.033004 0.033776 0.033683 0.034059 0.033918 0.033697 0.033589 0.033991 0.03361 0.033519 0.033905 0.033805 0.03381 0.034261 0.03425 0.034195 0.033688 0.034023 0.033854 0.033858 0.033887 0.033666 0.034235 0.034143 0.033913 0.034416 0.034141 0.033809 0.033861 0.034509 0.033569 0.034075 0.033907 0.033578 0.033817 0.034076 0.033575
0.033276 0.03316 0.033578 0.034132 0.033405 0.033148 0.03276 0.032838 0.03326 0.033156 0.033129 0.033704 0.033003 0.032817 0.032758 0.032381 0.033102 0.033661 0.032861 0.032532 0.033189 0.032771 0.033117 0.032583 0.03329 0.033483 0.032987 0.03299 0.032781 0.033442 0.032904 0.033227 0.032573 0.033042 0.032647 0.033064 0.033195 0.032874 0.033372 0.032861 0.033103 0.032473 0.032022 0.0328 0.033127 0.033249 0.033417 0.032443 0.032782 0.032895 0.032109 0.032919 0.033567 0.033333 0.0333 0.0333 0.033177 0.032773 0.033179 0.032783 0.033323 0.032557 0.033004 0.032048 0.032847 0.032749 0.033139 0.032992 0.032763 0.032653 0.033068 0.032675 0.032582 0.032979 0.032878 0.032882 0.033347 0.033335 0.033279 0.032754 0.033102 0.032926 0.032931 0.032959 0.032733 0.033321 0.033225 0.032988 0.033507 0.033222 0.032879 0.032934 0.033604 0.032632 0.033154 0.03298 0.032641 0.032886 0.033157 0.032638
0.032454 0.032335 0.032763 0.033332 0.032585 0.032322 0.031924 0.032004 0.032437 0.03233 0.032304 0.032891 0.032172 0.031982 0.031922 0.031535 0.032274 0.032848 0.032028 0.031689 0.032364 0.031934 0.03229 0.031743 0.032468 0.032667 0.032156 0.03216 0.031946 0.032625 0.032072 0.032403 0.031735 0.032214 0.03181 0.032237 0.032371 0.032043 0.032552 0.032027 0.032275 0.03163 0.031165 0.031965 0.032302 0.032425 0.032598 0.031598 0.031945 0.032063 0.031256 0.032088 0.032753 0.032511 0.032479 0.032479 0.032352 0.031937 0.032355 0.031948 0.032502 0.031715 0.032175 0.031193 0.032014 0.031912 0.032314 0.032161 0.031927 0.031814 0.03224 0.031837 0.031742 0.032149 0.032046 0.03205 0.032527 0.032514 0.032457 0.031917 0.032276 0.032094 0.0321 0.032126 0.031897 0.032501 0.032401 0.032158 0.032691 0.032397 0.032045 0.032102 0.03279 0.031793 0.032327 0.03215 0.031802 0.032051 0.032333 0.031798
0.031716 0.031594 0.03203 0.032611 0.03185 0.031582 0.031175 0.031256 0.031699 0.031589 0.031564 0.032161 0.031427 0.031234 0.031172 0.030779 0.031531 0.032118 0.031281 0.030935 0.031624 0.031184 0.031549 0.030991 0.031731 0.031933 0.031411 0.031415 0.031198 0.031891 0.031326 0.031664 0.030984 0.03147 0.031061 0.031495 0.031631 0.031297 0.031816 0.03128 0.031533 0.030875 0.030399 0.031217 0.031561 0.031686 0.031863 0.030842 0.031196 0.031318 0.030493 0.031343 0.032022 0.031773 0.031742 0.031741 0.031612 0.031188 0.031616 0.031199 0.031764 0.030961 0.031432 0.030429 0.031268 0.031162 0.031574 0.031416 0.031178 0.031063 0.031498 0.031087 0.03099 0.031405 0.031301 0.031305 0.031791 0.031777 0.031719 0.031167 0.031534 0.031349 0.031354 0.03138 0.031148 0.031764 0.031662 0.031414 0.031958 0.031658 0.031298 0.031356 0.032059 0.031042 0.031586 0.031405 0.031051 0.031303 0.031593 0.031046
0.031053 0.03093 0.031371 0.031962 0.031188 0.030917 0.030503 0.030586 0.031035 0.030924 0.0309 0.031504 0.030758 0.030563 0.030501 0.030102 0.030865 0.031461 0.030611 0.03026 0.030959 0.030513 0.030884 0.030318 0.031068 0.031274 0.030743 0.030747 0.030527 0.031231 0.030657 0.031 0.030312 0.030804 0.03039 0.030829 0.030967 0.030629 0.031154 0.030609 0.030867 0.030199 0.029715 0.030547 0.030896 0.031023 0.031202 0.030165 0.030525 0.030649 0.029811 0.030675 0.031364 0.031109 0.03108 0.031079 0.030948 0.030517 0.030952 0.030528 0.031102 0.030287 0.030765 0.029746 0.030599 0.03049 0.030909 0.030748 0.030506 0.03039 0.030832 0.030414 0.030317 0.030737 0.030633 0.030636 0.031129 0.031114 0.031056 0.030495 0.030869 0.03068 0.030686 0.030711 0.030477 0.031102 0.030998 0.030746 0.031298 0.030993 0.030628 0.030687 0.031401 0.030369 0.03092 0.030737 0.030378 0.030632 0.030929 0.030373
0.030457 0.030332 0.030776 0.031374 0.030592 0.030319 0.0299 0.029984 0.030438 0.030326 0.030302 0.030911 0.030158 0.029961 0.029898 0.029495 0.030265 0.030868 0.030009 0.029655 0.030361 0.029909 0.030285 0.029714 0.030471 0.03068 0.030142 0.030147 0.029925 0.030637 0.030055 0.030403 0.029709 0.030204 0.029787 0.03023 0.030369 0.030029 0.030558 0.030007 0.030268 0.029593 0.029103 0.029945 0.030298 0.030425 0.030607 0.029558 0.029922 0.030048 0.0292 0.030074 0.030771 0.030512 0.030484 0.030483 0.03035 0.029915 0.030355 0.029926 0.030505 0.029682 0.030165 0.029135 0.029998 0.029886 0.030311 0.030147 0.029903 0.029786 0.030233 0.029811 0.029713 0.030137 0.030033 0.030036 0.030533 0.030518 0.030459 0.029892 0.030271 0.030079 0.030085 0.030109 0.029874 0.030507 0.0304 0.030146 0.030704 0.030396 0.030026 0.030086 0.030808 0.029765 0.030321 0.030136 0.029774 0.030029 0.030331 0.029768
0.029917 0.029792 0.030238 0.030839 0.030054 0.029779 0.029358 0.029442 0.029898 0.029786 0.029762 0.030374 0.029616 0.029419 0.029355 0.02895 0.029725 0.030331 0.029467 0.029111 0.029822 0.029366 0.029745 0.02917 0.029932 0.030142 0.0296 0.029605 0.029383 0.030099 0.029514 0.029863 0.029167 0.029663 0.029245 0.02969 0.029829 0.029488 0.030019 0.029465 0.029727 0.029049 0.028555 0.029402 0.029758 0.029886 0.030068 0.029013 0.029379 0.029507 0.028653 0.029533 0.030234 0.029972 0.029945 0.029944 0.02981 0.029372 0.029816 0.029384 0.029966 0.029137 0.029624 0.028588 0.029456 0.029343 0.029771 0.029606 0.02936 0.029243 0.029692 0.029268 0.02917 0.029596 0.029492 0.029495 0.029994 0.029979 0.02992 0.029349 0.029731 0.029537 0.029544 0.029567 0.029332 0.029968 0.02986 0.029605 0.030166 0.029856 0.029484 0.029544 0.030271 0.029222 0.02978 0.029595 0.029231 0.029486 0.029792 0.029225
0.029428 0.029302 0.029748 0.030351 0.029564 0.029289 0.028867 0.028952 0.029408 0.029296 0.029273 0.029884 0.029125 0.028928 0.028864 0.028459 0.029234 0.029842 0.028976 0.028619 0.029332 0.028875 0.029255 0.02868 0.029443 0.029653 0.02911 0.029115 0.028892 0.02961 0.029023 0.029373 0.028677 0.029173 0.028756 0.0292 0.029339 0.028998 0.02953 0.028974 0.029237 0.028557 0.028061 0.028912 0.029269 0.029396 0.029579 0.028521 0.028888 0.029017 0.028161 0.029043 0.029745 0.029481 0.029456 0.029454 0.029321 0.028881 0.029326 0.028893 0.029476 0.028646 0.029134 0.028095 0.028966 0.028852 0.029282 0.029115 0.028869 0.028752 0.029202 0.028778 0.02868 0.029106 0.029002 0.029005 0.029505 0.029489 0.029431 0.028858 0.029241 0.029046 0.029054 0.029076 0.028841 0.029479 0.02937 0.029115 0.029677 0.029366 0.028993 0.029054 0.029782 0.028731 0.02929 0.029105 0.02874 0.028994 0.029302 0.028733
0.028981 0.028855 0.0293 0.029901 0.029116 0.028842 0.02842 0.028505 0.028961 0.028848 0.028826 0.029435 0.028677 0.028481 0.028417 0.028014 0.028787 0.029393 0.02853 0.028173 0.028884 0.028428 0.028808 0.028234 0.028995 0.029205 0.028663 0.028668 0.028446 0.029162 0.028577 0.028926 0.028232 0.028726 0.02831 0.028754 0.028892 0.028552 0.029082 0.028527 0.02879 0.028111 0.027616 0.028465 0.028822 0.028948 0.029131 0.028075 0.028442 0.02857 0.027716 0.028596 0.029297 0.029033 0.029008 0.029007 0.028873 0.028435 0.028879 0.028447 0.029029 0.0282 0.028688 0.02765 0.02852 0.028405 0.028835 0.028668 0.028423 0.028306 0.028755 0.028332 0.028234 0.028659 0.028556 0.028558 0.029057 0.029042 0.028983 0.028411 0.028794 0.0286 0.028607 0.028628 0.028395 0.029032 0.028923 0.028668 0.029229 0.028918 0.028546 0.028607 0.029334 0.028285 0.028842 0.028658 0.028294 0.028547 0.028855 0.028287
0.028568 0.028443 0.028885 0.029483 0.028703 0.028431 0.028011 0.028095 0.028549 0.028437 0.028415 0.02902 0.028266 0.028072 0.028008 0.027607 0.028375 0.028978 0.02812 0.027765 0.028472 0.028019 0.028397 0.027826 0.028583 0.028792 0.028252 0.028257 0.028037 0.028749 0.028166 0.028514 0.027824 0.028315 0.027903 0.028343 0.02848 0.028142 0.028669 0.028117 0.028378 0.027704 0.02721 0.028056 0.028411 0.028536 0.028718 0.027668 0.028032 0.02816 0.02731 0.028186 0.028884 0.02862 0.028596 0.028594 0.028462 0.028026 0.028468 0.028037 0.028616 0.027792 0.028277 0.027245 0.02811 0.027996 0.028424 0.028257 0.028013 0.027898 0.028344 0.027923 0.027826 0.028248 0.028146 0.028149 0.028644 0.028629 0.028571 0.028002 0.028383 0.028189 0.028197 0.028217 0.027987 0.028619 0.028511 0.028258 0.028815 0.028506 0.028136 0.028196 0.028919 0.027877 0.028431 0.028247 0.027885 0.028136 0.028444 0.027879
0.028185 0.028061 0.028498 0.029091 0.028318 0.028049 0.027633 0.027716 0.028165 0.028054 0.028034 0.028632 0.027885 0.027693 0.027629 0.027232 0.027993 0.028591 0.02774 0.027389 0.02809 0.02764 0.028015 0.027449 0.0282 0.028406 0.027871 0.027876 0.027658 0.028364 0.027786 0.028131 0.027448 0.027934 0.027526 0.027962 0.028097 0.027763 0.028285 0.027738 0.027997 0.027328 0.026838 0.027677 0.028029 0.028152 0.028333 0.027292 0.027653 0.027781 0.026937 0.027806 0.028497 0.028235 0.028213 0.028211 0.028079 0.027647 0.028086 0.027658 0.028232 0.027415 0.027896 0.026873 0.027731 0.027617 0.028042 0.027877 0.027635 0.02752 0.027963 0.027546 0.02745 0.027868 0.027767 0.027769 0.02826 0.028245 0.028188 0.027623 0.028002 0.027809 0.027817 0.027836 0.027608 0.028236 0.028128 0.027877 0.028429 0.028123 0.027756 0.027816 0.028533 0.027499 0.028048 0.027866 0.027508 0.027756 0.028062 0.027501
0.027824 0.027702 0.028134 0.028719 0.027955 0.02769 0.027278 0.027361 0.027805 0.027695 0.027675 0.028266 0.027528 0.027338 0.027275 0.026883 0.027635 0.028225 0.027385 0.027038 0.02773 0.027285 0.027656 0.027098 0.027839 0.028043 0.027514 0.027519 0.027304 0.028001 0.027431 0.027771 0.027097 0.027576 0.027173 0.027604 0.027737 0.027408 0.027923 0.027382 0.027638 0.026978 0.026493 0.027323 0.02767 0.027792 0.02797 0.026942 0.027299 0.027425 0.026591 0.02745 0.028133 0.027874 0.027852 0.02785 0.02772 0.027293 0.027726 0.027304 0.02787 0.027064 0.027539 0.026528 0.027376 0.027263 0.027683 0.027519 0.02728 0.027168 0.027605 0.027193 0.027098 0.027511 0.027412 0.027414 0.027898 0.027883 0.027827 0.027269 0.027643 0.027453 0.027461 0.02748 0.027255 0.027874 0.027767 0.02752 0.028066 0.027763 0.0274 0.02746 0.028168 0.027147 0.027689 0.027509 0.027155 0.0274 0.027703 0.027148
0.027481 0.02736 0.027785 0.028361 0.02761 0.027348 0.026943 0.027025 0.027462 0.027354 0.027334 0.027915 0.027188 0.027002 0.02694 0.026554 0.027294 0.027875 0.027048 0.026706 0.027388 0.02695 0.027316 0.026765 0.027495 0.027696 0.027175 0.02718 0.026968 0.027655 0.027093 0.027428 0.026765 0.027236 0.02684 0.027264 0.027395 0.027071 0.027578 0.027045 0.027297 0.026647 0.026169 0.026987 0.027329 0.027449 0.027624 0.026611 0.026963 0.027088 0.026266 0.027113 0.027785 0.027529 0.027508 0.027506 0.027378 0.026957 0.027385 0.026968 0.027526 0.026732 0.0272 0.026203 0.02704 0.026928 0.027342 0.02718 0.026945 0.026834 0.027265 0.026859 0.026766 0.027172 0.027075 0.027077 0.027554 0.027539 0.027484 0.026934 0.027303 0.027115 0.027123 0.027141 0.02692 0.02753 0.027425 0.027181 0.027718 0.02742 0.027063 0.027122 0.027819 0.026814 0.027347 0.02717 0.026822 0.027062 0.027361 0.026815
0.02715 0.027031 0.027449 0.028014 0.027276 0.02702 0.026622 0.026702 0.027131 0.027025 0.027006 0.027576 0.026863 0.026679 0.026619 0.026239 0.026966 0.027537 0.026725 0.026389 0.027059 0.026628 0.026988 0.026447 0.027164 0.027361 0.026849 0.026855 0.026647 0.027321 0.026769 0.027098 0.026447 0.02691 0.026521 0.026937 0.027066 0.026747 0.027245 0.026722 0.02697 0.026331 0.025861 0.026665 0.027001 0.027119 0.027291 0.026296 0.026641 0.026764 0.025957 0.026789 0.027449 0.027197 0.027177 0.027175 0.027049 0.026636 0.027055 0.026647 0.027195 0.026414 0.026875 0.025895 0.026717 0.026607 0.027014 0.026855 0.026624 0.026515 0.026938 0.026539 0.026448 0.026847 0.026751 0.026753 0.027222 0.027207 0.027153 0.026612 0.026975 0.026791 0.026798 0.026816 0.026599 0.027199 0.027095 0.026856 0.027383 0.02709 0.02674 0.026797 0.027482 0.026495 0.027019 0.026845 0.026503 0.026739 0.027033 0.026496
0.026827 0.026711 0.02712 0.027673 0.026951 0.0267 0.02631 0.026388 0.026809 0.026705 0.026686 0.027245 0.026546 0.026366 0.026307 0.025935 0.026647 0.027206 0.026411 0.026082 0.026738 0.026316 0.026668 0.026139 0.026841 0.027034 0.026533 0.026538 0.026334 0.026995 0.026454 0.026777 0.026139 0.026592 0.026211 0.026619 0.026745 0.026433 0.02692 0.026408 0.026651 0.026025 0.025565 0.026352 0.026682 0.026797 0.026965 0.025991 0.026329 0.026449 0.025658 0.026473 0.02712 0.026873 0.026853 0.026852 0.026729 0.026324 0.026735 0.026334 0.026871 0.026106 0.026558 0.025598 0.026403 0.026295 0.026694 0.026538 0.026312 0.026205 0.026619 0.026229 0.026139 0.026531 0.026437 0.026439 0.026898 0.026883 0.02683 0.026301 0.026656 0.026475 0.026483 0.0265 0.026288 0.026875 0.026773 0.026539 0.027056 0.026769 0.026425 0.026482 0.027152 0.026186 0.026698 0.026529 0.026193 0.026424 0.026712 0.026187
0.026509 0.026395 0.026794 0.027335 0.02663 0.026384 0.026003 0.02608 0.026491 0.026389 0.026371 0.026916 0.026234 0.026058 0.026001 0.025637 0.026333 0.026879 0.026102 0.02578 0.026422 0.02601 0.026353 0.025836 0.026522 0.026711 0.026221 0.026226 0.026027 0.026673 0.026144 0.026459 0.025836 0.026279 0.025907 0.026305 0.026428 0.026124 0.0266 0.026099 0.026336 0.025725 0.025275 0.026044 0.026367 0.026479 0.026643 0.025691 0.026022 0.026139 0.025366 0.026163 0.026794 0.026554 0.026534 0.026532 0.026412 0.026017 0.026418 0.026027 0.026551 0.025804 0.026245 0.025307 0.026094 0.025989 0.026379 0.026226 0.026005 0.025901 0.026306 0.025924 0.025837 0.026219 0.026128 0.026129 0.026577 0.026563 0.026511 0.025994 0.026342 0.026165 0.026172 0.026189 0.025982 0.026555 0.026456 0.026227 0.026732 0.026452 0.026116 0.026171 0.026826 0.025882 0.026383 0.026217 0.025889 0.026115 0.026397 0.025883
0.026191 0.026081 0.026469 0.026996 0.026309 0.02607 0.025699 0.025773 0.026173 0.026075 0.026057 0.026588 0.025923 0.025752 0.025696 0.025342 0.02602 0.026552 0.025794 0.025481 0.026106 0.025705 0.02604 0.025536 0.026204 0.026388 0.025911 0.025916 0.025722 0.026351 0.025836 0.026143 0.025536 0.025967 0.025605 0.025992 0.026113 0.025816 0.02628 0.025792 0.026023 0.025427 0.024988 0.025739 0.026053 0.026162 0.026322 0.025394 0.025717 0.025831 0.025077 0.025854 0.026469 0.026235 0.026216 0.026214 0.026097 0.025712 0.026103 0.025722 0.026233 0.025505 0.025934 0.02502 0.025787 0.025684 0.026064 0.025916 0.0257 0.025599 0.025993 0.025621 0.025536 0.025909 0.02582 0.025821 0.026258 0.026244 0.026194 0.02569 0.026028 0.025856 0.025863 0.02588 0.025678 0.026236 0.02614 0.025917 0.026409 0.026135 0.025808 0.025862 0.0265 0.02558 0.026069 0.025907 0.025588 0.025807 0.026082 0.025581
0.025871 0.025764 0.026142 0.026654 0.025986 0.025754 0.025393 0.025465 0.025854 0.025758 0.025741 0.026258 0.025611 0.025445 0.02539 0.025045 0.025705 0.026222 0.025486 0.025181 0.025789 0.025398 0.025724 0.025234 0.025884 0.026063 0.025599 0.025604 0.025415 0.026027 0.025526 0.025825 0.025234 0.025654 0.025301 0.025678 0.025795 0.025506 0.025958 0.025483 0.025708 0.025128 0.024702 0.025431 0.025737 0.025843 0.025999 0.025097 0.02541 0.025521 0.024788 0.025544 0.026142 0.025914 0.025896 0.025894 0.02578 0.025405 0.025786 0.025415 0.025912 0.025204 0.025622 0.024732 0.025479 0.025379 0.025748 0.025604 0.025394 0.025295 0.025679 0.025317 0.025235 0.025597 0.02551 0.025512 0.025936 0.025923 0.025874 0.025384 0.025713 0.025546 0.025553 0.025569 0.025372 0.025915 0.025822 0.025605 0.026083 0.025817 0.025499 0.025552 0.026172 0.025277 0.025752 0.025595 0.025284 0.025498 0.025765 0.025278
0.025547 0.025443 0.02581 0.026306 0.025658 0.025433 0.025082 0.025153 0.02553 0.025437 0.02542 0.025922 0.025294 0.025133 0.02508 0.024745 0.025386 0.025887 0.025173 0.024877 0.025467 0.025088 0.025404 0.024929 0.025559 0.025733 0.025283 0.025288 0.025104 0.025698 0.025212 0.025502 0.024928 0.025336 0.024993 0.02536 0.025473 0.025193 0.025631 0.025171 0.025389 0.024826 0.024412 0.02512 0.025416 0.02552 0.025671 0.024795 0.0251 0.025207 0.024496 0.025229 0.025809 0.025589 0.02557 0.025569 0.025458 0.025095 0.025464 0.025104 0.025586 0.024899 0.025305 0.024442 0.025166 0.025069 0.025427 0.025288 0.025084 0.024988 0.02536 0.025009 0.024929 0.025281 0.025196 0.025198 0.02561 0.025597 0.025549 0.025074 0.025393 0.025231 0.025238 0.025253 0.025062 0.02559 0.025499 0.025288 0.025752 0.025495 0.025186 0.025237 0.025839 0.02497 0.025432 0.025279 0.024978 0.025185 0.025444 0.024971
0.025216 0.025115 0.025471 0.02595 0.025324 0.025105 0.024766 0.024834 0.0252 0.02511 0.025093 0.025579 0.024972 0.024815 0.024764 0.02444 0.02506 0.025545 0.024854 0.024567 0.025139 0.024772 0.025078 0.024617 0.025228 0.025396 0.02496 0.024965 0.024787 0.025362 0.024892 0.025172 0.024617 0.025011 0.02468 0.025035 0.025144 0.024873 0.025297 0.024852 0.025063 0.024518 0.024117 0.024803 0.025089 0.02519 0.025336 0.024488 0.024783 0.024887 0.024198 0.024908 0.02547 0.025257 0.025239 0.025237 0.02513 0.024778 0.025135 0.024787 0.025254 0.024589 0.024981 0.024146 0.024847 0.024753 0.0251 0.024965 0.024768 0.024675 0.025035 0.024695 0.024618 0.024958 0.024876 0.024878 0.025277 0.025265 0.025218 0.024758 0.025067 0.02491 0.024917 0.024932 0.024747 0.025257 0.025169 0.024966 0.025415 0.025165 0.024867 0.024916 0.025498 0.024658 0.025104 0.024956 0.024665 0.024866 0.025116 0.024659
0.024877 0.024779 0.025123 0.025586 0.024981 0.02477 0.024442 0.024508 0.024861 0.024774 0.024758 0.025228 0.024641 0.024489 0.02444 0.024126 0.024726 0.025195 0.024527 0.02425 0.024802 0.024448 0.024743 0.024298 0.024888 0.02505 0.02463 0.024634 0.024462 0.025017 0.024563 0.024834 0.024297 0.024679 0.024358 0.024701 0.024808 0.024545 0.024955 0.024525 0.024729 0.024202 0.023814 0.024477 0.024754 0.024851 0.024993 0.024173 0.024458 0.024559 0.023893 0.024579 0.025122 0.024916 0.024898 0.024897 0.024794 0.024453 0.024799 0.024462 0.024914 0.024271 0.02465 0.023842 0.02452 0.02443 0.024765 0.024634 0.024444 0.024354 0.024702 0.024374 0.024298 0.024627 0.024548 0.02455 0.024936 0.024924 0.024879 0.024434 0.024733 0.024581 0.024587 0.024602 0.024423 0.024917 0.024832 0.024635 0.025069 0.024828 0.024539 0.024587 0.02515 0.024337 0.024769 0.024626 0.024344 0.024539 0.02478 0.024338
0.024528 0.024434 0.024765 0.025212 0.024628 0.024424 0.024108 0.024172 0.024513 0.024429 0.024413 0.024866 0.0243 0.024154 0.024106 0.023804 0.024382 0.024835 0.02419 0.023923 0.024456 0.024114 0.024399 0.023969 0.024539 0.024695 0.024289 0.024294 0.024128 0.024663 0.024225 0.024487 0.023968 0.024337 0.024027 0.024358 0.024461 0.024208 0.024603 0.024188 0.024385 0.023877 0.023503 0.024142 0.024409 0.024503 0.02464 0.023849 0.024124 0.024221 0.023579 0.024241 0.024764 0.024566 0.024549 0.024547 0.024448 0.024119 0.024452 0.024128 0.024563 0.023943 0.024309 0.023529 0.024183 0.024097 0.024419 0.024294 0.02411 0.024023 0.024359 0.024042 0.023969 0.024287 0.024211 0.024212 0.024585 0.024573 0.02453 0.024101 0.024389 0.024243 0.024249 0.024263 0.02409 0.024566 0.024484 0.024294 0.024713 0.024481 0.024202 0.024248 0.024791 0.024007 0.024424 0.024286 0.024014 0.024202 0.024434 0.024008
0.024168 0.024078 0.024397 0.024827 0.024265 0.024069 0.023764 0.023825 0.024154 0.024073 0.024057 0.024494 0.023949 0.023808 0.023762 0.023471 0.024028 0.024464 0.023843 0.023586 0.024099 0.02377 0.024044 0.02363 0.024179 0.024329 0.023939 0.023943 0.023783 0.024299 0.023877 0.024129 0.023629 0.023985 0.023686 0.024005 0.024104 0.02386 0.024241 0.023841 0.024031 0.023541 0.023181 0.023797 0.024054 0.024145 0.024276 0.023515 0.023779 0.023873 0.023254 0.023892 0.024396 0.024205 0.024188 0.024187 0.024091 0.023775 0.024095 0.023783 0.024203 0.023605 0.023957 0.023206 0.023836 0.023753 0.024064 0.023943 0.023766 0.023682 0.024006 0.0237 0.02363 0.023936 0.023863 0.023864 0.024223 0.024212 0.02417 0.023757 0.024034 0.023894 0.023899 0.023914 0.023746 0.024205 0.024126 0.023943 0.024346 0.024123 0.023855 0.023899 0.024422 0.023667 0.024068 0.023935 0.023673 0.023855 0.024078 0.023668
0.023797 0.02371 0.024018 0.024431 0.023891 0.023702 0.023409 0.023468 0.023784 0.023706 0.023691 0.024111 0.023587 0.023451 0.023407 0.023126 0.023663 0.024082 0.023485 0.023237 0.023731 0.023414 0.023678 0.02328 0.023807 0.023952 0.023577 0.023581 0.023427 0.023923 0.023517 0.02376 0.023278 0.023621 0.023333 0.02364 0.023736 0.0235 0.023867 0.023483 0.023665 0.023194 0.022848 0.02344 0.023687 0.023775 0.023901 0.023169 0.023424 0.023513 0.022918 0.023531 0.024016 0.023834 0.023816 0.023815 0.023723 0.023419 0.023727 0.023427 0.02383 0.023256 0.023594 0.022872 0.023478 0.023398 0.023697 0.023581 0.023411 0.02333 0.023641 0.023347 0.02328 0.023574 0.023503 0.023505 0.02385 0.023839 0.023799 0.023402 0.023668 0.023533 0.023539 0.023553 0.023392 0.023832 0.023757 0.023581 0.023969 0.023754 0.023496 0.023538 0.024041 0.023315 0.023702 0.023574 0.023321 0.023497 0.02371 0.023316
0.023415 0.023331 0.023627 0.024023 0.023505 0.023323 0.023042 0.023098 0.023402 0.023327 0.023312 0.023717 0.023213 0.023083 0.02304 0.02277 0.023286 0.023688 0.023115 0.022877 0.023351 0.023047 0.0233 0.022917 0.023425 0.023563 0.023203 0.023207 0.023059 0.023535 0.023146 0.023379 0.022916 0.023245 0.022968 0.023264 0.023356 0.023129 0.023482 0.023113 0.023288 0.022835 0.022503 0.023072 0.023309 0.023393 0.023514 0.022811 0.023056 0.023142 0.02257 0.023159 0.023625 0.02345 0.023433 0.023432 0.023343 0.023052 0.023347 0.023059 0.023447 0.022895 0.02322 0.022526 0.023108 0.023032 0.023318 0.023207 0.023043 0.022966 0.023265 0.022983 0.022917 0.023201 0.023132 0.023134 0.023465 0.023455 0.023416 0.023036 0.023291 0.023161 0.023166 0.023181 0.023025 0.023448 0.023376 0.023207 0.023579 0.023373 0.023126 0.023166 0.023649 0.022951 0.023323 0.0232 0.022957 0.023126 0.023331 0.022953
0.02302 0.02294 0.023224 0.023605 0.023107 0.022932 0.022663 0.022717 0.023008 0.022936 0.022922 0.02331 0.022828 0.022702 0.022661 0.022402 0.022897 0.023283 0.022733 0.022505 0.022959 0.022668 0.02291 0.022543 0.02303 0.023163 0.022818 0.022821 0.022679 0.023136 0.022763 0.022986 0.022541 0.022858 0.022592 0.022876 0.022964 0.022746 0.023085 0.022732 0.022899 0.022465 0.022146 0.022692 0.022919 0.023 0.023116 0.022442 0.022677 0.022758 0.022211 0.022775 0.023222 0.023055 0.023038 0.023037 0.022952 0.022672 0.022956 0.02268 0.023051 0.022522 0.022834 0.022168 0.022726 0.022653 0.022927 0.022822 0.022664 0.02259 0.022877 0.022606 0.022543 0.022815 0.022749 0.022751 0.023069 0.023059 0.023022 0.022657 0.022902 0.022778 0.022782 0.022796 0.022647 0.023053 0.022984 0.022821 0.023178 0.022981 0.022743 0.022782 0.023245 0.022576 0.022933 0.022815 0.022582 0.022744 0.02294 0.022578
0.022615 0.022538 0.02281 0.023175 0.022698 0.02253 0.022272 0.022324 0.022603 0.022534 0.02252 0.022893 0.02243 0.02231 0.02227 0.022022 0.022497 0.022866 0.022339 0.02212 0.022556 0.022277 0.022509 0.022157 0.022624 0.022751 0.022421 0.022424 0.022287 0.022725 0.022368 0.022582 0.022155 0.022459 0.022203 0.022476 0.022561 0.022352 0.022677 0.022338 0.022498 0.022082 0.021777 0.0223 0.022517 0.022595 0.022707 0.02206 0.022285 0.022363 0.021839 0.022379 0.022807 0.022648 0.022631 0.02263 0.022549 0.022281 0.022552 0.022288 0.022644 0.022137 0.022435 0.021798 0.022333 0.022263 0.022525 0.022424 0.022274 0.022202 0.022477 0.022217 0.022157 0.022418 0.022354 0.022356 0.022661 0.022652 0.022616 0.022267 0.022501 0.022382 0.022386 0.0224 0.022256 0.022645 0.02258 0.022424 0.022766 0.022577 0.022349 0.022387 0.02283 0.022189 0.022531 0.022418 0.022194 0.022351 0.022538 0.02219
0.022198 0.022124 0.022385 0.022734 0.022277 0.022117 0.02187 0.021919 0.022187 0.022121 0.022107 0.022464 0.022022 0.021906 0.021868 0.02163 0.022085 0.022439 0.021934 0.021724 0.022142 0.021875 0.022097 0.021759 0.022206 0.022328 0.022012 0.022015 0.021884 0.022303 0.021961 0.022166 0.021757 0.022049 0.021803 0.022064 0.022146 0.021946 0.022257 0.021933 0.022087 0.021688 0.021396 0.021896 0.022104 0.022179 0.022286 0.021667 0.021883 0.021957 0.021455 0.021972 0.022382 0.02223 0.022213 0.022213 0.022135 0.021878 0.022138 0.021885 0.022226 0.02174 0.022026 0.021416 0.021927 0.021861 0.022112 0.022016 0.021871 0.021802 0.022066 0.021817 0.021759 0.022009 0.021948 0.02195 0.022242 0.022234 0.022199 0.021865 0.022088 0.021975 0.021979 0.021993 0.021854 0.022227 0.022164 0.022015 0.022343 0.022162 0.021944 0.021979 0.022404 0.02179 0.022118 0.022009 0.021795 0.021946 0.022124 0.021792
0.02177 0.021699 0.02195 0.022283 0.021846 0.021692 0.021456 0.021504 0.021759 0.021696 0.021682 0.022025 0.021602 0.021491 0.021455 0.021227 0.021662 0.022001 0.021518 0.021317 0.021716 0.021461 0.021673 0.02135 0.021778 0.021895 0.021593 0.021595 0.02147 0.021871 0.021544 0.02174 0.021348 0.021628 0.021392 0.021642 0.02172 0.021528 0.021827 0.021517 0.021664 0.021282 0.021004 0.021481 0.02168 0.021752 0.021854 0.021262 0.021469 0.02154 0.021059 0.021554 0.021946 0.021801 0.021785 0.021784 0.02171 0.021464 0.021712 0.021471 0.021797 0.021332 0.021606 0.021022 0.021511 0.021448 0.021688 0.021596 0.021458 0.021392 0.021644 0.021406 0.02135 0.02159 0.021531 0.021533 0.021813 0.021804 0.021771 0.021452 0.021665 0.021557 0.021561 0.021574 0.021441 0.021798 0.021738 0.021595 0.021909 0.021736 0.021527 0.021561 0.021967 0.02138 0.021694 0.02159 0.021385 0.021529 0.021699 0.021382
0.021332 0.021265 0.021505 0.021823 0.021405 0.021258 0.021032 0.021078 0.021322 0.021262 0.021248 0.021577 0.021172 0.021065 0.021031 0.020813 0.02123 0.021553 0.021091 0.020899 0.021281 0.021037 0.02124 0.020931 0.02134 0.021452 0.021163 0.021165 0.021045 0.021428 0.021116 0.021303 0.020928 0.021196 0.02097 0.02121 0.021285 0.021101 0.021387 0.02109 0.021231 0.020866 0.0206 0.021056 0.021246 0.021316 0.021413 0.020847 0.021044 0.021112 0.020653 0.021126 0.0215 0.021363 0.021346 0.021346 0.021275 0.02104 0.021277 0.021046 0.021359 0.020914 0.021175 0.020617 0.021084 0.021025 0.021253 0.021166 0.021034 0.02097 0.021211 0.020984 0.020931 0.02116 0.021103 0.021105 0.021373 0.021365 0.021333 0.021028 0.021232 0.021129 0.021132 0.021146 0.021018 0.021359 0.021302 0.021165 0.021465 0.0213 0.021101 0.021133 0.021521 0.020959 0.02126 0.02116 0.020964 0.021103 0.021264 0.020961
0.020885 0.020821 0.021051 0.021355 0.020956 0.020814 0.020599 0.020642 0.020876 0.020818 0.020805 0.02112 0.020732 0.02063 0.020597 0.020388 0.020788 0.021097 0.020655 0.020472 0.020837 0.020604 0.020797 0.020501 0.020893 0.021 0.020724 0.020726 0.020611 0.020977 0.020679 0.020858 0.020498 0.020755 0.020539 0.020768 0.02084 0.020664 0.020938 0.020654 0.020788 0.020439 0.020185 0.020621 0.020803 0.020869 0.020963 0.020422 0.02061 0.020674 0.020236 0.020688 0.021046 0.020915 0.020899 0.020898 0.02083 0.020606 0.020832 0.020612 0.020911 0.020485 0.020735 0.020202 0.020648 0.020592 0.02081 0.020727 0.0206 0.020539 0.02077 0.020552 0.020501 0.020721 0.020666 0.020668 0.020924 0.020917 0.020886 0.020595 0.020789 0.020691 0.020694 0.020708 0.020584 0.02091 0.020856 0.020725 0.021012 0.020854 0.020664 0.020695 0.021066 0.020528 0.020816 0.020721 0.020533 0.020666 0.02082 0.020531
0.02043 0.020368 0.020589 0.02088 0.020498 0.020362 0.020156 0.020198 0.020421 0.020366 0.020353 0.020655 0.020284 0.020186 0.020155 0.019955 0.020337 0.020633 0.02021 0.020035 0.020384 0.020161 0.020346 0.020063 0.020437 0.020539 0.020276 0.020278 0.020168 0.020518 0.020233 0.020404 0.020059 0.020306 0.020098 0.020318 0.020387 0.020218 0.02048 0.02021 0.020338 0.020004 0.019762 0.020178 0.020352 0.020415 0.020504 0.019987 0.020167 0.020228 0.019809 0.020241 0.020584 0.020459 0.020443 0.020443 0.020377 0.020163 0.020379 0.020169 0.020455 0.020048 0.020286 0.019777 0.020203 0.02015 0.020358 0.020279 0.020158 0.020099 0.02032 0.020112 0.020063 0.020273 0.02022 0.020222 0.020467 0.020461 0.020431 0.020153 0.020338 0.020244 0.020247 0.020261 0.020142 0.020454 0.020403 0.020277 0.020552 0.020401 0.020219 0.020248 0.020603 0.020089 0.020365 0.020273 0.020093 0.020222 0.020367 0.020091
0.019968 0.019909 0.02012 0.020399 0.020033 0.019903 0.019706 0.019745 0.019959 0.019907 0.019894 0.020183 0.019829 0.019735 0.019705 0.019514 0.019879 0.020162 0.019757 0.01959 0.019923 0.019711 0.019887 0.019617 0.019975 0.020072 0.019821 0.019823 0.019717 0.020052 0.019779 0.019943 0.019613 0.019849 0.01965 0.019861 0.019927 0.019765 0.020016 0.019757 0.01988 0.01956 0.019329 0.019726 0.019892 0.019954 0.020039 0.019545 0.019717 0.019775 0.019375 0.019787 0.020114 0.019996 0.01998 0.01998 0.019917 0.019713 0.019919 0.019718 0.019991 0.019603 0.01983 0.019344 0.019751 0.0197 0.019898 0.019823 0.019708 0.019652 0.019862 0.019663 0.019616 0.019817 0.019767 0.019769 0.020004 0.019997 0.019969 0.019703 0.01988 0.01979 0.019793 0.019806 0.019693 0.01999 0.019942 0.019822 0.020084 0.01994 0.019766 0.019794 0.020133 0.019641 0.019906 0.019818 0.019646 0.019769 0.019908 0.019644
0.019499 0.019443 0.019645 0.019912 0.019562 0.019437 0.019249 0.019287 0.019492 0.019441 0.019428 0.019706 0.019367 0.019277 0.019248 0.019065 0.019415 0.019685 0.019298 0.019138 0.019457 0.019254 0.019422 0.019163 0.019506 0.019599 0.019359 0.019361 0.019259 0.01958 0.019319 0.019475 0.019159 0.019386 0.019195 0.019397 0.01946 0.019305 0.019546 0.019298 0.019415 0.01911 0.018889 0.019269 0.019427 0.019486 0.019568 0.019095 0.019259 0.019315 0.018932 0.019326 0.01964 0.019527 0.019511 0.019511 0.019451 0.019255 0.019452 0.01926 0.019522 0.01915 0.019368 0.018903 0.019292 0.019244 0.019433 0.019361 0.019251 0.019197 0.019399 0.019208 0.019163 0.019355 0.019307 0.019309 0.019534 0.019528 0.0195 0.019246 0.019415 0.01933 0.019332 0.019345 0.019236 0.019521 0.019475 0.01936 0.019611 0.019473 0.019307 0.019333 0.019658 0.019187 0.01944 0.019356 0.019191 0.01931 0.019442 0.01919
0.019026 0.018972 0.019166 0.019422 0.019086 0.018966 0.018787 0.018823 0.019019 0.01897 0.018958 0.019224 0.0189 0.018813 0.018786 0.01861 0.018945 0.019204 0.018834 0.01868 0.018986 0.018792 0.018952 0.018704 0.019032 0.019122 0.018892 0.018893 0.018796 0.019103 0.018853 0.019003 0.0187 0.018918 0.018734 0.018928 0.018989 0.01884 0.01907 0.018834 0.018946 0.018653 0.018443 0.018805 0.018957 0.019014 0.019091 0.018639 0.018797 0.018849 0.018484 0.01886 0.01916 0.019053 0.019037 0.019037 0.01898 0.018793 0.018981 0.018797 0.019048 0.018692 0.0189 0.018455 0.018827 0.018782 0.018962 0.018894 0.018788 0.018737 0.01893 0.018747 0.018704 0.018888 0.018841 0.018843 0.019059 0.019053 0.019027 0.018784 0.018945 0.018864 0.018866 0.018879 0.018774 0.019047 0.019002 0.018892 0.019133 0.019001 0.018842 0.018867 0.019178 0.018727 0.01897 0.018889 0.018731 0.018845 0.018971 0.01873
0.018549 0.018497 0.018684 0.018929 0.018607 0.018492 0.01832 0.018354 0.018542 0.018496 0.018483 0.01874 0.018428 0.018345 0.018319 0.018151 0.018472 0.01872 0.018365 0.018218 0.01851 0.018325 0.018478 0.018241 0.018555 0.018641 0.018421 0.018422 0.018329 0.018622 0.018384 0.018527 0.018236 0.018445 0.018269 0.018455 0.018513 0.01837 0.018592 0.018365 0.018472 0.018192 0.017991 0.018337 0.018483 0.018537 0.018612 0.018179 0.018329 0.018379 0.01803 0.01839 0.018678 0.018575 0.018559 0.018559 0.018505 0.018325 0.018506 0.01833 0.01857 0.018229 0.018428 0.018002 0.018358 0.018315 0.018488 0.018423 0.018321 0.018272 0.018457 0.018282 0.01824 0.018417 0.018372 0.018374 0.018581 0.018575 0.01855 0.018317 0.018471 0.018394 0.018396 0.018409 0.018307 0.018569 0.018527 0.018421 0.018651 0.018525 0.018373 0.018397 0.018694 0.018263 0.018495 0.018418 0.018267 0.018376 0.018496 0.018265
0.018069 0.01802 0.018199 0.018434 0.018125 0.018015 0.01785 0.017883 0.018063 0.018019 0.018006 0.018253 0.017954 0.017874 0.017849 0.017687 0.017996 0.018234 0.017893 0.017752 0.018033 0.017855 0.018001 0.017774 0.018075 0.018157 0.017947 0.017948 0.017858 0.01814 0.017911 0.018049 0.017769 0.01797 0.0178 0.017979 0.018035 0.017898 0.018111 0.017893 0.017996 0.017727 0.017535 0.017866 0.018006 0.018058 0.01813 0.017714 0.017859 0.017907 0.017572 0.017917 0.018193 0.018095 0.018079 0.018079 0.018027 0.017855 0.018028 0.017859 0.01809 0.017763 0.017953 0.017546 0.017886 0.017845 0.01801 0.017949 0.017851 0.017804 0.017981 0.017813 0.017773 0.017943 0.017899 0.017901 0.0181 0.018095 0.01807 0.017847 0.017995 0.017921 0.017922 0.017935 0.017838 0.018088 0.018048 0.017947 0.018168 0.018047 0.017901 0.017924 0.018209 0.017795 0.018018 0.017944 0.017799 0.017905 0.018018 0.017798
0.017589 0.017541 0.017714 0.01794 0.017642 0.017536 0.017378 0.017409 0.017583 0.01754 0.017528 0.017765 0.017478 0.017401 0.017377 0.017222 0.017518 0.017747 0.017419 0.017284 0.017553 0.017383 0.017523 0.017304 0.017594 0.017673 0.017471 0.017472 0.017386 0.017656 0.017437 0.017569 0.017299 0.017493 0.01733 0.017501 0.017556 0.017423 0.017628 0.01742 0.017518 0.01726 0.017076 0.017394 0.017527 0.017578 0.017647 0.017248 0.017387 0.017432 0.017111 0.017442 0.017707 0.017614 0.017598 0.017598 0.017548 0.017383 0.017548 0.017387 0.017609 0.017294 0.017477 0.017086 0.017413 0.017374 0.017532 0.017473 0.017379 0.017333 0.017504 0.017342 0.017304 0.017467 0.017425 0.017427 0.017618 0.017613 0.01759 0.017376 0.017517 0.017446 0.017447 0.01746 0.017366 0.017606 0.017568 0.017471 0.017683 0.017567 0.017427 0.017449 0.017723 0.017325 0.01754 0.017468 0.017329 0.017431 0.017539 0.017328
0.017108 0.017062 0.017228 0.017446 0.017159 0.017057 0.016905 0.016935 0.017102 0.017061 0.017049 0.017278 0.017002 0.016927 0.016904 0.016755 0.01704 0.01726 0.016945 0.016815 0.017074 0.01691 0.017045 0.016834 0.017113 0.017189 0.016995 0.016996 0.016913 0.017173 0.016961 0.017089 0.016829 0.017016 0.016858 0.017024 0.017076 0.016948 0.017146 0.016945 0.01704 0.016792 0.016615 0.01692 0.017049 0.017098 0.017164 0.01678 0.016914 0.016957 0.016649 0.016967 0.017222 0.017133 0.017117 0.017117 0.017069 0.01691 0.017069 0.016914 0.017127 0.016825 0.017 0.016625 0.016938 0.016901 0.017053 0.016997 0.016906 0.016862 0.017026 0.016871 0.016833 0.016991 0.01695 0.016952 0.017136 0.017131 0.017109 0.016903 0.017039 0.016971 0.016972 0.016985 0.016893 0.017125 0.017088 0.016994 0.017199 0.017087 0.016952 0.016973 0.017237 0.016854 0.017061 0.016992 0.016858 0.016956 0.01706 0.016857
0.016628 0.016584 0.016745 0.016955 0.016678 0.016579 0.016432 0.016462 0.016623 0.016583 0.016571 0.016792 0.016526 0.016454 0.016432 0.016288 0.016563 0.016775 0.016471 0.016346 0.016595 0.016437 0.016567 0.016364 0.016633 0.016706 0.016519 0.01652 0.01644 0.01669 0.016487 0.01661 0.016359 0.01654 0.016387 0.016547 0.016598 0.016474 0.016665 0.016472 0.016563 0.016324 0.016154 0.016447 0.016571 0.016618 0.016682 0.016313 0.016441 0.016483 0.016186 0.016492 0.016738 0.016652 0.016636 0.016637 0.01659 0.016437 0.01659 0.016441 0.016647 0.016356 0.016524 0.016163 0.016464 0.016429 0.016575 0.016521 0.016434 0.016391 0.016549 0.016399 0.016364 0.016515 0.016475 0.016478 0.016655 0.016651 0.016629 0.016431 0.016561 0.016496 0.016497 0.01651 0.016421 0.016644 0.016609 0.016519 0.016716 0.016608 0.016478 0.016499 0.016753 0.016384 0.016583 0.016516 0.016387 0.016483 0.016582 0.016387
0.01615 0.016108 0.016263 0.016467 0.016199 0.016103 0.015962 0.01599 0.016145 0.016107 0.016095 0.01631 0.016052 0.015983 0.015961 0.015822 0.016088 0.016293 0.015999 0.015878 0.016119 0.015967 0.016092 0.015896 0.016155 0.016226 0.016046 0.016046 0.015969 0.016211 0.016014 0.016133 0.01589 0.016065 0.015918 0.016072 0.016121 0.016002 0.016186 0.016 0.016088 0.015857 0.015693 0.015976 0.016095 0.016141 0.016203 0.015846 0.01597 0.01601 0.015724 0.016019 0.016256 0.016174 0.016158 0.016159 0.016114 0.015966 0.016114 0.01597 0.016169 0.015888 0.01605 0.015702 0.015992 0.015959 0.016099 0.016047 0.015963 0.015922 0.016074 0.01593 0.015895 0.016042 0.016003 0.016005 0.016177 0.016173 0.016151 0.01596 0.016086 0.016023 0.016024 0.016037 0.015951 0.016166 0.016132 0.016045 0.016235 0.016132 0.016006 0.016026 0.016271 0.015914 0.016107 0.016043 0.015918 0.01601 0.016106 0.015917
0.015676 0.015635 0.015786 0.015983 0.015723 0.01563 0.015494 0.015521 0.015671 0.015634 0.015623 0.015831 0.015582 0.015514 0.015493 0.015359 0.015616 0.015814 0.01553 0.015413 0.015646 0.015499 0.01562 0.01543 0.015681 0.01575 0.015575 0.015576 0.0155 0.015735 0.015545 0.015659 0.015424 0.015594 0.015451 0.0156 0.015648 0.015532 0.015711 0.01553 0.015615 0.015392 0.015235 0.015507 0.015623 0.015667 0.015727 0.015382 0.015502 0.015541 0.015264 0.015549 0.015779 0.0157 0.015684 0.015685 0.015641 0.015498 0.015641 0.015502 0.015694 0.015422 0.015579 0.015243 0.015523 0.015491 0.015627 0.015577 0.015495 0.015455 0.015602 0.015463 0.015429 0.015571 0.015533 0.015535 0.015702 0.015698 0.015677 0.015492 0.015614 0.015553 0.015554 0.015566 0.015483 0.015691 0.015659 0.015574 0.015759 0.015658 0.015537 0.015556 0.015793 0.015448 0.015635 0.015572 0.015451 0.015541 0.015633 0.015451
0.015206 0.015166 0.015313 0.015505 0.015252 0.015162 0.015029 0.015056 0.015202 0.015166 0.015154 0.015357 0.015115 0.015049 0.015029 0.014899 0.015148 0.015341 0.015064 0.014951 0.015177 0.015034 0.015151 0.014967 0.015211 0.015278 0.015108 0.015109 0.015036 0.015263 0.015079 0.01519 0.014962 0.015127 0.014987 0.015133 0.015179 0.015067 0.01524 0.015065 0.015148 0.014931 0.014779 0.015043 0.015154 0.015198 0.015256 0.014922 0.015038 0.015075 0.014807 0.015083 0.015306 0.015229 0.015214 0.015214 0.015172 0.015034 0.015172 0.015037 0.015224 0.01496 0.015112 0.014786 0.015058 0.015027 0.015158 0.01511 0.015031 0.014992 0.015135 0.014999 0.014967 0.015104 0.015068 0.01507 0.015231 0.015227 0.015207 0.015028 0.015146 0.015087 0.015088 0.0151 0.015019 0.015221 0.01519 0.015107 0.015287 0.015189 0.015071 0.01509 0.01532 0.014985 0.015166 0.015106 0.014988 0.015076 0.015164 0.014988
0.014742 0.014703 0.014846 0.015033 0.014787 0.014699 0.01457 0.014596 0.014738 0.014703 0.014691 0.014889 0.014653 0.014589 0.01457 0.014443 0.014685 0.014873 0.014604 0.014494 0.014714 0.014575 0.014689 0.01451 0.014747 0.014811 0.014647 0.014647 0.014576 0.014797 0.014618 0.014726 0.014504 0.014664 0.014529 0.01467 0.014716 0.014606 0.014775 0.014605 0.014685 0.014475 0.014327 0.014583 0.014691 0.014734 0.01479 0.014465 0.014578 0.014614 0.014355 0.014622 0.014839 0.014765 0.014749 0.01475 0.014709 0.014574 0.014708 0.014578 0.014759 0.014503 0.014651 0.014334 0.014598 0.014568 0.014695 0.014648 0.014572 0.014534 0.014673 0.014541 0.014509 0.014643 0.014607 0.014609 0.014766 0.014763 0.014743 0.014569 0.014683 0.014626 0.014627 0.014639 0.01456 0.014756 0.014726 0.014646 0.01482 0.014725 0.014611 0.014628 0.014853 0.014527 0.014703 0.014644 0.01453 0.014615 0.014701 0.01453
0.014284 0.014246 0.014386 0.014568 0.014328 0.014242 0.014117 0.014142 0.01428 0.014246 0.014234 0.014427 0.014198 0.014135 0.014116 0.013993 0.014229 0.014412 0.01415 0.014043 0.014256 0.014121 0.014232 0.014058 0.014289 0.014352 0.014191 0.014192 0.014122 0.014338 0.014163 0.014268 0.014052 0.014208 0.014076 0.014214 0.014258 0.014151 0.014316 0.01415 0.014228 0.014023 0.01388 0.014129 0.014235 0.014276 0.014331 0.014015 0.014124 0.014159 0.013907 0.014167 0.014378 0.014306 0.014291 0.014292 0.014252 0.014121 0.014251 0.014124 0.014301 0.014051 0.014195 0.013887 0.014143 0.014114 0.014238 0.014193 0.014118 0.014081 0.014216 0.014088 0.014057 0.014187 0.014152 0.014154 0.014308 0.014304 0.014285 0.014116 0.014226 0.014171 0.014171 0.014184 0.014106 0.014298 0.014268 0.01419 0.01436 0.014268 0.014156 0.014173 0.014392 0.014074 0.014246 0.014189 0.014077 0.014161 0.014244 0.014077
0.013833 0.013796 0.013933 0.014111 0.013876 0.013792 0.01367 0.013694 0.013829 0.013796 0.013785 0.013973 0.013749 0.013688 0.013669 0.013549 0.013779 0.013958 0.013702 0.013598 0.013806 0.013674 0.013782 0.013612 0.013838 0.013899 0.013743 0.013743 0.013675 0.013886 0.013715 0.013818 0.013606 0.013759 0.01363 0.013765 0.013808 0.013703 0.013865 0.013703 0.013779 0.013579 0.013439 0.013682 0.013785 0.013826 0.013879 0.01357 0.013677 0.013711 0.013465 0.013719 0.013926 0.013855 0.01384 0.013841 0.013801 0.013674 0.013801 0.013677 0.013849 0.013606 0.013746 0.013446 0.013696 0.013667 0.013788 0.013744 0.013671 0.013635 0.013767 0.013642 0.013611 0.013739 0.013704 0.013707 0.013856 0.013853 0.013834 0.013669 0.013777 0.013723 0.013723 0.013735 0.01366 0.013847 0.013818 0.013741 0.013908 0.013817 0.013709 0.013725 0.013939 0.013629 0.013796 0.01374 0.013631 0.013713 0.013794 0.013631
0.013391 0.013354 0.013488 0.013663 0.013432 0.01335 0.01323 0.013254 0.013386 0.013354 0.013343 0.013528 0.013308 0.013248 0.01323 0.013112 0.013338 0.013513 0.013262 0.01316 0.013364 0.013235 0.013341 0.013174 0.013395 0.013455 0.013302 0.013302 0.013236 0.013442 0.013275 0.013376 0.013168 0.013318 0.013191 0.013323 0.013366 0.013263 0.013421 0.013263 0.013337 0.013141 0.013005 0.013242 0.013343 0.013383 0.013436 0.013133 0.013238 0.013271 0.01303 0.013278 0.013481 0.013412 0.013397 0.013398 0.013359 0.013234 0.013359 0.013237 0.013406 0.013168 0.013305 0.013011 0.013256 0.013228 0.013346 0.013303 0.013232 0.013196 0.013326 0.013203 0.013173 0.013298 0.013264 0.013266 0.013413 0.01341 0.013391 0.013229 0.013335 0.013282 0.013283 0.013295 0.01322 0.013404 0.013375 0.013301 0.013464 0.013375 0.013268 0.013285 0.013494 0.01319 0.013354 0.013299 0.013193 0.013273 0.013352 0.013193
0.012957 0.012921 0.013053 0.013225 0.012998 0.012917 0.012799 0.012823 0.012952 0.01292 0.01291 0.013092 0.012875 0.012816 0.012799 0.012683 0.012905 0.013077 0.01283 0.01273 0.01293 0.012804 0.012907 0.012744 0.012961 0.01302 0.012869 0.01287 0.012805 0.013007 0.012843 0.012942 0.012738 0.012885 0.012761 0.01289 0.012932 0.012831 0.012987 0.012831 0.012904 0.012712 0.012579 0.012811 0.01291 0.012949 0.013001 0.012704 0.012806 0.012839 0.012603 0.012846 0.013045 0.012978 0.012963 0.012964 0.012926 0.012803 0.012925 0.012806 0.012972 0.012738 0.012873 0.012585 0.012824 0.012797 0.012913 0.012871 0.012801 0.012766 0.012893 0.012772 0.012743 0.012865 0.012832 0.012835 0.012979 0.012975 0.012957 0.012798 0.012902 0.01285 0.012851 0.012862 0.012789 0.012969 0.012942 0.012868 0.013028 0.012941 0.012837 0.012853 0.013058 0.01276 0.012921 0.012867 0.012762 0.012841 0.012919 0.012763
0.012532 0.012497 0.012626 0.012796 0.012572 0.012493 0.012377 0.0124 0.012528 0.012496 0.012486 0.012665 0.012452 0.012394 0.012377 0.012263 0.012481 0.012651 0.012408 0.012309 0.012506 0.012382 0.012483 0.012323 0.012536 0.012595 0.012446 0.012446 0.012382 0.012582 0.01242 0.012517 0.012317 0.012462 0.012339 0.012467 0.012508 0.012409 0.012562 0.012408 0.01248 0.012291 0.01216 0.012388 0.012486 0.012525 0.012576 0.012283 0.012384 0.012416 0.012185 0.012423 0.012619 0.012553 0.012538 0.012539 0.012502 0.012381 0.012501 0.012384 0.012547 0.012317 0.012449 0.012166 0.012401 0.012375 0.012489 0.012447 0.012379 0.012344 0.012469 0.01235 0.012322 0.012442 0.01241 0.012412 0.012554 0.012551 0.012533 0.012376 0.012478 0.012427 0.012428 0.012439 0.012367 0.012545 0.012517 0.012445 0.012603 0.012517 0.012414 0.01243 0.012632 0.012338 0.012497 0.012444 0.012341 0.012418 0.012495 0.012341
0.012117 0.012082 0.012211 0.012379 0.012157 0.012079 0.011964 0.011987 0.012113 0.012082 0.012072 0.012249 0.012038 0.011981 0.011964 0.011852 0.012067 0.012234 0.011995 0.011898 0.012092 0.011969 0.012069 0.011911 0.012121 0.012179 0.012033 0.012033 0.01197 0.012166 0.012007 0.012103 0.011905 0.012048 0.011927 0.012053 0.012094 0.011996 0.012147 0.011995 0.012066 0.01188 0.011751 0.011976 0.012072 0.01211 0.01216 0.011872 0.011972 0.012003 0.011775 0.01201 0.012204 0.012138 0.012123 0.012124 0.012087 0.011968 0.012087 0.011971 0.012132 0.011905 0.012036 0.011757 0.011989 0.011962 0.012075 0.012034 0.011966 0.011932 0.012055 0.011938 0.01191 0.012029 0.011997 0.011999 0.012139 0.012136 0.012118 0.011964 0.012064 0.012014 0.012014 0.012026 0.011955 0.01213 0.012103 0.012031 0.012187 0.012102 0.012001 0.012016 0.012216 0.011926 0.012083 0.01203 0.011929 0.012005 0.01208 0.011929
0.011713 0.011679 0.011805 0.011972 0.011752 0.011675 0.011562 0.011584 0.011709 0.011678 0.011668 0.011843 0.011635 0.011578 0.011562 0.011451 0.011663 0.011829 0.011592 0.011496 0.011688 0.011566 0.011666 0.011509 0.011717 0.011774 0.011629 0.01163 0.011567 0.011762 0.011604 0.011699 0.011504 0.011645 0.011525 0.01165 0.01169 0.011593 0.011742 0.011592 0.011663 0.011479 0.011351 0.011573 0.011668 0.011706 0.011756 0.011471 0.011569 0.0116 0.011375 0.011607 0.011799 0.011733 0.011719 0.01172 0.011683 0.011566 0.011683 0.011568 0.011728 0.011503 0.011632 0.011357 0.011586 0.01156 0.011671 0.01163 0.011563 0.01153 0.011652 0.011536 0.011508 0.011625 0.011594 0.011596 0.011734 0.011731 0.011714 0.011561 0.011661 0.011611 0.011611 0.011622 0.011553 0.011725 0.011699 0.011628 0.011782 0.011698 0.011598 0.011613 0.011811 0.011524 0.011679 0.011627 0.011527 0.011602 0.011677 0.011527
0.01132 0.011286 0.011411 0.011576 0.011359 0.011282 0.01117 0.011192 0.011316 0.011285 0.011275 0.011448 0.011242 0.011186 0.01117 0.01106 0.01127 0.011434 0.011199 0.011105 0.011295 0.011174 0.011273 0.011118 0.011324 0.01138 0.011237 0.011237 0.011175 0.011368 0.011211 0.011305 0.011112 0.011252 0.011134 0.011257 0.011296 0.011201 0.011348 0.0112 0.01127 0.011088 0.010962 0.011181 0.011275 0.011313 0.011362 0.01108 0.011177 0.011208 0.010985 0.011215 0.011404 0.011339 0.011326 0.011326 0.01129 0.011174 0.01129 0.011176 0.011334 0.011112 0.01124 0.010968 0.011194 0.011168 0.011278 0.011238 0.011171 0.011138 0.011259 0.011144 0.011117 0.011233 0.011202 0.011204 0.011341 0.011338 0.01132 0.011169 0.011268 0.011218 0.011219 0.01123 0.011161 0.011332 0.011305 0.011235 0.011388 0.011305 0.011205 0.011221 0.011417 0.011133 0.011286 0.011234 0.011135 0.011209 0.011284 0.011135
0.010937 0.010904 0.011028 0.011192 0.010976 0.0109 0.010789 0.010811 0.010933 0.010903 0.010893 0.011065 0.010861 0.010805 0.010789 0.01068 0.010888 0.011051 0.010818 0.010724 0.010913 0.010793 0.010891 0.010737 0.010941 0.010998 0.010855 0.010855 0.010794 0.010985 0.01083 0.010923 0.010732 0.01087 0.010753 0.010875 0.010914 0.01082 0.010966 0.010819 0.010888 0.010707 0.010583 0.0108 0.010893 0.01093 0.010979 0.0107 0.010796 0.010827 0.010606 0.010833 0.011022 0.010957 0.010944 0.010944 0.010908 0.010792 0.010908 0.010795 0.010952 0.010731 0.010858 0.010588 0.010813 0.010787 0.010897 0.010856 0.01079 0.010758 0.010877 0.010764 0.010736 0.010851 0.01082 0.010822 0.010958 0.010955 0.010938 0.010788 0.010886 0.010837 0.010837 0.010848 0.01078 0.01095 0.010923 0.010854 0.011005 0.010923 0.010824 0.010839 0.011034 0.010752 0.010904 0.010853 0.010755 0.010828 0.010902 0.010755
0.010567 0.010533 0.010657 0.01082 0.010605 0.010529 0.010419 0.010441 0.010563 0.010533 0.010523 0.010694 0.01049 0.010435 0.010419 0.010311 0.010518 0.01068 0.010448 0.010355 0.010542 0.010423 0.010521 0.010368 0.010571 0.010627 0.010485 0.010485 0.010424 0.010614 0.01046 0.010553 0.010363 0.0105 0.010384 0.010505 0.010544 0.01045 0.010595 0.010449 0.010517 0.010338 0.010214 0.01043 0.010523 0.01056 0.010608 0.01033 0.010426 0.010457 0.010237 0.010463 0.010651 0.010586 0.010573 0.010573 0.010538 0.010423 0.010538 0.010425 0.010581 0.010362 0.010488 0.01022 0.010443 0.010417 0.010526 0.010486 0.010421 0.010388 0.010507 0.010394 0.010367 0.010481 0.010451 0.010452 0.010587 0.010584 0.010567 0.010418 0.010516 0.010467 0.010467 0.010478 0.01041 0.010579 0.010553 0.010484 0.010634 0.010552 0.010454 0.010469 0.010663 0.010382 0.010533 0.010482 0.010385 0.010458 0.010531 0.010385
0.010208 0.010174 0.010297 0.01046 0.010246 0.010171 0.010061 0.010083 0.010204 0.010174 0.010164 0.010334 0.010132 0.010077 0.010061 0.0099538 0.010159 0.010321 0.01009 0.0099969 0.010183 0.010065 0.010162 0.01001 0.010212 0.010268 0.010126 0.010127 0.010066 0.010255 0.010102 0.010194 0.010005 0.010141 0.010026 0.010146 0.010185 0.010091 0.010236 0.01009 0.010159 0.0099803 0.0098572 0.010072 0.010164 0.010201 0.010249 0.0099726 0.010068 0.010098 0.00988 0.010105 0.010291 0.010227 0.010214 0.010214 0.010179 0.010064 0.010179 0.010067 0.010222 0.010004 0.010129 0.009863 0.010084 0.010059 0.010167 0.010127 0.010062 0.01003 0.010148 0.010036 0.010009 0.010123 0.010092 0.010094 0.010228 0.010225 0.010208 0.01006 0.010157 0.010108 0.010109 0.010119 0.010052 0.01022 0.010194 0.010125 0.010275 0.010193 0.010096 0.01011 0.010303 0.010024 0.010174 0.010124 0.010027 0.010099 0.010173 0.010027
0.0098607 0.0098273 0.0099498 0.010113 0.0098987 0.0098236 0.0097143 0.009736 0.0098566 0.0098267 0.0098173 0.0099866 0.0097845 0.0097303 0.009714 0.0096077 0.0098119 0.0099731 0.009743 0.0096505 0.0098361 0.0097183 0.0098148 0.0096636 0.0098646 0.0099203 0.0097792 0.0097796 0.0097195 0.0099081 0.0097548 0.0098468 0.0096589 0.0097942 0.0096798 0.0097993 0.0098379 0.0097447 0.0098888 0.0097435 0.0098116 0.009634 0.0095114 0.0097251 0.0098173 0.0098536 0.009902 0.0096263 0.0097209 0.0097515 0.0095342 0.0097582 0.0099441 0.0098795 0.0098669 0.0098673 0.009832 0.0097178 0.0098319 0.0097205 0.0098749 0.0096575 0.0097825 0.0095173 0.0097377 0.0097122 0.0098205 0.0097804 0.0097156 0.0096836 0.0098012 0.0096896 0.0096628 0.0097758 0.0097456 0.0097474 0.0098812 0.0098781 0.0098613 0.0097133 0.0098102 0.0097615 0.0097621 0.0097723 0.0097056 0.0098729 0.0098466 0.0097783 0.0099276 0.009846 0.0097487 0.0097636 0.0099558 0.009678 0.0098271 0.0097769 0.0096805 0.0097523 0.0098257 0.0096804
0.0095254 0.0094922 0.0096143 0.0097769 0.0095634 0.0094885 0.0093794 0.0094011 0.0095214 0.0094915 0.0094823 0.0096509 0.0094493 0.0093954 0.0093791 0.0092732 0.0094767 0.0096376 0.009408 0.0093159 0.0095009 0.0093833 0.0094797 0.009329 0.0095293 0.009585 0.009444 0.0094445 0.0093847 0.0095728 0.0094198 0.0095116 0.0093244 0.0094591 0.0093453 0.0094643 0.0095027 0.0094099 0.0095534 0.0094085 0.0094765 0.0092994 0.0091772 0.0093902 0.0094823 0.0095183 0.0095666 0.0092917 0.009386 0.0094166 0.0091999 0.0094233 0.0096088 0.009544 0.0095317 0.0095321 0.0094969 0.0093829 0.0094968 0.0093857 0.0095396 0.0093228 0.0094475 0.0091831 0.0094029 0.0093772 0.0094854 0.0094453 0.0093807 0.0093489 0.0094661 0.0093549 0.0093282 0.0094408 0.0094108 0.0094126 0.0095459 0.0095428 0.0095261 0.0093784 0.0094751 0.0094265 0.0094271 0.0094371 0.0093709 0.0095377 0.0095113 0.0094433 0.0095922 0.0095107 0.0094137 0.0094286 0.0096203 0.0093432 0.0094918 0.0094418 0.0093458 0.0094171 0.0094906 0.0093456
0.0092021 0.0091689 0.0092907 0.0094532 0.0092399 0.0091653 0.0090563 0.009078 0.009198 0.0091683 0.0091592 0.0093273 0.009126 0.0090723 0.009056 0.0089505 0.0091534 0.0093141 0.0090849 0.0089929 0.0091776 0.0090602 0.0091565 0.0090061 0.009206 0.0092616 0.0091208 0.0091213 0.0090617 0.0092495 0.0090967 0.0091883 0.0090017 0.0091359 0.0090225 0.0091412 0.0091794 0.009087 0.0092301 0.0090853 0.0091532 0.0089765 0.0088545 0.0090672 0.0091591 0.0091949 0.0092432 0.0089688 0.0090629 0.0090935 0.0088773 0.0091002 0.0092855 0.0092205 0.0092084 0.0092088 0.0091737 0.0090599 0.0091737 0.0090626 0.0092162 0.0089999 0.0091244 0.0088606 0.0090798 0.0090541 0.0091623 0.009122 0.0090576 0.0090259 0.0091429 0.0090319 0.0090054 0.0091176 0.0090878 0.0090895 0.0092226 0.0092194 0.0092028 0.0090553 0.009152 0.0091033 0.009104 0.0091137 0.0090479 0.0092144 0.009188 0.0091201 0.0092688 0.0091874 0.0090905 0.0091054 0.0092969 0.0090203 0.0091685 0.0091186 0.0090229 0.0090937 0.0091674 0.0090226
0.0088907 0.0088575 0.0089791 0.0091416 0.0089284 0.0088539 0.0087451 0.0087667 0.0088866 0.0088568 0.0088479 0.0090157 0.0088145 0.008761 0.0087447 0.0086395 0.0088419 0.0090025 0.0087736 0.0086818 0.0088662 0.0087488 0.0088452 0.008695 0.0088946 0.0089502 0.0088094 0.0088099 0.0087505 0.0089381 0.0087854 0.0088769 0.0086908 0.0088245 0.0087116 0.0088299 0.008868 0.0087758 0.0089186 0.008774 0.0088418 0.0086654 0.0085436 0.0087559 0.0088478 0.0088835 0.0089317 0.0086576 0.0087515 0.0087823 0.0085664 0.008789 0.008974 0.0089089 0.0088971 0.0088974 0.0088623 0.0087486 0.0088624 0.0087514 0.0089048 0.0086887 0.0088131 0.0085497 0.0087687 0.0087428 0.008851 0.0088106 0.0087463 0.0087148 0.0088315 0.0087208 0.0086944 0.0088063 0.0087767 0.0087784 0.0089112 0.008908 0.0088914 0.0087439 0.0088407 0.008792 0.0087927 0.0088022 0.0087367 0.0089031 0.0088766 0.0088088 0.0089573 0.0088759 0.0087791 0.008794 0.0089854 0.0087092 0.008857 0.0088072 0.0087117 0.0087822 0.0088561 0.0087114
0.0085911 0.008558 0.0086793 0.0088418 0.0086287 0.0085544 0.0084456 0.0084672 0.0085869 0.0085572 0.0085485 0.0087158 0.0085148 0.0084614 0.0084452 0.0083402 0.0085422 0.0087028 0.008474 0.0083823 0.0085666 0.0084492 0.0085456 0.0083957 0.008595 0.0086506 0.0085097 0.0085103 0.008451 0.0086385 0.0084858 0.0085772 0.0083917 0.0085249 0.0084124 0.0085304 0.0085683 0.0084764 0.0086189 0.0084744 0.0085421 0.008366 0.0082442 0.0084564 0.0085483 0.0085838 0.008632 0.0083581 0.008452 0.0084828 0.0082671 0.0084895 0.0086745 0.008609 0.0085975 0.0085978 0.0085627 0.0084491 0.0085629 0.0084519 0.0086051 0.0083892 0.0085136 0.0082504 0.0084692 0.0084431 0.0085515 0.008511 0.0084468 0.0084153 0.0085319 0.0084214 0.008395 0.0085067 0.0084773 0.0084789 0.0086115 0.0086083 0.0085918 0.0084443 0.0085411 0.0084924 0.0084932 0.0085025 0.0084373 0.0086035 0.0085769 0.0085092 0.0086577 0.0085762 0.0084794 0.0084944 0.0086857 0.0084097 0.0085572 0.0085076 0.0084122 0.0084824 0.0085566 0.0084119
0.0083032 0.00827 0.0083911 0.0085537 0.0083406 0.0082665 0.0081577 0.0081793 0.0082989 0.0082692 0.0082607 0.0084277 0.0082267 0.0081735 0.0081572 0.0080524 0.0082542 0.0084147 0.0081861 0.0080945 0.0082786 0.0081612 0.0082577 0.0081079 0.0083071 0.0083626 0.0082217 0.0082223 0.0081631 0.0083506 0.0081979 0.0082893 0.0081041 0.0082369 0.0081247 0.0082425 0.0082804 0.0081887 0.0083309 0.0081864 0.0082541 0.0080782 0.0079564 0.0081686 0.0082604 0.0082958 0.008344 0.0080703 0.008164 0.008195 0.0079793 0.0082017 0.0083866 0.0083209 0.0083096 0.0083099 0.0082748 0.0081612 0.008275 0.008164 0.0083171 0.0081014 0.0082257 0.0079627 0.0081814 0.0081552 0.0082636 0.0082229 0.0081588 0.0081275 0.008244 0.0081335 0.0081073 0.0082188 0.0081896 0.0081911 0.0083236 0.0083203 0.0083039 0.0081564 0.0082533 0.0082044 0.0082053 0.0082144 0.0081495 0.0083157 0.0082889 0.0082213 0.0083697 0.0082882 0.0081914 0.0082065 0.0083977 0.0081219 0.0082692 0.0082196 0.0081244 0.0081942 0.0082688 0.008124
0.0080267 0.0079936 0.0081145 0.0082771 0.0080641 0.00799 0.0078812 0.0079028 0.0080224 0.0079927 0.0079843 0.008151 0.0079501 0.007897 0.0078808 0.0077761 0.0079776 0.0081382 0.0079096 0.0078181 0.0080021 0.0078847 0.0079812 0.0078316 0.0080306 0.0080862 0.0079451 0.0079458 0.0078868 0.0080742 0.0079215 0.0080128 0.007828 0.0079605 0.0078486 0.0079661 0.0080039 0.0079124 0.0080544 0.0079098 0.0079776 0.0078018 0.00768 0.0078922 0.007984 0.0080193 0.0080675 0.0077938 0.0078875 0.0079186 0.007703 0.0079253 0.0081102 0.0080442 0.0080332 0.0080335 0.0079983 0.0078848 0.0079987 0.0078876 0.0080405 0.0078249 0.0079493 0.0076864 0.0079051 0.0078786 0.0079872 0.0079464 0.0078823 0.0078511 0.0079676 0.0078572 0.0078311 0.0079424 0.0079133 0.0079148 0.0080471 0.0080438 0.0080274 0.0078799 0.0079769 0.0079279 0.0079289 0.0079377 0.0078732 0.0080393 0.0080124 0.0079449 0.0080932 0.0080116 0.0079149 0.00793 0.0081212 0.0078455 0.0079926 0.0079431 0.007848 0.0079176 0.0079924 0.0078475
0.0077615 0.0077284 0.007849 0.0080118 0.0077988 0.0077249 0.007616 0.0076377 0.0077572 0.0077275 0.0077193 0.0078856 0.0076847 0.0076319 0.0076156 0.0075111 0.0077123 0.0078728 0.0076444 0.0075529 0.0077368 0.0076194 0.0077161 0.0075666 0.0077654 0.0078209 0.0076798 0.0076806 0.0076216 0.007809 0.0076563 0.0077476 0.0075632 0.0076952 0.0075837 0.007701 0.0077386 0.0076474 0.0077891 0.0076446 0.0077124 0.0075368 0.0074148 0.007627 0.0077189 0.007754 0.0078022 0.0075287 0.0076223 0.0076535 0.0074379 0.0076602 0.007845 0.0077787 0.0077681 0.0077683 0.0077332 0.0076196 0.0077336 0.0076224 0.0077753 0.0075598 0.0076842 0.0074214 0.00764 0.0076134 0.0077221 0.0076811 0.0076171 0.007586 0.0077024 0.0075921 0.0075661 0.0076772 0.0076483 0.0076497 0.0077819 0.0077785 0.0077622 0.0076146 0.0077118 0.0076627 0.0076637 0.0076724 0.0076081 0.0077741 0.0077471 0.0076797 0.0078279 0.0077464 0.0076496 0.0076647 0.007856 0.0075805 0.0077273 0.0076779 0.0075829 0.0076521 0.0077273 0.0075823
0.0075073 0.0074742 0.0075946 0.0077573 0.0075444 0.0074707 0.0073619 0.0073835 0.0075029 0.0074733 0.0074652 0.0076312 0.0074304 0.0073777 0.0073614 0.0072572 0.007458 0.0076185 0.0073902 0.0072988 0.0074826 0.0073652 0.0074619 0.0073126 0.0075112 0.0075667 0.0074256 0.0074264 0.0073676 0.0075548 0.0074021 0.0074933 0.0073094 0.007441 0.0073299 0.0074469 0.0074844 0.0073934 0.0075349 0.0073904 0.0074581 0.0072827 0.0071607 0.0073729 0.0074648 0.0074997 0.0075479 0.0072746 0.0073681 0.0073994 0.0071839 0.0074061 0.0075908 0.0075243 0.0075139 0.0075141 0.007479 0.0073655 0.0074795 0.0073683 0.007521 0.0073057 0.0074301 0.0071674 0.007386 0.0073592 0.007468 0.0074269 0.007363 0.007332 0.0074482 0.0073381 0.0073121 0.0074231 0.0073943 0.0073957 0.0075277 0.0075242 0.007508 0.0073604 0.0074576 0.0074085 0.0074096 0.007418 0.0073541 0.00752 0.0074929 0.0074256 0.0075737 0.0074921 0.0073954 0.0074105 0.0076017 0.0073264 0.0074729 0.0074237 0.0073288 0.0073977 0.0074732 0.0073282
0.0072639 0.0072308 0.0073509 0.0075135 0.0073008 0.0072273 0.0071185 0.0071401 0.0072594 0.0072298 0.0072219 0.0073874 0.0071868 0.0071343 0.007118 0.007014 0.0072145 0.0073748 0.0071468 0.0070555 0.0072391 0.0071217 0.0072185 0.0070694 0.0072678 0.0073232 0.0071821 0.0071829 0.0071243 0.0073114 0.0071587 0.0072499 0.0070663 0.0071976 0.0070868 0.0072035 0.0072409 0.0071501 0.0072913 0.0071469 0.0072146 0.0070394 0.0069175 0.0071296 0.0072214 0.0072562 0.0073044 0.0070312 0.0071247 0.0071561 0.0069407 0.0071628 0.0073473 0.0072806 0.0072705 0.0072706 0.0072355 0.0071221 0.0072361 0.0071249 0.0072774 0.0070624 0.0071867 0.0069243 0.0071427 0.0071157 0.0072247 0.0071834 0.0071196 0.0070887 0.0072048 0.0070948 0.0070689 0.0071797 0.0071511 0.0071524 0.0072842 0.0072807 0.0072645 0.007117 0.0072143 0.0071651 0.0071662 0.0071744 0.0071108 0.0072765 0.0072494 0.0071822 0.0073301 0.0072485 0.0071519 0.0071671 0.0073581 0.0070831 0.0072294 0.0071802 0.0070855 0.0071541 0.0072299 0.0070848
0.0070308 0.0069977 0.0071176 0.00728 0.0070676 0.0069943 0.0068856 0.0069072 0.0070263 0.0069967 0.006989 0.007154 0.0069537 0.0069014 0.0068851 0.0067813 0.0069814 0.0071415 0.0069139 0.0068227 0.007006 0.0068888 0.0069855 0.0068367 0.0070347 0.0070901 0.006949 0.0069499 0.0068914 0.0070783 0.0069257 0.0070168 0.0068338 0.0069646 0.0068542 0.0069706 0.0070079 0.0069173 0.0070582 0.0069139 0.0069816 0.0068067 0.0066847 0.0068967 0.0069884 0.0070231 0.0070712 0.0067984 0.0068917 0.0069232 0.0067081 0.0069299 0.0071142 0.0070473 0.0070375 0.0070375 0.0070025 0.0068892 0.0070031 0.006892 0.0070443 0.0068295 0.0069538 0.0066916 0.0069098 0.0068827 0.0069917 0.0069503 0.0068866 0.0068559 0.0069718 0.006862 0.0068362 0.0069467 0.0069183 0.0069196 0.0070511 0.0070475 0.0070315 0.006884 0.0069813 0.0069321 0.0069333 0.0069413 0.006878 0.0070435 0.0070163 0.0069492 0.0070969 0.0070154 0.0069189 0.0069341 0.0071249 0.0068503 0.0069962 0.0069472 0.0068527 0.0069209 0.0069969 0.0068519
0.0068078 0.0067748 0.0068942 0.0070564 0.0068445 0.0067714 0.0066629 0.0066844 0.0068032 0.0067737 0.0067662 0.0069306 0.0067306 0.0066786 0.0066623 0.0065588 0.0067584 0.0069182 0.006691 0.0066 0.006783 0.0066659 0.0067626 0.0066141 0.0068117 0.006867 0.0067261 0.006727 0.0066687 0.0068552 0.0067029 0.0067938 0.0066114 0.0067417 0.0066317 0.0067478 0.0067849 0.0066947 0.0068351 0.006691 0.0067586 0.0065841 0.0064622 0.006674 0.0067656 0.0068 0.006848 0.0065758 0.0066689 0.0067004 0.0064856 0.0067071 0.0068911 0.006824 0.0068145 0.0068145 0.0067796 0.0066665 0.0067803 0.0066693 0.0068212 0.0066069 0.0067309 0.0064692 0.0066871 0.0066599 0.0067689 0.0067274 0.0066638 0.0066332 0.0067489 0.0066394 0.0066137 0.0067239 0.0066957 0.0066969 0.006828 0.0068245 0.0068085 0.0066612 0.0067585 0.0067092 0.0067104 0.0067183 0.0066554 0.0068206 0.0067933 0.0067264 0.0068738 0.0067923 0.006696 0.0067112 0.0069017 0.0066277 0.0067731 0.0067243 0.00663 0.0066979 0.0067741 0.0066292
0.0065945 0.0065616 0.0066806 0.0068424 0.006631 0.0065582 0.0064499 0.0064714 0.0065899 0.0065605 0.0065531 0.0067168 0.0065174 0.0064656 0.0064494 0.0063462 0.0065451 0.0067046 0.006478 0.0063872 0.0065698 0.0064529 0.0065494 0.0064014 0.0065984 0.0066536 0.0065129 0.0065138 0.0064558 0.0066419 0.0064899 0.0065805 0.0063988 0.0065285 0.0064191 0.0065347 0.0065716 0.0064818 0.0066217 0.006478 0.0065454 0.0063713 0.0062496 0.006461 0.0065525 0.0065867 0.0066346 0.006363 0.0064559 0.0064875 0.0062731 0.0064942 0.0066777 0.0066105 0.0066013 0.0066013 0.0065664 0.0064535 0.0065672 0.0064563 0.0066078 0.006394 0.0065179 0.0062567 0.0064742 0.0064469 0.0065558 0.0065142 0.0064508 0.0064204 0.0065358 0.0064265 0.006401 0.0065108 0.0064828 0.006484 0.0066147 0.0066111 0.0065952 0.0064482 0.0065454 0.0064961 0.0064974 0.006505 0.0064425 0.0066073 0.00658 0.0065133 0.0066603 0.006579 0.0064829 0.0064981 0.0066882 0.0064149 0.0065598 0.0065112 0.0064172 0.0064847 0.0065609 0.0064163
0.0063906 0.0063578 0.0064762 0.0066375 0.0064269 0.0063544 0.0062464 0.0062679 0.006386 0.0063566 0.0063494 0.0065124 0.0063136 0.006262 0.0062459 0.0061431 0.0063412 0.0065002 0.0062744 0.0061839 0.0063659 0.0062493 0.0063456 0.0061981 0.0063945 0.0064495 0.0063091 0.0063101 0.0062523 0.0064379 0.0062863 0.0063766 0.0061957 0.0063248 0.0062159 0.006331 0.0063677 0.0062784 0.0064177 0.0062743 0.0063416 0.0061681 0.0060466 0.0062575 0.0063487 0.0063827 0.0064305 0.0061597 0.0062523 0.0062839 0.0060701 0.0062906 0.0064735 0.0064064 0.0063974 0.0063973 0.0063626 0.00625 0.0063634 0.0062528 0.0064038 0.0061907 0.0063142 0.0060538 0.0062708 0.0062433 0.006352 0.0063105 0.0062473 0.006217 0.006332 0.0062232 0.0061978 0.0063072 0.0062793 0.0062805 0.0064107 0.0064071 0.0063913 0.0062446 0.0063416 0.0062925 0.0062938 0.0063012 0.0062391 0.0064034 0.006376 0.0063096 0.0064561 0.0063751 0.0062792 0.0062944 0.0064839 0.0062115 0.0063559 0.0063074 0.0062138 0.0062809 0.0063572 0.0062129
0.0061956 0.006163 0.0062808 0.0064415 0.0062317 0.0061596 0.006052 0.0060734 0.006191 0.0061618 0.0061547 0.0063168 0.0061188 0.0060676 0.0060514 0.0059491 0.0061464 0.0063048 0.0060799 0.0059897 0.006171 0.0060548 0.0061509 0.006004 0.0061995 0.0062543 0.0061144 0.0061154 0.0060579 0.0062428 0.0060917 0.0061817 0.0060018 0.00613 0.0060218 0.0061364 0.0061728 0.006084 0.0062226 0.0060797 0.0061468 0.005974 0.0058528 0.0060631 0.006154 0.0061878 0.0062354 0.0059656 0.0060578 0.0060894 0.0058763 0.0060961 0.0062783 0.0062112 0.0062025 0.0062024 0.0061677 0.0060556 0.0061686 0.0060584 0.0062087 0.0059965 0.0061196 0.0058601 0.0060763 0.0060488 0.0061573 0.0061158 0.0060529 0.0060227 0.0061373 0.0060289 0.0060037 0.0061125 0.0060849 0.006086 0.0062157 0.006212 0.0061963 0.0060502 0.0061469 0.0060978 0.0060992 0.0061064 0.0060448 0.0062084 0.0061811 0.006115 0.0062609 0.0061801 0.0060846 0.0060998 0.0062886 0.0060173 0.006161 0.0061127 0.0060196 0.0060861 0.0061624 0.0060186
0.0060093 0.0059768 0.0060939 0.0062539 0.0060451 0.0059734 0.0058663 0.0058876 0.0060046 0.0059755 0.0059686 0.0061297 0.0059326 0.0058818 0.0058657 0.0057639 0.0059602 0.0061178 0.005894 0.0058043 0.0059847 0.005869 0.0059647 0.0058185 0.0060131 0.0060677 0.0059283 0.0059294 0.0058722 0.0060562 0.0059058 0.0059954 0.0058165 0.005944 0.0058364 0.0059503 0.0059866 0.0058982 0.006036 0.0058938 0.0059606 0.0057886 0.0056679 0.0058773 0.0059679 0.0060014 0.0060488 0.0057802 0.005872 0.0059036 0.0056913 0.0059102 0.0060916 0.0060246 0.0060161 0.006016 0.0059815 0.0058699 0.0059825 0.0058727 0.0060223 0.005811 0.0059336 0.0056752 0.0058906 0.0058631 0.0059712 0.0059297 0.0058671 0.0058372 0.0059512 0.0058433 0.0058183 0.0059266 0.0058992 0.0059002 0.0060292 0.0060255 0.00601 0.0058644 0.0059608 0.0059119 0.0059133 0.0059203 0.0058592 0.0060221 0.0059948 0.005929 0.0060742 0.0059938 0.0058987 0.0059138 0.0061018 0.0058317 0.0059747 0.0059267 0.005834 0.0059 0.0059763 0.005833
0.0058311 0.0057988 0.0059151 0.0060742 0.0058667 0.0057955 0.0056889 0.0057101 0.0058264 0.0057975 0.0057908 0.0059507 0.0057547 0.0057043 0.0056882 0.0055871 0.0057822 0.005939 0.0057164 0.0056272 0.0058067 0.0056915 0.0057868 0.0056414 0.0058349 0.0058892 0.0057505 0.0057516 0.0056948 0.0058778 0.0057282 0.0058173 0.0056396 0.0057661 0.0056594 0.0057725 0.0058085 0.0057208 0.0058577 0.0057162 0.0057826 0.0056116 0.0054914 0.0056999 0.00579 0.0058232 0.0058703 0.0056032 0.0056945 0.005726 0.0055148 0.0057326 0.005913 0.0058461 0.0058379 0.0058378 0.0058035 0.0056924 0.0058045 0.0056952 0.005844 0.0056339 0.0057559 0.0054988 0.0057131 0.0056856 0.0057933 0.0057519 0.0056897 0.0056599 0.0057733 0.0056661 0.0056412 0.0057488 0.0057217 0.0057227 0.0058509 0.0058472 0.0058318 0.0056869 0.005783 0.0057342 0.0057357 0.0057425 0.0056819 0.0058439 0.0058166 0.0057513 0.0058957 0.0058156 0.005721 0.0057361 0.005923 0.0056545 0.0057966 0.005749 0.0056568 0.0057223 0.0057984 0.0056557
0.0056607 0.0056286 0.0057441 0.0059021 0.005696 0.0056253 0.0055194 0.0055404 0.005656 0.0056273 0.0056207 0.0057795 0.0055847 0.0055347 0.0055187 0.0054183 0.005612 0.0057679 0.0055467 0.0054581 0.0056364 0.0055219 0.0056167 0.0054723 0.0056645 0.0057184 0.0055806 0.0055817 0.0055253 0.0057072 0.0055584 0.005647 0.0054706 0.0055961 0.0054903 0.0056026 0.0056382 0.0055512 0.0056871 0.0055465 0.0056125 0.0054426 0.005323 0.0055303 0.0056199 0.0056528 0.0056997 0.0054342 0.005525 0.0055564 0.0053463 0.0055629 0.0057421 0.0056755 0.0056676 0.0056674 0.0056333 0.0055229 0.0056344 0.0055257 0.0056735 0.0054647 0.005586 0.0053304 0.0055435 0.0055161 0.0056232 0.005582 0.0055201 0.0054907 0.0056033 0.0054968 0.0054721 0.005579 0.0055522 0.0055531 0.0056804 0.0056767 0.0056614 0.0055174 0.0056129 0.0055644 0.0055659 0.0055725 0.0055125 0.0056735 0.0056463 0.0055814 0.0057249 0.0056453 0.0055513 0.0055663 0.0057521 0.0054853 0.0056263 0.0055791 0.0054875 0.0055524 0.0056283 0.0054864
0.0054978 0.0054659 0.0055804 0.0057373 0.0055328 0.0054627 0.0053574 0.0053783 0.0054931 0.0054646 0.0054581 0.0056155 0.0054222 0.0053726 0.0053568 0.0052571 0.0054494 0.0056041 0.0053846 0.0052965 0.0054736 0.0053598 0.0054541 0.0053108 0.0055016 0.0055551 0.0054181 0.0054193 0.0053634 0.0055439 0.0053962 0.0054841 0.0053092 0.0054336 0.0053287 0.0054401 0.0054754 0.0053891 0.0055239 0.0053843 0.0054499 0.0052812 0.0051623 0.0053683 0.0054573 0.0054899 0.0055364 0.0052728 0.0053629 0.0053942 0.0051856 0.0054007 0.0055786 0.0055123 0.0055046 0.0055044 0.0054706 0.0053609 0.0054716 0.0053637 0.0055104 0.0053031 0.0054236 0.0051698 0.0053815 0.0053541 0.0054605 0.0054195 0.0053581 0.0053289 0.0054408 0.005335 0.0053106 0.0054166 0.0053901 0.005391 0.0055173 0.0055136 0.0054985 0.0053554 0.0054504 0.0054021 0.0054036 0.0054101 0.0053506 0.0055105 0.0054834 0.005419 0.0055614 0.0054824 0.005389 0.005404 0.0055884 0.0053236 0.0054635 0.0054166 0.0053258 0.0053901 0.0054656 0.0053246
0.0053418 0.0053102 0.0054237 0.0055793 0.0053765 0.005307 0.0052026 0.0052233 0.0053371 0.0053089 0.0053026 0.0054585 0.0052668 0.0052176 0.0052019 0.0051031 0.0052937 0.0054472 0.0052295 0.0051422 0.0053178 0.0052049 0.0052985 0.0051564 0.0053456 0.0053987 0.0052628 0.0052639 0.0052085 0.0053876 0.005241 0.0053282 0.0051549 0.0052782 0.0051742 0.0052846 0.0053196 0.0052341 0.0053677 0.0052292 0.0052943 0.005127 0.0050089 0.0052134 0.0053017 0.005334 0.0053801 0.0051186 0.005208 0.0052391 0.0050321 0.0052456 0.005422 0.0053561 0.0053486 0.0053484 0.0053148 0.0052061 0.005316 0.0052089 0.0053543 0.0051487 0.0052683 0.0050164 0.0052265 0.0051992 0.005305 0.0052641 0.0052033 0.0051744 0.0052853 0.0051804 0.0051562 0.0052613 0.0052351 0.005236 0.0053612 0.0053575 0.0053425 0.0052006 0.0052948 0.0052469 0.0052485 0.0052547 0.0051959 0.0053544 0.0053276 0.0052637 0.0054049 0.0053265 0.0052339 0.0052487 0.0054317 0.0051691 0.0053078 0.0052613 0.0051713 0.0052348 0.00531 0.00517
0.0051925 0.0051612 0.0052735 0.0054277 0.0052268 0.005158 0.0050545 0.0050751 0.0051878 0.0051598 0.0051537 0.005308 0.005118 0.0050694 0.0050538 0.0049559 0.0051448 0.0052968 0.0050812 0.0049946 0.0051687 0.0050568 0.0051496 0.0050088 0.0051962 0.0052488 0.0051141 0.0051153 0.0050604 0.0052379 0.0050926 0.005179 0.0050074 0.0051294 0.0050266 0.0051359 0.0051705 0.0050858 0.0052182 0.0050809 0.0051454 0.0049796 0.0048624 0.0050653 0.0051528 0.0051847 0.0052304 0.0049712 0.0050599 0.0050907 0.0048855 0.0050971 0.005272 0.0052065 0.0051993 0.005199 0.0051658 0.005058 0.0051669 0.0050607 0.0052048 0.0050011 0.0051197 0.0048699 0.0050783 0.0050511 0.005156 0.0051155 0.0050552 0.0050265 0.0051365 0.0050326 0.0050086 0.0051127 0.0050868 0.0050877 0.0052117 0.005208 0.0051932 0.0050525 0.005146 0.0050984 0.0051 0.0051061 0.0050479 0.005205 0.0051783 0.0051151 0.005255 0.0051773 0.0050855 0.0051002 0.0052815 0.0050213 0.0051587 0.0051127 0.0050235 0.0050863 0.005161 0.0050222
0.0050495 0.0050184 0.0051296 0.0052821 0.0050833 0.0050153 0.0049128 0.0049332 0.0050448 0.0050171 0.0050111 0.0051637 0.0049756 0.0049275 0.0049121 0.0048152 0.0050022 0.0051527 0.0049392 0.0048535 0.0050259 0.004915 0.005007 0.0048676 0.0050531 0.0051052 0.0049718 0.0049729 0.0049187 0.0050944 0.0049505 0.0050361 0.0048663 0.004987 0.0048853 0.0049934 0.0050276 0.0049439 0.0050748 0.0049389 0.0050027 0.0048386 0.0047225 0.0049235 0.0050102 0.0050417 0.0050869 0.0048303 0.0049181 0.0049487 0.0047454 0.0049551 0.0051282 0.0050632 0.0050562 0.0050559 0.005023 0.0049163 0.0050242 0.004919 0.0050616 0.0048599 0.0049774 0.00473 0.0049364 0.0049094 0.0050134 0.0049731 0.0049134 0.0048851 0.004994 0.0048911 0.0048674 0.0049705 0.0049449 0.0049457 0.0050684 0.0050648 0.0050501 0.0049107 0.0050034 0.0049563 0.0049579 0.0049638 0.0049064 0.0050619 0.0050354 0.0049728 0.0051113 0.0050343 0.0049434 0.0049581 0.0051376 0.00488 0.0050159 0.0049704 0.0048821 0.0049442 0.0050183 0.0048808
0.0049123 0.0048816 0.0049914 0.0051423 0.0049457 0.0048785 0.0047771 0.0047973 0.0049077 0.0048802 0.0048744 0.0050252 0.0048392 0.0047917 0.0047764 0.0046806 0.0048654 0.0050143 0.0048032 0.0047184 0.0048889 0.0047792 0.0048703 0.0047324 0.0049159 0.0049674 0.0048354 0.0048366 0.0047829 0.0049568 0.0048144 0.0048991 0.0047313 0.0048504 0.00475 0.0048569 0.0048907 0.004808 0.0049373 0.0048028 0.004866 0.0047037 0.0045888 0.0047877 0.0048735 0.0049046 0.0049493 0.0046954 0.0047823 0.0048127 0.0046114 0.0048189 0.0049902 0.0049258 0.0049189 0.0049187 0.0048861 0.0047805 0.0048873 0.0047832 0.0049243 0.0047247 0.004841 0.0045962 0.0048005 0.0047737 0.0048766 0.0048367 0.0047777 0.0047498 0.0048574 0.0047557 0.0047323 0.0048342 0.0048089 0.0048097 0.004931 0.0049274 0.004913 0.004775 0.0048668 0.0048201 0.0048217 0.0048274 0.0047708 0.0049246 0.0048984 0.0048365 0.0049734 0.0048973 0.0048074 0.0048218 0.0049994 0.0047446 0.004879 0.0048341 0.0047468 0.004808 0.0048815 0.0047454


==> images/plots/data/mismatching/vdftnlin-ol-j.dat <==
0.3026
0.30434
0.29992
0.295
0.30134
0.304
0.30765
0.30673
0.30272
0.30397
0.30414
0.29862
0.30579
0.30713
0.30711
0.31167
0.30398
0.29954
0.30666
0.30954
0.30321
0.30749
0.30439
0.30936
0.30247
0.30055
0.30594
0.30529
0.30746
0.30127
0.30645
0.30347
0.30953
0.30481
0.30802
0.30508
0.30344
0.30644
0.30187
0.30615
0.30496
0.30992
0.31492
0.30678
0.30412
0.30332
0.30115
0.31028
0.3073
0.30637
0.31395
0.30631
0.30029
0.3016
0.30297
0.30273
0.30385
0.30725
0.30404
0.30737
0.30204
0.30977
0.30534
0.31434
0.30637
0.3072
0.30423
0.30522
0.30765
0.30905
0.30409
0.30839
0.30953
0.30509
0.30663
0.30663
0.30219
0.30239
0.30326
0.30791
0.30507
0.30667
0.30565
0.30585
0.30751
0.30291
0.30302
0.30513
0.30078
0.30299
0.30641
0.30601
0.30008
0.30943
0.30349
0.30584
0.30881
0.30629
0.30408
0.3083


==> images/plots/data/mismatching/vdftnlin-ol-rho.dat <==
3.1841 -3.0866
3.1754 -3.0778
3.1992 -3.1018
3.2332 -3.1356
3.1901 -3.0927
3.1767 -3.0791
3.1529 -3.0555
3.1591 -3.0616
3.181 -3.0836
3.1748 -3.0773
3.1768 -3.0792
3.2072 -3.1097
3.1654 -3.0678
3.1554 -3.058
3.1554 -3.058
3.1326 -3.035
3.1704 -3.0731
3.2019 -3.1044
3.1588 -3.0614
3.1422 -3.0447
3.1797 -3.0822
3.1532 -3.0558
3.1749 -3.0773
3.1448 -3.0473
3.185 -3.0874
3.1956 -3.0982
3.1636 -3.0661
3.1659 -3.0685
3.156 -3.0584
3.194 -3.0964
3.1611 -3.0636
3.1803 -3.0827
3.1473 -3.0495
3.1688 -3.0713
3.1525 -3.0549
3.1712 -3.0736
3.1772 -3.0798
3.1625 -3.0649
3.1873 -3.0898
3.1593 -3.062
3.1705 -3.073
3.1403 -3.0428
3.1125 -3.015
3.156 -3.0587
3.176 -3.0784
3.1794 -3.0819
3.1914 -3.094
3.1368 -3.0393
3.1545 -3.0571
3.1633 -3.0657
3.1187 -3.0211
3.1632 -3.0656
3.2004 -3.1028
3.1849 -3.0876
3.184 -3.0864
3.1855 -3.0879
3.1779 -3.0804
3.1547 -3.0572
3.1775 -3.0799
3.156 -3.0585
3.1864 -3.089
3.1415 -3.044
3.169 -3.0715
3.1155 -3.018
3.1603 -3.0629
3.1537 -3.0563
3.1769 -3.0793
3.1662 -3.0688
3.1536 -3.0561
3.1464 -3.0488
3.1746 -3.0771
3.1503 -3.0528
3.1455 -3.0479
3.1684 -3.071
3.162 -3.0644
3.1607 -3.0631
3.1878 -3.0902
3.1837 -3.0863
3.1812 -3.0836
3.152 -3.0545
3.174 -3.0763
3.1592 -3.0617
3.1663 -3.0688
3.1626 -3.0652
3.1544 -3.0569
3.1857 -3.088
3.1813 -3.0838
3.168 -3.0705
3.1948 -3.0973
3.1809 -3.0834
3.1588 -3.0614
3.1625 -3.065
3.2003 -3.1027
3.146 -3.0483
3.175 -3.0776
3.1638 -3.0663
3.149 -3.0514
3.1575 -3.0602
3.1781 -3.0805
3.1474 -3.05


==> images/plots/data/mismatching/vdftnlin-ol-y.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333 0.0083333
0.018112 0.018113 0.018111 0.018109 0.018112 0.018113 0.018114 0.018114 0.018112 0.018113 0.018113 0.018111 0.018114 0.018114 0.018114 0.018116 0.018113 0.018111 0.018114 0.018115 0.018113 0.018114 0.018113 0.018115 0.018112 0.018111 0.018114 0.018113 0.018114 0.018112 0.018114 0.018112 0.018115 0.018113 0.018114 0.018113 0.018113 0.018114 0.018112 0.018114 0.018113 0.018115 0.018117 0.018114 0.018113 0.018113 0.018112 0.018116 0.018114 0.018114 0.018117 0.018114 0.018111 0.018112 0.018112 0.018112 0.018113 0.018114 0.018113 0.018114 0.018112 0.018115 0.018113 0.018117 0.018114 0.018114 0.018113 0.018113 0.018114 0.018115 0.018113 0.018115 0.018115 0.018113 0.018114 0.018114 0.018112 0.018112 0.018112 0.018114 0.018113 0.018114 0.018113 0.018114 0.018114 0.018112 0.018112 0.018113 0.018111 0.018112 0.018114 0.018114 0.018111 0.018115 0.018113 0.018114 0.018115 0.018114 0.018113 0.018115
0.02906 0.029062 0.029056 0.029048 0.029058 0.029062 0.029067 0.029066 0.029061 0.029062 0.029061 0.029054 0.029064 0.029066 0.029066 0.029072 0.029063 0.029056 0.029066 0.02907 0.029061 0.029067 0.029062 0.029069 0.02906 0.029057 0.029065 0.029064 0.029066 0.029057 0.029065 0.029061 0.029068 0.029063 0.029067 0.029063 0.029061 0.029065 0.029059 0.029066 0.029063 0.02907 0.029076 0.029066 0.029062 0.029061 0.029058 0.029071 0.029067 0.029065 0.029075 0.029065 0.029056 0.02906 0.02906 0.029059 0.029061 0.029067 0.029061 0.029066 0.029059 0.02907 0.029063 0.029076 0.029065 0.029067 0.029061 0.029064 0.029067 0.029069 0.029062 0.029068 0.029069 0.029063 0.029065 0.029065 0.029059 0.02906 0.02906 0.029067 0.029062 0.029066 0.029064 0.029065 0.029067 0.029059 0.02906 0.029064 0.029057 0.029061 0.029066 0.029065 0.029056 0.029069 0.029062 0.029065 0.029068 0.029066 0.029061 0.029068
0.040916 0.04092 0.040908 0.040891 0.040913 0.04092 0.040932 0.040929 0.040918 0.040921 0.04092 0.040904 0.040925 0.040931 0.040931 0.040942 0.040923 0.040907 0.040929 0.040937 0.040918 0.040932 0.040921 0.040936 0.040915 0.04091 0.040926 0.040925 0.04093 0.040911 0.040928 0.040918 0.040935 0.040924 0.040932 0.040922 0.040919 0.040927 0.040914 0.040929 0.040923 0.040938 0.040952 0.04093 0.04092 0.040918 0.040912 0.04094 0.040931 0.040926 0.040949 0.040927 0.040908 0.040916 0.040916 0.040915 0.040919 0.040931 0.040919 0.04093 0.040915 0.040938 0.040924 0.040951 0.040928 0.040931 0.04092 0.040925 0.040932 0.040935 0.040921 0.040933 0.040936 0.040924 0.040927 0.040928 0.040914 0.040916 0.040917 0.040932 0.040921 0.040929 0.040925 0.040927 0.040931 0.040915 0.040917 0.040924 0.04091 0.040918 0.040929 0.040927 0.040908 0.040935 0.040921 0.040926 0.040934 0.04093 0.040919 0.040935
0.053438 0.053446 0.053424 0.053392 0.053432 0.053445 0.053467 0.053461 0.053441 0.053446 0.053444 0.053417 0.053455 0.053464 0.053464 0.053485 0.053451 0.053421 0.053461 0.053476 0.053442 0.053466 0.053446 0.053474 0.053437 0.053427 0.053457 0.053455 0.053464 0.053429 0.053459 0.053441 0.053472 0.053452 0.053467 0.05345 0.053444 0.053458 0.053435 0.053461 0.05345 0.053478 0.053504 0.053464 0.053445 0.053442 0.053431 0.053482 0.053465 0.053457 0.053498 0.053457 0.053423 0.053437 0.053438 0.053436 0.053443 0.053465 0.053444 0.053464 0.053436 0.053477 0.053452 0.053501 0.05346 0.053466 0.053444 0.053454 0.053466 0.053473 0.053447 0.053469 0.053473 0.053452 0.053458 0.053459 0.053434 0.053438 0.05344 0.053467 0.053447 0.053461 0.053454 0.053458 0.053465 0.053436 0.05344 0.053453 0.053428 0.053441 0.053461 0.053458 0.053423 0.053473 0.053446 0.053457 0.05347 0.053463 0.053443 0.053472
0.0664 0.066413 0.066378 0.066328 0.066392 0.066411 0.066447 0.066438 0.066405 0.066414 0.066411 0.066366 0.066428 0.066443 0.066443 0.066477 0.066421 0.066374 0.066438 0.066463 0.066407 0.066446 0.066414 0.066459 0.066399 0.066383 0.066431 0.066428 0.066442 0.066386 0.066435 0.066406 0.066455 0.066423 0.066447 0.066419 0.066411 0.066432 0.066396 0.066438 0.066421 0.066465 0.066507 0.066442 0.066412 0.066407 0.06639 0.066471 0.066444 0.066431 0.066497 0.066431 0.066376 0.0664 0.0664 0.066398 0.06641 0.066444 0.06641 0.066442 0.066397 0.066464 0.066423 0.066502 0.066436 0.066446 0.066411 0.066427 0.066446 0.066456 0.066415 0.06645 0.066457 0.066424 0.066433 0.066435 0.066395 0.066401 0.066405 0.066448 0.066415 0.066438 0.066427 0.066433 0.066445 0.066398 0.066405 0.066424 0.066385 0.066405 0.066438 0.066433 0.066376 0.066457 0.066414 0.066431 0.066452 0.06644 0.066409 0.066455
0.079597 0.079616 0.079564 0.079489 0.079584 0.079613 0.079666 0.079652 0.079604 0.079618 0.079613 0.079546 0.079638 0.07966 0.079661 0.07971 0.079628 0.079558 0.079653 0.079689 0.079607 0.079665 0.079617 0.079683 0.079595 0.079572 0.079642 0.079637 0.079659 0.079575 0.079648 0.079605 0.079678 0.079631 0.079667 0.079625 0.079612 0.079644 0.07959 0.079652 0.079627 0.079694 0.079755 0.079659 0.079615 0.079607 0.079581 0.079702 0.079662 0.079642 0.079741 0.079643 0.079561 0.079596 0.079597 0.079594 0.07961 0.079662 0.079611 0.079659 0.079592 0.079691 0.07963 0.079748 0.07965 0.079664 0.079612 0.079637 0.079664 0.07968 0.079618 0.079671 0.079682 0.079632 0.079645 0.079648 0.079589 0.079598 0.079603 0.079668 0.079618 0.079652 0.079636 0.079645 0.079662 0.079593 0.079603 0.079633 0.079573 0.079604 0.079653 0.079645 0.079561 0.079681 0.079618 0.079642 0.079674 0.079656 0.07961 0.079678
0.092839 0.092865 0.092792 0.092687 0.09282 0.092861 0.092935 0.092916 0.092849 0.092868 0.092861 0.092768 0.092896 0.092928 0.092928 0.092998 0.092882 0.092784 0.092917 0.092968 0.092853 0.092935 0.092867 0.09296 0.092836 0.092803 0.092902 0.092895 0.092925 0.092807 0.09291 0.09285 0.092951 0.092887 0.092936 0.092878 0.09286 0.092905 0.092829 0.092916 0.092881 0.092974 0.09306 0.092926 0.092863 0.092853 0.092816 0.092986 0.092931 0.092902 0.093041 0.092903 0.092788 0.092838 0.092838 0.092834 0.092857 0.09293 0.092858 0.092925 0.092832 0.09297 0.092885 0.093051 0.092912 0.092934 0.09286 0.092895 0.092933 0.092955 0.092868 0.092943 0.092957 0.092887 0.092906 0.092911 0.092827 0.09284 0.092847 0.092938 0.092869 0.092916 0.092893 0.092906 0.092931 0.092833 0.092847 0.092889 0.092806 0.092849 0.092918 0.092906 0.092789 0.092956 0.092868 0.092902 0.092947 0.092922 0.092856 0.092953
0.10595 0.10599 0.10589 0.10575 0.10593 0.10599 0.10608 0.10606 0.10597 0.10599 0.10598 0.10586 0.10603 0.10607 0.10607 0.10617 0.10601 0.10588 0.10606 0.10613 0.10597 0.10608 0.10599 0.10612 0.10595 0.10591 0.10604 0.10603 0.10607 0.10591 0.10605 0.10597 0.10611 0.10602 0.10609 0.10601 0.10598 0.10604 0.10594 0.10606 0.10601 0.10614 0.10625 0.10607 0.10599 0.10597 0.10593 0.10615 0.10608 0.10604 0.10623 0.10604 0.10589 0.10595 0.10595 0.10595 0.10598 0.10608 0.10598 0.10607 0.10595 0.10613 0.10602 0.10624 0.10605 0.10608 0.10598 0.10603 0.10608 0.10611 0.10599 0.10609 0.10611 0.10602 0.10605 0.10605 0.10594 0.10596 0.10597 0.10609 0.10599 0.10606 0.10603 0.10604 0.10608 0.10595 0.10597 0.10602 0.10591 0.10597 0.10606 0.10605 0.10589 0.10611 0.10599 0.10604 0.1061 0.10607 0.10598 0.10611
0.11879 0.11884 0.11871 0.11853 0.11876 0.11883 0.11896 0.11893 0.11881 0.11884 0.11883 0.11867 0.11889 0.11895 0.11895 0.11907 0.11887 0.1187 0.11893 0.11902 0.11882 0.11896 0.11884 0.119 0.11879 0.11873 0.1189 0.11889 0.11894 0.11874 0.11892 0.11881 0.11899 0.11888 0.11896 0.11886 0.11883 0.11891 0.11878 0.11893 0.11887 0.11903 0.11918 0.11895 0.11884 0.11882 0.11875 0.11905 0.11895 0.1189 0.11914 0.1189 0.1187 0.11879 0.11879 0.11878 0.11882 0.11895 0.11883 0.11894 0.11878 0.11902 0.11887 0.11916 0.11892 0.11896 0.11883 0.11889 0.11896 0.119 0.11884 0.11897 0.119 0.11888 0.11891 0.11892 0.11877 0.1188 0.11881 0.11897 0.11884 0.11893 0.11889 0.11891 0.11895 0.11878 0.11881 0.11888 0.11874 0.11881 0.11893 0.11891 0.11871 0.119 0.11884 0.1189 0.11898 0.11894 0.11882 0.11899
0.13122 0.13127 0.13112 0.13088 0.13118 0.13127 0.13143 0.13139 0.13124 0.13128 0.13126 0.13106 0.13134 0.13141 0.13141 0.13156 0.13131 0.1311 0.13139 0.1315 0.13125 0.13143 0.13128 0.13148 0.13121 0.13114 0.13136 0.13134 0.13141 0.13115 0.13137 0.13124 0.13146 0.13132 0.13143 0.1313 0.13127 0.13136 0.1312 0.13139 0.13131 0.13151 0.1317 0.13141 0.13127 0.13125 0.13117 0.13154 0.13142 0.13136 0.13166 0.13136 0.1311 0.13122 0.13122 0.13121 0.13126 0.13142 0.13126 0.13141 0.1312 0.13151 0.13132 0.13168 0.13138 0.13143 0.13126 0.13134 0.13142 0.13147 0.13128 0.13145 0.13148 0.13132 0.13136 0.13137 0.13119 0.13122 0.13124 0.13144 0.13128 0.13139 0.13134 0.13136 0.13142 0.1312 0.13124 0.13133 0.13114 0.13124 0.13139 0.13136 0.13111 0.13147 0.13128 0.13136 0.13145 0.1314 0.13125 0.13147
0.14311 0.14318 0.14298 0.1427 0.14306 0.14317 0.14337 0.14332 0.14314 0.14319 0.14317 0.14292 0.14326 0.14335 0.14335 0.14354 0.14323 0.14296 0.14332 0.14346 0.14315 0.14337 0.14318 0.14344 0.1431 0.14301 0.14328 0.14326 0.14334 0.14302 0.1433 0.14314 0.14341 0.14324 0.14337 0.14321 0.14317 0.14329 0.14308 0.14332 0.14322 0.14348 0.14371 0.14335 0.14318 0.14315 0.14305 0.14351 0.14336 0.14328 0.14365 0.14328 0.14297 0.14311 0.14311 0.1431 0.14316 0.14336 0.14316 0.14334 0.14309 0.14346 0.14323 0.14368 0.14331 0.14337 0.14317 0.14326 0.14336 0.14342 0.14319 0.14339 0.14343 0.14324 0.14329 0.1433 0.14308 0.14311 0.14313 0.14338 0.14319 0.14332 0.14326 0.14329 0.14336 0.14309 0.14313 0.14324 0.14302 0.14314 0.14332 0.14329 0.14297 0.14342 0.14319 0.14328 0.1434 0.14334 0.14316 0.14342
0.15437 0.15445 0.15422 0.15387 0.15431 0.15444 0.15468 0.15462 0.1544 0.15446 0.15444 0.15414 0.15456 0.15466 0.15466 0.15488 0.15451 0.15419 0.15462 0.15479 0.15441 0.15468 0.15446 0.15476 0.15436 0.15425 0.15458 0.15455 0.15465 0.15427 0.1546 0.1544 0.15473 0.15453 0.15468 0.15449 0.15444 0.15458 0.15434 0.15462 0.1545 0.15481 0.15509 0.15466 0.15445 0.15442 0.1543 0.15485 0.15467 0.15457 0.15503 0.15458 0.1542 0.15437 0.15437 0.15435 0.15443 0.15467 0.15443 0.15465 0.15435 0.1548 0.15452 0.15506 0.15461 0.15468 0.15444 0.15455 0.15468 0.15475 0.15446 0.15471 0.15475 0.15453 0.15459 0.1546 0.15433 0.15437 0.1544 0.15469 0.15446 0.15462 0.15455 0.15459 0.15467 0.15435 0.1544 0.15453 0.15426 0.1544 0.15463 0.15459 0.1542 0.15475 0.15447 0.15457 0.15472 0.15464 0.15442 0.15474
0.16491 0.16501 0.16473 0.16432 0.16484 0.16499 0.16528 0.16521 0.16495 0.16502 0.16499 0.16464 0.16513 0.16525 0.16525 0.16552 0.16508 0.1647 0.16521 0.16541 0.16496 0.16528 0.16501 0.16537 0.1649 0.16477 0.16515 0.16513 0.16524 0.16479 0.16518 0.16495 0.16534 0.16509 0.16528 0.16506 0.16499 0.16516 0.16487 0.16521 0.16507 0.16543 0.16576 0.16525 0.165 0.16496 0.16482 0.16547 0.16526 0.16515 0.16568 0.16515 0.16471 0.16491 0.1649 0.16489 0.16498 0.16526 0.16498 0.16524 0.16488 0.16541 0.16508 0.16573 0.16519 0.16528 0.16499 0.16512 0.16527 0.16536 0.16502 0.16531 0.16536 0.1651 0.16517 0.16518 0.16486 0.16492 0.16494 0.16529 0.16502 0.16521 0.16512 0.16517 0.16526 0.16488 0.16494 0.1651 0.16478 0.16495 0.16521 0.16517 0.16471 0.16536 0.16502 0.16515 0.16532 0.16523 0.16497 0.16535
0.17466 0.17477 0.17445 0.17397 0.17458 0.17476 0.17509 0.175 0.17471 0.17479 0.17475 0.17434 0.17492 0.17506 0.17506 0.17537 0.17486 0.17441 0.17501 0.17524 0.17472 0.17509 0.17478 0.1752 0.17464 0.1745 0.17494 0.17491 0.17504 0.17451 0.17498 0.17471 0.17516 0.17487 0.17509 0.17483 0.17476 0.17495 0.17462 0.17501 0.17484 0.17527 0.17565 0.17505 0.17477 0.17472 0.17456 0.17532 0.17507 0.17494 0.17556 0.17494 0.17443 0.17466 0.17465 0.17463 0.17474 0.17507 0.17474 0.17505 0.17463 0.17525 0.17486 0.17561 0.17499 0.17509 0.17475 0.17491 0.17508 0.17518 0.17479 0.17512 0.17519 0.17488 0.17496 0.17498 0.1746 0.17467 0.17469 0.1751 0.17478 0.175 0.1749 0.17496 0.17507 0.17463 0.1747 0.17488 0.17451 0.1747 0.17501 0.17496 0.17443 0.17518 0.17479 0.17494 0.17514 0.17504 0.17473 0.17517
0.18356 0.18369 0.18332 0.18277 0.18347 0.18367 0.18406 0.18396 0.18362 0.18371 0.18367 0.1832 0.18386 0.18402 0.18402 0.18437 0.1838 0.18328 0.18397 0.18423 0.18363 0.18406 0.1837 0.18418 0.18355 0.18338 0.18389 0.18386 0.184 0.1834 0.18393 0.18362 0.18413 0.18381 0.18406 0.18376 0.18367 0.1839 0.18351 0.18397 0.18377 0.18426 0.1847 0.18402 0.18368 0.18364 0.18345 0.18432 0.18404 0.18388 0.1846 0.18389 0.18329 0.18356 0.18355 0.18353 0.18365 0.18403 0.18366 0.18401 0.18353 0.18424 0.18379 0.18465 0.18394 0.18405 0.18367 0.18385 0.18405 0.18416 0.18371 0.18409 0.18417 0.18381 0.1839 0.18393 0.1835 0.18357 0.1836 0.18407 0.1837 0.18396 0.18384 0.18391 0.18403 0.18352 0.18361 0.18382 0.18339 0.18361 0.18397 0.18391 0.1833 0.18416 0.18372 0.18389 0.18411 0.184 0.18364 0.18415
0.19157 0.19172 0.1913 0.19068 0.19147 0.1917 0.19214 0.19202 0.19164 0.19174 0.1917 0.19116 0.19191 0.1921 0.1921 0.1925 0.19184 0.19126 0.19203 0.19233 0.19166 0.19214 0.19173 0.19228 0.19156 0.19137 0.19195 0.19191 0.19208 0.19139 0.19199 0.19164 0.19222 0.19186 0.19214 0.1918 0.1917 0.19196 0.19152 0.19203 0.19181 0.19237 0.19287 0.19209 0.19171 0.19166 0.19145 0.19244 0.19211 0.19194 0.19275 0.19194 0.19127 0.19158 0.19156 0.19154 0.19168 0.19211 0.19168 0.19208 0.19153 0.19234 0.19184 0.19282 0.19201 0.19213 0.19169 0.1919 0.19213 0.19225 0.19175 0.19218 0.19226 0.19186 0.19196 0.19199 0.1915 0.19159 0.19162 0.19215 0.19174 0.19203 0.19189 0.19197 0.19211 0.19153 0.19162 0.19187 0.19138 0.19163 0.19204 0.19197 0.19128 0.19225 0.19175 0.19194 0.1922 0.19207 0.19167 0.19225
0.19866 0.19883 0.19836 0.19767 0.19855 0.19881 0.1993 0.19917 0.19874 0.19886 0.1988 0.19821 0.19904 0.19925 0.19926 0.1997 0.19897 0.19831 0.19918 0.19952 0.19876 0.1993 0.19884 0.19946 0.19865 0.19844 0.19908 0.19904 0.19923 0.19845 0.19913 0.19874 0.19939 0.19899 0.1993 0.19892 0.19881 0.1991 0.19861 0.19918 0.19894 0.19956 0.20012 0.19925 0.19882 0.19876 0.19852 0.19964 0.19927 0.19908 0.19999 0.19908 0.19833 0.19868 0.19866 0.19863 0.19878 0.19927 0.19879 0.19923 0.19862 0.19953 0.19896 0.20006 0.19915 0.1993 0.1988 0.19904 0.19929 0.19943 0.19886 0.19935 0.19944 0.19899 0.1991 0.19914 0.19858 0.19868 0.19872 0.19932 0.19885 0.19917 0.19902 0.19911 0.19927 0.19862 0.19872 0.19899 0.19845 0.19873 0.19919 0.19911 0.19833 0.19943 0.19887 0.19908 0.19937 0.19923 0.19877 0.19942
0.20482 0.205 0.20449 0.20371 0.20469 0.20498 0.20553 0.20538 0.2049 0.20503 0.20497 0.20431 0.20524 0.20547 0.20548 0.20597 0.20516 0.20443 0.20539 0.20577 0.20492 0.20552 0.20502 0.2057 0.2048 0.20457 0.20528 0.20524 0.20545 0.20459 0.20534 0.2049 0.20562 0.20518 0.20553 0.2051 0.20498 0.2053 0.20476 0.2054 0.20512 0.20581 0.20643 0.20547 0.205 0.20493 0.20466 0.2059 0.20549 0.20528 0.20629 0.20528 0.20444 0.20483 0.20481 0.20478 0.20495 0.20549 0.20495 0.20545 0.20477 0.20578 0.20515 0.20637 0.20536 0.20552 0.20497 0.20523 0.20551 0.20567 0.20504 0.20558 0.20567 0.20518 0.2053 0.20534 0.20473 0.20484 0.20488 0.20555 0.20502 0.20538 0.20522 0.20532 0.20549 0.20476 0.20488 0.20519 0.20458 0.2049 0.2054 0.20531 0.20445 0.20566 0.20505 0.20528 0.2056 0.20545 0.20494 0.20566
0.21003 0.21023 0.20966 0.2088 0.20989 0.2102 0.21081 0.21065 0.21012 0.21026 0.21019 0.20947 0.21049 0.21075 0.21075 0.21129 0.2104 0.20959 0.21066 0.21107 0.21014 0.2108 0.21024 0.211 0.21001 0.20975 0.21054 0.21049 0.21072 0.20977 0.2106 0.21011 0.21091 0.21042 0.21081 0.21033 0.21021 0.21055 0.20996 0.21067 0.21036 0.21112 0.2118 0.21074 0.21022 0.21015 0.20986 0.21121 0.21077 0.21053 0.21164 0.21054 0.20961 0.21004 0.21001 0.20998 0.21017 0.21077 0.21017 0.21072 0.20998 0.21108 0.21039 0.21173 0.21062 0.2108 0.21019 0.21048 0.21079 0.21096 0.21027 0.21086 0.21097 0.21042 0.21056 0.2106 0.20993 0.21005 0.21009 0.21083 0.21024 0.21065 0.21046 0.21057 0.21076 0.20996 0.2101 0.21043 0.20976 0.21011 0.21067 0.21057 0.20962 0.21096 0.21028 0.21054 0.21088 0.21072 0.21015 0.21096
0.21429 0.21451 0.21389 0.21296 0.21414 0.21448 0.21514 0.21497 0.21439 0.21455 0.21447 0.21368 0.21479 0.21508 0.21508 0.21567 0.2147 0.21382 0.21498 0.21543 0.21442 0.21514 0.21453 0.21535 0.21427 0.21399 0.21485 0.2148 0.21504 0.21401 0.21491 0.21438 0.21525 0.21472 0.21514 0.21462 0.21449 0.21486 0.21421 0.21499 0.21465 0.21548 0.21623 0.21507 0.2145 0.21442 0.21411 0.21559 0.2151 0.21484 0.21605 0.21484 0.21383 0.21431 0.21427 0.21424 0.21445 0.2151 0.21445 0.21505 0.21424 0.21544 0.21469 0.21615 0.21494 0.21514 0.21446 0.21479 0.21512 0.21531 0.21455 0.2152 0.21531 0.21472 0.21487 0.21492 0.21418 0.21431 0.21436 0.21516 0.21452 0.21497 0.21477 0.21489 0.2151 0.21422 0.21437 0.21473 0.214 0.21438 0.215 0.21488 0.21385 0.2153 0.21457 0.21485 0.21522 0.21505 0.21443 0.2153
0.21762 0.21785 0.21719 0.21618 0.21746 0.21783 0.21854 0.21835 0.21773 0.2179 0.21781 0.21696 0.21816 0.21847 0.21848 0.21911 0.21807 0.21711 0.21837 0.21885 0.21776 0.21854 0.21787 0.21876 0.21759 0.21729 0.21822 0.21817 0.21843 0.21731 0.21829 0.21772 0.21866 0.21809 0.21854 0.21798 0.21784 0.21824 0.21754 0.21838 0.21801 0.21891 0.21972 0.21847 0.21785 0.21776 0.21742 0.21902 0.2185 0.21821 0.21953 0.21822 0.21713 0.21765 0.2176 0.21756 0.21779 0.2185 0.21779 0.21844 0.21756 0.21887 0.21805 0.21963 0.21832 0.21854 0.2178 0.21816 0.21852 0.21872 0.2179 0.2186 0.21872 0.21808 0.21824 0.2183 0.2175 0.21765 0.21769 0.21856 0.21787 0.21835 0.21813 0.21827 0.21849 0.21754 0.2177 0.2181 0.21731 0.21772 0.21838 0.21826 0.21714 0.21871 0.21792 0.21822 0.21863 0.21844 0.21777 0.21872
0.22003 0.22029 0.21957 0.21848 0.21986 0.22026 0.22102 0.22082 0.22016 0.22034 0.22024 0.21933 0.22062 0.22095 0.22095 0.22163 0.22052 0.21949 0.22084 0.22136 0.22018 0.22102 0.22031 0.22126 0.22001 0.21968 0.22068 0.22063 0.22091 0.2197 0.22075 0.22014 0.22114 0.22054 0.22102 0.22042 0.22027 0.2207 0.21995 0.22085 0.22045 0.22142 0.22229 0.22095 0.22028 0.22019 0.21982 0.22154 0.22098 0.22067 0.22208 0.22068 0.2195 0.22007 0.22001 0.21997 0.22021 0.22098 0.22022 0.22091 0.21997 0.22137 0.22049 0.22219 0.22079 0.22102 0.22023 0.22062 0.221 0.22121 0.22034 0.22109 0.22122 0.22053 0.2207 0.22076 0.21991 0.22006 0.22011 0.22105 0.2203 0.22082 0.22058 0.22073 0.22097 0.21995 0.22013 0.22055 0.2197 0.22014 0.22086 0.22072 0.21952 0.2212 0.22036 0.22068 0.22112 0.22092 0.22019 0.22122
0.22156 0.22183 0.22107 0.21991 0.22138 0.22179 0.22261 0.2224 0.22169 0.22188 0.22178 0.22081 0.22218 0.22254 0.22254 0.22326 0.22208 0.22098 0.22242 0.22297 0.22172 0.22261 0.22185 0.22286 0.22153 0.22119 0.22225 0.22219 0.22249 0.22121 0.22233 0.22167 0.22274 0.2221 0.22261 0.22197 0.22181 0.22226 0.22147 0.22243 0.22201 0.22303 0.22396 0.22254 0.22182 0.22172 0.22133 0.22317 0.22257 0.22223 0.22374 0.22224 0.22099 0.2216 0.22154 0.22149 0.22175 0.22256 0.22175 0.22249 0.22149 0.22299 0.22205 0.22386 0.22237 0.22261 0.22177 0.22218 0.22259 0.22281 0.22188 0.22268 0.22282 0.22209 0.22227 0.22233 0.22142 0.22159 0.22164 0.22264 0.22184 0.2224 0.22215 0.2223 0.22256 0.22146 0.22166 0.22211 0.22121 0.22168 0.22244 0.2223 0.22101 0.22281 0.22191 0.22225 0.22271 0.22251 0.22172 0.22282
0.22223 0.22251 0.22171 0.22048 0.22204 0.22248 0.22335 0.22312 0.22237 0.22257 0.22246 0.22144 0.22288 0.22327 0.22327 0.22403 0.22279 0.22162 0.22314 0.22372 0.2224 0.22334 0.22253 0.22361 0.2222 0.22184 0.22296 0.2229 0.22321 0.22185 0.22304 0.22234 0.22347 0.2228 0.22334 0.22266 0.2225 0.22297 0.22213 0.22315 0.2227 0.22379 0.22477 0.22327 0.2225 0.2224 0.22199 0.22393 0.2233 0.22294 0.22454 0.22295 0.22163 0.22228 0.2222 0.22215 0.22243 0.22329 0.22243 0.22322 0.22216 0.22374 0.22274 0.22467 0.22309 0.22335 0.22245 0.22289 0.22332 0.22356 0.22257 0.22341 0.22356 0.22279 0.22298 0.22305 0.22208 0.22226 0.22232 0.22337 0.22252 0.22312 0.22285 0.22302 0.22328 0.22212 0.22233 0.22281 0.22186 0.22235 0.22316 0.22301 0.22165 0.22355 0.2226 0.22296 0.22345 0.22323 0.2224 0.22357
0.22208 0.22237 0.22154 0.22024 0.22188 0.22234 0.22326 0.22301 0.22223 0.22244 0.22232 0.22125 0.22277 0.22317 0.22318 0.22397 0.22267 0.22143 0.22304 0.22365 0.22225 0.22325 0.2224 0.22353 0.22205 0.22167 0.22285 0.22279 0.22311 0.22168 0.22293 0.2222 0.22338 0.22268 0.22325 0.22253 0.22236 0.22286 0.22198 0.22306 0.22257 0.22372 0.22475 0.22317 0.22236 0.22226 0.22183 0.22387 0.2232 0.22282 0.22451 0.22284 0.22144 0.22213 0.22205 0.22199 0.22229 0.2232 0.22229 0.22312 0.22201 0.22367 0.22262 0.22464 0.22298 0.22326 0.2223 0.22278 0.22322 0.22348 0.22244 0.22332 0.22348 0.22267 0.22287 0.22294 0.22192 0.22212 0.22217 0.22328 0.22238 0.22302 0.22273 0.22291 0.22319 0.22197 0.22219 0.22269 0.22169 0.22221 0.22306 0.2229 0.22147 0.22346 0.22248 0.22285 0.22336 0.22314 0.22226 0.22349
0.22115 0.22146 0.22059 0.21923 0.22095 0.22142 0.22238 0.22213 0.22132 0.22153 0.2214 0.22028 0.22187 0.2223 0.2223 0.22313 0.22178 0.22048 0.22215 0.2228 0.22134 0.22238 0.22148 0.22267 0.22112 0.22072 0.22196 0.22189 0.22223 0.22074 0.22204 0.22128 0.22251 0.22178 0.22237 0.22162 0.22145 0.22197 0.22105 0.22218 0.22167 0.22287 0.22395 0.2223 0.22145 0.22134 0.22089 0.22303 0.22233 0.22193 0.22369 0.22194 0.22049 0.22121 0.22112 0.22106 0.22137 0.22233 0.22137 0.22224 0.22108 0.22281 0.22171 0.22383 0.2221 0.22239 0.22139 0.22188 0.22235 0.22261 0.22153 0.22245 0.22261 0.22177 0.22197 0.22205 0.22099 0.22119 0.22125 0.22241 0.22146 0.22213 0.22183 0.22202 0.22231 0.22103 0.22127 0.22179 0.22074 0.22129 0.22218 0.22201 0.22051 0.22259 0.22157 0.22196 0.22249 0.22227 0.22133 0.22263
0.21949 0.21981 0.21891 0.21749 0.21928 0.21977 0.22077 0.22051 0.21967 0.21989 0.21975 0.21859 0.22024 0.22068 0.22069 0.22154 0.22015 0.2188 0.22053 0.2212 0.21969 0.22077 0.21984 0.22107 0.21946 0.21905 0.22033 0.22027 0.22061 0.21906 0.22042 0.21962 0.2209 0.22015 0.22076 0.21998 0.21981 0.22034 0.21939 0.22056 0.22003 0.22128 0.2224 0.22069 0.2198 0.21969 0.21923 0.22145 0.22072 0.2203 0.22213 0.22031 0.2188 0.21956 0.21946 0.2194 0.21972 0.22072 0.21972 0.22062 0.21942 0.22122 0.22007 0.22228 0.22048 0.22078 0.21973 0.22026 0.22074 0.22101 0.21989 0.22085 0.22101 0.22014 0.22034 0.22043 0.21932 0.21954 0.21959 0.2208 0.21981 0.22051 0.2202 0.2204 0.2207 0.21936 0.21961 0.22016 0.21907 0.21964 0.22057 0.22039 0.21883 0.22099 0.21993 0.22033 0.22088 0.22066 0.21968 0.22103
0.21715 0.21747 0.21655 0.21508 0.21694 0.21744 0.21848 0.2182 0.21733 0.21756 0.21742 0.21622 0.21793 0.21838 0.21839 0.21927 0.21784 0.21643 0.21823 0.21892 0.21735 0.21848 0.2175 0.21878 0.21712 0.21669 0.21802 0.21795 0.21831 0.2167 0.21811 0.21728 0.2186 0.21784 0.21846 0.21765 0.21748 0.21803 0.21705 0.21826 0.21771 0.219 0.22015 0.21839 0.21747 0.21736 0.21688 0.21918 0.21842 0.21798 0.21988 0.218 0.21643 0.21723 0.21711 0.21705 0.21738 0.21842 0.21738 0.21832 0.21708 0.21894 0.21775 0.22003 0.21817 0.21849 0.2174 0.21795 0.21844 0.21872 0.21756 0.21855 0.21871 0.21782 0.21803 0.21812 0.21697 0.2172 0.21725 0.21851 0.21747 0.21821 0.21788 0.21809 0.2184 0.21701 0.21728 0.21784 0.21671 0.2173 0.21827 0.21808 0.21647 0.2187 0.21761 0.21802 0.21858 0.21836 0.21734 0.21875
0.21418 0.21451 0.21356 0.21205 0.21396 0.21448 0.21554 0.21526 0.21437 0.2146 0.21445 0.21323 0.21497 0.21545 0.21546 0.21635 0.21489 0.21344 0.21529 0.216 0.21439 0.21555 0.21454 0.21585 0.21414 0.21371 0.21507 0.21501 0.21537 0.21371 0.21517 0.21431 0.21566 0.21489 0.21552 0.21469 0.21452 0.21508 0.21407 0.21533 0.21475 0.21608 0.21727 0.21546 0.2145 0.21439 0.2139 0.21626 0.21549 0.21503 0.21698 0.21505 0.21344 0.21427 0.21413 0.21407 0.21441 0.21548 0.21441 0.21538 0.21411 0.21602 0.21479 0.21714 0.21523 0.21556 0.21443 0.215 0.2155 0.21579 0.2146 0.21561 0.21578 0.21487 0.21508 0.21517 0.214 0.21424 0.21428 0.21557 0.2145 0.21527 0.21493 0.21515 0.21546 0.21403 0.21431 0.21489 0.21373 0.21434 0.21533 0.21514 0.21347 0.21576 0.21466 0.21507 0.21565 0.21543 0.21437 0.21582
0.21063 0.21096 0.21 0.20846 0.21041 0.21093 0.21202 0.21173 0.21083 0.21106 0.2109 0.20966 0.21144 0.21193 0.21194 0.21285 0.21137 0.20988 0.21176 0.21249 0.21084 0.21203 0.211 0.21234 0.21059 0.21015 0.21154 0.21148 0.21184 0.21015 0.21164 0.21076 0.21214 0.21135 0.212 0.21115 0.21098 0.21154 0.21052 0.21181 0.21121 0.21257 0.21378 0.21194 0.21096 0.21085 0.21035 0.21276 0.21197 0.2115 0.21349 0.21151 0.20987 0.21073 0.21058 0.21052 0.21087 0.21196 0.21086 0.21185 0.21056 0.21251 0.21126 0.21366 0.2117 0.21204 0.21088 0.21147 0.21198 0.21227 0.21106 0.21209 0.21226 0.21133 0.21155 0.21164 0.21044 0.21069 0.21073 0.21205 0.21095 0.21174 0.2114 0.21162 0.21194 0.21047 0.21076 0.21136 0.21017 0.21079 0.21181 0.21161 0.20991 0.21224 0.21112 0.21154 0.21213 0.21191 0.21082 0.21231
0.20655 0.20689 0.20592 0.20434 0.20633 0.20686 0.20797 0.20768 0.20676 0.207 0.20683 0.20557 0.20738 0.20788 0.20789 0.20881 0.20731 0.20579 0.20771 0.20845 0.20677 0.20798 0.20692 0.20829 0.20652 0.20607 0.20748 0.20742 0.20779 0.20607 0.20758 0.20669 0.20808 0.20729 0.20795 0.20708 0.20691 0.20748 0.20645 0.20776 0.20714 0.20853 0.20976 0.20789 0.20689 0.20678 0.20627 0.20873 0.20792 0.20743 0.20946 0.20745 0.20578 0.20667 0.2065 0.20644 0.20679 0.20791 0.20679 0.2078 0.20648 0.20846 0.20719 0.20963 0.20765 0.208 0.2068 0.20741 0.20793 0.20823 0.20699 0.20804 0.20821 0.20727 0.20748 0.20758 0.20636 0.20662 0.20665 0.208 0.20688 0.20768 0.20733 0.20757 0.20789 0.20639 0.20669 0.20729 0.20609 0.20672 0.20776 0.20755 0.20582 0.20819 0.20706 0.20749 0.20807 0.20787 0.20674 0.20827
0.20201 0.20235 0.20137 0.19977 0.20179 0.20231 0.20345 0.20314 0.20222 0.20246 0.20228 0.20102 0.20284 0.20335 0.20336 0.20428 0.20279 0.20124 0.20318 0.20393 0.20223 0.20345 0.20238 0.20376 0.20197 0.20152 0.20295 0.20289 0.20325 0.20151 0.20305 0.20214 0.20355 0.20276 0.20342 0.20253 0.20237 0.20294 0.2019 0.20323 0.2026 0.20401 0.20525 0.20337 0.20234 0.20223 0.20173 0.20421 0.20339 0.20289 0.20495 0.20291 0.20122 0.20213 0.20195 0.20189 0.20225 0.20339 0.20224 0.20327 0.20194 0.20394 0.20265 0.20513 0.20312 0.20347 0.20226 0.20288 0.2034 0.2037 0.20245 0.20351 0.20368 0.20274 0.20294 0.20305 0.20181 0.20208 0.20211 0.20347 0.20232 0.20315 0.20279 0.20304 0.20336 0.20184 0.20215 0.20276 0.20154 0.20218 0.20323 0.20302 0.20126 0.20366 0.20253 0.20295 0.20354 0.20335 0.20219 0.20375
0.19705 0.19738 0.1964 0.19479 0.19683 0.19735 0.1985 0.19819 0.19727 0.1975 0.19732 0.19605 0.19788 0.1984 0.19841 0.19933 0.19784 0.19628 0.19823 0.19898 0.19727 0.1985 0.19742 0.19881 0.19701 0.19656 0.198 0.19794 0.1983 0.19654 0.19809 0.19718 0.19858 0.19781 0.19846 0.19757 0.19742 0.19798 0.19694 0.19828 0.19764 0.19906 0.20031 0.19842 0.19738 0.19727 0.19677 0.19927 0.19844 0.19793 0.2 0.19795 0.19625 0.19718 0.19698 0.19692 0.19728 0.19844 0.19728 0.19831 0.19698 0.19899 0.19769 0.20018 0.19816 0.19853 0.19729 0.19793 0.19845 0.19875 0.1975 0.19856 0.19872 0.19778 0.19798 0.19809 0.19684 0.19712 0.19715 0.19852 0.19736 0.1982 0.19784 0.19809 0.19841 0.19687 0.19718 0.1978 0.19658 0.19722 0.19828 0.19807 0.1963 0.1987 0.19758 0.198 0.19859 0.1984 0.19723 0.19881
0.19172 0.19205 0.19108 0.18946 0.1915 0.19203 0.19318 0.19287 0.19195 0.19218 0.19199 0.19073 0.19256 0.19308 0.19309 0.19401 0.19253 0.19095 0.19291 0.19366 0.19195 0.19318 0.19209 0.19348 0.19168 0.19124 0.19267 0.19262 0.19297 0.19121 0.19277 0.19185 0.19325 0.19249 0.19314 0.19224 0.1921 0.19266 0.19162 0.19297 0.19232 0.19374 0.19499 0.19311 0.19206 0.19195 0.19144 0.19395 0.19312 0.19261 0.19468 0.19263 0.19092 0.19187 0.19165 0.19159 0.19196 0.19312 0.19195 0.19299 0.19165 0.19367 0.19236 0.19486 0.19284 0.19321 0.19196 0.19261 0.19313 0.19342 0.19217 0.19324 0.19339 0.19246 0.19266 0.19276 0.19152 0.1918 0.19182 0.1932 0.19202 0.19288 0.19251 0.19277 0.19309 0.19153 0.19186 0.19248 0.19125 0.1919 0.19296 0.19275 0.19097 0.19338 0.19226 0.19268 0.19326 0.19309 0.1919 0.19349
0.18609 0.18641 0.18545 0.18383 0.18587 0.18639 0.18754 0.18723 0.18632 0.18655 0.18635 0.1851 0.18692 0.18745 0.18745 0.18836 0.1869 0.18532 0.18727 0.18802 0.18631 0.18755 0.18645 0.18784 0.18605 0.1856 0.18704 0.18698 0.18733 0.18558 0.18713 0.18621 0.1876 0.18686 0.1875 0.1866 0.18646 0.18702 0.18599 0.18734 0.18668 0.1881 0.18935 0.18747 0.18642 0.18631 0.18581 0.18831 0.18748 0.18696 0.18903 0.18699 0.18528 0.18624 0.18602 0.18595 0.18632 0.18748 0.18631 0.18735 0.18602 0.18803 0.18672 0.18922 0.18721 0.18758 0.18632 0.18698 0.18749 0.18778 0.18654 0.18759 0.18775 0.18682 0.18701 0.18712 0.18588 0.18616 0.18618 0.18756 0.18637 0.18724 0.18687 0.18713 0.18745 0.18589 0.18623 0.18685 0.18562 0.18626 0.18733 0.18711 0.18534 0.18773 0.18663 0.18704 0.18761 0.18746 0.18625 0.18785
0.18019 0.18051 0.17957 0.17796 0.17999 0.18049 0.18163 0.18133 0.18043 0.18065 0.18045 0.17922 0.18102 0.18154 0.18155 0.18244 0.18101 0.17944 0.18137 0.18211 0.18042 0.18165 0.18055 0.18193 0.18015 0.17972 0.18113 0.18109 0.18142 0.17968 0.18122 0.18031 0.18168 0.18096 0.18159 0.1807 0.18057 0.18111 0.1801 0.18144 0.18078 0.18219 0.18342 0.18157 0.18052 0.18042 0.17993 0.1824 0.18158 0.18106 0.18311 0.18108 0.17939 0.18036 0.18012 0.18005 0.18042 0.18158 0.18041 0.18144 0.18013 0.18212 0.18082 0.1833 0.18131 0.18168 0.18042 0.18108 0.18158 0.18187 0.18064 0.18168 0.18183 0.18092 0.1811 0.18122 0.17998 0.18027 0.18028 0.18166 0.18047 0.18134 0.18097 0.18124 0.18154 0.17999 0.18033 0.18095 0.17973 0.18037 0.18143 0.18121 0.17945 0.18182 0.18074 0.18114 0.1817 0.18156 0.18035 0.18195
0.17409 0.1744 0.17348 0.17188 0.17389 0.17438 0.17551 0.17521 0.17433 0.17454 0.17433 0.17313 0.1749 0.17543 0.17543 0.1763 0.17491 0.17335 0.17525 0.17598 0.17432 0.17553 0.17444 0.1758 0.17405 0.17362 0.17502 0.17498 0.1753 0.17358 0.17511 0.1742 0.17555 0.17485 0.17546 0.17458 0.17447 0.17499 0.174 0.17533 0.17467 0.17606 0.17728 0.17546 0.17441 0.17431 0.17383 0.17627 0.17546 0.17494 0.17697 0.17496 0.17329 0.17427 0.17401 0.17394 0.17431 0.17546 0.1743 0.17532 0.17403 0.17599 0.1747 0.17715 0.17519 0.17556 0.1743 0.17497 0.17546 0.17574 0.17453 0.17556 0.1757 0.17481 0.17498 0.1751 0.17388 0.17417 0.17418 0.17553 0.17435 0.17522 0.17485 0.17512 0.17542 0.17388 0.17423 0.17484 0.17363 0.17427 0.17532 0.17509 0.17335 0.17568 0.17464 0.17503 0.17557 0.17545 0.17424 0.17583
0.16782 0.16812 0.16723 0.16566 0.16763 0.1681 0.16922 0.16892 0.16806 0.16827 0.16806 0.16689 0.16862 0.16914 0.16915 0.16999 0.16865 0.1671 0.16897 0.16968 0.16805 0.16924 0.16816 0.1695 0.16779 0.16737 0.16874 0.1687 0.16901 0.16732 0.16882 0.16793 0.16924 0.16858 0.16917 0.1683 0.1682 0.1687 0.16774 0.16905 0.16839 0.16975 0.17095 0.16918 0.16813 0.16805 0.16757 0.16997 0.16918 0.16865 0.17064 0.16868 0.16704 0.16802 0.16774 0.16768 0.16804 0.16917 0.16802 0.16903 0.16777 0.16968 0.16842 0.17083 0.16891 0.16928 0.16803 0.16869 0.16917 0.16944 0.16826 0.16926 0.16939 0.16853 0.16869 0.16881 0.16762 0.16791 0.16791 0.16924 0.16806 0.16893 0.16857 0.16884 0.16913 0.16761 0.16796 0.16856 0.16738 0.168 0.16903 0.16881 0.1671 0.16938 0.16838 0.16874 0.16927 0.16918 0.16796 0.16954
0.16144 0.16173 0.16086 0.15932 0.16126 0.16171 0.16281 0.16251 0.16168 0.16188 0.16167 0.16054 0.16222 0.16273 0.16274 0.16355 0.16226 0.16074 0.16256 0.16326 0.16166 0.16283 0.16176 0.16307 0.16141 0.161 0.16234 0.1623 0.1626 0.16095 0.16241 0.16154 0.16281 0.16218 0.16275 0.1619 0.16182 0.1623 0.16137 0.16265 0.16199 0.16333 0.16449 0.16277 0.16174 0.16166 0.1612 0.16354 0.16277 0.16224 0.16419 0.16227 0.16067 0.16165 0.16135 0.16129 0.16164 0.16276 0.16163 0.16262 0.16139 0.16326 0.16202 0.16438 0.1625 0.16287 0.16163 0.1623 0.16276 0.16302 0.16187 0.16284 0.16297 0.16214 0.16229 0.1624 0.16124 0.16153 0.16152 0.16283 0.16166 0.16253 0.16217 0.16244 0.16272 0.16122 0.16157 0.16216 0.16101 0.16162 0.16263 0.16241 0.16073 0.16295 0.16199 0.16234 0.16285 0.16277 0.16157 0.16313
0.15499 0.15526 0.15443 0.15293 0.15482 0.15524 0.15632 0.15603 0.15523 0.15542 0.1552 0.15411 0.15574 0.15624 0.15625 0.15702 0.1558 0.15431 0.15607 0.15675 0.1552 0.15634 0.15529 0.15657 0.15495 0.15456 0.15585 0.15583 0.1561 0.1545 0.15593 0.15508 0.1563 0.15571 0.15626 0.15543 0.15536 0.15581 0.15492 0.15617 0.15552 0.15682 0.15795 0.15629 0.15527 0.1552 0.15476 0.15703 0.15628 0.15576 0.15765 0.15578 0.15423 0.1552 0.15489 0.15483 0.15518 0.15628 0.15516 0.15613 0.15494 0.15675 0.15554 0.15783 0.15602 0.15638 0.15516 0.15582 0.15626 0.15652 0.1554 0.15634 0.15646 0.15566 0.1558 0.15592 0.15478 0.15508 0.15506 0.15633 0.15518 0.15604 0.15569 0.15597 0.15623 0.15476 0.15512 0.15569 0.15457 0.15516 0.15615 0.15593 0.1543 0.15644 0.15553 0.15586 0.15635 0.1563 0.1551 0.15663
0.1485 0.14875 0.14797 0.14651 0.14834 0.14874 0.14979 0.1495 0.14874 0.14892 0.14869 0.14766 0.14922 0.14972 0.14973 0.15045 0.1493 0.14785 0.14955 0.1502 0.14871 0.14981 0.14879 0.15002 0.14846 0.14809 0.14934 0.14932 0.14957 0.14802 0.14941 0.14858 0.14975 0.1492 0.14972 0.14892 0.14886 0.14929 0.14844 0.14965 0.14901 0.15027 0.15135 0.14977 0.14877 0.1487 0.14828 0.15048 0.14975 0.14923 0.15107 0.14926 0.14776 0.14872 0.1484 0.14834 0.14868 0.14975 0.14866 0.1496 0.14846 0.1502 0.14903 0.15125 0.1495 0.14985 0.14866 0.14931 0.14973 0.14997 0.1489 0.1498 0.14991 0.14915 0.14927 0.14939 0.1483 0.14859 0.14856 0.1498 0.14867 0.14952 0.14918 0.14945 0.14969 0.14827 0.14862 0.14918 0.1481 0.14867 0.14963 0.14941 0.14783 0.1499 0.14904 0.14935 0.1498 0.14978 0.1486 0.15009
0.14201 0.14225 0.14151 0.1401 0.14187 0.14224 0.14325 0.14298 0.14225 0.14242 0.14219 0.14122 0.1427 0.14319 0.1432 0.14388 0.1428 0.14139 0.14303 0.14365 0.14222 0.14328 0.14229 0.14347 0.14198 0.14163 0.14282 0.14281 0.14304 0.14155 0.14289 0.14209 0.1432 0.1427 0.14318 0.14241 0.14237 0.14277 0.14196 0.14314 0.1425 0.14371 0.14475 0.14324 0.14227 0.14221 0.14182 0.14392 0.14322 0.14271 0.14447 0.14274 0.1413 0.14225 0.14191 0.14186 0.14218 0.14322 0.14216 0.14306 0.14198 0.14364 0.14252 0.14465 0.14298 0.14332 0.14216 0.1428 0.1432 0.14342 0.1424 0.14326 0.14335 0.14264 0.14275 0.14287 0.14182 0.14211 0.14207 0.14326 0.14216 0.14299 0.14266 0.14293 0.14316 0.14178 0.14214 0.14267 0.14163 0.14218 0.14311 0.1429 0.14137 0.14334 0.14255 0.14283 0.14326 0.14326 0.1421 0.14356
0.13557 0.13579 0.13509 0.13374 0.13544 0.13578 0.13675 0.13649 0.13581 0.13596 0.13573 0.13482 0.13622 0.13669 0.1367 0.13734 0.13634 0.13498 0.13654 0.13713 0.13577 0.13678 0.13582 0.13695 0.13554 0.13521 0.13634 0.13633 0.13654 0.13512 0.1364 0.13563 0.13668 0.13623 0.13668 0.13593 0.13591 0.13628 0.13552 0.13665 0.13603 0.13719 0.13818 0.13675 0.13581 0.13576 0.13539 0.13739 0.13672 0.13623 0.13791 0.13626 0.13488 0.13582 0.13546 0.13541 0.13572 0.13672 0.1357 0.13657 0.13554 0.13712 0.13604 0.13808 0.13649 0.13683 0.13569 0.13633 0.1367 0.13691 0.13594 0.13676 0.13684 0.13617 0.13626 0.13638 0.13538 0.13567 0.13562 0.13676 0.13569 0.1365 0.13618 0.13645 0.13666 0.13533 0.13569 0.13619 0.13521 0.13573 0.13662 0.13641 0.13495 0.13683 0.13609 0.13635 0.13675 0.13677 0.13564 0.13705
0.12919 0.12939 0.12875 0.12746 0.12908 0.12939 0.13032 0.13007 0.12943 0.12957 0.12934 0.12849 0.12981 0.13027 0.13028 0.13086 0.12995 0.12865 0.13012 0.13068 0.12939 0.13035 0.12943 0.1305 0.12916 0.12886 0.12993 0.12993 0.13011 0.12876 0.12998 0.12925 0.13022 0.12983 0.13024 0.12953 0.12953 0.12986 0.12916 0.13024 0.12963 0.13073 0.13166 0.13033 0.12942 0.12938 0.12903 0.13093 0.13029 0.12981 0.1314 0.12984 0.12854 0.12945 0.12908 0.12903 0.12933 0.13029 0.12931 0.13014 0.12917 0.13067 0.12964 0.13157 0.13007 0.1304 0.1293 0.12992 0.13027 0.13046 0.12955 0.13031 0.13038 0.12977 0.12984 0.12996 0.12901 0.1293 0.12924 0.13032 0.12929 0.13008 0.12977 0.13004 0.13023 0.12896 0.12931 0.12979 0.12885 0.12935 0.1302 0.13 0.12861 0.13037 0.12971 0.12994 0.1303 0.13035 0.12924 0.13061
0.12292 0.1231 0.12251 0.12129 0.12282 0.1231 0.12398 0.12374 0.12316 0.12328 0.12305 0.12227 0.1235 0.12394 0.12395 0.12448 0.12366 0.12241 0.12379 0.12432 0.1231 0.12401 0.12313 0.12414 0.12289 0.12261 0.12361 0.12362 0.12378 0.12251 0.12366 0.12297 0.12387 0.12353 0.1239 0.12323 0.12324 0.12354 0.12289 0.12392 0.12332 0.12436 0.12524 0.124 0.12312 0.12309 0.12277 0.12456 0.12396 0.12349 0.12499 0.12352 0.12229 0.12319 0.12281 0.12276 0.12305 0.12396 0.12302 0.1238 0.12291 0.1243 0.12333 0.12515 0.12375 0.12407 0.12301 0.12362 0.12393 0.12411 0.12326 0.12397 0.12402 0.12346 0.12352 0.12364 0.12274 0.12303 0.12296 0.12398 0.12298 0.12376 0.12346 0.12373 0.1239 0.12268 0.12303 0.12348 0.1226 0.12307 0.12388 0.12368 0.12237 0.12401 0.12342 0.12362 0.12395 0.12403 0.12295 0.12426
0.11677 0.11693 0.1164 0.11525 0.11669 0.11694 0.11777 0.11754 0.117 0.11711 0.11688 0.11617 0.11731 0.11773 0.11774 0.11821 0.11749 0.1163 0.11759 0.11808 0.11695 0.1178 0.11696 0.1179 0.11675 0.11649 0.11742 0.11743 0.11757 0.11638 0.11746 0.11681 0.11763 0.11735 0.11768 0.11705 0.11708 0.11734 0.11675 0.11772 0.11714 0.11812 0.11893 0.11779 0.11696 0.11694 0.11664 0.11831 0.11775 0.11729 0.11869 0.11732 0.11618 0.11705 0.11666 0.11661 0.11688 0.11775 0.11685 0.11759 0.11677 0.11806 0.11715 0.11885 0.11755 0.11786 0.11684 0.11743 0.11771 0.11787 0.11709 0.11775 0.11778 0.11728 0.11732 0.11744 0.1166 0.11688 0.1168 0.11777 0.11681 0.11756 0.11727 0.11753 0.11769 0.11653 0.11687 0.1173 0.11648 0.11692 0.11768 0.11749 0.11626 0.11778 0.11726 0.11743 0.11772 0.11783 0.11679 0.11804
0.11078 0.11091 0.11044 0.10936 0.11071 0.11092 0.1117 0.11148 0.111 0.11109 0.11086 0.11023 0.11127 0.11166 0.11168 0.11209 0.11147 0.11035 0.11153 0.11198 0.11094 0.11173 0.11094 0.11181 0.11075 0.11052 0.11137 0.1114 0.1115 0.1104 0.11141 0.1108 0.11154 0.11132 0.11161 0.11102 0.11107 0.11129 0.11076 0.11167 0.11111 0.11202 0.11276 0.11174 0.11094 0.11093 0.11067 0.11221 0.11168 0.11124 0.11254 0.11127 0.11022 0.11106 0.11066 0.11062 0.11087 0.11169 0.11083 0.11153 0.11077 0.11196 0.11111 0.11269 0.1115 0.11179 0.11082 0.1114 0.11165 0.11179 0.11107 0.11167 0.11169 0.11125 0.11126 0.11138 0.11061 0.11088 0.11079 0.11169 0.11078 0.1115 0.11123 0.11149 0.11162 0.11053 0.11087 0.11127 0.11051 0.11091 0.11163 0.11144 0.1103 0.11169 0.11124 0.11139 0.11164 0.11178 0.11077 0.11196
0.10495 0.10506 0.10465 0.10365 0.1049 0.10507 0.1058 0.10559 0.10517 0.10524 0.10502 0.10446 0.10539 0.10577 0.10578 0.10613 0.10561 0.10456 0.10565 0.10605 0.1051 0.10583 0.10509 0.10589 0.10493 0.10472 0.1055 0.10553 0.1056 0.1046 0.10552 0.10496 0.10562 0.10546 0.1057 0.10516 0.10523 0.10541 0.10494 0.10578 0.10525 0.10609 0.10676 0.10584 0.10509 0.10509 0.10486 0.10627 0.10579 0.10536 0.10655 0.10539 0.10442 0.10524 0.10482 0.10479 0.10502 0.10579 0.10499 0.10563 0.10495 0.10603 0.10524 0.1067 0.10562 0.1059 0.10497 0.10553 0.10574 0.10587 0.10522 0.10576 0.10577 0.10538 0.10538 0.1055 0.10479 0.10506 0.10496 0.10579 0.10492 0.10561 0.10536 0.10561 0.10572 0.1047 0.10504 0.1054 0.1047 0.10508 0.10574 0.10556 0.10451 0.10576 0.1054 0.10551 0.10572 0.10589 0.10493 0.10605
0.099307 0.099392 0.099046 0.098126 0.099271 0.099413 0.10008 0.09989 0.099525 0.099582 0.099354 0.098877 0.099706 0.10006 0.10007 0.10036 0.099945 0.098969 0.099943 0.10031 0.099453 0.10011 0.099423 0.10015 0.099287 0.09911 0.099804 0.099843 0.099893 0.098978 0.099825 0.099309 0.099878 0.099779 0.099984 0.09948 0.099575 0.099713 0.099314 0.10009 0.099577 0.10034 0.10094 0.10014 0.099426 0.099438 0.099236 0.10051 0.10007 0.099667 0.10075 0.0997 0.098822 0.099612 0.099181 0.099148 0.099366 0.10008 0.099328 0.099922 0.09932 0.10028 0.099564 0.10089 0.099919 0.10018 0.099311 0.099845 0.10003 0.10013 0.099557 0.10003 0.10003 0.099705 0.099681 0.099796 0.099154 0.099416 0.099308 0.10007 0.099248 0.09991 0.099676 0.099919 0.1 0.099064 0.099388 0.099723 0.099091 0.099431 0.10004 0.099871 0.098905 0.10003 0.099741 0.099823 0.099994 0.10019 0.099268 0.10032
0.093869 0.09393 0.093648 0.09281 0.093851 0.093955 0.094563 0.094389 0.094081 0.094121 0.093896 0.093499 0.09422 0.09455 0.094561 0.09479 0.094478 0.093577 0.094442 0.094766 0.094004 0.094598 0.09396 0.09461 0.093851 0.093702 0.094315 0.094361 0.094382 0.093564 0.094329 0.09386 0.094341 0.094304 0.094465 0.094007 0.094122 0.094218 0.093885 0.094589 0.094104 0.094788 0.095317 0.094631 0.093967 0.093988 0.093818 0.094952 0.094562 0.094175 0.09514 0.094207 0.093423 0.094182 0.093741 0.093711 0.09391 0.094567 0.093871 0.094412 0.093889 0.094738 0.094086 0.095272 0.094422 0.094671 0.093852 0.094364 0.094512 0.094597 0.094095 0.094506 0.094488 0.094228 0.094185 0.094298 0.093724 0.093979 0.093862 0.094549 0.093779 0.094409 0.094192 0.094429 0.094491 0.093627 0.093943 0.094245 0.093681 0.093986 0.094539 0.094379 0.093507 0.094487 0.094284 0.094334 0.094464 0.094691 0.093811 0.094788
0.088646 0.088683 0.088465 0.087711 0.088645 0.088712 0.08926 0.089101 0.088852 0.088875 0.088652 0.088337 0.088948 0.089254 0.089265 0.089431 0.089225 0.088401 0.089154 0.089434 0.088771 0.089297 0.088711 0.089284 0.08863 0.08851 0.089039 0.089093 0.089085 0.088365 0.089046 0.088625 0.089018 0.089043 0.089159 0.088749 0.088882 0.088938 0.088672 0.089305 0.088845 0.089451 0.089907 0.089338 0.088722 0.088754 0.088616 0.089608 0.089264 0.088896 0.089745 0.088928 0.08824 0.088966 0.088516 0.08849 0.08867 0.089269 0.088629 0.089116 0.088673 0.089404 0.088823 0.08987 0.089139 0.089372 0.088608 0.089097 0.089211 0.089275 0.088848 0.089195 0.089162 0.088965 0.088902 0.089014 0.08851 0.088757 0.08863 0.089243 0.088526 0.089122 0.088923 0.089152 0.089192 0.088405 0.088713 0.088981 0.088486 0.088755 0.089253 0.089101 0.088325 0.089162 0.089041 0.089059 0.089148 0.089403 0.08857 0.089473
0.083648 0.083661 0.083507 0.082838 0.083663 0.083694 0.084181 0.084038 0.083848 0.083854 0.083633 0.0834 0.0839 0.084182 0.084193 0.084295 0.084196 0.08345 0.084091 0.084327 0.083761 0.084219 0.083688 0.084182 0.083634 0.083542 0.083988 0.084049 0.084013 0.083391 0.083987 0.083616 0.08392 0.084007 0.084077 0.083715 0.083868 0.083882 0.083683 0.084245 0.083811 0.084338 0.084719 0.084269 0.083701 0.083743 0.083638 0.084487 0.08419 0.083842 0.084574 0.083874 0.083282 0.083974 0.083515 0.083493 0.083655 0.084195 0.083612 0.084044 0.083682 0.084294 0.083784 0.084691 0.084079 0.084297 0.083588 0.084054 0.084133 0.084177 0.083826 0.084107 0.08406 0.083926 0.083845 0.083954 0.08352 0.083759 0.083624 0.084161 0.083497 0.084059 0.083878 0.084099 0.084116 0.083408 0.083708 0.083942 0.083516 0.083749 0.084191 0.084047 0.083368 0.084062 0.084022 0.084008 0.084056 0.084339 0.083554 0.084381
0.078882 0.078871 0.078781 0.078199 0.078915 0.078908 0.079334 0.079207 0.079076 0.079064 0.078846 0.078695 0.079085 0.079342 0.079353 0.079392 0.079398 0.078731 0.079259 0.079451 0.078984 0.079374 0.078897 0.079312 0.07887 0.078807 0.079168 0.079237 0.079172 0.07865 0.079161 0.078839 0.079054 0.079202 0.079228 0.078914 0.079085 0.079058 0.078926 0.079416 0.079009 0.079457 0.079763 0.079432 0.078913 0.078965 0.078892 0.079597 0.079347 0.07902 0.079634 0.079053 0.078558 0.079214 0.078748 0.07873 0.078872 0.079353 0.078827 0.079204 0.078922 0.079416 0.078978 0.079743 0.079252 0.079453 0.078802 0.079242 0.079287 0.079312 0.079035 0.079252 0.079191 0.07912 0.07902 0.079126 0.078763 0.078993 0.07885 0.079311 0.078702 0.079228 0.079065 0.079279 0.079272 0.078644 0.078935 0.079135 0.078778 0.078976 0.07936 0.079226 0.078644 0.079194 0.079235 0.07919 0.079197 0.079507 0.07877 0.07952
0.074354 0.074319 0.074293 0.073796 0.074403 0.074359 0.074725 0.074613 0.074541 0.074512 0.074298 0.074227 0.074508 0.07474 0.07475 0.074727 0.074837 0.074249 0.074665 0.074813 0.074445 0.074765 0.074344 0.07468 0.074344 0.074309 0.074587 0.074662 0.07457 0.074146 0.074573 0.0743 0.074426 0.074635 0.074616 0.074351 0.07454 0.074472 0.074407 0.074825 0.074445 0.074814 0.075045 0.074832 0.074364 0.074425 0.074384 0.074946 0.074742 0.074437 0.074932 0.074469 0.07407 0.074691 0.074218 0.074204 0.074327 0.074749 0.074281 0.074602 0.074401 0.074776 0.07441 0.075033 0.074662 0.074847 0.074253 0.074669 0.074679 0.074684 0.074482 0.074635 0.07456 0.074551 0.074432 0.074536 0.074244 0.074465 0.074313 0.074699 0.074144 0.074635 0.07449 0.074695 0.074667 0.074118 0.0744 0.074565 0.074278 0.07444 0.074767 0.074642 0.074157 0.074564 0.074685 0.074609 0.074575 0.074912 0.074225 0.074897
0.070067 0.070009 0.070046 0.069633 0.070132 0.070052 0.070357 0.070261 0.070246 0.070202 0.069991 0.07 0.070172 0.070379 0.070389 0.070304 0.070517 0.070008 0.070313 0.070417 0.070147 0.070399 0.070032 0.07029 0.070059 0.070052 0.070246 0.070329 0.070209 0.069884 0.070226 0.070002 0.070041 0.070309 0.070247 0.070029 0.070236 0.070128 0.070128 0.070475 0.070122 0.070413 0.07057 0.070473 0.070055 0.070126 0.070116 0.070536 0.070379 0.070095 0.070473 0.070127 0.069824 0.070408 0.06993 0.069919 0.070023 0.070386 0.069975 0.070242 0.07012 0.070377 0.070083 0.070566 0.070314 0.070482 0.069946 0.070336 0.070313 0.070298 0.070171 0.070259 0.070171 0.070224 0.070087 0.070188 0.069966 0.070178 0.070018 0.070328 0.069829 0.070283 0.070156 0.070353 0.070302 0.069833 0.070105 0.070236 0.070019 0.070144 0.070415 0.070299 0.069911 0.070176 0.070376 0.070269 0.070196 0.070557 0.069921 0.070516
0.066022 0.065941 0.066039 0.065711 0.066103 0.065988 0.066232 0.066152 0.066194 0.066133 0.065927 0.066014 0.066079 0.066261 0.066271 0.066125 0.066439 0.066009 0.066203 0.066265 0.066091 0.066275 0.065963 0.066144 0.066016 0.066037 0.066149 0.066238 0.066092 0.065864 0.066122 0.065947 0.0659 0.066225 0.06612 0.065951 0.066174 0.066028 0.066092 0.066368 0.066042 0.066256 0.066339 0.066357 0.065989 0.066069 0.06609 0.06637 0.066259 0.065996 0.066258 0.066028 0.06582 0.066366 0.065884 0.065877 0.065962 0.066266 0.065913 0.066124 0.066081 0.066223 0.065999 0.066343 0.066208 0.06636 0.065882 0.066246 0.066189 0.066156 0.066102 0.066127 0.066026 0.066139 0.065985 0.066082 0.06593 0.066132 0.065965 0.066201 0.065757 0.066175 0.066066 0.066254 0.066182 0.065791 0.066053 0.066151 0.066001 0.066091 0.066306 0.066199 0.065907 0.066033 0.066309 0.066173 0.06606 0.066446 0.06586 0.066378
0.062219 0.062116 0.062274 0.062029 0.062315 0.062166 0.062351 0.062287 0.062384 0.062307 0.062105 0.062268 0.062228 0.062386 0.062397 0.062191 0.062602 0.06225 0.062337 0.062356 0.062277 0.062395 0.062136 0.062242 0.062215 0.062262 0.062294 0.06239 0.062218 0.062085 0.062261 0.062134 0.062003 0.062384 0.062237 0.062115 0.062354 0.06217 0.062297 0.062504 0.062205 0.062342 0.062354 0.062484 0.062165 0.062254 0.062306 0.062448 0.062381 0.06214 0.062288 0.062172 0.062057 0.062566 0.06208 0.062077 0.062143 0.062389 0.062093 0.062251 0.062284 0.062312 0.062158 0.062366 0.062346 0.062481 0.06206 0.062399 0.06231 0.062258 0.062275 0.062239 0.062125 0.062297 0.062126 0.06222 0.062136 0.062328 0.062155 0.062317 0.061927 0.062309 0.062218 0.062397 0.062304 0.061991 0.062243 0.062307 0.062225 0.06228 0.06244 0.062342 0.062144 0.062133 0.062484 0.062319 0.062168 0.062577 0.062041 0.062483
0.058656 0.058531 0.058747 0.058583 0.058767 0.058585 0.058711 0.058662 0.058813 0.058721 0.058523 0.05876 0.058619 0.058752 0.058763 0.058501 0.059006 0.058729 0.058712 0.05869 0.058702 0.058756 0.05855 0.058581 0.058654 0.058727 0.058681 0.058782 0.058585 0.058545 0.058641 0.058561 0.058349 0.058784 0.058596 0.05852 0.058774 0.058554 0.058741 0.05888 0.058608 0.058671 0.058613 0.058852 0.058582 0.058679 0.05876 0.058768 0.058746 0.058526 0.058563 0.058557 0.058532 0.059005 0.058517 0.058517 0.058564 0.058754 0.058513 0.058618 0.058727 0.058644 0.058558 0.058632 0.058724 0.058844 0.058479 0.058792 0.058671 0.058602 0.058688 0.058593 0.058466 0.058695 0.058508 0.0586 0.058581 0.058764 0.058584 0.058675 0.058339 0.058685 0.058611 0.058782 0.058668 0.058432 0.058673 0.058705 0.058687 0.058709 0.058815 0.058726 0.058619 0.058475 0.058898 0.058706 0.058518 0.058949 0.058463 0.05883
0.055329 0.055183 0.055456 0.05537 0.055453 0.05524 0.05531 0.055275 0.055478 0.055372 0.055179 0.055487 0.055248 0.055357 0.055367 0.05505 0.055646 0.055444 0.055325 0.055263 0.055365 0.055355 0.055201 0.055161 0.055329 0.055427 0.055305 0.055412 0.055191 0.055241 0.055259 0.055225 0.054934 0.05542 0.055194 0.055162 0.055431 0.055175 0.055421 0.055494 0.055249 0.055239 0.055113 0.055458 0.055235 0.055341 0.05545 0.055327 0.055348 0.055149 0.055078 0.05518 0.055243 0.05568 0.055189 0.055193 0.055223 0.055357 0.055171 0.055224 0.055405 0.055215 0.055195 0.05514 0.055341 0.055444 0.055135 0.055422 0.055272 0.055185 0.055339 0.055185 0.055047 0.055331 0.055129 0.055217 0.055263 0.055436 0.05525 0.055271 0.054988 0.055298 0.055242 0.055403 0.05527 0.055108 0.055339 0.055339 0.055385 0.055374 0.055427 0.055347 0.05533 0.055057 0.055549 0.05533 0.055107 0.055558 0.055122 0.055415
0.052233 0.052068 0.052394 0.052384 0.052371 0.052127 0.052142 0.052122 0.052375 0.052255 0.052067 0.052443 0.052109 0.052195 0.052205 0.051835 0.052518 0.052388 0.052171 0.05207 0.052258 0.052188 0.052084 0.051974 0.052235 0.052357 0.052162 0.052274 0.052031 0.052168 0.052111 0.052121 0.051754 0.052289 0.052025 0.052037 0.052319 0.05203 0.052332 0.052341 0.052122 0.052042 0.051851 0.052298 0.052121 0.052234 0.05237 0.052122 0.052184 0.052006 0.051831 0.052037 0.052185 0.052585 0.052093 0.0521 0.052113 0.052193 0.05206 0.052064 0.052314 0.052021 0.052065 0.051885 0.05219 0.052278 0.052023 0.052285 0.052106 0.052002 0.052221 0.052012 0.051862 0.052199 0.051983 0.052067 0.052175 0.052339 0.052148 0.052102 0.05187 0.052145 0.052105 0.052258 0.052106 0.052016 0.052236 0.052207 0.052314 0.052271 0.052273 0.052202 0.052271 0.051874 0.052432 0.052188 0.051931 0.052401 0.052012 0.052235
0.049362 0.049179 0.049555 0.049618 0.049513 0.049241 0.049203 0.049197 0.049497 0.049363 0.04918 0.049621 0.049197 0.049261 0.049271 0.048851 0.049616 0.049555 0.049244 0.049107 0.049378 0.049249 0.049194 0.049017 0.049366 0.049511 0.049246 0.049363 0.049099 0.04932 0.04919 0.049242 0.048803 0.049384 0.049085 0.049138 0.049432 0.049112 0.049468 0.049415 0.049222 0.049074 0.04882 0.049365 0.049233 0.049353 0.049515 0.049146 0.049248 0.04909 0.048814 0.049121 0.04935 0.049714 0.049223 0.049233 0.049229 0.049257 0.049176 0.049132 0.049448 0.049056 0.049161 0.048861 0.049267 0.04934 0.049137 0.049375 0.049168 0.049048 0.049329 0.049067 0.048907 0.049294 0.049064 0.049146 0.049313 0.049467 0.049271 0.04916 0.048978 0.04922 0.049196 0.04934 0.04917 0.04915 0.049359 0.049301 0.049466 0.049393 0.049346 0.049283 0.049435 0.04892 0.049541 0.049272 0.048983 0.04947 0.049129 0.049282
0.04671 0.046509 0.046934 0.047066 0.046872 0.046573 0.046485 0.046492 0.046837 0.046691 0.046513 0.047016 0.046506 0.046548 0.046558 0.04609 0.046933 0.046939 0.046538 0.046366 0.046716 0.046532 0.046523 0.046282 0.046715 0.046882 0.046551 0.046672 0.046387 0.046688 0.046489 0.046582 0.046074 0.046699 0.046367 0.04646 0.046765 0.046415 0.046822 0.046709 0.046541 0.046329 0.046016 0.046652 0.046564 0.046691 0.046877 0.046393 0.046533 0.046395 0.046023 0.046425 0.046731 0.047062 0.046571 0.046584 0.046564 0.046542 0.04651 0.04642 0.0468 0.046314 0.046478 0.046062 0.046564 0.046622 0.046471 0.046684 0.046451 0.046317 0.046657 0.046344 0.046174 0.046609 0.046366 0.046444 0.046668 0.046813 0.046613 0.04644 0.046306 0.046515 0.046506 0.046642 0.046455 0.046502 0.046701 0.046614 0.046835 0.046734 0.04664 0.046585 0.046816 0.046188 0.046868 0.046577 0.046258 0.046761 0.046465 0.046552
0.044267 0.04405 0.04452 0.044719 0.044441 0.044116 0.04398 0.044 0.044387 0.04423 0.044057 0.044618 0.044027 0.044048 0.044058 0.043546 0.044462 0.044531 0.044045 0.04384 0.044264 0.044027 0.044063 0.043762 0.044275 0.044461 0.044067 0.044193 0.04389 0.044266 0.044001 0.044133 0.043561 0.044225 0.043862 0.043993 0.044308 0.04393 0.044385 0.044216 0.044072 0.043799 0.043429 0.044153 0.044106 0.044239 0.044449 0.043855 0.044031 0.043913 0.04345 0.043942 0.044322 0.044618 0.04413 0.044145 0.04411 0.044041 0.044056 0.043923 0.044362 0.043787 0.044006 0.043482 0.044074 0.044118 0.044015 0.044205 0.043948 0.043799 0.044195 0.043835 0.043656 0.044135 0.043881 0.043956 0.044234 0.044369 0.044165 0.043934 0.043846 0.044023 0.044029 0.044156 0.043953 0.044064 0.044253 0.04414 0.044414 0.044285 0.044146 0.0441 0.044406 0.043671 0.044406 0.044094 0.043746 0.044263 0.044013 0.044035
0.042026 0.041794 0.042306 0.042568 0.04221 0.041862 0.04168 0.041712 0.042139 0.041971 0.041804 0.042418 0.041751 0.041753 0.041762 0.041209 0.042192 0.042322 0.041757 0.04152 0.042015 0.041728 0.041806 0.041448 0.042035 0.042241 0.041788 0.041917 0.041597 0.042044 0.041717 0.041885 0.041253 0.041955 0.041562 0.041729 0.042053 0.04165 0.042149 0.041927 0.041806 0.041476 0.041052 0.041857 0.041851 0.041989 0.04222 0.041524 0.041734 0.041634 0.041085 0.041663 0.042112 0.042376 0.04189 0.041908 0.041859 0.041744 0.041804 0.041629 0.042125 0.041466 0.041738 0.04111 0.041789 0.041819 0.041763 0.04193 0.04165 0.041488 0.041936 0.041531 0.041344 0.041865 0.0416 0.041672 0.042 0.042127 0.041919 0.041632 0.041589 0.041735 0.041755 0.041874 0.041657 0.041828 0.042006 0.041869 0.042192 0.042037 0.041856 0.041818 0.042195 0.04136 0.042146 0.041815 0.041441 0.04197 0.041762 0.041724
0.039978 0.039732 0.040283 0.040603 0.040171 0.039801 0.039576 0.03962 0.040083 0.039906 0.039744 0.040408 0.03967 0.039653 0.039662 0.03907 0.040116 0.040303 0.039663 0.039397 0.039958 0.039624 0.039742 0.039331 0.039988 0.040211 0.039703 0.039835 0.039499 0.040014 0.039629 0.039831 0.039143 0.039878 0.039458 0.039659 0.039992 0.039564 0.040105 0.039833 0.039734 0.03935 0.038876 0.039758 0.039788 0.039932 0.040183 0.039391 0.039633 0.03955 0.038921 0.039578 0.040092 0.040325 0.039842 0.039863 0.0398 0.039643 0.039745 0.039532 0.040079 0.039342 0.039664 0.03894 0.039698 0.039715 0.039703 0.039849 0.039547 0.039373 0.039871 0.039423 0.03923 0.039788 0.039514 0.039582 0.039958 0.040076 0.039866 0.039527 0.039526 0.039642 0.039676 0.039786 0.039556 0.039784 0.039952 0.039791 0.040162 0.039982 0.039762 0.039731 0.040174 0.039246 0.040079 0.03973 0.039332 0.039872 0.039705 0.039609
0.038111 0.037852 0.038439 0.038814 0.038313 0.037923 0.037658 0.037712 0.03821 0.038024 0.037867 0.038577 0.037773 0.037739 0.037748 0.037121 0.038224 0.038464 0.037755 0.037462 0.038084 0.037706 0.037862 0.037401 0.038123 0.038362 0.037803 0.037938 0.037588 0.038164 0.037725 0.037959 0.037219 0.037985 0.037541 0.037773 0.038113 0.037664 0.038243 0.037923 0.037847 0.037411 0.036891 0.037843 0.03791 0.038057 0.038327 0.037445 0.037717 0.037651 0.036947 0.037679 0.038252 0.038456 0.037977 0.038 0.037924 0.037727 0.037869 0.03762 0.038215 0.037406 0.037774 0.03696 0.037792 0.037797 0.037827 0.037952 0.037631 0.037446 0.037988 0.037503 0.037302 0.037896 0.037613 0.037679 0.038099 0.038208 0.037996 0.037608 0.037646 0.037735 0.037781 0.037883 0.037641 0.037923 0.038081 0.037898 0.038312 0.03811 0.037853 0.037828 0.038333 0.037319 0.038195 0.03783 0.037409 0.037959 0.037831 0.037681
0.036417 0.036147 0.036766 0.037191 0.036626 0.036219 0.035916 0.03598 0.036509 0.036314 0.036163 0.036914 0.036051 0.036 0.036009 0.03535 0.036505 0.036794 0.036022 0.035704 0.036382 0.035964 0.036155 0.035648 0.036429 0.036684 0.036078 0.036215 0.035852 0.036485 0.035996 0.03626 0.035473 0.036266 0.0358 0.036061 0.036407 0.035938 0.036552 0.036189 0.036132 0.035651 0.035088 0.036105 0.036204 0.036356 0.036642 0.035678 0.035977 0.035927 0.035154 0.035954 0.036583 0.036759 0.036284 0.036309 0.036222 0.035988 0.036167 0.035884 0.036523 0.035647 0.036059 0.035161 0.036061 0.036055 0.036124 0.036229 0.03589 0.035695 0.036279 0.035758 0.035552 0.036178 0.035888 0.03595 0.03641 0.036512 0.036298 0.035865 0.035941 0.036003 0.036061 0.036155 0.035902 0.036233 0.036382 0.036179 0.036633 0.03641 0.036118 0.036101 0.036663 0.035569 0.036484 0.036105 0.035664 0.036222 0.03613 0.035929
0.034884 0.034604 0.035252 0.035723 0.035099 0.034677 0.03434 0.034413 0.03497 0.034768 0.034622 0.035411 0.034494 0.034427 0.034435 0.033748 0.034949 0.035284 0.034454 0.034113 0.034842 0.034388 0.034611 0.034062 0.034898 0.035165 0.034516 0.034656 0.034282 0.034967 0.034432 0.034723 0.033894 0.034711 0.034224 0.034512 0.034863 0.034377 0.035022 0.03462 0.034582 0.034057 0.033456 0.034531 0.034661 0.034816 0.035117 0.034079 0.034403 0.034368 0.033532 0.034394 0.035074 0.035222 0.034753 0.03478 0.034682 0.034413 0.034627 0.034313 0.034993 0.034056 0.034506 0.033533 0.034495 0.034478 0.034583 0.03467 0.034316 0.034111 0.034733 0.03418 0.033968 0.034623 0.034327 0.034386 0.034883 0.034977 0.034762 0.034288 0.034398 0.034435 0.034504 0.034592 0.034328 0.034705 0.034845 0.034624 0.035114 0.034872 0.034549 0.034537 0.035152 0.033986 0.034936 0.034543 0.034085 0.034649 0.034591 0.034344
0.033502 0.033213 0.033887 0.0344 0.033723 0.033287 0.032919 0.033001 0.033582 0.033374 0.033233 0.034055 0.033089 0.033008 0.033017 0.032304 0.033545 0.033922 0.03304 0.032678 0.033454 0.032966 0.033219 0.032633 0.033517 0.033796 0.033109 0.03325 0.032866 0.033599 0.033022 0.033338 0.03247 0.033308 0.032804 0.033116 0.033471 0.03297 0.033642 0.033204 0.033184 0.032621 0.031984 0.033111 0.03327 0.033428 0.033743 0.032636 0.032983 0.032962 0.032069 0.032988 0.033713 0.033836 0.033372 0.033401 0.033294 0.032994 0.033239 0.032897 0.033613 0.032621 0.033107 0.032065 0.033083 0.033056 0.033195 0.033264 0.032896 0.032684 0.033339 0.032757 0.032541 0.033221 0.03292 0.032976 0.033507 0.033593 0.033377 0.032866 0.033008 0.033022 0.033101 0.033181 0.03291 0.033329 0.03346 0.033221 0.033744 0.033485 0.033133 0.033128 0.03379 0.03256 0.033539 0.033136 0.032661 0.03323 0.033204 0.032914
0.03226 0.031963 0.03266 0.033211 0.032486 0.032038 0.031642 0.031731 0.032334 0.032121 0.031985 0.032836 0.031827 0.031734 0.031742 0.031008 0.032283 0.032699 0.03177 0.03139 0.032207 0.031689 0.031969 0.031349 0.032276 0.032566 0.031844 0.031986 0.031595 0.032369 0.031755 0.032093 0.031193 0.032048 0.031529 0.031862 0.03222 0.031706 0.032403 0.031932 0.031928 0.03133 0.030662 0.031836 0.032021 0.032181 0.032507 0.03134 0.031707 0.0317 0.030755 0.031725 0.03249 0.03259 0.032133 0.032163 0.032046 0.031718 0.031992 0.031625 0.032372 0.031333 0.031851 0.030746 0.031814 0.031778 0.031948 0.032001 0.03162 0.031401 0.032086 0.031479 0.03126 0.031962 0.031656 0.031709 0.03227 0.032349 0.032134 0.031589 0.03176 0.031753 0.031841 0.031914 0.031635 0.032092 0.032214 0.031961 0.032513 0.032239 0.031862 0.031862 0.032566 0.031278 0.032284 0.031871 0.031383 0.031954 0.031959 0.031629
0.031148 0.030845 0.03156 0.032145 0.031378 0.03092 0.030499 0.030595 0.031217 0.030999 0.030868 0.031744 0.030698 0.030592 0.0306 0.029847 0.031153 0.031602 0.030633 0.030236 0.03109 0.030546 0.030849 0.030199 0.031164 0.031463 0.030712 0.030855 0.030456 0.031268 0.030621 0.030979 0.03005 0.030919 0.030387 0.03074 0.031099 0.030575 0.031292 0.030792 0.030803 0.030175 0.02948 0.030694 0.030902 0.031064 0.0314 0.03018 0.030565 0.03057 0.02958 0.030594 0.031395 0.031473 0.031023 0.031054 0.03093 0.030576 0.030876 0.030486 0.031261 0.030179 0.030726 0.029566 0.030678 0.030633 0.030832 0.030869 0.030478 0.030253 0.030965 0.030335 0.030113 0.030834 0.030525 0.030575 0.031163 0.031235 0.03102 0.030445 0.030643 0.030616 0.030712 0.030779 0.030494 0.030985 0.031099 0.030833 0.031411 0.031123 0.030722 0.030727 0.031469 0.030132 0.031159 0.030739 0.030239 0.030812 0.030844 0.030479
0.030155 0.029847 0.030578 0.031192 0.030388 0.029922 0.029479 0.029581 0.030218 0.029997 0.029871 0.030768 0.02969 0.029573 0.029581 0.028813 0.030142 0.030622 0.029617 0.029207 0.030092 0.029525 0.02985 0.029174 0.030172 0.030478 0.029701 0.029844 0.029441 0.030285 0.029609 0.029984 0.02903 0.029911 0.029368 0.029738 0.030098 0.029566 0.0303 0.029775 0.0298 0.029145 0.028425 0.029674 0.029903 0.030066 0.030412 0.029145 0.029546 0.029561 0.028532 0.029585 0.030417 0.030475 0.030032 0.030065 0.029933 0.029557 0.02988 0.02947 0.030269 0.02915 0.029722 0.028515 0.029664 0.029611 0.029835 0.029859 0.029459 0.029229 0.029963 0.029315 0.029091 0.029827 0.029516 0.029564 0.030174 0.030239 0.030025 0.029425 0.029647 0.029602 0.029705 0.029766 0.029476 0.029996 0.030104 0.029826 0.030426 0.030127 0.029706 0.029715 0.03049 0.02911 0.030155 0.029728 0.029218 0.029792 0.029849 0.029452
0.02927 0.028958 0.029702 0.030341 0.029506 0.029033 0.028571 0.028679 0.029329 0.029105 0.028984 0.029897 0.028793 0.028667 0.028675 0.027894 0.029242 0.029748 0.028714 0.028292 0.029204 0.028617 0.028961 0.028263 0.029288 0.0296 0.028802 0.028945 0.028538 0.029409 0.028709 0.029099 0.028125 0.029014 0.028462 0.028847 0.029207 0.028667 0.029417 0.028869 0.028907 0.028229 0.027489 0.028766 0.029014 0.029178 0.02953 0.028225 0.028639 0.028664 0.027601 0.028688 0.029546 0.029585 0.029149 0.029183 0.029046 0.028649 0.028993 0.028567 0.029385 0.028235 0.028828 0.027581 0.028761 0.028702 0.028949 0.02896 0.028553 0.028318 0.029071 0.028407 0.028182 0.028931 0.028618 0.028664 0.029293 0.029353 0.02914 0.028517 0.028761 0.028699 0.028809 0.028865 0.02857 0.029117 0.029217 0.028929 0.029548 0.029239 0.0288 0.028814 0.029617 0.028201 0.02926 0.028828 0.028311 0.028884 0.028964 0.028538
0.028484 0.028169 0.028923 0.029583 0.028721 0.028244 0.027766 0.027878 0.028538 0.028312 0.028196 0.029122 0.027996 0.027863 0.02787 0.02708 0.028442 0.028971 0.027912 0.027481 0.028415 0.027811 0.028172 0.027455 0.028502 0.02882 0.028004 0.028146 0.027736 0.02863 0.02791 0.028312 0.027323 0.028216 0.027659 0.028056 0.028415 0.027871 0.028631 0.028065 0.028114 0.027416 0.026661 0.02796 0.028225 0.028389 0.028747 0.027409 0.027834 0.027869 0.026778 0.027891 0.028771 0.028793 0.028366 0.028401 0.028258 0.027845 0.028205 0.027765 0.028599 0.027424 0.028035 0.026754 0.02796 0.027895 0.028162 0.028161 0.027749 0.027511 0.028279 0.027603 0.027376 0.028135 0.027822 0.027865 0.02851 0.028565 0.028354 0.027712 0.027975 0.027898 0.028013 0.028064 0.027767 0.028336 0.028429 0.028133 0.028767 0.02845 0.027997 0.028014 0.028841 0.027396 0.028464 0.028029 0.027507 0.028077 0.028178 0.027728
0.027787 0.02747 0.02823 0.028908 0.028024 0.027545 0.027053 0.027169 0.027837 0.02761 0.027497 0.028433 0.027291 0.02715 0.027157 0.026361 0.027732 0.02828 0.027202 0.026763 0.027714 0.027098 0.027472 0.026741 0.027805 0.028126 0.027296 0.027438 0.027027 0.027939 0.027202 0.027614 0.026614 0.02751 0.026948 0.027355 0.027712 0.027165 0.027933 0.027352 0.027411 0.026698 0.02593 0.027246 0.027525 0.027689 0.02805 0.026687 0.027121 0.027164 0.026051 0.027186 0.028083 0.02809 0.027671 0.027706 0.027559 0.027132 0.027508 0.027055 0.027901 0.026707 0.027333 0.026024 0.027251 0.02718 0.027464 0.027453 0.027037 0.026797 0.027577 0.026891 0.026665 0.02743 0.027117 0.027158 0.027816 0.027865 0.027656 0.027 0.027278 0.027189 0.027309 0.027354 0.027055 0.027643 0.02773 0.027427 0.028074 0.02775 0.027285 0.027306 0.028151 0.026684 0.027758 0.027322 0.026796 0.027362 0.027481 0.02701
0.027168 0.026851 0.027615 0.028306 0.027406 0.026925 0.026423 0.026542 0.027214 0.026987 0.026879 0.02782 0.026667 0.02652 0.026527 0.025728 0.027103 0.027666 0.026574 0.02613 0.027094 0.026467 0.026852 0.02611 0.027187 0.02751 0.026671 0.026811 0.026401 0.027326 0.026576 0.026997 0.025988 0.026884 0.02632 0.026735 0.02709 0.026542 0.027314 0.026721 0.026789 0.026065 0.025287 0.026615 0.026905 0.027069 0.027433 0.02605 0.026491 0.026541 0.025411 0.026562 0.027472 0.027466 0.027055 0.027091 0.026941 0.026502 0.02689 0.026428 0.027282 0.026075 0.026711 0.025382 0.026623 0.026548 0.026847 0.026826 0.026408 0.026167 0.026955 0.026262 0.026036 0.026806 0.026494 0.026533 0.0272 0.027245 0.027038 0.02637 0.026662 0.026561 0.026685 0.026727 0.026427 0.027029 0.02711 0.026803 0.027459 0.02713 0.026655 0.026679 0.027538 0.026056 0.027133 0.026696 0.026168 0.026729 0.026864 0.026376
0.02662 0.026304 0.027069 0.027769 0.026857 0.026376 0.025867 0.025988 0.026663 0.026436 0.026332 0.027275 0.026115 0.025964 0.025971 0.02517 0.026546 0.02712 0.026019 0.025571 0.026544 0.02591 0.026304 0.025554 0.026639 0.026963 0.026117 0.026257 0.025847 0.026782 0.026023 0.026449 0.025437 0.02633 0.025765 0.026186 0.026538 0.02599 0.026765 0.026163 0.026238 0.025506 0.024722 0.026057 0.026357 0.026519 0.026884 0.025489 0.025935 0.025991 0.024849 0.026011 0.02693 0.026911 0.026509 0.026545 0.026393 0.025945 0.026343 0.025874 0.026733 0.025517 0.026161 0.024817 0.026068 0.02599 0.0263 0.026272 0.025852 0.025611 0.026404 0.025707 0.025483 0.026253 0.025944 0.02598 0.026654 0.026694 0.026491 0.025814 0.026118 0.026007 0.026134 0.026171 0.025871 0.026485 0.026561 0.02625 0.026912 0.02658 0.026098 0.026125 0.026994 0.025502 0.026578 0.026142 0.025614 0.02617 0.026318 0.025816
0.026133 0.025818 0.026582 0.027288 0.026369 0.02589 0.025375 0.025498 0.026173 0.025946 0.025846 0.026788 0.025627 0.025472 0.025478 0.02468 0.026051 0.026634 0.025529 0.025079 0.026055 0.025417 0.025818 0.025064 0.026153 0.026476 0.025628 0.025765 0.025359 0.026298 0.025534 0.025964 0.024952 0.025839 0.025276 0.0257 0.026048 0.025503 0.026277 0.025669 0.025751 0.025013 0.024226 0.025563 0.02587 0.026031 0.026396 0.024994 0.025443 0.025504 0.024355 0.025524 0.026447 0.026418 0.026025 0.026061 0.025907 0.025453 0.025858 0.025384 0.026245 0.025025 0.025675 0.024321 0.025577 0.025496 0.025816 0.02578 0.025362 0.025121 0.025915 0.025218 0.024995 0.025764 0.025457 0.025492 0.026169 0.026205 0.026005 0.025323 0.025636 0.025517 0.025646 0.025679 0.025381 0.026003 0.026074 0.02576 0.026426 0.026092 0.025605 0.025634 0.02651 0.025014 0.026086 0.025652 0.025126 0.025674 0.025834 0.025322
0.0257 0.025387 0.026147 0.026856 0.025933 0.025458 0.02494 0.025064 0.025736 0.025511 0.025415 0.026353 0.025194 0.025036 0.025042 0.024248 0.02561 0.026199 0.025093 0.024643 0.025621 0.024981 0.025386 0.024631 0.025719 0.026041 0.025193 0.025329 0.024926 0.025867 0.0251 0.025532 0.024523 0.025403 0.024843 0.025269 0.025612 0.025071 0.025842 0.025231 0.025318 0.024578 0.023791 0.025125 0.025438 0.025597 0.025961 0.024557 0.025007 0.025072 0.023921 0.025092 0.026016 0.025978 0.025594 0.02563 0.025475 0.025017 0.025427 0.024951 0.02581 0.02459 0.025243 0.023886 0.025142 0.025058 0.025385 0.025344 0.024927 0.024687 0.025481 0.024784 0.024564 0.025329 0.025026 0.025059 0.025737 0.02577 0.025572 0.024888 0.025208 0.025082 0.025213 0.025243 0.024946 0.025573 0.02564 0.025326 0.025992 0.025657 0.025168 0.025199 0.026077 0.024583 0.025647 0.025217 0.024694 0.025234 0.025404 0.024884
0.025311 0.025001 0.025755 0.026465 0.025542 0.025071 0.024553 0.024678 0.025345 0.025123 0.02503 0.025961 0.024808 0.024648 0.024654 0.023866 0.025217 0.025808 0.024706 0.024258 0.025232 0.024593 0.025001 0.024247 0.025331 0.025651 0.024806 0.02494 0.024541 0.02548 0.024714 0.025146 0.024143 0.025013 0.024458 0.024884 0.025222 0.024686 0.025452 0.02484 0.024932 0.024193 0.023409 0.024735 0.025052 0.025209 0.02557 0.02417 0.024619 0.024688 0.023539 0.024707 0.025628 0.025583 0.025208 0.025245 0.025089 0.024629 0.025042 0.024566 0.025421 0.024205 0.024857 0.023503 0.024754 0.024668 0.025001 0.024954 0.024541 0.024303 0.025093 0.0244 0.024182 0.024942 0.024642 0.024673 0.02535 0.02538 0.025186 0.024502 0.024826 0.024695 0.024827 0.024854 0.02456 0.025189 0.025251 0.024938 0.025602 0.025268 0.024779 0.024811 0.025688 0.024201 0.025255 0.024829 0.024311 0.024843 0.02502 0.024495
0.024961 0.024655 0.025401 0.026107 0.025189 0.024724 0.024207 0.024332 0.024993 0.024773 0.024684 0.025605 0.024462 0.024301 0.024307 0.023528 0.024862 0.025453 0.024359 0.023914 0.024882 0.024247 0.024654 0.023905 0.024981 0.025297 0.024459 0.024591 0.024197 0.02513 0.024368 0.024798 0.023805 0.024663 0.024114 0.024539 0.024871 0.024342 0.0251 0.02449 0.024585 0.02385 0.023071 0.024386 0.024705 0.024859 0.025217 0.023826 0.024272 0.024344 0.023201 0.024362 0.025278 0.025227 0.024861 0.024897 0.024741 0.024282 0.024695 0.024221 0.025069 0.023863 0.024512 0.023164 0.024407 0.02432 0.024655 0.024605 0.024196 0.02396 0.024744 0.024057 0.023842 0.024594 0.024298 0.024328 0.025 0.025028 0.024838 0.024157 0.024484 0.024349 0.02448 0.024505 0.024215 0.024843 0.024901 0.02459 0.02525 0.024918 0.02443 0.024463 0.025336 0.023861 0.024902 0.024482 0.023969 0.024492 0.024675 0.024148
0.024643 0.024341 0.025077 0.025777 0.024867 0.024409 0.023895 0.024019 0.024672 0.024456 0.024369 0.025278 0.024148 0.023988 0.023993 0.023225 0.024541 0.025129 0.024046 0.023605 0.024564 0.023934 0.02434 0.023598 0.024662 0.024975 0.024145 0.024274 0.023887 0.024811 0.024055 0.024482 0.023502 0.024346 0.023805 0.024226 0.024552 0.02403 0.024779 0.024174 0.024271 0.023542 0.022771 0.024071 0.024389 0.024541 0.024894 0.023517 0.023959 0.024033 0.022901 0.024051 0.024957 0.024902 0.024545 0.024581 0.024426 0.023969 0.024381 0.02391 0.024748 0.023555 0.024199 0.022863 0.024093 0.024005 0.024342 0.024288 0.023884 0.023652 0.024427 0.023748 0.023536 0.024278 0.023988 0.024016 0.024682 0.024707 0.024521 0.023846 0.024174 0.024036 0.024167 0.02419 0.023903 0.024528 0.024583 0.024274 0.024928 0.024599 0.024115 0.024149 0.025014 0.023555 0.024582 0.024167 0.023662 0.024174 0.024361 0.023835
0.02435 0.024053 0.024777 0.025469 0.02457 0.024119 0.023611 0.023734 0.024377 0.024164 0.024081 0.024976 0.023862 0.023702 0.023707 0.022951 0.024246 0.024829 0.02376 0.023325 0.024271 0.023649 0.024052 0.023318 0.024369 0.024676 0.023858 0.023985 0.023604 0.024517 0.02377 0.024192 0.023226 0.024056 0.023523 0.02394 0.024259 0.023746 0.024483 0.023884 0.023983 0.023262 0.022501 0.023783 0.0241 0.024249 0.024597 0.023237 0.023674 0.023749 0.02263 0.023766 0.024661 0.024602 0.024254 0.024289 0.024136 0.023683 0.024093 0.023627 0.024453 0.023276 0.023912 0.022592 0.023806 0.023719 0.024054 0.023998 0.023601 0.023372 0.024136 0.023467 0.023259 0.023989 0.023705 0.023732 0.024389 0.024412 0.02423 0.023563 0.02389 0.02375 0.02388 0.023901 0.02362 0.024238 0.024291 0.023985 0.02463 0.024306 0.023827 0.023861 0.024716 0.023277 0.024287 0.02388 0.023383 0.023884 0.024073 0.023551
0.024076 0.023785 0.024496 0.025177 0.024292 0.02385 0.023349 0.02347 0.024102 0.023893 0.023812 0.024691 0.023596 0.023438 0.023443 0.0227 0.023971 0.024547 0.023495 0.023067 0.023998 0.023386 0.023784 0.023062 0.024095 0.024397 0.023592 0.023716 0.023343 0.024241 0.023506 0.023921 0.022973 0.023786 0.023263 0.023674 0.023986 0.023483 0.024207 0.023617 0.023715 0.023006 0.022257 0.023517 0.023831 0.023977 0.024318 0.02298 0.023411 0.023486 0.022384 0.023502 0.024383 0.024322 0.023983 0.024018 0.023867 0.02342 0.023824 0.023365 0.024177 0.023019 0.023646 0.022346 0.023541 0.023453 0.023787 0.023729 0.023339 0.023114 0.023866 0.023207 0.023004 0.023721 0.023442 0.023468 0.024115 0.024137 0.023959 0.023302 0.023626 0.023486 0.023615 0.023634 0.023357 0.023968 0.024018 0.023717 0.024352 0.024032 0.023561 0.023595 0.024437 0.023022 0.024013 0.023613 0.023125 0.023616 0.023805 0.023288
0.023817 0.023532 0.024228 0.024897 0.024028 0.023595 0.023103 0.023222 0.023841 0.023637 0.023559 0.02442 0.023346 0.02319 0.023195 0.022468 0.023712 0.024278 0.023246 0.022826 0.02374 0.023139 0.02353 0.022822 0.023835 0.024131 0.023342 0.023463 0.023097 0.023979 0.023257 0.023666 0.022736 0.023531 0.023019 0.023423 0.023728 0.023235 0.023945 0.023365 0.023463 0.022766 0.022031 0.023267 0.023577 0.023719 0.024054 0.02274 0.023163 0.023238 0.022157 0.023254 0.024118 0.024056 0.023726 0.02376 0.023612 0.023172 0.02357 0.023119 0.023916 0.022779 0.023396 0.022119 0.023291 0.023205 0.023534 0.023476 0.023093 0.022873 0.023611 0.022965 0.022766 0.023468 0.023196 0.023221 0.023856 0.023876 0.023702 0.023057 0.023377 0.023237 0.023364 0.023382 0.023112 0.023712 0.02376 0.023464 0.024087 0.023774 0.02331 0.023344 0.024171 0.022784 0.023753 0.023362 0.022884 0.023364 0.023552 0.023043
0.023567 0.023289 0.023969 0.024624 0.023774 0.02335 0.022868 0.022985 0.023591 0.023391 0.023315 0.024157 0.023107 0.022953 0.022958 0.022247 0.023463 0.024018 0.023009 0.022598 0.023492 0.022903 0.023287 0.022594 0.023585 0.023875 0.023102 0.02322 0.022864 0.023727 0.02302 0.02342 0.02251 0.023288 0.022787 0.023182 0.02348 0.022998 0.023692 0.023124 0.023221 0.022539 0.021819 0.023028 0.023333 0.023472 0.023799 0.022513 0.022927 0.023002 0.021942 0.023017 0.023863 0.0238 0.023479 0.023512 0.023367 0.022936 0.023327 0.022885 0.023664 0.022552 0.023155 0.021905 0.023052 0.022967 0.023291 0.023233 0.022859 0.022644 0.023365 0.022734 0.02254 0.023226 0.02296 0.022984 0.023606 0.023624 0.023455 0.022823 0.023138 0.023 0.023125 0.023141 0.022877 0.023466 0.023511 0.023222 0.023832 0.023525 0.023071 0.023104 0.023914 0.022557 0.023504 0.023122 0.022655 0.023123 0.023309 0.022809
0.023323 0.023052 0.023716 0.024354 0.023524 0.023112 0.022641 0.022755 0.023346 0.023151 0.023078 0.023898 0.022874 0.022724 0.022729 0.022035 0.023221 0.023763 0.022778 0.022377 0.02325 0.022675 0.02305 0.022373 0.023341 0.023623 0.022869 0.022984 0.022637 0.023479 0.022789 0.023179 0.022293 0.02305 0.022562 0.022948 0.023237 0.022768 0.023445 0.02289 0.022986 0.022319 0.021617 0.022797 0.023095 0.02323 0.023549 0.022294 0.022698 0.022771 0.021737 0.022787 0.023612 0.02355 0.023237 0.02327 0.023128 0.022707 0.023089 0.022657 0.023417 0.022332 0.022922 0.021701 0.022821 0.022737 0.023054 0.022997 0.022632 0.022422 0.023126 0.02251 0.022321 0.02299 0.022731 0.022754 0.023361 0.023379 0.023214 0.022597 0.022905 0.02277 0.022891 0.022907 0.02265 0.023225 0.023269 0.022986 0.023581 0.023282 0.022838 0.022871 0.023661 0.022337 0.023261 0.022889 0.022434 0.022889 0.023072 0.022583
0.023081 0.022817 0.023463 0.024084 0.023277 0.022875 0.022417 0.022528 0.023103 0.022914 0.022842 0.023641 0.022644 0.022497 0.022502 0.021827 0.022981 0.023509 0.02255 0.022159 0.02301 0.02245 0.022816 0.022156 0.023098 0.023373 0.022639 0.022751 0.022413 0.023233 0.022561 0.022941 0.022078 0.022815 0.02234 0.022716 0.022997 0.022541 0.023199 0.022659 0.022753 0.022104 0.021419 0.022568 0.022858 0.02299 0.023301 0.022078 0.022473 0.022544 0.021537 0.022559 0.023362 0.023301 0.022998 0.023029 0.022891 0.022481 0.022853 0.022433 0.023173 0.022116 0.02269 0.021501 0.022592 0.02251 0.022819 0.022763 0.022408 0.022204 0.022889 0.022289 0.022105 0.022757 0.022505 0.022527 0.023118 0.023135 0.022975 0.022374 0.022674 0.022542 0.022661 0.022676 0.022425 0.022985 0.023028 0.022753 0.023332 0.023041 0.022609 0.022641 0.02341 0.022121 0.02302 0.022658 0.022215 0.022658 0.022837 0.02236
0.022838 0.022581 0.023208 0.023811 0.023028 0.022638 0.022192 0.0223 0.022859 0.022675 0.022606 0.023381 0.022413 0.022271 0.022275 0.021619 0.022741 0.023253 0.022322 0.021942 0.022768 0.022224 0.02258 0.021939 0.022854 0.023121 0.022408 0.022517 0.022188 0.022985 0.022332 0.022702 0.021863 0.022579 0.022117 0.022483 0.022756 0.022313 0.022952 0.022428 0.022518 0.021888 0.021223 0.02234 0.022621 0.022749 0.023051 0.021863 0.022247 0.022316 0.021337 0.02233 0.02311 0.023052 0.022756 0.022787 0.022653 0.022254 0.022616 0.022208 0.022927 0.0219 0.022458 0.021302 0.022362 0.022283 0.022583 0.022529 0.022184 0.021985 0.022651 0.022068 0.02189 0.022523 0.022278 0.0223 0.022873 0.02289 0.022734 0.022151 0.022442 0.022314 0.022429 0.022444 0.0222 0.022744 0.022786 0.022519 0.023082 0.022798 0.022379 0.02241 0.023157 0.021905 0.022779 0.022427 0.021996 0.022426 0.0226 0.022137
0.02259 0.022341 0.022949 0.023533 0.022774 0.022396 0.021965 0.022069 0.022611 0.022432 0.022365 0.023117 0.022178 0.022041 0.022045 0.021409 0.022497 0.022993 0.02209 0.021722 0.022523 0.021996 0.02234 0.021719 0.022606 0.022865 0.022174 0.02228 0.021961 0.022732 0.0221 0.022458 0.021645 0.02234 0.021892 0.022246 0.022512 0.022081 0.022701 0.022193 0.022281 0.02167 0.021024 0.022108 0.02238 0.022505 0.022797 0.021646 0.022017 0.022084 0.021135 0.022098 0.022854 0.022798 0.022511 0.022541 0.022411 0.022025 0.022375 0.021979 0.022676 0.021681 0.022222 0.021102 0.022129 0.022053 0.022343 0.022291 0.021956 0.021764 0.022409 0.021844 0.021671 0.022285 0.022047 0.022069 0.022624 0.022641 0.02249 0.021924 0.022206 0.022083 0.022194 0.022209 0.021973 0.022499 0.02254 0.022281 0.022826 0.022552 0.022146 0.022176 0.022899 0.021686 0.022533 0.022192 0.021774 0.022192 0.022359 0.021911
0.022336 0.022095 0.022684 0.023247 0.022514 0.022148 0.021731 0.021832 0.022356 0.022184 0.022118 0.022845 0.021938 0.021805 0.021809 0.021193 0.022247 0.022726 0.021853 0.021497 0.022271 0.021761 0.022094 0.021493 0.022351 0.022602 0.021934 0.022036 0.021727 0.022473 0.021862 0.022208 0.021421 0.022094 0.021661 0.022002 0.02226 0.021844 0.022444 0.021953 0.022037 0.021446 0.020822 0.02187 0.022133 0.022253 0.022536 0.021423 0.021782 0.021846 0.020929 0.02186 0.02259 0.022538 0.022259 0.022288 0.022163 0.02179 0.022127 0.021745 0.022419 0.021457 0.02198 0.020896 0.021891 0.021817 0.022097 0.022047 0.021723 0.021537 0.022161 0.021614 0.021447 0.022041 0.02181 0.021832 0.022369 0.022386 0.022239 0.021692 0.021964 0.021845 0.021953 0.021968 0.021739 0.022247 0.022287 0.022037 0.022564 0.022299 0.021907 0.021936 0.022635 0.021461 0.022282 0.021951 0.021547 0.021952 0.022112 0.02168
0.022073 0.02184 0.022409 0.022951 0.022246 0.021892 0.02149 0.021587 0.022094 0.021927 0.021862 0.022565 0.021689 0.021561 0.021565 0.02097 0.021989 0.022449 0.021607 0.021263 0.022011 0.021519 0.021839 0.02126 0.022088 0.02233 0.021685 0.021784 0.021485 0.022205 0.021616 0.021949 0.02119 0.021841 0.021421 0.021751 0.022001 0.021598 0.022178 0.021704 0.021784 0.021214 0.020611 0.021624 0.021877 0.021994 0.022267 0.021193 0.021539 0.0216 0.020715 0.021614 0.022318 0.02227 0.021999 0.022026 0.021906 0.021547 0.021871 0.021503 0.022154 0.021225 0.021729 0.020684 0.021644 0.021573 0.021842 0.021795 0.021482 0.021302 0.021905 0.021377 0.021214 0.021789 0.021566 0.021586 0.022104 0.022122 0.021979 0.021452 0.021713 0.0216 0.021704 0.021719 0.021497 0.021987 0.022027 0.021785 0.022294 0.022038 0.02166 0.021687 0.022361 0.021229 0.022022 0.021702 0.021311 0.021704 0.021857 0.021441
0.0218 0.021575 0.022124 0.022646 0.021967 0.021625 0.021239 0.021333 0.021821 0.02166 0.021597 0.022275 0.02143 0.021308 0.021312 0.020737 0.021721 0.022163 0.021352 0.021021 0.021741 0.021267 0.021574 0.021017 0.021815 0.022048 0.021427 0.021523 0.021234 0.021927 0.02136 0.021681 0.020948 0.021577 0.021172 0.02149 0.021731 0.021342 0.021902 0.021446 0.021522 0.020973 0.020392 0.021369 0.021611 0.021724 0.021988 0.020953 0.021287 0.021345 0.020492 0.021358 0.022036 0.021992 0.021728 0.021755 0.021639 0.021294 0.021605 0.021251 0.021879 0.020984 0.021469 0.020462 0.021387 0.02132 0.021577 0.021533 0.021231 0.021057 0.021639 0.02113 0.020973 0.021527 0.021311 0.021331 0.02183 0.021848 0.02171 0.021202 0.021452 0.021345 0.021444 0.02146 0.021246 0.021716 0.021756 0.021524 0.022013 0.021767 0.021403 0.021429 0.022078 0.020986 0.021753 0.021443 0.021066 0.021446 0.021591 0.021192
0.021516 0.021299 0.021828 0.022328 0.021678 0.021348 0.020977 0.021067 0.021537 0.021382 0.02132 0.021973 0.02116 0.021044 0.021048 0.020494 0.021442 0.021866 0.021086 0.020767 0.021459 0.021005 0.021299 0.020763 0.02153 0.021755 0.021158 0.021251 0.020972 0.021637 0.021093 0.021401 0.020696 0.021303 0.020912 0.021217 0.021451 0.021076 0.021614 0.021177 0.021249 0.020722 0.020162 0.021103 0.021334 0.021443 0.021697 0.020702 0.021023 0.021078 0.020258 0.02109 0.021742 0.021703 0.021446 0.021472 0.021361 0.02103 0.021328 0.020988 0.021592 0.020731 0.021197 0.02023 0.02112 0.021056 0.0213 0.02126 0.020969 0.020802 0.021361 0.020871 0.02072 0.021254 0.021045 0.021065 0.021545 0.021563 0.021429 0.020942 0.02118 0.021079 0.021174 0.02119 0.020983 0.021434 0.021474 0.021251 0.021721 0.021485 0.021135 0.02116 0.021783 0.020733 0.021472 0.021174 0.02081 0.021177 0.021314 0.020933
0.02122 0.021011 0.02152 0.021999 0.021376 0.021058 0.020703 0.020789 0.021241 0.021091 0.021031 0.021659 0.020878 0.020767 0.020771 0.020238 0.021151 0.021556 0.020808 0.020501 0.021166 0.02073 0.021011 0.020497 0.021234 0.02145 0.020876 0.020966 0.020697 0.021335 0.020814 0.021109 0.020431 0.021016 0.02064 0.020932 0.021158 0.020797 0.021315 0.020896 0.020963 0.020458 0.019921 0.020825 0.021045 0.02115 0.021395 0.02044 0.020748 0.020798 0.020012 0.020811 0.021436 0.021401 0.021152 0.021176 0.02107 0.020754 0.021039 0.020713 0.021294 0.020467 0.020913 0.019985 0.02084 0.020779 0.021012 0.020976 0.020696 0.020534 0.021072 0.020601 0.020455 0.020968 0.020767 0.020787 0.021247 0.021265 0.021136 0.020669 0.020895 0.020801 0.020891 0.020907 0.020709 0.02114 0.021179 0.020966 0.021417 0.02119 0.020856 0.020879 0.021476 0.020467 0.021179 0.020892 0.020541 0.020897 0.021025 0.020661
0.020912 0.02071 0.0212 0.021657 0.021062 0.020756 0.020416 0.020498 0.020933 0.020789 0.020729 0.021333 0.020584 0.020478 0.020482 0.019969 0.020848 0.021234 0.020517 0.020223 0.02086 0.020442 0.02071 0.020218 0.020924 0.021132 0.020582 0.020669 0.02041 0.021021 0.020522 0.020804 0.020153 0.020717 0.020355 0.020634 0.020853 0.020505 0.021003 0.020603 0.020665 0.020181 0.019666 0.020534 0.020743 0.020845 0.021079 0.020164 0.020459 0.020506 0.019753 0.020518 0.021117 0.021088 0.020845 0.020868 0.020767 0.020466 0.020737 0.020426 0.020982 0.020189 0.020616 0.019728 0.020548 0.020491 0.02071 0.020678 0.020409 0.020254 0.020769 0.020318 0.020177 0.020671 0.020476 0.020496 0.020936 0.020956 0.02083 0.020383 0.020598 0.02051 0.020596 0.020613 0.020422 0.020833 0.020872 0.020668 0.0211 0.020883 0.020563 0.020585 0.021156 0.020189 0.020874 0.020597 0.02026 0.020604 0.020723 0.020377
0.02059 0.020396 0.020866 0.021302 0.020734 0.02044 0.020117 0.020195 0.020612 0.020473 0.020414 0.020994 0.020276 0.020176 0.02018 0.019687 0.020532 0.020899 0.020212 0.019931 0.020541 0.020142 0.020396 0.019925 0.020602 0.020801 0.020275 0.020359 0.020109 0.020694 0.020217 0.020486 0.019862 0.020404 0.020057 0.020323 0.020535 0.0202 0.020678 0.020296 0.020353 0.019891 0.019398 0.02023 0.020428 0.020526 0.020751 0.019876 0.020158 0.020201 0.019481 0.020213 0.020785 0.020761 0.020525 0.020547 0.020451 0.020164 0.020421 0.020125 0.020658 0.019899 0.020307 0.019457 0.020242 0.020188 0.020396 0.020367 0.020109 0.01996 0.020454 0.020021 0.019885 0.02036 0.020172 0.020192 0.020613 0.020633 0.020511 0.020085 0.020287 0.020205 0.020288 0.020305 0.020121 0.020512 0.020552 0.020357 0.020771 0.020563 0.020258 0.020278 0.020823 0.019897 0.020556 0.020289 0.019965 0.020298 0.020408 0.02008
0.020255 0.020069 0.02052 0.020935 0.020394 0.020111 0.019803 0.019877 0.020277 0.020144 0.020086 0.020642 0.019955 0.01986 0.019864 0.019391 0.020203 0.020551 0.019895 0.019626 0.020208 0.019828 0.020069 0.01962 0.020266 0.020458 0.019954 0.020035 0.019795 0.020353 0.019899 0.020155 0.019557 0.020079 0.019746 0.019999 0.020203 0.019882 0.02034 0.019976 0.020028 0.019587 0.019116 0.019913 0.0201 0.020194 0.02041 0.019574 0.019843 0.019882 0.019195 0.019894 0.020441 0.020422 0.020192 0.020213 0.020121 0.019849 0.020093 0.01981 0.020321 0.019595 0.019984 0.019173 0.019924 0.019873 0.020068 0.020044 0.019796 0.019653 0.020125 0.019711 0.01958 0.020035 0.019855 0.019874 0.020276 0.020297 0.020179 0.019772 0.019963 0.019888 0.019966 0.019984 0.019807 0.020179 0.020219 0.020033 0.020428 0.02023 0.019939 0.019957 0.020478 0.019592 0.020225 0.019968 0.019657 0.019978 0.020079 0.019769
0.019907 0.019729 0.020161 0.020556 0.020041 0.019769 0.019477 0.019547 0.01993 0.019801 0.019745 0.020278 0.01962 0.019531 0.019535 0.019082 0.019861 0.02019 0.019564 0.019307 0.019863 0.0195 0.019729 0.0193 0.019918 0.020101 0.01962 0.019699 0.019468 0.02 0.019567 0.019811 0.019238 0.01974 0.019421 0.019662 0.019859 0.01955 0.019989 0.019643 0.019691 0.01927 0.01882 0.019583 0.019758 0.019849 0.020056 0.019258 0.019515 0.019551 0.018895 0.019562 0.020083 0.02007 0.019845 0.019866 0.019779 0.019521 0.019751 0.019482 0.019971 0.019277 0.019647 0.018874 0.019592 0.019544 0.019727 0.019707 0.019469 0.019332 0.019784 0.019388 0.019262 0.019698 0.019524 0.019543 0.019927 0.019948 0.019834 0.019447 0.019625 0.019557 0.019631 0.01965 0.01948 0.019833 0.019873 0.019696 0.020073 0.019884 0.019607 0.019624 0.020119 0.019273 0.019881 0.019634 0.019336 0.019646 0.019738 0.019445
0.019547 0.019375 0.01979 0.020165 0.019676 0.019415 0.019137 0.019204 0.01957 0.019447 0.019391 0.019901 0.019273 0.01919 0.019193 0.018759 0.019506 0.019818 0.01922 0.018976 0.019506 0.01916 0.019376 0.018968 0.019557 0.019733 0.019274 0.019349 0.019127 0.019634 0.019223 0.019454 0.018906 0.019389 0.019083 0.019312 0.019502 0.019205 0.019626 0.019298 0.01934 0.01894 0.01851 0.01924 0.019404 0.019492 0.01969 0.018929 0.019174 0.019206 0.018581 0.019217 0.019714 0.019705 0.019487 0.019506 0.019424 0.019179 0.019397 0.019142 0.019608 0.018946 0.019298 0.018562 0.019247 0.019203 0.019374 0.019357 0.019129 0.018998 0.01943 0.019051 0.01893 0.019348 0.01918 0.0192 0.019565 0.019587 0.019477 0.019108 0.019275 0.019214 0.019283 0.019303 0.01914 0.019474 0.019515 0.019346 0.019705 0.019525 0.019263 0.019278 0.019749 0.01894 0.019524 0.019287 0.019001 0.019301 0.019384 0.019108
0.019175 0.01901 0.019407 0.019763 0.019298 0.019048 0.018785 0.018848 0.019198 0.01908 0.019025 0.019514 0.018914 0.018835 0.018839 0.018423 0.019139 0.019434 0.018864 0.018631 0.019136 0.018807 0.019011 0.018622 0.019185 0.019353 0.018915 0.018988 0.018775 0.019257 0.018866 0.019086 0.018562 0.019026 0.018732 0.01895 0.019133 0.018848 0.019251 0.018939 0.018977 0.018597 0.018187 0.018884 0.019038 0.019123 0.019312 0.018588 0.01882 0.018848 0.018254 0.018859 0.019332 0.019329 0.019116 0.019135 0.019056 0.018826 0.01903 0.018788 0.019234 0.018603 0.018937 0.018237 0.018889 0.018849 0.019008 0.018995 0.018777 0.018652 0.019063 0.018702 0.018585 0.018986 0.018824 0.018843 0.019191 0.019214 0.019107 0.018757 0.018913 0.018858 0.018923 0.018943 0.018787 0.019103 0.019145 0.018984 0.019326 0.019155 0.018905 0.018919 0.019367 0.018595 0.019155 0.018928 0.018653 0.018943 0.019017 0.018758
0.018791 0.018633 0.019014 0.019351 0.01891 0.01867 0.018421 0.01848 0.018816 0.018702 0.018647 0.019115 0.018542 0.018469 0.018473 0.018074 0.018761 0.019039 0.018496 0.018274 0.018755 0.018443 0.018634 0.018265 0.018801 0.018961 0.018544 0.018615 0.01841 0.018868 0.018497 0.018706 0.018205 0.018651 0.018369 0.018576 0.018753 0.01848 0.018865 0.01857 0.018603 0.018241 0.017852 0.018516 0.018661 0.018742 0.018923 0.018234 0.018455 0.01848 0.017915 0.01849 0.01894 0.018942 0.018734 0.018752 0.018678 0.01846 0.018652 0.018423 0.018848 0.018247 0.018564 0.017899 0.018521 0.018483 0.018631 0.018622 0.018413 0.018293 0.018686 0.018341 0.018229 0.018612 0.018456 0.018475 0.018807 0.01883 0.018726 0.018394 0.018539 0.01849 0.018551 0.018572 0.018423 0.018721 0.018763 0.01861 0.018936 0.018773 0.018537 0.018549 0.018974 0.018238 0.018775 0.018557 0.018294 0.018574 0.018639 0.018397
0.018398 0.018246 0.01861 0.01893 0.018512 0.018282 0.018046 0.018102 0.018422 0.018313 0.018259 0.018707 0.01816 0.018092 0.018096 0.017714 0.018372 0.018634 0.018117 0.017906 0.018363 0.018067 0.018247 0.017896 0.018407 0.01856 0.018163 0.018231 0.018034 0.01847 0.018118 0.018315 0.017837 0.018265 0.017996 0.018191 0.018363 0.0181 0.018468 0.018189 0.018218 0.017875 0.017504 0.018138 0.018272 0.018351 0.018525 0.017868 0.018078 0.0181 0.017563 0.01811 0.018538 0.018545 0.018342 0.018359 0.018289 0.018083 0.018264 0.018047 0.018453 0.017879 0.01818 0.017549 0.018141 0.018106 0.018243 0.018238 0.018038 0.017923 0.018297 0.017968 0.01786 0.018227 0.018077 0.018096 0.018411 0.018436 0.018335 0.01802 0.018154 0.018111 0.018169 0.01819 0.018047 0.018328 0.018371 0.018226 0.018535 0.018381 0.018157 0.018167 0.018571 0.01787 0.018385 0.018175 0.017923 0.018193 0.018251 0.018024
0.017995 0.017849 0.018198 0.0185 0.018105 0.017883 0.01766 0.017713 0.01802 0.017915 0.017861 0.01829 0.017768 0.017705 0.017708 0.017343 0.017974 0.01822 0.017729 0.017527 0.017962 0.017681 0.01785 0.017517 0.018003 0.01815 0.017771 0.017837 0.017648 0.018062 0.017728 0.017915 0.017458 0.01787 0.017611 0.017796 0.017962 0.01771 0.018063 0.017798 0.017823 0.017497 0.017144 0.01775 0.017875 0.01795 0.018116 0.017492 0.017692 0.01771 0.0172 0.01772 0.018127 0.018138 0.01794 0.017956 0.01789 0.017697 0.017866 0.017661 0.018048 0.017502 0.017787 0.017187 0.017751 0.017719 0.017846 0.017844 0.017653 0.017543 0.0179 0.017585 0.017482 0.017833 0.017688 0.017707 0.018007 0.018032 0.017934 0.017636 0.01776 0.017722 0.017776 0.017799 0.017661 0.017926 0.017969 0.017831 0.018126 0.017979 0.017767 0.017776 0.018159 0.017491 0.017985 0.017783 0.017542 0.017803 0.017853 0.017641
0.017583 0.017443 0.017778 0.018064 0.017689 0.017477 0.017266 0.017315 0.017609 0.017508 0.017455 0.017866 0.017368 0.017309 0.017312 0.016962 0.017567 0.017799 0.017331 0.017139 0.017553 0.017286 0.017444 0.017128 0.017591 0.017732 0.017371 0.017435 0.017252 0.017646 0.017329 0.017506 0.01707 0.017466 0.017218 0.017393 0.017554 0.017312 0.017649 0.017399 0.017419 0.01711 0.016774 0.017352 0.017468 0.017541 0.0177 0.017106 0.017296 0.017311 0.016827 0.017321 0.017708 0.017724 0.01753 0.017545 0.017483 0.017301 0.017459 0.017265 0.017634 0.017114 0.017384 0.016816 0.017352 0.017323 0.01744 0.017441 0.017258 0.017153 0.017493 0.017193 0.017093 0.017429 0.01729 0.017309 0.017594 0.01762 0.017525 0.017242 0.017356 0.017324 0.017375 0.017398 0.017266 0.017515 0.017559 0.017428 0.017708 0.017569 0.017368 0.017376 0.01774 0.017102 0.017576 0.017382 0.017151 0.017404 0.017446 0.017249
0.017164 0.01703 0.017351 0.017622 0.017266 0.017062 0.016863 0.01691 0.01719 0.017093 0.017041 0.017435 0.016959 0.016904 0.016907 0.016572 0.017153 0.01737 0.016925 0.016742 0.017136 0.016882 0.017031 0.016731 0.017172 0.017307 0.016963 0.017024 0.016849 0.017223 0.016923 0.01709 0.016673 0.017054 0.016817 0.016982 0.017138 0.016905 0.017228 0.016991 0.017008 0.016715 0.016395 0.016947 0.017054 0.017125 0.017277 0.016712 0.016892 0.016904 0.016445 0.016914 0.017282 0.017302 0.017112 0.017127 0.017068 0.016897 0.017045 0.016861 0.017214 0.016718 0.016974 0.016434 0.016945 0.016919 0.017026 0.017031 0.016855 0.016754 0.017079 0.016793 0.016697 0.017019 0.016884 0.016903 0.017174 0.0172 0.017108 0.01684 0.016945 0.016918 0.016966 0.01699 0.016863 0.017098 0.017142 0.017018 0.017284 0.017151 0.016962 0.016968 0.017313 0.016705 0.017161 0.016974 0.016752 0.016997 0.017032 0.016848
0.01674 0.01661 0.016918 0.017175 0.016838 0.016642 0.016453 0.016497 0.016766 0.016673 0.016621 0.016998 0.016544 0.016493 0.016496 0.016175 0.016732 0.016937 0.016512 0.016338 0.016713 0.016472 0.016612 0.016326 0.016747 0.016876 0.016548 0.016607 0.016439 0.016795 0.016509 0.016668 0.016269 0.016636 0.016408 0.016565 0.016715 0.016492 0.016801 0.016577 0.01659 0.016312 0.016008 0.016534 0.016634 0.016702 0.016848 0.01631 0.016481 0.01649 0.016054 0.0165 0.01685 0.016874 0.016688 0.016702 0.016647 0.016486 0.016624 0.016451 0.016788 0.016315 0.016558 0.016045 0.016531 0.016508 0.016606 0.016614 0.016445 0.016349 0.016659 0.016385 0.016293 0.016601 0.016471 0.016491 0.016748 0.016775 0.016685 0.016431 0.016528 0.016506 0.01655 0.016574 0.016453 0.016674 0.016718 0.0166 0.016854 0.016728 0.016548 0.016553 0.016881 0.016301 0.016738 0.016559 0.016346 0.016583 0.016612 0.01644
0.01631 0.016186 0.016481 0.016725 0.016405 0.016216 0.016038 0.016079 0.016336 0.016247 0.016195 0.016558 0.016123 0.016076 0.016079 0.015771 0.016306 0.016499 0.016094 0.015928 0.016285 0.016056 0.016187 0.015916 0.016317 0.016441 0.016128 0.016185 0.016023 0.016361 0.01609 0.016241 0.015859 0.016212 0.015993 0.016142 0.016288 0.016073 0.016369 0.016157 0.016167 0.015903 0.015613 0.016116 0.016209 0.016274 0.016414 0.015902 0.016065 0.016071 0.015657 0.016081 0.016414 0.016441 0.01626 0.016273 0.01622 0.016069 0.016199 0.016035 0.016356 0.015905 0.016136 0.015649 0.016112 0.016091 0.016181 0.016191 0.01603 0.015937 0.016233 0.015972 0.015882 0.016178 0.016053 0.016072 0.016317 0.016345 0.016258 0.016016 0.016105 0.016087 0.016129 0.016154 0.016037 0.016245 0.016289 0.016178 0.016419 0.016299 0.016129 0.016133 0.016444 0.01589 0.016311 0.016138 0.015933 0.016164 0.016186 0.016026
0.015877 0.015757 0.016041 0.016272 0.015968 0.015786 0.015618 0.015656 0.015903 0.015817 0.015766 0.016114 0.015698 0.015654 0.015657 0.015361 0.015876 0.016057 0.015671 0.015513 0.015853 0.015636 0.015758 0.0155 0.015883 0.016002 0.015703 0.015759 0.015602 0.015925 0.015667 0.01581 0.015444 0.015785 0.015574 0.015715 0.015857 0.01565 0.015934 0.015733 0.01574 0.015489 0.015213 0.015694 0.015779 0.015843 0.015977 0.015489 0.015644 0.015648 0.015254 0.015657 0.015975 0.016005 0.015827 0.01584 0.01579 0.015648 0.015769 0.015614 0.015922 0.015491 0.015709 0.015247 0.015689 0.01567 0.015752 0.015765 0.01561 0.015521 0.015804 0.015554 0.015467 0.015751 0.01563 0.015649 0.015883 0.015911 0.015826 0.015597 0.015678 0.015665 0.015704 0.015729 0.015616 0.015812 0.015857 0.015751 0.015981 0.015867 0.015706 0.015709 0.016004 0.015475 0.01588 0.015713 0.015516 0.01574 0.015757 0.015608
0.015441 0.015325 0.015599 0.015819 0.015529 0.015354 0.015194 0.015231 0.015468 0.015385 0.015334 0.015669 0.01527 0.015229 0.015232 0.014948 0.015444 0.015614 0.015245 0.015094 0.015419 0.015212 0.015327 0.015081 0.015447 0.015561 0.015275 0.01533 0.015178 0.015486 0.015241 0.015376 0.015025 0.015354 0.015152 0.015285 0.015423 0.015223 0.015496 0.015306 0.01531 0.015071 0.014808 0.015268 0.015347 0.015409 0.015538 0.015072 0.015219 0.015221 0.014846 0.01523 0.015534 0.015567 0.015392 0.015404 0.015358 0.015223 0.015337 0.015189 0.015484 0.015073 0.01528 0.01484 0.015262 0.015245 0.01532 0.015335 0.015186 0.015101 0.015371 0.015132 0.015049 0.015322 0.015204 0.015223 0.015446 0.015475 0.015392 0.015174 0.015248 0.015239 0.015275 0.015301 0.015192 0.015378 0.015423 0.015321 0.015541 0.015432 0.015279 0.015281 0.015563 0.015056 0.015446 0.015285 0.015096 0.015313 0.015325 0.015186
0.015004 0.014892 0.015156 0.015366 0.015089 0.01492 0.014768 0.014803 0.015031 0.014951 0.014901 0.015223 0.01484 0.014803 0.014806 0.014532 0.01501 0.015171 0.014817 0.014673 0.014983 0.014786 0.014894 0.014659 0.01501 0.01512 0.014846 0.014898 0.014752 0.015046 0.014812 0.014941 0.014604 0.014922 0.014727 0.014854 0.014988 0.014795 0.015058 0.014877 0.014878 0.014651 0.014399 0.01484 0.014914 0.014974 0.015098 0.014653 0.014793 0.014793 0.014435 0.014802 0.015092 0.015128 0.014956 0.014968 0.014923 0.014797 0.014903 0.014763 0.015046 0.014652 0.014849 0.01443 0.014834 0.014818 0.014887 0.014904 0.014761 0.014679 0.014938 0.014708 0.014627 0.01489 0.014776 0.014795 0.015008 0.015037 0.014956 0.014749 0.014817 0.014811 0.014845 0.014871 0.014766 0.014941 0.014986 0.01489 0.0151 0.014996 0.014851 0.014852 0.01512 0.014634 0.015011 0.014856 0.014673 0.014884 0.014891 0.014762
0.014567 0.014459 0.014713 0.014914 0.01465 0.014486 0.014342 0.014374 0.014594 0.014516 0.014467 0.014778 0.01441 0.014375 0.014378 0.014114 0.014575 0.014728 0.014388 0.01425 0.014548 0.014359 0.014461 0.014236 0.014573 0.014679 0.014415 0.014467 0.014325 0.014606 0.014383 0.014506 0.014181 0.014489 0.014301 0.014422 0.014552 0.014366 0.014619 0.014447 0.014446 0.014229 0.013988 0.014412 0.01448 0.014538 0.014658 0.014232 0.014365 0.014363 0.014022 0.014372 0.01465 0.014688 0.01452 0.014531 0.014489 0.014369 0.014469 0.014336 0.014608 0.01423 0.014418 0.014018 0.014404 0.01439 0.014453 0.014472 0.014334 0.014255 0.014504 0.014283 0.014205 0.014458 0.014348 0.014367 0.01457 0.0146 0.014521 0.014323 0.014385 0.014382 0.014414 0.014441 0.014339 0.014505 0.01455 0.014458 0.014659 0.014559 0.014421 0.014422 0.014678 0.014212 0.014576 0.014425 0.014249 0.014455 0.014457 0.014336
0.014131 0.014026 0.014273 0.014465 0.014212 0.014053 0.013915 0.013946 0.014158 0.014083 0.014034 0.014335 0.01398 0.013947 0.01395 0.013695 0.014142 0.014286 0.01396 0.013828 0.014113 0.013932 0.014028 0.013813 0.014137 0.014239 0.013986 0.014036 0.013899 0.014168 0.013955 0.014072 0.013759 0.014058 0.013876 0.013991 0.014118 0.013937 0.014182 0.014017 0.014015 0.013807 0.013576 0.013984 0.014047 0.014104 0.014219 0.01381 0.013938 0.013935 0.013608 0.013944 0.01421 0.01425 0.014085 0.014096 0.014056 0.013942 0.014036 0.013909 0.014171 0.013808 0.013987 0.013605 0.013975 0.013963 0.014021 0.014041 0.013908 0.013831 0.014071 0.013858 0.013782 0.014027 0.013919 0.013938 0.014134 0.014163 0.014086 0.013897 0.013954 0.013954 0.013984 0.014011 0.013913 0.01407 0.014115 0.014027 0.01422 0.014124 0.013992 0.013992 0.014238 0.013789 0.014141 0.013995 0.013825 0.014025 0.014024 0.013911
0.013698 0.013596 0.013834 0.014019 0.013776 0.013622 0.01349 0.01352 0.013725 0.013652 0.013603 0.013895 0.013552 0.013521 0.013524 0.013278 0.01371 0.013847 0.013533 0.013406 0.01368 0.013507 0.013598 0.013391 0.013703 0.013802 0.013558 0.013607 0.013473 0.013733 0.013528 0.01364 0.013338 0.013628 0.013451 0.013562 0.013686 0.01351 0.013747 0.01359 0.013585 0.013386 0.013164 0.013557 0.013616 0.013671 0.013783 0.01339 0.013513 0.013508 0.013195 0.013516 0.013773 0.013815 0.013652 0.013663 0.013624 0.013516 0.013605 0.013484 0.013737 0.013386 0.013559 0.013192 0.013548 0.013537 0.01359 0.013612 0.013483 0.013409 0.013639 0.013435 0.013361 0.013598 0.013493 0.013512 0.0137 0.013729 0.013654 0.013472 0.013525 0.013527 0.013556 0.013583 0.013488 0.013637 0.013682 0.013598 0.013784 0.013691 0.013565 0.013564 0.0138 0.013367 0.013709 0.013567 0.013402 0.013598 0.013593 0.013487
0.013267 0.013169 0.0134 0.013578 0.013344 0.013194 0.013068 0.013096 0.013295 0.013223 0.013175 0.013459 0.013126 0.013098 0.013101 0.012862 0.013281 0.013413 0.013109 0.012986 0.013251 0.013084 0.013171 0.012972 0.013272 0.013369 0.013133 0.013181 0.013051 0.0133 0.013103 0.013211 0.012919 0.013201 0.01303 0.013136 0.013256 0.013086 0.013316 0.013164 0.013159 0.012967 0.012754 0.013133 0.013188 0.013242 0.01335 0.012971 0.01309 0.013083 0.012783 0.013092 0.01334 0.013383 0.013223 0.013233 0.013196 0.013093 0.013177 0.013061 0.013305 0.012967 0.013133 0.012781 0.013124 0.013114 0.013163 0.013185 0.01306 0.012989 0.013211 0.013014 0.012942 0.013171 0.013069 0.013088 0.013269 0.013299 0.013225 0.01305 0.013099 0.013103 0.01313 0.013157 0.013065 0.013208 0.013253 0.013171 0.013351 0.013262 0.013141 0.013139 0.013366 0.012948 0.01328 0.013142 0.012982 0.013173 0.013166 0.013065
0.012841 0.012745 0.012971 0.013142 0.012916 0.01277 0.012649 0.012676 0.012869 0.012799 0.012752 0.013027 0.012705 0.012678 0.012681 0.012449 0.012857 0.012983 0.012689 0.01257 0.012826 0.012665 0.012747 0.012555 0.012846 0.01294 0.012711 0.012758 0.012632 0.012873 0.012683 0.012787 0.012503 0.012778 0.012611 0.012713 0.012832 0.012666 0.012889 0.012743 0.012736 0.012551 0.012346 0.012712 0.012764 0.012817 0.012922 0.012556 0.01267 0.012663 0.012373 0.012671 0.012911 0.012955 0.012798 0.012807 0.012772 0.012674 0.012754 0.012642 0.012879 0.012552 0.012711 0.012371 0.012703 0.012694 0.012739 0.012763 0.012641 0.012572 0.012788 0.012596 0.012526 0.012749 0.012649 0.012668 0.012843 0.012872 0.0128 0.012632 0.012677 0.012683 0.012709 0.012736 0.012646 0.012783 0.012828 0.012749 0.012922 0.012836 0.01272 0.012718 0.012937 0.012532 0.012855 0.01272 0.012565 0.012752 0.012742 0.012647
0.012421 0.012327 0.012547 0.012713 0.012494 0.012351 0.012235 0.01226 0.012448 0.01238 0.012333 0.012602 0.012288 0.012263 0.012266 0.01204 0.012437 0.012558 0.012273 0.012158 0.012406 0.01225 0.012329 0.012143 0.012426 0.012517 0.012295 0.012341 0.012217 0.012451 0.012267 0.012367 0.012091 0.012359 0.012198 0.012296 0.012412 0.01225 0.012467 0.012326 0.012318 0.01214 0.011941 0.012297 0.012346 0.012397 0.0125 0.012145 0.012255 0.012247 0.011967 0.012256 0.012488 0.012532 0.012378 0.012387 0.012353 0.012259 0.012335 0.012227 0.012457 0.01214 0.012294 0.011966 0.012287 0.012279 0.012321 0.012345 0.012227 0.012159 0.012369 0.012183 0.012114 0.012331 0.012234 0.012252 0.012422 0.012451 0.01238 0.012218 0.01226 0.012267 0.012292 0.012319 0.012231 0.012363 0.012407 0.012331 0.0125 0.012416 0.012303 0.012301 0.012514 0.01212 0.012435 0.012304 0.012152 0.012335 0.012324 0.012233
0.012007 0.011915 0.012129 0.012292 0.012078 0.011938 0.011826 0.01185 0.012034 0.011967 0.011921 0.012183 0.011877 0.011854 0.011856 0.011636 0.012024 0.012141 0.011863 0.011751 0.011992 0.011841 0.011917 0.011737 0.012011 0.0121 0.011884 0.011929 0.011808 0.012036 0.011857 0.011954 0.011685 0.011947 0.011789 0.011885 0.011998 0.01184 0.012052 0.011916 0.011907 0.011734 0.01154 0.011886 0.011933 0.011984 0.012084 0.011739 0.011846 0.011837 0.011566 0.011845 0.012072 0.012116 0.011964 0.011973 0.01194 0.011849 0.011923 0.011818 0.012042 0.011734 0.011882 0.011565 0.011876 0.011869 0.011909 0.011934 0.011818 0.011752 0.011956 0.011775 0.011708 0.011919 0.011824 0.011842 0.012007 0.012036 0.011967 0.011809 0.011849 0.011857 0.011881 0.011908 0.011822 0.01195 0.011994 0.011919 0.012083 0.012002 0.011893 0.01189 0.012097 0.011713 0.012021 0.011893 0.011745 0.011924 0.011911 0.011825
0.011599 0.011509 0.01172 0.011878 0.011669 0.011533 0.011423 0.011447 0.011626 0.011561 0.011515 0.011772 0.011473 0.01145 0.011453 0.011238 0.011617 0.01173 0.01146 0.011351 0.011585 0.011438 0.011512 0.011336 0.011604 0.011691 0.01148 0.011524 0.011406 0.011628 0.011453 0.011548 0.011285 0.011542 0.011387 0.01148 0.011591 0.011437 0.011644 0.011511 0.011502 0.011333 0.011145 0.011483 0.011528 0.011577 0.011675 0.011339 0.011443 0.011434 0.01117 0.011442 0.011662 0.011707 0.011558 0.011567 0.011534 0.011446 0.011517 0.011415 0.011634 0.011333 0.011478 0.011169 0.011472 0.011466 0.011503 0.011528 0.011416 0.011351 0.01155 0.011373 0.011308 0.011514 0.011421 0.011439 0.0116 0.011629 0.01156 0.011407 0.011445 0.011454 0.011477 0.011503 0.01142 0.011543 0.011587 0.011514 0.011674 0.011595 0.011489 0.011486 0.011688 0.011313 0.011614 0.011488 0.011344 0.01152 0.011506 0.011423
0.0112 0.011112 0.011318 0.011473 0.011268 0.011134 0.011028 0.011051 0.011226 0.011162 0.011118 0.01137 0.011076 0.011054 0.011057 0.010847 0.011218 0.011328 0.011063 0.010957 0.011186 0.011042 0.011114 0.010942 0.011204 0.01129 0.011083 0.011126 0.01101 0.011227 0.011057 0.011149 0.010892 0.011144 0.010992 0.011083 0.011192 0.01104 0.011244 0.011114 0.011104 0.01094 0.010757 0.011086 0.01113 0.011178 0.011274 0.010946 0.011047 0.011038 0.01078 0.011046 0.011262 0.011306 0.011159 0.011168 0.011136 0.01105 0.011119 0.01102 0.011234 0.01094 0.011081 0.01078 0.011076 0.011069 0.011106 0.011131 0.01102 0.010957 0.011152 0.010979 0.010914 0.011117 0.011025 0.011043 0.0112 0.011229 0.011162 0.011012 0.011048 0.011058 0.01108 0.011106 0.011024 0.011145 0.011187 0.011117 0.011273 0.011196 0.011092 0.011089 0.011286 0.01092 0.011215 0.011091 0.01095 0.011122 0.011108 0.011027
0.010809 0.010722 0.010925 0.011078 0.010876 0.010745 0.01064 0.010663 0.010835 0.010772 0.010728 0.010976 0.010688 0.010666 0.010669 0.010462 0.010827 0.010935 0.010675 0.010571 0.010796 0.010654 0.010724 0.010556 0.010813 0.010897 0.010694 0.010737 0.010623 0.010836 0.010669 0.010759 0.010507 0.010754 0.010605 0.010694 0.010801 0.010652 0.010852 0.010725 0.010715 0.010554 0.010375 0.010697 0.01074 0.010787 0.010882 0.01056 0.010659 0.01065 0.010398 0.010657 0.010869 0.010913 0.010769 0.010777 0.010746 0.010662 0.010729 0.010632 0.010843 0.010554 0.010692 0.010397 0.010687 0.010681 0.010716 0.010741 0.010633 0.010571 0.010761 0.010592 0.010529 0.010727 0.010637 0.010655 0.010809 0.010837 0.010771 0.010624 0.01066 0.010669 0.010691 0.010717 0.010637 0.010754 0.010797 0.010727 0.010881 0.010805 0.010703 0.0107 0.010894 0.010534 0.010823 0.010702 0.010563 0.010733 0.010719 0.01064
0.010427 0.010342 0.010541 0.010692 0.010493 0.010364 0.010261 0.010283 0.010452 0.010391 0.010347 0.010591 0.010308 0.010287 0.010289 0.010086 0.010444 0.010551 0.010295 0.010193 0.010414 0.010275 0.010344 0.010178 0.010431 0.010514 0.010314 0.010356 0.010244 0.010453 0.010289 0.010378 0.01013 0.010373 0.010227 0.010314 0.01042 0.010273 0.010469 0.010344 0.010334 0.010176 0.010001 0.010317 0.010359 0.010406 0.010499 0.010182 0.010279 0.01027 0.010023 0.010278 0.010487 0.01053 0.010387 0.010396 0.010365 0.010282 0.010349 0.010253 0.01046 0.010176 0.010312 0.010023 0.010307 0.010301 0.010336 0.01036 0.010254 0.010193 0.01038 0.010213 0.010151 0.010347 0.010258 0.010275 0.010427 0.010455 0.01039 0.010245 0.01028 0.01029 0.010311 0.010336 0.010257 0.010373 0.010415 0.010347 0.010498 0.010423 0.010323 0.01032 0.010511 0.010156 0.010441 0.010322 0.010185 0.010352 0.010338 0.010261
0.010055 0.0099705 0.010167 0.010317 0.01012 0.0099922 0.0098907 0.0099128 0.01008 0.010019 0.009976 0.010217 0.0099369 0.0099161 0.0099186 0.0097191 0.010072 0.010177 0.0099245 0.0098238 0.010042 0.0099045 0.0099725 0.0098096 0.010059 0.010141 0.0099434 0.0099845 0.0098742 0.010081 0.0099185 0.010006 0.0097617 0.010001 0.0098572 0.009943 0.010047 0.0099027 0.010096 0.0099729 0.0099634 0.0098076 0.0096349 0.0099464 0.0099875 0.010034 0.010126 0.0098132 0.009909 0.0099 0.0096568 0.0099077 0.010114 0.010156 0.010016 0.010024 0.0099938 0.0099121 0.0099775 0.0098832 0.010087 0.0098074 0.0099412 0.0096567 0.0099366 0.0099307 0.0099646 0.0099887 0.0098836 0.0098239 0.010009 0.0098441 0.0097829 0.0099753 0.0098879 0.0099049 0.010055 0.010082 0.010018 0.0098755 0.0099099 0.0099191 0.0099402 0.0099652 0.0098875 0.010002 0.010043 0.0099755 0.010125 0.010051 0.0099521 0.0099494 0.010137 0.0097881 0.010069 0.0099513 0.0098165 0.009981 0.009967 0.0098909
0.0096923 0.0096092 0.0098036 0.0099522 0.0097568 0.0096307 0.0095302 0.0095521 0.0097169 0.009657 0.0096148 0.0098527 0.009576 0.0095553 0.0095578 0.009361 0.0097088 0.0098138 0.0095637 0.0094642 0.0096795 0.0095438 0.0096112 0.0094503 0.0096965 0.0097773 0.0095823 0.0096228 0.009514 0.0097184 0.0095578 0.0096447 0.0094032 0.0096393 0.0094972 0.0095821 0.009685 0.0095422 0.0097334 0.0096113 0.0096022 0.0094483 0.009278 0.0095852 0.009626 0.0096717 0.0097624 0.0094538 0.0095483 0.0095396 0.0092996 0.0095472 0.0097508 0.0097921 0.0096538 0.009662 0.0096323 0.0095513 0.0096163 0.009523 0.0097247 0.0094481 0.0095802 0.0092995 0.0095756 0.0095696 0.0096035 0.009627 0.0095233 0.0094644 0.0096467 0.0094843 0.009424 0.0096138 0.0095276 0.0095444 0.0096927 0.0097195 0.0096562 0.0095152 0.0095496 0.0095584 0.0095793 0.0096038 0.0095271 0.0096403 0.0096805 0.009614 0.0097618 0.0096883 0.0095908 0.0095882 0.0097741 0.0094291 0.0097059 0.0095901 0.0094571 0.0096193 0.009606 0.0095304
0.0093404 0.0092583 0.0094507 0.0095986 0.0094042 0.0092795 0.0091798 0.0092015 0.0093646 0.0093053 0.0092638 0.0094994 0.0092253 0.0092046 0.009207 0.0090126 0.0093562 0.0094608 0.0092129 0.0091145 0.0093276 0.0091932 0.0092603 0.0091009 0.0093446 0.0094246 0.0092314 0.0092714 0.0091639 0.0093665 0.0092072 0.0092934 0.0090545 0.0092877 0.0091473 0.0092315 0.009333 0.0091919 0.0093811 0.0092598 0.0092512 0.0090988 0.0089305 0.009234 0.0092749 0.00932 0.0094097 0.0091041 0.0091977 0.0091894 0.0089519 0.0091968 0.0093987 0.0094387 0.0093026 0.0093107 0.0092812 0.0092006 0.0092653 0.0091727 0.0093724 0.0090986 0.0092296 0.0089517 0.0092247 0.0092186 0.0092528 0.0092755 0.009173 0.0091148 0.0092952 0.0091345 0.009075 0.0092626 0.0091775 0.009194 0.009341 0.0093672 0.0093048 0.009165 0.0091996 0.0092077 0.0092285 0.0092525 0.0091768 0.0092893 0.0093288 0.0092628 0.0094093 0.0093364 0.0092396 0.0092372 0.0094217 0.00908 0.0093535 0.0092391 0.0091077 0.0092676 0.0092552 0.0091798
0.0089993 0.0089181 0.0091087 0.0092563 0.0090624 0.008939 0.0088398 0.0088614 0.009023 0.0089643 0.0089236 0.009157 0.0088851 0.0088643 0.0088666 0.0086744 0.0090142 0.0091188 0.0088726 0.008775 0.0089865 0.008853 0.00892 0.0087617 0.0090035 0.0090828 0.008891 0.0089305 0.0088243 0.0090255 0.008867 0.0089529 0.0087162 0.0089467 0.0088077 0.0088914 0.0089916 0.0088521 0.0090395 0.0089188 0.0089109 0.0087595 0.0085929 0.0088932 0.0089344 0.0089789 0.0090679 0.0087646 0.0088574 0.0088496 0.0086141 0.0088569 0.0090576 0.0090961 0.0089621 0.0089701 0.0089407 0.0088603 0.0089251 0.0088329 0.009031 0.0087594 0.0088895 0.0086138 0.0088843 0.008878 0.0089127 0.0089346 0.0088331 0.0087755 0.0089544 0.0087951 0.0087363 0.008922 0.0088379 0.008854 0.0090001 0.0090257 0.0089641 0.0088251 0.0088602 0.0088675 0.0088883 0.0089118 0.0088368 0.0089491 0.0089877 0.0089221 0.0090677 0.0089952 0.0088989 0.0088967 0.0090802 0.0087412 0.0090118 0.0088986 0.0087686 0.0089264 0.0089151 0.0088395
0.0086692 0.0085887 0.0087778 0.0089254 0.0087317 0.0086094 0.0085104 0.008532 0.0086923 0.0086342 0.0085942 0.0088259 0.0085557 0.0085346 0.008537 0.0083466 0.008683 0.0087879 0.008543 0.0084461 0.0086564 0.0085234 0.0085905 0.0084331 0.0086733 0.0087521 0.0085614 0.0086004 0.0084953 0.0086956 0.0085377 0.0086233 0.0083885 0.0086165 0.0084788 0.0085623 0.0086613 0.008523 0.008709 0.0085886 0.0085813 0.0084307 0.0082654 0.0085632 0.0086048 0.0086489 0.0087372 0.0084355 0.0085278 0.0085207 0.0082866 0.0085278 0.0087276 0.0087646 0.0086325 0.0086405 0.0086111 0.0085307 0.0085957 0.0085038 0.0087005 0.0084306 0.0085602 0.0082862 0.0085546 0.008548 0.0085835 0.0086044 0.0085038 0.0084468 0.0086244 0.0084663 0.0084081 0.0085922 0.0085091 0.0085249 0.0086702 0.0086951 0.0086344 0.0084959 0.0085317 0.008538 0.0085589 0.0085818 0.0085076 0.0086199 0.0086576 0.0085922 0.0087372 0.008665 0.0085689 0.0085669 0.0087498 0.008413 0.0086809 0.0085689 0.0084402 0.0085959 0.008586 0.0085098
0.0083503 0.0082705 0.0084582 0.008606 0.0084122 0.0082909 0.0081919 0.0082136 0.0083728 0.0083152 0.008276 0.0085062 0.0082373 0.0082159 0.0082182 0.0080294 0.008363 0.0084684 0.0082244 0.008128 0.0083373 0.0082047 0.0082722 0.0081154 0.0083544 0.0084327 0.0082428 0.0082813 0.0081772 0.008377 0.0082193 0.0083048 0.0080715 0.0082973 0.0081608 0.0082441 0.008342 0.008205 0.0083896 0.0082692 0.0082629 0.0081127 0.0079485 0.0082441 0.0082863 0.00833 0.0084177 0.0081172 0.0082092 0.0082027 0.0079696 0.0082097 0.0084089 0.0084442 0.0083142 0.0083222 0.0082927 0.008212 0.0082775 0.0081856 0.0083812 0.0081127 0.008242 0.007969 0.0082359 0.008229 0.0082654 0.0082853 0.0081855 0.0081289 0.0083055 0.0081483 0.0080908 0.0082734 0.0081912 0.0082066 0.0083515 0.0083758 0.0083158 0.0081776 0.0082142 0.0082195 0.0082405 0.0082628 0.0081892 0.0083018 0.0083387 0.0082734 0.0084179 0.0083459 0.0082499 0.0082481 0.0084308 0.0080956 0.0083612 0.0082502 0.0081225 0.0082763 0.008268 0.008191
0.0080427 0.0079635 0.0081501 0.0082983 0.008104 0.0079836 0.0078845 0.0079062 0.0080645 0.0080074 0.0079689 0.0081978 0.00793 0.0079083 0.0079105 0.0077232 0.0080541 0.0081602 0.0079169 0.0078208 0.0080295 0.0078971 0.0079651 0.0078086 0.0080468 0.0081246 0.0079353 0.0079734 0.0078703 0.0080697 0.007912 0.0079976 0.0077656 0.0079894 0.0078539 0.0079372 0.0080339 0.007898 0.0080816 0.007961 0.0079556 0.0078056 0.0076422 0.007936 0.0079791 0.0080223 0.0081096 0.0078099 0.0079016 0.0078958 0.0076633 0.0079028 0.0081016 0.0081351 0.0080071 0.0080151 0.0079855 0.0079044 0.0079705 0.0078785 0.0080733 0.0078057 0.0079349 0.0076626 0.0079283 0.007921 0.0079586 0.0079774 0.0078782 0.007822 0.0079979 0.0078414 0.0077845 0.0079658 0.0078844 0.0078995 0.0080442 0.0080677 0.0080085 0.0078704 0.007908 0.007912 0.0079333 0.0079549 0.0078819 0.0079951 0.008031 0.0079658 0.0081101 0.0080381 0.0079419 0.0079405 0.0081231 0.0077893 0.0080527 0.0079426 0.0078159 0.0079679 0.0079612 0.0078832
0.0077464 0.0076677 0.0078533 0.0080021 0.0078072 0.0076876 0.0075882 0.0076101 0.0077676 0.0077109 0.0076732 0.007901 0.007634 0.0076118 0.007614 0.0074279 0.0077564 0.0078635 0.0076205 0.0075247 0.0077331 0.0076006 0.0076693 0.0075129 0.0077505 0.007828 0.0076391 0.0076767 0.0075744 0.0077738 0.0076159 0.0077017 0.0074708 0.0076927 0.007558 0.0076416 0.0077372 0.0076023 0.0077849 0.007664 0.0076596 0.0075096 0.0073467 0.0076391 0.0076832 0.0077259 0.0078128 0.0075135 0.0076051 0.0076002 0.007368 0.007607 0.0078057 0.0078373 0.0077114 0.0077193 0.0076896 0.0076079 0.0076749 0.0075826 0.0077767 0.0075098 0.0076391 0.007367 0.0076319 0.0076242 0.0076631 0.0076806 0.0075821 0.0075262 0.0077015 0.0075456 0.0074892 0.0076694 0.0075889 0.0076036 0.0077481 0.0077709 0.0077125 0.0075742 0.007613 0.0076158 0.0076373 0.0076583 0.0075858 0.0076997 0.0077346 0.0076694 0.0078136 0.0077416 0.0076452 0.0076441 0.0078269 0.007494 0.0077554 0.0076463 0.0075204 0.0076706 0.0076657 0.0075865
0.0074614 0.0073833 0.0075679 0.0077174 0.0075218 0.007403 0.0073031 0.0073252 0.007482 0.0074257 0.0073888 0.0076156 0.0073492 0.0073265 0.0073287 0.0071437 0.0074701 0.0075783 0.0073354 0.0072397 0.0074479 0.0073154 0.0073848 0.0072283 0.0074655 0.0075427 0.0073541 0.0073913 0.0072898 0.0074893 0.0073311 0.0074171 0.0071872 0.0074072 0.0072734 0.0073572 0.0074518 0.0073178 0.0074996 0.0073782 0.0073748 0.0072247 0.0070622 0.0073535 0.0073985 0.0074408 0.0075274 0.0072283 0.0073199 0.0073158 0.0070836 0.0073225 0.0075212 0.0075509 0.007427 0.0074349 0.007405 0.0073226 0.0073905 0.0072978 0.0074914 0.007225 0.0073546 0.0070824 0.0073467 0.0073386 0.0073788 0.0073952 0.0072971 0.0072415 0.0074164 0.007261 0.0072051 0.0073843 0.0073045 0.0073189 0.0074635 0.0074855 0.0074278 0.0072893 0.0073294 0.0073308 0.0073525 0.0073729 0.0073009 0.0074156 0.0074496 0.0073843 0.0075285 0.0074564 0.0073597 0.0073589 0.007542 0.0072098 0.0074695 0.0073611 0.0072361 0.0073845 0.0073815 0.007301
0.0071877 0.0071101 0.0072939 0.0074441 0.0072477 0.0071296 0.0070291 0.0070514 0.0072077 0.0071517 0.0071157 0.0073415 0.0070756 0.0070525 0.0070546 0.0068706 0.007195 0.0073043 0.0070615 0.0069659 0.007174 0.0070412 0.0071115 0.0069549 0.0071918 0.0072687 0.0070803 0.0071171 0.0070164 0.0072161 0.0070574 0.0071438 0.0069147 0.007133 0.0069999 0.007084 0.0071776 0.0070445 0.0072256 0.0071036 0.0071013 0.006951 0.0067887 0.007079 0.0071251 0.0071671 0.0072533 0.0069541 0.0070458 0.0070426 0.0068103 0.0070492 0.0072481 0.0072758 0.0071539 0.0071618 0.0071317 0.0070485 0.0071174 0.0070243 0.0072174 0.0069514 0.0070813 0.0068088 0.0070727 0.0070641 0.0071058 0.0071209 0.0070233 0.006968 0.0071426 0.0069875 0.0069321 0.0071105 0.0070314 0.0070455 0.0071901 0.0072114 0.0071544 0.0070155 0.0070569 0.007057 0.007079 0.0070986 0.0070271 0.0071429 0.0071759 0.0071104 0.0072547 0.0071825 0.0070853 0.0070849 0.0072685 0.0069368 0.0071948 0.0070872 0.0069629 0.0071097 0.0071086 0.0070266
0.0069252 0.0068481 0.0070311 0.0071821 0.0069847 0.0068673 0.0067663 0.0067888 0.0069445 0.0068889 0.0068537 0.0070786 0.0068132 0.0067895 0.0067915 0.0066085 0.006931 0.0070415 0.0067987 0.0067031 0.0069113 0.0067782 0.0068494 0.0066926 0.0069293 0.007006 0.0068176 0.006854 0.0067541 0.006954 0.0067949 0.0068817 0.0066532 0.0068699 0.0067375 0.006822 0.0069146 0.0067823 0.0069627 0.0068401 0.006839 0.0066883 0.0065261 0.0068156 0.0068629 0.0069044 0.0069904 0.006691 0.0067828 0.0067806 0.0065479 0.006787 0.0069862 0.0070119 0.0068919 0.0068999 0.0068695 0.0067855 0.0068554 0.0067618 0.0069546 0.0066888 0.0068191 0.0065462 0.0068098 0.0068008 0.006844 0.0068578 0.0067607 0.0067056 0.0068799 0.0067251 0.0066702 0.0068478 0.0067694 0.0067831 0.0069279 0.0069485 0.0068922 0.0067528 0.0067957 0.0067943 0.0068166 0.0068356 0.0067645 0.0068813 0.0069133 0.0068476 0.0069921 0.0069197 0.0068221 0.006822 0.0070062 0.0066749 0.0069313 0.0068244 0.0067008 0.0068459 0.0068469 0.0067632
0.0066737 0.006597 0.0067793 0.0069312 0.0067328 0.0066161 0.0065145 0.0065372 0.0066924 0.0066371 0.0066027 0.0068268 0.0065618 0.0065375 0.0065395 0.0063574 0.006678 0.0067898 0.0065468 0.0064513 0.0066596 0.0065262 0.0065983 0.0064412 0.0066779 0.0067542 0.0065659 0.0066019 0.0065027 0.0067031 0.0065434 0.0066306 0.0064028 0.0066179 0.0064861 0.006571 0.0066626 0.0065311 0.0067109 0.0065876 0.0065876 0.0064365 0.0062744 0.0065632 0.0066117 0.0066528 0.0067385 0.0064389 0.0065309 0.0065295 0.0062965 0.0065358 0.0067353 0.006759 0.006641 0.006649 0.0066184 0.0065335 0.0066045 0.0065103 0.0067029 0.0064371 0.0065679 0.0062945 0.006558 0.0065484 0.0065932 0.0066057 0.006509 0.0064542 0.0066283 0.0064737 0.0064193 0.006596 0.0065184 0.0065317 0.0066768 0.0066965 0.006641 0.0065011 0.0065454 0.0065425 0.0065652 0.0065835 0.0065128 0.0066307 0.0066617 0.0065959 0.0067405 0.006668 0.0065699 0.0065702 0.006755 0.0064239 0.0066788 0.0065727 0.0064497 0.0065931 0.0065962 0.0065109
0.0064331 0.0063569 0.0065383 0.006691 0.0064918 0.0063757 0.0062734 0.0062964 0.0064511 0.0063962 0.0063625 0.0065858 0.0063212 0.0062963 0.0062983 0.006117 0.0064359 0.006549 0.0063058 0.0062103 0.0064188 0.006285 0.0063581 0.0062006 0.0064372 0.0065134 0.0063251 0.0063607 0.0062622 0.0064629 0.0063027 0.0063903 0.0061631 0.0063766 0.0062456 0.0063309 0.0064214 0.0062908 0.0064699 0.006346 0.0063471 0.0061956 0.0060335 0.0063216 0.0063713 0.0064121 0.0064975 0.0061975 0.0062897 0.0062893 0.0060558 0.0062954 0.0064952 0.0065169 0.006401 0.0064089 0.0063781 0.0062924 0.0063644 0.0062697 0.006462 0.0061963 0.0063276 0.0060535 0.0063169 0.0063068 0.0063533 0.0063644 0.0062681 0.0062135 0.0063875 0.0062332 0.0061792 0.0063552 0.0062783 0.0062912 0.0064364 0.0064554 0.0064006 0.0062602 0.006306 0.0063017 0.0063247 0.0063422 0.0062719 0.006391 0.006421 0.006355 0.0064998 0.0064272 0.0063285 0.0063291 0.0065145 0.0061838 0.0064371 0.0063317 0.0062094 0.0063512 0.0063563 0.0062694
0.0062031 0.0061273 0.006308 0.0064614 0.0062613 0.006146 0.0060431 0.0060662 0.0062204 0.0061658 0.006133 0.0063554 0.0060913 0.0060658 0.0060677 0.0058873 0.0062044 0.0063187 0.0060755 0.0059799 0.0061886 0.0060545 0.0061284 0.0059707 0.0062072 0.0062831 0.0060949 0.0061301 0.0060324 0.0062334 0.0060726 0.0061607 0.0059341 0.006146 0.0060156 0.0061013 0.0061909 0.0060611 0.0062396 0.0061149 0.0061172 0.0059653 0.0058032 0.0060907 0.0061415 0.006182 0.006267 0.0059668 0.0060592 0.0060597 0.0058258 0.0060657 0.0062658 0.0062855 0.0061715 0.0061795 0.0061484 0.0060618 0.0061349 0.0060397 0.0062317 0.0059661 0.0060979 0.0058232 0.0060865 0.0060759 0.0061239 0.0061338 0.0060379 0.0059835 0.0061573 0.0060032 0.0059497 0.0061249 0.0060487 0.0060613 0.0062067 0.006225 0.0061709 0.0060299 0.0060772 0.0060714 0.0060948 0.0061116 0.0060417 0.0061619 0.0061909 0.0061247 0.0062697 0.0061969 0.0060977 0.0060987 0.0062847 0.0059543 0.0062061 0.0061014 0.0059798 0.0061199 0.006127 0.0060385
0.0059834 0.0059081 0.006088 0.0062421 0.0060412 0.0059266 0.0058231 0.0058465 0.0060001 0.0059459 0.0059139 0.0061354 0.0058717 0.0058456 0.0058475 0.0056681 0.0059833 0.0060988 0.0058555 0.0057599 0.0059687 0.0058343 0.0059092 0.0057512 0.0059876 0.0060632 0.005875 0.0059099 0.0058129 0.0060142 0.0058529 0.0059414 0.0057155 0.0059258 0.0057961 0.0058822 0.0059707 0.0058417 0.0060196 0.0058943 0.0058977 0.0057454 0.0055834 0.0058702 0.0059221 0.0059622 0.006047 0.0057465 0.0058391 0.0058405 0.0056062 0.0058464 0.0060466 0.0060644 0.0059524 0.0059604 0.0059291 0.0058417 0.0059158 0.0058201 0.0060117 0.0057463 0.0058786 0.0056033 0.0058665 0.0058554 0.005905 0.0059135 0.0058181 0.005764 0.0059374 0.0057837 0.0057307 0.0059051 0.0058296 0.0058418 0.0059874 0.0060049 0.0059515 0.0058101 0.0058588 0.0058516 0.0058752 0.0058914 0.0058219 0.0059432 0.0059712 0.0059048 0.0060499 0.005977 0.0058773 0.0058787 0.0060652 0.0057352 0.0059854 0.0058815 0.0057606 0.005899 0.0059081 0.005818
0.0057738 0.0056991 0.005878 0.0060327 0.0058311 0.0057173 0.0056132 0.0056368 0.0057899 0.005736 0.0057048 0.0059253 0.0056622 0.0056356 0.0056375 0.005459 0.0057723 0.0058889 0.0056457 0.0055501 0.0057589 0.0056243 0.0057 0.0055418 0.005778 0.0058533 0.0056653 0.0056998 0.0056035 0.0058051 0.0056434 0.0057322 0.0055071 0.0057157 0.0055867 0.0056731 0.0057607 0.0056325 0.0058096 0.0056838 0.0056883 0.0055356 0.0053737 0.0056598 0.0057128 0.0057525 0.0058369 0.0055364 0.0056291 0.0056314 0.0053967 0.0056372 0.0058376 0.0058533 0.0057434 0.0057514 0.0057199 0.0056316 0.0057068 0.0056106 0.0058018 0.0055367 0.0056694 0.0053936 0.0056566 0.0056451 0.0056961 0.0057034 0.0056084 0.0055545 0.0057277 0.0055743 0.0055217 0.0056953 0.0056206 0.0056324 0.0057781 0.0057948 0.0057422 0.0056004 0.0056505 0.0056418 0.0056658 0.0056813 0.0056123 0.0057345 0.0057615 0.005695 0.0058402 0.0057672 0.005667 0.0056688 0.0058558 0.0055262 0.0057748 0.0056717 0.0055514 0.0056882 0.0056993 0.0056077
0.005574 0.0054998 0.0056777 0.0058329 0.0056308 0.0055177 0.0054132 0.005437 0.0055894 0.005536 0.0055056 0.005725 0.0054626 0.0054354 0.0054373 0.0052597 0.0055711 0.0056887 0.0054457 0.0053502 0.0055589 0.0054241 0.0055006 0.0053423 0.0055782 0.0056531 0.0054654 0.0054995 0.005404 0.0056057 0.0054436 0.0055327 0.0053085 0.0055154 0.0053871 0.0054739 0.0055604 0.0054332 0.0056094 0.0054831 0.0054887 0.0053358 0.005174 0.0054592 0.0055133 0.0055526 0.0056367 0.0053362 0.005429 0.0054321 0.0051972 0.0054378 0.0056382 0.0056521 0.0055441 0.0055521 0.0055205 0.0054315 0.0055076 0.005411 0.0056017 0.0053369 0.00547 0.0051938 0.0054566 0.0054445 0.005497 0.005503 0.0054085 0.0053549 0.0055278 0.0053748 0.0053227 0.0054953 0.0054214 0.0054328 0.0055786 0.0055946 0.0055427 0.0054005 0.005452 0.0054419 0.0054662 0.005481 0.0054124 0.0055356 0.0055616 0.005495 0.0056402 0.0055672 0.0054666 0.0054688 0.0056561 0.0053271 0.0055741 0.0054717 0.0053522 0.0054872 0.0055003 0.0054072
0.0053836 0.0053099 0.0054868 0.0056424 0.00544 0.0053277 0.0052227 0.0052467 0.0053984 0.0053454 0.0053157 0.0055339 0.0052724 0.0052448 0.0052466 0.0050701 0.0053793 0.0054978 0.0052552 0.0051598 0.0053684 0.0052334 0.0053107 0.0051524 0.0053878 0.0054623 0.005275 0.0053087 0.0052141 0.0054157 0.0052534 0.0053427 0.0051195 0.0053246 0.0051971 0.0052841 0.0053695 0.0052433 0.0054187 0.0052919 0.0052986 0.0051455 0.0049839 0.0052681 0.0053233 0.0053621 0.0054458 0.0051455 0.0052383 0.0052423 0.0050073 0.0052479 0.0054482 0.0054602 0.0053543 0.0053623 0.0053305 0.0052408 0.0053178 0.0052209 0.005411 0.0051468 0.0052801 0.0050036 0.005266 0.0052535 0.0053074 0.0053122 0.0052182 0.0051649 0.0053373 0.0051848 0.0051332 0.0053049 0.0052317 0.0052428 0.0053885 0.0054037 0.0053526 0.0052102 0.0052629 0.0052515 0.0052761 0.0052902 0.0052221 0.0053461 0.0053712 0.0053045 0.0054496 0.0053766 0.0052757 0.0052782 0.0054657 0.0051376 0.0053827 0.0052812 0.0051625 0.0052958 0.0053107 0.0052163
0.0052023 0.0051292 0.005305 0.0054607 0.0052581 0.0051467 0.0050415 0.0050656 0.0052165 0.0051639 0.005135 0.0053519 0.0050914 0.0050633 0.0050651 0.0048898 0.0051967 0.005316 0.0050739 0.0049787 0.0051869 0.005052 0.0051299 0.0049717 0.0052065 0.0052806 0.0050938 0.005127 0.0050333 0.0052347 0.0050724 0.0051619 0.0049397 0.0051429 0.0050163 0.0051035 0.0051878 0.0050626 0.005237 0.00511 0.0051176 0.0049645 0.0048032 0.0050863 0.0051424 0.0051808 0.005264 0.0049641 0.0050569 0.0050617 0.0048268 0.0050672 0.0052672 0.0052775 0.0051736 0.0051815 0.0051496 0.0050594 0.0051371 0.00504 0.0052294 0.0049658 0.0050993 0.0048228 0.0050847 0.0050717 0.0051268 0.0051305 0.0050371 0.0049841 0.005156 0.005004 0.0049529 0.0051236 0.0050512 0.0050619 0.0052074 0.005222 0.0051716 0.0050291 0.005083 0.0050703 0.0050951 0.0051086 0.005041 0.0051657 0.0051898 0.0051231 0.005268 0.0051951 0.005094 0.0050968 0.0052843 0.0049573 0.0052005 0.0050999 0.004982 0.0051135 0.0051302 0.0050346
0.0050297 0.0049572 0.0051317 0.0052876 0.005085 0.0049745 0.004869 0.0048933 0.0050433 0.0049911 0.0049631 0.0051785 0.0049192 0.0048907 0.0048924 0.0047184 0.0050229 0.0051428 0.0049014 0.0048065 0.0050142 0.0048794 0.0049579 0.0047998 0.0050339 0.0051075 0.0049214 0.0049541 0.0048613 0.0050624 0.0049001 0.0049897 0.0047687 0.00497 0.0048444 0.0049316 0.0050148 0.0048907 0.005064 0.0049368 0.0049453 0.0047923 0.0046315 0.0049133 0.0049702 0.0050081 0.0050908 0.0047916 0.0048844 0.0048899 0.0046552 0.0048952 0.0050948 0.0051034 0.0050015 0.0050095 0.0049775 0.0048868 0.0049652 0.0048679 0.0050565 0.0047938 0.0049273 0.004651 0.0049121 0.0048988 0.0049551 0.0049576 0.0048648 0.0048122 0.0049834 0.0048321 0.0047816 0.004951 0.0048794 0.0048898 0.0050351 0.0050489 0.0049993 0.0048568 0.0049118 0.0048979 0.0049229 0.0049357 0.0048687 0.004994 0.0050172 0.0049505 0.0050951 0.0050223 0.0049211 0.0049242 0.0051116 0.0047859 0.0050271 0.0049274 0.0048104 0.0049401 0.0049585 0.0048618
0.0048654 0.0047936 0.0049668 0.0051225 0.0049202 0.0048107 0.0047051 0.0047295 0.0048785 0.0048268 0.0047995 0.0050134 0.0047555 0.0047266 0.0047283 0.0045555 0.0048575 0.0049779 0.0047373 0.0046428 0.0048498 0.0047153 0.0047942 0.0046365 0.0048696 0.0049428 0.0047574 0.0047897 0.0046978 0.0048984 0.0047364 0.0048259 0.0046063 0.0048055 0.0046809 0.0047681 0.0048503 0.0047272 0.0048993 0.0047721 0.0047815 0.0046287 0.0044684 0.0047487 0.0048064 0.0048439 0.004926 0.0046277 0.0047203 0.0047266 0.0044923 0.0047318 0.0049308 0.0049378 0.0048378 0.0048458 0.0048137 0.0047226 0.0048017 0.0047043 0.0048919 0.0046303 0.0047638 0.0044879 0.004748 0.0047343 0.0047917 0.0047931 0.0047011 0.0046488 0.0048192 0.0046686 0.0046187 0.0047869 0.0047162 0.0047262 0.0048711 0.0048843 0.0048354 0.004693 0.004749 0.004734 0.0047592 0.0047714 0.004705 0.0048306 0.0048529 0.0047864 0.0049305 0.0048579 0.0047567 0.0047601 0.0049472 0.004623 0.004862 0.0047633 0.0046473 0.0047752 0.0047952 0.0046974
0.0047092 0.0046381 0.0048098 0.0049652 0.0047633 0.0046549 0.0045493 0.0045737 0.0047216 0.0046705 0.0046439 0.0048561 0.0045998 0.0045706 0.0045722 0.0044009 0.0047002 0.0048209 0.0045814 0.0044873 0.0046935 0.0045593 0.0046386 0.0044814 0.0047133 0.0047859 0.0046015 0.0046334 0.0045425 0.0047423 0.0045807 0.0046701 0.004452 0.0046491 0.0045255 0.0046127 0.0046937 0.0045718 0.0047426 0.0046155 0.0046258 0.0044733 0.0043137 0.0045923 0.0046506 0.0046876 0.0047691 0.004472 0.0045643 0.0045713 0.0043377 0.0045764 0.0047746 0.0047801 0.0046821 0.00469 0.0046579 0.0045666 0.0046461 0.0045488 0.0047353 0.004475 0.0046082 0.004333 0.004592 0.004578 0.0046363 0.0046367 0.0045454 0.0044935 0.004663 0.0045133 0.004464 0.0046308 0.004561 0.0045707 0.004715 0.0047276 0.0046795 0.0045374 0.0045943 0.0045782 0.0046035 0.0046151 0.0045493 0.0046752 0.0046966 0.0046303 0.0047739 0.0047015 0.0046003 0.004604 0.0047907 0.0044682 0.004705 0.0046073 0.0044923 0.0046183 0.0046398 0.0045413
0.0045605 0.0044901 0.0046602 0.0048152 0.004614 0.0045067 0.0044012 0.0044257 0.0045724 0.0045218 0.004496 0.0047062 0.0044518 0.0044223 0.0044239 0.0042541 0.0045505 0.0046713 0.0044332 0.0043396 0.0045447 0.004411 0.0044906 0.004334 0.0045646 0.0046366 0.0044533 0.0044847 0.0043948 0.0045938 0.0044327 0.0045219 0.0043055 0.0045003 0.0043779 0.0044649 0.0045447 0.0044242 0.0045935 0.0044666 0.0044777 0.0043257 0.0041669 0.0044436 0.0045024 0.004539 0.0046198 0.0043241 0.0044161 0.0044237 0.0041909 0.0044286 0.0046259 0.0046299 0.004534 0.0045418 0.0045098 0.0044184 0.0044982 0.004401 0.0045862 0.0043274 0.0044604 0.0041861 0.0044437 0.0044294 0.0044885 0.004488 0.0043975 0.0043461 0.0045144 0.0043658 0.0043171 0.0044824 0.0044135 0.0044229 0.0045665 0.0045784 0.0045312 0.0043895 0.0044471 0.0044301 0.0044555 0.0044665 0.0044014 0.0045274 0.004548 0.0044819 0.0046247 0.0045527 0.0044517 0.0044557 0.0046416 0.0043213 0.0045556 0.0044589 0.0043451 0.0044692 0.004492 0.0043929
0.004419 0.0043494 0.0045179 0.0046722 0.0044718 0.0043657 0.0042605 0.004285 0.0044304 0.0043804 0.0043553 0.0045635 0.004311 0.0042814 0.0042829 0.0041148 0.0044081 0.0045289 0.0042923 0.0041993 0.0044032 0.0042701 0.0043498 0.0041941 0.0044231 0.0044944 0.0043124 0.0043433 0.0042545 0.0044524 0.004292 0.0043809 0.0041664 0.0043588 0.0042377 0.0043244 0.004403 0.0042838 0.0044516 0.004325 0.0043368 0.0041856 0.0040276 0.0043023 0.0043615 0.0043976 0.0044776 0.0041836 0.0042752 0.0042834 0.0040517 0.0042882 0.0044843 0.004487 0.0043931 0.0044009 0.0043689 0.0042774 0.0043575 0.0042606 0.0044444 0.0041873 0.0043198 0.0040467 0.0043027 0.0042881 0.0043479 0.0043466 0.0042569 0.004206 0.0043731 0.0042257 0.0041775 0.0043413 0.0042733 0.0042824 0.0044252 0.0044365 0.0043901 0.004249 0.0043072 0.0042893 0.0043148 0.0043252 0.0042608 0.0043867 0.0044065 0.0043407 0.0044827 0.0044111 0.0043104 0.0043146 0.0044997 0.0041817 0.0044134 0.0043179 0.0042053 0.0043274 0.0043515 0.0042519
0.0042843 0.0042156 0.0043822 0.0045357 0.0043365 0.0042316 0.0041268 0.0041513 0.0042952 0.0042458 0.0042214 0.0044274 0.0041772 0.0041474 0.0041489 0.0039826 0.0042725 0.0043932 0.0041584 0.004066 0.0042685 0.0041362 0.0042159 0.0040611 0.0042884 0.004359 0.0041784 0.0042088 0.0041212 0.0043178 0.0041583 0.0042468 0.0040343 0.0042243 0.0041044 0.0041908 0.0042681 0.0041503 0.0043164 0.0041904 0.0042029 0.0040524 0.0038956 0.0041679 0.0042275 0.004263 0.0043423 0.0040503 0.0041413 0.00415 0.0039197 0.0041547 0.0043495 0.0043509 0.004259 0.0042667 0.0042348 0.0041435 0.0042236 0.0041271 0.0043093 0.0040543 0.0041861 0.0039145 0.0041687 0.0041539 0.0042143 0.0042121 0.0041233 0.0040729 0.0042387 0.0040925 0.004045 0.0042071 0.0041401 0.0041488 0.0042907 0.0043014 0.0042558 0.0041154 0.0041742 0.0041555 0.004181 0.0041909 0.0041272 0.0042529 0.0042719 0.0042065 0.0043475 0.0042763 0.0041761 0.0041805 0.0043645 0.0040491 0.0042782 0.0041838 0.0040724 0.0041926 0.0042179 0.0041179
0.0041561 0.0040882 0.0042529 0.0044054 0.0042075 0.004104 0.0039997 0.0040241 0.0041665 0.0041177 0.004094 0.0042977 0.00405 0.00402 0.0040215 0.0038571 0.0041435 0.0042639 0.004031 0.0039394 0.0041403 0.0040089 0.0040885 0.0039348 0.0041601 0.0042299 0.004051 0.0040809 0.0039944 0.0041895 0.0040311 0.0041191 0.0039088 0.0040962 0.0039778 0.0040636 0.0041397 0.0040234 0.0041877 0.0040624 0.0040754 0.003926 0.0037703 0.0040401 0.0040999 0.0041349 0.0042133 0.0039236 0.004014 0.0040232 0.0037944 0.0040278 0.004221 0.0042213 0.0041313 0.004139 0.0041072 0.0040161 0.0040963 0.0040002 0.0041807 0.0039279 0.0040589 0.0037891 0.0040412 0.0040262 0.004087 0.0040841 0.0039963 0.0039465 0.0041108 0.0039659 0.0039192 0.0040794 0.0040134 0.0040218 0.0041626 0.0041728 0.004128 0.0039885 0.0040477 0.0040282 0.0040537 0.0040631 0.0040002 0.0041255 0.0041437 0.0040788 0.0042186 0.004148 0.0040483 0.0040529 0.0042357 0.0039232 0.0041494 0.0040563 0.0039462 0.0040644 0.0040907 0.0039906

